SICs: Extending the list of solutions

Zauner's conjecture asserts that $d^2$ equiangular lines exist in all $d$ complex dimensions. In quantum theory, the $d^2$ lines are dubbed a SIC, as they define a favoured standard informationally complete quantum measurement called a SIC-POVM. This note supplements A. J. Scott and M. Grassl [J. Math. Phys. 51 (2010), 042203] by extending the list of published numerical solutions. We provide a putative complete list of Weyl-Heisenberg covariant SICs with the known symmetries in dimensions $d\leq 90$, a single solution with Zauner's symmetry for every $d\leq 121$ and solutions with higher symmetry for $d=124,143,147,168,172,195,199,228,259$ and $323$.

==> solutions/sicfiducial.100.a.150.txt <==
+.612647303037963745704470787538864252824105931869911516164697801934777043410267829000636658864622306373647212765877444185104727630432666877301459130133e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.278503566722414915915212152651914320843094371308625429870115522107659515114428283072057179669463017194444266703736740673128956510637581696832553866354e-1-.133181567652513841790608823329001103162676102756081720314623216375484254740156641777287757620261982778514322916813543194707089965581648131894217260428e-1i
-.142920454107256553924631532902891168921769645889623658726432662097130640829079048334119970924647564324732343301950523752033098302373622585124908059182e0-.364451774048958041524417457613710291190877544834936250051869846881741429278309721408928907349831525323383595522462923235346210795614432770108932009130e-1i
-.672962019397099854646282840788938280658277721918978050204659825725312657127924375046932690996877107800621129791572665376595025165795765586681322899594e-1-.521146020606609378293446551556506790919277109159670670977791088690878385103909932955023633461647181229937713827481741394162807523998328774873537042276e-1i
-.303021030721711477430978976223341291194654566061401109222032314054544230817641731786322105315886558250349065409147958092982864604530776737480453119583e-1-.658892918679751081248418022379007707010810253636980243382808696391803567032720880205503344008698326519516153610556234184345881593031284459100566963843e-1i
-.761336318316476452477268625030369875356253141095922980077867883741455096035823432964796203741023769691516227621946596676059958571572749218602008232571e-2+.176374023148644919419173357225465102609932120545563948420062859210087654984005562305701354352556090964813986319035436664596390300883276361997435361916e-1i
+.312322051032359813998293399125183933467641214386187390338917914183096052051294906432805562199842844744193948050560762999949052568937930322718908876355e-1+.258222179208620701911729668470276251253938640622693957168296822614026539394260686372551793526777586586027785311658801432404285906530504553377000124020e-1i
+.940792212172086959768048386951729840736951747709497818914780317529368141815080970603212042159430447056534880638136432260983282039268705213016720182041e-1-.394987199601287323732037656616574618054421780480689001341925920807706745263517135502427866005145843966518976933133730111638462139952435610487119288766e-1i
+.101789509340013215705455254671833601933449586417975163511271152418694753342345245677498231888706947809725422950837541724732282330937775507401905174206e0-.115290405704446180455601850003758667911036308102842363981447475842298879316356039775831166062532804082471616234579021375439025114703294837723866480357e0i
+.854656958343744470353968968817045610747882492765419209619188033124777892918175111675674335491034498243496443698391652622396103443680090018360628112508e-1-.423394977029586266703003779521437964407952094842493351342249767725783503391087991084756785897223795887917058161296544588280505748861528929017289305759e-1i
-.955484480164533873558748384213058070489734989081954874610156324065422075938449455119733162566700004590282670184014120663797570456852768005831684037213e-1+.117574331532932449298268183488551511005271302065807764499816709523697025037546228493354653738064303243970594255936375638663911174817415013385800496008e0i
+.294364139133978937461952606199642439867995406205022616577426719782429428628431417703596901979857732150885559361278382297272054097518068266462240846936e-1+.608693482632846982758906760125432707622636634181113591794497244037570066797540497597588050892215887949574600951703870607337025525025157560972034619137e-2i
+.678621839583981149216453493748809463086506207105877223325107017437206346732861843981179705054587865785289052285011588933832503676141105372271023100944e-1-.844351803984058941666802567970140292304930925782579389555865073611558688958557528529244173299057959918589022875037878668125582533475655712647563696143e-2i
-.910397281838010176058137596053882201155707896625446299092515458197112706864874677999935708211102316510166291865718140047535531917877921509843768108414e-1+.516367683029761773447760225095864961216961849180566938249452713318917807632791715977010936160024577352504036015905099753414503695095863337627418036357e-1i
+.894378830990338433230385397248607177343498816448531483297778353770445918120500191597952000568744165167960693636036622327466830412304846451800063141991e-1-.300357632548428335722044890115812847146034816226342049632939839056138534397831891207136014136174963860763716215267707593046207370844134178849378989893e-1i
-.118078252366900531986328388248497293208930027857932096914317050404044507286239004366151478847098201337846527727922760647074831357267686230471999594402e-1+.192912549821703269787116224822996590596353090723219118273427456124155342962284396670039749047371406230736020007755397590871820008517883242885278494256e-2i
+.222555371198141139870885358797330616498401678819413910845931606121685434626345182779962929709292815744939912367972991410513706139463274439095665487279e-1+.317520560489703406711107974769029390563059526992861355149897052270844989411061015183348372046907660635416677979322235206252190811782385319329086617551e-1i
+.158481988474844845225306536037924858999561540669058811227095756779850763691677450477600324440679079064984310960246880759628273936337733279482087725185e-1+.124333640382631164545846658007340664090914456481455978059053580197472316589851485157565856715021460434913293784045609909733091035790743119375552763702e0i
+.152080431178619709170902330721740400388094274544055647280309574388835446136993668960681561583725230647027311608546107258584586790464383666906107142866e0-.169588287879843864563218879017704750324865846945458404832171803290816122166375217460934907983859855658358097886059040465276186002294595526145552846406e0i
-.792694585080849029115498647060380408274200560494690870067960185844886281009838020954663942740218349150845974632957992480831083188702995976539126535507e-2+.253067679047606236830187538688797863723191558314816211561420188136774289606390925488348143066471532601621672072958316862770343156865592823320104491832e-1i
-.254491791591020428889410704525785983502964020090361036295973051524339675246747113840238955125516996449077246514286837897329741288463693641380001318092e-1-.139841529586828857094472831387598230112489375045363742337790034221851758939213560363693621520709763704180071020954290346340603341462869366615817390814e0i
+.139902554473169065179032379098404105300033570065744243133531517045555272055232163093294392168380472196067053265641242399249690169503808858044644280117e-1-.134678392011923641752406566445384798359860182473306510831518116260333139784850841322298734996584927002927041995600640339748333543602166666980722821637e-1i
-.334108409330296527190636797614128238760367001006864087303130377190228622101527968205875217970597445729576099066706089429713511469196845871720862004016e-1+.545678238879273148626594086414375201271780141950482608801835200378917940850650104558079875243088127864282927162108549902234496521791190816495187196423e-1i
-.565622511550918676421997007262185621139928407413544384141078521027817623884377880058283193109240991414970584654772467166969145142028826653196564631594e-3-.515256890543471878030359791528728520746051186708111743892191033492013207112726546501681159632962778116569398593564666565361984590264886068943781815160e-1i
+.647345634710924123624791659949630283220771244514870718903641202202251349602115001394651652040311897488755045477722366880076185902087156786230210473797e-1-.271038325657575466110683326734570718329050358932910859894948738067614670526476383312700778541539264719951896572557005422494258511136474694281523600955e-1i
-.779050279987713770238243118598051860309962985794445557505192248666254413357136660813668614806606201971521814675644215824454138427610784559163365400614e-1+.602304773035285064384833260560195914467722479870091370563162359662642292938385563569157762997946471387595524490689792463822525776243946907955146819893e-1i
+.901402951934466456006438503831909918244610976658314689728016346312100610637163223109180302538811778648426359954983266155707335427067378161822177412867e-2+.115656919788302283571827798041894667209405157221978448558664819322118684715824498354633010591278321181162754909091557594510976988236854515944325746645e-1i
+.519893697097143230382387396188674393778842813003319488798297378174019672779414234318895055323276521648513832971136011351475557497599545005280142155776e-1+.170094231668873041693201708645417410769304444662393562347024602713969763945182219010583093854202838226586745326514645605782726316911024195889662114097e-1i
+.195672155117678239636293518526628156444264008564248316719262526678253234886751363722857785715329063608271040057049851495991943750617649381145524561481e-1+.145598740920636485103224733300181286032680511458978867439914261260175221955964303265414443730923274536688200480205680003443795595858429285912744993940e0i
+.945709610893624950676458057156068079164106058821629611297735597665862828868573152314744328163461091025382866557927152053390211193494919046842557417653e-1-.310577874869701902897769981371119059550634964848089352081526150437127162057725712046093515414921523328762126351542872340346840007181615890582775012691e-1i
+.141635594364500939885846553395064235882811927834949153284387040175703572500100497486793951787336970307177769062038712670037668754516506068830568561124e-1-.847718442687589879465506734647333162320638919053815668090656612084036792904929884511787029884915389047008805435642593823336270946735614842064655299592e-2i
-.124675075910790164260970725998038014312553326320553217106918593244936233212993872350568874364224406304148684164401141058852095736624142651008816185204e0-.840259258041400186493332620238039331769618148073649350195884409465201931490160091084951471549268563912832627352766148470837700837579593500835559388855e-1i
+.117791933336023908835724555231648678802275700231240486854345573713691804387572169883920737047241395623368047469195147414542708842144166031511834481939e0-.519494488676489049569067708143215094460513155944748663898687698550418932949854655374396496980986496335415566679498016124537909088929510326699394435091e-1i
-.715404044197428671020633986622199929850915801808509415921542107968974328186175589094299350204983261310638302096928709007375616429530834226356122693097e-1-.678377146327204794872696849843473683500832335274985344838938222012082103678137276665947991151875341717329468238302504817923136708620703161863922561342e-2i
+.464843752314528297849022896057012547144073994622451110592551493645613092888134860623539652483658839577724169611883302503007674567751103085562097742796e-1-.123359386959089898435943386279198095220739604442995823485742061376809837459844414017044328968218946728472194798671534889662183870439228591339229333476e0i
+.729268275035366399904050793971514565499389118076867392934782723723763894027982297028850933326103844075381539744670235462379611614503746948318370993166e-2-.947960683348322937533500596961884321286439078981320539282639584161268215530382874401231148937240105343366156812711534179209418949659359765616030275146e-1i
+.639015056559060806619629002044454470494373859030999728564414807667592901888385386884993956586168115182879964065993888395778363430231441511547415138136e-1-.109978663490500580570472326992314142912258378415467702961482483610642051023616807389211517088549642863419568364387330112238119555808126167364755665906e-1i
-.121417207961073938408353463063655757277398013584018915425676355763164805782530061973536382700708135529565484665850603226920708461016916791503225864451e-1-.613630565119020253836592448958739142324235142809301375252868978740073338376374485420476814975890270347524956652580086827251205730936285794405159355119e-1i
-.861510518966861338022246207992914166933029771631438977102051277346467603178504967766136385431869821235719334542680443836460599615475668819735626762193e-2+.257881712571394267106276458200795766213776768600412105545009648060868527079759915997879323047774790055682436196490911947999245067994275088028943290306e-1i
-.463778303789946255195290066636597244240770313210183973074017144556371507373457274246521374637645885890377897921657982150661821227586062389617242019919e-1-.104528168731460244036524377462934449100004321494289464958251545931801541178001256963517478073868640507194067627122467526502474021081645780611272709783e-1i
-.172894115448026365409692153528065807190934703271248933573149211837126504527540957973009327958161711898046270503408647594467719785471149779576581432650e-2-.828060832090592318506050207302676971543495301887786082323254529141885855397874453503856174623375058156739743851296337565428341378465648062350116448600e-2i
+.204436872824438794717524648611856353583292775551680523763709012592371135055545729518188542064005217915635715884992330536669867706885962273416699280477e-1-.334719911170386478872594993734797386707229301696757120046267402368324956477144417873863786705207840345441984092426735672010141990490320029150664452548e-1i
-.128151855266540030594405585918802187119083129277470136456992095787580010551580516543003541152070347303052654295163861579022927566130855025690676992918e-1+.799841890331598948118437378948917422794335509341578791287516556803729550440527200395306669815366448789346616553138077210590244786911301111132535272158e-1i
+.410127253683477999396607420504231631762087232794862101282166141554042941766874791859362986780474068835090253779969455701702135027540901595642683556125e-1-.415397031821824123745748232455959819191355074944371259574056025227995661423321617674010106075651753286107726049839183494161711800496353929855964112676e-2i
-.652115101812026943733088791252345966934995946760925737271525919565447601550937432195761695908960043299284866513960385386836005470409707097867940008032e-1-.489715576984819975422373279277565003884546527622053491457247456375311131623464551235588380278235997577950902211982892737522561771617224575372459846201e-1i
+.447687104902657928866927015979734952498609821148571963133550648795782215350154691924922578228537662868407238156493348116759531548118195073263062386061e-1-.752800761409945771726997338832923347377474374952104706144117456668055118874035161148943409632735769057016271434189421434933602359001992080561626468341e-1i
-.107256398018405450215595504053399715525298513093772141694555935503507438497148586224028870594894858124643626320031289948591225392419819662336778161849e-1+.229058953101351485365246623130262002585719802031902964620812687025494244659239911228040653499013137934455185523666492822879797006527554720539776691728e-1i
+.433104791876542390862112678290370810536475573314842313051770921621026403980349034706003743927319465017659149132912981505372597291603778476630131030405e-1-.146831800818538879009199614856836959939332253258042261515886510845818774217801240761697897046137583964339334199026164334753809820586483697768856087383e0i
+.467047176852735731712084942084401523771763943159032773706760652192828232755586901463931411145786512854935004688764226395420899762681906370710887739562e-2+.876271266280318976143972275351457920011369263293009683662980411676658982302308994121357370754943148660446524214564363453387603680808080066426522807042e-1i
-.618605903707948982615585464143256488915182742165782494520067053519710123793848988621408426698886455108143252629104674784262593300657144202541464847676e-1+.781065175071334712712105306171148354010411827324142657223396653117204209686402420220151818728641389313048358235393395599210870148779593540724996468129e-1i
-.101062222573862572149834949690187943531266719452419690628169176012759177269617553053484535854339882053734500949632305622122603073718017244818797827467e0-.622200686892733617132544651765487259714046673151918282813861755425213348146956044388529353327585188272493719398033493172391337122129218952493798026911e-1i
-.628848442012441571970496608458070445877328316714684076730447741816241513507535879681581493997704461955468914347594733958448926226985126049944312575332e-1+.444225276581740782493810564490427677797774325093414103571165715478373048465703437212735054430353336035154388572281499375919426136573796019193264857897e-1i
-.164501549491248981729847430677185825172192313758977768858138845320593582408354782661623381336410408184814902356424532674496577569261998139137340249597e-1+.211572962876398307407136998948006354178640895517197109039330128615649927008965344625034284868432046253373356041149492331340844459461896342526280618160e-1i
-.139770597473558865971518516389991496511288194262349743888407136703804806533499314413126674106817168475538819198145977179302570929465924862180095498252e-1+.712424755407671929621157710287916029720857329525478858439172181617003141165542460817578651877535798956379536906667922508055387155906811347651958083002e-1i
+.400612576934810433507161107950899912707454553439971831964613533844496628280885556366727322419713705943691599955025691242086187802402835666896613199738e-1+.121522991180288730406049895244819685503117778599673682510628221231743171513949334017828770281268274675502794265528201776603003875021176302611276027914e0i
-.642213533050862783468624393255998481943740946623909575768158328565375296619902949183523910857564400123743635825759916293518470963819315084199708921432e-1+.108167519406536269079185749716446414234794376416739610246929317002334762205874629314842125185072649167432956962227170382851349545035630747961173553099e0i
-.286677425019860138025042951017179629482658306143817921327363590693097536781616669550099536952521865035598356364068359855288231785257044817070652476190e-2-.145425965430577356065045113912722142922980458229139698652992111813210844412305966996130248488433705962173593401676185211199504143864797746251715225736e0i
+.203313874020284705092693466149736134662822830686344938682571872425269924105474546188829013433073536995359737910275086238244000115432279038905696737434e-1+.484517590739499141346979919737959545578180374799847300954568980612147377087679293930943453220375478845408075576829607478447846182092607102182499342141e-1i
+.114218735188167113180372327748395048006497012024381503260031012950754166152222934747703945072620719150974051908880247949085909435900529887849348170449e0+.568099874135185289541658185400173491390091240080163448889331308909342114504072670874595005151768053528851493085388565761333554921048723594996619923484e-1i
-.129078118543791688237986156909350577984842998587238898887417465303905719597792106955485270810454876132351849518101966547842739505391417822245452467993e-2-.422620972586082345736228303999311886185986588559841638263065416181245818367704102053654859676985358924060377183770524563575095635104923174564178341333e-1i
-.105662886615041702523942030875243509473346528081127519493111728528170030968686038775362022631319943658480788850586938907013498603728883417988108076841e0-.141320368934140241499180342883341567996703537263915184310574032592491645801357614973928820982860778023561605257700346122877334428401160039765840574799e-1i
+.126703172558239577606048357471056348884231102214804872479799102591305318847709410914522479013245945133537138827479798363892861273537539773198356667890e-1-.275323772499356500001441222463183985307532033371329791109984366918496529110325941256136256475444809145040764251140547750836784019790043579293675682967e-1i
+.164946974166009411438363772755965935535363342345478643029398615514373744249055519170123273594880804377717850518772378603237259094774319668893283588827e0+.891155177616591034736375492898492051538620179365873381371057683063332423055867128452935466511506630292567117789318870329467631731037007031885423331038e-1i
-.331359945689843079023690698774055102054953788800524527716875649398621491030927199788454922754058049472208836179054356153433231049612160905366880877237e-1-.134625625149774908176433439994297304825762887567467554894449947130795724572422568950245497453288220782334828277739947737201274579390404047874190528733e0i
+.460577229661047756604089754835101155209097554114377342103971904096136990815237929486194260560712572535991643235355263629602989352315405216020689843972e-1+.571194618268176589737407989601332990950088949553049864774047359389982174330403069746345935288658727259481447039216460130304679028582087965334507705741e-1i
-.205908081128566338014875208049543943128185807355030642746671331477785623154747045077372669378885114991538802272294979586270338742929100790435238922848e-1+.862411423097225420198084805753113808629652171480450336866839148792538847093777216876394372759515921035520363041066537330612504808514537669525025657503e-1i
+.125964669149242056003760659242552327409550243952113117149812052512372405977104144974458211192553372140871315446040300188988622093027139683096018151070e0-.433101316766557985352138934653698717277952863090351786083451381572256429719416297152662940361278825398999561913105781023024749604473487538086770416292e-1i
+.135475250815724788658724523438587703180587953895054966547494461602899121136109231827797368726191593206175098516667046327279597284250779602585098573499e0+.191046287887116853810808689316806294874215216254729450843763302602546111525654856837138343426629568942929686874001735548170881507017118849259178247366e0i
+.103136552535784132802615461838289460676310719652580648668190521179778946874782206264412397227964774935617054059196416182506979672161790825878490503135e0+.200154412411427568636001850618688062776750115370210497402199980559117923488424577565808308054085802358404607635261444756927391149701106809396963798018e-1i
-.324318564369894221845109816908503440990587960232644105408059210824135791268498619010190857273696652732159938721187165493804631401013811793699627171480e-2-.757578609636963219608995720109002374317167156625570486032257713421793451033571093975246718816680829337287506270377561173405095925518708970156124855872e-1i
-.316904090606582441307203388781031455780154378741107616187189765461243834870223799455995319652606217325937648460624934872230421875694234192211915826025e-1+.940666763412289352450459300401059878132367176625689718576074209955185512044126816663642135742898423575281196827096442167988850061545732665550209984317e-1i
-.768643008901037953226316146775914436018313254621219615982017101581697582752354580048440184727581241406420982048868257937934998570413638307670260076163e-1+.782138961367670422411634563486444367485153615749832970763908342425636789482287203938101940344978318089858904662898152184754024599773338887425588966887e-3i
-.445645968421252386816773758266371694109907922541615280107475651101895854190346501791102350361010869071639201474684485698076390818522319329189998589653e-1-.444246284853839622122038448614307418811573026062595449920404811922628215878385094160192430659038888289562913313007934936934945233263119248225901012304e-1i
-.433804804709259916673633590444904420426036271282187285534082783269286566359650151260547464885019301815343495326040727603483397981692408465203544937111e-1-.484804430493914241587712317937983822622365480850120211056863481270651204194742719279882926223433133595708384717236769553503004586705280936118374113460e-1i
-.980298706679326437881050439127142636617579065373226763188103919924446673145214962425520259560960437343174841937992043786048084201562669993404805596390e-1-.141543826438165728505030102488325706485104975181069716525042992361120127398064635136407596528223815327386296495966072331234562823665046535588612931162e-1i
-.616758161796097580279911852134168792526843750076952883196150211487155083042062333093477374454049515297030165998464952469037985194877795406834966932609e-1-.125359289379975275146867885495255436356327161079893471549601913083240899423776857609177011483832526702585709780595749677946633287221919249420243418197e0i
+.608807118489719287223907705433595014156237126782784351161190473725163597325238196827496659464775101150769957657946713009657030395845510335849124657009e-1+.220242342293829998747623912256510323443169402946911324144428269479942561916917818709527305574567736790783625706215938378898678777246817292572808810364e-1i
+.119080709668526015201276247414618634670073156895165164049866368774543354226407655586922993523355800472889222299896645534506660807096903799313952154383e0+.343350738554255908165693750931821207416691065986115910523114770822503299113912151302392817016090672508257573669850987989805365291883094754352657920174e-1i
+.367095994460117235836238181175215988910130809717094863283367173786758711316533719917327804336703265887175281384128793693033641937165684749989983146343e-1-.156270949075344567102954678979757806574315359473691151762532776997307666660161182290075799092749373409965042620859888278380046481557520490163100570957e-1i
+.815296643968092371194763353158056018535223453310196743357880956290543909426585719654304192688387978330883848679991609432000799362919211001862267343362e-1-.512962389255275688737948356356066882284259783073207578960204805857757024690120742180872410186503786475637285319826465139818864156597040403904896565066e-1i
-.518368603507794597687224975085333579063270314724076466462245851055564923526012294658987887420099541999049761117250658153340131464509208829251362929190e-1-.686235892258737694339434409552126938745928659942676131437895319866215118698724379305493051771352136517707289546744429924854404018731095210811058272513e-1i
-.130673885835567597113433241511012827924650237751365068263681431943397800961600638802865509063111074012855941481178559419194517076334246656668805958899e0-.460507456280146446883859133856281876925728156209076368905889486042661535561497234929029020469416712847398702769134210733913626914617212061035398367401e-1i
-.416341543921531961992944934274605865245704755156004098936477018230491372055575730093710595247650033707663209190049494347112310830589918830845073956949e-1+.459253957864809867541620077392689940255768363670147603459204931511306219432739377997162307103223321980286197996477146718312349686918387118985413548260e-1i
+.298372051490560515539909920725211210237149291178313660249988813041297926327279445931593897580157512802845951917880981893442604295281075254162366316731e-1-.115765336684694281859178709543873984334419510807827363553688742038357651306870229767054485836844712891682113778184105769073232985885508278544994591228e-1i
+.155254594897009261730077806998858889336803266661771943988677447457946306281872768387925654954906054834961314222413354824202533009971358659208886348053e0-.297224830116200426484369195380431273027331328410649134442392194373419132590528051666093919152833464718418152098915503556220722832993868734895837666447e-1i
+.161817160137768940822766914957186238379440609643466253182270542056029249320819793704456170503726036655221925382721775943381538605892422443745508585905e-1+.654070260049246023033923831837223069179147280637835079298569716135347737246059015739399674702612405923003286268743515950084047965252298825419625087720e-1i
-.118125583309458177886620560989480428314216339553215117697723650482179894545021404374291675191470845314035096028686657626599909271447651411576699308511e0+.674691443126495673086609127930986998330810854146924813334357137116924713077731900385330997098128743850379557359765059434408811242392702990524210345542e-1i
-.752837019918693081365122920827482552224630431774043813925336586834462225040302196851016769302066702007537580202501727618810070099200406440505707789325e-1-.129941291308308664266086869959007994090619800388409514461798970224192737524908126973410632303139921758619050008265143154398199687713745249795714684078e0i
+.992882837729768352329844453784432700073930093069017711789484252927935687730652050369415544668176483170174744980655020891870373820747270337683540499162e-1-.506941946325337056067724193182665009439381770866111816520478894116061537781925052438961661992622132303464747981418819013763618353858150641543818751419e-1i
-.300683246847406267464573812658460965186159492268638867258126687365318332809475904962005767884923278895841913357550014704162193855292631708634531619955e-1+.731487211721803278419700168066710469445752804396812065161471540758448787179324693970914753899182422866071519232734816304854711077869732433993061593440e-1i
+.118504819104156274436593845940568562256228579011690615126621188205108014284514322648370790258380815831100631084521892163601192513343722909486081894077e0-.898243596477071720446397276965371242321852925824814701146474142289829774603694799364862141290482781397430563450906947883087691592585384276348864726607e-1i
+.901779438618009806821472547592938120065301070074048762598142142843299578938344703727053155528498792414843805878459682860462777593842339436037805733727e-1+.368616356003578984272326001661748486575082512189228746122650509360092580508191306474867181998690231129752195838432301531929771866746825712349499363873e-1i
-.567779526409120697256416981726778130889278206715009189894722886566664121410467749995003551619333783198842631703157230197877066533732575489071713009263e-1+.428286705081369328865384779089469181496417983761184346172141448429615783638318453783069607670838614953820751387038611992153918413410746803840209244075e-1i
-.853008963636472458555523829773341179882555209882570749649946588353513757172490572267521683002380698997258363360791111749436451957370502961849284127711e-1+.132819406556484419844215704000251683583997383643878361009239765577204808722506648354360193222077992761585814041515889368998611120701324341248359678467e0i
-.327201675534770146221508434719923369297119940478527870465636752918587139868481144153158652896797157586900591514644451290244229451812053436592194761595e-1-.326667277019289081984207364639138734879107933970213704873814413698083451181397478663982336950519323027565310677652174133123820830000933974910431288379e-1i
-.106426074375545011898598580767747696371369269503252206163455839810954932082055269216095235428719827807944030364447347450291318277173826702820409853736e0-.163968231167520393537369425193121782009619751353776806168979448091580812632514477754694361761343454168385743501558245359164318164618865959788951989178e-1i
-.278357229668818666748271281165415735538831560952460350891101872299429468996213854743033638265597292189484232565044479309777043662852594802337375409813e-1-.124249823089033264852268813714733750380918331128894008060550730221563362514470976689177594109651753473286198092774388523520669540246342474897275572505e0i
+.129178907179568656559644441153055851292418079477270972221689725942710169305971426704341039196342375221379767744108371952507774990345042491695888342437e-1+.556497200705515557019773684822908804274142167410250007781023688404759668128389960309765801447333407298709823757967200834097366821738042168204507014607e-1i
+.186043167391723673613838102081863321552056605253704579964116415824457090260885458807445004426325349041053308819381700749604473360092867489251245218525e-1-.154229997110545277645380954466115425129942556315739116330175099489881264345359314137776486169319639318313101877590849466426730766155061433728414696648e-1i
-.347883118189133293456505952222562186844735339305350244589383776067218255119610387154160833552115756219992907321315195372560685519853137745068699736867e-2+.596328248186853779935187519266286721008115707606112378811582904195768163025514106758760290737670849751681348727416540800612404220656881627233060413501e-1i


==> solutions/sicfiducial.101.a.150.txt <==
+.175518876746930115705591137224035201823339486759994919005930476942163826065665424935499207572695672513349006238351587267076085780186039136826412202030e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.125672540891257431032186447507405183242169983469610644935467862048613035080916332271212799593501454813882736746216259741489542261642529910212302323767e0-.728648571866914294419049057575209596591241110042366130363390369326719098269081239935327091992245837515791358983643460441641930834904185374410952348849e-1i
+.596545075419449486889384233724621941185694820964409462500864155602308050227098132972833654969853003422490027938121012407357378644148993933945235868504e-1-.638965250078456215743189864706510574271457576612563212257448321994641626344960124616368119661164701472204137936026692486462790184536018515876567973453e-1i
+.697473911438173629316212458120354230982160111140795404697933874851460042245853109383204046147193076802021186802384808305034828510190664072884654917567e-2+.980088766284759056979080323838837050718173823882488911400572029056113376312903590592642060891532987978867848734491339137760767133196066110545376747072e-2i
+.415372936924414265976426810612862056301128768682560685840523340187807062593291159120633749683131259561040664948547206071464168680896810662077878780631e-1-.102945363095271145954756635063377426970342978198045632835357414822418845669230683833391694716359810306303004858899434254688688552940112669670333811565e0i
-.629208494350836607063348408091432789002699879936821792422134074875406898852768830670680798220031537731435758837231106407494984118146628032486933663151e-1-.550398215746608591959361652712085703782071448969618433283449665743746397704570140781666267442816573178994291486038454517272653019231144165752273945465e-1i
-.322010851879468153497191447233334488430880873246513199040422770413443180455324742605612908349997882075099304322816784579637117199416830386824002634849e-1+.873795710574445171278908057124506648609864201280559066397307121046570166165356463964411370691573977330942193523616965759227392060647748068508834551845e-1i
-.158111489895144721932187336253505498838619037577893424313408962698195146187506498368323236194827606677285691264149582130542026960180914417345512762653e-1+.584526167806367864796268186897568719897245719551167088967775637072779868210484922175347675260594527385156295367803930427262606177826074723712618375400e-1i
-.164204840486590484754405710618197009180003614206362983629921071486816361893655200349743177326463979548422191276011107831788390599511329818591891621077e0-.113040891042059788653215127539461558236121792395886884092515006113075932590567022128223245147653260964751197975820310537558930768862205447421143142296e-1i
+.775392906749266529513601640594863846886247757262216986739061668243082239960025989851694753286549591422209538786551097142767061538679754118940377777403e-1-.373486166799140263946093227691822408188918776598231706878662146758940476982859676709379403781402704351642367862603577684609371458322651096145541534363e-1i
-.148078507401873745119429914699105308702848699052251456940291389057743979219474345373669035775910125696294669401901462455809420928151904666393633059255e-1+.137618041619829062825775134644047461869815743842262509166093435549333725349323686186832523258160100086144507153787103638203195366814850993173150479506e-1i
-.311434287975067631769075530909116712607359707577466710721180748715825550750953338590597242958622633133240462438270686544734399244817866947871118512808e-1-.455811185103198368116424780943015398419609072365575205314431178924878712588709044753559864524008145235032484851636630379988176815009284531594041343648e-1i
-.252164704239275514001095094657032272239661944770779763773361510375136137936681059047901155042962026992046098191469076977829006743024171848592176445183e-1+.140141897087583114462404919068551535969780434571557910027498862136022160704277665235196424588864020813521794190291269625569755615071293123839609553419e-1i
-.695632307444361821769653785024975331915231973406755874555201054415272090148371667939652642320280899885430616452702360630314743224542528476124789263753e-2-.550785277341759395572803965006139581385568354433222580434021927972190914748997409324390523624970668233001929963570920362111510805759285504203711056292e-2i
+.759160638755286726879488105749111620936217751869577844820952656471245379203638668506393857225331960131989857397245551326162433272737722384643878402119e-1+.134343637628812582928303568901022588481987344518541095596386369688657373470142627223679101475896644622245720245116853104107540985115082254133239996091e-1i
+.919109417444305869187932893321931194303123316378239248395730285474493497442847508671636242407877226146116852424463794601752218962839304536690220891345e-1+.375181337295249285705038995883580684574014525228877278321408806206879743850882917533786999496595974511602607012427931782603413137748188148126194030516e-1i
+.104104363390287478073835217585299721517713802718070878527889934421940515094658151617165357233387546000634158466938446148500285653703278101245749835490e-1-.219874654071011318529004609583618089049319856731036165405900570876451786404677843084553430589880598713055940358652585064286376793478653878847402729656e0i
-.531083760983561139506465077852326760917668262254112826395089050339713080883479727767976749697473692374835160529158580589991833610602826839620927251919e-1+.860884251438335727914238002807046652889965392883765907141730219423280906393348044611316431213778059806491326767160225895950409887012689504421854247491e-2i
-.793319079701421329071977863172060852947010384694742556810184897750771365716765533476049173421643098964318678349726823613549771815232256868858089651803e-2-.633170192561676551759921705393708110260246603702785538954228711731675612371076894205108635531709682165123395429590991563976337051179651918419029187495e-1i
-.209369231397662667517629408491544454326149228700607393934075045543251767417905420550677482288550436058335682370448378490360222008167258873703888786285e-1+.677308165607450202504578948267412767193917246511041215206304967086814258967471522802403138652183270085441223468581481553705001694078734015325047819481e-1i
+.217730406544576299567175203965996463567562556005026216542608160394863689201860034964764851512924360720332898613709909740890054826699971518564431260415e-1+.295665459405564343377105577652153255305914179100794934406493666049090105996018868314692015498595965833705591414275000120282090565420878939803803041128e-1i
+.334614750538598130951395035422353209172639267541191349296799149087197797247813505597070120370038665443882441833312370794467831639422331491348611050611e-1-.954960830422752773145421629808522913549338774173167660219046521294012983002049690126668669150493842332506441677556697196770180961315137998689735125501e-1i
-.734512221016110126357010622405414183184138241717712904263418666194316183578515460508484308317831197196514663377984800898719993906735330201798606177546e-1-.877156261204159555590742396091348031190255545401798686752384949611685800518223763685633671010324104785692529084774819979771036899150477072590616748756e-1i
-.147501522107497040531331423564721376146027143181235745017729523931729184427799309377963256378920903448190857721541562525116224645858102944203308483916e-1-.389620122016969385100053483269391782338610741906467508084870678153438740548836545348163697718148446824780687134846613268752016000412777618262445690424e-2i
+.510411235113262127453955625773294768088229228825166595563585470398378248793036219744962221095350836619880773942767081638479033707553041798264165089221e-2-.646542754385557308940555280593902112718551269856772745718314929360796825851174787483035265911171282387691622392546694245486793456395315587562038135514e-1i
-.194157238816991386989705370756101800917738611681082965980151185231703861028683335296090642286818726805114917872032383941905071840250742592192534922749e0-.824266311413581562919461183946674708386055468915450500276162849046499741167995323877440424543731676955901970231083311975879234106586998547832666301524e-1i
-.134308310697497924265792441211237314030360979687798547535746695687699132503560219860831676730139406704510341256944305824465649578349993978800738943351e0-.137349177251410452744940981849288043877269621461181598941737732925676467363557591420598045446241054911553604845254892782510902377454553184782366305079e0i
+.687814904763591714255688523946571297631198187238744669865652183903904794761120338952538081547467837370155136798247735023209965787493659624686719028561e-1+.365455429678647468386303408181120037946954702211527994018331081949131580555599240447182299056828267256983980593073488696898353893534875449028598106120e-1i
+.898358349974036333133447958792655407237023339306056140580567413452590695397414518923222098138551199285298197876515796041752477194270384365677130939695e-1-.583560173078318454807942013616777729462534873329716158857670802257893610406723470957578258512424705555546652719327281225740979516499020294978740957719e-1i
-.467247702228781413546805398158021727283579949722058222482675366238089427436668696694489163831916781737742301737494077418586673669295472598019794062065e-1-.188217507812521130115589336071973858965722514674826452811864205482472887084355694628139591938300460734303710984929886418547853283168131810112082679356e0i
-.873136799154836215982698233139690085532707779767426878742984604737098421943950960230113017424510966709779446345433379068403541136985773935274260255665e-1-.142207017095094470752682037095633797852230949326847719253359969196309707611311306316238701778188780132101067436825614503975529136896134677283924605347e-2i
+.142665967248516469066285104946777897456655448970722193231280416448802901725378850798330682295376984107050840267280459011800420138545171044482840548866e0-.544432768388243952895989558102899688567435299513944886527316845532597584426686606069871803035500881428869170968214376220362929091165780914176123997479e-1i
+.611049428250565834229588419573317169604516879347272572522053611498686747194532375766783837624705931317212815089953245780327890699978927577449511728887e-1+.565069244534863450319467913773951822333750628557988543139965969417871185451549226752307128336398808375177949536821121501150632209184410584022303821890e-1i
+.275535505379451702118929041240600086070356280030551865585975119364805111641310650819962145791705698408102185037953354514435205969049070846522228649972e-1+.609892476833250507480251733878734886564806791083499673806963537487200178712734225097796901894584614154159300430183617479683749591308699835784713096474e-2i
+.531937280649545646688378574398200791247942073934007473967136141846935552359276059741503396702623166633694267178186138522462748942042809966320008855362e-1-.563817264309136771200442160601198293721626227986247830158035024335727175817425224896165670918207185368144429356472656619160520201188077892995479611523e-2i
+.698159521815084435560360455290928232747936130855522660256295643358017979412335148591748058881257555237482645286501580962763266759640331943367898304286e-1+.164723347192345943836979605210347702932847574963215537840453150212799875607534903378418527903555064829611353575159188056330432049559297285007705623978e-1i
+.479364718147693920862903037730180435965103355881373428245865193515000689027371288845347315193689039258205963575143001119362854300130577698408779137487e-1+.540482525070306241285113718078005037282249024678672938825053779180274625879402163110771353575274970397803893406941185994626945742458415440500034355518e-3i
+.217315486399074280924442966814424220216240186484463259177903391724590880474152770361747246387698496792476834087410634711685041669576061246777409860013e-2-.921738274030115043760235966808345188616635672257687306250502396041688981677490828065321139726156256543336376115728608964497033476858541633472552951540e-1i
+.899907937306840113242027229117318212317284377671674917349355314679979997438562341482981962569693664546000958170578037543380980040774425064933546289301e-1+.415129014659706868559631293669260719369468359220982950525270916058794175275383350447870604586025248933333925930292224447450318395877402932664294965522e-1i
+.662697044561451357928509604363539559351267667114663725288793195632512456536391636901082164445699138715193636227687343294703006462498635877894310169375e-1-.391879655531785381538443173004793334716112570350120216035574888390286539620788141482086709176335037570508723808081358899953369706339302352509363568227e-1i
+.674377155846362735869836118331961941477420125296136896261796814836488136382159649706425353463549351623820618399578952163881240836909922496697889268585e-1+.120875750503497943796109261843540537263078526626150551557305145181488028410002468675912941782723682798388202561878514032918219094535220969218373644116e0i
-.515498369561180125363747606343926990284018221135110246094955398387656240109133586663979363880053936857912399762197585117636221010296379866158084754240e-1-.455174029709935255785879840885582524620079137637767004718775900417496328869777213704768097077094213322576230448553527170991806580988740632765411597378e-1i
-.664130738895054441312542540199751792359936301628289258338530097230156510764794675027460821344047096871890308451147056960007047313380231769762076947361e-1-.860917703500121258601239765326916076016031841576002461770176170576190224395332745050888267944756048285920722504375824205742443393326372692886371941375e-1i
+.677683858243430511318169467146651203717826058657404660666681637439754288154968332577052983241169298932901658185850829887601656251492288162612228504659e-2+.391305061415366618505533724226779554506782413012469218439584817503456673974425644826872523027807576376220832283171989504293058374225226987647140392148e-1i
-.629899408852284570420935430517454366310354348436999216259289727141407585252798357009837485221069881106421530070946728885094303532515989587198205512401e-1-.528148829043038012264315551441334567774790840783513663739093016417926659319661061384514104912090811605504719473830447391868178841461463506688149107821e-1i
-.745514306952137967836665211180971723867724320456043726843306580116740484173852973657172929699740973077557151983436947551393179743273327392200718722141e-1-.421518892971696692708211334864368234536036299573637388645391620053724900459306962277835215714422281871526242768463279341339402746415620929254638207362e-1i
-.963358022546127842881047667884405711842503781400920925418383631386900735480087340542364926690135355418274389181604117282166531991048872916355199594556e-1+.836195491852539583920040075201388001117299455965725081660193306494826234426832823359110652567081094492061041894177748565194023672842703904646609336242e-2i
+.133293752967173048419156372661631494649926208131627242704547428518031500484491260913931148241736668129040139243260248673950633978216834045512021265491e-1-.114945165676227967111426644613600424582160663883850761777208043948448842599689133684481388809899522344630427663402450202566705758189177364291412858066e-1i
+.830613047382846765142554664215788984571819344194907770534368189599497755488784183279057729433678006000647994630835998482709540015115438888827858413218e-1-.111968602837720545448810791580871170179058343177377213504531911502952131480183073145468442788003573332532501612190042814059117203551195377864892115235e0i
-.579945178027453854042686087135322845834117084531924207269301757436224752404051243681193942617648711097072259900265751887704302677136823897300306853589e-1+.883269698265013710692703888237698128848775273797227664191606762341580746253355326047822515630635024569948207855490462276838286120886822549047249875804e-2i
+.148514514355845003958097914883950656283676367354793568840568863753615596137837465786662910643123454224476343510699414297039200507605931177493459159180e-1+.686752405660308666504384799196629764089314841192719711354583885757198226749163435947818385358032587392573705812734012140582850154893973433589306246895e-1i
+.507935158868210972739362187921686711689763038591227281479820542877985147002101306144950264270180228904298663076861837555409498999344955596361089458955e-1-.225107535307491611790815410601468565046938501163976668578645465280423252767419481840608590917502069165049172608026838284817901462104026917429891704113e-1i
-.565496712345772654583779128436917855043691349659542677626836548489185410988629437200135701933701120834589062252318611089632657102395582730415814821594e-1-.156609159838481495594317084885750599398534143053689383515973975554687267206706084133564479656064265130795639257996698171761401123800876001182319483280e-1i
-.283316952912947061314866115799034527161313871163448304283560301167877356915556089561636768469288871352722065684223827835516543310361277656391192021708e-1-.111496112203368198992480409319347998728861047845397451691581606287046076534361240955107975938488006044497717755265978272324849999435852232791006317176e0i
-.112205319735764888081338095160173880907178606390818097722837139755237989679849008845698360369223429190001412637882271465457087664333550899186681971664e-1-.419808186833161951130858920811717331481533731700672874733992131131388789788102909688562635175105465838904058543397854362400748914843544288975915576033e-2i
-.599697971964612240208923717207082401957045971531095173448259479768184882853959045298272946220489377733627442301944258551309755615724379667506781542743e-1+.421019285386191933612688237782986602153413278996272234230291655031082955912210399784286893253480808559553955745779475892818768886517197538874644714414e-1i
-.841537067251809547082634429439248932201685368138812822370401855653402004918489728198205185920193549237519444323104120427879343224628315272591988143050e-2-.976526562938937825724578011463931723216166929113016119509864142411273162283930260661648735189568854260786398158144493701634554273865735004853176795277e-1i
-.447704072687236304083534395500809907096506045434332919687756003227906362937735101710359542828364481985092312319997521395791016450204916738817647591596e-1-.330940892112487493932687098240215908389234724321942219440653262787763891900833772394520290559834337113020045708785089594475556130165453819358648586734e-1i
+.260921076445911875713838436871769572290735386883165807970740209453492841175881375938159633406606449887695534863395859984645800434221061399757642795048e-1-.555910867754225045844524390973714245010962605584014010774775040538020988373591293558619728852306593696427785166166767814865262774312833869853662042196e-1i
+.759365376817609367957092370825261408664752868929767723103781764092499697397672437067203814132557785754704099620747994012429725845350066099713694836925e-1+.422661622351274660658146298690183156472006658741932587514476111669296982830772961871127393121547775392913672243102586624180682251114921421454258408082e-1i
+.825250923779347813142783864931350082389284805955441502046870457849882673841984592777566701030315415140120676001875662405892196403999358985345248269917e-2+.966351511688445247704351291463571782212080817482419456766790768116145066211127934127469587510233791699954265073019125058809457524985366812428198534845e-1i
-.128714558010927827384039574029653992107332066709106368450954213598112203684731221832428559741828435785807854330541671171582319404691334781161659347560e0+.511790062225398921986652245100510058137861736457891475771831666621259151156709170502249353383353201076454522475771796121022070331001748685915323730395e-1i
-.168691057414876747040313524859067204559387985004838059290779259738679651770263983591512788360670923044475087303173220129359054691975994958306039548199e-1+.366798979179075220059952386955159332709306696300244265666129503427214489728404386794317433117803176945386210225312945681787175718868864371260308599540e-3i
+.402550195554045610423794316690543603759754393781118350779239173707559053382786012349498989757503351688081615325534351809409788705518109175970575589460e-1+.887129961698719748089268724732822473760563763432819095691436028865313263366758623372061193234668944509774466427364969779650032335701479987756417118818e-1i
+.483965138317993403225343705343448226979474614165271686814512883805122606144304579184699246764381764531966316816672192017787299271554801696793381708950e-1-.127408637768390027875811025227150068877117353938663895303052412779367244377153186517488238878668693666598701486830775349486626812239529669816689993748e0i
-.245165294017916721902242620253436340713082532915865956998301244351721070234604780913779128409738466648486659579871884084526176878995694037341742991809e-1+.243846973937673174570485371481714035633998113525321550916605723224531108854555193526986200510166359209943565253675589049271857689002234027871788924706e-2i
+.114915586962730484198344232579621898452412008801891089082765944401009162008456506696880261076381019266637529057783965182282084894250850094388716798152e0-.335849968744145477985334581364871513469767111637122376788521698042135984216156282490373801902644884741236570679741352396967369694749139210631136022403e-1i
+.878341082496288717589602251743432339071168642486593994255608552885325597058929891773904469068354150217551685525864757344471288892778437710644978926193e-1-.544580617471797243807445355920179724699653678672684354289733379969720264201186543640577247749810465805596181615660188043571309023698622543626338294967e-1i
-.127843816274789375348231577103319193884912376628386027337711695656092034378602919455654433032783920997434281216525193822169095108684486662639009350535e-1+.551990633416992391566567722835354309759642748648557739961842974185849415716958567026730278863671198919958545283112580200696258059769424593751987126242e-1i
-.952517184813678682859276418077996360193356398603330971322654040364275396190123492129447853929659891747930632370887200718518375717609405561884285698436e-1+.177344270183940731438191067147915090290592445722179406280084495826905121839055168233874987497319095762565293851324241360459142600144086675099310324231e-1i
-.856366066963527141323120253953191802959013890812881907230203751349415628810155981548110382233645813944498294304956092965959536842376822601950941865440e-1-.321264647890466113260933801031675874830075837555927808312394375727930920148866920739384675748545208977739731958293054343824967226234041580105099529835e-1i
-.789252748362109680377207822025212522263991483039599972355313466816386201534400069866743990611751330007936462104759743196774046673747500405496416065365e-2-.931429921132880562376621230339253225535863119393658947170532534517477225978728069817409310469076139104189393930243306331673354263870924839777744351336e-1i
+.106602302412981554182433313522896373450847528224844795196646838478109543772328579500625391526961830020256877581163672680075677791551340045733728650060e0-.330884128499024025840470647169209525807552310130829973003600971443981902424900898933317402380005308676104143784709215376018065430078204866405216862573e-1i
-.155687439661459766124113827769829711304121088702810671097678275012667379056093689090185355484012097483272340158923002817113998908508209402332823158164e-1+.604583261887448831474807072902950478502994167867372823296154809353033127582492432305488499651276130546866932514471895485448050436327016294437633601523e-1i
+.581149341048879674358186219030451562902954592139081238575538492296411430335526393183834524463153981264226762893709455801061838962803244294174635379462e-1+.459568151635997031305950930891104170327828936698920361502818779584693668514988709136666269523950482272700085418641014939212445795553143774302743708990e-2i
-.588155153463936474769325639635250055144754816692271038090371535515086472636956922161413421183088172823967568299230466152441006587838840313721881263933e-1+.375159657232306844867404059754945014319016739122578385500878473384152607874882824082283345704847780061168050297988288612108804525320426135495054348850e-1i
+.728074528652252160870123651514892079218650220910699322477202936251723003625288385723356749972638685099124896592919946502690872667473862033499776937067e-1+.118830649312904734793668785024323317288499024406982350314255303826092197560318595343117716668895851325394426753887018097138617624918611724529827537506e0i
+.238247346092655229811503161898321290916483770547853953045831677703889199774106429956105947727952813934708837393748903627126042082713525842825554841619e-1-.654585782964452961575065392403320126315301415612740971806725536927666844089367832240561392552628366802805346157487144172845414467474420899638164189293e-1i
+.108588297351696616936186300398953268661289237472134220374227983718251562684705985215997536403078848178838090948016870041883649846103302564153761179378e0+.853658690663430693826053825523224284774292018756302627875081728335332020379163263227360706499848167504540098760466650698346152428198457163650810281466e-1i
-.818624803540844092819037325134030611012653835779173746907100579763420174024128023297514506603505851238099188616440559566876547070292049869719548655835e-3-.656995458872029634703827912842944133524579399825605951224041099960261584660282189342712124954262315091252982279305486267680228922690724933712559380537e-1i
+.181477896176819459826021674161390074520354741288847784663820956313135395199521316226155969150123265520664587383252918728399315891321014770445085859031e-1-.917274005009713705993924891030386968200829910724639805953912120732179032570274762815019917741578837757592410730920832552172231779230610208118770038259e-1i
-.866488966472921772599893196512780543893397878524166373637925646625131831752508372257715821755415805925308808172648211738490794747721432836192017317103e-1-.105136879021238605276773110750321460966656263172338897441163411342566318574419170409035671849642323739797906506592979688931016381077060444941056626438e0i
-.112856017241452025648864315940313003590501327821170165243293264322627126571096997749258486842137881497884009163544687243991822713311559154072742075366e-1-.259290012269546075115140374366336167404372886356376997038269759914651790034906443599082713354251634593975683051649455858704254691384789966857152817595e-1i
+.189557858735856492068854765237585083107512269363487385635865500021672877092992131273772387706437214768331680262998575482529491019459085286306191271379e0-.369752353806413960836126394764946298580066231350432082701032335826564861747623747738273651761732204738931665987529821489933426327987657184338925294907e-1i
+.942574748849605658947322267833425401594794259460447940868695352356284947461614520820536620550270982571496445731728320685460955250063060860462764954381e-1+.686310794670159901582702994817744060676912441490136392101439522067614041423264490078598045600672719624700229511727283499152072254708813325973602152062e-1i
+.182711548599636146865403838694537557035772106269872428444481231404702043785880352826791498130057573517665559423700191251346183393065909646802577302992e-1+.424742620989210963394130398233698838331703966560832345417297499956237868526174454107611277483288323604863145702531931799831497235908165147892370871508e-1i
+.570275744101255816454828223928047165145450130288647739082924399381676046289937317497434750174479700278857320752498512358804401858403151134742894064692e-1+.120857424447573428828506484479862476764518297580468267837687643160809721719058739914929162426553991445313472475155671857637249463637793714347004662632e-1i
+.684149994988605894984371941961708952189566588183487690646552389532377748802472790439346893032187040604326415128946234964968276285967687482975739336285e-1-.465648703109821316778694130070772557224840371656945568636452157558495984527497041869949518425437948834717271076778783601565211681526659073271553427551e-1i
+.106002686394777779469244679235053049807628056170265620207124033960593097736366356073364740095430180406608240985726367187961074698195176054748005138380e0+.199083825441204629101022575336800648930354257945711456626250585068781093577646457473978970681233565129273158151702270895123983933548614939118115114353e-2i
+.780235191677349296504819247402564935554153255086617265719133112077412624907132311677863449591183631013390122622889189552665401666005058986711695610086e-1+.887316346793121983554300103658884464153414364917872574928571206467845308233763677738189765717370117322076890359559877121996851747252658739822385594513e-1i
+.147660165841880132408769171502592887286213714414682335763078473246780311216035559824176453465930384079896975540952226852499695344790301520712390080763e0+.297881931391957063298488781280423667880779575953741225201345681155748237715627592815269719053938817569831640889049803454746948370474005271325514742617e-1i
+.293912682930356533292112752805449107042464770808115176209213827793567585234262098955772908490995437275233907138877415794572825645603154292111467045677e-1-.273080990914751102191869009580442230491441019498242955446353400476669357999067823553931833047957586571871222246902679815181960344003449120823665099557e-2i
-.586386722230526027860839362970449414516730698661297617018994687581238717922775530571051001756862167097712229043699357716002501741110907959009994627907e-1-.348780570630965581979783564442607892397831785729678260191600502354868648258882521018032674460679214213174955018006488227288375436036226406705756351478e-1i
+.119788674313471639932715447301882251771699927266592234067158016043498704418670924120330078576087787613369192653965414132075877602406493467793340157230e-2-.301479388593756437103976857420580695380650496844962551757667966723558006047644615270635621334068177181039526088545751178179132738841830073121772812380e-1i
+.313870102330522990986039175724732187641474348389233581978818669601312134137208131698276547615154718003987234436142736814434461612390048508267409936814e-1-.962723079663126000411804310766007565297378703589563989044788667117530566310449080046688300364285484587939755449637251173242973721727808136965115829064e-1i
-.437294426068553564321597361415497360559928407463107817830722102876282792420042692755175389025217312715906265996140287869649054986812748828485059460088e-1+.138268513128694925856843033890515805179612795652562646639869715131178522782065799447053743915102387235175668494673678106897090596754595945268302128955e0i
+.312383701379203135909774992109670869394001563140699794906009705774220610696763356041181023286883672740634838331374450342509576506681234183824317306487e-1+.476708011170067969143343812078745205755109333970327682149953303573908882770617073892905616393147060485595536026764210279315117048186729329405568570728e-1i
+.119258485119664914268762022277668940356396660803019545412564212166472395089343818366667478473962509351425642970451977961386806029503643881447227209334e0-.924948309824143124037368142699016547806261176430684568205192680907653698255591611368546704798354465770706877637436419195796201893187315473054624911285e-1i
+.544368931440518451907964822718645537785956693714884868347426250022275019131918554713936781815935589029263424196161003157677647792058446636291160293458e-2-.497618916991687327865436651541761587397074029816567570901707963955100177795279861389779494828431159455866134707949477630469682007431950856375635499727e-1i
-.141537684197183973011472507760489213954131150375078119495717667482441901613666872973359891356667838098066581375833668911251756298974598928280251698894e0+.266006636248384561403265052200250049045313437489249163159310044165748377618015655162367691224867980419629078385933418616067983059785990071505418712434e-2i
+.791179190660721810828160154532298155227838611035284366070011776056658831730447987696958670658616322971326433653621177775518866997291149779225938756803e-1-.106555798688549185442505426878260973757905340429395006026490661024869782604509130980570199331005554168340665155733969968605356456307676334904287205626e-1i


==> solutions/sicfiducial.102.a.150.txt <==
-.174332496574746337564245594920917130529966982040617450946272363861269035746175141074379685871614917235511677043804068752159434771465489005381828295000e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.256092788645500184011519953093544883710796958989590649602431959248891773448131242674663318575035666455490386439882852878407179275389758715259746472274e-1-.285438447609261660323521827947991328676375491669109042313276105298288905586168357076555511347248826277998703209833640887388778959523872538495166666064e-1i
-.441230564212376750201009799503645957760568103810370117306250138762595811369346307870713993392946536493118319150490938359898014788441786116355406996752e-1+.253238146497246881849798508550321701167805284828486952477873311086463560893819675544965051434160375071496740324609459871791113536845913111745822559106e-2i
-.136537878698879558125504603942887832727256395278949512683841439130840043930807498054495781497665694725681167789989433961803691989893116226632402521760e-1+.629855678978773837345695597069612935197599172971892991085196328907993676773796492874792721781646555094621192033400688158460172843116670860432627534253e-1i
-.139357244661157814550632024059378333755759336218738923626591572507854832420107873811789624154182096882980016339665614859156635405649229244383436390172e-1+.293428424644193610524511802562432978070671930339062020125893385944305324026070538991022220911568364340581524978907461581986357859098694513725473882100e-1i
+.445745027058131690023944312815875376285684160653234851011376799289589146057987041001131816572677344457057785172815560872064476605249754326097190434731e-1+.403835737609423698878986330902740331674687977293008477831699233714382180167487164629081084465768752582499780269116984031190134398159912285762113471700e-1i
+.207417853955884510998002169717629796934445817228062002181857265200165551003587410810549416722164729056716773641191869049269221060884671619431106114119e-2-.658586107219554336272363663738826195192422000102936528598415971077864576761654086332271824737268843938331053957595141412123617763372241464636317694069e-1i
+.488361625073571677100472581095549757029333525227387281385327721100336385576146781237527816832302726788267228348893151932926640098067720276071718153604e-1+.628455497706321928067357172675018580646602786039732658887872223593491446899622219115855395204628506177107497973237275454048886171113662925724383060950e-2i
-.232994124395000277485331370279438973319250759846706965264056009824866921181459759660764707878349410747972815628901405580863361081801575301788651988764e-1+.521664059097152598638360963719664280904778277999629880734215072397507091280355726925288398624805933403659002232899568989591832380552087696029574314818e-1i
-.921077980378908469290862354271728644343342601562440619798793039309382397622552587843000180137826890180389184401346348913701399718342647691847616075627e-1-.489793750386745885355874696910543809576235010404900947728237373679540166257912457874620272503370870289609192707480695623304015447613066365441405121058e-1i
-.147691783877020144594880996962305198780429549672743300124757827846677010557499440527528643630201467372035287037248457001344762972020197953301222085660e-1+.543772177428420725040387724566150413831732513224175698015827541187335120318779403554548404201989870627250042451776064428168212981672746661085921797411e-1i
-.641522048991885664510906013629727456488212943745793817133421103683515851512957642429041194334971534012841555116749850464247054380430693246162069104381e-1-.515510984701836907385231090803394638297913237026269360232765675582141475606189589234768019913521506975078332376893690929894396516823726139194512088625e-1i
+.113510226459172626139885184354369795003073693060770617000510495790830413631118933576423805475399408829382370650155432109748722321179348147029214329676e0-.328405390822220473231642151683852470396582844063388084768605644143752768346343913751155155136611581924500549728229766640436084431628361268291151755327e-1i
+.469513391949628703245652748178655800269390651844158607704637490087639270728132952024286397097101104334427165705277875215319735846924847028594878209157e-1-.124997616636845979486208945957833873961049698894369873161723809594435478811651302465952563741325200405831341626384896894300068676963330797643611418984e-1i
+.117487930292199019520264474404040245961070919230828829291391894264950465405881726144735043433708242325521906535623233595847328557284438696746592522984e-1-.577582615071283247110989304510754626709522548789343027806473149274801812726441906810666532517236985668829978949058562921451323345204870878621030079598e-1i
-.812420450240782704198964618855823270816473870207591523119356915277672715936122589772861942279083360202362289573659392893986352563610780379802137982305e-1-.567025361814853864569577947327356342691680795007263906861719360469081688993391030153573994515579536603390502786190197988028736089815731800427526527664e-1i
+.556888743261943427216119643475455646105867429089348381486263251713992140392663774180046711827769343867589785439649121179355129260263986251973693748048e-1+.152400017243172955487361427635331014987047306608645321212994174059979160865761237955821603213116823050452358870025264406589445402195722393962639494901e0i
+.787444417958509719861406043654104504457879362827139854176021708963892974998019728946824184525592071034699056817656860101366540185770477643601323576151e-1+.174828406210809051420955351160611959589955826527127136130432050602536796580905812597703559352090156006974867305253705712078052143034177555621886360017e0i
-.150471808200417106801104570508586558039724220317583873228330114416937455504472167409742276900327113394404033477301733592524237466734919414256042890375e-1+.371057973114933915848278046888110617046959366831407609420192444971832512127036823620368056787395169532869732715160119607507633541391687107333443829268e-2i
+.608870687510758290207906073382153707270214048081098967063092686649969880581746971466890780796692892490521654311603445753787762405178672724152346047922e-1-.728087657363807483089697546156871105220905323242279422863904193793416749443070373611083714278594401228844096764453140493950946138729367411180333025962e-1i
-.711788758389630029440727271215329284264192463430612388493133226742478658737883436046505735768083199359948857008805997524017866309939949793967537001054e-1+.136811730002348605547201399379673110751693605861226117090850196156101312152944373178628398114408884542647122283931119058564316979730414570873522069060e-1i
-.318473691924232427743101419372292866168593407903866091386298063223246392002140849006705637247899084268494513176110524850627126073183361514806393180781e-1-.389809866971116358169942732273987721474043844996052044209464630912972083942274219752582590298970308196747750723989461214100662335504765358120346911344e-1i
-.296879080998751775478931563950159173070573837408880258704641834501529538932794605193776345413487945921144938620000401624048638856065399997460030058092e-1+.449296220210771395520859734632115854548518277365679662847762745156372622875196885890407690047183579513161902010639195649313551137256028277651475768084e-1i
-.459278364379727109580393736633535700516160402136533553052019108658520241620689344635698281139343552222471863793533480045962597035072305361182459996549e-2+.136058213029414504158513215234457618587004460492716420434211682722655790641429054690753450019843877786573767592294632312010581523720093227135006784209e-1i
+.482830068411193956960610904888479974535957189440679782189894734198419553810315452942071666395496162117944606261351092938008145772533380294986749708959e-1+.582638987763883663930846984190374039851338008244893297818224954827095954197112194420807535739116654700171132034465846806986298566531041672905926758211e-1i
+.846478368489102218220037645920164397503665254163076691699603790575310277002883237643708953085042799043498323358802478976826483851553999385074835729178e-1-.681652520503064880230499098639174826956758869437976797857076511516348969248819187656860837719029347909383991317438053215799457980394558042705541568727e-2i
-.254416891692950058865618750575892743288964214717467170138947105282601649697146531920930658237716746928867545498934005122687744218952310224048697535440e-1+.669326420832990021981853378388657314452504053898996101929603388296480009111267216205646864277686702258732335454079494129225950991977671002627882585558e-2i
-.149547199127595141118350564602829074921607906733647187837007335558453214938672263017581858173890115820380255723619084430112325854700246684088808846973e-1+.281543624152597659461198788699134084018970838396291991110963665339155916385578466890901921394044972650993344971260465203465599365844984369392899603125e-1i
+.499146298849447435933108985756092093608319652504077763151809666946573541252979968580206261671537965459242715879210894614141942804073114711711125104025e-2-.111250526058478099988422369620048263273572168883164911865860099588379040493113691832438932517565105490067872935131156109789611215292278305533513500337e0i
-.637598447468966602014532182742485679324303763255832238175078743525239945564783817809211485249120499220894203850405316511036849487105060908566333151138e-1+.942297447182027116730632795187268379237931480565054660043709010069734470658847411674908089656725316850740581554271592982212619268581931939991951345155e-4i
+.369243489674840627002468175436187625181110557675057258164375518801629410224755941477126763328089197990072488484591005580996403568421752964848362101098e-1+.458682106375330612986526070376613248646094144305917624789090891515625251246171903056676843314667549882235423254519185887824314361892414180401356060354e-1i
-.836235648392726188691184087035886656235338519375066056573609132635834531768890997356412749444136476012368940024524715099041674965866211972391622924345e-1-.140754846862043279922722386638858534025346708959140075611605248501710421809686074225755573352643732408506560966301329791362347789453106991583081130722e0i
+.585638845757216873790573168314724971326099917027282035413986298479153190135203302519304703281949612156148417729163725054796541069394273276284356138770e-1-.986627866011394965692916715579990801264814003826924300105405732370300943455644971897316235969737339425287280668812382206172988245629747039672624129631e-1i
+.102843081959775970684000928424864367366627628553453515448774279114789948025076599020953576050146525929513599369816139686245660306820561228182552559630e-1+.772518055547498317570495988081678849718258360296508811465407203464663983662905780128584790046371030711571718546203442492830978579206767047594282581829e-1i
-.270018759604446312172023464184883458334735451863797694969712305371085089959342506202408808646776970812840998010385512676943436193449265306147379567497e-1-.267264365502517624168243271888132734718611488235934975627065611354121889968903584882266247839850190813655027608288829327715654763612328706673203108474e-1i
-.481241765804828018669142126755595763111837331396497927614497816614748164402125423809778440291528581654716700303051314726100937158463608038787606411596e-2+.625539188524773678869880265693057325969102453634671513992352983617675913259428070365812729137053993075604680732868912631138295813316093944107827024723e-1i
+.405144135462685737851803935327599695625973132089838582117056068437107841247429369128104875491531528146124696642491210355098975315522930842240479551684e-1-.174269402456702756652935813027921833148620808708602173351920454429041965444930635737646494125675523463325092385266052750417991427348435097653836546630e-1i
-.606856573468560953494448447617715662292876569457504744828677081255314339942850407401698121769310529794109992378910532767603426402202943346756608628611e-1+.110181326905427322533462450296225587345486401909613606394083291124926929789421440269376091583882297885901759989261073032368177870743572537867340208886e0i
-.261594373973709931424733678513169697920552796448321266241886491984889195233668869901490702530060087412209593001523385444923309702867492450337854036616e-2+.921414638272585559892320059938523682358145877451835627834375019569247359626271803955555152072189446459083899267989503184376401301780832453783369992639e-2i
-.180901822234090562224987065658107621625392143569054858454474680171807256423276505273054697771375463841908526179729987420896184230140761682409378388920e0-.124728364284989781681226629462406780929795624805422872263095160784559614931628031505356748647824170448135415465352919764211717148316579158446580870371e0i
+.116188065917223813360162396438564464880292806980834533854323173991863116460710409352421339881989818433817657831102276793028934020472495597212850490700e0+.168905716717948121357225344536835985867120360258647860946727034127735486974784021814375275450064107504523832296730064287266894050546791746609736113865e-1i
+.593355755927059559867686988668630031161613735393689446949941505035463475524748529730254240195737873216978801726914783294035642144813883552609478494967e-1+.833656654855119925464616436757600974124323694702765030998976131011662494131201681219964128183611266620390209686572722782549585925134599989680487980038e-1i
-.109381027049935318553401311327765164764475801591079244888502192252553991576512280498571043204939859217949921576365325521738428397675642844615155874452e0+.171820986385436628462022262384811348321794884680144893870218965453881082411806295777343785240782525768453446342558354455588666434749133285203809088292e-1i
+.156726618284499865990425330018686901633195955367846496823030479376397451560358849464929374969954516443014785053807176605927246123921777020606089921828e0-.146026143497737877746943977945778510825523640080575246654477679486163924486681554346304246007532046430668225313835028050271761626059728419573474823251e-1i
-.349778999568393454311643629225000846497930972695736527907548787731825293052121581648911499960654933121738053246613244636196764476287417392695160149098e-1-.842911826428232622260552989077535055354775336343910753795315371356715233443077293590136442324040138267282929547449465599857520881496398466758086563561e-1i
-.626528768112099549093116320672954211925137424587744714663443692702775751580251604316371567375265109368533090951565477340132709557972921129086573350511e-1+.402841221922960326091160584982415309385574474597648889061956729974616421375963601576793850660969508040849992241801874602395868005929341756987154486007e-1i
+.772155017385659915055546988334098836537407493720136175059232409483388021199691250369863712833942873336337467394077253629070769486951740665957702772400e-1-.409163680572962178469471827094013331185619683310878931272363013976246163188364691097887231035033376994438746024008139710566314593068209111752347934679e-2i
+.436651150072899478768022263875742345165670534273046890846737955014104112969539264804646582069122322698880806559947928273315581905557374983306140093940e-1+.128864556922178157725723503796058784443190983278998823974408761762094666827224084086598906104877962990001976260203317291875072857628966597945877058672e0i
+.166287186544884802503447450731239311078600725498372867640932272256791844925442891206891513953027715515564099967230802442151382713066108285798656606844e-1+.468022800446442504354473668350599660877403198107840825043340843352994132566713753402988677849878466787378249811775158878883628027161136059694253296468e-1i
-.757511697821818510396683718915835577895540599621680968649062078389559985868146070498254478036928862196573541291062631612392494077312583964757214238774e-2+.684816082616139671311687136482709890728086806935322511840431423633334463560457489177181679512576105920128119946457081303115333231498507766978290830722e-1i
+.102101819410112749505461183888478098804317580786660322993490518064926328709409972036755701891617935221937689912186233779653937046444531195429391080834e0-.233727356445994115779665007147029451246817276097398576595862010556925465528550977860749033809839944771158005901382203048265348059995505706162189626439e-1i
-.858383649033342649218104463439820960867798924845606513968485512674714246450164120010747641647065060801345077586271827156708278565587394646419152238193e-2-.363406504541555322603833326153153236181667328739226351673772181030193345500527426992327518963643242322247902982154094333711981505473308827674640028414e-1i
-.676474185388321111672924961995714085432067219553199780217268050550382751324488794408825273898992596067330030438261774608359442604365892054469754877201e-1-.497687105749867362745773635997438335003202277517164121183476851464650292582304261303582778606505631511768506159427090027499289040454060053509997567645e-1i
+.125477037082518359379283611876537529645102539595629959742358445389946040395063283612794374905011013837785378594052109872471274899050433590956998200358e0+.982868451867728825524360875254762263120681972678708145678135226946732035515689895606662202188709730127946491203724262926032598154185412261275376845320e-1i
-.358079086580288803603639627874491540831805290181727232589637620684625144109420406030188781324934253598405227991136057358883370566265816801774051023597e-1-.152634369851805810779008028713646714297063959337936071916459879712139462406438654383640498467965538696359801756594247617112443447218388129482545402879e-1i
+.206230185673175402368324704679869821350523901475269347270738437526644312860531457377538495297853931420084930786943720591933999824774996186524257344732e-1+.489954104800398927757302833667952614205395887066153495284263483936763239730503093203804911137012648739115374167694293810616043802076019087038257613249e-1i
+.582958169819134342940151443030677216702760594567686974723060948056711388116296745779132233675602467648365653629289027002561841714515610850038482526170e-1+.883806681649562487356193993065067937899547021039780483795849583595247462249318901320642024210936370865517112409509429272795218764371606777689436446748e-1i
-.663330753842165655356333616918173225516429976128012701963613972384068991090953674168043134283297463255641211156008761404361598942387462415470387771434e-1+.803541658860502727563373383728440982916629057794019253146378938163072923847119714704708769046308679613582921440162752245193805449308125017970621630211e-1i
-.655903980356214285919657019861144945039984642262743608991304168584326998406018316545791698935110796433916668876704089688446306315081041447023017975394e-1+.345610658395958957326468987048918424828038570851391200094766758642486458054877320037890498780973769584342332748205428284294061733750243919624757065027e-1i
-.247542666045833291119620790304110706243053656869908624940082303868708727483824858390637233929211947253850561487537570009000905126794278119199991911531e-1+.287160371891323544390455640215398644981433466594192057749398401653699099438310806862764281382906091625845587245434954250932243626903346996957360858564e-1i
+.818924704016157474999055828155607477198104089159481483214174271638434808934107509799358099252369585556114595622670772260292802433935272979672025552508e-1+.436446849605851580005701101230907357104523385908759504695165081794189454631543630961863902804729133666337713610618914168656426519055049076307661207741e-1i
+.214074056457404428034721243966275268655135401218750910490017630286229012095995682833669977900638295152132165283859034167953361564391469598307677866872e-1-.229372691109723657158235702773991249232582815112060282259642488508131472107287948803812688874705818435989400617884843866305236808767245545298792981581e-1i
-.684101825924927247182369501354933561132040580145677853642678498983513205606185388776941225442383534595890722518121840600437158229769093226979567330076e-1+.224416199309673716417800242933510978446181018463790410562281805227847053781808403544649513541465951084721232964202034981304414952847934622138848016678e-1i
-.767926641617117498770842632366746429129114737834421775533151125194134803704915968223711750157644321201253047418492841843634695823054685923075974506509e-3-.153569009894771391680431795855552536194688897637619871426395967113038940721805784586121809798410567646060094889110858586950171924506279710812630926328e0i
-.904641300512681203153400497902420229659556540222656919446355684629469512682058112349631417889353712763613821256450238365412728157893797128990806351154e-1-.145760925972295489733162181972975725645128687298416804656274080024623549942422912343882911946423097672057101190083471739611976481431284811823919107020e-1i
+.118798139258768497974330047119863045924907032197399014533575551745968394887801258753863032702892746074779835603665428616673637283672349040320847152199e-2-.488909487115902616750110737771876738273237509307175784660924018365778379187415634385740993329083045019780574015225466245176885455796758779706872372254e-1i
+.109616513964210214961762975666218683383425681999836097119043534227414429053190872628502470278561454656041192799191928056733788674156206184990648315032e0+.125853483036087505569319492016094182744832811796377523655089685408464229286895842369274633659173308386635164917691578896086151524703177551910420103751e0i
+.690749156083478359271432853740439200219188753249599983963126620051543816608426273116642254270241859628346587736636291621142350660954523675054548932076e-1+.254694007265373486809764284320923546810071515237874727780207850537409954892689095758589869840416343683800821248568662008392371716347416312172348610234e-1i
-.638512211986225712855646691508461624765515674053082577003447746269627589061950931193544496350048243406660765934903663362388131150320799249425812080105e-1+.654074872392959738323512636754305421547325499181652095228472721459912414835400620444101342301332252492046574690163475103845701933564754351220026220238e-1i
+.932602098881935041052402515116550394865756518172502446871203929584746739639626920135021929500892857735522779033515408844619861984762643737784595791539e-1-.373949306270238213675897449662256160933258149317047753244358512726764341845603967521717927350774073274678306492131336848760486432639156862439617848995e-1i
-.401788850226037232097799808885958344418526039855057161388908644840499760100770179600430696676868886829159044761611835559841032283409165065084575605594e-1+.357191535262633107919278375780577402854378641370862751388143847935507888916149373820019478375514841111706995406741153466569139663125528319317248135803e-1i
-.845926738405381022704507359937925984292178632958608681004142788926852880541380800077382397363070883652865067922277521100836477831263180121412846594885e-1+.128033111612586805476854081872601938559642001527197122986387050790142566259422174158723078966455240609307224156657606960116572187259893343689828732777e0i
+.144498111861869936955220020492687049340978819057666995820641976801295927518655980044865691002388250719986019546863499905475987039430885872679199704477e0+.836256252412879744326559459856788425313098062049166782160232965785451338858945272866280600463619819749698657280460956124876244422036325796660246137403e-1i
-.850929850625953932592360746671722705488721594316414771520753662003058190387531113123136708382814085801363234321703371429102194851440306432839236875433e-1+.779695115310039946601219095825782014737548705780739147531754245116988290871145245739775535628895608457956639584224064397360429335854483044578093682210e-1i
+.277665262229039478721341750594464437973553948413293934604517079226043602075817804764228212290046739871305686430122940966866309929293674901253765949245e-1+.707331469315544503570400965167302016298868683448027082952065128577638151746858885967633555759638005315187353445528576695075996804012116687246187175732e-1i
-.144474282344754516110127089072124383640432628700291956501504119959232253040991969739859064434600344353927534813887277388257321717761967270155181528177e-1-.280717956531077468915929694933821556466613006451336801788346511586449974157977539991278845192972346268587097064446534939560123880727317855907218773056e-1i
-.573815670911933572637201241978294587735045509473680016618860302994599955822564877738507862890196794357402271819686459207054015078449975872644299228265e-1+.156885955652072003757717161496335785038982423921233672798336639614305472799422683919024448159214382136677391521310761885618133887454012569176519918106e0i
+.410352161628479506159709432252315556107612486652147645099230517098430626214358292101753387696986198740101583017895858894188098572601296794011841242926e-1-.215905020401073879467730205545737991121027147606469223617495595898587845850716548753126813841763786620787256475653631660268847179539946261965572312506e-1i
-.126335438987952596082017718105223854661717804474443198637953860133873111774856867143125662102360041903621250476013618471238901222363995073701321523545e0+.311642277516591954292608216238777143360629736111996921633432431813713162008602001154093695123933837249208051815731725505799120532894050126489279827691e-1i
-.172539001250530509143687003441930758506272452907977176237116128175538463874508421169746486210854198223527774637259036779116279085993670482746138833838e-1-.749713705324701745128663765367230647260512905931232646632298913056990323368852215929020899141623700213285513973383653181162723806740224065829498546423e-1i
-.446485232918189875876764639052076756576581461622599278894708990353078974617160369004688569195803338809823244236366403800816105245588370264515078061870e-1+.349386415357736822631810847261602981612905406796444723641088276023371289850355743921202164697413928722077271926877687504710940058390048914237287018420e-2i
-.183252494439903569705234462843634467943876723048150124792975712307169397317481590412083714032925112926410275222104538101864083681352826994809177792866e0-.118229313568368011705877038043788003025421873032836780957776340768025556498331173683787913270689067054820827142008096690774892262006873041255934580198e-1i
+.219676771592922759666238261900317748201648883912503041544917088377436881490968751564190186049199536069660615701779995482692162889979218713021597306498e-1-.534970979687326663096655885315962623721175493838185092331317732534546345334381111294976071662879160132579792805363594391263842482628521695820755853633e-1i
+.162570261848589118223665868510275698610300888402809603443939093849980963807240922833695872947000214461483201709175067146202688586537875867997706513598e0+.518463078229540270994569075885365044413436392617598712298294602147880741973344845697514014909313271165922811633740052695751868990457459999934057144016e-1i
+.678929242818178568076994438063261462467602627503657493540226573650825589085624645968869508432394818078356310183447666542070259688867312542665031315453e-2+.140635936047546265865021929139192823113790040305031735844547853148639693447858057843754680127034784903101919608266854725686968469171998937285238298220e0i
-.111379740033473208281932991272844474324022836794591521246920384157415332921787348323691569547323490301502170325346186437434979304813980212812649816174e0+.119309543078619805571712232981858333884862413020634830403889717714549786757203219322711483425151694280362344700798916655354023282046397283914928608734e0i
+.510652208144131996538221708165712666239225033704665237865958476612970646558333171082599462544547576706212423899186174758847113944439704178799028768140e-2+.226745121020069959161144445456916981196145483550531255259443550588038908909421399435835031312949050600353029276187765413772354395537219523544723021846e-1i
+.711896407692990373606270250331780700009128069346899598503519827509896459459017970758926424729226922872455102272436798915037818082668108352822298088627e-1-.581005018259902856324766510050528948528962808132774787387242506960491563178902059968145004879360579784516426922026628148884962231489226068783455541293e-1i
+.172895926840886175189569773719586079520732081873855115481931448626922350988292350162771234584113700826030902294141296316390006700709723951710376530709e-1-.406433663231956324800873874730321438289990924228527071511302125974579367029834809854023449077413823746762897434061267517014514314635797779089453600130e-1i
+.228731063306560401001171663185713903814704315661575912912060670061563442129158324382502571794292567810174552365216983329853699901827555425665883309960e-1-.231052851366777202639588726827740512948997394170731533918278696815522187909677300122035341057785657077659561420740329192442761907955213286666904968529e-1i
+.465191538673474355419980820287506450150678138770297609249820521832206211326873174415628644023540040562396672770238911292622001710221393513058246882338e-1+.128684213252864074847320620509419546810515073572075715162066488644126711456668937686576352322564082289493672515885483008801234309591084708238216947270e0i
-.983527258646597689232526079430309631658859723839903312919566873072193246239874671842466591884547863030037075694135670112930255378526442908813165288213e-1-.533475405978219424424604873883582426622374419386785783023511253703995127940232508894786936183574234053377755329272722490302781017060235906520302686696e-1i
-.910147788455570496488682628697665235830882545655491204472652212212700605126766416642968044135039727946031983187087271661103272698702039612753930489259e-1+.750428016944977632231615807885932811105451593820635745930006687843314621658401361819052116820734631391638765014077686011125633132736830736043441345347e-1i
+.621299148902345678443058598893114267814901797287520603334434531036537035571736881190068132558613119217672247988418157992237790886058779180791057572990e-1+.278066738976102837329608952766114268072296447623174108019792456350437255648636456248274295169431427151873543943801247605091775508451409282082239484227e-1i
+.243769647050193307483999925774826056247996186548845168457951461372074091450673526192861337428226335978738795209347480209085247199944530424504892687806e-1+.745615664354362283307382085815901991886285384334053960351337540177403245233183486178033938633763625024842195880403356276346103497148229268164568917515e-1i
+.179008997511454302135736367550050503577493296968501446158365230300209243246199843321871980025065088325590623019898960164390326012129829631631829761454e-1+.296295001650616221253622403795768138608376435197358588263029721905868230483142014282303970584547262509190792167607269104330497060835691828497349411028e-1i
-.107097335383382713861275503729050568265782703839423397617753580267766594007365135311036558448200464073107522670055908167786742866609188065109680593253e0+.790672140399438882228282416159648413489430883205929634108193830489728937671048966794150193359087738261909509716380139413710881021902904020048882202433e-1i
-.107894122715168828288279110009781873047824502837581176837019104095769867638972550443151603535440834061225169906426356960030044960905823972455257468281e0+.305734771523929556991929710658925749667803222038971101125706947263071786980336352259609643528050232001691164864236534224046519272478532160068787321056e-1i
-.321455833435894990142978980506553352059754943975513845760441257113197701655309840066542747914991271729146014306313535990040716143697242163433694968423e-1-.105774930208081477048513601775853174610094121329697729308503809549039658172610079531628708042425589451508521083355791549730297054828087941328068699176e0i
-.256193643326032673210877215293187228392504318128789096245446489576234146515171946234806044958972163931791591644465625384320518382726288831499266229443e-1+.474399702889498860109918674419163293362639949474051217543054799795878406435168500022768757630162582095786390185320610393060963872932410139434840000120e-1i
+.143390365600179781002289428257353180009182698976038616528831437156462358702213123268339372277955275236592522860648698316166776410257640551889606443433e-1+.398771807894085378858605516728447501343170216593648095019363821756501850083924969190186409007938707039018289677343275768785164283966485813339534309180e-2i
+.367393682714691215709564323238092275865376872600587300417302866020185619251560373574553317213105188849057257639173701984948325522938351460173090265682e-2+.137224085752787485105414101617311406711740205804597831483556652126579446889992427974496679622369691678350654368212720454016994429660274762088865070215e0i


==> solutions/sicfiducial.103.a.150.txt <==
-.736889057666780580338763730521118231306016053012486896384045251055228157126372383113025866824789707731422805748526192224122228823428980643784761582574e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.998072463047367117583733689075322747956227210090140095515363381532268739152790735495640076612386756083617537893810583801323962559586371610321691863360e-1-.186553748631315300933922371672415444193650904113982088871381322784756148737348589464255484779401150797104568811714518131019900176476937620812481660362e-1i
+.696943319115681356232034575555385916148897780293135870158498794177062107945912729368100284136301057999343696157011752737807351038784586853117093163843e-1-.203298035426711462253500502929620367413126207341964151777604590987071008388553128703382222666528895244332977380953895291883256893061550390220004749657e-1i
+.342135148755411889066569142101576803443247541964465269171465679320480593800310340900389936873974113910816137479491348871468116541263035640731491792963e-1-.877180170264163915682716601653056578781191223443822112829130752839705607404359502257176422821054998347373910296785583380640972835217489198611480265526e-2i
+.326408589791716597343582530675525338070990859392508694155791793656190875657708229156840686620404135899495893668852778087735154284819644519856936834007e-1-.237188277698944705523209389797172593155992238131849494067725985773078692246028328582437920941371612270454617379923089724230401003902379947971173723055e-1i
+.128989773668328307532695171097368152896171590745214897150144301416223441132569772819032908610247185872770807001533874541852816120007472093861120785376e0+.127723683300293378813519221450748062719774429041490635998244681491172014820161450367600691908178712869934204028093255660483622651276825072677338907733e-1i
+.934158236570122563754720794049855449040177918037040090421771295152959813755034829228297222134422040217959063502387819720687912550799398097536155878907e-1-.110976579744205294923755889941174402659366279160056585192291182800348521544494366912862051767194798625597233755159112693499103806282198563096160538804e0i
-.177254083625896850060227347880639626261653922903983046900236511456350459559075413907644472806975534746697495113174371245134394762233181412579725289580e-2+.133692475614399412362238129594165929279134679259547350424916266578240079339721585234419900507134910726939872247039743311085959954054263979478494906502e0i
+.631642340964930683039591894864079155769365823117248832557181121211948032406092927130015607205632219979199742068969158115358200980009843431884898565966e-1+.393280377490032078555129397733897212073532824900955702260396260536195018756629794865760165016709187979432430445091635913851496206098191195479475788785e-1i
+.109174839987403742900316135160164636744371776452582120328708780536700399942069047294416087279178866612999170666316291682703165998049626122745182799407e0-.182207247903227928778920459012011122382993841400817657077352816416389651328924202791618666214322148770431596421823115894783952676746745090729649256083e-1i
+.104816177226624039542823378306009403708665307789010549090217509149603915817199143546262019224956311290949910288650587567644947747874441658502173353815e-1+.371982548476975795295703721547132110860321705362670526813459959097280567822892453657960930606062423037316819701156440067257029959172059786459875426633e-1i
-.159298808931306095459311121288779879335117309433478308407168941063089412757484054579961267500355935856679454864111229267531947463090446615767535192878e0+.204378842891834702034861406825377725521296446722900173222792603862421976782932086498394843558648275872711395849473682721176981582113218492183513248219e-1i
-.584373157177157536829501906226978065642967961144584216940972354179773541007544566340120444736442383972748693021432540692909370085418061881921706813098e-1-.629460810017932202579750375351812096917340115040461356072245394536430532965720502888892415085366878654848853177772492390075352766337501710384152990365e-1i
-.347074452454058789568754010714177919065371313866232848451215113286621040077765492295845960540333538923175384171256649652021536754538433443093826618135e-1+.354765163728633752349859531824533630811426530562633172138346698530155809433309319149366328559214944904556805705810852248844353961817515226356846375929e-3i
+.301792409327234467655751981449861938520459120992692029330526788771926767607613423824381960329646741849299404683077638796408668142023876500471427186792e-1+.592681746572413266350911880196028398781382494437412995237556758696150264363716586886767433809561736837849048219148292007190842398242337523882375782582e-1i
-.903234015695033777503020370522894568471169619820838013290289778052858727463411837582400172312603022568925757004156925390121368626427427310722753969395e-1+.335342409103273285521154416212809098185571323689211296412530883056614679895787794213455795999529373578428462367177814458038170838593751599424752407717e-1i
-.618073470467441125346431349348079227041049679715101132612486087384760524345730627126044116231884340475106103140667080628892421265527146312266470026787e-1-.167037326446329649801450045087565178938104320085303364849357899368755584083903744542172447588618959642717443829361113813963769532691392838687241378522e-2i
-.322154812217097390499981641798795023487293353357376218118896585405795815123391294875004600208804892158959452870369875582374436141434601397220563396327e-1-.145254322398995951621903943625056173589427183021899689959945523531781591919590049977457139896177961694521833941179465114169609694591300114314998203861e-1i
-.540961520950252696474255955289641989444638960545948035925964740174852878110229076749538133223390445739033158734376852318305380771177406214266085321355e-1+.117774352248648552994716923742218444104608331803864041621796435162605575531965074464199982715815503733198037108542884638722217954692809075345609891972e0i
+.747370795059333733546755947599393730258671106663548879872273402399612657394253882488409484083331210022496359190200477134673849362440620031978406639284e-1+.117840314529066201862788298296641558052884409241636324229213805440926263460950114236089470061658022820503950648797463141831030754084810003716531986369e0i
+.281343047818368006495008337440440910823452799213801743182557025812130980121277068711699625718285256293528389437384258154882030973903968788093209275703e-1+.125493901433540396725835131513323976667028698078394971764557475171734624749962392496264575683168585005093687624039844396516875588926482625024605355767e0i
+.291761498892035805171262661737716838192075653593044215705894123094457114467355045855490335030743963341016359129198089615247763837847898133517086214599e-1-.957479223149259182348700294930829692939000554572766922254005828397190554162131075444663636202018809996287851426100938214279216440767283810869401265899e-1i
-.565686510950944234507890269520529833062688295426652830609705605507206069494945831749992819987103806778522082535537237573156550571445466688973206361452e-1+.232260485261583963362974698674131676150851315146184968835381732690014880441778173587726081029297428918848264278637985108286962222483441421677667284475e-1i
-.501742684678774953203879069694681088744788859994707049977922944239151288099284715074304455476316568340559834073056891014637234494117571365752537500095e-1+.716808681596725171070932923528740182011859263823801760002876008771846452961558313196622600155152810459426753474440213720877137459545699513524665031826e-1i
+.750135163168385438846953439459403881216246470500429100015261780743889201192503824742276347635569073052073006951054788614086158210497237054629729711716e-1-.126500667943372854752361864404785029243084276630953013994441177903267862621496788078750649331137155410910886134139754866541277966161204623706628216141e0i
-.264231369766724430638173908867631989360617043723457255627649964784864405363646596597157210591137761094051726208833134202711783140244305577666491571184e-1+.346206654688791748447683470683549053154710687755532899602855699346241196506500764657432652668168579210606872772423128336692856402513787942164797138472e-1i
-.307818843747701062552482052139549041385756027879090048503527409766649100216677075619356576553591305796200897643048954736213457983673356063036564154413e-1+.167799093061289868007368195894759173861588973661984208408868779759900968669874197088902353414983769404601896941766151202912592837214982256443457995903e0i
-.658414837141261196029182942041091096792531114945054844566776696741541698452348177771597247562028341222632220443323690723883673263325964323032754560607e-1-.982330818375001841790592226432832756636135409032020883966650609695598336090780508216172462227558180220041521700870239819405530062569056785047831900712e-1i
-.102381623114180539082307562921331189406188836850025230984875798248249451349385399466265370584784072026809027546141058311529302488290756394873684482702e0-.520394307921007446151855365000532684297074331282677711771461684901320497606739951922118496589258132603373179753649749632884824809368825861252530609363e-1i
-.574990852369380651184241165562216235265472404331639961534560831505399713046292499113576004060406156364947594321323347646275518434006790116426145942484e-1+.177533677012271867862560568222992131956633494090012787146220060684609260985138939255665659289966098323153049745767608976677380416611976537783000775777e0i
+.489266992568868972539382225443490092405508232506253093904833842309197249758460585569741976866207093825828789153544649430279628442817301826325251643248e-1+.947855478485743326741507985293249027792093574560710182728017246828624804196260270634381693361006190985552478659460265030359668296171815568661639293516e-1i
-.682044927079939080243334580943867229458180909256807417612978273157466721380278197445972534120734721855171556379536352795576574029536289240542802275300e-1+.622979622367199331429924858147112268198484918863769767265356873050023836630619369705354066984972229227057847844098545016841438618086231042321517840397e-1i
-.133997078670348386720486638881658428736683317349604196480646386421198574390923008616147449137014904142330046105040404570920570576344855377842502210647e0-.153455006868396722942895244597121163278064073033541080426835656390510361036606246444251159150313570407558289259543042334113710450961887830472370203580e-1i
-.368194026151578994307870814051016831634670282041291978404963006052009084307867046329545669904731923046800123267535234801976203141089671444057371892191e-1-.185105993591589276455129311392306216911056463288663771270578803581505161222664899175304870214016391747807994366950765389696553412638283984449286163216e0i
-.868436587559747426414419383790874365838425808324133037922084892678228926421453059255894790347404305152911930260398478121865928977899580900427418267365e-1-.404482763902615136799155720228867776208339364449053833375753224498220573734574492399733660992708802453027357771659871719708913549191563076079522447778e-1i
-.971072222657515976845217353942334116540108199787158454652278535298480839060195740234795959883884118527417974646724661747383107633585714869683597889260e-1-.442369019450921741402300376518419383343902326548224290091817849847912815429310979620169505530310399640058073287201824780017419661523412699016073708270e-1i
+.676215467344230619906530696144050425022545425085686649862360836783375136125085557385329025830912149100229608463582438889195593946276764094209367376476e-1-.121760805784483006313075238514262624169294717279171504891541012473687291378940314875268029957347177026105474585022531890891836255681761201970290041907e-1i
+.538815147040264224835630698822812576926237038944614066091904361382845600042075192774838960220544073605416362004308668294465490936662449726051540729139e-1-.110722597675725526847763205512551977659259260051798760591976485077789839773810407052409615119322852376036775189350100465697628831334760071134075219563e-1i
+.546604067308287213836325183268147509598706337422716310353333314051354751157151891737015387192944189256978922458354910248687977809255211571310824274820e-1+.639654187343219570761865924524164272136499467164570504594457090129484576140188534564377669187919340363406350268502077372976694981181295362942341536220e-1i
-.267448927605116490139650951417004764941540878113935003749942005065863046056117153373811744903841994468863961533347718406172440671995463907407478177388e-1+.525067198047832436907078913795447882729869631568077934064657999805791688236427158596755356523224544934085152425747562290142733097623368827048966747628e-1i
+.213540755147106333185366492181595717750303788286012707978305428206624956438112999142281921457840637920010391493794136764796595490102276259689988078899e-1+.235978179126576027095491577662674864679500911375003764465052344968244912341253092845881654021746848004161089177999479626398699085554585200060759114617e-2i
-.488217713563598318746306560773741174124197936886587927180907427656001003590467953146188589236240291246426027522415134530928602566541720312746263612023e-1+.322360608672520650758330935458825836232349500751149164667105382622861267012098158343848524430991548155509414042906201899449740494382065663942711337637e-1i
-.327719004949319827463105916612419537911157249707206402551889852584745362700382259870017990634372599809090797696469133196817597657114922318155928525511e-1+.304816896476997393019423618022803071734919923398580054507247446038159984260114128648616708984180101850072518357112675895635420566637221366148670030165e-1i
+.670576152973598399826806404831882110607286790223288630042290209133243928266450947904989726659502426000932595289049293415388659841129611301152756256086e-1+.345118138203835190550290257252436793614088503191157704224110473956718780524484916587397680572430227612567569730376794709456057385315354282996418477682e-2i
-.392280604909444300999551188983430145709001590853210955622804630688371859922477394939149066890518488616606048663866743810227768104112228081790278749875e-1-.999683774101320415819169415754210978303969009934353703348245272920219025051119408980802228112798480688044368612061095501109198150922618147391654753736e-1i
+.151427629838874671608391077023947302986846740007171432925049402337763316100139921678417078281086274905008087427263758042933987196516044925208330900086e-1+.295362046390828750217975184370200288188063837322289371188220227589316695710899820907213260119570548883164430723059020490505442218608881547950248029850e-1i
+.105130032069793429957777717001116994461924967624867520679387048118384059288968436228364522817463159672578648643268506023963562916441596797625228456716e0+.100501784278905615463981314137448774150837831287372614904357478355862150151769475299621745235801978985136083731032932466161537961426353206260373493558e-1i
+.158428935880809234716937332847032465095414580992486754093133758687248634628569107111683505905358725591989899516584976606028144416870665022990986275639e0-.944015742381022554402067662974262928575754273967871913973561884351599066413317709619749817477226631130350896304914352449129332473087456590336375000597e-1i
-.479887820015023780955598513972414684273917076708633933137288345637953075489168975362464388915703047210935266366145315592309289336545102255859921281786e-1-.431713470790485663847698525719187115209377996519118232323718910443901613272049070917697913985515564342738889785559042297581958031946284218961206918471e-1i
+.269910201664600147937416200232047582721065956846499840716029230876527175336445249331776300269539065636819899698828618842656979170598331908082786829251e-1-.104802294671914531157746910098877545904984292731471415005331205221992942935275110445286864179863092374727914338692055597092736161981257283178913384905e-1i
-.108672667421614850708664827759111306720822709842030760921359092607249651759946383856820991494401020195631709650883526290094663022998788597966456371240e-1+.105113365848178730614702730188871679899006240215805277968664819121262258701856810660275326472797954908594700927806121470320780550804781369216413064742e-1i
-.346571009370887496056668736340573195541121968439768188252250054019286730325831960571840792959110659727448636379736486074778783413550858940077043949785e-1+.756783737890246351685967636623983868194803402432766814639380531035058339946425392668253250515894014999887953521362366437705782702790424639462619240832e-2i
-.718336316696806751805976818218348873854447482504903103529388182398681543288073413374532071010632377144066759472473926497774272632281269264841657003963e-1-.312058728422665824789548298242575934700942074908159345661682736064341086746133349967969288098897769730223992667451189456776994563399265730817888381827e-1i
-.729757026949229224148869728829463683791293257553324404235236837465549142997184932365356708112022699508557136052499550852824176553883473125916744124996e-1+.287204658007558450523811527733238299608783191585138787315208254906020482126302551886527171759166679125570400943004532808222533519708529464013230433396e-1i
-.449361190040890050676204486577598622680031881146606570466607693314577721545149757018975096821205130537650392133415143554860267523615130424060786011625e-1+.690140537250585487238933117440254303849411990714085615378940377620120884845969209753823494959731847512467984267128838785805871715685410697141294876163e-1i
-.927965773661960189131476928449176172966275145020257253431628785552224364115509856518298282039162118471201739084306392709008548201108743480410130947785e-1+.480653958886392040132706189748608063818409805165316057816488368428252786289147366793938622258944804528140203160148571736085924310269040935543292064706e-1i
-.302634425060628388013584217979668210499416468376596034733837868856556676387826993755889400171288573092032725244316597950813119819441647326277766148572e-2+.322665357675986819902783004967537375036992422096323693950474155221179276492358265284119876953288333804069571246503915891802719190361147785633455166655e-1i
-.959719749232647390120773000057933146643961813200219193624084356978815243408634889720663934056321053990931467830066862995148919457932206577359553812127e-1+.246522248277556262801889779051483668824200432019421708725209118782578714761561115414654666774457668863337898252837749677717362878844458767765012165499e-1i
+.125616934533363275803392004605484747476386938907501038558833993791788901817659585252847747462474593358259070222010138045572648228182609486565024482746e0+.109721555494573118509079794939593677405194901924563668276918703058642968650113890285245331963228938121355829221136385601680384589360432504922019891821e0i
+.257014905746258518982449525063495002816261780562517777985622453675187462542683293412859112305722271566824476842882879239138934102981003662579896801883e-1-.744298457365578254354676669432268525032064920617542581065288383291225801101743322746998754812683952759463820197660716113066332507275405561888161605565e-1i
-.961839291532934130918397750957204435451829236653423011330408321012065732235517129554764290486683145779022028206016474468975818813040320283666197980477e-2-.135747843179845027074187193145011600044565961269398597835710980233215829045395795790087308018235058849405961292355068833580778719922453102852359134539e0i
-.278968247753546867709724974701842580363756588163264361220671388650329544477534076857666654523574625359938013429218732945221051296038614228297351367044e-1+.605549889590682828528068749582430281310332612286676154390713273353738589944682066450742178018184747877660904792719331177245121891714908631895541984597e-1i
+.320945827198975305443651181441314671140638791030732271567576209757868253490337602672204544716869220702802505949540735682407360663815163404086043025553e-1+.626961729770380860961687038463453758654907034410910879213240187828774512260146271032884776707957678902353000892211651716785055537381519117043165689937e-1i
-.268363898664039397817347237687362142080206724455810260504513744814894560721665650743649196460446607970505149957066121421696181296945822720261868096669e-1+.465055074158553682858527775116837810358678908436498107642910009585023990844028015238749580809667004074417241334971600859136975780084675647586751556769e-1i
-.234689697010890065845925653745291052823938073638453864160634998973806880699016410571157816642826075938633036629927762174336314095296020722152358661815e-1-.164284062755053027781514375262077472517903199748965860143405708090755316194798153286266319639001268788764725885746280326612787777956656557290409793670e-1i
+.816268782740996990247366608252772907795794385566570441234778667857890491188132326542536839068209915806413072493057702812346950846133371494551845046348e-1+.637889599114163720479119848925260653814527784096658921047844174979653532632286744905298331306334641834413401585540852940932290353848697715206754001926e-2i
+.240975326229473450645504145469370244042272898909262915398770219283834069497689625549344582418959507368145316253248580279595151704331502901662725774097e-2+.220674589129115426897246597367469644128789425703796703943354809192151245333002707537345975877647274107079528798341339471487346278746971903351509969615e-1i
+.122533966872106437351867443283294016866878634384853743860639880539035916254620447888789410810306957061944324170566423635763716314991141595707242382530e0-.546751647245216190234164317886301239878837389004342207456538492131969527031002069056643237282083975518573393552038169438131580090617306094312217394072e-1i
+.411911941450443047204701082371285002980016198625466442356545314800665581399334220101676949834363227342720921120351993275934034879150321904311170758371e-1+.226797011171731733780443333704074724987207453575082457292124781565716140688622780844049123242544189272114056344491737838930720857961387399462593009947e-1i
-.467346461065426420341727956267867371990801031630116829867250063934522034694834029747396688301340077741700778050149423466785911551785421181190762603737e-1-.103162846710045343559820460908310957988906265717864874854334589738820217811704992943743496803385868306936030948846669361380943274312958772092364597590e0i
+.164938357728232498890802289063287594267347043647978087184529524073089601074388133800299559094491544851305702658747378636449126204645505496283185563023e-1+.684617773170641769577914422292392969463480241694284014435658154592168544462421420341098630829385362218867375507649706598553859806326346601458057315750e-1i
-.957639718061648101156784399378171608283544183456298260269097120078252633033582037735073712880929181342078060768357662583669924247765222908803595078944e-1+.433641862217125849221138135188215329532161000891502070770803752776838616116938820420913693171015677149038381620123478992929767698014757408325854584931e-1i
-.243061140140252092166434310807959741711266288016013758407942390674408282658080299918664865304070878619953177536678580269324023732330161026861600747204e-1+.286120649422902213204156706770498073916710033614709227035120267634525427729604252619832391375482644448673040531693350858937152799652647134510666820859e-1i
+.668352825278818587271061777728670336452668952189280771551948694527592893864605242076100968290892653169444548494541923375339747484141153659489133314228e-1-.136489372758003578016233686310258047181093228598020085043386500324346646702986586329896831682800287100915070653196751050436596409701649634216318054192e-1i
+.608530351340286341727452553784670575043638122806943383841275105869388159080951971126341162178298557008217404524630822116777821505927533942086020836289e-1+.141177391321283802279706203385859571579337982337304406439779296499318091301391847611843715220132253231484245940378643946812666359104755140299691844841e-1i
+.941448037973057022250236262631535993388031329263661093075364967621189774195813198468255999469552882459436662939069900228023552538443824088268255073109e-3+.868871462625690563758871359569397818483499414500143580626079531507949349613972906845559641451611283532656314347749604684482126354579624406570676432370e-1i
+.497302270166937760326899668473924975401973141922463676421467306877273520939915481431198054034936119302644422329080943989017042084130802161310711032035e-1-.418397362058655434180789208714440451720119409139272905804658963339399732418678673120170207381173296094405580051309429209315735517737289715739340345526e-1i
+.176480644587460875880501583748179379613383845789338838510620027620858501841512045859890897178677138346364829906152263529567358960848317228814021203545e0+.173180917514874483285996021828432652439494947130199282358132303065634963804814219099663774095469124672527681787539919505293479395642199464274657699971e0i
-.214113633884425715278000254415457238866852207872028638837897860134485258635754429593806766681815962730553388208996650149281828082137827438324725755975e-1-.365050914262501325365798995437950133766755288817369561006779636406528486004116387987179503242457936650997877013526003980912076452134302842195095584234e-2i
-.171456032787010816732222486883921042390248031274344979531812594944424267814455889546614802120194047291555252171152042516858799815413940532204204191674e-1+.290764104706384140184382080384355733425248278408730342497061852378464060581059582016179180577865211916670563091563664525471687559098386663101477387749e-1i
-.121392869909551013205103964229628142775145524384850116841671348331179461657387285901086823714524677626223124577770926122403734577504252666947688131498e-1-.574595385548070239128422079578928740492856165176664919981030577539019296539911213784920056414005706170176718369845751837099692619238687885508555776943e-1i
-.340031708759773813001644189957709266727542856234892651555000825618578904386853644897732178071027736404408212881047931133092437227145489379302832408114e-1-.378897622755427544626241903591024432105158772064709153868925148788345919033423905290495259390466542464738704452514583004318995014614714680039258767157e-1i
+.847324172729864479601123033154431107040946535730654289639660684567401142470533584395620955905263176009247864454445295057762871506050220193980843588537e-1+.429525140759777510349690704027507117820746596876540748938907068734880554961552929169831002501097572060156173225601672719373716303330114121794810190815e-1i
-.787271230986010611556282153983347467600565364918255820346187773575799382696132121948772284587833437807228153853877636430226055164760083435561976671547e-1+.721171691762645267278585637255901638010288641413423557970398776365299031925094362991700883199669579250013055607932898746606443125043378418339100509934e-2i
+.101840621766962183348383848069436303567613632856062833246146782503499320136249266724497379354135830396797986369881853251358385906460900796431992756937e0+.486183323003094229165532280943088807401334363187793347154298798972880332065887493959418409367684441893629399077894112216161584217382091277945253030376e-1i
-.785600305713480435359816586572113049339281925193932901444239956467538837972969971920959773178706270950088043318481715425090852830783530008472411575791e-1+.255620266046763846300495342007110883326394567898544560457531846034764934902046070570699765791112001828317090560050202045960114035372649295132846862740e-1i
-.467866837563590685192203432067022779896287393885806427022959184219671263660827882845278492084304228315861040885870537725580975383698442270946893374129e-1+.592188053013063881443250604515178401053489110629704694676981930461291777021034627516630667202109613820993831179735151411479726095168711658620119502280e-1i
+.780401811025609777680500790414512225298072090985370425663677786461406726259197906334296041719921561434830828064296236807745838117738441015173540887430e-2-.111301246975909209565467504455618466157217889401064931413627715705654721225711326216761370290891195587468315168866818621320985341609583605052409557271e0i
+.801789079631942049163743866096853869418481000383383845892077221604394959393241972497306757037333920101552670678039163293160952850751890965129050079979e-1-.596232657441676034238316764028043782480194751813240204417966537395188113965546647350219794209182030651692907746088021079061445904601072737299327366954e-1i
+.105949230854815153215361127924727217536798941439003444352350682788164047392402811728907783788781521355986436602266857627186067631280483538718538629762e0+.676591087158609169866439685403405220630235937091313925384892063021761393807105910068476301866273140674317685045249829677231487502347289185121536274877e-1i
+.932878225404183672803281069813001769990894641658729787547685641277749578899638826942240036395259536463211300553319553609275134382576367865733729527353e-1+.151847049662853915031258306124740132728950604765582428576690361860594449175474496837191799100371154308003576507867747162201900367339251709901197324698e-1i
-.384085729532388444733573735426944107383341379336538840957163663962855905292098573547963937880370128985905524767509698203124320580375194499239286450616e-1+.114823882994538563375432946801845173014016346962076684301808875707995766426907079123053791368082769900358145553139901872446195955988939310786061961600e-1i
-.846231003474972280232081794453302654387177042076685741396951239347216487330239253655786249552902634850087901149998637461341142421156644745198413908024e-1+.637739776590564629470987777804884418714254806271370772618997493637155369370074975780720936495257794373488561301578560706409555260226841086096995407717e-2i
+.125208653698066527890047118739234162949203777456195674244569399961493962001604731049617656116539237305200357169617238768486514230080649849844935188091e0+.146232186067269551879064201163574827511445136041326653617898458401573645721112730805759651967998861964460827783387676970130101266524193194588613669748e0i
+.212396324533559039217955170748154524809117773998287118027287024810162899376888430523987940680660878106619984097564044152593620977245129902034060201967e-1-.814755294112453108889049289891815187033949150122835454514204507962535888875876544900526219198554810179606080178988985891425868755338264325337889498283e-1i
-.731237387861030324233475517892126438987972849311734134783004218671499562394381147821379159038669706321652250893626778054995108710561324225543329110943e-2-.934057776792022195086778960127910549632556893310647766356228776296437894998836351392551455405258773395834750280904424318237263558227936350181839763043e-1i
-.563105527956056445576697166402744926216299533989389430987581007885203475742860568236609176214275312616771389199310005037247796263067402983827269093504e-1-.690581050057670062272664865041374109700067478081948648005705846249737710444112612496126941439990866864630850686432505528152294699900611722912631196591e-1i
+.628593591318516628462545799847501197752106279601408742427277284601448173988691773619021184754201753428885944680857146876546734805873234549392773833058e-1+.825489501136605146149346150007462911214648279922073455310234605689181425710192052230550245607452885107682696949239298733966787816987206475792654012131e-1i
-.531574217787840338231145244726830677331830901187474680872582200605667372444293255124426639128501583364614438778533032970090325428142461075779017344231e-1-.842853767741962392509996697023192759900222869971898767130964369704561347489089795664275583228924873872814792459606277952628782456683238879907403728369e-1i
-.259302573678245049990297668822974048167577581850804271543081125625068568337168686867610712063678418393755784937364380292729311312170565313732556359627e-1-.417521081252106898434084461102555928058389884296705492682513552245894803487856767022033955831255086483501336502366845752405291466762394310943626218293e-1i
-.121105804203152159954045912165033110714762662267057049137786483582159875540001420133086565869026101699538717765236499743367570763608056924732346855033e0-.493778006809029714406415071326266252164554191088544541228369528902817038899513913041150554967786717775322018567117140823755909533225082742957975908437e-1i
+.575064141565849391582428591278773781271121783361924581574310266093421184889010016951364537690636000530740001568221614305274424898165005254577800828149e-1+.905666165048847869863251032353342340650707423075028070204113785796912972406734041750989061971558350248779266149285229237034743209494801194199224875037e-1i
+.903371648215495012310812339331050382697854424801889523931899638913563621473106777683925225405802696365147435868441649996014842833593639540356435692408e-1-.359219572590514347128475238723219689834658648055410640900440505761650442698442410457314711837665882752806354559544883691062966536395435787452223274032e-1i


==> solutions/sicfiducial.104.a.150.txt <==
-.628678874659621692123543649772764177329237197267158658242326692011967586782648991799490634476774343809653932714312177246824047073067488097501350300410e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.436857777562678948293134098092445081560552685695949167713388648026927569827456143544783097351304373331775251972868208226361483693882454634042163712403e-1+.159098474850656329224183605241230103569285790198863306795325040825940458308245531848376992527639967091855153393695925634015267709512875450134829835762e-1i
-.488357121543136352639213624656610960795009498035162436895735854195583360027744312389625382797041332839409452540244814047127167188663721443339287045949e-1+.109330402217677432545401209923552204937679188050523367237766220778953314597021262363410249624262894203060924573955847906433417946617893687387198786203e0i
+.139837914425341435372824874452819604554767502136806716379587088085859418911851898651150538220632066743121327354417539107858348808069345479979630637528e0-.524802235607556507993309049314863280407094525087241646646491479083086188198540883884397009799924965805676556063861433992019118614488633717242260978319e-1i
+.462288433404589149375738339489335950385504908069663067492797257815078908308510786065739599563117881389968746948471121725517345266354172219623472610601e-1-.114966366704656365432788604494216858795214598008246120811923231098428707525556957960216658612919431380329831654208709274804190864274214579867852906582e-1i
-.114958608691756714843095913786593337782720930841381156307335431861588107584645581320964045336925716497191570630222561471513933522688162024980348908921e0+.578646157240822307053429909547784625858589543381775903264180897297743434462621559742500043170731582517117584483361159450289975895437375565201491805464e-1i
-.261257604840972718997905899552411900053871679910217242763522023008198602945584760133618605309632969927259828921116570774832263625669476688862162175368e-1-.153357852750400353259936032725161636558868289289842930044063522246682573390956976726914000369615758601828091237466766225707796191953923591648380363072e0i
+.335858436010442624694776719802448591363532915377875962795167378552315229128377465541151681171217179394625348353906084873444008914165819852533693623815e-1+.688086256790398054508722364718793382233112086266045415614509146011811212260135981346726353578949538611946937475647538943338041478269949716603132000846e-1i
-.628824186959519052874229251495860632282748342059859771492786481755098628577718756870028072425398759200347158482715651394218056115035640190839633098994e-1+.275569199067811233111632171067440326322688298651394857392502228973741287776751534273444834595190400588389295324948188625208154469367364155792639933120e-1i
+.859067387356850854687883710602114212970735898105849052273454556016203615113516033421059718970887823677868511315928238227121297340525160592733668817269e-1+.203867884601558123445551953264806588975797861709686937923953692848983592602216000531924476108370148221169322485833869276621249393692630014062744454318e0i
-.808832121935428578714035764562662327344717666990570899807504986550782591358420109397993926637848833831521230888522292876769544866272319642696273088113e-2-.101646877135933340490765387378262593486449230461099683235871068963632187045259490734204055135916924575676338570588023281515586038458547869489382008368e0i
+.586069418921261007394952127101501224452935163006494129890398131031018370702474301401539261126353610655701847621470399390080361314042338834067842714174e-1-.747565502092445068239101452318789645577821363613124600052301154737235013707580882421254213113254332482329760624655194138785528078355183686952464958451e-1i
+.982344355334547545914212860322688622917542994277052094126433062115748892750163187028602047809413658016837460175994750488871635199250391720411954613600e-2+.382500013642449589429866374645034374788556379545949813660762707271703459535629443053890759290949616688589305393060662723255227866191423031020598614646e-1i
+.342696139516296288282249543932484330024936408038478003987624939436086451892500827791992185884806898077712781256058543996206537012748513527836328434236e-1-.816695183533043749386074928082488236179569102990337799751399879344929563187939919215019631565078571582700187367297080985387202507194987327833939599977e-1i
-.527346647884312501752139477731644536124912242548208127971618221910110591148686664732724035791853357019541434299375576916726237414643404681248064594842e-1-.122083320305021685089571758767831307527413106098291474091175530988680842400535453069985277871709050178312156306047703365577001823423885326448824167021e0i
-.638394873823587029224101022440969218027368029305737056234034765423537497114616146703816492095608502646719387095613406313462696153650289342746025150974e-1+.855322386078864347816307471073547044243127191131157448257411757601275638903881610790195282083997845824605751504780668265892893884539521531815164287522e-1i
-.326539956892222406007112469242707871128116990392731737187641851433630697556507189502662148000635186440676556098649805020812895511533877298425496736756e-1+.422370524947444860221134139830296187266123855011421713518702353509501385962227747058501867047860011388229173611698674239273196921917409569960144362764e-1i
-.743308200032027019961555290534622394786386276420942391208332431080676749048384279855945191634599624656254276459545462654604228794173874008497602241417e-1-.389556485821923425800452501766452657819751822835034468833351775950105709742271298493923139750952106605622602714583023627068159150383856954962069770390e-1i
-.986726431178843865495501333432184924372845542434065410835471892905557540280585128133486919917867196010268680721171510681869146435565769921785185668914e-1+.745652696879898150881365964699719112483532941461809020211718056293934103704342230054092332649822058918974710639507648956707632001059376000628702149191e-2i
-.100528329510067783028696326206222724776861569929207296914087502548682170100499154052542683544043589099524219897916391735808222757818119504886067202429e0+.349299251986160014655675112388791317334006744648526963475222208844512087899693799632981381643855676567310333606919204945018911072870735693794107588090e-1i
-.861186105759326595204413405334362806327198127725031103644423118126481655347395340668585207524532976480353265396887972723652646129065585416493239329366e-1-.151932594612837854712155579148659744846808141680412633866335102641227555172001881306649250875431308334210071319835325400706677837369904839477131188234e0i
+.483977246380896307197501731740171443196355735334925693544802208329617035035471411916047012769230308587692049332175868343197000537003677126307058847811e-1+.117819712457774879405846298047080313439453190341951554077855350492618720534919923936674869776997350521458095089036149743605924037906021215060057222298e-1i
-.161674707365568651775950896408322093591226573315092481616614322342409397962754810888012999775830931709533349674283275550423713089863783384085646318120e-1-.582010261666949399397726829917327303082096549576116358141338527259483217519890385387677610826159739519731609639504969842830581137683211629261982405446e-1i
-.168880303456203187990412204345203890675492839020024849016049225022098475697965625471840154538821189074845203151330433207677786089800858196575982102062e-1+.406903329336554763460244505042423145099566908273352454797121579621448752286353278992995052430154326771961782538283455732951536778521127280518988068113e-1i
-.301768859227641817464209499349888456358991669764848486435658318296412888507010266488714135935880170332012419985040061443327032826006017923249559231415e-2+.224255209279785984972014039685079783178628288580932617253522654997323634158301900021537403650105018694990462527064749993637784082710604965951895309946e-1i
+.219816986147455523708531612027336559910519762063716105763695871716832036185876136843021182977737634004496313121045369627256418762117060423057014331594e-1-.110301934547257922780393565497734277809098088205499463192291918018818131303674266201592305892638224020957931817106042065746050427800115506156800474800e0i
-.866024526960522561308709509756465567113850531929602302280918029183526637955409447496766476337931691618787660209579608794475142340082975659422284311399e-1+.359861078147132081438633535703963405765748255898107724183957390160861084650891190245010156849272123940469156214101720353821681639553582573792048992472e-1i
-.490758644131627490851788518521948534633033881987709765707648598250497847032802315693518026867341802692079744136501007738634244752916739199325853432953e-1-.544476719904534391101596358006150683956038276753347124194204105509876444487381106968639547741500528437256867742957145225375830794560120913153722694177e-1i
-.280776921346183679049736623848955923872530314834617008252031794379718338442378975243512192078383314909332191073557353848949546568025034349456371777700e-1-.816073236742899149399391266648884342113335058592137474721702094272557646076517237943439199680430121659041365227386956933595785415018295224009826821360e-1i
-.718911132040938095914142284863729777380474518052101020380510043369699256889660778789293092718271584022288549119872932619147407082163766591085876767967e-1-.265151046496838652277813690109632961043429716653402574338999118795665845771933367349658055107624054156810043382467366997971696724453073757017247087465e-1i
-.538678748543137936153826268295885653532611866168159270024373529603136160273800107597146976865982440904401611474790174610616588157977035939769130415048e-1+.418400351387528701451867750247077904170221492087275663747812397622752238518175676336044375437888484976120038971474970477966421633106657940603879640340e-1i
-.125094222721370406379235124342678480755338295761467452688947914511798453800859159624821065696148103431019493989409799618831211695546128221018725654654e-1+.131089023056784601256769711516195418790831062752433641386801002960369310312021664861675110587632494017150188028496897111363826552543112758151024455145e0i
-.968007601868691336724248256945600697273357486337323081072388829515448461856667152721962423420372430338456005620885725264820445871067321141865704168303e-2+.360620721930118532455407056695696666569232446974263760212581606430675357047041657252315602546494633350081752055507977840809061949765153648867211481928e-1i
+.197401668641497442350174705517126060154889486281434778451855741382328115979484402171919236463308406625174270667026331726552516308655111951869845692856e0+.457589514130837041874374105758754718721163583028633362248454538100099354915040953365281047498586316112775607593421048174272338720948017768987840645263e-1i
-.570140421537487692366699277301081224547924136488511252208847581654801504371429182383085568710314253716770697774785286034325226181818116105834480069145e-1-.113510232256391590746963128861420009858456246946648934504956087918941839333527912457469499085213824550672274695409284298362374328159764806262828496554e0i
+.857230441208286856520905442331454716450764493821169391495709392628332278444549035196396712488495750307414790755794953605319573525818911632336655059645e-1-.523619008466057113318760068283818443401680589767173025373448370112388810946756645305305791529227146743404537954090056734393338490875590908901257052287e-1i
+.737117960490686337890813761378878038354584311798786491994094611786634553572950830978473970378729747342455056718027913643700864447351711329701117851122e-1-.292198233348698404226167937276146341357528713319307556016780613224616906540747219504554433709167224912243233266635216999275633284150521987750531008955e-1i
+.542600592593920201148168152462981590503674441511149762885768273310549119582268558689364833749526095472931422878597734482809386004702505545387086922210e-1+.745047847571548105677994387450626224335584337133243074030362844333637918413034884838232664568425885263307480117191634616522683546369347853738076195789e-1i
+.146012349371216766464850336053368120745535444082689196472925497735918552924515172941265144496678047124156603697344155198742384959239655016076598566743e-1+.554062354637697369279123372044693078578344954902305032382931320831887901595613266474930381041358498425844796664404691881005909929260652375144480760094e-1i
+.808873824228909965564290141927339603392565554418552953428686464061042030743477614193045019053556896993190399882316294022913681041602123070279990042750e-1+.359755079157013142411864512881050332398350698846618936006866051558153369473895745499940279350248084224134493342751222568065158503001092551843340421607e-1i
-.139839884156825450398555433165763235067826316227088980499852902423139034758044656683814941845776245107785378708593505031879944750403097497023373507987e-1-.506055250254475684387179724340480486316755179122572835507100077026289764032189392399648037795706749934011873018882689284421274834616374759549534908524e-1i
-.479398349964569952009004991511916933745741692255373968358224807642803523257692283700560876673728703788592049019295259919509646578849782296383772793983e-1-.181467866333997408115317794872782748466704888255186966058686958994305002234300766105955158684766742427831167876439466187042054016862634226429461730689e-1i
-.270358708955795393556927127493555161625818798467027217019686397347868501097091194582452806208997231415780866913013859630307432764844311344419671699724e-1+.368778046463537698600024277768105981464157899668735534014046494572183614440822483401851698825726372659468021522200883583525905272825741266704764699814e-1i
-.193095699684215197773013347931433121762851104565263471268357413118869294714932517789616544866606554112158156966945060653958906512225464955190667881564e-1+.171606580193715101335880750526407258859520930393810501303089518790947575718779537224615533720350081226508088719013143179227458060953282209471406098649e-1i
+.555047661741224406048110064431318992593523401230994499370390231140971139755027387623955625387061060725972811963382956976311371518628942876937757765788e-1-.201016203340118234556228547278953734269324231227947642217888066030448884199593359036417344020269776541840800243890665509931443287017114960097267561524e-1i
+.346602021472815504222839870598728481071276719464826476591701399972445642306629384605886969798017802316763472196516061637062972540694802467644677344283e-1-.107490029758461243034146674219449234739991410033602651029697287553923237663382789604578415477151972583508474546395494218287928606591209728925721421808e0i
+.240162302430844232933162575344093339193183366976006327885519664705654798453987893912192162928328187618300353166476053896209078442020739081271966374390e-1-.217433443455350451477605144994414445828287973355585837816156313027569267606430920505388430133582347467340504581162333987481511785998127283490811010760e-1i
-.547352782566496416319780122132120620958661196148366060724422316875512035520511314516594715695273462382408468077370783877165262968541150084479154157641e-1+.378247892533947531591298215667275235457826367003844628797708880355346331143640753384643140930978529394653916149089062360104510487892114540722619353467e-1i
-.117447774281060280099786481255369497926495409505224731950460026164054673108349633768508543487933958924416678796787698459747240431172741412369261836954e-1-.583615061253861311745570001118791507907860185871010246482738992501493323900628321730048902015720349350474124407027844475670644906135532715279377488369e-1i
+.470513230725222353438766420087782497715324648463468655470807153826168278005127490245996257172964139635995654458303064658996178886506455828012239146593e-1-.452498728692589702342924046816628582706865981589896832072336181244787113079608464562694294549648177298418744378810411575929601884192501423372522660374e-1i
+.618279317014182719314483385129563874922442855814139882808746943432592015287161358729678068075396180767940658022011759942706807198972924032637269475746e-1+.419639850001053185714198578048607124124864261139281113971708907661899680797369607352158369736574382973363351385885958132225609286223404852383929464187e-2i
+.495909431553426147337695177568950044466936542212753352255741395521682781217333315237143362366960359049506995931494428601469538048813305288935994278454e-1-.149321036783557945933421556615591783813371951084771029029720636031646971578443870847423163288973030645910789574758634889604841540252739721664557650849e0i
+.400249092672157322028542920712998716563721494396816276582423773844918146411850367988773861160930946155593614603766171247551138827032088305805796875232e-1-.912016650215374060150245480238667738500700424022042063603883600379339737170629218834641149172694901537267192797555962379198102670502635675814670317604e-1i
+.889200175722110158662152793477762276157642239708334948904371753774656533658899473067568890321068502835191813917742398591546998189121786201765255224659e-1+.921759474640756449431631440574583509892656703573266186599000768031165049608238721530468623717359549657235531234265108538727648110671960232957703787778e-1i
+.283063425572684394104171802117610507580700377014969137046576856479284223903126307636263123470197671536173811094511332814542052615446960155787974145656e-1+.335124444316038357942589057717936201569752169913571590527776378679541984973270217010975284366937834664030199653232513191522592830555511534997862886190e-1i
+.351631000461179571947727808702283380367261852778213271855145812057971067765106327526419389527669282605416656286846496266090743088294660480699014208452e-1-.545170638598987508166220559353496244462813708357299243365413653431383291842253383921703487883842370384447019783888022921475805423807496291439677167467e-2i
+.742029641709582034517790553054970819353046935771651745991646803925095997259428776400211161525518675193649485402023829168316751016310407213090316387414e-2+.367149142110706220144264276705704322913225473648312897954364276886950709674258893572929075116557338610314007264611483555510132927521147021218018379783e-1i
-.756788092988004324959874208545445536422585010917385405321633428363842354157969605768756055551797941623607326647307801708480530354426193852371453624061e-2-.172503848244061755136499634572237269230535817389561088122948907848972042489300350903122633139394901490401593801271207934988729211558896092799761575056e-1i
+.429048320533242745136618552105238000895876682267543353335331001405536938326770345308440362035897805011810446426282181655443465156636481961892694518846e-1+.321776495248882770937329128712008371537803222203629132873412284323705492993493715204372091839141226199326733498726780195319400053564686375121039792393e-1i
-.288870847256780100540549680341877888834420680669540060145603647372321523645774130345479530267402174292847086348595220482448035832960054100156430893514e-2-.206436556962342066404442068349280697922257323024125975961847636479484815662010673359420236474892502176029385092571491815797062557237916681391050323942e-1i
+.155041958938662971749176093910508239908680832996479870443204376931621520629285150487383374753730249341734389152373328676328562670403878625089474400558e0-.710368746697733479715385097565682633756229567432697419044536056258255702135913853014721260867713464869309607267969505676840023378809664899018247480337e-1i
+.677706807467387411230347067486099091286475690802558154946159410912195777236997187617976392402073563301059639944078339101501943546764429013433523097814e-1+.598969162216546029588325228394853869933458321392437693731829443466744889792508428768533754011266536249509270248296286799696962592275301641372426329329e-1i
-.104752953374275803771540733179844012901734629342802659163996141613111753622477055837595576213205471768469667652060735138365243633499148813458104349705e0+.121329139447819039708379975483953952349129788973775085397257760155744612209007275923862894881132516924877722605003599585453992146572904598156055341029e0i
-.241958244129765058344204587568712866763874882249882121587209311601615303781855658588155052752855473980536203741599740620371165625795647723660217587054e-1+.131400119260432563813343098188336189267034452624869613664175929647138865071183071603584111177073161350725606079952383541129853449952624964158311805923e-1i
-.810157955005818691328902945473461115731619123508858287558945429543659777588047421711619449180866430555038488535037032212288992734439953325007156812975e-1-.241059881966560911919480782541115262047327711255344042195691460690754544092098417384786376561340103283008747951105200969316178421685431196562421371694e-1i
-.100611926636406732549404798716900221980910531859978407721161139076716942541428296415190529730625857796873935040438910148643686856567518784905525452442e0-.117784860173201328867860580298257084985008731919746261451650554579859477119739729216974393143309399469578971036762973627780005828063336611500783545419e0i
+.889508818317474292294895995310714150623732726606471221578360678925444775469754302549696921618778982876584743528664761151996898383400756898463783630733e-1-.807767875540416732838783539237060884851399878388852066772794104623136747226552009089507359011144789332791366180223584286496429906321196257373832118426e-2i
+.603156857612998794921449660988024938059955993099097513102194681551252763396603684352273132754588415426825929254947689216525027095880052963438642573328e-1-.295543058763933436538476760001942412871271478703342730372269048437923378620989257948092859573890560448191216311094750459185091683925822864598712395377e-1i
-.589332063589906458983879244431683532802069752310621884487154235973600275087887542609316874840444444875620710519552241071023419306129524843605302256246e-1+.104793773521898799239577864604669242941524738521859888918972637912110329315735398180016223868720278212816710865655626642970252750805583934157491362448e0i
+.225922049951524133166519626861142371605101896588575407114102850791009963791821700131599642903581383219768168662827486706540192576471899581751504439981e-1+.136273580785865807565804468330966672850967060731436060590644912664473428416371178214311254337269333753599169990002137596469134224288046157994048812661e0i
+.137751578750664084441340538169327284976945513739624122235843807086510585437336162110480588328671092676446061312123377000816642365970957178035581752142e0+.107849298138329569643882423067601698688258584492729368361417562032938128192551601711193170214036665648250608699340469050439214322823924068741870109976e0i
+.170988179553197029318364529464151728158406632223149566855656565756862269599829236842319679950785558485506861765370805283843720316389836188131098122724e-1+.225721433765962531932791299631876640992784806963922258182383939127302372552283708766867378533268552718711075699532350118054254465835214111885695779323e-1i
+.793181535308930379402664225880035455508857996142537311329435404022072821737966157850179182166196123630905570695066969207405635633932067742796312608647e-1+.150920840529669892316687069116459868269722599354233620900625405962816484410711361395682664036871414021976034679996636372537993527291029856393002933080e-1i
+.261777150921194698620193662836984077631314353639746873122911954080722137300984467859652568866824965034862425003856723886203924330332799396715360968273e-1-.153539955893436037230082904185840397278895802148239954193749987523909223053579482413197463121450998189380508660478553446915497175900856418226735422660e-1i
-.120569382556028754059922842569980174086223170460587322017427519601379942934751745161031213128344259112039208889840900624656871669147731531785006255646e0+.448348147257612895435097676909011921779057034437098259675280099638986818578553569672926846976324144798429641366108743807204696138679075339585913948498e-1i
+.657230787228160337387583333277422010585108473596387424969177397486276703552818550097726839599086566426253921384544978357057904347740376379338457297907e-1-.713989836420649914572577808311498492541954710689924619180880932434175730594375981656722605025445679936510683172148960759083434821848011217314948029572e-1i
+.428856218515983053064734494142512522209541099470759972484125487787236882987491882517761416342531502652657944608032065069105068696171563288616542361279e-1+.306433365187547342418305769870809390397801283780606535580408887939587161563890980731131528835333622106065858271216034203991683313454592287743350132026e-1i
-.114726655832130419878674970966226167702681020498736605196950430522701544694260989289064948513392790063429495449422828075731999559975328815989822421605e0-.483881908536831443429976784423847839809755214258092593392246349220707775066992695271327150909953357220562576917614152723118808285923326250211911866006e-1i
-.811908208068318527069468344516521707947572727336883062737979965309427310882569005119039556277963756032768682854459766270797946573605158938067045756884e-1-.439201199301834890164732141570341814974418151613270209568531901510371349018168843131030654577763883633562323668428827086639219922636675934516574136837e-2i
+.641206855956070918821893234843187331504400563576794970426663962650571253978889816672513366852946388797251664289166309445995080001096658112308758075540e-1-.348236082384620418902744556472591883812757362097291215819819085515309133096044705612708398086270681690353144842869369465934158817338287116548027918101e-1i
-.664547231905162860417625741474786795435537432798386415052885408495850408303936164688231333684261988420752343230019759772172910320410134555874208951787e-2-.187229908926220063381189030977867181584589819318921808941767649967340659114086837607786238306907595887984658674471855029420605761566466218169598964092e-1i
-.192467348084515030153448802594940530484498839139544061700137711100704615672587751100990084900571168821160335975395055933798218474005481969006533832706e-1-.855557061090084500020182326903778703837718780127226967849631847865530389920478611087159495998007657057661182118870657965899963060017786153583879589326e-1i
+.288435918241462860650053144585949944066306897668889215890398491910763700630290006035205450732945605703259886026176614338226290719948579934524108535890e-1-.187276555262230040571937326887435428821468649469779527766140453673339288124390181899808887115504442861828527388313191429880103607503944030551814680940e-1i
-.106746011794380306445041129191691385294956722926192455241959070582888608848209446963962879502245352132908848548540605718261113234358956191434461914698e0-.664962245152115626115538457298880629936741659475226474433306589946360351577337567577449233396814083473617627873509028136237502137353114417511276741071e-1i
-.349543471813673757820525506898452179434472128290973921328317372025159217288520663019818070353995681014839157831666044285461446605955689697798719050961e-1-.189088533895949435761457206161534283314565993588110730184950160810305874873404615540232778392396349177308506918024662635847678781608814614576043611781e-1i
-.248730207055131185732035301121555959465498235749078953394075879127772119377203096619112088976418615147484340239770188978887947352515590177173477146919e-3+.587874753466794033899738056806200378093898485907868258315380135822828675018868653591856018238781237811082242367101294282914596910195844613050915786750e-1i
-.858982207948048868834374891532206454515185564762568639659710399259259791640872257943211389432954229733129612381170219587506117150695365862866143554949e-1+.237261922995772266933202062920028533135431093677983378157148173170740250229273081666184201368592519024432325431436832932020530721286127536646063446787e-1i
-.288564173484478798421905894715603860047948597511436682767034638220829081525359058599434437995296633727208243450703110571917376571857704199920876223085e-1-.112657306855585743340141079184528017605984766061066329413428315667652086560122856483796698076131367104920774933760559573498116621465752626541426309789e-2i
+.531282886930515253239390270277520339065085957923287711839978358021892856774228379452664324932617020719695081981945597067933468503337365527063828935985e-1+.120591694096032819044944489956055059261719424646940313555264284280803417970651410855123234276048943757290352077870837451638239778204576019515521924530e0i
-.374324341098098420434874216548333632756875558910436295573420107620209829486428137786788069744706190917202579600359029181705935560159243333092672932028e-1+.693188521057817128108104042583187571642042647032893537063847217477253615290265331170092807428811330097880078163661468346959255065306170340315584401437e-1i
+.103106022348618990080859369944379801457310749243975408213307065214112134059180639428520472063423732057887419901578747550085090969105552253074107290725e-1+.164002487366917921405189586871737771608409983353940460522573640451300476047341187472721907320142676098727025690995530015589235285733806962229468889572e0i
+.173195303465274392855908868152272377568598779513411627893257449498689003311655686608824410462202881503627341818999005856552982333486815836932845360632e0+.250013643561242386151719156520935730250885555711180765096889939934623703997656426844887222904262272514231034118150235201047903803342913716777471887891e-1i
+.250751890441670792422267529629945825712406653351629622552626699840344657496040404829544198836591412568456697178190259082529364634852050505806350777997e-1+.597349268270654551494265338363487801108495300288408506943472665201746701422556002207466402094959017542772802065921173313775754949672441521264917196480e-1i
+.539884141258632877777612794228400529491632384320480859160893060072163597739750290233111345120769704856165249236613626751257305603482629615478933552417e-1-.166456972832149394505081506545180962237865704136750482835473457912598290501340421526526312290394723283057842005495980886074246806731990687432775465392e-1i
+.214609134918185447141625799388277814948991095202395271462589488640474235411037020965771168435078522616099243583271185799497419403493230107808274967119e-1+.389566495666647700735134336969746485075770087342183062677031318922195194086765707645695901503958226855424460989613932372977818576469201080140735600227e-1i
+.423854073541981320074454738161423152234837735280674111730801926831473537664129322548574788016028851723339123240398260142035007116465353948135766455973e-1+.892774448389004345482610828697738179726260323385173502975253882265626181240404922338399481884289936781402400946202482228955458794062098416696322645842e-1i
-.132270930748436599878172887228938266415496973674021111895809122836739323169642242764302307380537179814460965563189704183745284769031506219897174835577e-1-.340517401785584392248017916034931406099826245370717485361419314093297346927500731890611263838956886288953336089687423116056071342412107764180970548845e-1i
-.881907101903132167660670303676997130098848782414465271161511256068899867279627912828627910357971264168639710238112291632537965453382593541406034025896e-1+.470039852457587607415339069684381992034729594693187081434817330874062754716810987549478683313524952707408810771617275876055881230986867516291295280445e-1i
-.101549255569177978093993929670923440853588698183760403784951733447862538326124396116917801173047490738736822839967996446730758959217284984706904916819e0+.391785354430725181716211308900416768477324459895084815972006264080830295448957642503305250594948573871646292965023624017676931241742439892400671713244e-1i
-.880123860386402279381774596977092996243451202857887969359856062013859299158633763024531691350848540782547695199079683610438991349967675498388654801167e-1+.102184465704303898872945586541262710667280386021664183223838348012695605786882731105387850605179528210128903778797570412877187709600200187141509201084e-1i
+.100482608736088808595126367906392876161068787723786488640607874614476047859093174152220455935493299951739340678074952493554788620140540893820037019830e0+.551601496723543756392761437059198068999750005287304507317629235012011216645795024717966773110650768248884041293409735258220967388133393033909973544346e-1i
+.395656546344061304283624311429716923597872028016167766921993240022960017507984972602591606687833974501761244189402607699859750385832646939047028309772e-1+.626871622564823336765440083093952913063368395611985402007184397776921888959829889810935891579510680221983627472063994682703465086381892141547445581860e-1i
-.917583551705996044521540720754009265530650415619422963049468624812514755076447298331644881848745254026657858426211052767347306820336398403787814881595e-1+.100388829669450241663246141573011969987239864545780883506389587173670808613471731372265678617187007384226480753582923876108389624536640412379070018039e-1i
+.568504124751225362279925893972228667947938931614346145407902030953788511515388551582731197229491102660293382133277210623735858005874490229177130259321e-1+.180531998793589108479642040878292331727485259575633496706535341482979889533601684852107695611161682737309270341646901710450319792727105269058441984158e0i


==> solutions/sicfiducial.105.a.150.txt <==
+.152450415937651805277834111232226248264395263586393483628573608679573207004368904142172259923497751937713266545338668594054890388769029974086458838339e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.149870068046087966104526353289325141209832747322286260086133311267656892636724212889196161815975420913888358132242016434464112234189250862760547650933e-1-.123519389609716341275032825466908784311251172011600729736699736779713504094501851535393757763780944770264145909121255073490520905737051811036728029568e0i
-.626259108425477246724296425370008431209758785370267803666503567779183268555610886921176373246603152388624874187766767845803462287198102569683404505527e-1+.744603220800404142187287603800524634038295291097887332921045980827746712366129163871687388480225981629537465164990828639232840417066903169671075812957e-1i
+.456520028672513727826458581900408054076279062363335857633168079035054601321006259568651269157713929043822204023311813257019862356752897789276238438334e-1-.375159976085162035033778537465359043287670248196215691407676809937736095103557761947491960107713372896462018161522978936436108674315679446100844628232e-1i
-.630777347987165915336794643827887117409024179276042650452857250368725115748750416047674776511010132052375590666807816272334464416175033975980167296725e-1-.247932765653933704314088366200328285163573178948504738451985411644410946362088655480712786131478109097022622489828839272187826903571562192475840409887e-1i
+.517996250673027878172400954634997228433238725013325118407305941528870114026099236253828593609844310364393224166778117330679551116391743336066789285073e-1-.705585940919878104784973931609255468357167293214811763620492523877944671168739197177122780376872034639499748758420009513777872480963537346516626378849e-2i
+.139607782486079583335768901974534936268653244062435406121095228668828753838659558621277472848591767575443215719719004720764043788867919776033321971824e0-.288142542548124523476535886318009850639548734884258918413003532127833547260323427009750656068672850516915031770280112699964760912713405519708657777036e-1i
-.231206577644662086619408105724372993182070673772805463973427386120972266788671649071783465829432849238201824036547721272110440676145935223514805730226e-2-.161968917155962379710857506784987689847741476571599831100602093528728705403779041807435804135811063988122931678511034552823838284905773573139821211883e-1i
-.312244875041529442794801203544782775813173617261243158715426413540332772592732938413006292058210533894347619139779488906799679784933972294631768108045e-1-.119967466972130621797644534254957759929271174668628765283617930359658266883705324205125699334742972482755408325036539441859814430887566112029539321211e0i
+.608406426741001088570881678207161063816116246289430721550646377041694939902887172951846021888575234920433027092736105883133091974367746692496417380350e-2-.655355059087106635757520160275604950212820483250584765415115212771512108918873553859315503332790279296770865296810304680424780803614129863015445485129e-1i
+.355687980506421784294547716795704211028677462900961472311474315551455235886751123209461941552823960579482647010108393306018888532547646540810260219940e-1-.101565753422564140850682416516159012506167307074969234622141976249134269126592380737206398547977574772362832977093357109519971017752631487999367097779e0i
+.119422063663354227293679922802811635717033334346283125161186516655892382149744279316663320015244608037982388304186878414972375937818076512590822741195e0+.621978078705884755406436464572833559144946501972392505528504012575026575347792867867827458127180433783822547299690404189010805084083096522164944573598e-1i
+.138799121587799364820419913492861224897369352850648441344453197187422531510947801998471811242646056581165423264978392773354405351253742013281882754155e-1+.102505927211684396494084751616828399467050290390590513525086899266649761935452577454081382187605046953045164044206756911513813328228146903106692824763e0i
-.488648891677586278223424062712234906564192863465347977980465691755565269953195801432270168746683071613517377145347476742986942813028708205702810979842e-1-.579470268114427144261849989903519135520499266782471042705549836200783721980123499940243274536429858469745165822922910726618669935346425854974985999533e-1i
+.360947979884056758165407556317351510036118777417390110493925498500261663746427115225010086665841809411274509187726376281530480251203180045624222564943e-1-.156046342758473340114666491198324704517226743321082151183704932851693695471436376536336244630184761893309774515438354820106527991409585644742812051908e-1i
-.174607364095459807222869588234076645676903969152148816268648619218832466499692983241245665182999530702530049470472706687628441161494304218524048392160e0-.161507121487814493164535837167998729816915158801591460207344937924817748069165185358256774860335237213541273592622870738255645078331585408769121061416e0i
-.118154272943457444019001465188066382061400314001132852429269867282890391434657994511427320484355543948990893007838119226940797014720029624837736714051e0+.705509618959986153071768441097696615701964165993120240249185453268748877001948201788372194577377785822113352671960522022059744493151720067302536285078e-1i
-.153334947297558807397096697368558604052016178692678264152504857489349466074176491746893566410608887788110484387252068546316057246946374480413661944200e0+.119051056803852455448965018342778985787742545015034800898785086535997151488189697191725327766365083070434122003586774581342914865943763254859729776826e0i
+.188572892715434863829725900482001782890241571479337581176495504951171750531437223465387364764137259001933465667435932625765285324705780269029470281915e-1-.123086571687404521142601942023462032739860514912613599272111745987375533384599299259471791273118759258697961384963068759154394192855256044868722421475e0i
+.184997765392352921179840495981498373457237101704275050534647908519218431677116680720933772859103536135496938305534735715910191912440045688670071199797e-1-.828751406124482930378097213783957895336736373153891090761646387554024126521536541560550503915520382247504766202327707041091233540385265878942233932352e-1i
-.875020539688945263835176428055905688159925276977061885500652277358741238553287713167798980824084430184366164974560179367617727210767503066424153527012e-1-.909784817899302215843544064975952190165024644291686011890936959956276533281230201896068183454340570920079579439023908701020718750860248439884254114578e-1i
-.759617226057274473866444156782363946035905507254267854312460946588261338676983879419941673554325272183038846209155508003574971029769268927903950844486e-1-.608904808725675998361405615743905669340203455033249904391385389849790834586299331800057126681241461689725560365345320280315938199758153750547487714733e-1i
-.677072157125382261786516347413148798270004036824638794513677543861329615110083176748196600859326414062374401376804211563923987352994608250733624916138e-1-.649596372909235885184033342300164852559368653994601192840627871882078547759109399017809948234019747672924220223393864568800776376105209836076531464487e-1i
-.337365370569851453079324452545560220454798129957976547671462082187543035191971682017043264173222302733173182873262309245744419654670681558836476013584e-1+.168917959039551431714382089222903976883943309541290737743555963033504479250111521407086773443805441057354789745725032217442096708471704074286047388858e-1i
-.126423469103357314411401248085928690116806077761843633614165082062546907036835761447148550093319178512084259663590461882654959963174940553728016393701e-1-.232261014550023178735056908007985177529828734255537001735730615537838419794666128385583689441779345481647290691037126252725511296780835868754227512089e-1i
+.112902507438489687748734277804880166681568408902526353764220063101410764120706706856596134824803948095524608137293752652124162475106563942411583743184e0+.191648474700094512325801856701392479134096325968824507160836660351638236711251424021854683230652121610255662650642975451558322306329469805405546290680e-1i
+.406755919484000254682339701576099289439956356145814653802950797335372670812030615016382522344163730625686993942715257711251550180366475951153968969564e-1-.503963480306784193301033021238131876114848370942269853181568264589140668539604105347829629235040406159633463335892337584216089855612043989419678770494e-1i
-.363606000683896439442857571096743907605367215750672831855995626816295306975962289299200655444227863138916239048066747220975647020694208562670824690706e-1+.719965241290875741629334048262226653271034015949652848155070594007899125305860942544874372146819735631933387135485710880957067948634215467801311937655e-1i
-.415016816596842180650290491952413746849523589273239702423781109486894393870784100249499642372404765223896971187943887585066927873004327286574339534215e-1-.105023029393228865932831399310283095618419902229776462092324574155261475847071167505992450381616631698607703750681427074816738439522631014348337577663e0i
+.547208873429953320500210347986227854114604186019485858801774751548546323495261409814364662846836369000062723574315842305203287714577261660094171882154e-1-.149091804670862302346970091928912892130761075493544201200511922897550574943283960014479996825061062607269621884851958269062582464653089082796838283218e0i
-.775378010173220119572109840962940636027671744654322341194717359760831277220739789622777010011104521993359311315522954589698971138237747284428499716010e-1-.600888843273727977092544866345238692183743930072122635882185090022327042175441155186740233088951521368144199992486986526549065065024384836750669278374e-1i
-.442868812703766441798731573040438023751864645088903946357624491215242342149839390378435595390954387934274298222042962895283852880583507660873590722930e-1-.247622972605438945982177623803899255444830912578475482462425517837275549926326263367324706694265743748975765562196546722797776937811792730591725743743e-1i
+.516352081622798467109556704910429830036720773312526506613802283211413799309103798639513429669960673290341546616513443268327012313524251663738848814351e-1+.261550129408999408052334399133806360415896734425575741342876044734163093581060774620588227555429183801673871962938147990782062233069967756249103710260e-1i
+.673609881040763655587937968522729814482811195452206283049901638514171046815124823060141688911811395321788602720006210065587197700288517369348049604541e-1-.260350595235715921307456295355756040973548754052925069765514925413081966256849947728418119477957402441569360700261532515353050552295715697603682776261e-1i
-.267964393989164498228797819650448958428393515864416029008680121356900682540377674196130179427649455000540998947886301331867580201594932223675459457214e-1-.419869857655585565331446305163722239205465203206256230135482261314518287617838158105638272336569635794995273179960280760440851917040067806957465425301e-1i
+.133518651978255142350097511867508041985859600201212811194494905370801028668646559681568792887861347397187864832026066364947788774822505734198227977349e-1-.573939923011918790330417928676723357751317549887533878630677034974878691241087125205567415499643516781921723256502054037156576516002656939109895916207e-1i
-.124914273819295435599514635508235482234974062934086777699207037083660596235458839277201256116185729451533085080714764449777325675996637174570013910284e0+.346808702049901661164552598634450250132057471616111057651261059812530346019724146096817253001290204388241018377877439615441071257682935132731738553232e-1i
-.136453110670248457000116503609073427689935550029310804790742114010882565750945651702108825216068049137234468781476957054433331057045066632657782546700e0+.691960562452529920122827326295743782707617436016216675661437792166617340947835573073948891885473892176227272287631489802750715955854189295237285074657e-1i
+.424571426018053456356945340874312598742150751448287924996580004416032246857596950882858027372928806290864293007607911797485957159198826983211065603717e-1+.727533361468763031187597411418814251159674773368487687680068160434174131999916486100162824404830838196749984839645108041605023054727079701288872251179e-1i
+.897256787385493166936564157436998183955315391553579222061786604870690307022073897588788699512377908665951815849261905629829612259816245000712624812235e-1+.342730036184794835943764546668568783526165219962638701034831304319386400784629384292196554495005273431145386274264591983404494900304041009786687086885e-1i
-.434841114420447252588190510838867846650336499514638943510329464605118680386777175651826171279937343522757716636727872343766326207317516902543095670353e-1+.124973715587946467484755077803923080416679670360405111604842488376069296511107731305934164743852367354815243231751938477112124989255553388510292688490e-1i
-.241510034146950445837913032604017814952706114010100167663409696156437554558215643191453573551133338799242301895809487057571966030748826628151570578214e-1-.121829130118151239454979798183111958720501628756988743130433011587716020761497524634248196036751522422670013090365082913807907914596367928530524803186e0i
-.648653408145693626311174429694343297547511762461974234278077067895584397960289703979752687028724262017727604318395041904986899433081959402614820116969e-1+.237719611636430220161416032919621958600078482469093878578172887920364119125737291170195331980094199980070469069943215412996780028710952257616961119984e-1i
+.109770956626986830678828384239117895531018280612272207694554165253211102541763443558742701165857459513841746975115329762862201659261529627025221468113e0+.525021857306215673132928269714552437993502083167890399043054010248819701554166250425636744330026674958668039944405542740785602410839734237925482334012e-1i
-.911359223399647058713330706762904211794879403825877037277817514890971887201892565101543824029258210253032762409484421214928188091340976687530573570338e-1-.659843665770923251374210884924375797880322951282893636098722170180036737136576417362704069758384231795688541654349521074395873543681836861444466576272e-1i
+.225975233623274710937690676877263558123234503687707611941512102030377976440276089166535962440142753787185818258590272441273424344202468910844669974653e-1-.157446612584942740890802131570303108563425114400740067003862123873842435452660764398641347240428482645353448882834267250369718564731286868751620256494e-1i
-.102104382363146026610484288701655840551616498875179499388005941571834941661537214868122729850989403813542001769649081901170224171150489467825008903284e-1-.469559534214506472353331970922433848879435350994260911797322684255235788088617389052935580119659092866972033451567479634470208433372278053683426767884e-1i
-.791466084117884163917980226985544893215122198940944501319378051440441913056838723640142057973146396533864406002579223950584298339812780186667131111643e-1-.118816946773942500343290728155345627242442480065164911929351833962777677034215903100048493259020512401497007310250837447153886553142140408157353651505e0i
+.265875208942674590133481423987922498527033978322672848608766649373567396665801919458075139119170058131971607911596480368519747960831317265105613567786e-1-.857287753851611819766351373920930392309105530786917564696766328701508345851187268846929876843109647914993995533189772018207250922978670634252362127786e-1i
-.134389675096679795596453861376964409346198760405180813877090080405426355877421706845853227499874658553427883809712389873273629732476534191925153669206e0+.279128556604674089989197706152300234846588308349493229341073341854158679088719831678495426190508935580268801347284930513411564090322537202526026416510e-1i
-.126355506293669412585657168589784983507190203877759897931213781915252563787436542863295415335268378688610340180926044369291025493170657210621849473959e-1+.101809829596085183222206487885656530848842181727616310860618852689592653351489194901970805182977077921338027358730055831748951933161838224721273452692e-1i
-.173232609182533859915830078070629516349769253273307612722777214286132305816929681573128765971752018658819338248637257583075718292772806638660446408639e-2+.104832622677236850355188302048543872770447957551210813408728513477907234160617208049184867656766899369966521696050156931106227908975070520563515903737e0i
+.321516092789519766828053875760000489919213019043261151847313429313253201994994067242848094491020863800033839854426261466892465758280611308145568187183e-1-.420722599497845124170484233908754438905533102770384523691005828285066247958877735060445460616807332499197581506985629921211887629839209857412957157626e-1i
-.364324583030436508019597700507859397094771454030957669429107544046446423185479740871778942114036879591819939658546720599774083548209850024379969975279e-1+.169969135695557050856266166686810377018806403513146957265788334739486163983454994511964288470533670478906885300399488938246991855166598085429593320544e-1i
+.550521852505960326616897977441637985334527860382222804367670565835955022282166819913983064164363090323364623187730444234362805643628121304768539372412e-1+.953748649871548147854897771987375343869324120142394721345664849961072356176972446952069610627572512120287786485446134164605249226780950435598074053486e-1i
-.514071699671151755019927520246494818222814407262278989989046414086476377009632988953438014783163964854332386225224559980398428436013628489228485013068e-1-.682999254182383594671557967932865044013472916406389583638172324560289658821723865661425468141034621826877227139271901287365697336076070508646486743058e-1i
+.131425986531046602541322815595302639435976540008132337883240443857022515742848677473899079278175436900138957418979136183098482078817026679438190024887e-1-.931069454535855162858790321085846885896486532664419081258648227760801300945598498872136667442974986135579173496447094739463270553946002031136035195441e-1i
+.380422294016366274123754519709278381280558184287651737127668723381411882269662117047105891751682790470959899045658476051707059575289916957941167127505e-2+.138999686917866022130446102815852530759935679738274483774692944533793586904238484102810581858550413069317791745649577694021332189524652091049640364528e-1i
-.890812788876538599854059490310406098607108339821655347898283038917447338176860945964695045552309384190002081169742772250164234906521480220082572432358e-3+.238413478672232450492704425729117874487265748081839885436556555207440046589932734762510273875616641073387620271811076915926209662762919450653629753881e-1i
-.108997908865718875839167861044662054038374117354219613254920904126790668938287040795032346217361479518493573482601334669441197854131746742033339233393e0-.556655308423096009932087315837608137361039603624062825298239740624724391915742369234212369538541844633642077834347943934099152292032752422306387042610e-1i
-.426304036471985362541282599299514742413451668552568897719237346135971997519625590046885817931527776969631166430923414325868100309539556981128210893616e-1-.521327953956132341318422638770230001781165124552465376171762291138322430602502626501366579742050343617495893665975469182112198663992718829230214114102e-1i
-.202213140546481609752237736314090608047104563585284025057831308045572730345934201210515181876665847031091306682032403810335001016474005904652086193405e-1+.450640311901393148597878432605964745171144306753791508578822231716974118823631797548162753763145767330641087606715204658431588010741552838163677718094e-1i
+.142039422089540784878000527044103244822099340459986465391644223443882707894404142781973860197501253865213889668115432611569000511836958878337750833638e0+.770809798778297623157543017016582731691406584226666739242288764678097332176106358793265383035786593587389662607624711542771295666446961213168659128877e-1i
+.878343852745581344332775502250719883698798661107280009781243725947717053603720178422328591588704045198579217423903188034330270414493835462346616511274e-2+.470306978595131368648659719043282904249547909534361290463937884161556837546690783827584942342654397681846503663251631568786173065005123417083691942216e-1i
+.504550594074019594771817298560384292876762355660987965535795671085700674651399509868196813710748923471860403829439020462845841305964526817167174403138e-3-.526641110557716013662803639135823630987001625351677765581063819681289157527604928281532143036576762207100130112370006671359849035153741579562074909553e-1i
+.325834768334650602642643263938231605383910145347702827826520794947454224718851744051104016208994534095733130243028005280920437148216413355945505817866e-1-.192767937565246156137269346903925733485664004475434146281413269146355486022864213585162952132438391801519095715593886385608468410113407654567481704707e0i
+.590910475463536824854490169866323683592246910491354243107354680659352025618216706762212708574595685225774436573671806570309500998811780964580488079298e-1-.423293503031586649968107451481883701862358538174053905082050982476796425154058283524433378567524963036066201788701290069670259784298043180357269161177e-2i
-.365169571909431779304210565194292363336010883547293957132914763721241342877679694172126298921705802921801966696956212969576199984896130674670923151216e-1-.284050184255034978112522150185689620560484738712086347550773732098705646035127043263260172876756695598664385120588191762552306082553842811685235156774e-1i
-.863818520785236290887685025874866899172533019234591412423650818323814383942395767453477702608722253535924052909115133978938404143039767445166200000885e-1-.469341130869415532050721091225157061606946068807810682430569620993662378450880179604148656437139082976554861839537314140346249123208853213290069302214e-2i
+.168143058797318655095435291436860060671407878703327601387990196640848962229760404448731505592554896499403034397881325321568356363197090481175063931561e-1+.234976278663093966411661948322469228345210643989093956878793570906736163705918680364786858216805397632965849665433117317399307751633150421223893354360e-1i
-.572631627684171260415282244498928016599174174156817066623311963479847617024612944999116746813157248739116222934440434122006004844003982926805049117762e-2-.861553368951282283248016753510378269655823398053806377064139235871741406595835224430002342175357704886839125574016807369886561191042141594934707203253e-1i
-.121753329482665561349544483610314439768557039131072223072275135861821876547295856208863188741134951139626428400972235948861855664349893215847680802313e0+.126756956678004860955761081367395532522675112818515640869026239983087226320133767484407598185542315049517766464725569228485777116593139507132619733759e-1i
+.691887382549240459929892307620334526817960906962884747155616522453362138801887606647249214843349902775578354489142301369844953860928881121255340988264e-1-.611882693725627601930712460383556117427234716876440865233286442866082228606803370912725149432762626550486827168793590923260541938846956728739360245563e-2i
-.369324164064700896363330707885060358887159887118273190913524766826695200382451884230546616945175151421005196355570860976684932421063733679757222284486e-1+.788560416445110444737212972860177701269482639732478413482252234158106484020143790817383709069072163984870314279297821849244488542844291587440574608792e-1i
+.112523909866355457117276999341597524786528133801149332082687653964426216959439928748621813191571251001890119965954570360181196989409785638030556733620e0-.160306750656901130466162733235331009582015922003256791661331350140577733661717433645416349631024648859786899477774937333006049465560873303457384023980e-2i
-.193612631444379765227041137212401261579252501005924502747409077965324463816458677190412364724914539811812143345944884078153648443438871378282925798517e-1+.726534868461795252462056584551235455924197137211007661989746723506943895135630832828440260367817034330321596247126937564352580790357019087177107286451e-1i
+.378754661289854724167385725222666952820934692770622786882076118838776698557188428993093992987453772493819139733952489877457576596871490814080084257418e-2+.291623983429007555204594605550072821391080545386560123724947285779375980835866946831310908604014761472412224413890142482220179836652723094887868510928e-1i
-.364957835571570852036201637269214303073418841284779675132237973295825115700119247181277728221484048652230123220952154669136901130248759648080022659227e-1+.584172281904579725588090137077685868790469985106795840170891459773418077758832040529494885932269494039420341950009525311357496938285673907169434416830e-3i
-.157405918020059501860331382138504472900582470559353673615549624522692524678668567261652263190426212306766058318817616501959488944317192821995491049555e0-.471983888506906496501155291812648117671413376543156686091629168125168182655399363127355467544852825194393248947034290820611152492201634951741118080892e-1i
-.715486800147000706190637379631154085256881301877446813415270314391215570856971597816429958697498126973614782295698402311183080820249455341481190912549e-3+.203280183715584333944062542442738126669389504438761728303973092923615585626237395646893742475174246394125341430860442989472277970701660160769774245551e-1i
-.133871906240895343427453884294585380298428712104612894761389060102367116426445456548667246215727436528171937396358405730143869403631542147538558247544e-2+.413278233776334215291502644147926220737586332422635872389546861871673152584335118324509311597518986285465870885695633935023820757684107058822063341200e-1i
+.861562411577720446794030322458158934754995099258933463872321655337230401705395966153690809775181698584290563688929698302249860602653732100733721434285e-1-.828670467114138733408065998997543058358720909840079029701732685198324684378723626299678682573470182487981547332189426265726480923286681234180652031595e-2i
+.189843411128047100380594810027131906890086171995433857364376266793891175954018565856325126676902413839571164546563921596174160924664674207186796321523e0-.238136103341353729477362220478620777743959005947036804047500747394583271473235286468534289185944456306421842223881934809157992935992846435939286513695e-1i
-.106422723648482761957348011591259934815608454104279846098603088752854793840866285260783674909873785896850855798922043030155195773591090154468732007063e0-.320638665261467670290277565747559877142094613520064827671612298112429970072850668537030901206508318561830205774210943397157016981058601875502520177869e-1i
+.981394652755812889072380059069112085878131169766092229065391937607856547512898886230575335665887512183582902850103961574006369196574850633556336558370e-2-.882500356149482674663816630294288004035969428107369117859346746373746368796340872822746348289040496398423936004276537654371218079065509087358599785193e-1i
-.625145623633297458212080402348499890894342210909156191242100023238982330777790688879580986191625092917757449185185795209621538616898595104065296160322e-1+.471616106961092477117913357404375631001541286249467124592637264950524229914449939630636270321350282046406342433546588015323707869966295579073208908118e-1i
-.453975582355916240019062481293523770799372582060375183010712644191970188335817833131276676601197754337687236463142110669639930193214534802567043271559e-1-.462512288153164448100891578603003262361680796403575745992116555585165407180789467530403722828284752208349769897089948914881537415250567543196918706958e-1i
-.468329756336615595481909326448443376606189639276719250106981059511976633247990507990602166324952880601555357955461513549692422067307229632240127628834e-2-.855100105907534795684210802281599387625016408064676881686897428534695262971293705204217799945837099833573354225711459596465975325281187744709880349813e-2i
+.182515741957640783854462799503937155437833905257087366228842145966324037731636595506154978532058675979853109584122394995436871629503920823139223884301e-1+.842730397671396605587288325436750195743375090460865051912023606937740739736742423694873014829571711000695969373424724138087080499521340903417395683019e-1i
+.552630003918994930009906646647409739254406086850839559809994000780382125258077506625162933668408165849699834579084105684838115982290538753171490070567e-1+.435833514926716099718419742654582161981746799926423613830813789763479790806089975737945254982083137536032221256560131941714168142074843035432404031821e-1i
-.873044945725929516750746078756422382140865128294122498688089194306147936728503569359348039108971530405772070387138537146333211516071631230079990011792e-1+.129494886359560616835316146791090984316426276327130131096946917786292259810303154092030833601831224908670635764296727607462480524303834879883486303372e0i
-.778893800733006073250624802312795156354614472477032279960174351364375604827988220332600324850904875675380720993894446339664440703664420278696283475709e-1-.504606352809371463945525440318770538475825660816462016004326735920855591561881728930014025026519849521149013748275919764438725494583351175288379264553e-1i
-.566099784566811306376380885960605543223675494151070628778917105692459892299933177880358788077152123604947388559457629655119500026270295165894293587216e-1-.645563006845197178670624616542759077496231784030979735705611561129950170547925183771274322167049569599662555554949319559758415589953014717786842606491e-1i
+.982593720597716645153134099749749733591566919156883165553948349310117048049851022804339404053138202259979953326653266420044215148357244938337969553904e-2+.166610644558352186638173629890881643137189052477232538179993086668703273298177193846797607595961560894437431041542022940415698298134420707825347097182e-1i
+.131042011543758009241741795442845408848573945260553340382351293804152663202240556575486864414848233407422333380919353710715371136704282821288199980079e-1+.354851365909751699026661252919002654513970776451399634689991111580393126722312812434421527014486471805414034139388367469252647448575489646976370513473e-1i
+.242862882756780007321528599805391845153993058007619249089446470937027045201580789383426419017356042878135475092764395333403500567158767330966208822528e-1-.125462108097856622480762778477048230842972081676025183029965805383835211374562617456209240504834136041088091783619288982330071194352344513513238103746e0i
+.339166645047124476293513778944560849160368907783769841113898653559966112871669402554154589436585476759806977118790290037763429596095906206916846367317e-1+.796509780732784374541468969569912365476126116526996025997531980209139742268614469760655012000460701786612129036290735275663150928448863524501046601602e-1i
+.889179039376139539500391050123641648841714389714128781565167257719525348134907050810928675933768764178329601146447503139226799647366316321694893340983e-1-.117280637458206805016948687027361515433763973980372920662215260869382581481129768470181594124655176240506031212443165984394024523592073476731070472920e-1i
-.908008248739390930468535343571461767533955945138105003591992967461721664466008804000864500737359718975316610120201153980269183226032928446220736214625e-1+.184818354073779965756672011874304314429519294615891137857084824554640845073790389760104762539109929520169376606215811259770990562436616556483290944368e-1i
+.217248091213223067830952716121879174733547723118318557953971331221268681423520658598116327996955438966049976336279440982130904068232124229960470707489e-1-.649468579213644172682441843309525527041013721666161935749130789307818521844683453914484064663417959890805461080208258311119181789198657110028584202232e-1i
-.675241450338328710079090009121063475795829893156252421376037998883957770845628553957790746501748049541034617131506354006488497236455333295786661584658e-1-.477329985241685965085814379818112871301932886061224196762322729182989040075175657586463306249198779041289080059215758499866182281588468469851917053725e-1i
+.258493427506789747400672564329226330817229687577397527372320676310512320028689383261464908613199522332590009980793227358581903278742765333813235867478e-3+.888221657905652317147809559486733245901246639023658964785535304769734626271446198847189539548960875870355687056002725599489828594602756471857116911137e-1i
+.742753244140200025293560713967671313026993627481408432645935209889774477354497493212836417204819970695370746416204667480680322208514391518973431025742e-1-.656741073584025441115525710939857674448084807713722927106618893526572460079592660400010107519862454914355828924403883446016693530075044099169258940700e-1i
-.537491100765643393586175829228512746714983389357863591993947554296522053897285900012295111286911598128162629351944503371206352418129417456413286647882e-3+.300614339236161822236424336986704751123902891359495281022501155351414048552724119463768110939567035252591866957816875423185868388483808041090404818778e-2i
+.337567215847811246601682987593177139883925143071218050379207306217020613252461448157516856688937449289756758038523513641873780697464919178780457945516e-2+.453388176050938830313790516334778570296943164323324747399728211248512932211060828000231136675510956166247781283481787950228403980744386114399304339204e-1i


==> solutions/sicfiducial.106.a.150.txt <==
+.681965767413806006145243187160249908397916363928725839039806503513472692542677404843381672610050479552579821802294576318675926419189304490374310843043e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.155321088609216328821947566775328100980351037322368567791590274562193179121272984475859669445865521097070832238223575365109604817243391760350840274033e-1+.102600454873245948535223755914402296960921513265927589918593438649826107898186657304788007456248150322860045844034818895220489346864453751805455536758e0i
-.481729516904445898503752638608851640668630886651599800716424611279665976853132540059398934914088380870501634919580659688531061850428543988542066861502e-2+.551771393205963314490923029873854466122047099532516771988249541833696369191081532536137778091149694419797516192759051593523779674682062488975911701853e-1i
+.713155794447670920451281492660098362122611654431591255133192034156006372652694170989200587714468155992276759844441701283342234253845721212539881377477e-1+.850782700490317401242085259639989490106400169160582047310644157801447992917779633794055772652574940540559584769917398447168362008604851600194242073576e-2i
-.250764039776458104354642297116749610085821536162983192471736821167232694572012143302956948815992122969581097705213498694579265215089391606043726221381e-2-.685846611658110335059595600367429084621334782472754055612261316329902425157051121544125684614577230059955755380675778466471179148044514335744043326095e-1i
+.227008924133482926995610132060745410335835231660052117454871144801875172743252866242731884284085655238478553780893313849065208261928169608473124364756e-1+.964488175299461565520361706865196815329907593177095936225692509400706769376971435861580563045105838809652818389831804183132873263257263731335981397052e-1i
+.236840069224246235087836372044814487118042729903321891383291960062050169816915380867859506366045856219228349922887151451958411664550178146266162319568e-1-.634618193029017807912858969240727951421996915651372551011632612430468106490323628239104461262320388591160529009551346854922607741112308903601212490481e-1i
-.275774134124544317954251877963559948535555132788669492094927084131141920926860364936349669040158189826587513358553201385324917239220721616981638640078e-1+.399717502254249565819954710227777211072538092809639023692302365967639393849986692655360110194489664246198228300510277139086685010668714596852646537490e-1i
+.363482727209201680160370685210396982889890527893442192209013240779780214972883604930130695804191817890230659284273264451136624710436337144471046464219e-1-.101478103464724503092431488173654479997386599323986889545350986186654952404793728626289470766753080201825376948891856213770702608089862839253079987780e0i
-.461809513503258618153212996690385715658917395024280242979652276505569841956197565602750944326040817159647042296200722453483441422719461151713400918600e-1-.402860739764874389796618253156460076429118551606119080115938671734810120119981480063655777923320344092436366031693275929374489065634330768214648605263e-1i
+.121090179571743522169246716332912473486504122304925854588845902794962287415632523754345127395064739371366238883384481892810413097533581634762407701602e-1-.682541722403115327132001748299933461096340613262040129079094650932730208163196658179271169962466654982006234207767487753462850312280520616699445547073e-1i
+.215599253027530117802559180186007593831648518141729073402060048499624669266216962033285296545656568433186623107474519540734655820299223111156106527126e-1+.647213829817431839997390432267726240126534908143369175077710283205174833303312691917020491658207446043674823287170829544855189341371900075782419171872e-1i
-.286032448484822649313464083221790928244560210459809260719491504256842104617241523769120021662518721008330364564401068524216351061852348667368520661658e-1+.500124246529893354744207487670571415482123999174287785153395138080009124477187555238600789252798675596118098127202981001239942112300726135281058032720e-2i
-.355008049731747818560049576600485463477546648108115999918453118828934264035447179847475407412696568558648313974397567780690666944191965932731866500036e-1+.566085408852782430271413977428952640642239195093004591247934854620911381779019582205486792798847285736251744127971543246815939910308118443083340082195e-1i
-.100508637225037532990553968886621305643105790936343977743696110377236480826293681066945442960120270453236646865116181911511134549722838297493296138620e0-.576701063684692090421988119192312275371308577387798070385428247166628121145153842929038249077143481328947499817000547736708726901028810349039339455345e-1i
+.611387281604418757381815375103738399182042298777496890706976692628774838669016032857611066498800783257704096271835713178899369055212974907073458313614e-1-.363073158871042913029096835366290503612911843788431266803302959674125265777028399819649931653237636639744097340428794279720695450623865971499361082570e-1i
-.544367999610533810022349827680507995826495552633387032542785750896178451238704534812074199465763545063941291924277589629782889934900168651710422250032e-1-.154002774599451979835779467084720716955997478737833375210037051887373985698241030240923846525833122279158384324567349591634044777963994577318804710766e-1i
+.598562105383328170209060935302902956901362257794265851421740132624326424576363443716272092481664049495718156329908668754805935729108954230778381204844e-1+.876384627759532140123920363951896813161843893739021639250677509745310235329542476519913595325436255393735620425094537852198085361023703588254325625726e-1i
-.624311736290896297859533441597192115056124657270965159166167672022852042645709823510756231352778138427968664232669128915524770839263717420145282876299e-1+.243254234512876743798447934080610398952650421647943477755964364591603658657721290715773859411219278656468404018327635064654144539463361580065916577059e-1i
-.857675371921421320170690413046221387280960412343662895741159992514999160531472144440328186016570352161575699247714376726088818250964486024978827708548e-1+.775750332711859311238428614188933272067623014824025631803890972452127030457556302350938057158070840311260043799997752430629322478013819421447022322697e-2i
+.952456316961044286911155149880881617127753889384734270408283059024106000976530014348334211122048894579810872689614014983052435735527643233266578011039e-1-.100508058916346092555832337251833183186770077185437675292040037398278089916876642880087387505339065108757735713886671222779312531830038503820824904384e0i
-.132092839031384983850433653576107731863312365260977841407525556819748771064104601881492920159050983959940243790054608988211404901848406848377705558324e0+.119842612384470387284079984413628393939201619504684229405717311283153399641124206279841802711670724190129323883095600332874642429463778444050631691691e-1i
+.120902180451401081026477878520576672085558211141293013305512538902100111090460003420868606342029914702942111544026057157762262010714533830076737069338e0+.107021056919706091711580523376387156003139890701433594079219557760707614457301070759068179192526483447792307183330259443829383437459708438244226073640e0i
-.693799603186834626274683258269050307377466316080802040265201685086307147590132802187354673969646705616592843384855805692789734780122056643288488942174e-1+.298414267127616954441996865992040333066136048392587991315929337163725998534855438112540927223351556912432587297108563966803916568402004772310172714732e-1i
-.510379473542597932479035224084961936917205866167106738252507561054761850262530155603867553039465983932612817399028284500542457648280434701534194910947e-1+.838550728039210578600247009141160042332899622334543000860926265934257221285012042080924460702389112841772211771577413034549711323130102857522426784379e-1i
-.762887157656943253667180171744390116895500708115312039814057869718369679995631955535488993188270757104444945563495712304643203423791972937178203015371e-1+.194750215187486861642071063913968739812286459569441341294883939551510843842610541318633557123578920331498629613604301591750103035294934225976655792332e-1i
-.435244029061163280361619885362709361327968372611214592871239024116024794724323760039723637905203694989861385747049263777422109070971588326676767713599e-1-.651555905471249316961430915245428930825691540078188793253606600139407659460895095614781226219688550895826739189655051688256335718844995807144289466021e-1i
+.105252724751673080093671209214181712173719581006038717373677214615220592287019396380531779561305371545172833547771830791957394006233873794080397767546e0+.622664792692545050681761504790322904609451654815946796925147884601562858469993769665158950400603403445262710147973975873026318573306129166190121102802e-1i
-.126804620355681946085486619161256762339639708785929431553325152263353033291934872468572140611847621764249302309565422740664650168673611206355904603353e-1+.497731710394378854270307077838439617775188270818670978410254022022409309271359809560489206810552169668700066291128901910712769493784098247377044678938e-1i
+.586716318692192103333847622887287050108878419837114335889733606074436145241229303991721936512022830226158438660825635839733661269171681237766858141954e-2-.447913036399116011538275373516844458517662310701409769007590223117319425490282981737217951898142311291101336716581425506912908905889846524686005460751e-1i
-.764188926778398334855746475777700679790727151919479514082227553810999496495522714020222100836351067305881743895658798863715574578752071567644438433151e-1+.370739670443023361655762475289187928613050037447320334373628087588787119596701674211360101878611842090441189928628522828650145679385446185903212468655e-1i
-.134639147027734056278687402516441004430709473009633350903608044432520148936116992312462323422242250184655821729969235208479112169349358550533903913036e-1-.307175594205629152574888303136420240153792593400761011478959803057747589225114714750376743552772859604303107645283502656403525828438075996676017879535e-1i
+.943687507500526941975453511570486115502098510970775695757854704441675976289318293830930102872184742178724479958647584825868153431578881406919000917027e-1-.263336487984056719190330345088335466923440405959450168179742509972504199947481754064516520764585442124362259519039996362377346210677030072450179408758e-1i
+.654179724542246457119961189591135835069094261180556874272263261668479137744544977622483070951180155408124479101049882222308859923240677063081804959029e-2-.111522498055950555811838387437113961612630071518485211690719975292525021601491735696043955903054016495350971935457802154228402650927217467316495386570e0i
+.388048577629729573138200549916342272698636568292126124908151195573676832382176994345060808651159444108825801687812555692523293113986400216764963443979e-1+.876940521693385560555519315680534736915811493100820887022084170289500780450126659040370712506255335044064465303206935359215166602404456159622146692524e-1i
-.187037843382064554832438080968776597956993539236772740128702784691120888414051372017655096826726465055675230948758989322828154280602142993585942676240e-1-.189330401766320222274262557778318892231743301855244141274382157322104599406617899731092210643738912297121041545702561250665651803558338050555500012350e-1i
-.119989584748777351379864112188578765601103879835242199891985719158145667912010875852323754873103425705699524794163328025564344270386627344660878863076e-1+.868190035022468528254561950559935580850754804580630597842885306483057789635704226507490869809376686524495420978744835826121101896414902409750238728440e-1i
+.844520261491238483085587464796947605523223766316298172825975977572889334515294880717020075912580696421149754878589517343677118571862108362724350893528e-1+.369983844690516611658192557257781426987157301492312720016252731668925603213370559820437103309960968896384847404750358060655881175067589479303231450061e-1i
-.445053414428200815298958407365515398109232777974942288379003216494834105551365776920070383180549884366852996202072845351945453284376080703054635229995e-1+.109310188635782397269021093874446345885942845485923224245728322542634578585443677340494769424425985690990578241608083514337264955613313370950588155651e0i
+.608168552879765003447494289386002461279060979660453273238252129744123819379205282309906200955967809280374320728633577426404711250562659295793638616376e-1+.181236919546454514152247624585322329431850217359050639706212124753828409088653932159104472056274684050124323483242683869148979903276953559253370601773e-1i
-.905771920065868165908158345847308397327923802753787623457046998130446556190026758836708461473800063868543120330092397022861844619247538986188501001784e-1+.298087816303835891607482155477721276904110795728854680955480174058892180549404154697358786453620478838170022843149031573893042134334483862611702045303e-1i
+.308819000014732108116148396113189017642469775644035828526579432281444230396305724118010217763945246734821419838767900382562137961979395649527706747927e-1-.419836448919030587691039858029563267483684741960105716706422858662739257937135507315464943655480382071007883228004418582636389959442527315038606265858e-2i
+.378612835177007203953807654510112333417589593092146338334422816482666506859535412370068862001569218238915381833144999082726624647614574869326318451078e-1+.260866213766920699935566072104758417021454550742982314147736989095891904145962935018702953097689849448307593303799365206938179356417780567032720439304e-1i
-.241331387199581687386564276093632655380662579312956241113689561893362707228643588465838143286660905196027252197886872340062783090940734864311575074711e0-.150830659622669746799192130388811740827055209664730305152523868754538570557378748344301799760312427582577943765952541297169856437289338385509163234997e0i
+.619716960706375188062095265315004112003384237528462243080038141344770939851563501534472438859701403985736541323630841033886482246130281871390474353666e-1-.717449113490924276821503701175986824474712712013021769275535063007981963897238949089395370848616306286962818473746613241084863131262642303580045508755e-1i
+.811718637664421444214209676895653814409607398148912216845041366963877509731668940898390703047289904162231623268792929609871321257469160935028386125631e-1-.807112934569589613479710301485027480445108801234112601130504777195364037369076964620228168486692337641829310345916126778287951158707132242232669666200e-1i
+.814252378912334768076843519679493359266507506879199043403971353869068692181142825864585526683139195198572311662114456993355593473598108087906980031807e-1-.273823827863286709622561949531096655684897727187045341823791343332356968840385792305195542542251173480244690150865487750730913778488534524696969424939e-2i
-.133583380115253252257275758363244399152052861409182394818031437192564573205472431551769472059372482450211481324519031652398345263287196655692033438373e-1-.116939323126633519001446690801944418562966827605560799382637495229043320576140088448856311939922122048462859438195042450415564717620992020562348660574e0i
+.321827872025449554293834547251617348614968927153185698096597375621613721072829869838274387885317813572716055333778686908509352415730751955906597751687e-2+.838393867674743067571675058258497887770151297873782482035329610576203557998832966718967834077577116286578464230575790759628514167260624525986168486947e-1i
-.129648331502408004688463766024975569262735654939785751213754159394101985927521722025630511159776614022713383665012041931505798444576390674470960431530e-1+.401561251913982062136205035736217991154675180990080128834732812524005661377288114766207457655484492746743555402803333775347226609437710569427775563788e-1i
-.135239709257747654317620206109973884327289916488778391980460206608397413189004775233260887391139724576993569734445174587178337149013204805145922247880e-1-.364674531896266074324613035843606563428759055802749823037616513844406432348224961228288553821352512008752938919733481350081132162488092721543919176790e-1i
-.360921714556800657086784133377226046650601067378896367793101305015927233820740532700931677318644990133728094195437356292702809035134845646183940485842e-1-.139735993568154067233811318621675044657720544839234171360191141660340967446818550394364364329379117093795286139992192445816870919247606019870372439219e0i
+.562374119287834701306498955702626446831123117569176600766204288272948848378366843868075604014488396557013229017486348634082641678498636218924993011183e-1-.101331192850358848467317834079855328877846410002527381739606008402366073171277897936979353100235916749682594125566449270991752438302447000164457076356e0i
-.409976963440629380747987388801828097857275930017528041558392907117792585227992403346941658813586133465045119088919540787385668846174638367176776745835e-1+.743454284187041855540405505738041324642685272449150091701760344185517799864338458293280951911255220436938237377286587231728041583892774212885321519582e-1i
+.116186632075403808954383868665859635118218162662042581531836213386757709409120577540818687507094787527179383659573317343659562064600134342703397868253e0-.251169287413517791833891343877364085038427142762030886997760975760288649545505893036458045780569602208762228183240018085712912075365353914110312382724e-1i
+.145636017719978959266984659580404931662762108848262209465579988211829457913319770531204894985973938115175662526640837927580940089711644027429164651733e0+.166794137071551772824954264841501916671316550812263355392041790625759105798120314494966777404746868056243692333577066636753981023530126644514845723628e-2i
-.372237642949350019686421841562984989084472902413872860973304079288380722950308607985297616118463157140828056412020124908316214296605194799092689133541e-1+.155312283776424826980974538179339323755060035186298174557157589723544585429175633112065944220984992017952174100627549601653315709548683681214829685825e-1i
+.113203335752665549912107754250712526533362163288226342029171876651554159038166787424885537271719194216488476656014392553748373491344583437672952067195e0-.359699767951936806046017923086400029663493945060727900536332199941201526578241189997285628469160548580624256582145272072927971379270484675478730191686e-1i
-.144608490779603408493357626349539814964306631960748529894446259289961362933761560628129107580667200258269847748463330762319274293966983614654288943336e0+.246386681980465919747583993156743951344229229414197573795693121456114160379134860535799781168620804085336276831654014509410381631868925508903711971016e-1i
-.578467632760776252987335906565581140651082272679960115453495579832912338930328833060393021048765975411079155235514474573118212315712389757966982649063e-1+.190674160174202797141759424864429818692784633638317655740990051583876614958014636140118334778690578709417982066157767020701281198458749828698733004790e-1i
-.874433853793985746785418067809503220511432928302692306274661020425067950343870312920214989192007808613821137518091104557291306497789332751587510981708e-1-.637336114173541705139566350473641471714664298385360914731770122278191794547887339424678444325255922907160319346188199311968137302392379666211193772606e-1i
+.680582489648568104541001256920674568644414388434524980922891960647237993651390680517049244225866517582616356015230906105790572402381473539308101124962e-1+.127781887052431595003087175412468008019656930884257424613335835315178424496122602693783315051034355341100114174962395284125702326290068032215684378057e0i
+.219784313866242453799842725340949308432896792155523806829316398825246882879659431347102072757683194347260356546416873304571111759463303001827342657534e-1+.111409262179738556290805499949375612110676438795467313073616390857199131586418021255125330021946210118762115231267845206578491850790374537030570549986e0i
-.791618372312519317173422653550701597189437339923020121793440075579954086761568103724103456521723523438914207215074743617158433682975597761828601858280e-1-.101865520596098482532039800718004438866058868292075202964365470158124061539135441575589194138977877478222014374564729870010968647310052193262262016848e0i
+.225727235210023342679380905610374628083865360574683522149735527110551171235802179182625225146489318018936285242684819632348039428552958229736640509409e-1+.314516208316528754475819053157017813804621409475642888134717635300002837311914005699784705005869396891170133736166252364506020836525695600304366149488e-1i
-.818799688701570959547160141775596326713051792178997079845573136344978843911183257794287056334055856020094809102619557221181532945570566727883931257412e-1-.353187956283608350570892308171043329783234284416555670447315370113726637425706028521917009496273078867697402157776733189967785829366490393344408083914e-1i
-.853586877894958093364770733794656748512768851153037698776806074616486627425919403119558408548151193891028001080218666999216140592539689335872494854375e-2+.277539384227291941713010766244720704921626524741472419011077095544502375750392109604613156982124266964230013018417283847653062639911567101445699894909e-1i
-.465146901148322914729475779892253687625223807295487374069460286281440232142414952644783787540619532126879027075502903639561424625405821187813640472692e-1-.109221647250642443318600240607214862360450599211447216631216029091146267618806865374816688798148777503805423905718716928419958351780583995439569876582e0i
-.993064306880967196286963122197041713066285928571920733654984640564835108268790820853588038880297451915947266497239857505558302689829947149220016250610e-1-.326655705195122621356851302168629776706443219167444210949379609158288855912635609416356915148851175449754830826282806280487024499760454535119579747707e-1i
+.468720885530473052005924340329989566704666478678584199333429758888793395117012171483137325937996192147706384660121765431315308211821034192649191213732e-2-.395951527039448608660005598975562336968061499949023817849265182313900377339812441124382223523542841721139974292140104784240088053366211621466081071720e-1i
-.197816245300850431797455648208081893831749179073892197374872594204263543274733080044740612816847231818227570046091516561795666542157637943005519650358e-1-.724955801452960690997526885244536361576428999378458366145402454272820762006606139192411427162131479503166678258250195034622110530171364605734414699688e-1i
-.495765698402545233538406120045706701287083653101861484206897119382710429118539775463131921602212592561501936285354118836132953125203830569726818453959e-2-.134571912063053461566461662826951815235904896400821430916458061174751811669103139092274972498378649397579191706580471548508065312617416736850504737347e0i
-.558012926776213174251259223827784962155218701832192029853492633960743809895186768193656000889456210168711114836053173930381618538363014443562112172353e-1+.230202802263239037272782952472234460164415135551895713613372268111117580423769014909189276405097436563854845000648911456901118887898050170411131238739e-1i
+.966459013660515994785188096712994537491442210785414720394176092949641592676988660677131727777426840069541621071179009916992305453267920022326516919048e-1-.416986910782900699482029628404933184836677289160642706699569519820711067505357479177908041501810298640197122512789759457176140508780283987422690740772e-1i
+.443202046732426703754061658206947093630101196813291852937550500015201109877751410847931563775427252292692340350359749878508746665713219860883751877443e-1-.104329667539040508745460285185902899691552148152331603622436932525272614220933194358467537215601294092244567226613694739105772549109965462214369497473e0i
-.957875554076964470775314937453881988006604140076463637288129204642236848986632066312981419780775313209909556315042207835234209134670975664234827245345e-1-.275261814240637571687412442241424922589257663427652976966496512469200379744037902223005279392591119013772342755550660243224665897024237039572281264926e-1i
+.466738459604475346290883193243481426113764186602353317575417392287567851428719466560177830345978423434739444692419504019141934128627906200953824559722e-1-.117416073470403691661411025412885380873521096894095434260369335987146191411339944652629592636352066305400803120289995209255597347191646024755874516329e-1i
-.452248382665907686780970455815072172434809110684762327012884882831801573708769269025364358826610931264739631629674355753752782345917507446651870930391e-1-.593956723714043416384630208574164808093180019350202733914311046177806211221632463296953246017170544519850857629356331442717704243792359871836659643341e-1i
+.587910667157630676711583767659899941805562520242503903348554779924048801499072384268489243059794804096871580031598780971840619526830229617541255032201e-1+.471816082731563187897132942478818680294364859691262907687907889909228291460892993284055341375783347011737365641079645109994479762477718051916465664215e-1i
+.737798531939675657941569644205654135604528329796794163851874085546207142739435755154125446190643932062748391305235993139300368803524397589978087698980e-1-.449009520318456771050897244129274216342328787958537937909491763988005273088731674629180169106033240487159324435090698912532206244269753809445147331038e-1i
-.402650764148028210221651910327284434631809603458328064737587759393753174687465897246584837411649542215865642048401450955175895534240358619622218818928e-1-.882186709729987922752864942405271795077035741401038559916576360667650912779368417367242545028874692932398445549970262496520368310735635344437353479615e-1i
-.138242157449441203901036874961360546157714638624394645538932266417593112238177719771368910774676194129138499289315417072453561440202198650603396784112e-1+.439842168136223632836207974437474868953478924938574693760660830138883972953734866898294693070072509592005306805220166230916125903924698097576986333162e-1i
-.296512776137059245480716373394827208261444807747637797923597551902302514255029017111686331029705357220280066543257057795254254232872120791832837125733e-1+.411970388030491441883633909637528683662156337728564836532390042052909058445494735643634862339905813626164753729608653772210180678374982788525440661222e-1i
-.435868839035621482003409230547011866025047010497892557776348772806700678278392635372963065695666613882633086152819982084889984930948718552680084751579e-1+.974845492138094139614831732384164758178409569571030203678092126713336041654596000485167359741916966326932438711644935074765598477278972085048333708822e-2i
+.521906627223856884520971293729114478857598811148207819589600480730756166659418418905246963910825968410265941185074273337501771126997978518023619175726e-1+.270192822019589653846203405967342929456560157798546220243731081492811477393960777565169848151130293979902618576340913594407211497319385839346290517356e-1i
+.437973670040714406284809849292852297396400033468315334865016804882604961146292918194931999784543643186583066438230630558899894181254509392461096378972e-1-.886607386974441634179098897023291541273588057616994489153097214900166729825984170796479757438051196508170046083813817833585168305410978067680467215789e-1i
-.990931113719252072182334683578708325602212399092625033586273697776733187915963735713276449613489616715326787290341475013855170879601222872514955110777e-2+.792707791831753990510749030376739368443614071561939810782629269919082247780163722357070940944787371332601736693232813078153698778558758536115700317372e-1i
-.379190043992330424738923652515600824740159085720269447036943752948270537924098437128213239053206733728224946226509380939696091612697668588005641428364e-1-.135164155012140538529295685229424906330344333896718628621657742346542400399739820706762293077243924439575841953805527382647139969173696038502769978347e0i
+.626575503495110336723951482608067076034288380466118928460819754260717909450088600999339566666422384541943895240153656330203933042912870770577943240669e-1+.149643085456361794743150635806360741314724903736899083121224406178712423083261861144992209532011515771900738863836820464862158337235953889796114348267e0i
-.637938384357193439182062218055459450990833097075648906095133849534767540418560949811462129259025736749954323441060762327396366255673130826912262098651e-1-.835495101193100232274907461721373182177400023038449339303866502800187642542258362891492926276656955654547368288454626990595653698078859410696023434400e-1i
-.110556603032605865729999212537039976242322314878565085863185237366578899681271347931979046353927338466268513641666191323487685648110896905778322398580e0-.516927254554495692030915576640619102608784315978519315745247924466176954817431238186148794543136519393425225318805238377188807911520854022300281805565e-1i
+.193868196421091642567790545131168194042689602274446907789341682319527086274832817450841746037772512905265929938871232478918194932589838009434702994543e-1+.188054349003609211551118427435064341978116023919642368073439656213420778506413546633916253829402014559079580639441884569057872894094632012703800785961e-1i
+.216692760272889644701723821853864346118480866615302986466880328626710587759467690749124495824097885909322023057593379180108959738601328024892301257445e-1+.935077675298858258439070247863187972511036059400467591448035373230191374798634589906578473965736579427099572810552570828794351004738392170250764581363e-1i
+.722692549459204826570112410176536847967765090610806126549977431753170995119122719735859757566530525431593390122888110026964343705860769001443045922207e-1+.846496208968795563150587832155799247941674206747004106922686720270705509924799536110423105969006712325959671889411837616519521036405551009938245498434e-2i
+.149762718939640998346270268726135462306390749463328388262330011231587485724122823015744748796670139094307828745594867324968715150614708585510606055572e0-.387052595027687081457407033206490138716367148897256350285472658333438916306140767772790298666483013060668641601407105066535974681421433357218049102782e-1i
-.499696293813543015569352320420020616232610491064408927495544788983362963968075990493245817879652603386550059734611346442425194281645111088310967742272e-1-.596805202007668292500550691130796845491146889637546268484724257199854501107279104838755260675148082236839897786840322703596951881148135019983355454316e-1i
-.260327476087489607347798494537031664006967908648334632783225175817691260958540523855940236101430841596235005447085611219727185370412065610883879496430e-1-.102810348632045319169159177511767300649302538313737035059163146447537836210989389730140417739186401428858546658561396277415153379244104153413395863665e0i
-.273204226722890797100309789772228042672224220821889442012175854502633051467044975951102764477904309152799904468736686803737663542614391618409243577170e-1+.111065645454100047323726790120704471988555683314682481011889383236754922374843514368374511612481037931461668625880016321684680402892660956607637677840e0i
+.267476429342095181050561715814524508126410820173452797807487128601659707781826586482861698147851304324766124355543713702921981191579517606601474787165e-2+.420631510389294886321048603538642839782662668136928687133412194830736389902036353725080689811454887154358118043082016638272345106866408203952196249982e-1i
+.782832699348421609685986474106450409960791267435896691089602882920526091643618327887365882996497447924912267551340147352885682064727879400248743863367e-1-.451789836867972294073674961592193282495462490702743173345696461439754964189566122427678332926758067565928342283303556749405587761280854671545948090790e-1i
-.855809979765214108707440788632595971192770422542432296136297056891580659917192753111743873748183785879417739793337773741008556034270398872455519954828e-1+.359146498551500916424635385969795196508180669320633685557692685091077513561480418858426704114180965232401908835486433346587542563978550024683521250545e-1i
-.151753562668843025784647536126715703690361986734099263812563265076961968413467867001998371864408799305337029257867111474974126120464068086159159276602e0+.454893001581434813166508811970804772449829800470862834189505891693783848658561474486279288556657977368366352105342343886905788963210272771052402516986e-1i
-.932065382300786490884100648938840925298606571854459641105971930122459366741615158722101549580966951613818205797482691128569897874854862855248951124176e-1+.494404707279652708897271715400723707438387931046426446412817224806575237620592486469675790495458994196912134702572783333283921006861784171227569372981e-1i
-.103696800571239959606482802294268783560819324225786893311161633003418083718195051928783790470956927790217795743253778891712897279054526719359237711529e0-.527546590228619747261010970007662200272340112080430139764647398362514901497226531397640019797675648679747348035370850155496895584215038240227742076872e-2i
-.112274209432755953670616880855934755545958153170311418933392919928587093579461454496426590174455018765061018572049015999140598845681257131408569867993e-1-.425737089796582955480574113237932798550755531288233416210921515058338498460292683750610333503114674400856623582115090371586255285362454863057621314770e-1i
+.715403170003864156082096753482015688235342201878427703941134427963337446214773774994981766499190493991480505834446662254182490832655291253838322786527e-1+.109318858294398832008896603706321798288212404149319642789663390783617962598305129418961574309085926770776104217571246603235644624813861622263477710350e-1i


==> solutions/sicfiducial.107.a.150.txt <==
+.332234418915590350976798967239800687678852789378976854095443742426660373272268517447474603669125685962216950928207180326512327621243149362885746038502e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.977767683979017836666267156739953362460807727872472778283390825890932594410418528227314314933272502905363416150914066804128558795250203485887557528524e-1-.225239634394203346506432483309162141900064273096379691282938249164330611624355413709504414003556689497060264131016762980794873773836221929354943779618e-1i
-.318837584779306523374653634913666692087877439638666813960642987534395750243147187494476107740242094471804275469255439005836981800572517090957875149102e-1-.273960233603347879515566258027404585020645723977724793318087047785529752759879825260496141104696498866807763941458159031704214160783479121475256362475e-1i
+.107906529432354136465821239030166242862577861625964786930432162189747920915996382532498965607535655326812817360052715443840368599986824643945960213438e0-.140735094306794034967224344734665817760003188413777481289978830301151519920193962572795217365575146867959034704625848054798254175772167367250258190415e-1i
-.818344522953125322315643266734283864319061848374418497638891652297510932696263342968796654496042825386518810475147750536175174658851022685943115772587e-1-.585899135393113446654582025704196588822693261036144813891220917376213139578127901219974175763951753643375729425564374817198849238929141352128484471362e-2i
+.521227767336328554360650757182116657377471566231139196274550856542694389428571119967409992521678214626842677875083103056276983083267186046900546796160e-1-.761528832544406262384444421386442846893290764724888788136134414587384226707658063440196294242689318742656578156630277768022326968227142034942906613033e-1i
-.414816819267565864393622556832780714541586274555301265043655385956369594465818098953738035099822428010675436521584604052207237899229748694988774062182e-1-.220765726455311848832042594069213140533023163509356860008001276358179101295092480230456530584796130452874582732236290377677109179177718165031044106329e-1i
-.377143692400329499314267812544872086048135486332323788702387426216889976981016082988605710628325441548642049781039847607996230964650167942375900624244e-2+.137960267065895957616033299478459609124961160347170654759064870503372121428930152734042607970493900354065178883431445771465675358725693343474343686057e-1i
+.109947094121870231711046581392206234489210966170468745415707292203201972300739815925708770525548255575161636667359924080597030335687935888824548684532e-1-.844749910197743662145540184511946477173010692850380555244576712451087430624095197249070113004847974724509954606589277002996492503809073961142982752591e-1i
+.791593490078829994049911137624264269968240338618896565075423203528157091088011241955719655399964779724291052695705000532600407540781286737825927410405e-1-.102090928492028020032961685810958551682085604008503300942131387480532018501174688564333186144017463525605908149219663230154425343013422707803345102707e0i
-.249276573300081019334833002634965864801118987339716407504514766259041444675023253524194416165974713015761540444686903794509896906234324166981733335109e-1-.401873177944371814347310265911229278700089584842680259762080184692562825688835751462506327782959633909848779105487254105022654387062708570612325725586e-1i
-.283443841486898638241774481623953868603499268127504112378577062448223885162904075916093932589651580909833531272763092021311984605382165695339958570544e-2-.577057040552249886774183110736152360195458816048133578934407051766946905963282096846426237230181663035102356788167628169970782684583994910013836398629e-1i
+.330252861781808386454047978337447365275339203765913074462740086272934361259989540945957264999442829998681674256072464136359312994817218288039988154405e-1+.246114768491104591436881667115051438535480318605685971468164789812523289567259854231501497184759021661094723722408626961644545936744936957502374937044e-1i
+.297798308857021862145791768941238792162385255267384996808687133735769163355774658841338244570461061204402043154581087628219729832875792865550269248790e-1-.113065734926054785218648565622144054634496620699527496732364265026823565281656686574762050595266619817807433083317534229583027434490543568282483928114e0i
-.308997441745388423347654226364124313636390494929277120763255221933374816329852919323008640222883049493479471422119741071468889689448178038148020786850e-1+.702492993442380752282464080110152093203442845026161088058456257875649484739544738224216637605302584731468946186179678639719175461028228556423746961344e-1i
-.524573188757948191697683511836103547240203182997889535152643998000323539480921472903321023465445467957618049905611923262348814231672269396073635508363e-2-.823237130083926925324486662506869546666532420549873393766587203251383543737753059826947471914178510064167466697611679362772210617893812816503866613507e-1i
+.136102357951307914900135780792589912263137638341824457214874770732648798802534816078778706894916157926082636260083151562998454390136987772865189774401e0-.786862436281658912780588817178049618701833141462735656310964389450041453110490133423950808079363891699078154004310539708579279805998363610210070237170e-1i
+.120975689416445298415062849754615990775213456853759539766895194046652745872516719480240143071993192612472591496848535371620216849371135198862182965402e0+.743927659208195349897651431710881745012250883226604132587371668537846592065896058926876480767260394722913965434281440496992627760300779064823466197138e-1i
+.111214009841765458392937716772718153265072404583490037796982865399218307923215361217361548687684312743432369727728541782154174764321903232565519780721e0-.444603493728846959293278789984551034958748726231451027525471100662885623108852246455093080512697090123018582462788160522951705019177531047950221375039e-1i
+.254845215780672181767927125146445146496179721512023034567926061514154972897956889374112398113247825396901151064501342913644049971978186808946467338638e-1+.344748944506995984100796873915146440687968147914442129623619582771987061451006756512496566190703503057776464376260913176331741147514840613450715686718e-1i
+.906720387372314936672027456902417613059829857107600605144986983432059979925880737344391154852174524405774788567473289619194716440749070910121077661062e-1-.295291359532832676084805013585665793402245300715669640102057576782442515562487930041073549197089748258261046287703058310545774300214996678578735817336e-1i
-.168541054380754474826613744005147516712759771686107418623412303530699314869435106258409913913440707509149361412356286427957630713513467769428316119706e-1-.631001305377691785628603133289656399001120331116584964182889354873739390629005640491779734513723867853659837963418803051510687360988596989441309176136e-1i
+.951324728387173659728689166394859855004150898693333617589157368022313506395234948988569392643929397554314445544935996864473720795753464330922389329817e-1+.981084809383829898052221469379274387607531411705995754676777069212005258089398593624828830060331103743559351871506386317296699579538037025979871469671e-1i
-.347243149238858340342737369442464436601257432441009734816049660841680585780344450960779800172271218797770184813901636399229643202517386478114587467345e-1+.564487805269415701430927431751264369382943008555686603395652872641755336858207346542305967333242418089097730822554327653688667562306412538579170403260e-1i
+.117112600276383615867885990932142286976039659249608290971665567289807869464062242785954138521039810386977276549295337381828800215465629278739146690697e0+.298394689300827014914694738869506008577915244572490009081486030795019254215455572856384101917337456244122435480709156685660336366028055337548973411101e-1i
-.713285956523650514071824564401626276681623489275186637025005377950628325222015149289812545768895949607247777470283205197446364277026597393131391248779e-1+.750318611042060670141465953926499442026926551557069381090357279309168932452386824416112273936220568369665696110595282223433540390859799300350466077999e-2i
-.249371698453307629214061670078703122210830987038952731897629160190873735402427904392498903174217426311986513236841473262106400982597630863368463870606e-1+.464425916449764106099190793661905125886365779306518881448831404770221701363803270731720583564986624593297614389948569783156067181736358260350253491900e-1i
+.359959030710444209308392377365700847243847698798491588766255017068360199659548766569475942813886693260941507985271822763034945253065298272508897349373e-1+.616600132406000150758320481258675707725657561700257532006154684819201127329009509947178376970830898507985216093965044939723778041152183149209807593646e-1i
+.828966173936831116725685774511121861066392879405610200034713433534788690748315504244234963586677627925018341071502903749132428949012427416696486339211e-1+.900581810665043935273918604511999061061796042740723613990110425290038779819067289704910039817349530603801609601287955440174317662203653402874693360640e-1i
-.945627414540179428387206066300782898925153179487625412099722847518513084812217999474383779717350837549189888706188064432910662547463769624341777791697e-1+.447788004216884728480907194699307265036129642058808486871621246794698875426334921151861707468284328946998403759847536576573800072774779707498540478909e-1i
+.383173050813011271899708751963765163540326228431866151888898330739642944104921730264093695500126376933591310659624510553797183469190493489921768871987e-1+.186090451570479816631743868279502471382851326283765689279636413940736455399021716038925726696183159290449258860472661690662695550732119688538216434922e0i
+.136550421879769531620938519181462334722910449196121425615653310733085425666764966286363759445904779779355348500261859998300814226544399331190162651610e-1-.418751508593302970438307394881358040429805104747079486322734302699200830510428233254600126691699943143702166788542220427331228914980323053527816705569e-1i
+.311691946961280584133445520726727691373487818651359639034650078040206309365836477041625959599489231127117237461859435997603325993742282843546176719050e-3-.339497324170098080417758489440622614660068617801290376755340462443707223575245580217132764238874293399712300587164420040524605349951644568485693219925e-1i
-.168951223377311186621701584992448210374540692081610564704510771245023230916091038741809557080399559305629099733773014446822040119324360150574556676929e0+.304588315118178348922406156209174637023603218018560213188952232217523589884166496702646940219779912615884734763480305729809426350820394995363363993109e-1i
-.790089231485305921418317401830874243487444759666040565428214482026501442118795444903858785913976259941145022081084853404992543023200526696894095735270e-1+.555315437155612146525890207774700725406892727769947207718828231132999804159052093414302176966478008819050278497744467802279795635940205610675959445592e-1i
+.298883582457815665802625901944669470955094313014100788949674290319158572549902948836114094821561288154514100371456807738432670770351377450687581212802e-1-.900558134194971978155494988568717699574604549582028427846244962996680612650730075889605674321933613619514962450809446300997471550056365361158086831458e-1i
+.537911812680208839393965223279423227184325743645744334546087672044095785831635944514364807833002829410113818362665641825890132202728534718822623727169e-1-.399871341524108384522030395326762076156599866628449308913222664049197401038988988532138750030181226928761908823635626966367683479000032763619050936919e-1i
+.604915452109797786458331288270969142270163900217461462082853733251083682018274629691021246435162412829805054554750663556042449612548891695493594789791e-1+.452386981563711247348983411595104936534407481533202213672100206304133593361281056863695691103732804111454429917767575383072286258331875938797113237528e-1i
-.119427921025799285859757430054774189085338718393652468193544068485915732305445454579740560452635838399159795068927137961466308325904571644810550246885e0-.162409428039915801622432471321605760789899780551291511458404415110878350890374483451329230559923994751904880306421542873163578716592888986047483526229e-2i
-.131998442876643112470834478842513569211769843938038978888971770457757345947134244884174667820935265430727657324037620112345063894587322724377288250728e0-.110980898623408167432887663335733452799434878796979253060573343084985816358231531462659318557208216520473002397965878724883621802109209837591325165355e-1i
+.811422869749996765409007841607798224899787836079541114891719546818725745341001046820861486442769518382494479460516043732236827422586441176714386269695e-1+.957603728499767951170300733200713258386313628921811555071729111974920584876505666972295063027107656602729116323220908891687563987450874780330290649652e-1i
+.226740362270371937706218157516366914969136133463057252566287228577258043352658083750223168466728697924307484891282478310282146318514652307975483231368e-1+.676239875430559002520741124645034629459415560672897055913052617683135434641263090244323360560562082937067286858283484628159792542439242025688385410849e-1i
-.994740479814960219582983817725733957684158003013506827571496914530722274470007057995851760307793715404068265597488189923346004251768566240709567975026e-1-.361810475242983785808479045780971874466108272578897785864033554453044705866542793662032337865617243730836630802364048841411635588936725635163601084211e-1i
+.105692394558326701410995485001840109966780302839495829308513720629835187682616392785220677885235174757705874884721508092188101084798309377715939788188e0-.103752357249464215812112190156893310637338206631511368849406472348096531901780148491777368399121456173639352177144036946837643895498826145979775484593e0i
-.135632971403964406733754469213905297332240563699499267792035008360743020396259381330451469484025088692513394268471601731802506799691951829499081955482e0-.141852220419912333632537766143129759743938142856593775064870575452418059923841036790726612570523192652137121427726576182935570977725142728672044529345e0i
-.913894091848179284682296155103989700492667846262332358572595098590054229911342880255387381341597080273053029125748320322109405699198452958794234370830e-1+.124470756238499329331768508570436415568291209992348639827267173573862708302730044231369818316701430143097859782440819667669275662832856251762558613262e-1i
+.989461868806679955190619777624631599186931661132092777534656200747487217942230139398006850483239015847430740583407965064445324343485171396530600958483e-2-.723100358914294956498918573298144214756647094441797458631589412557755583733008135446062404719904847537976585621130601924177484692613404823379098939134e-1i
-.975893773777230533583567066123796873152894502185776375768778142864205798495734542896227933677637047769900877209815751215891651133443284934774580029717e-1-.419166580643013108010746507450840250766915806010347387237490469503736241113500307126329964862977106342910341056175988017285211654043965297154962656850e-1i
-.203990660199518172734913873177049697808202552642272711045480545539842514961351452452216582748903027329660129627312940742374639370397788074492255002223e-1+.514639438584002790082457886690627789328664799333667262719867822016086685665188617565705140330574436355481395756989270051739664305257526701346839803852e-1i
+.777653481786922772087797011651545820472721904750049193888782188916282940562012076692828541267846395378723764891757039876067882205969304506607121652293e-1+.378909662563178418085856849467244837936011957440497196220206871607440892086886090378185190275547254108732987763066999955455304924445165222476833931355e-1i
-.578851857613220590621390475046632388461549489110280820521460615300931257240130640120465586229262018931506264028626488579595532528704922644278793295789e-1+.926377477779290282474900659479907232607734485367800055163423125550965902829390310015452582487261455517038632929532452439898331157012369173604823281191e-1i
-.106348725535265838942824558818824500428123092359982206259689396519124856388598370674135963881335264427204698913245255600846930547916813170999646368396e0-.179631068368702409475122242747598379883181807329831116693942746337977665651112882143147653932138823348930593545864138167356420880785563786866823489292e-1i
-.441593449754267334434143576651732608986231071395411725396742868565167426908969847804312748974890609931556253145579040621762148942022706846868693351897e-1-.528952419129145882411385335733029470808417142300670915533253493184002827921269070821715617774591915874133044258298121612700449748359981310922971392711e-1i
+.262519521988608741992014376332522722171065026226659417476662356585240557057651923708646367811411989307747598587851903241056677224380892056997899003811e-1+.820923449903750304641214594470852497739197370633501348051578175774085501702596575447983578198780886153669155719522835102814385411685979830851909547344e-1i
+.593406072862648218222155671335338085328724566750138499559079383158856192527968145075310190493034926514571434072732651784903631763994595316432582713990e-2+.604285509343510554681611748401868334110689042005853198567503563643868520137582441108158493604652074053890655988713804603685605296407334909052636911665e-1i
-.882541712067434474051487359441202956383414327992627873647826894807256665292329930410299219847917300111264251800676070594936054589733507239931313655718e-1+.126171875037721239906414269579320737681530921329904983024267001752255121438055742373086126429090528693257891769271786695196292916619346366344380047295e-1i
-.173332003840911549418518764658778964648891040724441762960700106665657056855719508288637565058048065780691502046570151925286284381455542348622459341142e-1-.114755034066895605293358072090850645342812013840380857246384356253268537255090355992547893268070070860246294127587096035894389472628283055346952863629e0i
-.253180498155896308970007923998563481658138156263399230301193684063422980780243183938344237008693515113118935944679533111078075448903670637409130649399e-2-.106023105444707011825671123910319720777725247967888757015875259111077424539767648639075158007438610404170517056983160519256210925460272216650887023697e0i
-.452301553914136274894402383193510028263504649985257996343543868468701089634921927443767805024738521013406777831768105432124935889060406156868632382329e-1-.318571078623142881383289408144629927461599807479930667109269974252543094949283842561239998133907879087697485971177243106079748521607474029898953952385e-1i
+.199145193636822406567830405326323154315745674481200788970648225333385511775590300154697456543668481475853748165732218178109506889725651076222943240067e-1-.431064825677314610272150703426664343324654430345653448886030447352572810387052798046607013293861610792400703995888738293844169288713557633678626866915e-2i
-.343047441713381857840646267328091677971802968914346159084832567172467587477850906512495135244760120391089875002364347795901988555932052995820400329009e-1+.708788291913389701888790871665309539406090284205182384915443612088192960271042464163933488834594496468639637912241603431276310274179712494588827566575e-1i
+.119680462092680741996022470879482467911994869520900901057939283319119732630959750721991126563029126772513307807892886171762916905900234540253127597582e-2+.335763700766275802630289930538726569690696354493809348217847695537529523172857642368831122756641133318087197969824029852119304413457442717039412023001e-1i
-.155656849910855456151347758738223198872103809282434941114746168725218158090659156661875373909462752514057204865835688691684234208432465657299473564411e-1-.128537829752662226282645504323186005858732480649750653010740065145652588493237814095994402662273624895140438112478556199802254640403462416678564551992e-1i
-.527595511099719347927463740139909731038052760132031314426900924054206867512149543037000194703134603512954877972448203542291817895255579704622953847184e-2-.446471091594862192949987018837788669335528786348884179935376461440354923862268507109564471313450972154916932697196438498307271957909173557192083723924e-1i
-.473716221181615462112304294895416394962607647163849889134667072204129915312624248552926781504696000027330056557968020428016417824491234639452643575953e-1-.326315429213786259280635186910390397830042662460250387380626653103549528203704577522920378547159897856771289949141230839617148450296757637710576961939e-1i
-.231688041207684789137047717914488180628594544848241093596018046329579253532083605772915532084953865242496278128567321072019843217364126498176841316686e-1+.785645715264629776633933164070258860468383144372970322544698854601696218229414269793696639798503789314513498551489739167898822113203875298852473657446e-1i
-.644233227468416656048700112248658645512840618133237354921199029841571578502100357552680205814769133484061564252306362040250430037691948119246257519278e-1-.118183794575220675302624482739854573954059048396326523884738573747732146245554084591672373257975046374819207916097388002090070846070082040014702723346e-1i
+.484287304672457185493615931828317286598079302147311048502776956587073389591868186479247914009313348767376748689433496571791121195526667674511730442701e-1-.133439494706340961918366491684798224107904474221112989415955618658071826869536633482331078791829069189448617208474794451991859169913547442111339892306e0i
+.380779370197203229790125714707882848730366406559587466955495797454679615884776983485681201515329101018433788743236637149355784279150990441353477120788e-1+.844919972607631336301988347302314032654192509013794912782973089548096258188303158807094380394027369891584779439601509166852238072443868509221304824156e-1i
+.324463362418203512294838645104574716939525791920187995127087315992968233007565479110903249771227801327537758395866123213298591612416250504708215521069e-1+.300196873921947994977610812391338270995289205341688502888240503243398490223619663528246836848303264780754404970288456903208903080500129137124214258747e-1i
-.513748382110675149339034498025086395100340066705276987935848675854474648639540222654653942874583796769188912558683751824406231552960588006735572717037e-2-.856579051429351351695218670147065123623402208739804858326759917895462956842568367468465803451329452668899705771079626486436608711604343896534451067830e-2i
-.225704701844476132648450014493701362774847779061022660947988556942934358238892156847584553424553157723192778405782225309143043707830794577987293054639e-1-.397274868074266809541680084217164793790895809062813322923125004385199394158219926709588924261974539284866856045010178864339224193730229899769205025956e-1i
-.158043952719631418876220605040093090997717735507373834160677203043743507368057312562761166277255194567392703274328229722950874800608640535029940549810e0-.805907519645250191712785879102777184780791628117456418153665720776116349562540136582396764968687906295971209153272907727552640361727282813659472251496e-1i
+.192503343851378811144960408549011235690139106961791863771345489521359675507692829678430315618128054001630837601620530420804317723566953981318036296022e-1+.505646702571881753702148878997858585988988925726227399989579265511035294315205673723044151773926417912662075646964258579826408318072739204162872870781e-2i
+.540081559540175016440987211258775458823245399289815193645933203904356323820667048099966130708358944774231286266741087303653256438134319162142176820903e-1-.348929288090229125294524481483300813437138367654144458010208089755172738386923573829089328619277772465755817806171134146486195904000664816841322357376e-1i
+.259377064406672130027324293535996746151637559081878081515369948364977525143822864682208134965855849784983626457242801306748630494945605085952196423637e-1+.107610814837164624162836381303239464780599600512574900153841948028601487804860281778029192986097031847961142489234269028279082847806676576252206818152e0i
+.121726024674392679454416353684015747831284032933977442883305940478825066652271989875538673103749698545618223926253473513603552965957237379190942661630e0-.110804347704925643522828425564857113915445464764160470124169474373566066023091704900525237704086802002609431686173317197568740508371525940686127202178e-1i
+.220922625442512059603141905404351986175770989565652554684912707778585628182358336390801767343450934860451839314091391781881187166890365194604760611672e-1-.175914757970963829961321371185225090686364189786620411121839260423141265804587581936275752374589928388894673202419143942332506600522989404708094583978e-1i
-.159564234132943617251666492154801483834495055205108101576584748048660668052965481183892239827726730775641535960623400961217715025577727907833922563191e-1+.682628212479295363765200369233038498954451537855334584017675671985326793682808651189790401275822563325906312775669991953643485541223903576901405115339e-1i
-.446439906363959226010638940728527672219463648697434947124176295966768083539290213237157364872927651361344673405134965590451639593326087065155285506120e-1-.267305750391185516318617295213151635365095991675975959779821089358906302852837478894938823279710515117755551523602172521149128716480394903423151542435e-1i
+.119654519066711547462031319393898026470998423187899697510159005306317121420598651883428794644449319902707493629181586616206734386562746280954456564937e0+.128604437092910386714102837458901794639470784575876982808776644725907897185799259569334291498824328493886560237855189944326860501950549561609314427331e0i
+.223689212062025150146806732624381426359266482437055392657905252577467807503481644589977788706273643905331646096743847265160887880737994073929719983765e-1-.429228193166007765678925705336121631090275848762661465853755846065679553797367587249369620050859272528975796207206154436330138576110420936064467641472e-1i
-.103947627638003661032906125041384311259707325696305061409905540788887670411081658790714637163372368400545551416726453522418590095164366194385764543970e0+.240803861423979024648377841496464250125704971230668264938576202295141216978906306292067477980625960660564004405195171279670152507582079603298341413571e-1i
+.721038512496996193632718560271672933891877527995709300860569869837124895924515959921049310017905607289259900274353950362616536999823524721896661103366e-1+.507317350189335196302882785610687313458604692219309333498566875978557723921506591428350395617726556174593117586221199775907830873939830916913082888720e-1i
+.395180645341844516153120635679355767277472693102124588395778729358370947818252315062014298575398778776607600741975400702763591995229105146368828651358e-1-.113641841626550708945821120040286796981005216453374201232889419717282599897893206157758732053621171353388212817835629378028597209228582821699861012490e0i
-.191643926615410920397818337820322431432753233166743949641437682724611252072011875414049612041337436113049057927509764857634137167539735347030119931202e-1+.187624446335378182203612655020186728936345971542890627630944774563342755295622420061041738236003791442881321308374377116312354955606810729711299597048e-1i
-.106336302507853459642240695170658593050624266588363354329067463486984745093946192330765845103409054233382390341361407967922620339307949010467484638861e0-.607396212638131253539358430271374902028074597431404411311541389051095682652257075492655205067067296455379161711685327531819305859192560739246927976671e-1i
-.925946861157709149893161065200819254047868133579177330207493336298193788448272333525681741773031286724472545212637271420374331155130576140205410911495e-1+.822880494790399783421046360663286047091872944284008860093141320011288230331288848908527880124922725001407111428901748203855335419458667073996461522781e-1i
-.443204407147986787430822946211590764462191890667310357162165679884168872657992937724021501772755616693443119991790672186475669238908747786122412399123e-1+.597715234630354392249240624297066438010155920997746344878378225575545995275270310617727167482318209034714420870653510113874982588949757646041148364879e-1i
+.812945260717567307586306741423121682429924918365939061602996669355493140816194579767642794496878886175675811806763185209969274224500947645781660367093e-2+.577331498525375927087022636885681631667614518555821953456703958162286639829418832237115479853153067300741062743368936947579726356831425496523085733142e-1i
-.633937646661282972975542255303918725950566753337509543874052277159632236207674169671820594227166062195271443035281060428399415684717726088590440282518e-1-.891330410385304163299475322279168373767790111840217048073407891553822252677208816084292030344137439570234287981112058819805250448436528189216524482803e-1i
+.823531683021330075962504366679616630178780390276868513863209432729239163217687166774653238638632474038819336890299738917668102233630830386998784192379e-2+.472031038582507619869030363121331636830067847331543263713984045129522891135672094183553804888114691613147269730132998264460082471803162394036652410959e-2i
-.299860442262099351276802211007975855077855931951245227332599075704947333129682137773483140317636162498087846941283010945967881084229548848016781778039e-1+.324363760964974882746217660613221329549759464205684475017244395995432906405502427772053184944397204237132249158054186843264852080813364188947867224674e-3i
-.929557232903302128758293943312350658661028526801806674506352537179021537106925045979622677633235202465707326963291175080593702454881666124477464339685e-1+.142630436122481299595895954078262428560289477387104143104929619001482563863474103901550855761488659840300996313361889340422094874406555330407565915840e-1i
-.823721085613637657476211105925610862231035754204967247846764555351694929069289736362190835141456171812148951957264087075140250966020668570650563542305e-1-.197826952218884862391211128959848102179780676731582012739446902131691614404788533973987110323280346516493272097547409702264149743374989431594993393614e-1i
+.329405957349064011067200056003270236431003872176705297493214488300894829704374526325280594931663781039801289139534759878456109191759574920692436364721e-1-.287314737724755568732959242985517536104797506935704190504308482858956008599422160698768190509975822827055924537766558725877307757705026655249921220873e-1i
-.133866750828163614758727854189577276371728512915740751396660388879521454392818919073142172472409769662878173606031380583788967534596448109768475536135e0-.690469388406753616759305834348404936837986786297535510311584398340110719941186817664113909003615839553810336849348585811728399356873779341649770240352e-1i
-.602439117542761357646054547662777626781953091003714811841541369793533594516073281323677053264907105531757367020818338492297461798716670631169608062913e-1+.102369996052568688448667320523694534722985202424358083577114176721202776211678305939409152399360796506390388957231980753692477186260989475881263892183e-1i
+.407709981129800025722533211576100718696983043243497586533477139770663884072871759700517199227144146061007344542619213024918040875220158667707133899378e-1+.702622611137744059941012625241346324903228852013892325164422664358962717674365211504092483455518684813230985087604358967717349855993570981545546592835e-1i
+.430521183259349067861093422036810891780138987904156554458181221865775334862488221432574430578069621932164910303333648613398322211208770550761088625529e-1+.245972276558370906517575423662613083410739356175841771666467232328157264669489984813600365294305379263534015965706375752392963213216455074613701350043e-1i
+.427739847142205149611503232158453053874862244231958521879696973338187855712553588403224833449539247748207994123007352687276796787561975245238648139535e-1+.116950534169973585104104935455197641808516563672735469367634955139015587973181929993408533468266304958152738808002039786947515241620453772044528229447e-1i
-.133876164677685468081791241278425676167559016934345560452820833885100515784102432962096374966491006183115596824295019476281181568466088958842986367464e-1+.191963565221072522862786505524414369988371997362946066418594087496628716341324587720279520196345326707160882003728946418979815227888014016799666639307e-1i
+.310905603650701296377224908336363740130962260034804617728684868874550793064085143716712556382292866743398706114327423252111885866425672498743401723882e-1+.848173458846179222583935203669033641213326311978273112151119029805584075760213049545236067695639995967843243352132429915534845652238570694877874639928e-1i
-.381235431740988770171619709461499136621513967825515700393310228828282815117726622725735426794213311136338029781956746905334444657315442916938633828901e-1-.164477150078714170241717714874208852192400238345777467520601747264684935961710078757239907744980908257057806289836410133020736135752036747886450463283e0i
-.539771035122027041139117233085531177314962716090016250081351986384030567103810477238714115607993167710879356489718187214284282380121274167430873613073e-1+.207088831973856211436297436572784316213380651467311011229284801765175488871480779064555443633266890268762447955040471229623347611615814488433575715975e-2i
+.156420616663817190377682086604971377116278188234451742841583995418492897965010639312746773175014882488546072009210054730672041492860911175380771219388e0+.172742273333157128851107575634895874414685239800405888608189654108464797282511705715669073691865570440491175845704347977844659976111684772783771115547e0i
+.588862862646144907713630397918613218955387729202662391557131627101324772727954370145823352015905687031927777171213404869209993741933184288573004435263e-1-.120679949010173105524023617333938850865141699802906349324720972892187562147254448432597268390482580400472150621801480898635935299034789917787031867389e0i


==> solutions/sicfiducial.108.a.150.txt <==
+.147160061587681182105732947550404141236838159542754366426955216666425339191222566451469349783938498439675801215753923989842816450836862166521597915200e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.670944687614769859038112759159266306607810340561079795954550339362911153767994202474965839480181904766471255402097055850118485930068662337326180130572e-1+.893335486098401130864596572432400961820703262795031378657534051768126035698275166868175449248947701223321960561793404510659764811005260013275767384844e-1i
-.328736190409449639547565271506287245746776891732246598958234088515667628034920076592953746688800800283815815867475457822118646187423468777653525232646e-1-.360816067287302618580822981304053659483640374028273412674651404560586294922725000414796841205859297031869885114502404944800861484592184662524746556484e-1i
-.942579846159001648918002069506803826333876766686234922973059170519290522760879918342970694014573550675973542233198074818276587288911289480253611539665e-1-.885896463228178044017284312516624495294978049140849995786734075042367185599114612141497436530083449747173703246699606376770739470162154516305331463498e-1i
-.425521792275074164448374050743532161604484044770448114421884191472494208206234391097655996257724699028482592349381051504414068951260114135920169484370e-1-.127184050139961833633868160155571215799628317016614724612618798957723872686569279825746632831145514095758256651901178862992723661154399657179364584765e-1i
+.137935535813502492157191869221077496531255250607711621651947271453550295728518024797149243326390411424118433897292192710659170324761499331094510181200e-1+.422542539214239697186897757759767544262886104848624448106427861972882680485192855387875120230902419025359243992234408009642375349869166099237784857576e-1i
-.110167446078326790959193967634532499136878680694757992818067992345396470182837507921986675359113350073161592591174319970483749713275090230435443200322e0+.244428377804757098894191528017610996673163265512893300408346736329336455647542986831107490063944986392854359368199422874393800831940700287087608679930e-1i
+.462718072753360378144219951327062497265626598095260729993234790551926214601526302397947860250514763835483201350039342321371839327091222015308698574912e-1+.569024219691980086013675748054463793639892581911282025769026747306262131273554143522125376186044149828088827545731247681071572280342637137826775046459e-1i
-.133263169053519107494237771963480453351156009008788322393470528367745311406694055750364835255949904465178606843078977008123064209781920745045390096016e0+.842136561450421541749133962568630900053517054092884584726286209082396057399925202589252354485963430876136491409847692295685612044551674988126034513567e-2i
-.131689639487705821958856362331206900056907028154140724244450087927224626345775391500775407664850738400158966790912304353103185847657301852508314561626e0-.103485605054157645998934316015514558531500105936674568279058874147499903647005083370289872841930348091587584124596260408701954840452224170357984423532e0i
+.426690928081709855797184155543997835514766658912130175932586114399442350073726321200774831490009187570907984410315589195476350045955413337751530922431e-1+.976868684723784113079538464805550965787274879677293882628649202087031830092075406844332653566582890344758893466661248253594683481263173462552711502748e-2i
+.450793661378139496574138976800687659344185884511169866210230594899700205146122393668007851006610719584434659222612793564387427281361516864570765682744e-1+.669567664082633446527831678635715368445532286198159147472874449016412408834706096709428498389412811976258522797753977871101416270767664720545133547281e-1i
-.194957847963263260986687737063528446004986535989403980245477092994229412025918437715185025488859983108155018648862570697514820236874848034887213952001e-1-.108736402669287826511731668537375397561048557794113124681589265171573413040590302239607313833858932438512438233501953197970280407383427943947712120715e-2i
+.192222845263923770224822092158796831462806831739194513601480598353246107657267204162953055251494190427478364050804627920705178066846170267509046140853e-1-.588628570022140033837453845047507711537866377898487336334507681358830822511508572181645682468230067563909082963329559916752204459229761175857914821542e-1i
-.535730816934499312321990641774197517221259551364481081865143970975058957068835811797866760953270561775013765425378741862471403766130979328427063387964e-1-.204798759715051806171491287431139084102497622561521324399725964113110782114328452226481923174474375397123671117439381284094096685950982289154735103665e-1i
+.248357451189340243072585924965796221250069754570936703933326889755374629950825485107890877385197596715001889122307832807306287368248570964501279407472e-1+.182120783798382568538858062361223014625910930621422071529247643597389695845009970071263939128361336898494869483491014746539680871509147216564979599599e0i
+.523275516209797838961600132737013655539139128657010498022058083004702092692783047603981498408667744036451742787333177132327620873732869852782461494202e-1-.413432336831965121486382338001417621907281990029714330602546944020792844833800815611541934331783393664612766491384833296080763893842586775841998293524e-1i
+.298975319669346145726384892321571791013152186207757205773781635567029094305611380816631681907859680504842218906726961243488564437961727136253375114485e-1-.174699161745968648403593324128269179297848235921558956316055607044462665685008585900476191081449725945083545096663236320448066471585957271409844211047e-1i
+.123189245789770608156275053608521842675577807333069326001217900043018119190381769749740569256922130238219663827355690570257341321783541444459001963033e0-.742903960830795405634768733358591646551489163631641372815704333812742620103719223743403425494840688049170357240539215953659092883250858909989788363581e-1i
-.711985361334654851794066561104801362207158235518014192343251063267807317141314464196618418017614643617644916164241658408779881323966656513362565647467e-1-.132629709416040050301940646728645977622833900462321297307193915173917985920470241486792441229639447276757789234560968528421482309722089219914840224263e0i
-.886334957537258846892978717182363494831443279152334646151635992930743955001783103625856365276645062678853984525766566894026734900744128568715496932249e-1+.976149987486576071726468550016588411105132065454057411842865803216269061667702063645024695790945875442059091916511058882081459540445656492469952517925e-1i
-.143313266898476340890475537703414305590843017710437207068652240568476362611007398242091105119949514285424339962334976344581981006455535576258301159879e0+.109917943160092164461982540236068117286664810054342073665748072868743543465555297939904678444091341662588234155407117210417421581334288460786285181285e0i
+.595621832600638435250341390196239916597079200106809529742363380009323795968092569705357296912016909529151912766603862284449938023503950300496878661810e-1+.301684321706264194280259822203051241936798784068875027007674986824193563371304076907024624612085268325650001913508315562032471007960630650599850850231e-1i
-.392245387758268671551423015425501937905784321056628695690213552803959825255784436068691824904266923182931996523892211741939441349392973089391664804192e-1-.130305786514239011443759267677082251255614747477231899846519761946048326539079051351873722642865830707339987046870180875634183365240870726892254106605e0i
+.821198356769169660262311323746743903006392758611853512708702135696525898394715265997580430035289879168852499153193987382534397861719432798450077908976e-1+.337936232508249622051054245047254356263068927087964891172752529797143401886347085059833983482929696602790627698505598478656456856750153803329058579052e-1i
+.214581519926300076798205966551725499168968015875891034564290256747982996248115055594410001512498350559686527326910591009653600610020106634975388421546e-1-.117701386828718182475274651800134951581354884322930523753289615995108890399620610125897247154594526204215650227237194625676050480505650692440864228627e0i
-.449628502993935018039804494869838497819860890963535075960989966107102304722935536706375105258173024278950300934827148787206446976557435163728468470317e-1+.700150438210529637721491243749231682448104577048510470837370426679102362441897652791088596384780676527217202395355189063717083244918234698380665902867e-1i
-.200879596355037015483121885692647249021810209135370967954736107391723750437050786927584331636693231397767452417727320073615008072389714864830464033754e-1-.883820461245226335202721701330319897992890416929002877079425642481172281141824585359122883958390247286376038133839557926112676666227676283910143770795e-1i
-.960637243348289071112568659385266955461032992855290486264515688150604681828462873872259743570849935256153041570408678053522880350110556476438399393658e-2-.120797394637986423583443290178674689237642036505638170726128755400907950211256976934497816197151446392098131340786569180418510989097465203895620464642e0i
+.132628369228564002410489559436582463917090615822946529897132279860859181924254616535654974111702632691372689887876258560960824478565766666387274311616e0+.883153136386323950515582585065104025944379016126121234710115965550347853224329475285480729358114355442460531853114655050085022426774201357840713127246e-2i
+.300728752872129570247024313954859003009191015911991208178019219758033562466392486208983400637322889613396079200570408299283057192886037158952393868402e-1-.540528499456923553717046719486495828680159705771998150466840889816118426419717734555498002670082258778432847055300082166095724237799465248892139323173e-1i
+.296640915216167441415185481177904398014405780390807513519491706567930517656856740013436913119988598758231920936447168876166345716379413325316547928860e-1-.372864768476390711236334774867705950950912859448504355088989196760635157426110237793535352259825360025357510814317193577065943556505044686386810117864e-1i
-.126293162407082814633492587490687805856863242994055826056457057996664162246427159318455001571256355298151063875517434971378140239629271543267998908093e0-.884925599490372406675980260650256948177868691545943378621960630693500071217944331448174533430215167754603927156775454509817374287528677733907208869651e-2i
+.379652779005748995545371986840195952814553025841676843463639030825166464467046573290995328164090133515830987791874428471256384651803435023607372887597e-1+.716609356062884614510419684316060353667929733171580023079382346305319853173868958614776684651655303535989040608702307884870126552698389086801416538014e-1i
-.633530756444668510022120661013451838920598314445309548075093970494978922132534613049464475106165241068113146736889796886292362209039106448765778539857e-1-.648390866734107724025957392896453081993542156292805819767794434086646481874677158741227098592697546787521752044701451285158408658453063037471718511053e-1i
-.420171487443989077488180335136636254703869332921796230226658845203777239700022262443569926504271080124895284362186194426657356847861712292710649486315e-2-.114521484362534663363333147571518545822048156569897612323223630297403020755420642075964347695440489265362387849536387306387369754635558471340017750027e-1i
-.128361535269193607621996396398474437047663178318003427904463205041044324499538528025143402514246127909580769653785943723663317160613896363244898719436e0-.483914503247878243916722143096157487020196284560284779260537641678541004801309994747152668918817547834890210830564087420259070370344617307933251168021e-1i
+.810259251034598577699956626890895391923808533956245403846133290122762183722354473671992088232346574857271362707939003513335787182734350575957587936986e-2-.247088805772957198263571682024215089370071068582173065207434965963487012353386505621109414534193580894652832653673648258214061124346075966487204418198e-1i
+.108626889187567775746432312840834987116397736279900198408680416487211051585285517906758312847928240247278683818598410178941783358442250471476320031757e-1-.111740606161652800309761430532373049399913668902467301947336725352658728139139466676167838530037941604320684603159642783673664277488268249011157095577e0i
-.598787255452146889359019811414187461197595041146571892961547472056194619718175821558969244282300642294474526789709772899373421949034145398236336033677e-1-.650906629865452682105238335402339193036079305440814625751068185702416725893010129440090430553615360440492367586625818537513689060316778656286536965543e-1i
-.217868028237691041318925492555221675686298047260666186763469711862414241835371998435856847237519322164817823906387016998738179417742740882711944853836e-1-.100329724776030856797068471079678655057131628720682195540502497281852427452653875307939172869324288481471476470242982946537588566335012267193723935994e0i
+.144402140725352593705424937011885110141820213243268994234976486827033977897127345448355367513217606047183874393644105074990179847298254989580201586414e-1-.228346200903653579035983267536458793490488423027826545705645513455610294979858678762372706102503747462585067048453167707564538549925922945734349767357e-1i
-.376565312603613737412776386412179665467281472623051517964262116672442397862248945654721474183503405043421585397949487526647134153704248838304420475888e-1+.148773435815264205513910465033509400430340874317020481546965622013510785797720581692427306772693293833064279854408774808510344126521357904944963184476e-1i
-.504315525045246214037418214880400503067029249012492034401476667086224472053223182210619964863448220379521742608420765111169333246021405207384608900406e-1-.186883316250578575314571814641201864398127492726292936853292922957522682225828853573463294290194791563966421875057220575127301180630948067889003654222e-1i
-.373072531548510205038989317010278165585700536369858545351290125348425870121683454893465810913143294046452422651922965378274481425514884553613018753825e-1+.150617336129796810477725436813957235877032683093187526211871545356580644405154627727425448366691709763953934646168497280711792275969266961083309447853e-1i
-.208621205366746973147483266090814595456049952988531781020257187006837789731523438270195781893554542168421008534954324738727299176087081765914144625931e-1-.439810229235363641351017588684278978437325065707960845977883601035384084191130326752515753166207989466561122220491697735880096899054473228652959497463e-1i
-.340114489384966203927347608769219346791460153408285595673394199677984348448390907670047249173445692025637877979673418049707507695716167222758980859967e-1-.514691849669950748126853492043795000237006608463828722510021012179812360481105458574537420179125306953495611939258883696640667382891376308501881298817e-1i
-.181719253535765962041272280995951753242655573498956618246121815436691625308559964925683062187874869849710230765773541417030362815061709307978578318185e-1+.183728513221410813927806667236210709608613233156272109683148634101307599560881849690690791516309377278429568221208153510297369628309678944491172287877e-2i
+.175094163594226249792104337276453243438675821253241057317343162374228871038881873812915483119957900427384243572431457676879031530545593220920556655834e0+.512944211445998912539101306616740070631612539402940653926035266736874855663619299422633511878253154784813478366323636697349309580761993960934733317623e-1i
+.148246704512722445632602337011319318931890729280172208595854762752373612034066108909599396891846258168605994863555522283556460345073779791841489361128e0+.918592462011631879221168152568364195530113221932880025242586007711057519779334673945860438596401344746729460348462518486910241162954052420981880416004e-1i
-.919547913995993664817100411031100887212884513062413113192616211091417578508173533511535214433589499150843522658350239566708925073763208308342399645723e-1+.739130002532956306070462352921527398258336056337170082217901726658232437379384489467427104653026341977358734984820472403702634714989914845574879087592e-1i
-.781202902654615242088873550155032718234241575853056674865242163466100560712665931612634045483081969801707801976878764924275449156954757200764635942537e-1-.778993269860982519699707043299412963143203826070534318983906302431947045886745375992356179248591403834790085443780997302837042021539329985647908103404e-2i
+.138022992518300836246491387473995282441767941364437323046829649864826461245650034162419735936306236702321015930609542863746523734112064282369913619695e-1-.304906441823194557153959871323575036868583481606995824273423245133057232482878324794294894454108129693467577654790989096746160889026833492449268115985e-1i
+.114036487373356417866449529093249342210033806756309703158970312182525272125221814618457336704991424693458663455152621241273682551010579845534810310585e0+.341321602660161143663388461533903931709275786236168630120186531814834712361172207875339531138445193930222552779078886311715305925686457018720916143514e-1i
+.471385399900068436726112306951327487245586918313440125544233139746557954994072151388272358709296149720277535722637622252052991162256714494174481789732e-4-.110000088566793256469861747009000039085471477389548327429149772130361645536315051036976738730175602279845553309157263421693905609387507794370271131284e0i
-.417553320199816104300076486808215024883807791790371695427124390924953010963552353693495390723779214772845736907262474104239036248228250142439268202014e-1-.615841188162717136156838430132369332203229798029278164134183758002227167266049597706852452807685078975450802255721541828485199069173558174378202460611e-1i
-.436534304808305277178766571913006123588911467840763354606675108074909149153833440089742664353190475565590311767049902145080135426456321728432483722833e-1+.149437299844600387647873167846881921028892526615922148049898166738646958930145685548863990619383727943366139762345258668881556830482455735737745583909e-1i
-.339066590909199740772088042316775694755675764001733902274942948259589117558117913073092574016009841431975086234994224546991715504746769197028225355673e-1-.452282952104569732378492719938526933731001934082009825171447554371783973898304921930251385168619964107130405441352404043960069029100148837302290053109e-1i
+.350803360009417987497714233310393072981405339441755451847419956948117970588961455873885616530421949103593624110895993422795198778260662586239289511680e-1-.454921047510205331883859673446438384907536075713480030440177140361459639365995366471816478548513568078004154928795567694956320437801973477417515903968e-1i
+.196350450939445479763091470032071640884167584255410624212940513871598027365042478069502359581270409249239595511668055301774018768077674263776898579058e-1+.610522062478269188084084786565844329410977436992926636663153420931156072379148769972591180380280230950436393677427750011042985498547137015644423105596e-1i
-.129139891657814402466304500801154218735193149364048054286284167643903953266153583016948970588433418046660439912509522414218364534613570456171366160356e-1-.145622831396882219811894846557986073830242502707198118444660216356780801378527645749617836701616863187943543176764300158352373571628061058650286283676e-1i
+.539923010462321946944970076608040684669640382898400344712391033871787524693112463324287238852685778248646720857584238210837475005729222574493889372119e-1-.239701679623693629804041671773563768272382128744645899736517414139624592937977238454273381959011666556017603516534757120511461820235325862629870528587e-2i
+.146896710003658129591535616566121217572069325905055839212376953146526930887747469738905515466057613007102485966267262183794364043572727938994759454703e-1+.691395710058240934128410093438730315253776171767858674011604278865332082382874616684589901587579783965976421567252105307518005752052708148156212731430e-1i
-.326019676676232553554291848057829488237492209243510208850011237283586136104895056022868796272839792502057933884449549150920483097834190218209506192105e-1+.101913650613437431080589031114375756383478816717970709734180220561228747505991894257362039660110391655169374069172226290325274389607432844694918326703e0i
-.556329606621151564818039449767217877714592857724843295573435981458717633533598573456443963026623975901307221472650807821349323346769019441391394433907e-2+.196604934132002917057252234987781124706266582168084998826684481178658790975939216234601677269263991155248749163792677710841214733976112832367272371250e-1i
-.207436796664860360382743225547964762624597465571570630210124657045132691970737777293002213298233893115094137136030564615446647570102798477862622213033e-1-.108585397144733251938369408696971770079704422219430083508558377297850076657040921422476938996268625090770224334533457414673467642548428976358902822260e-1i
+.151112527552257851772739960572743003029284729532999366197720917600515494807039927860794041019641173280939152275096897775607581333837018780665051208766e-1-.112881408847238330274827718291085367832730918635661352323429758072347933277299210421049546395366786940438005862732071141459900335493514602792898513162e0i
-.150642320828920795985977529908602370330984424760228040144817464520776728325813284907322922756137590530771471127970214196246035185955652382333596492290e-1-.457826051942707124097340582164661266427553498608884392093326159245259242523008846103462193318638442001546638082181754444225664313618400875094844099565e-1i
-.284103998950038068818078895150068841881434361147581548427540904202957969982387317953291798878956262482979941170101301523625034609365873470942607005499e-1-.477628342718566365080547616309743253288723188692561084668543354077063783109589115458015680150556035886228553770886066294744159240850208860154029458085e-1i
-.311319398017769631540104852975360458729906080462845713516137845427677931438768833512426750889285916949546527639229731250163753288627498882239824117358e-1-.821683568470776252609510748656037074636119437602156761491442309337738638226564949176729261705784069169002854720275864289479417736201925856302355255110e-1i
-.421943978829533954806471261983294697216710225754706272591027210923727940415131838108864241359313640925080297950760092923087053562407210013800606151705e-1-.849856594501472559171148792037368043341163723841410097228056758728214699024946610000476187533995515808713816398613932950920239329965778217725477779641e-1i
-.110067473675463483991029405656854917867078128813450995657030436401573531164230363045216689121795699332657878793382643644664630098156364800122155226613e0+.473905187992731890141130726897660199563911682816645807410874704206162402414922066795482474297281044784922849722129190798572430838590872179406456048482e-1i
+.501074927856298097418280632562368149139317257026111446278429864240432454923077990228464201487789204546699880285689544265868788562897431013654548356886e-1+.911114558236002487892281044973224886129272789173650703363163762812030455877993141356893509009119168017056984268390934563543168446715263106989277644175e-1i
-.911585125525723733463885730689476644321520071827424693135068597324575139854511667542322159155795923204711091884729139422785194220993274871665144833843e-1+.802231864267796498486412457973717649139233498627636655333790485393561780247220793852853718149323196593724180470143356248666371584254333503078704068683e-1i
-.119697728046103339074129313240099331940807928136769901261570175159292655445774058828292784856744499247158199046329987199204705061980176316036130377738e0-.428911945229771751372863082565549553786084786100673480939428183237747263170711821829107986637992155279017647659594907294922348362435267763891642314839e-1i
+.440240977944631283071328956697738472428564197712370534086107488727294860155485610059780509225069231129737269794568794579498243623278050230144477206016e-1-.373417237547197654547454471947656672010334108963699067755214928021200045878486364773621208336639536286703551597121720496800925293001113153355858403364e-1i
+.990303909277195497316300048356089758790285914335730136700573672557136638484848065656913283473193194836939924933374928121640989545051333310656359262308e-1-.737974475472550601889643527351387037625071616361726768897357733397191232922649168973379542116130896713770732338740844288799045464165485872834098254286e-1i
-.100250978344545939190382782735808545135023494966459250110857090865953660443864936517562825761742448453979260613731678738844779289112004533184173566380e0-.207825711914184558642061956310242863234978852831131460758158145142644702352872132177019150431005860082822320863170312952270348626711912495373994612368e-1i
-.360893147544165398814917649539243384973269258721456321859450912907569649616060694490613022445388828557468619852977565841801609079140094900137395552142e-1-.443127487416249204599608299584257075961936234739007599102744388130185272655673292367441921581403998400468334257667440554478067071679118051270131657306e-1i
+.607970674316841822477655896990754766955295197052644286528989399540741271454445338587702637653679664146801434182073195754568923071953936190629873375600e-1-.453222105976278890200425068985216593595001814046308726056507979033392698614915167176858241534042012974754021606889112337654114569614527158547343894987e-1i
-.669298444038318993453360685689663998643530828225404057894080757769981153965739223068687973684865021425627129865969653052208284148124518614325325927530e-1+.136801788721882554460609715950411011492775517966474706692279813550436141361109845064748771960007459827753827589053941128980509022547121384002151603264e-1i
+.511254283890513949741055195070938069037747095266291765242012182899390317538924612871881844491951420430490889675046674858027316718159959556635889787577e-2+.688795817634105678472894374040340217736599856102616165467529918675111991205505439355131643546948634392638854490740925067672391102314325580927462841026e-1i
-.332521885475087059356830501616346041924194948073163597428251734369581561733713490371967197609421296492133341968502680791269433792147334888672333205889e-1+.183474992401876641751535477683391230118026574476788258620532126187171026521195100584806466697051892391446283235295221718439666941906513058463936161398e-1i
-.138301449241862638274247812132343217564298807190515877654670625739774234151009064239395829420796243708099402407111976182845515227638506323722835877721e0+.195278166213726786363434571355279509301975225590757360965720536847571105923826356135135486690894922773638038792502983986425387774653074642252184051754e-1i
-.167409229493748651841404988473144196346584960182595060010824718006045022361850427606481447796077458880837451854272163196324990616277706816095635019340e-1+.273794447958465105293995270814992347066776658672654966094100930071648554763914832751691670417585848847135894258897913572764596433172366266229301823494e-1i
+.555643037086846708759194028224291703286816340450869861205624636389096289779807897350823277657061810859822072030371811785866343457541373877821982019075e-2+.220509833956293359571879695945120127102920679918577754650286176363711202706109027189404984892483932393488005458045274832541926458796743948171284608380e0i
+.340624509364879737867743122067770571606771230889077972231830781778868514387028669834428459158462045639997306981447235893855612245570272283412307883251e-1-.449486705992514312428711983420442123522655426349100582756118946179805880322793258159639984210498270094926897532165451046511551902215916292784452620807e-1i
-.157316592407395006951641180481565372777299656912112664517049375256968419861254441994593866639396099928363638062615314164051465994654109655567594535009e-1+.684663500772622638362146026692102760697908289519208606149953598001689560046913115937833723152126028297393570274982497173887530002913829560899817158010e-1i
-.729495891999872428886024356947317384554549905863158975893811337272442877014273306868729335987047535711469890323152832406507892492061940110651345212018e-1-.227969810565005976589753082723614624365174703022892727624401680138328830150197848986059456118043243375531052464286445332832224047548711956549745055494e-2i
-.335976960735087952201742617516490839290825535964961352091150995897938056377541665272689213088122430051171961611300876849168965792014619100215135899265e-1+.252264970297887021996680648323275937281628536887297646197821754722370153347582486666739039046464610525389696343737895042856028775765822990289203075149e-1i
+.183640854804830761859509108691215281802871262679628784087683792138210372299701754682976582653092758086779384526650763296770994803912653537495006950254e0+.170758815930724936777045638032275551028266389775372401820701047249948937849183359456094391804037013899409287877597458096518019027342205187763957907162e-1i
-.600261612917044530414665447367417951254634591124480626929733907006117604745621286972407086279722660364530579395915694463595134231100842893096993000435e-1-.447749536065246078919752513184722340380782618997002403151138823756639661715639562144749970975617713552252519854451538029666094732591918423865556838398e-1i
+.845254852841474385706449520337329505768594182066158200923173955442200607725907478067926353250363605852913425211231473717930227012187021107398260034346e-2-.555395455221421720167762835619119284586622957660937172928933868964004102747134350547512291423862780871933585196775500026687884096977055410928525707974e-1i
-.727238714091011605602766881429048239292887539443614950360938781775422190621167194362251348244286357267506781736906532383419955821177112492723656950533e-1+.845990164934709334833128431289502636028810149717264700173424742052720703442647006479068189809791797400939810846833644293823175692040885859936897659490e-1i
-.364040636061687875524789457342528464425615970760994573133820785065181359536282259192180128250618587878514372362032119603412510321641368132268551916174e-1+.106608172710192584410545273233863460012462837107386887559957624982327791833412162703067931821860585699741421899568360083008588010217173578259485447382e0i
+.387145746279644906350232925393135812989752104106860639645424869163670487343690991326979336407159289136855072427917219389054206512592709693631302666700e-2+.106826547329506529446478667184885526224189250536937604435547408619893032314249201266489467026649930291363627958169104689026513852958254078380147604373e-1i
+.612664109431751759398748051193529058893985889139510431496492857978111938907427479466391952573971211225239733856309960839597673030791046592571780216123e-2-.535231358964666794222807527409099166163461378162512373135670931947618514878470131628900186942958300404454049729034483792809534763637710983818901672140e-1i
-.130626054871613227871064581653146992889404588182912730083839262933310056440380551108895024895024671024969311181839763773717453985427012121474452739206e0+.356428236029692755901082376861857158461671655873958412170589182405805146609601595591914353938817297161203538863334786436824811620057724397469722960677e-1i
-.118896215402684623764158974063321089195389773100581861196597749782503993458465370701432731273068366654241725308792687229595067932927219250844057125051e0+.375186178927067248883800657716962074986231422640863784842306396346881320552566723937977830280274466477788984225918216491217588365544531096580672621665e-1i
-.295062192326793455047728824697322140684902683147802941603782332143247213812793937679552641320658974999004848533657810885803693882032248453252559613040e-1-.182264613549898977031387665496672769012237238337062757533488446525783371674038270914725007763153076787828708394237699868951224681979446220712045109253e-1i
-.491864093679802123527801102879431733284559158031421560394175602035625771834386511502218300686144461894307274645544404017700861799983459276287929632764e-1-.492585871057422445989143429314106094254874280706083580726102738954762995036840272036347691764703544612471103939922072815997994933169350394347713747923e-1i
-.113113131112166190657447905071488697088695598519913595257989714520046661949612160341026442213061433787195278147771398641530157139240568454263506316107e-1+.153024601695917304329780398208103463242768719091111782634503072686547696304039631780259816256168605889757188372912430685463719064374457700211215510698e0i
+.410006835047984828161832481586230805531121713238116017977547686789599381609248859503793322503423866108609864395265323744094745671153488764979480381715e-1+.857885153156327301731420662234274066961600679903996218208240864388623756402710385343642552602797438154213588233897101578296990593851380083639700190769e-2i
+.142791520304004449856419310858180157562207594177628239931493970290039304440695893305740744364837980235888485499899560277406384679561025089934725680685e-1+.201129725993260039964648839877943600702094575290602876295126618946368881568256763143236432518593492605656394681818797035190375073262256404103362632469e-1i
-.502197962153688491873032900594522875014703676162182892071718805995621135817064464167137019138278239526285433940983278120175384761831913069480961920545e-1-.281752902089203280979859012913337857584447111364298540841714847999137999047531830375148950756463684617907592930454485223440830691599352226743556875733e-1i
-.326324058958520515256394484058642246257280532547707556977001582885740063181957200320875367376316803375104030225711643480341814713118213269087974023855e-1-.674500131599526422633019438541714723347096177285947899752920494807040770818737779838076094624978904525210023486097220491842453938190876263227805366371e-1i
-.569435311719295592835100876267832737069622725220467411688752933529798279304858373207565020469032253640591302749333104345393207838478940727733981783068e-2-.159915698984811210072643981090614791723530922359965812692526654355607171485488889604884650045722833773415915299773119511722800041480442109400247196629e-1i
-.114211290276866804300532994458071193421386945704466251594895089450358141287122024409019343532402848225727640747669374442663351979302796689939296228972e0+.522449663206519318963066566109312859568570425471862297990833938831238606058506560085405081892624806094665152386885672587067878497240636251329480686013e-1i


==> solutions/sicfiducial.109.a.150.txt <==
+.436813090729235051798484665500473859283975831135451390456937105494097525508567373588757050807316728921117564802438709892402166734013888686784176153736e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.105226378747216532852464809350152917991179829651549568340274352215629949456338877933009529858392835534873947822821976219791160619047267401727389790946e0+.776777101515564999576140673860782355363808024975565440009847784832582142259777210571702987884246665706020352980483821355998540572176132635388818871121e-1i
-.566465245468448648851655332524064406277109930674841692984498923053930754281052778844331463059382512708846107367178445730542954235627509169051155232240e-1-.461684972636015803226832362190104207562365009521223376698484686663478085630252598243930896029690534610610641802510408731866368771667684958167291823166e-1i
+.280023149007369470363838506213795693987625744193432701016642162783965742050884714289191218144982443072505889390006296221692973235039663905550152843720e-1-.303922713039857636448837860381104531608373142637750720656067331760446949329522893008928041932782191929506215777413293806010075876725279712475634993582e-1i
-.350078010571158578357086899053418612693816808916033557259298842380154728281027713602071662492914264122459593270855522044615822734262939092669933729363e-2+.144090630159445931011662779182829224427571791531134907387021146557084808404505312170953360068933151541956043944512266088003685774838561538603492596209e0i
-.781779146965988175871142280903977180579587153443439019945415903359121751363061489502887620802933044757391417072513019390792088968461858633740108164442e-1-.163750643794403472178920272254517584712606907646580733142745959641925288903358533665815328236851467727651911032288389832509446062989589209973357198755e-1i
-.933181107727055564206224503885943166387990228841696770343973878663422148952317519000089329183549257549777181515457393478495298666066818499386613016315e-1+.658573250234616831622222495068231056931697111282340252482670243728855647650588279489661437481817362773505122939145854960546406378487702820136006269685e-1i
-.114102691080671744080139025025504279255478740255034848460416149393316772382143650357378536379937205708917710996438076056854771633103435608523381675318e-1-.409499902930898717198774682572601045939674079044944784365686105661933582585351113601171899899980955425378330679586067396896883260105910915143279159724e-1i
+.152635375701440546192835726633011473836389380694620622801628656812173906656077796185479465077695394948157539294752318598749312943527173883599308792715e-1+.721824749632269367145434183182120943981149817307927032905973679754399399420796782180312783596429356200586667299584877424733210412680284047403110715143e-2i
+.231051230594589747337921669289859677572683841873256270674824124785562903491482664633746320120023721941354475878167267725020805134437382028158522407108e-1+.830218929741491788538697849648442844643209358285647780024765391558000544663079085927679894455631233062131799050906606375507461676777053474209063139097e-1i
-.476726969825411002757832465013737136736701594509860228303080314529302510274143928662674872074648236489177487444240553151731859837733468714472960334224e-1+.983569290203062054795016739439526475143527263912894796856135622173326062780017725027035230423738468844494614972715929788555796268496825217854253584008e-1i
-.629084107082944404590182013974663722131107222683503934336140542377603247312961205710086071934706907765696908695386420271103534783554468469690255436913e-1+.190426342807583779356023505729407044771686361209863954009743390642934866783267240342778767019101087980685488484487058811344930534152895955130523604746e-1i
+.493511902341356036144289482971319685384302114722566042734923516439610755016809602881636215897039837194222745132332751338959961576958080523523175379440e-1-.290645761091390111733061719721386088556556830283316853270959388457813244033770561617921597869951742813512028451818828791059625471758787791351469190136e-1i
-.100557255844912998309902597099840577101439330431161715767372545452540902473034509619278184363079681959188193782306744306319767214350155523157833771634e-1-.378218044145584138618802119513294009041435635282423584591182872171664647416390651856555713094630884343276953627471364145474901602620122069453022817840e-1i
+.387265967015615994387963772214090733142402888428020071799154078445052003238321956923914058898002679491865435997621260578370049262523916342021023547332e-1-.809565312323669201068695196980844789603191867237693455633212689752178497521444232859509097198631492265307602941382631242782417321660145156266739117698e-1i
-.154165564332476910237103342598832871209819928088165337715009230325172660026273317229518587262536269999800061267633025854358505536697768617474463825079e0+.118663136101444799910629889727636590477462362939165852398184174311887009327554764589014000251588905498220842465511788904792707350175348708754412453421e0i
-.475777538001891934399899458799780063868263729581320753449904310042748068306204454756619915183608028744127927984771478281104571527066431820090691046337e-1-.231113529663651016647460546352446922727711074098153062128960968282609709305177892360322433319782587728855685172385853448340856223556288246078227140532e-1i
+.115694655848328578335334647514671764944815910922902576078617479153515056048885083523796443560281535629958055587655302725755048458516549181132384098994e0+.636220713716176296218569148619085304219679959866160797573617095362522498889126644085831774257163780505136421967512088533721585425909128462914727609290e-1i
+.956171477865000890958306228038335118043542722136814015330759750683929592794796237324425001916079770248922625147374563484526485922525647309771842481349e-2-.620357846410322882774163992679566474370543815190563011831101754093136053821604861962880803296200029553758573405800121438253590379016813227541842863007e-1i
+.571734112995060705971052924195063605000577334028717292620529478994444825646964293407681183450510585859347919982436506275682838047295535977585362279030e-3-.194335044826278908162026684389572686610574779293972660008505389838483172323095773132704062178703497951386630647517921830029694465888617593343887554338e0i
+.453867911293241129204274424595361277294922755588926188762314146060458003945668640656119902415455326927857364717575350678111511484766632159108793940509e-2-.623465403365879638233083577972791358861919023786363677455846693830003487753776819468194288518997702132235192116735662276241480108356138009181734777778e-1i
-.506843901163228834619987463272731808154596401725279462016863249516403611031150294665386722703352862840702159671551595891815629776238206083663047697644e-1+.130582739241805994535774513736385375331579239222737335855878150619541147699208584129615593560351578382032609389039775367259086029604008096057536690102e-1i
+.662701760780256311668767416240835985864465100567925684650408684490721479437530736506115897807392321253714714524801873645088345084067618460930263013967e-1+.534111472316805081312209571255311572633525417407476760527262528376700828641668226220436365494182249916324872049014819984740108388315411903126490200043e-1i
+.591743664198873613117013408290676361327067548514668282531601800050261921422340449791243162626629404891169849220006278148804325519183084847257932043343e-1+.162255007195134348249178344534138873651169199907762987770093359845634516142062393503016186263935723075074045944533774998939980968495915535339279848919e0i
-.317785347567649534392613488080642432610645439607128907766723496393541532244863528272853209872614838172450934710997138814943406551584573400291930861291e-1+.230436414582235430451020578683199024712265934899495728360602431926195429713150309684915142748706437314567731075151957233833528783047916311159466613341e-1i
-.539641592306304512928407230346457346704547294515530800528857819694316900189645466563766340763748304925739281341145343774208127511947806160827436054679e-1-.315578857013514614488364884508875498991653734857706141524842274568927052065200194582499558602828617486809388529335553907217844815168468883580758455683e-1i
+.863699859789751243456264941929442558984243569100101409196083368683564337899505980802427810564357163297032519842761447475219601006763609302865240234163e-3-.111880362904909640351040249223399073661422177204710084758722773012298602068445211505726610516283315821899673735366898638436295625443314806853420727966e0i
+.274479489599228195494750728775309859142548973431289431394545718621485320356817709280934044236017426403788690776715728609999535394650549232168302201730e-1-.242016989290569612163363726876665441097256058275210527445949985396651677191640252348902948050145267956877568497563114458883765254199751790346593710770e-1i
+.340563888528818109011938009603723388541764610033637455296298138463208479817000411799593409044555017109449686938850762591246041423331987240642727089844e-1+.262654842631344684505351458999090881965333652459304810360591227198237448746042809477673503967113219714276164720634669352896749007713843606968791422928e-1i
-.337747012748028458597334209623233510753488451178619391216755787235704948244645490080851997723448847831082910325561597799334667411733354317073444336072e-1-.353945286439336625076969414155286931943329719736246489850771640340478740011365378661882690525099612092157528178731376430216373986107934194558054982883e-1i
+.101937597884906780977752211826337662576179030115545354317025318144012579659790244277651732930056605830583497297358670691947441693163913060554287475012e0+.327653791653997494138157644093580278937561416676114235373284105805361645728121198261270079361467027795723287582613294437177705169917449492100940788117e-1i
-.233751032223772782958552617345655017434164722396303410017673248207492230923051898796874827119261613586231577528765437681540245183527846882639098083149e-1+.120013652195136044374502129771833372874775841035508336802459886609214258739086803003407777028682928653523775068677621359804130899321448551297063920353e0i
-.445923786020620785631941181162973853953739960876332939000064220926603278936603775999165126236203782616085627641908733592413900648417262435999762813442e-1+.296345653262739324908868127980346587817433987864380635208981654354231189185030074862315082711624715066937473150918793416827083497949348438391447676635e-1i
-.986804557718321219589173213617849184986458262897028254640509881333972127923356886296071844623369789996838413485473192503005209858398458743361473746320e-1-.606277787397727789631640554567823266701469179811658759433041799868377901678060600902069580343499772801064136343162119940897750832478564980302912981898e-1i
+.583652860816532227393498165192195820691616550012715694471039586663246428353812166855868354246639071416757942736511472519952624571657186714375762239196e-1+.179450896265740201211204038856304521559748376844299889348902856872551686392911937274764250594682824320183750408155757524286528598504881448218037555853e-1i
+.819896257584428505953710734991765001475314480883991916196230711605294498121270797893176272851480749838935927227640901467379221915808686674436449533898e-1-.386739406547192364119292439582368711103093059010755836724684768138623542459777418222616696101203181770936047670274615708519064013143349314388611329856e-1i
-.479163088120500597156998656207556346543217290057732742671453683089597590847782340103063233357734787876688151133757305653255497405628844641835234613776e-1-.221517678740376819794319015466633025649419361468930970718030904812714844749833151244940630889949722822592291950309660943052395638743974117000223377286e-1i
+.251494844042587432306651310126575211831287620931759021694852625816976997662330486999760940909036260462224651582564363061641698837299296420047236894276e-1+.903431182105036718614352367611584621222797302378670589915573272133812434963001416605813926443693310229795262623453665853868655983228828561735845361021e-2i
+.404856364601068019377468323847561077247864903276867338444623942008357295456050147403066592105962398975690464854617585372564133712293564540417906216403e-1-.162422607259924205158043841522965948598382122625388726771896803088177765891794720936266967677941131959793196897709329290312891156704967982312965715165e-1i
-.339360994340020004254469642583244009905974306889605639148295675144788193133990844920976272056963596258289435033003227149431167430466730145335530734882e-1+.305560712358777733835858963550405077953236953414197948217183080555005323394138825459318276838759841900869386288574986315807462560967905760681621247250e-1i
-.707192413900308997317816027958413206835491593569667784127596798036733131462327086495590590530314368772628169091659007626719820268973210325964193081060e-1-.318955498656430520065310281057941459088404184701092467485722890991870379235905530277891042835394706768019277358581452694797197136545872609931695757106e-1i
+.340403987417058128018746557586547634051817332235517106884654474044418546903889729626480544100788895530222582558468621815745270524171955601769325522575e-2+.917962665301097058913127095632067120113322557459840519059715954389498938914390912152978504462034577698375870893605311035572035119461180332413324173343e-1i
+.654394145676235212849335804364512299879671450658817035078084098664033687288212529800627881544021535489713351832270985685845104622469470200531316236955e-1-.800882705748873353266347218319124215736831277610981166891977430150988817000831295264123998385560598575332160271408867059779688041369480627966656675519e-1i
-.287004656078422312688626460373613557401212428496518200428783342092201955142553427039338651244418839726488469457005355615467119235620597329846313937637e-1-.297409267073565265162656603325875359835304679711146280379982465959667276588678239084672395594821903480669064752232919602136436127904980815099545318245e-1i
-.865803957315017676364666798114876646930672711186266406294664161446828464570787715561871317041403617437153825014205150201860965607281092650275583960513e-1+.691136566605941783146603812994053917932487803631762320470218039163685517944459226030101177107573179168033951781726158426229951725005270360187509418237e-1i
+.846175631802725253001145113243621469739367647895457650641329571337070284933846610979127069312516429744080255669238578007906476042024757936254527632229e-3+.759114315930593006691944154710144552313691765792742831828191820318603415080953416598121506038207618782062487076867281627799007510744794320592485052095e-1i
+.146102855853045311042610888868301878714790343543306824398864050053046667329914691814337532466151959159052838994493005608684277406389114811438681316462e0+.164476646360796989147639940582822866545736659852573538612838040790714214451478797791514483917314550705865378626901545453631345134423175743699602194582e-2i
+.738280731576478006674071273856751157382464318178494245970836797311783227220274706721900762474991547974707579121847208616848121768008994030953847496535e-1+.161247181246701337427205628767759533381206597638348528218928703000149930676145052797846334944798107588653218464730665437665047011298467002080730761793e-1i
+.888812212007744316337859580030717906691245149123858968708665026091526623730924760036494480532187696030935515503119908973847977881249360552959461376972e-1+.263065677927208279826620935200169030338196772572232818392804172251339668996318818373615430143189573556154282694031743382124894843826373731500547926949e-1i
-.757485526617483746980359003949619919553067107764656548189597774884126676521004273057634328758797285987354189193353918227683746862040443011774238491585e-1-.489788391262296246245357918955389184416338780760553175439505544372604698844198504185454015365913871826259506486414722749956422904884167449888081542165e-1i
+.744451980251935160248498622751222460351109709806918694008056815607487372772794826716975305767271603437608922970520448804681982511814900333198734985764e-1-.827733667161682510258926113086856829264819953671513576477062949470713991132039273465542118439032764933071067040216424529637458737863186211166977615100e-2i
+.354149112938847037731572012155579718961670685348389069674049058163921907770815945604869172187470652734235214502393026956701951102698460265912730932875e-1+.107019650712973707276179993232174880337181662546942007949923856495035623357759353122143921487133161993700281351471161665912648362173598255985406185996e0i
+.108780449230534105830801036963186106021734050011856577384445982771165159803781638852527883182830079880750951331989478957976391087538444850670093896134e0-.764152805074337178110330771848434155764389795528592095097742803811815896448716290324050760353698167167164635610012713415870261173600680893377755140414e-1i
-.913938641760672901752246627850007297232946402746426023133741858479403303862234340353720942048094427067875933956599014831979472583703785171300022231965e-1-.481066792779673485026532135023329010597485242332881055587072356673726174660987935533390719414433192053085871260339616387618581074623059364754033425802e-1i
-.733415472605982870405141297789615688502341166151758386949194633965582526021018811464908728131551658049054260218709191918676833240073906069379933061999e-1+.961378060204730435987913386875304759736668602486520390137385541760108604545861546166969657137836927990086832354716166296952042040833999963650783199897e-2i
+.860271192718315141937965896237292111652456344706280183582322293490105240624013252434333565293416566529323175240500053979786054617385275897040744399059e-1-.257922455235151283054889473727838019090603052781190938171249162309352377959206902737435243593136454362953480152456946982592730449373737388237286406008e-1i
+.174741891019379296876642086091894480084426700948737331512028328700432365737332891599042963813148275991712319301301681002601408453758543239833053771326e-1+.238036503180367134710714157378156038680892122643865290462647506116066397755874603389485919139878830016770475446451318747802507784209402373739005434589e-1i
+.743561090917492281194300690146556301694921578672551366180393161460652852875284614191703551068938346368314628090116376142792933631381033477629556404170e-2-.261390378160047590227353418943445733930557048218122786331791332134893988565044917562362951609370379230119075190845420107741663803764082632280730034173e-1i
-.531207154386383828457461371065292317003254787091276877836686981230263115320993932635121900351425066505027072827374034559397756847260723355613443245156e-1+.589779827838994863869461339937966471577007231673890638068910158056775665717980752751248215240159994534936265279065748738222973537310271460133774813052e-1i
+.166407669426525666330689530051145781027968234367391979127025328506538024647089546414062929711139190695605618847680645148858104748654868957904233422445e-1+.330352020797110021150071842210314909766866242953978824012828104711203493804060956919442547335595882139657978088046434624136135886888155946419508662848e-1i
-.538440728013274088675273699307286509023786981519083083871342020818677281362361882030700232402965965419033395907471274610361226583329885083164388130017e-1-.811654430629017936055348267959379746767654570904536861463750279796130155171828367365947742988597393730240148475654043745477501358764482354162639262826e-1i
+.141066149885268743225454073419462384965341903903136159580706211843750086990436525928152001927696405222217540363877216533867517395558512527147410044093e-2-.864576671228196806934983574761811431225860765869865847408988975726355773715734918081515199773345480582404429069832721933034429944415305185342568419174e-1i
-.507236078489673864862261775329724694311236391777822490194083176116841369294511835593354396527653218172830615993365503150883242506755225811355241378798e-1-.381160900735053983916395479373579174279835630629748288625906544349803065581809027905186304297497057969090601822113965970216877915568968740117826251845e-1i
+.511725364839921119122051435337308440056647542607058249124146543162418855098444358662415490115490086021995426320066988532317129070044490112245690492129e-1+.103516433738405005481261702486203234234265677702389628129396059518549577708981944219314880208774976401600378937736691763756015948825587249128871004057e-1i
-.871996266789122217916669336570949162843683516495756683498792088499576080121701667894976327141552443793582545665726111598428072540166480215926211824058e-1+.138885560368006940093292552291929408520638467420102851933120669980613778020466118289224286492017127105939446542595850447693073192377794585017255703441e-1i
-.700575128302284394378938574208313339367097397093528371483501272168861780761891791007442385222678496821772915406364950327922444363444581731050951600773e-1+.590208777747330116356021518230316539757272158820944438129322648325796930995642348663007570992187760652473998580354059478470524860797632162890640513500e-1i
-.490362412535991965374050835629241769573043085652732619690713937569735149530341590119192155925674136924129914871161095175644188551704007194998045757387e-1-.589454251227842189056282624181862234391188690039721451079240201561535812567399467705718843369179840225131880122552255734175788043729637547052897866671e-1i
+.657932207797346668639975951222462973750828793483797643102079716884086546712696227537419679099827608840739789553324560822147211278074028957956394650914e-1+.843635409638169460880429729705682261333652846645062824511505910858428728086374345615713757307308418524319675274552513879240387649467826389668418931532e-1i
-.134312720387813479265273570173396455528618170177552157450132097260340801715321480427294202743018638825387078314417089191325263155850574374961374956217e-1+.165529244891598738237343859235880320414112659937524192194624851238895149720565785240300518675094102774244677321889104916479019923318588699463371573214e-1i
+.427990380909565875705901961790692758032037816478603238489978487561292330133629673981506739989401865992415090622975110618561771799874334350002660981906e-1-.129194492502048719062357020051216535873092842930278878672412386097523983804471622013129988533901427395969914237170011936847093294213444494391939845264e0i
+.213701805947693660575101284356771162219738034949174083491288642090796693229967921396558712484996161580039461013511501851797052367384420998338063532413e0-.832054357867529767473253582118754087434378377761657018403139660377833431376462041762254268683026832731749933931064298040390878144776795984942908183720e-1i
+.122216569307378103577973611528714430094779825428460078152727867256397526333956294718759524522144847256734564271891034180472184220545664781783296225890e0-.434746021395427124767734270422955918569044940395732335729074596192015805594515820270571611778240080324651260845366057871744180557834117547792128753933e-1i
-.591735434533813151186279507842761931548518924945731685686551221325985925020526111137035497763339745938315624375890559758185758326609544579690552522586e-1-.102066234471898257119076109533246581054780314037642152617300606266561173548968318356002644483332253491429261074350712050886293819043686850601156298672e-1i
+.631717708769141334711305528745430787802131350181356008430782876081770813779548975394080661804528500477045407397712227492645635821609647002286231662605e-2+.358612886068625161879411561051331902753851931525103513143749843021790933077426559514235887155903780157264421863323426376237172841705642075007022096336e-1i
+.214496942168757665498496307650866743662488472064265898149678453836278755964833897905778564262934907549538477141655341241191284610992731164439628709237e-1+.685864589540370824300482790681705303788432424244189076675647743755885476151512376760744936955428230151127481164961406959982783980400243380505290354915e-2i
+.186589116069666346983520777687037169904101296860034802751912661469951562528232158164791168383083733262411373057187008081165923197139396217725312875722e-1-.516912482219692962012813413577137589044322671501910502972599475232748380945490552053345719714275591551117848392158271375349982572869394163831178519944e-1i
+.926641652344867236049900489139475629574602565776274032202754407034222018444877093596621299155651663676939845102107098008689441793067689276622417053523e-1-.126814198241075698164834162329517897513557317067344626120187503380828604850339604243336134236306439967627241298183592979200963282720497235015307695372e0i
-.518334892195082633825426889140003671417792120963065723908284304403161196325566768205630749497789888053496822697586284657760707233765691478445203576506e-1+.360115749750011137572082960417928104915541917540654105382130334800918827770897606684219738316404681142736531332141366816660973528336150748231463853749e-1i
-.547862758747130587070644217694545521611018444852239238743229408216898193717320885259918080679881157673074245019487690729673830314818017915347996697590e-1-.290213876929003563264594342166840326079610160799508835449717394169034272674720981923397740561621369044662053524021275026072436445469128526348589051212e-1i
-.606525956491367835632295609476403567059084017197322636929370600948738415542990064451430808233144402230040606685880045129321376544708414335842649090016e-1+.962949117100129246706710163618378532577816517149927713189313886942542420834034603803256112674207460737832634931410906613206908194550375718783344715235e-1i
-.528993468688089650849902538742199404177169914553947816392933267141334859914468956964402941669497543190629249050009866189709920548796175503859752409611e-1+.437558383511731904575082158039718492409623163397191584351380257116626732900564142633262347773614755797582621702279332885398800092185066474798261747485e-2i
-.648200767294534524779921972324081299348288420884609282629422214829477719433299074996702856216648761250714183252246626983594672496017515541566019067713e-2+.755288497561777405762903950779605081110817806695701493586677967759462920097826136806952432864858283899432020548617940675640867461858551518381843934598e-1i
+.482385046052840524199427565149137053248242866909492897228257276196254270014494083311008642332628613311911165299160269839698790118953563214432136580868e-2-.147654175340264340979370103884524208045214505884717702493994345196711027338185677422021054963015880624310992752993010136615240948963591869985566009039e0i
-.122915335279557973203007609302364614453211071652335196408063363883778632996398481764673033999409314767161410161710594098804739185213699787374414349505e0-.928120775460236956337726746430413760694662128603566475083136029892571216263673464150233529057026719519865895803164468471999625239586169114146046296839e-1i
+.893861644999935890285689103870012711321643168922689521645775124985300931428935889572372812685712562325480964015614240300417323165073672478475054161128e-1-.539957148156082767484898009831056773495946350858725219970411337112850747052704141605283661758210736380970396976290543103137602503893599657408100485525e-1i
-.110582504952774141222897397617913296006479507000038821167585156989422766594976789176361982281366803124053993362660129072265808792710441869599956902187e0+.352530783410678631051785918578485906367671844764284082084330187334867906623967838411227651296223724482919996627845003826306368992303159826234653567762e-1i
-.100234075230571794276996897326393521865315479910228385799212363902413740511064974124658318813232181416181211729456249073071681071739899707734614025130e0-.124714125485062435646526075412772796130409794318116894504065552758815370920136942937871602010875872140812595330237019051453976278018262462543640546160e0i
+.336617111396464124626291089447241583114028226359061800222008764583959160963305493121197116541115715450277001224014331753896500236159284619105470286714e-1+.176546799594533695475409768431196510231524306672563029407039146580981284202828524221220338372023210563301541518117952423947410914370576985547129672573e-1i
+.539360816836098294131844561274855776106050657271773070974517021710444829876320148384411898097708995287390297540958105828891935024398370566357655155097e-1+.777973394949781758785148000958432257684502113121530071421276007398132471291870520358864013041506885779276882874317152457453954688202924362736743012688e-1i
+.768102199148210540394189183224563139976170113636836120032824298657428229288477864869064769009243284138029088326416681061889765773103921219890298787339e-1+.413746083498378042211432855237685737701739371199340092674503949066343705814794928815804012966373937918408313352253369687274589001128729062833052094038e-1i
-.198216001235267192088304210046622303023084257516970499919537981860976390974059863748218566558206040716352157126581520605749886309652561207902617893794e-1+.953232959193017661883327377471328117702069378836419731728166956220223946254046075398851478587425638946197674868094331508188440100398677004930028768659e-1i
-.149756477141479885337360476655969000320038434505853732977689428551120853971633289446641313807972958107510896215555468438440213346612024968213841187940e0+.692228024237646370487374833566051729611877605638639180957710025435552815662943905749965383488985528994112389287591414873238441321128918393322095208852e-2i
+.325512513199567033041788621787199925649503091577602505826813375490786883049211984964205447266840703990062129166621622445112031112932801759013852286506e-1-.376675445101734104179601008742664390848489843252016155517521497403890904222250124394167370822578890951969324915334596470689310755504469239031782543362e-1i
-.155044291582109518608272332733600282373497083897298540981347433050523624932217518366734155587682102805736021555172092110654993069850617020828313667205e0+.663558852916382462317458405047196651835794696671669096309079759845404757036100081867485595928797570513882794612641258437119661771275087621721665909736e-1i
+.235434723736658755465425235879018983272443900076454765008919602608171508475040171711631585188136179060633604664622906326136559818213565814156016293922e-2+.108864703030928599132882002673724692272396047079058439766171042410497120103113515925031593016158342335696887971196278703918634982130170372040733395260e0i
-.538240665247156762554088336644476125016767598872081371009193224868599277637811785984437983833252226378155375954183006486342761416859174662072083233019e-1-.453193201936031401812385786828730025136303452592918005334285228224765196841497960457445830747425588445945411564976053211339421049551772583455215221827e-1i
-.718577378473478987863652382347947743412704025485872677253229477694825393330548153087391747888824856949042081745301215792742600792122172740821415121559e-1+.160331601558867117993070713039093957172063446006270245398625941066143415478064053298116988053501753453316454339654586500161555338398824782580048621970e0i
+.110334611232772893449053300160784479294370528011596647916728376816005450715930773110537934591156298118670277886478862128745773747695415540158883526636e-2+.332977696758368976554309444787561405533810069056105251231775671136616938115494234655006097955608909502812655151604227257530926971723648990363453119668e-2i
-.294306466303472330076046510603620565152294431907628208522102895754534555199169115014251402584806110238958700589195121806035256114015595084106569465182e-1-.960113620872428742422962049089254784746099674288504279382360906204563458549021591240471457497115653546580891272848951362418078857248080099608640957938e-1i
+.441133588802450648797603803443220965248977532398715713383379310999933022595846970525838884492279063648219026563129867506199934278716093013455116495319e-1+.513815974075252357138255580412236919215615844851178650843568651820397895992094519605172608635586503256955244618459066907185370037558229776933634056340e-1i
-.267253942815657265161744435817217886471898730240372556461962652527262482095406871198169681880171526170672627478591272222319517289984560970210835263363e-1+.896518070015942025062418930711840124983060296314952594594477048194653790106866225996148364071363890234147108430664531328018369282410658778307755807952e-2i
-.419075618838248756974753724658835762201324956118322077614733557626870640544750005554113530749543297801056272227796813277738686130161505353598146830144e-1+.676098860747177828224316868125721206911264191265483031567976409264205117752695244448202547766389909357171572743151936145294969981441678464111586759027e-1i
-.877585434951036234813563723341223555522048141570518573498495794238599897022538172935284566235631403116559746404100156376344456288189027206345994829207e-1-.413847626839968718540493255241807972602245482956721212311038716175142826545734311984196358414550263898024530528252527124417956668601864661865969579768e-1i
+.126167275289868766653821425709053170677907526419683647038440563621052327061511131347543024105183484493392224854949447713594852844006840872842506273816e-1-.120157519983070217122489941805088928008144547034689379514397876983884150181265045165133120666884567999560660599022005690193443121563883944658580852082e0i
+.117210117681352035420170859111937019354674782142764749716126988909365889321845465229201171676522311612517848865208981622477886374782357384049604437309e0+.269473252814532336135437788455231495920405611385948181767198444330960239718656525762371626670379407397614690089511907984392732407395257364866332475637e-1i
-.138956684353785101909295991728023197116043041675543161173173991575495193408836538226341379421588500641875824240356713008032797133687139999276802236262e-1-.833035748502341683375835063876828957423648854520174694102857436377133675038236935176605972016022503656941871243402191342086334346485604244129267575796e-1i
+.602847078514492982351566705792171014334221330971660493975847021457097830613529179824031725693636763251430420495037157234540139527705197425364475917950e-1+.404450132443410810142621122071693155783348565373869568909198103941830871653785393585345797810005835532338968405195810007489241724943083417709575646668e-2i
+.435810447967291579796530994591304803642439419940602950854538960658836154402297644354067465567912621233456979833595951171142642373860168535117088307892e-1-.192970450323700619183896935265350240358801328332941405908759226371451678902267634317501791655470933308708328552537891964804650086436537123300950589923e-2i
-.507795175344112979380811801713328561333802186986274431823663694675192697355513909889234216385409173981587708402756741401278186447924962324282996358130e-1+.281933237847353536887960141222622769471129007547072537605982705877885314704949340410549579958473823467221805011700220276549045051476482538200266128045e-2i


==> solutions/sicfiducial.110.a.150.txt <==
-.784939748556176521164112415946517801079743879902375362528393361125011342726890363353442073517499248829397087328277172628854095098765479046277305870165e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.119303990744158807765215136924110731509600201123563919992712114983318367477424855139251165388171484627084400584912455008656705285744584309247196388959e0+.911626858191709669159208069058502837557889708913736374196084588415664934818726705911530816559873048848023537470894207008781711482325856962313116856745e-1i
+.151006333341650180306118475502042449486104303006607391250821287001338682558823093514040164216261777765566759834572498633309504927754606015250955985139e0-.341309419699053237174132355693789156794017679146830281951800656179847240350236924989657834678608377008588835691154652872925741411199842359513478128908e-1i
-.147400992087084053837917996326663941805398431629828966360812818097177242087022713914386149945524387067223338560649192972947171540669467199909312702929e0+.102147461679714092308061278302663565510799100678598326304535448262800885010727417802406607890045087368461243667213709387143687481644586334894776337368e0i
+.291627456392656186754239741307358763608445709982682662305831575847371496659224256612710021887865282073830131315203168354582366561417242970177386879647e-1-.379489395183628365633489555064233964118918095191246346763978240807064697933066325934689307948360340720428364871585403780362377812102291034332777337762e-1i
+.674282777070685428786829680821964655953713615136500921124985183284126474494387467371894185164028127047102566475062207000735687159832934751050197315190e-1-.429530271432171068259460572665412687848823494415682490951956304009625236489603705387850895302856311924673403331369462315204710880789086081087258623069e-1i
-.670325332068699487731210497066396121450307874475939466013309952743666799816165119176191319903135459459271669261722244526403854276940824186548230565203e-1+.147025839600008944328198775412412107355900209402952339460789095927340161739599467641922260816669181947981233155890290918449352488333423494855484601590e0i
-.917179430677270678956682278755577678937306833531879024231118811870742427038825453347745862063109311886767529111042049831125412464190975805357089990760e-2+.206999009074679950418124811722479883657625402965317934310737980516562943066571257814771195310438812607242745094430919217669689148832478050407923026771e-1i
+.111554673636595388594686187537105639209251461910407692480546469380692286827185158749487987024973837546577025254853803146258029019607860093595934329948e0-.136690720805300574551846308459581811947248797697230292029481427559537307061029918717354625665719777654696151221131744693315695451371506966512331271555e-1i
-.259528351243043912518535387505654720703790133684114827735645294924581734735235616852051634981998788450742863362980977100605196960002541483184028805593e-1+.196062036656116950824880105553485884317994211947160264008748362990122901303043961488239653480192534394205421519465972525995182682571311815181989578110e-2i
-.348200522744711780379088192642366827306693490455219562818737253938501476076426873090992260368702883384954709692691877576067488842897400361349277851494e-1+.103835956038881421156340103422741920994113032868459124306212969935597672901638397551279359620718725400958494299955256318137305988832479753421614872870e0i
+.240630069814702018945975332984005620517444849544526372674568762578264534861689317103689263607443592514026377159748968171060569881145227694131566510517e-1+.909469103618895016832666935095164153130727164092755159342171535756725370219462382483384067454632414185983918650594043471570260230986938243061713449638e-1i
+.358958550184421428259981115843252867971454871730530293431601229940492804674009881942004729268416350536712949054448834671054014650639421213563110895407e-1+.112372699241257616401876714400323038234527410930747533551687249283797592743330029170930611989374789216772060403933595312208056483767510113540560430136e-1i
+.485861897604079199926180860608564016298680772443043420039951517642477441426286615381291898517225432098830236135364495971165898604192639903311492068547e-2-.203580586217041944649456463720834167351701222799036005385057694916012839552644083992744096291999025273435726148469772572813901138940477852400531419442e-1i
+.636101373729270376330946070191237347484718906325702011095461993746557931003019045307027088024160440829654269302874005343092715377363359638120133295971e-1+.936118248520702666712752576778229326965619494235410934950426034659162843524718872712582842623641603982736063150617382234314551409377651374320903674519e-2i
+.959414754659561885886312763818539819431652501580247524713861820791650725859630089281184801843891685288996253856215636620915926799752406708292342952335e-1-.391061206611985605390000659639422242212800369662053830241084872222097633763837874588335671771289917666482922136603281379220151713612382256166492298677e-1i
+.120840484454758848773381085565562193793578061950005529134654749874537883662765311925598202156915353865800807221386789039384232174187992803776033984121e0-.582303593900807963496258703784184611309146121265570368855127301523685938761066662347709779957984199036712670316577928871456315278204215552750430829764e-2i
+.747747381580999094492092309153641055359548676830515908636069292205904981004144931478641388163703540919939907947500646600498449559255231032783887719036e-1-.779666366104240201265828084308274548952100186145895622022817929698293400143064910533888781519352313835731313583895445335487767135335817377838762777164e-1i
+.880547340371299472832615211898186133662324702313415608708566442632119331660102080030282257027958299097163447609465166149546680098387305971060550317486e-1-.117906438412296165021692905433203746003398048987762776980026357050731656721363911269066088841392472747134925576893390183903421330579820968424232238392e0i
+.473745492115099310036295070749081080551066341499024093113618163716763090735947715970562610166719376817891791157755165885329196214361098689674639494640e-1+.849032841673528551776020064676741003067765250077561936909119295419074894874965188303618990587239761809632195319814850873079255417790880459079765520849e-1i
-.284543169960459139418515767470054762864141694615140121640122111640045598771164710667209650158148022617044272611862569576937851907100392222494389425041e-1-.597162747247615918133718160384886254422089630493958044907639353963982563132851900379812984542870237516322154566286688275364859295675541782200825702327e-1i
-.795719103260194726612558170188800028415692848408840579392426241847541733499952227233809995137807780337895356479286579890321722777022249541372007348727e-1+.875754597967868083687492480592104733108635673414347360662897826321139439316232968286830141698036186608749835761931721665082614875886925421753053623452e-2i
+.574031701831101205476582251742270561124755632353083236913664521376824279399162014671243299544885460904077089758910385104996776137939227375074576827807e-1+.117357252469582191002301304837266702467285244939727070461426563954648721487774135138853900693190444950708943224741168834411122980726865522526689104172e0i
+.658980625070047889083542301377119849168332027882173556466475015443779543079498403159260197173144414602782544241646081084031976104624433266141277230139e-2-.105523601589031031578443644008937948422075389185954604110521709907849832640760101380146366481116014714958368345635022195482651110455625494564554805181e-1i
-.139257063874620346764657964800020511479322787641617051608366215905167228009654926822610307673688307907494506364296892759834065514886766826898755122691e-1-.309602408091553356626413308224353739241593309901756641264357668581723737061808505107062170728610392898525223974027325281879569965683440197334996542113e-3i
-.501514459632813499218704469949320383468100706582955191406291279200735076878625637291574044749944051494329945167969272546539859151404986513159138522328e-1+.242900603335857261569845848745532609920492432282414020001788336592739232873886364690734636680026464950855416834341310500711947862192158651665525695876e-2i
-.627821833674119047240755214747421271618390420981604250968806110583117745384989448232401136051280125169264882116721408998345264043311724638990542576396e-1-.245193200696779437823972178752822924033163138287975845590822771256267641341394608230331054039166769114156257723247181106848751101656690057055251730444e-2i
+.802542012779529649160582117309998686394697364369805670373787894747780073205639845683797543698808622092564005618996824750217055065501108488171850212155e-1-.210850566011419309358424987352357358068241923461131688244873912755280495697515986034646600387889983304182195695835464383929125035694153556236745430359e-1i
+.534257063505236228863959645630354283861433159832485188368725246772870708004929905868162910756231822986160847930965109870020493955600053768342446921380e-1-.410324321201753440850174655248082675946095651409253808050618088762191080908202604532399082758443021475882945043149860419234411539512627864108887223961e-1i
+.119806888204171253590108629801734301453936189628867126767727222791864698836188249293933407898630787192727326762871854678433395636980551845438871060397e0+.152909786691667734566141925461876002478388978502264210758776662955560568655046693311836626258373529980046311166668075644055701197331285756218394299901e-1i
+.833502975768698451648796054588565577927662824594389992507175918951682363205439233231095364402787911581762123555376492542426795424399541552327470883394e-1-.623368716587178710116783120984166384531442030718304924775170298520632352503719562321427839451935416228286594542723757047813435474164289319265692736939e-1i
-.406040323857854406949775212428388493153908193142234722432553651184491738777759973362627387818459709672302861636558511937271529587299094884283220132784e-1+.294603849910177639007449257583583554247033131398939845688542815115849814447486572980482678663161308404677039776264900993546605526613518108179139894370e-1i
-.124281434234362861209470478270215069872885300344635074549188315079144734243298981115666319492411696492505547553978195502338976325081529362357403507651e-1-.467215044096669591553666639343027211515808586107340814236141137832030235053084145626564044375351658426384251374021823603256133940702581167973080479352e-1i
-.103728684147708953402520511606052370379109177643587503949114784789908569353074624876468242987212682711154101178098875932510653663337065027371115317014e0+.141133448054198588593124176262882726837392413714327939624969661833581907151566692289587564438747032610918163203640450750357938594249501742213562966419e-1i
+.316880827235327575320160004659597134734049771387417864980786674916595665726744438896177163857986527630598628264141669398848848406227974129884072560413e-1+.129821216103904389933984772263443759392779562448941535210741823963947429827734862536856611206852320313194423087171562919635429607957433076033832350823e-1i
+.682676150571293150966673493868240012676125227446249337486322053770233962615895073991886928733022446771167973360206562982719344730609663611568827900909e-1+.247408570843019018802215086117839548479969586557829259503831374199722154629975953584744192007026906866766634847209669487538566269787475695481745428718e-1i
+.914502630656768004684258400684175214453903446418802349909061868259752287623592900895504688042307167071199612177627275241875268865093247889167297512952e-1-.134721290023338306433025001585890422863172130319404706058108709172635487274096401957278876613795813408009850725367679271250304804505023427529028299052e0i
+.499143717582636601415827704943287056348374976808946806474056907436890446703559033756737932877183878540819316454258008648137936315050266278810739286244e-1+.814830313209095357517677199503409995673138355497534413238789716636335227208789469728627654031024980986495875550193084596760986013028585851389241093964e-2i
+.112837715742673048056551286870178678124513994417769896760279041986357193771664343271868647164143162590663460213987757752399347455405139877251298149260e0+.360357842634755691705587537099343159639235695997837494235574360567728884958478657132830505299465035575537431045552079786720945405679012105108592475487e-2i
-.923291032854133089371218053916795395474824786300877742225186637834990183653981149248664489672610718972399579768071968272862966431724326604037590398979e-1-.754610437335177337559805202491968405502037147146596254542167691797190601739301383243948941505682706456804574993530119958347506335243099970186439792369e-1i
-.129904547638577774566511454354080983359012065136964642220223357547388613447103646627803344217983272155228323880228393638756060881089458451913648942643e0-.200106069691214565968490602618667922346781266913769511206391544263003260923950514230693878823279924212623478293237386161815021173911233749500343201659e-1i
+.765121403250029223513193044211272188011735868468835888830153196040115816904252016941967351039483662282783284870497116185196295780005437707697929662251e-1+.406816302554232812688008121866217200474055051668219825100814101916830846851500102997431479917726428221506819347647653902366698157481995076847486093476e-1i
+.115538536952318481059376034965742558220830789469041564469604566832019661575107022277688114071118704072704234947444815874139082248453580121113721947019e0+.560053448269728846008594198060557251825084812529330606096671424803215934986373387340257242924492644138514737678117762390013923803782086093186957275940e-1i
+.707145163814982083776270447341856055454434917399814198574755839185614441065138419795038006304541441771407657505055605018058523949761102632405628163583e-1+.941374035081644226010264834843012561369566347394257757177993053627230945272034279654505151308808662316184848528573918672190657946995056599128699260324e-1i
+.473587946818871842599633767107728411996948151224294670353259627485664106619138930717140279625849360403152141255613777261429175264411427583530916189894e-1-.987782312285853759770382989897603689045694813923494734439595736317499286779229895227401955802783862955271278653314362666457583109676816439259589796825e-1i
+.103767231137905216303440902159098512781342443785416346540180646913121151674576989079527226188322234048157039372302999672060720865389476982413671556362e-1+.840831226617245641299228031168263200778223950385782539038312475166341310301286614743010844582108871945989837284800858099606018850231297968612044946040e-1i
-.351767498569731513512660205462107830999063212404952094478770789619431482519373546324445562431865658420059081605453283961941911071314336689707217523497e-1+.919212152513575264770074060431748990116502398920551514173816220240677263215716758988584258041442772763085543333102256734518505587491109402928354195021e-1i
-.161538852733690300590814143740977084247438273286168719291553982803198512029850698503847359849765427530312726236677625611843730029969669800365434068717e-1-.143410103281386945745474751382203018772058456659684253826892656344327919512935484344974675525190648679623891734306170921443718595097495210183910963586e0i
-.557236867341146038238070523506608379384624698022600003917463786284781266200510885081542838525930490797093588405141483545676767141449640077067765514345e-2+.354614906301556455607677484689918486766874788559860425139540500490952472438621974197938690049133275267200052167663320739344255283703097488870362374584e-1i
+.853622958237109897674622687294067371397791028557839561591456739558709515775361097411281739185172032971082608317914772363267496081272019409699214681879e-1-.108454749653530929132806361990082439225467279187795144945119060906025865751769309467219391150645467894289601769795517544039454782084017543301304932158e0i
+.292504805294670466930943956746935315267234135333324650829997882398193828391049445616556614223477148368038290993414480822194871715507627223462082059403e-1-.138427136247539459018466895593886559271294677074865885386923142771026878347289839602925347637147150048721022352910300997184937303156421625910621582648e-2i
-.158489917513415125369603709995389029972279529638152051818967009372101217530352219269344576630110844724924519144644139312670899578792174469522150951094e-1-.637253920399837644326644479859132113940500031749927150798302360649070819150183601929061268893985288480023583914804951971166773641069155668778666501084e-1i
-.518772951092363155693736045265422949808620771030408857603548461859307588605653479406312024458448194204312190107337765130679333879508391895934044306317e-1-.100102870181860594594103379463744514909729208855577356070757549667430527344058735271608430149340874639217172699943964174713936616347924711790648761653e0i
+.210553416219826764059284794325862792641906318660434315302656639793952188966532457339415865916472579413140637266776034110883787415012556354765238710355e-1+.152147032191703247634731478116960080238308460756904935434218664175651900178124064591667040041523604254574872015631380935099209536951655002806080054873e-1i
-.388443056703035880890768802639709775803484964582804787671215165232034789899757501828396721336043454705721629448951158896340484349957308289977282465615e-1-.241099394666177421219210716168971479810325452287046541916569823758531112317786258068445315204598375394085883512303520227200182907306550017391612457825e-1i
+.736802205034220131417781407682346523059441275416666679279373925806786212038679868685530930848253374573442768966263567568315367001047686912825476710627e-2+.202946876201940184253151991777062958815405990716800575530504096523057368509607098277038776662495265852764046501209613592335015859911838846040205512850e-2i
+.974929534525321734492667073643997255516487546099123305592294808444940730270524500261197449276416067444111541041742483541016819648283265920780899357353e-1-.848553366497043550616911940397273230064976238962988957277194895859355960106733946035662067033911018953288157089682895138194884157559084191174474953453e-1i
+.290499458722739131756489199747770026946874831324530835351788307506055551717176501176288471911781099244085030887662501405128025480638371905014550335427e-1+.184008318882677616080357732246775719103771605802937610710461769265152870876316539983907776790635863347779657492160569474968054002943245605897875940562e-1i
+.237497519307850865391511914436872722482630597193969681194714746145746358643179728188642400127261514690854398134283284730916186515821637708196624324193e-1-.167292330667794550027672988785398376979618734059786073882083980701106338585808297698686477206410570320008333308779980048228892043835884112821571422859e-1i
+.542502398352795080373668665568255336192888953499065091601592702914464270401922540395795783851209740255277681420735801776191795438619283931562158549757e-1-.356443808738584023213780511107046572614375763820406673423407424481622690211085131830092768095392493930541717752404801485814315599781809001748900469410e-1i
+.943285716536004438886902480295494737605500939267718066694598023184361798972403427830357615567527630749117723345165968942204421753948504727859669679978e-2+.150406150906529764921058584598062045670425623803551521230893910529037109838333980490656085952502113469668284181921700149666979103036220228416663924188e-1i
+.696432811684062305651020144582994448477244132151974120707274172490417572872897095772384789084168708373633972992328683474095067767196768185874512873860e-1-.790925668338247214219141687357860227225165318189935880373078742205215087335548890293824658330597727147991955699695874644281861900314269624556751932526e-1i
+.291769987749626542999491083865179030608796066213763944271047454482231780399160692228827551367075001312119291253216687221036715249969486193011643604120e-1+.315871716167389968569896843334305645797397314630210683665309253907925440102787436354768399555146270746397848325889681788419877980781730009692033124354e-1i
+.460372735486321121259659534927225565070757937921990467442726785163950877318099726526287420604170663296294846114509118807691877000698640698483995644773e-1-.294885658585312245561210519009132294741386810868274184528044995693929625299644616465414141587549297319012473331352013675947042216539283271519189790216e-3i
-.440530876652443094197189921735832909956807422351428046386618212963851537821366826336933319802330232719779943849813803198533721380893668575495080871937e-1+.712215656940455048460863351665094027268947543661107052394613746657299052403636290918215304552774358693674696231670348398343902858343657942076586409087e-1i
+.312284632909256273772477216857885323753072966833020870117959751446590157935569761709145681512609661376345982564970101749727247691673877879377502754428e-1+.571936827686596780598062671289738603263633537000221476727485415116208568728708903337206484034598031732924413210593228174515397929598931395231183088741e-1i
-.467949355214749377803954757360599575426288897484996721148388731718198661596467416513123145431948985245236851789707449367407708670967970076056463627915e-1+.451075309887128469440337901901843637828287955578589807394224735494667753725006671205842078482156719090425787300583129237864055756231887307625404801022e-1i
+.314625529156132367217857816351814671336841223536999958971144544202292383491328578902360413581927993485235454986368864849151823852583852246553836985621e-1+.379042257002814574951500285245189731622502270721507177330054010136148933492683596999076508723015995136704823994289056972681561303632901908545003258918e-3i
-.664921793068076385689469150220921187498797307344702781853497917522893011190021921627508702581812570245308835360699986770270972507038777104623232809953e-1-.867825288213765584866611734159582304085524314615424813652066274808873580003490080673526323460354064539074986927549478567259803458659088288184084381985e-1i
+.528834312376287708435794102410956555492931791114482166270554158872801134143157252586277469007471946136653411189531838031095257775771465488548793706975e-1-.159452049050615344733476335408628688442693353299795831675148928363438545493834636732587189098221606658908158592870961435473627974677104975057508949423e0i
+.351354823811003596703975544244264267442852010675388937295984193449045969561868277443387953473379672368841129511226407532729557214441127031735535166127e-1-.159044638584784578047227619060535482649061917787157147024123209848023718517923209085205564468362428648013793340865896802142742919677888567860529147706e-1i
+.827367295646525773845643011619558185176361067033824591357581611224354629921952116088025800899402312625740855691333894624797072130489210270470336656309e-1+.126916218762789206644565726736097716971904794429405678929369831981524109829565886757847421046743353273498248106249489344461464192647888663924305214930e0i
+.360719791420554161451505472871460382808613093935988169786413144994945776115179370007144013498346153584039346519853944631156289059550465305256023030655e-1-.344166082658410378436623546911731142397455002614736524072607792770678221769903345354211693955855413740004165445698140064464991814996014004668425128266e-1i
-.111423688207780958545903012154495896388327942143759271411274192505605852213381812260885976130549895330886796771608371455948246424691065042250373556340e-1+.384328958840333135987787721577714527777057230695011551382430927324311453180603108667590680869930634389148519632106994169047230067011961870330538599100e-1i
-.152635229450263724439125276697359672914132340456238408709524694082154364145482811523318862750625829800498384982566532870735788349910425552350077317625e-1-.125949307421121219190187649634382565636680156962650309152660187846555202598412436538126038649936803049386230943467956338302831395444808520039692928980e-1i
-.248775452722000524895559975200147324333550910504367689522214212490515845349666104174836200587342027496177716337416798155521256515350019708790028237269e-1-.389891867805259147232674876508513398546580255037503453214179217365319128887487430902548629556214667574214068609606628846335684072231098147528539510559e-2i
-.335883908784648981463666004120371575287788313387293646075042902774932679525006312675496609547891465872092811472606501266723379749724793817635288707928e-1+.147501144456298505622466437245364083608213115185773606426985796030799727377790435947506053094341208726234218541894862960914758288550972910463961086572e0i
-.123106263758841273504538162137234362965105328776017144042915619519976320068065724722558861496031904779696457936343177556594245072136952249756189883707e0+.441537944439429604112342414716223751488734123546320762646002974858103041663842660620346516417766148875328357283323159415993775607942071318364602759686e-1i
+.413025702758386416104824587512127176300762319185499829975194901604992244550250432575158851307842424469979610931152707008987128652579372655544874443318e-1-.243147833866464840308516027899363897839067324479417468333802551229595622974397981378747572364909866698815544226645908550709111728541764323293146460562e-1i
+.682043362044259670906111950327955687111683157780628343096888776001775218092588469980591904943912983310843431795189433324973622456977431401992699762515e-1-.450646655028305039560779563601639304619540807005363665775943214007846951385213351529706559396074400527627326318072424742281582004378987161938047654629e-1i
-.245465242560338655522279737143246150581126482629183711951729042704878279626473351527047713418067259490277716469030193909103208473960995935171946067683e-1+.834234442806749643881746663110393086156132425778335317815014987377945713416482822961066911395557006045494034453170972661010166186458039116690440119825e-1i
+.904560366031598851844427422151163567454934224440739797505303170739773722245990914945242616128217121004548855525434636635902995397470208551344375983471e-1+.296495325882245285637287828925411964461681936335933057796893397154934008536667605641862494211734891361111834759727591799492948464140345948614479733785e-1i
-.500724229617473989225157340589536666423650133876550525768196664371904817751687875992952065729917787498767959018233770387011655208735195910860641522051e-2-.539568610278590070708250398503750361177731598088548010712094717807216792941630078579012729026114991345634292064457267370449218442200318678352756059432e-1i
+.780347074130992803872563750536577289003369460991169195234073488176085832527495234785588784688948817294318939972657158692847877121219451924840980234267e-1+.917153410116424957711855468294456564660965410525642226382442169331073452313159530760405567722048412529110724900852567993377675992911941779003385923486e-1i
+.844581405108910317972369971410580730787102360875663692516435947385967851335203156029669582472398368795446625413599459696413850429736576357771052406504e-1+.255396256222518834274404236234645466836891569868628555890066182291600625293780564401101329846953686515325198379445344544839014733291146562151912867878e-1i
+.534746464349808291717073780342673584785335246525145306998158334491172698598473279536285860078941775218283330042772568714345452618294179552184819065884e-1-.897282471405464928090359158363821449674609423160085452857860912159965194972872244047657394942484106075685228952260045255143637180986767450222630380197e-1i
+.124781450225524014325683212192970866740078924927811869802736325530476863250266695169637012826436170715028718794873318630840021060653982480908391695195e0+.488250455117301332960815180790855638138945205434736697170564344075095939964368785371208158388510382483547959610619812369548954479158124121611584713486e-2i
+.325879113072753299897719536037558726936960205055031939503157440224426522803452077794560357146346897117917222427997961694171697028377250700162143655843e-2+.462762007442786599905628277466284255136350050409322762154203518169914040414582937637149461358291780584038237453149497378874092082410074480570493883942e-2i
-.306170615110262253076190299703380093115400088510496771637594396251928876976160387766821687664992035625908241495780319905393023575946781901484173887467e-1+.331623787802312770915668544690818107147608035767967981746115003461577606491129875946849781633185058789294860974081607591934191964285856714970585727373e-1i
-.899589714438779794013035986961707271055338446879669385768985046281678285253510954772556925916560436965829488314571313664610208819198740619984919944193e-1-.618067500929587711355717414164416145781726480841575974609051653038723037827062863059965034410503454355607935781980803965045917319827717265903651522314e-1i
-.516552155341097048611060412113015177162365984453190951300362953990670037642877739033790549399043990414264128113968042968075420699993871139997157349142e-1-.147556238993903024978135136841164531372078881267921784432842292585681888687043202598478938391206024611138756432274318381957064193122679440485307005001e0i
+.343139711054861560146847197427922474577061518797312562600673540588078389439413404030876905818693192946127073562538495798730207531437731852703872299795e-1-.110617148223312547635113520029184492839205771076180325217362588902499381610698102297490674036334760873684286879794215487418328478980366457553878156341e0i
+.120006055016569369901637873142635849574376344560567332580500829298441600472211366303479454725178187996252331068160280056160679011839110747676009854555e0+.526913355465741418566539031468111860394319387128411100100896177264066004236483745392961349226034782243396065801105922435117917185354279152172839747091e-2i
+.431040918234503955060845696846586564446909004245591319396740906556286254661250589421551027845909549873817191637705748547061782930658179208731849435525e-1-.268551982790495495708403421036936236410918012830839636502548966702825368227384699592733009593473023183856586773609027670019265500307231971309812910857e-1i
-.192401269165890187284846593666091629045381467690380035829054163862651133546341909779330503775847483323361601539720884897558358192937736967935386492859e0+.727589212035472995603921230886838448683785342111619206435211478557791103123100077857616681552987884734775180736627163423452698478882676041093764623680e-1i
-.551746128487043522423607716072065181912753040375928081223728605639354811999968939380960153912960206041013214607522621544978420414811049820868184147929e-1+.568640685273581955521143050167484566788960664108653810194631786816007309677850295907789353665738990306037773996059120254689879486272460546108203224547e-1i
-.855203533354890180270386003517836894751465776939581245302306320379715577624781464853123061070401574220433303215454379407097073449145372259416283222672e-2-.256355130196618191054512264417692086903882222923435828750282249823468568801028948774232104729114241111250257249462666324852670117820035460472279309777e-1i
-.660378050580126353397584650393237571031361926825146654490856621888794562898094483214522248016053908384094944953762383181129517974665561021972267065201e-1-.253397860051006033369010901678599612596476905344293967446483552164858272757868481387053770687262809034430489575258289510747086933140255182863349746691e-1i
-.111116411733460679279593575860468835520929974156786956930628691634403171636530508024464643579266464296133772760439736501984362096037699076840809782143e-1+.551490946961221455448305746961305027856557112828856876509488956949219826879694875300286915426218303320549548701893404338377074133858180516671977062229e-1i
-.604973761846205827345316629061645709134671519733721928319004977934259913776047674396731956535591002141404469417472227670524598130100552284934607230601e-1+.317177668335382626405901741680457693348027303916001537944023691208982853468408720223234877363129686364188626832788609604583344002568131174944754341492e-1i
-.215281489944267277045992170425350010671190380641207088277818347619880818507145554047288351205974918298445989371577687592878595298548965783821560048085e0+.611391483348022656335578483930848704920872442746348562150116911137354616269265880427795876790477186811978369679795312701325798930864537995983863258649e-1i
+.418782798583038987863996711113347829996730069115342725691531251980272111308361954618942332975193425947314247930930864312926489329897647760055116510520e-1-.936837699222141185704954067031652768691083186604617139963308828038746896169507266777857993648787717972303618255115722375499903580377564164790449287538e-1i
-.329071584841810254342703673958767646953328888711070760282064497992447676520172603787155668722562270415905089205726417530432199628660818022057452671797e-1-.522147574641839993319781335892142359974138340619464082589480414098638894430273693781677916732308771725709643625920196953609494556041369169191785652119e-1i
-.353574651527299832131509716573928908451390278610017028246803762180972930002502742752700045257396297758341785150136433676725058495765887964636084769697e-1-.219823114440767642958191438084916989523173419736511070054529888535645410062643499575092273158051207675137693839540215446065800373519429561636009795193e-1i
-.407451310057837343320566003553482156799260806839289507906672390315807924247435036017795409809785903442843617132572758856424328009478583988954865555844e-1-.822918933178788190016979595943524267806890415430294233162043537968869042756886086522960839979268772641187237091077924307081778674226542973147270340490e-1i
-.521573542737791304724425218989956564515786318355976396740582867181766894974942913912796248272691213709489473643551200554844539699851962308433238645896e-1+.491107168481350883355402605731841761614395345835767755237125050796168029359012920140020946265746631541422124527849442032111263797706524554803959172041e-1i
-.414801244356351069694229915740940791505782660382918683213570729981977882991625555567845332542644575898699816738503776602818153433627157029667390086757e-1+.563411766887477352573777785381230603341919414529247774521489306579119682458690786095542787704865887893866517291752022140305615511235807479670025098564e-1i
-.586163384282121202943688588383119701968812048981504118997333093907072425420572409065602365103067932742464193128447016200421801083923681031514988597163e-2-.182115359743946266958789333012814035212124048867254954953037007174307917324375786861954839490345921549174719323340569391211669447011918043433018415961e-1i
-.690667274270707787222332239025287588389632338958665190040053676941037662854601064847889823013326541653205643706541657423017457215896250325585650392566e-2+.750322613949333406468690710062913354096444195756194340526539230256270898187710666597770565262427948896869992501228643657341050044599418669047708523568e-1i
-.984105645357109524115861439305948837327125216186190098262301365467751700152153908985672693747103539514251183625509936935353134642169049456678755288113e-1-.519371599659709396800448884629371207697399624093144073137759294496098170858475945841000075374194734226240516620228897112165556610841619820694041512859e-1i


==> solutions/sicfiducial.111.a.150.txt <==
-.233676213392346998470890748880137843522073101992225922545899762650969869906981044921443433316752737322645670084176779953891528745092930759309519262533e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.125278369237087239087676293534864898607139206403557214553864104338775980606638030412013076392783774500969703611426385096549787804552109058688027710246e-1-.225431535826422660469759287681969745959942910493258804891119259802537567281825073285653947760100176170860771438735049020937254587929856744138588062756e-1i
+.740594498565150278792562441526625821407012033129683226077522328450198522619720165428262193536981863837213656265107425779010051577128095733669453052518e-1-.247996859344368149469357843068839802029998549765486712296325021373401433595119437458416891218389983835665182390256365742655008011997698146287736907195e-1i
+.422135357995575433830020875177698088631315801443642545188779966869613783805671149216395484895584578342264703799071394947358328238748891673333631634959e-1-.639646483093330657712592649521620762656015780243642580275201669605722031916181182023382818640051878915019566097881708507909240403211170354093192398758e-1i
-.819607714223160515924779712916407209110720463376173456695765103426306591098842498605216984084521705710695121872443464006232830727771763207861195721833e-1+.567516379205322368916719917533982370815966565474969356125923908877980339059120532901786618082408839099233588068363595562114351892538490777805627571616e-1i
+.695623135887765926894508512876402218181254288429167339296083807058109705274353565874280771134692195500019104554842383763512972706392811909077384538395e-1+.369119393258507291775016142976866038189293169918486106190149606795145489105844041507707398569303331643582187321474230622094626242665772816991333621018e-1i
+.940267628048585202304203192661339764713080038267461965573272994586249600859737342041993105812086576276229963673251016268910204717435301226995128670188e-1-.141171659781974916414473392766431625934856713135548088316717053325345926353394666757331189783572057620873194384481670948978693335659148197543482445622e-1i
-.643584336900173825733134833617942501676761151926266650861630555585152495007752296214693221840480610100334240423714264920598353529162813328261838470209e-2+.198581646350820184050879453404126219767538961866666625672613783782222897414769534231472001829222184203710243903980362278202491860620012410704130185995e-1i
-.375641235320030589581072784886633954767100034852763023666204705560221561471818172613935391931451741970309091017349313630665609764561765246901719319470e-1-.403064944186420348970184798621551666595663777682745662821846141230830495322383432197859228869068946929777551562315463773819415806702332367215377621082e-2i
-.547326853136378830213348100762365901775458654109863775986366739680465613365831857671081392052851315007496862193593452076002542798141962199086964552953e-1+.123525960451438295366601200575844113352468360220067294041067844404989416421154850779739586429843891258124233187900864726349666880967048109261981926083e0i
-.117229054608000420823435381542770894170708900323698193832100790577380578777453083071638296898390937673300823847801288667299248320724276790404911165289e0-.192818716663935963631468069458269630799256284915332288559010682977113438159300422759704182807948793840629875309554188536611482755862332003327762685401e-1i
+.797991271424938520019557128131075854640321833477543431008730716564846915327897517504850164199876880355552467775509802362215436612585433353886615110883e-1+.440836047527728972869873243229806200617251271867861295332438004167687617871475827738724905072751328378229236434796730766168589747148895996739834481653e-1i
+.242761010764943730092974559698885042200578460186690117204213373407101039717177598630758820174774728446484802482630350300909899553820527284841350275180e-2+.542656091465659398029605312901046412771054069736454212126636424517438212233050133701053298189150151860917171067102191584555444457360851765780079231454e-2i
-.745360681424067322646180699831418144609703272343878661698323121007531856316640729895850336102205413835077443368613944171171716237860049428256120828036e-2+.767421751470798749729997256045706756732393556654261102654278040948610536275362802669067923900785012814165044124975056315848094411125254590073300903401e-1i
+.575989867214946317012710356208341854961110318890358759110687989449480623706164754139998769731693720867579712493762996990514810699678867269469289838433e-1-.205678872217613956024713066390140903697322457902736199084560721996129768027916631646558779078573085191778071097231210794886789006146790969127902369681e-1i
-.303997152762448680007174015880358597368013625155397780927349360929263855623966610346741967642128759058560315069522184476266460826395461044560231371462e-1+.762350670479808002810609877336555918566062874169576610678800403830766998704604714766913244199759179684041243493760762532616657572561513158839715119493e-1i
+.224563381342965427943805723204221088198604957314548627827989013030291008882174515648101998175573731353725235780100180682158470314447186378314397010465e-1+.597468554601274427822925286841252618142838254515214345627973494131569217662239775943233700680047510374971458712808475771907495239089656921173485521361e-1i
-.684866203456938451620641981501276721567805148986001849996930443925358865705464568803241065124378206646866184978168056061776325476789387904104232866939e-1+.183128069861122934763507669297076202660514265600446428217946775163564862601793068947269859085350572902949821912772802882564493496764969089669322110721e0i
-.181884254303811686663824176354302898690126563524670355383890079031802844829412950375520644019094191341688010749616582410109917546075205218748278199578e-1+.402026054984271015341119977598909824980250617609297131403798208429762255335770626060333596109468871870096064136680146671385491418142877634910669843285e-1i
+.129936307467384093570983416764270929063957363747781313556857476174542987483453929183160325562891581335077335496204816380946302088692972652223319716343e-1-.645202934690289153130439538747170274952802656112400286709578134026037523609297334119078530716247817765909723953139030972874148013553693073015157108948e-1i
+.276712608741853473294372187563768235630887548788524221403904759758837906839791066334425355267629769784828015643307095974902518731332782719734394217727e-1-.650967065930735913657591549230362851146314293043960878622827289539125095641528514878165168558552139223855151184787244312243306714697641119508007452196e-2i
-.502887819629845887486514279660468577855465323275179119239314975247487661034885249826612793276076695231339913531214828859899463940143230841752144379516e-1+.118554424249340970730544881916555108142460097440374093557456670224993023396544764312547568638123029167338525919705354953951565804938031864228064294819e0i
+.532269333311659975541548964608958141776387134415220977562709513490286788515463859406307845035509044676658093975508297479069227780249296317689221026427e-1-.202972758303130572186654365752667539663467688743155725456071691327062531847359488234937934144385487494535990299966687756026362705279893499765868622115e-1i
-.323048224842715635527787809902973225834013633597856189435471068012387552756532835983105216163268275851117754875055632022041934945758852350170736556609e-2-.106862499880253435849791563549065647811716205830984412996550850897605264919884736934121178614245715984755518929857248647348973651431995498152214811745e-1i
+.261130589820875217825064060573839052737654591104386265040310658907261843677216657919446401817340232290920068611691903978903195789888396026424979325312e-1-.246719682707286029705353301434330523071953513713928967714958678435637780319398131066116434631236119101318485122547045010703387236135600252970072846329e-1i
-.681961090292240253457999773701178002812918943023327012801240976535337275081406150969998881874893655408201392752588882913244185266018655774345970160586e-2+.750497718561841676104920706775389258912675331049203922707931412916915646295717874578668165329974689535416028930261248616522435915714528364798377790106e-1i
+.349047876688219241198998985328195184336836208878721675210385045096554774009322818797311293181279895327714104415352346632248462560866635890012560364401e-1-.646901158689467297508569129441708835022865237533495671245789075506904594324688098860572257342266318192862721846879161140420266225816171635310985208101e-2i
-.673749741732405202555826372805907784857537149348692423489121992461753933195468219162100391200498990524216001244350145177076030946833122403537552436677e-1-.153795395137204110504997932739383377258723208862360038422027077042453719216954261843606279115424080994547868683275876062496778098482783180090339675869e0i
-.587704112101116998268700649076914026437418540447808970007998660349729497692850388087248077623444969636327030989201485676026639958784360060544463433818e-1-.119985658647252580512579053802434697864201195801080460312097643495944882543475121667388970380594768196883115660872382538193578023724238158155046573550e0i
-.758135728025851225939962857564255282873127916288926333079303019362538172041060230018653299629068381557713093364651322760362915151826734764065004782702e-1+.534426756257144810393225789302471837707391268498575844508045636393420195050041361978097622207872453248897836565957811264774406146591340357753421898104e-1i
+.218407078206334015319402166741164807123303133818238740809952248345937860287091215601604136016727084470623513271577103700032338781047358919154268330462e-1-.909312105661552647963169085866056356325438238321446883262456559316689492316234756262666391319265968218576236244383623612831957216979551887154286678707e-1i
-.137202869963139981856557807216228566584573340819545815620054013720023740658365402515056498879377152365630457539500187836448325514121497800279477321654e0-.814921712834161870264565297485747958274881128961338844248388520438846059394478025019817540103130967847704454629034489429293092589594203259849563480370e-1i
-.181022835212214831851829557007107612649605450533111513632820460025734024207110824204398868005192710384454323441078432275850137200675593387013957973359e-1-.122008859365519829729098488434104781016577118841161794916800700656343209658268281071944365680473259061636754698061172669876023960308411096109025619813e-1i
+.183056425460189229904396206124123237533003245035444724790943156036305873426813787771296338140185039324069131783777437092115853955963498553686272655883e-1-.106542594410955546675795876241000130348277802954818439646553870582355655468971290189920136856515862272066037606203688294225066130712531008631032586727e0i
+.450053341310958484786406008269045162102580977453763356588257411630255667841608876444487261657825182819844618640660535564845346869629521516178415368471e-1-.641132767263790874289494567682529609299882814529885218877997435332145427543769662687516931291787301579267123777123809218742593892756346988430448464465e-1i
+.221029410938547339281653420835431930053045571581371601740458668624673969006352492518372247357432952404586445906802120978418421973042140681575915662118e-1+.138673790580740843816691047131954315173860242028481007214685039450230128950495953867197179192176402440965582851878971208002244077309871468711679313842e-3i
-.429475422620411181377402167110603616900871501392662247274455547312821415311913084364572475861383143606733503648651877994791447864382829265374849121829e-2+.167295367790130259642011722482591091081204454636971698887980808115730198191594390286301374653552182596531457407304043154150258770709648719976468060545e0i
-.248266698045665278753052236916451646939452629003330356181931089727013088728198144024003419533586918835159419041850654712521254930165442165941287444400e-1+.997225177750737372696713399132986893475151186745917752541552707107910152796969044023553430136308568017648595899683113268432078803615863903913463523526e-2i
+.104047514572539455225271455107325223149397876443665048305417636302244851730794423270095271714077238914485591301058161729848606174069026407141204900155e0-.102444704259652838115328808567416481174668612846852186711862118155532413613781280127496051716608552658327805925602087186289947407149570821349429724805e0i
+.421158875648954855238004252935226057202689499665972001264602166077947234891865878128315966756151045920328730589001714742838527750928425784516340768579e-2+.663080836830466423395450180989583484660378015691848315519055800635960120508274871642417357797219433090738435106591722554488109406413404266992630843154e-1i
-.207887062122944233271028893095374040851355282287553056369124204620620715540585366600805132577447065221294712313578244307055848927668107345003302749265e-1-.314618740997162536209909485140568941289477410533776835967152906284323357341853881142418879483191578856303049384237813569572004836842482230177700650891e-1i
-.131232689923768677231775077625482705757217858501831460492297989793614193730538682053420171849901598994703265914327704861443231203308587523364344540180e0-.918634493298573041889150301098779115084003239279751085905544672211831899277452604493434412444514164603044439398690606975508499614808322814465596135925e-1i
-.742081829008611221877462113329360433894012808396735363315625408846880417568367280575497467338488599298967761019475425543596646740500478962014533085806e-1-.135839815100252002262583346312327675857378465225290426729698315779385722640568172424561777134457102457688383037991918078210294228286578525629473406954e-1i
+.859374094765158497869658759416155380230001302457782808033233603517117026110291994244190521094683669579067645468734575925182106471528084112314234388421e-1+.105526712406720151662539358750390697104307500505959833697598167854978204205086522242984721485759685207934580797463219511577169277713743098583535475161e-3i
-.444451375959816686994739848765824751658663852258010363762123586291975553882187584864013802284450187411634098234460957677444750352895601232898844349669e-1-.113194460257517067462297208294360268192913236293550192044350919172631542651608221453149948360715337945439101108975585241618406933981128379234592784212e-1i
+.505494953652791379343596001215580029104787805404017343399479009745684156588522664063212671795009886043628994327748643778182354585809458123382455133889e-1+.776409515873050327255124542349954087345102841100052579836055106348258632139853487804319388551354002877160870038272095132504754080872231969938045179912e-1i
+.300498007839127264048229950590796782952366815370950691470374550633218205082807251063946983344408256751604278798165160110944794703751205426884738671310e-1-.138571200836566842322464878061057693110433793696544122264626271405426710909198298386573766605126414270948799343162570641884391530867898982650712856551e-1i
+.655399510856052136829641326959654404842544153007828285692236039572596466067561717476007184716788750497016681412769285974665879887483740629140967068394e-1-.148169754653557950240760786890623534992274271807343273603681602320455658859555336965980027801828977296533231891401137969979568029834255286960805353616e0i
-.561122910912996443389632353113366029774372802719525809152554682263492010523860676898525201946251643234681608673438812586165130719522605946467855828695e-1+.202370404280687442527128354264402350702125478373418689856828186102347727489485089494275690410812567887598059184955103847795493765354825565318859537204e-2i
+.715462038815473998291650206210010837360843806571923221340738253076330297842165044091835275895488400137661848044194951363448108827164761667162464489464e-1+.182407780818505411708025635273355406584149694357036217465649776606539867860072974391155213531253877973381023850383967250387324782387854133739153325900e-1i
-.289999238957766656670681659750044374648681522596089286046867986388967744580351940972838147735042780628620185437409337632501935262809061810425265308680e-1-.513369380236626187317336905466072541656524387566037049858910731844335094505643321089696669044603103233759708279780388059760981717978924266276257069422e-1i
+.622074413595928146564539051289372996465649338380615192711593846773464100411353332407965200698766101158454450494114348132610246445978616823570846600393e-1+.101844504462073557283896676283767613807255579352990934137355873814745955486861938329432538255423044651573614363281521573599506245161638058339056675316e0i
+.183239338950172330350252568943704023982514817512715222908827627761999389410859181809967327931252142378899972489327268859044370145562057965125549661344e-1-.110205270521316614763248213158219148215966303026074492633954626252772191570222719063875981473312577776944755338126166893571976890317431125920307754384e0i
+.115422824947904075357457634077630368234807100918122611555188409469476183233310534868393236347926930483991685315458226167802370685287118569991065312789e0+.145436125971765222660671660574491947040284203423590846185598827581378277628235918424287808147250277531221757612223076075505520201534751859978272405422e0i
-.140212485171032720108892590714296723515220511650760040950789847439127329773761129048761796106082730946453772609995111989080793098894537907622323762141e0+.483840399439725485285295140505446287304223220964813395914446936326131994934405544369037683352637534204226989173466143202235582394015261620689564845500e-1i
+.122247874000968216856270164400553685783151930233341842635178494310257839972351516102529830067372857196082497307647786254435914810117092698166848561852e-1+.587372197240267679168923043457536315707560398158450603272121990130587587166924774184976152395247528414765828582945861633267088762412645967472421044476e-1i
-.194819900416280833568465118971703744067090693083410761150600465587784418343753661284146055430334521411672917586869774158842965177890422403270283260169e0-.787694919457296769703317338324155948114684418146470576130568628988075486735420037568377059781620573137418227347262981527222664153511630670135537690430e-1i
+.493749836939748182294872671297995558260168182960030876427965072923226032518674768013996648120607509638582157012727052323149997933624600955684335059597e-1+.109308312492009811743118177519918636508952582387895378631223523304108434511584681681718690040353787858834108271237709771849072414285445406617686937544e0i
-.307540432682212635484079675585615650866786453210704605446260978692430694794791023770990966846293879871775542259948552866257099409118093242925016241602e-1+.828848219484386415411803489379314581179555821577943011372609917467899496590253193540526162368417454329171373894677634228520509016313008711313584313220e-1i
+.119511984077764580226256816031345309983725278420773691477138877710023071446421318145686361638853636880625202315211833684133890552893409350315901675762e0+.471610103905635885820501490634208122388761018688393672605644542989594798144997086265705084620602820224336393652279083213690655666562669704005952047203e-2i
-.371855324537781710817500099894274631834603064233886921382659905979359074881957050876788052555738554761924441726512798570803361638082959436959534338727e-1-.105999387012755831383411812886467420948723799240825668719104709531229566385101894927546486550706274035967367767338304990699795424236362212434267446081e-1i
+.365014947413687373994640541757089872332209176011748515215735560934336669002572784228814947167854686084403240476048460148206816496462406824585347662461e-1+.181963436884162428202616215511388644640499066111244119374198360098750351759037594682398425800247123717693657713713752361793023044726835894090071568942e-1i
-.234531863619357168740544945637443245115388690393010306511923468849029173934665117391884610462202269511064441874349618253694565510204555986788066373040e-1-.191712511648501070543458643716308389689801664999757285025181297842300904622071216590310614925858330675965138686684922099696658550717687461311219955075e-1i
-.288608581242136065723428618171423093782611087729039394301017581018636974214979356210650691790315338097082551452821994794169735908498877666844846359071e-1+.118265305436513464114165677748847385567834604671648483812570595843279489855014090008671622047199257064901346901627670265160512624569568610854222877989e0i
+.842558586130257056414277631473006895562675373559550769790514082752488117038975068129390419393425561476853496849482809689117342419840643774866768638466e-1-.822841440155394337194947373447186022721714732400641994740764272389576840200993858563880193732374290346626932148748584986183385235110871617738442672504e-1i
-.875748663261887228945546966087038167840369193920801247182682394172954848486226279408908454043809394112131683868486866240521532294002421650557467908176e-1-.162346566878438445457898079203585558038824694333566674313458799383987218995906123847063343498093487881178514221096157849564480875764378766258180817311e-1i
+.632699985123668456969788120172594443546040266016382480752591836776964959854713345370292650245486870825757523019221923467597178038431418126703795352092e-1-.102557127613047488082527061392209752166374903228990811591015975779730381520150160107408444665561103484526461963161820362893628071780464767839783189579e0i
-.833501834347453306191442945713154585036468819077200354785637742879588606004922764635585282481651497618808763886150449610102091056711244688990485339688e-2-.500882594558586806646783531215604591149880624359018038228573730456000260939492950673567774824229120340337925910321341557040255898124774822640649236422e-1i
+.242991519518237771328822092101500363769620462313165818309330061496769870182373390271521832840935931636991356831951035555133344277432833997865389657186e-2-.197718973466690321074266766645430763672481645475445294351616166925897007722997543197996251370674425385773492202561939319167023389509289792194855003739e-1i
+.144652385585751445049000454336439627117685596591303792306012341663365730810101019127388438231840423799033348480749349580079002843613919587852431362342e-2+.831309362368260191983155441760432379462468138609097618511249761460348930833023530888893260150771654470028235711395444302553969475999263402607497369874e-1i
-.666858518101602432661961570282535450965380699060527995946486933013213135076558980712620567436009592747941229137316010664775814913319457393723637883191e-2+.762266094849271490372797774824973489203871899912943733623717815336765634097553054144081568112024703690744625303821188462589593491667110193001268043315e-1i
+.846147505517209802133402086575119276387664163006803737046065710153008662966344387574948438332515829671419854102459723697020798158409460182096197274363e-1-.511334523183147354794445854834974539907515869977276916710971650309288217416636471693696394688212333387064286296157118472736695000735641891484859771389e-1i
+.692337443372368582111600266827465628920100052647475912914179634775064078208162980669626808263707528874579169644494950542113615409299023938945267719832e-1+.605793320162066712765408816516356106667254151472406295798060012181835305547772378008685383197739240020310598749168800306292958700468212237415593966727e-1i
+.228864768902625375864956561579249544344488277461857553084900230168866550752028886277485330307416351610665753952109669907539200687402933627630714592436e-1+.585468860486446196666771859927222373042377966848607078358102131120000245758049506247549424417442266099685626409264127217813974343397976143397212206740e-1i
-.754993782609777510468978264424739610738882911088144807620166820367680221664611323823924214248213983456829490028502405182579116977518127285268884970232e-1+.169034484170681712870913913878976563761105148919344871704784573947112722456467145269758356042900562349628044567019124942567698987322776139752280533683e-1i
+.516689062518917765238182290257622779751069546167713503021979601881554098791567748434927363062158199327092451201886744425506739786534279470683705043964e-1+.296145616715341929349844608352866868290555883669858986342335159285288015826984433670475855376202289475933085034899348196516605436179632994362909135516e-1i
-.110044457133814595479086995637295172969372003928902817001342851467950664945872128170533121857494321989612393699891301282650887607939183037670678456117e-1-.234166787873785010919632698889801462189901567864372313553978309009089613882719401517723336296808967182658160817777844079318675068631961073424620454501e-1i
+.189180864338803283022116076905049228604122731041011975968869841181926816950921663689738723013504923616768963616793030422325958349002598584742307114553e-2-.108770242818323688860257691752699441988639453976563403949561549440283115528709641452410848195640754891600069530878374557956012025507217876857008538618e-2i
-.100041710960892274722134331397682067045123469123797330983330557689385616940081286202482394775460945520471035901320831281450467121504896260525743355550e0-.182738615368830389368568541292750729944900474294072898444645415860486274279825078768025556841051778503510231042593878923452449935342678854408512033344e-1i
-.243773542273748910109375682948270195913137113278852276389000761212319853413188749856896577210269033032180815198093599593348300165058214497241337110234e-1-.363687616724119506002179238942670728420421033808869604149359034205035020219739700839180826192964796775289797795228257593571706818327649382385208530026e-1i
-.532891098073319244984763252097061216176951820876935470427853196702430142111284100606944263605072196678028582087720176323330644071545175484634335403229e-1-.106380021125547404526726110005749122427221176267110872052312273063567598094586013679210249309971378145870715160048852125331835353628192952643308329786e0i
+.287331370751528104144957229575276133635151153741029826490663173451062983834533248897104325897188233617813241927366855574624932445515262392342365511314e-1+.540045277607644169347556282519787872993296226053822988169373868576094136720477851665811760850663341900514508723848301474646976029899064603123268335501e-1i
+.735009448981816145344984199974222808660822578484154959654612004835845211691733218469742631131524491853972931119977241334376741973593787865522652204521e-1-.762976144090104926583065935936632385064600222284611307546150038601780256216867146845251201761545453817109069473542885955068448736576008683937419988326e-1i
+.724290388275220320425577145508300408496713897177441605931410469903819643540228018552515091782181505939547876572866198828283897207759743693383846428919e-1+.311331673786920850795620781837031417022625857050843312464748531828472508249516620009304244516546823209051256466557121963648246794802370059727783512121e-1i
+.952446545686807414128340580505969010121766948861045107137547854394805004492836627848576317787338944659094513075835340431136982413030420917306671672169e-2-.825219581444653563454323942324262093597311337466954794209442291191750972009301114880951355530157897307764709010524304603108873783947699077372308933734e-1i
+.547379860217512040491047183332511479221176778463484117620948891534609894947343617993508959094929166861028003927183018895340888202870597785458395911843e-1-.161856367500321477207410262419457399346881931064632858210377137777701832411235240013176502662402652080446298769613887058360286904588605952502200729113e-1i
-.767699598966115355839153780355253947848328580990543157297361917001940108287208587113592682221160240722562375875468301241800615511360024126004531374750e-2+.959473571415422290182088363297780186804292448100278965971664005438722036786638155146894839961757214238995637026741374980096949027005368903695525532270e-1i
+.260236554645647347096877218649343154347373802561216103467277267568375032607924653612766058581779554652178571385918204319143562938140918173344701775292e-1-.172171249033075367759190313458757490608480797982226854398350758316094066615589169676659275792400521555682923612722910459576814570656455305365788009179e0i
-.158556080925301073666691430892417117969883625775006530851526037840300974449324786725140421939096438900672558672671010240432071169493320442290027211278e0+.119819532271492447500377446878594248681111498255714486979654683540804446060051234935463498583051081658933491065093129864243691545855844155010670010630e-1i
-.349527181504727044855978782437405965250107151505619980163288327260714726813641248650373218680646130605362160236708535836829709949147790572662382320687e-1+.274215970553478594586692945161098769558906179869721668101053843481063192767735137571348022881126763717946257413133336909477887258883637782810578101036e-1i
-.472683441581006468466589091403867699646252140627006449796097839113508371183856263412943075392294002412695324153665137688479836647740913921840607942386e-1-.558290924496188036670097326678104224293389962228273522981452959560223105328283224699382862414763883698650945723869338075251708871085507170172262702943e-1i
+.328251261933982051807923983847183294319378563179658188428152567622665421066717522855695223673989136681231585934200494979485272394925169518799338952408e-1-.221436573625426500225256688067513069074759164617254975397206734438387264596682776728274179487392241115130193559170415217604572417089831590826548625605e-1i
+.695873814485101013529626761835396154716157747948911146116607620858656074307701884311408795207693180062469031168536587752001046925518465595619523539115e-1-.491632366436513752525006396166795209068092796954635984650998966427519705880260127761455888040672393149988868149351910434733442249966918065597655202106e-2i
-.114887235105635441166560288707061832373379267298797855449713201966393285509351806401555323219516134802400253710672525449868025709310981406576715837018e-1+.491874663446994802648899797612299099334231981979544369631284944100326074770556229758452469430069022881573768373895594980897421050633172697379236651062e-1i
-.759462429169355687586294536024039978814601255181088954986970993303224538748878655606553271066763975537798195112882802069078406605803939633208199285620e-1+.540356383660735135144429933863191091606315212209885146485400776314780834394805238986066260624458520487108655650998886687894450926629892275430077165812e-1i
-.229834663817898298376683695214434240221191014315535101220509709690162036051047482756807329938535515524149480094659015677073508363173864057284555351237e-1-.872717918016408264400698843027450254733079718195296450486569915742748395905919546266551291573111054824645041319857322406131519151226179320040481050262e-1i
+.924293030989473203442321466684540746258531253330585942098352507639433813069404548304106447955450322274648316541911556426646159466307720402646636792065e-1+.518914303577117190728729794609463122690304335546890648157958499612362653153265146800823493600277594778990227226585450081925742511155817576272313898951e-1i
+.962640669814567703959913985579426569716743951092283698494949963881314122275970532547920571877919938125608196055773822819156114252601895824352274323129e-1-.487541687897252026900112873794854454957428152705325199613695629481447005494694386488291674629923354812458112747270141882315626492810038290139183186944e-3i
+.232142489559041517990485224994883870737991326459705271657681928663311443542585631706866100916739765015980928265983439625922660240987440958101254024261e-1-.160229549393179548668227621679536450172003908829776611055735485051476880287972110255457589337862825391715798104698715594332593684101149492191679605384e-1i
-.731819716794695042083561799776933524679628783695375933196484968218204776318059027894784260391535645236073506550559308320809443340102510272214334782132e-2-.870888273809889410571245911224207780201910334700216207481009357994043996210854320185782264387881500046489760591883378261502218941862427769586875744334e-1i
-.667221738117371407885184435575171492976826873223562826070238939985655748777791629694795864223094112658467263929815000106507342370334431853166391655691e-1+.104502729180603119418559994602387988591872838125570453884901493679591090891258490149767824536158076269646275955691547335293005683283047999811713558779e0i
-.511131241335589110472330602201895669408881770332303847293305695058637090466260357179930094999533337273716625603121918702699217876567683085448636134770e-1-.134165728352716116038665422632594061382723492953065375718741311156466712171137012338826826638199892978983975131008238238160085789062029043046022285770e0i
-.206408963746005498350620023164869056721435381789305325155474890146766430385138895101654502609801176932291672741275193005627832169352310313765928985379e-1-.922795109630161363957212248488445824307548147199116016603312422029251625939998206164077443567642045456858403556477604531948335077170157313691200027832e-1i
-.123619961819486023103561460566448625902795280021982480868048793274685410301816488205023706596975864349957360960286580346478895331924535119298957088370e-1+.230073993940695922414708593242742093631052964038084311144342876140847601419193270235978893094411030245522591130469042815925622833723332344617163025506e-1i
+.106066607023757533904703058735126951025886840228346001533089570861313576350848675219372536728720242372117473873498994403573963650901567517667522627382e0+.504651304189315772484022048850958750135224982659932150980148131334078917320097385272851950081453539397309788581842037794194796948701299668036271638136e-1i
+.124156093815593518097110140399739886618714434563149577527623816043629677014193577268277987997798993541418619344287055415189516454173752664176587977403e0+.164346626289734047060373719286722564148054981996946173191962511423410196613851765248123827349245250711368017276075312596287763908056679176042101045806e-1i
+.300309288713092962918111480221686443136571742482220535755862717926157536488010039101549506546204997257263234610010069787538563286892552768371492839330e-1+.948141632858652586934839003029434156996515358859089685487924577225155956715904712429325526197925579661072194993929493947678634895798060350530855834779e-3i
-.418998647073087856073959010004886525502760982428051868613621603042150351674960213939602347019122655713929570508179896386998194972570520721049340042318e-2+.432937303670931722495029532383573430563920027097576559643159959135913851640431177611581424561644942222468880803558060360143024731611634221834722727007e-1i
+.996817274880178941766958428733190364604340453004644412231852507629468294441876451132202886917217273653361571047241655833515275254670229337162406284674e-1+.372032415772453705512121517420564545110613426107132754760685574190965020130368047163797729832808452741591598215027756261466542915657798976731554208040e-3i
-.693189660428976300233239543900616690163873075530696931689481433893889599729795885593196414994063310710884102185043540316770812155755372778729336168009e-1-.146623178008664499594340668041291426321735737731333474732416327849065207841969124084544863222146861656605899044143940121710834591488595725048664459558e0i
+.109653671917969037145942504625161433073486700465118181262747711442365856732626525580817859083166448325167627559969576531090365211989561924776874974033e-1+.540226267082415184220120300653510240602926951169988587648245238598976203864622580892416209187863699302669508919494421181492057183534214962912935612430e-1i


==> solutions/sicfiducial.112.a.150.txt <==
-.104771810369951662831140307867789499973262665003587792225409797057625702780408534449960134038308536119076422726362728910104902518940622515197004287739e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.159621303578479848213087976499589950189892845208712618770485677768672362138636449061017384473031732115834988351184036993235212901533999492869519812929e-1-.852972319471542552950969995528924400624012475677949278193315417211727346323557006063150480311678011956166158595481333672671052985053697899139068154995e-2i
+.574264012745732013398847417590863808423694766523654098335813262039269330457389120535567866775520990588723377430696608663941869017224189340478375835774e-1-.815035166031254543740745116836757634383185001161849285447035847999382663527113491819812355252047998053625587312435498341168641214668806113827210868825e-1i
+.149561070781928442909548552311374587101830387392904692754378622841244245359345687174353609101831000946069351636272069066544121483729074284156997445874e0+.259638672659038510266870184353780456284360664583259490003679486414273766895073989662333354992241560734392616212940016244222633557403895466502493271831e-1i
-.131567464590916592273782151808495238566339309010491446575437269182002229200670526931049836714059114979820601607548077919905314227616905534157152504402e-1-.160749295100057257222575220289426989818291469084328126606169645707678318174233035358583476978418966907210143148430437615702585499151258327316187672123e-1i
+.101351829937893260815900025732804771624960555934561327583586551610292901735721230909589866759713886209130534863475588150686099724849755453751622031204e0+.596101631649394643037724601949551782045302778490629337509148086327105188584028513821217529298223310247835572145362951989860975949885223908037048279258e-2i
+.765326794812021101516522124235368663191685486573226054690369734765975216645125981342780150243828394975211793234609518411909775668563417872255300903412e-2-.134678645361768947543425649730853960916267381314102573445405975805247612595178321508760954424482864190854052794823089411346845034304399198117768603684e0i
-.440224968022461495052413040374705909982455147284404372713166363711570742974148210914652133648893402535233972943095327808325434471106221097226036966415e-1-.418337331439778135760214745387001580060778789920358481388554136360714340660593764962160083078033305419696499342881842375803237940023930945274347141938e-1i
+.415159756951112994421756549202831169968799904758204463213383435237017154417986106621447480780338073505761006216409761085911737943103028520755002494297e-1+.171585201369485801079455272121058685339446684957235214124242636849898406307514798249689660164840485663888165504179499746061723013421279477090165400028e-1i
-.934474876893446739472808134164262499755808949725086035057858719553022753472255005884422767673579694840403472588862048416191273917351216079670788488011e-1-.808733232425272537267307599058833014489425336239569378170783623985998998078329929239115666577947129112286250283182829773525057003496801583773498895296e-1i
-.110636792151818071589721041041888568665086191821477247679138564894222797161751862860279863740816081866289586564525918592259738238942613772051193230910e0-.416773338646159961380606415718678507029089687646783019317659413586770578805970516122935358859340474605639155414863477180705174702132202694441069525061e-1i
-.393535691003465047930669771517240031168711049465251822946907112136161035968933960794040882324069121019771106925084184952529652335998196380756983098963e-2+.149897368348128078545478269670976208053910584079584458436453472685379869126131035830330514400247766340862398192615125372665756751060545850701666692985e0i
+.108913222749685718864578325359834477860203369714968301245740349101839740323783907647868364831758376125300958032692477462249669252665330871201716974475e-1-.123879357876533980905636409225090206285318592274240867676009538418535033270925086838881009085059965026798980728496270848720711399213362190706987056552e-1i
-.128473071247451626016002548441754754268870022100821977001966879414190168032242097427675251587449135047024447060169086939839380321793328576409560409248e0+.297456926549502946416824561457841441230041780708654149946556592396604185046107858002656571096364086216337284317739119864145588806475583026147775416063e-1i
+.297616769909450913830555789360374520279665912342623452649120660257631671325543489256589492585879426273365994710181619742388750033870554913785094873256e-1-.189464005022551079825204352149840585059644498786840575759200319923415794956592398681230223692623190165002930611662730079658175977354308004429303990576e-1i
+.617045168761093128820108926650445532786817112295603782101358662446282717020383363209436718648814674696880725489410702237532653793783320804517184781314e-1-.422906931960365399814784030466025211527922104563498560263242096860615492762896127501566405254532928521995481244143890458599999556993780482866910100930e-2i
+.503022474696424374389659343355432740788739110285513930093391167558361768120448979860261073101811715104503099469720323866438124502675982726360126670360e-1-.668278468178688167533085889764156120753140755422301912753337298696700649349724444427493701659693102073198805500471674953374885656648375695727890317838e-2i
+.116587159501701320061869302274252650014180045285719084969879130182390375189172722736654242405603644288395419667750274124219022650935627863555198092314e0-.485964753585455711718533410185860285541993064974016028703517399242235265209127953692013973790374553565782020464198831714100198536525475191385942890962e-2i
+.496767473601065023948068757765465051061000880071419341777790996844323852686575506398376561808426433291503457345277360099603813186890842562622012510033e-2-.892572744639245610606554644506665291070670381258209539231311410706084270289899933318746233165910685398500885754333935360797961790327027407808670195600e-1i
-.540468723731765607874444117805716550987653567683516990524510980655141217676404093121385304869326320945467421955730828767497099763421873254413639020902e-1-.158029272879164980479814432055917130313232124501196474904547536604683248037305753501185594041973279517660503774825971478986413621745682497219157455065e0i
+.188857111706332313596138855984107480782170266152114524695949343629881553412439818531334686179520275654326891055988909629124971903160947016173313168529e0-.937175531677580834585582967488962376938565144493809051935607116123743728383180008284492463438582838603368532779760140581972482566354695360852510325213e-2i
-.350224682826807866149997228683803516912195483182972754836683352501755729071023254356051592328841950655077890410995191278388357031876197246161795915687e-1+.168957034110718169411015026602391217572186383721757608363661210537002522286733515923198877316394575570254071423190629254454642624404477874021604153042e-1i
+.129203675581285949340624682992547874954599220037975182305112802017466051326149729221176503590510978464814448533407403542287303640375415026599325026814e-1+.174948641943261836382782082331545403277535745759536805630756349135325636478493667940560049938374655056511137108238879378580478759605455547314506892745e0i
-.928333197357412287347118688944555334259819032880175783422884645232083025903341060745137054202207222644971510277714791095803397063008102170126723358469e-1-.771012794267728161790637161090374316228113898904909049122374180164471515242233498385401047388131899410969083798875590128149975913879599555279679842927e-1i
+.746394957936794299679163128192731457721620099806334586948632688085813321550302301175656085938625075110028796364801242157321064742652179540272812176960e-1-.121744457371046283669734428617304009042595151084754008109918598234845425380610169587706049071085087415465585042736044800676406796487864218635535215252e0i
-.434483687084304527295613814430836114313139328329083094415756151663669836410363634102110270140453811281270310192544208016308949607333025837296190494025e-1-.287665887485097602058119931206682530707598264681355001952851791491780396587387775862961502420778556699050050136958849226714305319432011924738296004735e-2i
+.140522222515858072374268991819138416974617949089008873579954402400258607671997071859263453423514159796379509839839895752109627256013276471971141234004e-1-.647783326144780369076154854367666323891047720067110925470974629620974830148748774689273071549480231065713208869196062332866846052472817061722663716227e-1i
+.212999635656954988772125784639490658114308000790305597646194647795688946282270176383472999523980283972147780879935925703304227825174504044606208028497e-1-.687718794858204824205986575640009844864315637043369468906672478483219015841510908518137533525565542057029648002567651983100426689136730689791930156355e-1i
+.138865744739439050119373958788150704773547203593262145428211325883310531043404618793745605943083099324792990920738874128215048662543371173987256940488e0+.520349381521479960356157283152883106087928063538730751977405204112995266486360378215406440702640672472557816104380516309894318818910349519358559149195e-2i
+.309334381630265330529343412304842107662968305942473855666159127718476963553580687083640969167827017699966731674144055840695623309949606098696244736324e-1+.223373652830452001736620714735700078544002854880201720655313371156872559942211629283850890956978495674158084873585922551081714206139290094989160142828e-1i
+.164751865177263244522060927457671479633090333647683245973700315748824820231520807062867882832687898981254875425977454832636358009499861503892369117061e-1-.102461190897721514209718722116593688018741091912170583380951691726265010863305247134439497420693307770119758272843945272870531557702861900244708097820e-2i
+.906300303147200871821738021848954455368297112264012145558329374439275827160293587023221548949287017048286088076454437417481334560299570123988668581110e-1-.209784856140120384100381997205269248947218562747542026900788851496181226980361322341164744218165962086057258372276566430666147601046174175334899604625e-1i
-.297661597449035617222350305383184388401151247533045197491211081728520349328596176003757342981413162327234514227029173087878688425844996117667213256087e-1-.901806349402251258309469006302223369458089701385666723399585075661144980304534648508448512596265746388371344946031950934741593804420248428279418930890e-1i
-.279210432477452959417784679738162160392644458342004877886853750122170132085083663112582840901962516048978790430677157881166458773387433751266856317210e-1+.373386258529511774802660068238983711157476161577810431781766084185370678326031516183301375172474042230610707850887727809119273253444164306192153686363e-1i
-.858913361506171519789869773596958128259197585328688339418832668836933122002538694397303110888490922028939590993445125215272437599599720375973761554986e-1+.151550688595324373428092989706757242088621767982812040707455722741857754369894664037348065709746298048110464212965091220326174657710198957153075018911e0i
+.125678372860754071249770705558267811849029583681096878223491786180913336331207586806219370213548358997818920139099562346337706086964805822704911621562e0+.254560090804126286531334320298957504589133626918992618081310089654310196603588834597288184312688868125768048567917339442048562068051277532734516362624e-1i
-.162487798588398791560797348233688480242555547194168337655178945272790808041318349382048653406109365056455634312482944335609597166176479424305684904742e-1+.339928985338280967548659231025214385686030346637607221484372073474456579536269831994814420366680977009103472173427040534881085734918204939668048345641e-2i
+.756124215437599270544882998710385619251772863333677336098176240823771535416429244718942966683268820387014758598441862361795721075577563774893416339789e-1-.662004124936806435616242779522233274389298903566222477973949773077755883527758021324883003792885663307985491320095184675066842243079196724414420223883e-1i
+.690891328092573527120292419671901848048699899173790985900664446927620224937747391546599533785554880001032500559541257307445036592972489756425093933723e-1-.768946810558307482994806929231437874650395954250447045317217698936699409561314258311287824546605111592094922539374951527675576787470444366067750011493e-1i
+.886135921017000745115790080189095193158569145909281839088647139508205409365069061052654427771475585960131397481063610505066733966263705215112610008543e-1-.523720860931196580585490241236775879853339882106043409296877332051671691050729240969385128170852811385064394330871622219882111426672089329064969446124e-1i
+.710913339662333246792183717565632847595606222608942848199460828984328027659540504231857042156377011933572804211151952105002742010437299811521787899842e-1-.770416735337442802544283755360059696036976316134263592392099885959036387426863075071647961148526205800445754402771854180417133630435500034371622734386e-1i
+.715407286183280185039492006714484814815940880218495534205359297380858048323305537134604996859466631007790092080053201121417873870115687504362575995891e-1-.280676695940586187107051695039585501495953396527556021990276577137212729690668901025027256108530967201705633031228745161357116524103643750496717814375e-1i
-.214507950617671677081639848812404852041217059939708603981366881502615656345575390487089900020646264156637424131405607451901823982030803113925754646825e-1+.619338549816583256412424233512912198257394279206873682485501558318196485923872961847566727590307717031439090833355974756762937544045357727250862681594e-2i
+.639230624659535088972331581606913803811823918743048150450316918129535427101890201103413865816148008493567516473287222637805028400875602376859172910972e-1-.369349943460434373020708637221828017567568640078915889612120197528770720894658386062941928418577760476272844808248964003415480639861387745224219309934e-1i
+.216858109249533142235915906238732053257191557167629525188770092956832760978465323494152012089437951420161684740309993552847749808741007948424636824146e-1-.455284736100274655914990713152017449064012157921922846848005358926807441919984248314005764745717701281514507214956907662722418438981311370973185682359e-1i
-.524166862696742561458738406105855746587217924962689967931617720880919900729752229294537599725503285314850537297833248702381472548012116092082756685398e-1+.494278119526526985045899216560186830496753795115306804218321070221281834611898867203448875128237566531987309819379092297346231792749497016447396141918e-2i
-.120242338174338940811777981435988265043482450825451720100047082365018782465380962422126414308245689696965657620621674006044140849735979798134354809782e0+.182586027711712400641513288020456358059441850096139174447398414933109799937683589706696039948306169041568926517948709942066702947983509326768033243314e-1i
-.621173129933261952129009750375648775471203022711820853729685738645384961878429887530950545102385927806257564015827357280513052904058512387469129012986e-2+.117516360917389824830279928265468767466079635863641590294802918281773724892738280826305055341700385506083578377335808039992971924794303211682059199260e0i
+.657399747014937179875241066446523721503530765863425833887600756158949047586946397470027457049290526624800437318845290020026893814580443026962102009008e-1+.516842996717934034122676619726280128620856724078350200931995976094417451815215351268678683537749538582649499588310168054081538010892363999335768864630e-2i
+.107219276735795935973513840855532783507220255874157558796063796946116474392343207868464589676661165946785164114573038697839267378225158896568638219890e-1+.136946793938088978864602495965312398466436488605858106403273318185006264314751162419677258750723528191849722598280853108796014692522091010910926640439e-2i
-.942305472737172245401934142906584803042697124372306903566463395902702623121228145471229591221866002649450853116465458264885679771682968400462182122037e-2-.307481851098593197287267959132724012122542671511150896886220823663685408045100901907027503024064187485015001055221284155685504850761275835918778794743e-1i
-.227924794179856059060720810736549736799576742550830803161623057208055607504090972291604669624296746871239719358371410615276620743754942847761306741202e-1+.161707166430661955500121806748769752977502333171720306824568270602201280572054856662428018212650431812948498973969854888538682534320634837876256063674e-1i
+.583933724129029726490126266481817432903273024511594865083226943938336952049125856266299631305952156467625310162306976080722199333649778189708054145171e-1+.923475192080237341121912443366959094264640021485535660549988088625918327403123001379299354067379183167378439687993364123812203573407614267314202372323e-2i
+.924999634823706235124370365634389579467403693493905466280268687010631892373364768071566575858526383927322646130778983219275887090477658654273316787997e-1+.144525813244603029064404498094681619350899533255353504206822448022464986784618985670924972955229825078509912309667044092766659812979183833674773282068e0i
-.573789378735218687316093514992974858872952104045774842735266981315863281186121970186717794528802660530137385932273171810878701666800255567609892413948e-1+.873043703382472416422994203210542869205013186560464166163881269853452455296509021451460701552942960896367225652213223235911981143687620820433364826384e-1i
-.178071360078056083493615905492428313502862913525205323239492888870646462448332233788665952722906598779781112941484645029168602495790307597726185241933e-1+.210982409969818804489900487417477890293480177432394848178836833937350482537038681946542576066461828857444895194781307400936960746704336593511328223770e-1i
-.215174402808889725949891002561850798989962159415867808826938693416295324269741895216912436857372471645496053484798080672771879312656060398147693013465e-1+.773944572372299953299221602460047625148619193777900620755623412290463098082698379734094664637219021570422736961081737372507362443597502927510803135402e-2i
-.593219577678349192548840791049586220486663997763621598123242599743193793795124957142155348006202292062009090890853626665988994244867515468833622974060e-1+.278492386674519484949559835916204129891720560433276323974700467137116724368164515606429949716327237425830765114734692420219007371097248181623474463803e-1i
+.104157537388250746086033973809841179518741877944407887435232107525190597002805752312007585075275095985008560849428387471820791031257085451510238289080e0+.101213542880215230856826447044132531288782424872865474355505073666636129169348465289232622994859648354044503137187871718164039835071270876615626152150e0i
+.910160317592040446233032289271330107728813830142174939948266081939577218809870440588909285298750205022378962690405260045926391377105885486832923457682e-1+.441784925388902052416087020633545950774199860675674176849324458961886345288478847100073435704764367720927431299956630491431831979027940865858517728898e-1i
-.303598840653018173286365135085861571231361032218063388810923840959974621651842137099579522023591565614560398427319621266859373083525056925146191955820e-1-.469760141007646144263690303334225458724877825237921311913774211989063303944022556610849935531238741559261360692841231056722529663137512929764801878663e-1i
-.263176927241394719490656396716226358925299139108747950889627312835888677232257748063106089905661227668757285365419794087342944804023957297283311972865e-1-.102445873945243123565100046724729455789603385688032456208954952663819082436457034032747000083867762668844639590969185478409699091958122385174177144509e0i
+.651754224455033381963589419362293674160262789576491918558858401070815410477707014111857040825127842657685747850329150861968847434939329535502396394244e-2+.121252239972890260580723847039142566315735149033673432427668530698380720122118999446477859413985740847559693922452267131508524927400425095226760507743e0i
-.556782967404371033128707772400738787486725832459826807363484101604106319602156082345771242506083522532690500887795631332809511777243111642266382877281e-1+.140578916022624722687915811465794918021175441023390900447417314877617998588345580360889905222140384345696581640847186340763676915644225187996047731671e0i
+.481727928055341496034327874423906992230154368815603846433883912034256852509372356586553741293289113714065624314306618519854220387994210475450978739672e-1+.193176717760712577836554064606614053661062662663468257843970129766921547936041499036248768999163074671292726473244288220912154990258666825718237647922e-1i
+.125167962335578222053123840205721129836780634928008454328427326710161322345897281584333418029883498933404765749320870809890431454289680978624551663752e0-.922184149588500401686625572025666392994658538664778712252042900539728920014815373801704506306331838149974667143122820345293270011500773804830205931055e-1i
-.624613092311030697411518733327222544663272333449576936756244065928240264309064434174085063574964476423100829242381038276375649592783489958555038109384e-2-.124022379631739341318943594958950331160805995021243637017795534406983582774478566865410708432775470985126064925094008600036429815345830302901946882954e-1i
-.330287635916314579310418615765795436423572903669236220271820336240060982989097154617316257588734790698399702115733500635231274322628050200691128017280e-2+.693581704347076019233261674761428968252148221749261644422463042072430194664556340208550503889082357123233983739796690186351415928350940164702561116315e-1i
-.454298596229464356455241809765326017604932892603802179726873515739179779266063659704132023887308256094650136573574116695729465303142088521231272700854e-1+.469826334632025495762660847081764655504929139275282478691804713546899759629886088782048865543738663886357733986663737514107768360453693992163749075321e-1i
+.106311064718590741710937402427281044843316333565733950814769427129469441917831030188788882392930958298538856740587766077165483087076216327313244620275e-1-.523009419349198603024933341522614134343061444959524788848545243690119814736856849372339536060996440844968549789921010051891109573081993325200861675392e-1i
-.315635908050666812575314009778690101905491931456731360356632679248174595917246598808609702917532543157700710551005109709673729941466539347580896962312e-1+.852476702096334892284440604616214775219417054083579937439540916170190735622803096027058472143596498119166938678177266932273764852346783771599282124237e-2i
-.303965468198146293004654612977511024380369494849535512850070094407888047192776054845227234097020801135441800123488565492784556528733731852966251295785e-1-.270451062209817061162189775793619879243993626551443076312615912029849937993860676990806391940997329731898270189990167020456700586953860475579649897892e-1i
+.104422892833819739093214082416645815808145210324825224552156510806555401925231529241690399735457048224059327420680321291733126004314100977946061466815e0-.290952653629006632528030303931788670112396288835199374996434516897117335904105933973475142814080809686805207180168530331285648577361156188244099782803e-1i
-.153941315865718475931626239123683384338350378680776972960766036547982462122259308112032329661944096706871054513163907542568597503028231853774380165342e-1+.161904737267423015224624441206707855882649487222500532353750677257901491506801722355133838773240715267736935021205622403914983483555285719601004308799e-2i
+.398811098967366833266838057371314500381534581561049659821476676290749603584665063092481852459062454488262675202762455906653278112982652114681007123854e-1+.775621397445271719240250062488289351877323406853557340125894025715466067124700873510917347825741688564430494284537547913615388804970158377489477796721e-1i
+.324859816933472855999530638319835071147958224745128124058507457004395870664762866347583392228274769984787328639321364618928369329099997471199477344073e-1-.628620356618946554678361270999346456476163700767833208368193332223525575620862909022394890545764762772299847454743506470491093219909219569100234809350e-1i
-.159753102620982327210605772091599503808432885671060059318847910628410836362550396772477491182788548376179500172996962556632976591310176090522927683229e-1-.825732183278156259761816867405569779131060651965678015021532636071026465841550361251429042075776495058271264336900453988975368404498884315757229215612e-1i
+.704423149591483048943354087642933562549636663710400899651313306526543977609749668442540123108880309880265888792245430758615156047641380537795439596414e-1-.454735518288522066226850855633837782392902289246252028930815550287130463126101994842065405483820308628418133097702292107524823111027381573212455103554e-2i
+.680420541558077293252355717756904718816870836932179198170772192726946907064509418256713919717019685622292612779021091570223235298624683430671884506325e-2-.459350410023274069789821231576297192992791978575235849803445950102848168624681950391456952672954563806081167436183930158378851770581617294176603908468e-1i
+.221546789916312925258539762964793221250157775072657186950536854267267061628205862951378678059414263607390882135087311334909095142823052956641970189887e-1-.109247234846587678106656111187906588842837285446166850251156140379016856936367263776120291071673618004125945594067904107708037721837849018566911573028e0i
-.112796959624255213235365952095127795404602118660189122875790826409927285415303990847350700996018994845792855150702450735305611992129513702815149780361e0+.664462206088256966125141964674079309521929970364484473285998142330471960340302845386303600319587621733762952611359163384601049097595300759120936639645e-1i
-.728866822212140452207520607033544760941509577591343971382215237440098375155129849648012066549963207468905048608637205176706293873666550344631772099998e-1-.187432758754147176533430298656406227472108346967062800293166905671160223880637128278868198535703003164574378021544205212913867631821859400050547312412e-1i
+.516366815144014738121431383031924937064161570211548316505194571900425610057234557616694036247924965400164510046644999397050622441875935065910440657566e-1+.344564715005796076107766836665606127693920415854961202394981890309403127094768546763198142639513035637370195555937644105997986972302567165030505243092e-1i
-.238473036070719493749590543616680856834677868565233652619219229525351887764299933183592377973889839095185132417536969785539878867017363380579131459558e-1-.378185631855257747579423408874553000911800891904787623586192189409618344477693677775452894509864320992499585018735003408694431136841430642513826395840e-1i
+.211418144700067418259278570428765124045471063508172001780519846079147032881158451596076275230932561930953341032942247973731387512686940355839059833780e-1-.112679468408058253770427384830112398267671410685107852102375322379688168484989755463348849887491498852024207325102052159686928597306569458466829845088e-1i
-.135124089983414473498349843416988098029782759558483593447415626472940748160493508119297764435301788270820921732321696838498000044327601963144952807576e0-.151813371909049733161412796859825899929396240863727935970245795910675557358420777238215030158927774132271119331952454498567293790398470970521573174444e0i
+.673404022823641174052831536317281629516218555968423949794470757888194892245862677447372430185599005692517907852985651955961018115946574103801687551979e-1+.283071434241296166898691382243596954149231220466324519643270565945011371489461996740783629848638422929383664078356788780583093411620859933377091792307e-1i
-.466289501162587392428027113274334719168657010107516127960827603471565116939095614353092227882095085049389210952016537521038100373277652037715090099472e-1+.122161566508316345284508918252408040628276583295418898040314927067512999023960336544793298011469201250979525327305661817660772038603205142312038722983e0i
+.675356743607050056228072839881155211091113756121906843267845075886087608151699010616108833363655484535247144524811336772945788801842451217421648426990e-1-.687177656400481014389239198893833509371648300584781840508230702696973100996711244406895538167876653077692966538944962839286034554942747771706499664120e-1i
-.597180229081783921789745307402466004282799820584558917745146664994047241326976826252728619918962717481790757607169634191695267875430187343122024801429e-1-.554604605640143682302910334732062500028133076379848822022141930810777631703548460519418990871960637288347006954417877510197939043833446364956392707467e-1i
-.520326566747530688577031102640093877548097280763714109060563972995285799228621138205206671305103709508022445995855157632476997534956618538246271909505e-1-.109325584235945605814967752795948650879520509680420745463928858887914225215906755636788108196600499420735678701901825197262459411698598644259248666405e0i
-.182486401696457574683789379894319196926057333925911586841891328903359847241077365626246146218223242339219873808980971845836052779868101148542287502920e-1-.616645815999064080064609280559764981126053673287046480333957424176855316881819264207373893488453432902911580063041609995163703936663542111615504205115e-2i
+.142518498319224590949060980868497811040933480672120270745028984816295814328439765015741999800380616388228691657311515830541529348297281962185591541803e-1-.669044391787226843476154430005339344974926093585534398967707625507436525215744093315185588470876081109905087286633432937711977984048079267776376306028e-1i
+.464771699226432208524130342278158868252551543391136986149982251840388932046357156984037158190656484031538115378660064581757627856959846317681176755869e-1+.101299166267462259487807783722425913417668597950932581356832938457158429709251474593255380230958343427695802360891249117706302914954850805697334067277e0i
-.612487543467097502731692473807333041679679945631665482384516454131554534747832420678643908795648804289606443799271899237395641244461083582942531498182e-1-.510293276068736057177042320559717997437292255865937652464308847188572567523967540768952099574540702103238804619851153238411365465601985220028254646268e-1i
-.133028078131754047167823241730997256406218817156297829872444845001957283832982651840693646524516897810411297751486412289493245944364818408257469690912e0+.688578072386216832924780026370738031267100885392601017337413023139614977526674713674680399731848677540432597787613207282888959384801523461423413632723e-1i
-.667484968918968668616754856412479899464752864115743701617557631532247692555957614097113912970472268591685714179046479688261104730408040528834138656607e-1-.184323671275574991519252383010531908848736130526908167632544542376259721543383200735495304013399265751503616215269853373287438071637898545847566763392e-2i
-.398100702951802851241613525523997098973425923270017984803643650739146979304222745458172557369788393504465663406350264132124610326897504191994508079467e-1-.315943496411417739357440742579605001732643549817776369174313032250832087083178352294107496721172362632322502052351717268966336017991564964490649805891e-1i
+.886992486528794711324434646809249698949427904072743666737995552881316215249681702613871461875123522006876146201218483264885306730089983021093570489921e-1+.387713881858185746136794941641083624049715206271047042970132961681671656274435002278873412645389616917364491198565302221605394885789997428201019029342e-1i
-.742099818728515115819308388971574135892185321431516359307530551850306554404321935895744698692884487904155179535713379166888854910089776249859399840252e-2+.843248507264861019716828180127486384348169883560818838338881834752501051558460840113033167302124184921315021792054823052402374250540007380407512598602e-2i
+.139860746029973634599084675198452352636578087378399504077446485421106997065946117013845237023001538241485061631523529675818922379071659699409230692946e-1+.163188162548903861574284084828305335434196835372178150977247198192556234189446391056029542162811603677351875824232588399590034806049727374549202020316e-1i
-.386696185019509971217046197782944547021550261838560616954378831411174174712852835234469374501939235295549610834948462178524538717309831255804689475590e-2-.103341841698864980347556987266817694047376582143210507757357028080948927371816618920360517464595615074762172838128912915141092852421519600246013286103e0i
-.107715519006909842259041308278764587548468440812349293523390781757932750768156422945048826375941110232054285630519689827308868763389310457118696532017e0+.382628282648064848255101682695828605677945286088394645304958720072132713273309175825475654220911131820347176519592142027313140786940549545967717135153e-1i
+.310185297292915195527615811076781274015700078094657678644400386984088065811831700149244572775685900959771474631513307956916840898545249244903076651246e-1+.109103532481312715891433865832732567753462890916572381628682103155449285694227948021477456715864556344019025105603773768253140254001064923250817061018e0i
-.195033764986536321658279547408390376075293387374759530914632847709278000761014702545825599318322073193216418223386421545916490948264467296563836663291e-1-.469392574963232296238101807346795232484481924967892370698693477188197252973542232160581265463438872891106942019160895851958225000260096629740153963456e-1i
-.993360516650983704117198599254711130120416663048692122682238633667382509399391899395022083600228502662258265047886747790704551033998127021952605332318e-2+.843272203723854235379052986878877407582488556235168732907142454722700274643265009015468284543746395608687718310287782543244727577209921471005765437791e-2i
-.349781821110536945848455926364582126068175027959856703201454527317189236131759564436862041623726835051078864320110430216813253632922158079455968030175e-1-.414264242239349860716248414056132783685746341256812304793119865314209002302161738917960864595344549782081348991908815317693439984969594590387739958178e-1i
+.460313179050550416021936220330162841964846298855184753890909076535710288516581431503490005132231543502547514965786369449426993594747451139351262462197e-1+.451222369280180738174895187524818988281574809174946614556748988943354570711172842304225927518958040334846464815165491751314372183322715325588109402322e-1i
-.543110805996150969291555705595709608119347703924892994107168455645536411087733119861857698866199767280157021668118412647224412259856438640457291266282e-2-.250765016814421705173428408625483530004538646257253278928696050935768037476458596421947128282370583191645173846565362904612985669016423732882157715836e-1i
+.479062263942170730286647911020099950282586387261526301278379480435979610799705397585385003777629897867798883259493413479159734327704921554056807070463e-1+.922464267481332993021976678086818407452404995143594904248446814427894617086919028934866402135809495326119107038500001881506273271075208637833483621132e-2i
+.552106269811344824612754206692049012059610503875594343214243757436383187930499987173010997925531087730717504061735043725986733543872032530146278397138e-1-.270310588799748552121915274617330081263231998976037485506350446517270200813368847440739179172513522771438651283864749455706520789505310348497050263698e-1i
+.957438380213280911288889895135661180331770336875864027034482869887368972462080847466724689772305171293034082876839101699663230589653285134328595914849e-1-.150724508928106465127309948020061917131132279051850368608326762028009584375835554859657345499230673530021481159820923477086647906858100094639880152353e0i


==> solutions/sicfiducial.113.a.150.txt <==
+.517582556709454365186050473815586365207788349157456372789977544942223774652738151383017534312358772430597464894158952514902527495518263084244025924992e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.113613493821423393654595771281573099266469996276333667341152204370555061494962377470031828116072778300737884518979966870124136132452310353818634130563e0+.450952309779127017812678813590598803418123669639967413365530642858566970037162311309975441101378174447158809734439315276003263578516877286752402844282e-1i
+.624474479604722394735203568790831165745388033405149163990566064878652153888535374110491175448466602593794389185818461613284671019195036360330571313270e-1-.102563135381252678099538420714608063752602802725850948080377165655600252519440438392502055395942262984781934019684233792393479217536337234504810896004e-1i
-.457847511273107925532001272416728435850517622294435393373221850236619489239278375125302679560876726119498119175126943392754559926926090686483561173827e-1+.770867999671477808512573571317377096979701632830817137666252532041242726922771031108486185986562992620942779436955629406658813021394878840146984687603e-2i
-.992926836251209143710743884364381392159305173746548714242600266739510362679430111228623832154393497063210041985138500861187152876776253487957825082523e-1+.144840335073968812211910302746628669224827108907879672371143907120338499907874852884636863163833096649762591525914367359691734728697705351437366545444e0i
-.173883479801358309543908464859908802046575440396885289335931025685220286572712962480902258301612812353706111043635455996564686433315369982404994897716e-1-.902848126976179323358363909489429602640435106034403679916431036891821818741506713883447299125758605370855139267369857492904259131498490599755592250396e-2i
-.625099200391531613244708654062835274534141446743246234452098954448288481766058968379556837340252948714187647462741869811855667064965877609671696890592e-1+.101582907280253394106958952204309264730720386380652724978064656236333132517663229091224932251066924644805849799611870587474554407610293860539116911297e0i
+.590128098672106641081798134607517037442307336515404051947229873832198556088064097136745065325235470738823182227369986032601254539522060270397195906103e-1+.455858646588652424246860268663676312485068811407335117657374621381610765268123606185651442792960429636694386261841633349345929296794001853712251407327e-1i
-.284989981884672516378175985817488889319499168817676032959908531951654873359074000134468309755864355435853015422358572057745290347983875972492278520326e-1+.537893180161591025302596384915183650890068229672022023225854897276474701443272574391063947504103769081633361683601422147182673333708353259739396586032e-1i
+.668962800785435823672950098723952070385955430160488757545657345119279437996687456980737007281457221489916029300714124059068149889644795572565201014547e-1+.135217508449062519108810816315187630068304122949082108591602618623871671627483343495296987612303868680128804039234239422594465224000696218129707699608e0i
+.489013326517263483315463192358782567502620201098810478079726311344688137263385421978431670675780387917942776905776381408276972153372046134486618607712e-1+.263975246772953004058558853366192391381056675541270707152368838220089530220649354250371411707529865452242560819476493698327052967672897161576350038291e-2i
+.426122252432699594729025930803661779115003193618943350728737182840372432492174696434965618712258990610303847546093759574706260999491655716187088352667e-1-.600108005352894001407838214477455583044947565866524215376892964922836715197610227213143773935839623543019378580659658461479292111598567447876751429355e-1i
-.109333787424447572495107384387568018068465698897048844449044117825845199018453038543031610683675147449778910139710548837404578767882579507598255134987e0-.146852418333798576827192929637624945254925388005426563819403393945524474701223638860545786405780475684370167931361979764302359261953022680674467642850e-1i
+.963909395155364026150369567737972090998162893221310812598737106621587690603443826742461417984172949927796158818006499807426684899668575352076733221444e-1-.839746717502926721206735094314087308806369564512409302664653280668512126114504119462420641315388389553161731559584181706208327404542023582810894828520e-2i
-.141736071888342430813542283582594017499982099988633756004866447838915586220451269399314384652829328892680646828686597525432614219537211190618816077984e0-.574589145925639066209361974722572784885242082846554786695089994195675087157978052203372659869218124518715712756006839215608128935449882930797210568184e-1i
-.293963039649367039807150264738891904394486702461441098908813627799451567689880182571482971451195696096834676112932516665450291367894452716930810433790e-1-.119809223020454796325855181294572514937599795896797776586122765503938617070354970989189096241727075642766639169827295273821194650740986635592444251593e-1i
+.172304113640537185952250805529460148813439922637978101969387974654217927445509903661571552277976268698069862885363532469402715141017154270495330895257e-1+.289542686059529619331889545124945992340871772025605316432529835111745266491499811508557861240951250654050738360291816458817391238706996604467423282407e-1i
+.240464467695330385352191501787609664044225559666627715897411980178750007509774263555983489670558252361238833420063115313965707878416444603038187767959e-1-.356005824492366548825605847513839145547176052148163667788041338649028016185643830683222643553382439390769348337742423174039023545867892311203046243105e-1i
-.755185613481572043950222714603730952500700482678410582868516237700025773563576954818599167587092792800441312509699033208050813154331880661840321161431e-1+.207379586111899213357084521814798712890747675384973082470756604577615461910303540786926332440526175264028643044473019787207535918951483081974258132579e-1i
+.427992531013025675927414124489240938586790306519234161473764333308010818757171399953823663726208566330011660120652980700952351926029858174102589702784e-1-.730295842486460319439183370408813608530903219728551198186940381222039841970263008265524626621705664599671210526338808373367317485085457130785353707443e-1i
-.986527122514842087608120758508026350108035367894915670552020741708061060845085174718601513297425488818918918264093390931972854438083666965964580181956e-1+.294543989304192278207189471778448817172641500055156177951791469613258262502751428264830421872504703319602905217233578206517110450853600054776168477776e-1i
+.165156146977448533816741390077085608281948508524834614888463020878804652651463808829677391508753807628030022639422275216003144013362951264905098360801e-3-.643235772958840347401745593884370816730613586255397545880027820119472249157049183151241531740992523635547129934193729660935406658627887505801612691103e-1i
+.411432958639069876740965545115086653369459160014233011858566968185034544841905573007948721769988173126816458513322876986295029335456621868569851348190e-1-.798934736104112329970811929810829967448105321397397475237641455065547804204585106033729301646928413757245436825276903200032589153443799693531541006641e-1i
+.298313558559744748734927278716165336524016026738020082770777203281239272544809437739147467157598827798502071823399599604925656603077086588791466912112e-1-.771027144678520310342113277297274712950027875011947215680671187147744747280653960843837654859752856571840475243582053198466334442748639739598572887250e-1i
-.529629633711520322229312389225985815065284260916462937098340931188744417487508352709948019374836143752498637881554280040907169588410368763412017383454e-1-.138439569604800235753006332922697498794020585472050172777259473503806346252068858884001272430618954571804378061175071928867787732989285453140514870780e-1i
-.329004490116740666138425205564191096154909895483326999593476676526973790201009734052748798898750270584776996802837244344007471384460718011515581790783e-1-.491527080541623212898723615039876093744226079556586063615033252512096666895421318428883660355533453083089822202702830031661925378028923297015084754637e-1i
-.976855779351984900523866483508513672943615915783203114376186233905265330941451482053821829969828880327336642950525354793488066422585297512432520728110e-2-.131178394388088240558602883265861452333020830908885136544281382953234040761272310821997321479830760245780449285551392921288548599088213323226267200739e0i
-.473613572470727451885456953646762385398331375234559476402810535536039422421214544736126458060427338734595594877775496621979407114901314325450931479727e-2-.869866082742733611764618892113804046383100059128070934783775358214450662448935714322351421406924466825760104834730785900841771059125748859836043654409e-1i
-.222970530804337834021666842168368605486965721531078196737755893175407018069334910256454171293300372212074443693765845147289446045043497983337017342052e-2-.143284547758719417758321282679907141303488589050607307383445666375384433846476022824520758251319894232725551987058108785966687573128234125305409547785e-1i
-.593302690813086714695344664797393947758264418572879420593962481834299933610388781532270141224384870361873923179179445514934616681580806671030716770490e-1-.708366180198749183026134771993845007085784473061089375341249979998015977905019245397402339990492188063063006544789914499399318541970880868959173953113e-1i
+.142540812546987839717868171976939461649257045612351052408376751403109790205626418003320480674737929644626451264084539224864861885179271956158972489425e0+.142194768651352517574652756814177029490767976660631855719126579945531285418733395384743106523647733001500120566534273438623052729144412123952584407388e0i
+.105663229941859762771816824756591219776809899065765982873419225242585298034247147382626259600084031592188949748118061717198128141948968326966370744605e-1-.267844089652640004181533540788558671566582540804515937916065720844323849170121239648446583600296665976273874033805428033785715934333980160489546670284e-1i
+.236875957238192731311742626656224624881112631688023412065658280524498835983882134014313983656045488128809872679561593056567493275154225500999167972575e-3-.135828791293675299977035491251480347534064941366828037426850141970263702674091575354157300428729164206600055368033237417411905026013746417202650371880e-1i
-.268160785322855952570226694319586186648464359983632166518017429238628954043013167388385509411205309529112276512543931523215851323459294798466281251056e-2-.905089851952355885275541851750268997297414167481653083143524517461662306172795127999576880972855514568939112293188833911535728569865211344558788158276e-2i
-.709135164948723346631527024491215609678592256772031201339222186215388453113292143649494569402867816671060454253709324268857292755202094823706498917498e-1+.349449435722479756366846949796366155175280307134998474388349765688383902364434639405234530654699885631688525494755189706150467114061727885018496002340e-1i
+.418043379791152405337458673111290121285801561928532684282603940639378024112376003281561152593334300601475469924218581591761321246286729874361527660060e-1-.498719965575386827624456317072423259133286211032622096479373989713401468543583588716826228241646612163155769857607286711566817851423539316830398619448e-1i
+.301860712694399173936709526768457293304523139254310115352175228826799118280294013003511501961083949160285918519911069767441994706595001062060655937299e-1-.622575290270818160288412743332386906620408111987270148021419654504310802839861587005862679710784345417810938049668058359511980454263546704950455630518e-1i
-.166862498227423428736150294878518356534480844517316120767043631994750284055784701392434468199113484286294907949621129238974910986142337110917319500329e0+.853228384197839090135672062655580532228308143850524756268293283835184283115310630951663891722048160733554054252384988825173352134132960204260314033136e-2i
-.970828867205593711896651583837152393040885888404621468371582544323225282591399107125744754482365823437625162055605163384106553650926217805899372367232e-1+.411284778034637903287138590486391755257718608077282361694440617802066209446521414381788161800300404382663904288279286162408968464931022394015640621350e-1i
-.410456896197314393287392560553037629046470420588396747965008856193299521506797856817987037968575894438717696791011175653918964508034678637249284145905e-1+.110425105485837060479526374578372192090290804931723367919825317606257903033882717300873339892772467993279114973400903490142004690765840067119760496683e0i
-.677402516473945569226966192551264256923196936479151718871075463548457657691533384452241398884421600867034932254802313190190924465291067040416228155157e-2+.452392100237994305436887881050999912879386574314324306752854434277603514976905512756732059757650673604139633487325517135404557099595941725875175579442e-1i
-.918548830405504839993473113386948298387621523289172157166158702789484322196352908850180525534887349285668887886348806780847626719042325800341514031654e-1+.316486569607069418544950976299808467443797904554083230169018589161741009315943619803904081546071273178028322421242121917005094226733738502711755165277e-2i
+.300847545715503638521708840590838209953811827675582247188902718216082419271339075534872108171281345474602496195312240439560607661995700421631326759198e-1-.111056148754300363197974549631038634411410745177084506245494252502722546194765098395169771651531983651125169061049639711309221342270544464407980098282e-2i
-.219915697111519274836910547261655459194746597785210819308102379192688056382273731638890746319487263876011024181076018107506813875280132545187186914427e-1+.538150060114093547434498968073233254315003383380948746994769731556033384534427138660723602649836451471892291039791009549146829383212795651622864369572e-1i
+.811488433885888318145950101479930980972443575058171775981611558593793473673690840175868296408586953597804749053811150043079000279383683916495051718127e-1-.429675920168211555255022039305861833320279328502731802118055835854602916157700718822011871534331513069358107377140505093118457554606605466846997915491e-1i
-.453253148546709739930529006786779496687765578489069014066070246389176940288614571305489602035196996675824810914611650188932969395742364863252274106626e-1+.133642022744599909969410456215653021004920490931978172332563123463839057772959012909744147970855102393909707559328148042621984560200502306801940621464e0i
-.453621844480076632197823008023930105847072999089689389527834978368967569857204633906609216941459285232025203937274423609597812734686547087479099251871e-2-.607364946448457950392675699417895403297097144993174706551607915766818228606404197334800109903547943700159362691636649234618150930259687448695480643432e-2i
+.147597976759833080938784099718972246705633425404345521241426436027494523634031293715156794043626407059382155198781706872527987599529563472204434023180e-1-.433523361755810949704737084569000882907858655693946469789620703472979857440561176146732729236643424237232150336965401936918076834922643385112746656966e-1i
+.662112953246990130898581364857134142031868204897728369051455729535802930307365337173331881767855102182908535167020944454249783975145048892580712428572e-2-.761809629289501132025957417943791899135676079733376580808541803686299154782686832205419781939654069662249878959834926560358584510359784595028415238517e-1i
+.348333847844124952453476723922079743692494133669112961389291563633821723480699863022508953332987046874648948969571829192311499829873146685353340330247e-1-.114611419819318958576241070707299278106339228275572373849400999156441093613749633314141286806813968446228220837682444185521422447261878431858951419345e0i
+.419094587045566870298122430136468653580808038176551214984254706769201110793910327473997548485902646753679385448129133621186655654874686361568580929480e-1+.329243853307062046144822547528032102140177819014571362964466160833010182600319238239991656961146423994000302628753682265099317456647328236673887612082e-1i
-.645741864036978758370009352057563457889244009262889961725612058145527963085804098736704639136975533846177957012492802141434387444662875239690120170446e-1-.422086351754983921507208044860490269106018166623696220326969745314875417290554491099361931078685025341729109657708347861813183482092610984861171590728e-1i
-.248930446784339214919537763678884867856953784066293943732661861157583226319392103664715449494896547739835838908615806779653643257613418800411648177276e-1-.600637149566232895208623304738572330598752719995638139101252799694979080302240363286010000642337709015633372006601220961934387356236350830274944246459e-1i
+.453823875731264776708354982359475911265050650147936976015923914261770462295314915626647740762349629756115117813103649819329809721239589395054395850179e-2-.844300910542238782155692273404310278734095367340753127448543433352194753250360541423426107402533724491077546971055595445654569848205931029307872316760e-1i
-.109127719732131551094211961220916425926134627005056545678608996004509099117937156326790982581969257865635051587540166152955377962791571900292892437132e0-.586634115816532769720511424358272917301576588860492765001209497626285084252208351416650294116977595851226100648108369296667832181436649955786343030909e-1i
+.453729692062983276784691571853793014144825822114721402698712606003023261639693557515116744890061766629089891736166152060913589930660694618943113333609e-1+.207684048924067685657135206195292773173318988107424647193333182787003237306343695061414639977171016392837508362845293394039349181972854322918877092953e-1i
+.395172100957436081802931755651673256402603825804242412921578318496961110896123609628215756299185912064179357937123795439877736529895503172844877627975e-1-.273126968028497543918089302544592073354864597111497423275145176748095555093301791098747756466552009613985359469218659739790056024903929042337780012794e-1i
+.442448567385422918855432433305920730833099347662174077371570917473691341751186564587261713904669721664642715321545720813654918111663377471061137339881e-1+.281640887388407469725152241902470760214384600750193361924569821645029507378339912662130287782168073871568241089519101545859723024605735912247289496519e-1i
+.145657758860610845612051571297091156295344350673042928249291819519446452189421013569096049741407065768334716415616601190224123722809365839694016107911e0+.981221916008335299165542790018410853090744619374336406091952536720371985917767526033923013335009692330502183840807430202051924047523048199974003478921e-1i
-.110179734966149695261243316412158244224849646716414601419504338287143834769726214074698882824959365975664438423734300311709724317764760937922747698578e0+.554329831159256026614496515380161754102237346060893939332317319014092673999678149166626866419836222422712432138034354851761663367517559868230016733212e-1i
-.968137473363405940203978778833357920126815667301453609984773249790192047427934170472166866983001547692839950757948219167324060806041097186181912678708e-1+.904129813891008784808861342466369234533632102137845386052895268183048779995855632886061454119491066308108228861067854561459946417004650223427763802555e-2i
+.483633023216834383234269746231124397207614393498625278922473254147125813489215027166325641490825189853013791186012746040157796229828837323562413308993e-1+.473797907610836667547038618647433696059677056365946371030856284608010896135830510332363181018817945379256308512172999847904154483531943754740686314548e-1i
+.240881417772584596285795440565558502894197048486365041635103280728655162779009395592315265081924659802809216504285657186058426944407524658516343407180e-1-.304899658112031691723536878726283141517634993579775617789766877360336634267578806251451862412230173543774250331673140630657306982427147219710376424177e-3i
+.399481001852332256990105672391975400167541032929358360611547247652915690681796336502131131802402284432404204443530254499266480130113035781419386337634e-1+.834998686009613579219298053192961074642093039873768060959662233240345782191050417715948156564370338711834553040543418329581822586170040760549543435831e-2i
-.785293070113669088184834180990133575737161387372596672524247755085676540986044116404327334759325758984834949708506613333167371099212080203026959654473e-1+.760647523875648544460916184218041921276823432304566750437082268489778341706786534620961889662860786167356085185727572763067370574531421703061010378977e-1i
+.312912409269190487338354416555801676392946440845689115850987810107720061569248890636088467118857308256619390611063260139571921997051977559921915425552e-1+.111961019161255603399698110356374556794089659803143323021629284485755395684086531499336014811253382157822441852706588156327224367780823458829745748355e0i
+.583667301762152137634091769055470268535152190737789579232883631996901033338947453337259236621995669959350584556672693302154148299744735877661503501572e-2+.258572186818403032671627560313170412784302429479520960499275821395897684901227158502295112600119656998882231878221145349112298860820202490019358730678e-2i
+.149482584525494084405893409677750404855384495893801826525603005157899208539090868938206836365413877585739623907573825409039449035459410678825368311302e-1-.101083927355631733780587687488164126497924046690512728532662682105909372012455984036719311075106830881729491185074316731241203584640919732353948334868e-1i
-.218036055016744309123834951825165609634485997067057377012960723196811904337174287767766011915824198744166059553144805476653918549293212543464114911981e-3+.133706665235350765144936527132246372102272238873447856395518307815105538425728556341815835026315100341437474412649959670670091652464699124878960037736e0i
+.455971174799568566016719893445922749801393165212810474286377745873594116778143757836305182282799084280431829653643985577379014307010475153841649767091e-1+.459237847725133355777589990208927780391678916548702781736513790121406786154146917206413013728089343248535718731680166456544860869132137521331206416137e-1i
-.356745297212717643426689235432423829774928549281863857636926532075821216316358961109392136221542302017131280616956179170237802546577143738809173516825e-1+.131946139103389585125838647441276274658527856407062894680486624461866821619222703150554247999060396052146772506600197236093884918658029836888127206843e0i
+.440592174789294009557472073740205932899391349456420383855454586097525828773265257133594371811734464495249896882702074128838375032729073660749671416641e-2+.113384212893517750805635931307771674503791270652335960211593228161628247681902900871187610140786290550484258624621766058002796993014527381682891456408e0i
-.870275155645312963505474164002263413779198472324014028070842065587724821777239201531157026680212882657374680181812456684152209934546373425515768738995e-1-.400922076454224886232795189053685730211879571064783974472314255955107257184054165705675422700247698079831645639329044046526252230266376032123212450482e-1i
+.728807229755077119324790844216368168671554114625917778484308664303569280225503202377570829534375236630806670365355353629602574481811958318645765606881e-1+.659554221732843001227931420203615936853846700438677823083474672776575711950880657200897811298370301577692945820236139573818832502260544080298284305925e-1i
-.348548393664446619533337729708007403005140328062082580829019445510993488128297050455324429396768484277492486488992864331814746450862373732099984666680e-1-.115755893530411977350463519887217328983563236494916889694037549992792012474366643274951810096226025138280416985093734565598533752499928176747268326513e0i
+.109654222928332554980516951683916834071522463685183773656544479359030183151556831462613993719754525209389533064771252226335826076926836817975835573101e-1-.336382368382704551237987126791502695264632426788735754920889635182556662595571254020460910353105006644164535022646024317805122389916189361487301092142e-1i
+.414477600012277850541639173141013672687716696052227920502378021189412588004331072417282716537641842658785443000033507305116261619863907928660978133311e-2+.309777512962590051968795583626223781005563234018309720030040148173560631082109606365086844525341138761826311507647396273229513806999137373108968188899e-1i
+.112788895906889889714755076712822212642925991925047171874038349987144856327721645032558980792603951848372554277296836726518534556173723195359863090250e0+.692730900011552640854449857634394015176127198645764586463905494589274251729382176566231246112509139632960383351004832463098485047971425916434586684373e-1i
-.158706098350081682225286364875917678624327937210046619548919534615757102650431948344788399812354366568755143876347190133350890410927360892427381978707e-1+.408404627884536529837775076837204805312037524484107613255081404457926343855593328888362560495284643371226250585504594025714606887894331747776264473871e-1i
+.499901485052460152679527669310011515981136052980361701661240250430750982295307052333010320335391445763480577870096165058558415384621347187491338051884e-1+.275398446898298897664246458530057141738580299235799468348324841092236044264679411360059652637199457461423774884284773961753952663931636140105728345473e-1i
-.764748667228284805008402995348859325220917951431993180447401447319004604424042475646844439958015501384959628712934957030285794818914361034560911408701e-1+.717893068208982507404747585786627982297733475939887475162471347635492858247719973314320370538910051504466718064899966708659764974035215374992454486345e-1i
-.155019259642253586626518242809456320068392825610078380190059128891231514237988958584722276547941443219099493519367539408744871447921997382748579168741e-1-.558638366075518663206505006658406164612711999662641825436202166017432524950529181175707903726509489346673659044412609528469472226520228123843324127822e-1i
-.148639840738370197239151020800917031758513005954602921725852554840782023352870537744301718423860747690775035463255285161058510107199048401815233283048e-1-.198675288957256185007869843257481101453051946492006450380759394888096603697831970422100662669151087647492872017727084755110198942720715861952210231644e-1i
-.595057996897245545816202982438574129579590021194385323779904830241051000430331946920495552459360526736559800041156098867367856973163351314187815302556e-1+.308919037603234268060883109926629688143552606332562403276274802563793087774292568654938392268967162772408924555140912741634206906530374906882331161172e-2i
+.125384059064359176537170674104355421214990438354607778725133523141900929864238173950461011163079791921219009579391738763661278386597145584875690885648e-1+.161384875987633326407700345488772916118629715513513104498188459695369213685117376635813086487219001560364300767832135481799740570730765328126014567617e-1i
-.924124040674279698649609001989285007812516008281095179828655841806246484529467048927385054534422396905325006084816518031930715673274590217189206548753e-2-.250135219116335763525293750013690675456891549980386995282707273072784851574657433756688316018260529370812939206467431777425576526899301078522720236843e-1i
+.150500334328659737840415962122514507533638251933058897080024753100223854935845068439696440159501465273111259476918798634634062564589365520541164862375e-1-.875081176871843746731814091368509824909722596758412572392677012236780102743159855588583667997946785955059537028577488108629880215186247572061682368653e-1i
-.221495219387627217153732723528020748231398254549088839930048875177834701698929722645151595757242522696805237982513069257492166275316664419774641277132e-1+.663680443612176693513349111429379824844548489883517263506298696287665441142723305222382246045782406784522245655041241643567622414097263819279272631409e-2i
+.550500499345351505544673694703382012677872603454263392535169646432691061081197991289588623249460448133079184529618172301349504808511151805730692602171e-1+.897938684050296013395675656481119411848680971413158261716183656764777737616567774282650978056269027053971890349714715430562380209208732774351848739533e-1i
-.777872610196221307086177322629074835120403493241036964841873569465734596414803786238514720871498302800330706076873800329334163108192692102813617892725e-2+.265902392335720087714495787813857651138192266792728480397979895303080456340813403924954610576632107584521531494589543372237043407572459062473011496107e-3i
-.683438430656670043541747621944187175656335245830273631108552335991259325339407662766510316862952528961972602512101506041342478664790619446193361461077e-1-.642086396366242916052524716879955993151422963112409231134338166603177997795882583640757239617966512628348883046675458524963035760519759047237296237743e-1i
-.956651165050882990536722386972856108498201395452497321941777951376905159308629179721250689428548443090946474053404231137024229003799065220602183790782e-1-.767963540214923005849101168919014234170091367173132805002753327115958068090750858336744988146881257385579999326648147015110919168838026918563867961883e-1i
+.558368150750474227710497209007908463986086351104430483355185052376145961047236966883175635487390141093091927571294400055373581467242510967303444858197e-1-.115044532993744218696111828070455254806115071276959596997501458031419431906380117708222500267821564011157004989082681027091392604750198709045126036042e0i
+.349413314913950738748328201307902553673862671739627347875820251780683134870882372997469936786800487884493390556630091473182816978694051947651640066505e-1+.714577078814860284981204175532900540052952515035708364883796553908964697672410163342707961359929967549851430282019730510128209010182653627778249731755e-3i
+.644735752943890403052520586352483113185453647107365000042738696620217617975129376921090920457731615681154802106525761480099538734189119689385161209643e-1+.773899592117538691948846261145042673336614906933704393169866109600331783598673276579980327838658324973914315820615030889145666548435079032742507900255e-1i
+.578323827601705312221842584620985897907900034798910394284963788683974496646716629797976742114708937096848610522215885074852717193206316921935616551638e-1+.186189253047978483746283194192898594138475801119610099889922147098491889079385893855430039471634075316864093883954508460969018625774353588687746362617e0i
+.471093756975669961844622227260666945867226153381084101055941844367084615543638343883107294245518824563810982410749608926164155385675677568543762979253e-1+.902813815685169703784227757426585898964181816311338525507733496341038035165810527554788822290951482912463493826896285972716221009782197966922872877321e-1i
-.451122085148860933433444023281596481280725463368876808292081112194744427730082377994190567459930689283009119955988487171426652122796853749301519913573e-1-.202055227318692401527984745138303598990616097766654290290196084002708004367474234404496937431623104622825174704949071688636374958392224257607671214447e0i
+.943402743011942969522054242038905175363096663592999717121326189135657091920853794020235862967082197114373316640093728416460476675733768589311077709975e-1-.409551689460176255549003902917959621841965549401080909271062372097375668236486024879571784946591327531570139903654162369642000642836023886747052277836e-1i
+.524337812877817303183270571551920049232375251182609676315858509834055131280153016236964028888871712682470269276802425802171118844128056869116173523232e-1+.402705875684975798162321968239759384181317196708985694469055939278198851584940941506403213229276796872158210116957793206796055847198732979932296444730e-1i
+.326892689649228096153839843671224696792524032941762009159796834763509351883292184050211844117730900520042264921694545729925003349511061317036612370027e-1+.629087089294951087686115952849779480493671999974744372792046021057058164681021171207321606130873442741247661757689894595173496664182751763911235540284e-1i
-.209842801316980543640163061407770813368424359381728241975472445716941654228860637261851912336347356662653280786422637037294385678751994762355073448118e-1+.131449717766239946098268745051456942507624363462062605712285091321402852859437237365678934844717495661219205729457946169379160586767586612374514338061e0i
-.158208358799385221612211422487665731999428731911994716769848071952010917794015996255435534707309082915686657935450894824112118395464616008214100316151e-2+.473774559357685095728284934011811112506346208727774218984901969849599625391374963736859535078385006205611633799369577503273854394537933348310345438441e-1i
-.600691964840902595354775425589051595257496235871292905342801862772385055529949681028781271038158442774359682648106250234228675772696835395666314100470e-2+.959031317657904850586573373888702210589620206741207110634301372566276340507146063446982613349348543470443785202686517041246480606931336049120921178985e-1i
-.423626360282714429881654065421980355503179506490850904365114114418557221261910651039040976842029920137272413607564211270765305179040711443337166478282e-1+.551835975797059077186450780844427879619845413829724286595694461807796440816235642628818514102435311073861192885171673980903472939661705599602639650763e-1i
+.826525901292365505740817244527205428345809532111100548054919170210931826470912689486785523925337395132045932028866023479096158352165827212088132195194e-1-.318885112208211206520816307575142268689336706198478145270128484790357158324511103072218294712199271551600017695104621358380699881974529302207700066311e-1i
-.861762536597087701335273885004635843121830436747782826687184581125497906143350391566133949430065809802601157458263816996747282617776008374382375551588e-1+.426811072756659679395085474832202847383348444142400870150302363400569406133735391825486645040446360351739119548799145290920931041159727078891431606423e-1i
-.743388120245831376953855068016494122740320739724902882685468427710914947696107788977858218314584738814030469218954588895994310629517664168326348278315e-2-.109300374383630245537681911027561106716925263388975995171060156762370002606110960591604811635725086958232250812456205065115719505468416897731980812274e0i
+.138562195467428421298281674086185733237361735445555478316105447776095739233142885104152847381954071525457804282774181309966657035172601860372394670574e0+.218782512421067021853329392457057879277452898892166622979699274917495560299419307907411555242197455309818166276774664675703115947170846308962592360422e-1i
-.125256174287354319301880791531989376691521599023007876809542535836506881553161293184633785400877437285578119158454363425798984003515788638690380454700e0-.119389853900890124142835504116284830172003877827142445059307869739091290407647886978166038649627829701111025320385270095451659987824415241269745950654e0i
-.103405466133043927892274903314653148324252092647651683143106687569587313103569014001758487129740933934223816118186658833818881459497737839009253010930e0-.387930178366043972068938581848451947042442650373734805137241481932759165982751328677795109339911800844220638950054206040938463579997851824798936000574e-1i
+.434936140424010008444458195156840407222650388906318699607391235574490325668175734099098743710048191291875673057333208873371051406238672450572629070811e-1-.761272023783193591912915048557580509456165366583268065052885856920345012695508586468602221705088567063038150112390736954518551011338479424186689212330e-1i
-.535062181537277155229072916657612384967442466486666952861905203525077758793539836399871766200753653497694931451161019964993539370518601440777129181433e-1-.531618000491946306858883823170559936936183284524989999454106355907670739017531071576882131926428704542019270490031493151971937134108626374314237468696e-1i


==> solutions/sicfiducial.114.a.150.txt <==
-.602603463973505358335756210330327858661390434429960132935166401137649231105200758747434327642470977305305629134311632954638880808970779253555137874178e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.422134703984915224654044508052892439175432325284433866529928685686414042533963125278441926588440783031467125157662197646174659397251433843022642464508e-1-.375864354115002336032330527460464354817709380511147783213521911177689568906075204368757706178431445594597796243312392577749558154196634075818774086357e-1i
-.171087375169454589197073153523727256962608770213279824240797115219345446387477813213422606228950124323899475344817038948583342732773140389868923361394e-1-.786592641403403557891425011167975576997486766392335154893705170406811021696016017879252327812752127263455188926097049304998925210765528572986344485625e-1i
+.287756532053112208530838471091498972534394420553778264928431755825184929882661010784695611983316337018961944662397557366609416878618391897679734111954e-1+.109193926011973927347416206790640928368671331083589689410456204893042325418474694580939140237888128991088019275666619813160219842716350205614495247796e0i
-.358873331828793935431822658703079495406589950364587618760249962066502457036544079773904772768064070412012131439729859415819364463449405363395937829432e-1+.215803935517262580386761549306996543348136283078907445720730257990386100962023660586487638465837769121013031533185343064375442987004911423681007665957e-1i
+.516097326337170564024619683388730971426237462087284595230053105332254709228545154112336815435494618987612888298682490496126958626822470233615621271178e-1-.128418572423245100237578601076465175479440331965609040272411920136218268316369906939597719096271567680044990104673713135248425022412030558527893834331e0i
+.726033537620167331503688650453099525627775216333296882944544828469396803992165915228728029805692606781323679836872936588833077949451113640962443915300e-1-.332141020107348328193159172483702004502842624399135794717459586574731598100512323658503326524242791108079671307794043083629846554251734109836891555013e-1i
-.787357138530693838482809545506589246777239004398098568769367047415289518957383728436121693670462702028489288030641244196087105045516147492353167606464e-1-.808933056464992512808387759687513659722632697582603370812304317792350719095998115928062183701434395875879394796178024692315840968295964175193472128076e-1i
+.360919067925338167500773297787529861634586070054824350072589595901781458433741599377468654129659018605639878278031780575562593500806126702579822823679e-1-.389025508741174802730567702944196025422997330410582327130254113811908016137126255621294846483841499452757899302230331859936461622417230853527672093098e-1i
-.223193019831654154079797727037620501151991129995059010202653508079625046450231951798896172202603006394834797284382449144992679834081558833435589745370e-2+.300851037937742918878542509117853767198428057298707057504272718321021304387570441175700599808372881951100726500326832337819582262731153090818000345131e-1i
-.165624385616198349590207484288212478135977927783499007049850699110548854144202569207851250316545487837365736622948892110138464190081710922498946606646e-1+.106882976692699246960721504485851747138772482418041795181015328942979597516478166435348421287781643170376936691002714562223468810918885385995023569458e-1i
-.631345812511460586090400358410668139798246625571831537926553333677001017954730938550251748549432656340722430478778532959980717640990112976778427751917e-1+.890199675416444522652056200849176730204684981748545690962116493058689368995412881491885008909220460733337981906731263344566786562528651971224932725303e-1i
-.480895001394278551436927692651527419915474295092673988630184051440324638928676260875519552041171070479150766620564498995296456725785373872702842613719e-1-.145869824026198804974411292158142825562575577213875794058545938557052042975572993847259331405867704120913283526505314964436639620511586843200511848185e0i
+.569443274831156576767883436947067074523790910691058061621489646180239720031519884013156300056536598520826185978322420194012186084446576021039787281929e-1+.175042425921113788255813423784407240897339578501799092216898774838669107020614052452450540069179511883472435429788558363526434113091723034298923152349e-1i
-.322755435125072121843130093332187682413768121733289292997355168095950562574672736205665063525829105320759849151431911044915638541388564050768276722128e-1+.541780689417755692494379787654765498644440719033104418767694094999592701963955124801619384271735406561506746542184163884402862337009623100131525818109e-1i
-.910310594443510561861681069247799411159291667735631288727139810666757994912538117383261963953980750037503635013326772314298162316954438055843727124241e-1-.131314816574892502101410114856156817153454776576300481930193040268585551533531013817297094933992243491373040864541097946730731077940058639598456295433e0i
-.253605242850643757033056158944072196773651215677133572239141675404976839151381432546725092064577752439741168535392177561295286548287805397125423460907e-1-.195794778445379157966057992527999455805604089575629527873464769151214375048583968704156220243515239770933637875766758873298228751825800243141732429599e0i
+.783544798129347568252461483889164018759807424554275797377791092531153382157676461581329320888898757548320687396711957052448016603905048839836825323296e-1-.104986848087289011899857465010518888905875719141421460635078950989857571998141740128712919286647036877281198577278173219536067981251140857333886123370e-1i
+.140096868099434106607762010470322210004948305734798942275915332106804803843644003063125149793073186775673705057837594119519386455412754016467107505534e0+.339291482344869038883497681519442947522250048452536846581889275662066398652934367925399278510464245756893691722283387371102199005300402486626450100727e-1i
-.360986733320695212297039383218429662757850188768290167656636329541890681568800773925347690621314653556091935209826391898477069294311463645598585226138e-1+.260487432064579029549916432727696571094524056925566638298405169936318067596697085082918839213110532005322801941236506184246302140678130837446125199454e-1i
+.301482162297684012721894510161678282959925346963677747380930344006218478677892226564802861767908793386389312974295446270474926248474425566192680692244e-1+.609573895680816890740750913517299860917920217668568724391848049801853653119890074916232915368938800816822740214778525280162174009499528293900556946694e-2i
-.902936629196715222208789591155935434776290159177155986584545865942501436478632808737143064094168334746072967408610388745803673505442637732645461461313e-2-.263831276895844196090491368093520570784252243255497801936688007678461579835436875932345870661866850655592625206019496574520063835731845889120479191598e-1i
+.246269284694125944518577270108341853537732096831519576578500220611379201366233194761003979123349782953170245001009461586443826617474642087064813511219e-1-.822131406409578423423891877294845939381652717162598126169824083058516821511151162842253229807563020132493853653079330891037079778688850183214998824669e-1i
-.715547973777647461617253347665093062882204088982889594057130302616477081631868888876045137808736298536757151368457728926952919918504647459498952304460e-1+.800865190167033687105845704757500199784620202167299841867970510201227811173825432191772830118960954326047467892807733788936056727854723273266175486783e-1i
-.426289654873200084850690294399947402776275934208575285582942373158758874377895615008970327239956744759476541469382529844584232773853741207055023087601e-1-.490619486346340687816632457191714611774307980517855306170390294690080991496313860746487785444773790696961780893501692150072924679189594709211600555963e-1i
+.270200624567481047831678170184555818542928690657400521375348568653937615689193092554317411903902649855372327518474840426280028361013588969808011259027e-1+.214159117956741918798673050098065995213502138545931734458019490517318732628930449369475685857840661733816794159790156380506750666304410553433678870207e-1i
+.492214539455905712630001728186199512935674198926623986846623179109829227264389597195767176042534883026782935142240718667931158886680885940209178557402e-1-.829876272267260469098207022002220244928577847066306463319099663513010785614388696615723145360156199002568471531702758293585623989449192276567832620632e-1i
-.391615214768205700470634936819081275758827245730495137055008535129835695493075474651118369205003111304635185827548464888860263027155487318176742313250e-1+.321486264781748267062685927992819220741001573473805563641769481005780390105243580331214868187771152932127954335492533388215138051298517880478262579378e-1i
+.363471543563216255528266798356295972804631473685546144410453310017706502938011396956948570487866666940252004785385123408679999894346757858866043755658e-1+.350228389860274058284189660424135903067243471168217521421708681816508821941214906085382199121440482487712960466597340873412974628532698556755501422826e-1i
-.682571536634902772398957784412060440972278442039911442681844995230062510086005348730835467092818416176080902967454074669311973704005859990004138817791e-2-.120969830407931686507747234999229830794415517234314163394293957845017924612645923295643262513863696335371559399566636023291413434012896858206851721386e-1i
+.455311286421274531432143509190341493052229619256376829484307711985043069338072940090004077768037321931496605550947661579940833532295594727718048842881e-1-.108171504334989880780081548818541509953077015582796873235175715807463274623293440976561287799857818078250652983461104351931274205238611582998458298991e-1i
-.515611428762845879921179880739279777790441161293697499788530455264694296929222007177329347883607029462543702770641478329004517125136495185211454643399e-1+.161096165417544724345991632632435714521345817917135954553587182675924305270607246533792392640661151671024915081912071514486256313351455073812236972100e0i
+.837394178145229572140720404614393509765753276978598887880367255779474285194478185980543504824672483849813920152856987225722469675672160230829761034597e-1-.364636989612344561436036514584192583856221588959426427618219804148662820950914959242341337586038083956181826956804576326360675265908574138243838298998e-1i
+.905721221378469020077398684038194538880561758124844240819080125732120390890563987884362720716709132643681209646537274003033371416427800169005079049372e-3+.468851867819284373178584021822738213165525695713233152702219161951146861017624499912971454267654708233045328249755744791077093324385770196710322336538e-1i
+.170202365190188198432673048882630502290106101503012900632743130755973972276292988526925652980065330923738882158742275111606254980832468087585954217935e-1+.125495519628276689648449534930613298637965622194679378945572031705553159412928105232556449100293283079024225746166163948875052267147165745456322243870e0i
+.878112202334712529121117555991415228014745805010223665046833165745014847940275310997021011084666194022064736536949203683597275851747556746333094922803e-1+.984747136685292718803313588308909616570461519037293140021210731787557963190904194415625176519398601279383641264320077270875324196442044820004974742084e-1i
-.661811802650419185177439406954981725572954963109117641200962550795240477851678668062191807034826432204158639738701219001641034830867632675001378414019e-1+.240340630713842910064648666372335644274642080860338635088067814399005327094720920076050971969791359252366744023216680724460389443108087099374777843405e-2i
-.572163472854429728604770059367212376475841843021097448299704146738006791341960205439650149936710936783091347012849117862921517249449142560873154706848e-2-.472696977344196349608603595756858247699414887305803786750793780468147109270800955574461291620930753794610564921461829179089501200069525836071610930470e-1i
+.911714362523137946764872889127335825657249507350171471734868959817600043717592451722734327888884497835303639593228827312330934287325546452934201318877e-3-.155858337621317655700039936235245802338545739751416010005729198755853084862654463398069829081035576901460527436921507083340609313908059402817369797501e-1i
-.146779346144039560515367216009872114404089706058652648151093807937636079453042159019673962401228846188225639854514679759834503674576624583871828459826e-2-.103087000298304325277216966716038988993168098629634057748650788800001299534638824690639588109103670959391080138252104774699934640372133862330573651116e0i
+.739535745781041587381181185911538891080663419810648211954545195804041176474803298025399244144850576362981583633492865124394740562868636792913351594033e-1-.421194956231427120250579459905596905228917684109559104413334692253896302494285303712409037928659967910293167566237167953019429366363647464399588974016e-2i
+.808067877404472580655411317997916093485566293048476815887755834587999423388018888160688423914718578983973717825953341150283939054931153162090344139470e-1+.266452438834605042165371610280056313047879336457704125238349399978698818208481794163764743369060315430200701323104558620993523364147019557242535282970e-1i
+.130369705947530621798747812282792641424547586536314350474296069088667159242284877914810227805251069568797010604507918383418175138296450635454535509820e-1-.377952664863423527617829260300274223938194602134698960536124525079891702357525351765948426570977270141249561851720751143537847561620650699096504372880e-1i
-.132054002412870507879919527859532791726668919397309478563367548749965344243610884118062429746920788845073247402908692814269297149294447737578668946584e-1-.602880067590696479327284670961378411859307948140371969872747372303963027054966083204689459411591211866070902944356778190199005305211493614509267697723e-2i
+.680044040991996105272462609306828507267562858319579960633496950646186040437823061069049440290751953386479027547688241127937467665861665262625530907373e-1-.324725836333685773437526151283984020019427400418851853770601535240885157547452762744786008921565669595743222650347616245884857417139983384442574278684e-1i
-.941040997130634755950840560163611763750457100971261559891243474985676296245378126638181388739958104129940720642350165320402502269044969375049875659047e-1-.653009275007990306351092892649918307815244223985679799136002284512683696454977723008630980951594539064764696825579958608331899216812098195378088488821e-2i
-.468951277054316860539935464901423598249363109470085228317050194997448280582561692346969294167114032524839312897391974742310387140733918911328950618769e-1-.470189286341052069170788626517135103148641311046515919890847388864065267875285946758011767344583497836569193830192703525875275033487625741953282428263e-1i
-.328561966942845982707854444257335812817871896744352172101487318141685983802795968324002041192644501527217568604065110965525083650137187530070343061536e-1+.100433595526019958580339901607263074899687661114752637252105816575132205857605272095421713662705733863229396534343199002549230461416573553188801944926e0i
-.470166255524121588759529036005710004022999661379949901073147259292378816717813683733506394071693227120876980467118748117446801401799499459395680333695e-1+.537954583762773845061676849733363055140066576900841585850705349083771777996015949604194808466922307902190523080645675586723148343940136258061179173694e-1i
+.592478182177810711178291933364789303908403797703005549024114747271892496306505305383086891680215555538628021444886063931693836892246651642358289787880e-1+.333006396894273747324606624175597767886837224723242644783871167056862112801475592943506742219793930434139613066733418822802493252547682415016334544468e-1i
-.233864770530049623333392751581137253083524077545424030056004674127606910709520011432184549995140690139688125943634090397989339557661576549255537681772e-2-.648807241147894704840855646114963925089042579855416863652378425795513860280353196127332141339847228801847269669271125741458733128920443985801121129744e-1i
+.816088512783933703526052072651702432426615878292684991339907370683172230046647278068468238542089697118345411018647227843966156592936781100205694567726e-1-.121845115610212229697112525642965269649158191834651226681487401164569965355060950163188606990639646795610101935699378402745086185566965367434168946214e-1i
-.328457119289840747648166283098324119332607858056830314341791050852084727139000394097534723054226931707012218538806827250770396667997500227375480009338e-1-.403034476767301232381098101993366003238803115485445641591108235023648444277901378843128599427986010461849463277684441086368797002550945375567410559602e-1i
-.876733646237201918142824593768190140878324454822406640385970915473220380101069749922416229849428560509462656120647821522989052608880646130365741972524e-1-.153446580221744481433125292053799387288787480961323578993700463585740603287206736221390309217718783252097983005035364919590157062542424795712599980130e-1i
+.159742310022744426838194106181785563203657660670952568924971424900149853554798259123089113755843059571703289716287199535386407956514031672356403011060e-2+.429161900286515426178673929629633432751722296930579338165247457511369051825976118260600641181325699609291261969116838173712602490600605923067496921331e-1i
+.890193542791235927678377536510607100948571387713787853673968871301018026660903019520335673061531360564945315057971615896681567945934610668336300672216e-1-.448812040683638222224898688113878990899632593518963927599334685384184829162062372916891901387302717266640689672573533767093507210889286886584400487977e-1i
+.447037313695647051147261953610856139465491771325186072201721152643988837366338287633021388604276934876967711623601299892643796450174083729873870907091e-1+.902183128059389071257466720941015813103236943099299662371184152393378943200590558802216246123214791775541777114296841611537611717882961485203428199714e-1i
+.770396853516556570663330286023791854430884642113888998093956395776278728111476655166352874868498967430224191908115498706427262397289528070024611856667e-1+.516993672825417733305500507852589382730240136497953328222631176594605204026866092179422150745976907576988747407167578319428073725238074077293438306718e-1i
-.714757677187218703082512725461959591531764969142285124152566275030927749718403581474733527434347331071849079836859192162944855266204794054237221471905e-1-.461068006417944273987712929436634053950786360991490874702952657004513170220528715101144015759638074057597065866087373701583190423830429385296669630416e-1i
+.446745530036137738265153078463162764365650204034532576772002665903803228095326176349025556954216067978844003392550867352877446784162086650431827695261e-1-.151245893642206366979587691300081207676286112960958887758043920657068568550561824382990506791225337240149284954418830608201362411161029922545911062273e0i
-.958102705852007689460971082763685430088317798335993266374876411436887021351808941218871733903233030225963351454165252602734280421783866524099540521671e-1-.461902597185368755714185294069853220968707588218149961312275980012431136384958200184479993827299658028176421762707725342253942004048262160244255847924e-1i
+.154157738427916913903015637059961995437847714490162971855922930474982668965698234515988132193854994332546124098732677469617880010377879527894611305071e-1+.429047522884803915632212884490297300798464493193410987991966772338766864614296378667639605032744612931733241642679061001171537010081604938789874063227e-1i
-.488337711826506640383631424808969043518987947724761852248252551016023109529085451893220390155041709403950546000606099187673891675560453754280113750701e-1-.522673949398249458112311034443681555207826207320195559985805094272293940176930196727108586069323150854749622300549666692306415814355381979807718880458e-2i
+.117113876200881610221133182668808020295356479928345796366368071191223678769824336152878436643769751364005994581666654877291646274925183513456974860780e0-.472776046152185880906507767466490219334627581515753568495589851204274232205585732135301945418980074379625201293046850803018114293232045495314316034898e-1i
+.269942786924118679542458110084813469519815069859030534264797144978018533769608970036873814586069375092773765615734741860488103378352709749134254001806e-1-.409197026714633386417586975163180051193202483339385849830428290267358566674641561807239550887101542230979533061926903063619818453864415532873387331524e-1i
-.645668171692901828249976274718465057239291542370658214367359129243520925341016902290383809202478346500427798354244030142494962571729686535812014951712e-1-.848135846555152805694983731136734674373924324374798721422765056285354714336965282012760713892847484710922237749549775448259749001384777547393111493688e-1i
-.591222918461414240792631808325615384814101630978612238296859620679564990218388283542951003554459289630924808620686426529294430081596701096721853904880e-1+.757356648710329228100481513542831317498138218967668738126857444576472991119391087352140603491434085651559271826793666892454863703126964734010642338448e-1i
-.113888905298564045929053920548375956562556626125763975428670083080506048748392584859167878324443209589464697377764788116546755015059284366557987692164e0-.112621400519720770246452304931848876338159150601094627632651823487342752727830064234046632190233062955106523117111048907687426322039300329054569656061e0i
+.314381834650054410713901219755902528959748360051196045252146268542260252261633668661613595455721474939844634698098124020848793690274780349749179436262e-1-.153054627454397248756563073158397421831983385647140709709909435503571971272565578722191625674328504727581996546073421177712001539997294630336427341615e-2i
+.147252357505414775488361325053147338512297991920930333557689419317859707585958880323198160546095005409806023094038767625634342933927237420417212725550e0+.980785479662547618816401728659712080434633876461214062542894530165271908612838259627560255178100829152219168829301069851195892023677413237292808286891e-1i
+.110176765056535753586996456519308911756457438786941402757875477789740366124074250456127541685872971227087416902808099633698018386458853018870054502988e0+.510248822679320533393605140303910095929548074443361704783667768603967044881813045397431469048618014610354634252306363767426430043321806084470907002084e-2i
+.713135542817942379985564899948943807278532047306188069163878238080780504443731360567877083523021903724962076439321659072333340744002937142838639421824e-1+.686420987404957051058711449140529557516991417773236073654285974993018255910758532449935140389336486354486105804235210246086214936379431782851200433232e-2i
-.609047919614019417454544466803602146279513450047468875897117082216840376347712091501943905778591014803647396248240723980769196600297599531394868557017e-1+.501282982231103159357697564826063707840456334751427657832876451793246323808004672162375770936742370260005676956231133958484170257663646823239217219794e-2i
+.427601522472426193309687287107451057827596992765358667349982664371291589671156263007271337997408473650229999400490109017377602618752473658530596007629e-1-.102848830651905253526758265291029063582994890218927907643907027212363524554971406852320383458531702637710966072208972578191981191733626605988975362126e0i
-.720205876741351032546507967829675284255745669753973575493568711612829333908759224667312025688799948277672632548169635232109215242479084349196822321855e-2-.741595587309351968884360224707456725669368943790429277384949276803798115847799413797273771652247074370894710121110719352274787817918274667948354872621e-1i
-.441211046675098220283360256109881737591151798350130488562084885123669797919998310087737394117929987562654533878585134456120150036466692842852736616562e-1+.301154887362323444913442223225622445332357647397272376514942490283602374220333220381297453625316591605900170996022068556555529778867484875690328823676e-1i
-.398018140236418103743712486359117365062303279269614969217452816893888938770509671450369094285250541216103036999433955690973649566693333818136058574946e-1+.738115498071907111808624923928962433266206611476988877066435475633547876828646123274129424850587995303533087793915191752981935971313661846240707596083e-1i
+.841463536476286790889576003694169796515555542006696661178563679814134504650572086764748396469744913201750426137669226212045871147806079981656194342061e-1+.599561573785675567762728089018633806622568168187550536803460318767002327168651606052362991984424317064315645383276352741556065426929314957977873230171e-1i
+.364117070694020234608437207163116304533388642876309383434906955677684550679976854561200358632804596318992141078971882396215801889471647417297001341557e-1-.612687224419889501877463156363979936434713617312095011656072322871277158809789307846042464848299756820702176309409202991682288642361398272046480162054e-2i
+.472031326661993602169889785759084258110164847790911943536826821812553265041959552968143218273881548662574740104320321584127951367562079633757611689401e-1+.939823379713005335624153453160402010396152847542422434099234820797597860267744785505335473792417102526341025251365780093125089710038258090083865967456e-2i
+.100646416339002226850552828280576474587495389313731813326978220220142899726932681014457236498792685220680929032063201572449350048750758897733379850955e0-.406739017288870154118055000978971423965698438159893617357136554536410577439075249708947121422669632705998114656889540397195144994862861823761072029716e-1i
-.575969725932961271717919433381448326494199855043460163914335712019185643111649494168969004275796841105328146496376147104740208685073264243718262656358e-1+.776929169707564383230006365540390482429873759185923229020750938910424989464998538455534300169419330861059991763140990679668731466740939898312219489106e-1i
-.107760049750459768108008308140831783917964966014695978693326292354761461346987053955841766259785231724552770108645251555874540121269891170705441675542e0-.109425667958777868770707069478257690116902551628616664454981753518527302215737828622070157518184709249379255323621881773975967840171807564097647905309e0i
-.142439272951759576126317402319951138127686067079134124597298199347642729185673873457276033077160414447846594966626317778647120552642884273698751222525e-1-.130169381539057568497323259677329824902186883946998535462977316400460156940337152853440960739630708592684999197951942380277603954737119887374641558347e0i
+.100678232886752519136664297056479302623004216405262200544729240306265486963144384583319007424984843531954061255695404341186847521879407530295895166506e0-.127152546879215667731302337923197326478861885115605751718067703524004696923787335388859924298881749981562630592638156575729486376013828694747961289559e-1i
-.847462703623379552374240910735861806349764338294740907293732091734339528036680581722757684544559529387222155555771991647016107505202462764262140594157e-1-.422721489179917007412339012883393136023913812810676012543328483134140990352470631418240333965367029302762463832386391603570344689071094783938028089652e-1i
+.874688861263059444797447143237882040923352392991916163064209035039545321650396164340752655105390987333635685418841305004527670764714315324321080729663e-2-.624759589025476745109068038064199215165214246664958919009843917033994972760537599399585692064429248452756772469098265208107733232971957669996110829592e-1i
-.333530580944827396214906682946785283393938791832222718370032866390251000539105258994416302404378812517836179581212885121810090318889737666523831246652e-1+.142572088389817826413421430949957186544113555110762941034428982457374210773079101338141320087452279269876939541019418936542100020830575813853828811162e0i
+.497494519190506555280586782563910679399846804085035993367720914470869796500142756721180320526851032200115438791167584584982622316637577657296703743655e-1-.861876087953944451787283301513259499743309942106144723133378505130693788882712442477317711390947327810940460202096115131297115499190353340338348455876e-1i
+.115095047705702629843330077398673012047893172283662447584709048378520016047979116070354599305674690342608577015841536887504431728749828613945110897811e-1+.451756226082533618592801982642865669754914423796369544664231827661046132945773344258194106405609900621576502921474776703590859447753188766801715056493e-2i
-.165159376225023616582415040253354781371113212620312782283273392856607205683884556571165533737959691614138359478851993682985785140524097639890882714032e0-.944819526609149533577027687022807754700705147198970835977527311719639156778017092442089938718780258792165376092858225702463268580513127762160748471335e-1i
-.816280531018659040506112174106823485880248255759435287151386261102750802656869307075205236163045239186198641828177550936682777861968677530809615592394e-1+.127810517431121828496758144017526076466259259733665060482727896554832036071333274530546756682191364532314142081346033320553761999196679387422068392067e-2i
-.151450914297939164318916674288970627174646547869310787234745114564999597133186638237396918404870024518310477269965626897232602445908858564899899953078e0+.301603190705812866692542323093009192387219198511950014768619916186508909659026343061866758343732767872859039299984849095182077945754301877835579483648e-1i
+.213166965101780966766741500973725256820594296217725416394725136537317447639543869306636989598521229004129184589268555139279677100515077510958891546071e-1-.118381997735992417251607557575058542864532958837343158225841086245552660169228293385230595808971762142234740179114971961021388850939845752715062850836e0i
-.457804509431989271837644982315629644660179106950260279900905762540639596719407274304436641911314774528345060842251733230805498569103006608566838323556e-1+.117898141897280678420276204830386273776433367595720698286223903436918423115824622156758090923699036535867762875368932416216153220982984878262630580254e-1i
+.343031550342762819808515381620370249174802351762339631326049645933414008763605546033785386488692721583648111060795869944089880155852802286316211024498e-2+.693229476820403444474640536042852867948424858903870133068516739700491123001031854205401278604914597666088413572923428374501435762900971868274277595284e-1i
-.278676572672067591054584742777976389128680831190103587545019671272932089203786803348632625303245950752206086395431890045263651133820800947793764747324e-1+.655166805747227046243500592315463018098366462146107575667305510062853435236494606317291015625781656398084102778051230656071310066114954854329303447845e-1i
-.511544487277599820710547457970776389207922890398936667805429653338950754306611575075126546259275606886397017119326388960356074354522294834777039903767e-1+.921226327361496867738816565881207291377854620581570649516793974811925659448611729919292103566328289259591981061258251150832332422587438908602537789347e-2i
+.523625809243430562991218073282907317390481561451405696166212782885560354442236272338197874183687552772440236441256983826884227608754510677922041362895e-1+.166226980299044614661474996386041104305753265430481306569558797062068474007616397779634881676461059235151041180478449276352011248405318648501017088129e-1i
+.193519362051181139715131434989142218710094783675588923250397551717703538854093093673928586690017982766851114850970941159715064641070209737813039013211e0-.451421000309707427788024497089389097907221653911445324938498384879370879908794472461003658962628701702599236983847960206650892694705481573517454033084e-1i
-.356593820901231100300907718040284528112172927850314325288578342065210340489298407826950048976600231964280113335017337226097975039450529673851187377032e-2+.514840182788068622931884166887569613795385549183980893193845104959839102654958111330088027459859005594565842286066676393374047024618730282003121395823e-1i
+.763874807250548086632379821995822309980916586300641554356117706232712685159958211681783393965470105388374783496995667827125182143331127832020370507644e-1+.181212445865441349386777803507883838420137936198014200121090658898997144139454955220923963664204251025904559196948917383904257285923125790964365481737e-1i
+.103799694291156386859165849126799206784257151919965354412401737153237409514656344012717724665900994350873123695197983585916288285448603578438899892626e-1+.385994175058637983813890995646177167134191701183459283444536210246337132585015180653633725155790178794255600449558287809584987717418191110978857996223e-1i
+.168755540523210044936822897497059805575742445431155873145681259576567758103511866205158470577959260344748759295686557821933735308119822388988681273945e-1+.877013918440715117074938623674393815611460554473332932215204324568191487903716597359979588969266906797853402906782690441616519194886355584358382471675e-2i
-.169943709446995476014416574529777674770510922779854495851922057050577006369279885655631793326968328116848223699105999248625194246645151494397386076904e0-.493146195955073003612999336321610255468522877157694840698290167024344067344054353228996886037085266969937800804914149999350246714207063428225057801178e-1i
+.810311051849537670326437109480569782586872885883971828565956633191503434547052923095427212636163675492628532919252263363969567053271070058670895915552e-1+.692138028437901105567645217781343593895667106219003697027766089004342714070552362886198977192971768046962699310776167698016868893994869025649429481127e-1i
+.532221212522253956820107162343645381984136256160775226251780110186144800145201496111037907916703659231705260294206954613816696670153518516279400150343e-1-.181016642687823287122792970877470304611710824390837157079221279512182108843736832371117923246301594082863475215020469860492952888604790717526189189598e-1i
+.294224738237699170724848977819046701219485940969691071055069213425736992753438203533839217041922822966088522170881304474863537776324314976810598445215e-1+.353570378901968376574289431479382320672618602338300049517331540608724479326487850559187344327487513941047890705332909687067463251535667707499794449342e-1i
-.471595283426650974496107683622477536998524679956824354629068602529884478813032649504366011167942094757186182318441497645657207690713447840870329582595e-1-.379634690189561349781211579254825421222760143178054349551088222486270045165402477914409522555807732172638335747481668618942585311074098388633132371921e-2i
+.459395219119802956822497466597945166132124036506255811413228216460766243191818439497467052302202118479618403806264169162913059368232689584696174831992e-1+.255297129730829453841220487198876709095906367142121278445918694251878858622223131199704171016418287175175998632149439799845840975753828580435179641960e-1i
+.249987733938900164772926011199569174791558831997503674505478220879833270106461260640836413750094200649669927576032439657764545160854830900611865807501e-1+.815448714077245425935261439194240185701300816226962725998552400464350158606966209488383682131796898314419962656635731936743743313129553004066509060182e-1i
-.101153471033996222396373764142992869108725990508915158365537495983628981292491030137215197812560783506122683376414713096460019923954520283643028277015e0-.463948114493845348176583004680171704559832342984410466863556292134588606720043125782700216398385103124605327086533407802733361817360722215138060290758e-1i
-.107196657897199208883761634933716371215279796284961486852814429404420758013570302715999166182393316009324836707784056763747296725002008320473353836087e-1+.782004806040357313022718227180376520259595798895268079586891430129667592819051740418260756446882832465828338282184153320644695933681538546847416001606e-1i
+.136982358695406898047026893047815407497187837363848896501908414803121668434954963098867631462223323807884011935543286901057088444759920661536973360294e-1-.269564103572157905980104706661741633754719205450912687521088343299532127895292098435381708735107981130393764934317098632564373215059168544716439509377e-1i


==> solutions/sicfiducial.115.a.150.txt <==
-.606454706953554919035125473736174350599507262740351574987624846827746188281354862846757960365173730184840379249321565483165108041178818711609795267680e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.633391465725509922316663081384023874471691032383744079260845682751124797532434874735046848550189095307955365503349164765702636339492700098236697624520e-1-.719883124276200638165482339613316781694209292607785121028105290774471738319399118969492323442962378225363534587936459215469791706811980993811216356097e-2i
+.460687854286197081851631880427137425452683041170114862919423811176457587890926901742841438814687738147457359172814449995134038984146117205145635193132e-1+.245433603362447129272643436798452027854523606357939598061054787899864146931410964732546145060581295512358258589004248506923796510972963435541602424270e-1i
-.119475581872604079942929290551893697616982642790331896361277256112392588571806811436279876171563926267746602125666261767548747121888942290353291814920e0+.499001807561390235583537631385851733655473930223614293411226374091973971018734688326722574888738999984109114607708227856749380544246939186223052399933e-1i
+.825781926044020509741609105391567595940866752760523713082918381349492032684709812233204645927764651626423220206905223085579041356567303040258854254003e-2-.173226742202299974969668291606423545537269495258237782619495962415116051833430935897017354212585228222132230479324399171118350832776725774831801940784e-2i
+.446239762437185108485425963556087882121231962734572233100818099079681113502517285005933392645028906019675880888827934688398883526461323301313116712448e-2+.601831916065327744690146930962788987804892527624539940212428466200644871073436952032311657080458409874695258655713525866753503359372137332498121509215e-1i
-.173767222467703339427960141203940406249815524991291284350013237161368705640754029488188926618772226199014957691406792595232716438211023331360527056008e-1-.398388446848241440704846676801145885417773286146578883230521039576790953053115182483925764028350542910931599611396802174944912567876521068429001962178e-1i
+.704263869217860898549807358346396879500449518281733062644623822449391894908259038301207373682992070173154593560261445008115525909515983120389730552247e-1+.866989471618665218280776437035922673474770919449445541821357499115803368398861277949962695101380809285516826140614416254972979324759917795317400195628e-1i
+.783813285068895568379326719172002496475748717530734555905212134989627154607708952810412563387728299937232957040458939121847318986492326430396059989222e-2-.592950929156522915204678389534041434454656181027586663300670607409911684581209071646091574806794757570198932125975700030215799919463500468003125325639e-1i
-.349400462211755784344898552811316621517576933090335086477962202259505634253731588616636107751863924581511003727928584925731813160432066240711210253772e-1+.133881177792725568833146670846859374892464896734071778001630476375119917468871485020080001167530483386088347474177461018687523527202103557781927282136e-1i
-.412129841319237629393297164952988897939545707076313627314927528791299695855552201336840882516082678836949577728786586609555084576997664388409912787862e-1-.979313437106143218464136095074029812746903343023111736245024135607963508528339663433702485662265291650305566624784961261488885830947150982962870104025e-1i
+.476376020420600094541901954739139644685337742147156853740599252813641282755054220417470266250795612299559900611386461239521069175191956379341834599247e-3+.368556051320957465551234411368343214454336154237011542786701703634674875913069749182532967259007652999380928768417673101563636057829038752836828335008e-1i
+.585735427588545392722419871924975793039286493442620571859882844480452582867467428767947093351669819955082105785750001884912778272466466912605398604252e-1+.368664759588202728905241127603707014710534685512330549840437724081753903712383884791017825985404198093579475489422671805446029028599232352599718635290e-1i
-.507122567712821972029702399602473107982815930035200590671776348644841017792937801558220232393390561381004114059719417698597737580197080667695685831214e-1-.956995899633821610771115850329169145797170799513419044779144582706102096461069607328947287347940017861673372597054249592354168633585975897863374176784e-1i
+.937846486598178846362185794536699969735623753993981408375536521149432183611749030683728059194662316003710529351097195996463367892910951165864076370504e-1-.140309830214464554775495029966659839170183860287814666097562434903988662179064362883829420041787142743507921731301263856803461487972858954497512742703e-1i
+.149906145969866095895725328978663439919466135179867050992879758153342486332997157052049537024825997162785433185395593798945958335281597921566116515311e0+.527874192823216543618137226124785095961798071193092976591784314879567967505115358184142112246299423564853911750587917682165401089707367258852763463708e-1i
-.235812668120587605526757865218206466917585257894721887619618430437787260238119923680240960210040339620600753735851928029580732967872091160277923035376e-1-.208112053389568613065362680235072865508918755590523240186918843887474803790694659865861916586475611063434169735592477990097344675358052065748702548114e-1i
+.200891067173909952049048030926013132582607582401086428122185310717974401314638429067898038854084884262487830524329827344576985107076029523773360743281e-1-.470273329119040022207462835360974582111068811855026681511531148526252950834197523272192960690196057156627821423430095947976895825438968133527929457907e-1i
-.494920229836687423823774620876591848951698367265641695746432343962012637736224007389345051111394452466931090913619582396905077518717042550847572222394e-1+.471719522728789529740332635113980863633300079985629999679751124122340955579315209463437561033279679127296220217932537081248218222582191498909565629343e-1i
-.892952460387017392540160737994797762972686621040945600298112700183175757163217434312964520004442846067564740188522321560640207994644895686075642068332e-1+.234985192099272508452955525247609811142583530201124086316291858448564674166904109027019960819952540122607048272883118694964118764735254186620944052872e-1i
-.475061269684629628599969011214132083168655584899773326891360938158579214567680787764212778282697638455267244665733366533221912601265468947096611184702e-1-.732751217322335670996847390638198496564475653559875643246906061175842576485937111722866025088654643695196925701855045564705491517572618179091448962032e-2i
-.205810961388646281708603082932083154127023161484831057785663988057547470775575073926467431636258574291152819329419491134336911304112109743146008049182e-1-.109009918476600970250933749859946491795997190885023684198669824460694189092427458812293760502684864497161206193227504328035012541614906108706217459083e0i
-.113155346432359967624355411719074847351241516864263407532178914101960811742721734357643691828662990024261873974571360545609634283311745455924750815459e-1+.905960187650910827148078412298242009232864888898373656387709938681040752294765533581652915685330521828782527076930252022639972152443021978138107974730e-1i
-.448257534796967442874794532383720599563807404098576533190087890953850153629952469403028248528918178503608947925800514552194869989441953395860886547402e-1-.102510721267789600923737714683177759929917976837474721027663146440442342949193444254089394442701325730645645174359658217527489507497978251910539896163e0i
+.507447584723189797362360903083495605402111810083113241466201407898759020658500983414038535454320640905218897677125358110114503233459072396978860637658e-1-.771244216701165689863245296245124321650664543453901063551409426886102560348569533569846478100716461340687946665111778922275382974222007999934032649391e-1i
+.151779264235082921922700040887638633486993728427521295859741695320967541185765285553055220474576340507585712747476445539378655683491550372083514489737e-1+.714611858719332195194606124773403893976771063634312020041747835812450547405355387829800447429331161157333435419029870533226376897506379244479824397244e-1i
-.743768282240132704188530541059507079994804801711769478166527471645934287820445091974456817287660957143484725244850334796849858782783920526490279912949e-1+.232942822860242019698742927389217857325018937704780005926827815863471932716206585694802108495896273192364525601879550875866589570086048961746338181679e-1i
+.790352128708365566489452472218379847798188122141367850754708425250438910024986827148251649875797649566453584631663058904980714459586822163337552219127e-1-.127264964444767189315893019926982063766353078819094794865896000981941657572960490741223237351244840885612374500640352797812456744523575703020594678094e0i
+.882417505230022960160665728860048680175835002826337700552555731286220216078891544807968601204639886193182584312838466598034782607145976710062926884464e-1+.900401285892173280882074620259383112837902355791568198813147064596624923910277498466623372289170883133514249364081143823091268104234594640595750339415e-1i
+.138222154438035972109076802895395536516559358117310577288828530169762984722420930663943877874761769809362976043567631163098652374459740404383836397765e-1-.379608067892896077763436119301356364156124088730503258790390786372075402774786533274041826194065689981676027451287160732585938680305380162975428685899e-1i
+.127905275569546678789695620923934819593706547023538088287275819451192313735426152464659966171437857961241546011453540272736107548970708867806377222076e-1-.724466482668488857302112469489406794090667821053350977547294463023544181583075695925051278070841052075872185112943156152289007438284410136617474766277e-3i
-.344034961806450310945788835178634503088525025268401903521110155855403019557162632897094478321415108606445270094847707864200602186551411880014541810255e-1-.320664701997645153500827621440769039839398054780779099573365502259302367340147895121685444792918333394487751130288800933704882164990628427766542161743e-1i
-.783688889168526092011950883272281629984215342815299647795488363009354664969431655599411665142687492350047240672471916876137413378536948765229949604126e-1+.414365659394088987233615085760806457731653319134518193046391629539704427394494693023867918073136555524041374038523933444358094490520912405639484544015e-1i
-.293394874180693301363427972299789290841229204676028871145129653089842191247663946566634499029918014355616447469932178778351482162707822679335131930663e-1+.245235402364768513419461117728941853082257030647972111320741037932925518685763087670202230792806304706480829807369591047610783323060261586349589426411e-1i
-.130148074870731299786548520767909405505600334669292229981893135561336352219417290885956037462336950734070040911280747770169414112843329945004139429584e0+.198330720427732459859459163911423530384306773096899957548506168439201806042847194002522738989954792586125162526081010607741152534900226954384140957161e-1i
+.246604398372344645166486290129551613978741826350294048205615713223498376827339765471543686546010310895156357953806449691255419778585265994080215475703e-1-.606606790432157622419477377957696379780831282502284115486685073421623778704758429550925750787949820076325219838257009816105547582671248782535172877337e-1i
+.491234955842364700338741095200987018457504568896602092434372713279611746289056931114513958136861795642714391485399205089439123918358581092461988908514e-1-.480260703584929770098479849522239589266037012907208173405804838593491395051428770826175980291215884990630425610968216835023812522878367355231584758638e-1i
+.124441408459114450557595821033895986078655676065899402871218560583666007111360337950220615684175256632115189755241352052412455026480729523407883103903e0+.930422665601784528123562266343454393811227904876109682385892312530491393965521727478582843467659840638980931753342080761459100655578419119003486399610e-1i
-.177235432011588545581735426440266683200674699215909278554963745601376493096790045319435689452017439144731679619608649870411163606716058630218917379001e0-.108427164774741497579714783116403292677768825877646073912447273556186475629884815831587127798962325366379901657539658398095054752968461983524010229007e0i
+.109278705287236210732750751334322938453185432252402112762672257658946117036513835002566760965993592133187607940542907165472189881223554904327178881065e-1+.715123126019152552844808807407146751594557451363888191738497685348190414445514278029037743235446943668629858077876155138826588925706375901608091559310e-1i
+.425227195866269631677303969762445009537993110684906818551980685051106983429000834611783019067384765014097399064953168220355625234324997466408084050191e-1-.318701530181603473427001167620512721198234624395379018195351778402389507046174732064574457850923869481417826433866888619447918668594612930895384332523e-1i
+.468891565369450426243792226507178390335821475672181267047638553310813588474556629789107935881222153812518195913871068434483785222756652862687348513836e-1-.658582612533884920931424758701699568790941526489353563311066325840958759387856461445633871018640803308012598675353393227872603186144110767088654023577e-1i
+.942528771673114122346250935090427330018256568388819627867231889265425972428065332413886312284594984001967242382407062363525534825278930614965407092832e-2-.719160249600938606703272855899161161096792762896140588563219369151551033262175260236773097600718498762379040181844330423490637361712324331076351772049e-1i
+.520021435537251973851514452694993089898302130489656850105135777324508190689281265720053213190234095180519232710252474240041472971805782516284361993999e-1+.589363523075691414039011104840841454540628563669787842425595569307462380851379336433437428782607042965497844353840819205858179622674265575256018125941e-1i
+.126121900257064615577342912163074952445855250239287612793251953778259885204851275275310302954877296286642245445183951087929277526155392798169251941590e-1-.699025826788924927121848165973924111482790827614318371067387859248565973943469349232233264509054347268654908866689223565092821515418209260724551384349e-1i
+.353999724090946200378350950960730647206662272737099340405903115016237981589654511208342093314119823528267036028069428823138064164070575477452072085119e-1-.494724335395725037738443731414967164094105181902708364430933230501990709728597195273888995661973175956827891088763259714467191591064466064528833672188e-1i
+.682932984985848364633198881599779457631714409471826414358588332770291764787557798475173619065301376860542105990864933858337983179860208755568249806993e-1-.101665347459370902967394323630032006928628580880372722132475717194600153387141260843072703045472784894454248884228058868678769255208487220478693008048e-1i
+.495922596090993575776211521599188911333090534485836506860667160086026561617365574617189921520515776099680831399380698022232097774694629219848499204760e-1-.957011704194262900081213972307623309153646186944945952856052750246159218300487166756081627577747991903345135906814373405664293141783427458393344502133e-1i
-.169134356478079584739188550638828930383084421114486460223827374933275000189519266600797820567265949968932218097674654746970177137420730883785828012353e-1+.170614750662665212164708874850960739899413587377217329936486064039503167031098895609463383879607991479748013303862627135473203125776093349861901093986e-2i
-.712306738982058165113368206100913642319422719250239194190848571598556237833197184767852150374068095258954034326869806152750526080398925526016948194421e-1+.475540442572382716479151950833204617297221598442552649187926130152218238708102471687514972388519599813799474540549209155229008574146991466200945704097e-2i
+.445639861816308920241970434557555923531261425692560077298190845955500615708228121443874762070927496252933215634375298636633856328618169104285424394556e-1-.435755758101375325384614821394602914099113958701825941243522141493437224283666365949546691255064906864950956017446988408667018203752506254483560065590e-1i
+.892942080395380841734710442922590851344364636192640745968150594127821975048541292842385074902035685341131131049923274836251078989502252780571216059767e-1+.204248529737021253635140904179009097584481061878534145038693911890935644891465392890055574678246406850715281478927472600433484925936288212309665103690e-1i
-.180089655195966553366115375185753630496736147988259357539529250356354302794626863040877093049380359339828153602958376449052662186638968728938245638675e-1+.576993436527895871523198846062020898572004314963975439262137090057394314232602163332452805173319810554829482140955586172324772632189172366221649424592e-1i
+.701237689667792784164333559121867646753334670874966493248574013637081774287445215192175084164255629330775887589709009967374894232024781657608627526783e-1-.888250555741082692428156362980564991606976791973730548004035687837835455627789375907816764664409896696543008105476490676675841073365152849143819287238e-1i
+.445150676780228499610642917958183290216647819643489016260971367099199339628658822147599060105890316914744514248598437618572901885747015813131673411019e-1-.175256081263058715662459342482516800616687635229255868448041677584499124979805509029027412466485820419667849838144265099004708229090743703110822962662e0i
-.159035845035940598180860992998168292794490285062008071522362571848290395377561141064895671213634272551098309758858164908837878131156504480233297506949e-1+.122996911898495050675202104007771364569994061796412309494668529571802870948491924288406962822467253117186534141272278508462347004812581764690696407542e0i
-.322296635610929903984362725781050434383359040629983150076265648390082380261043024138187826098708611735142220022309050255482650238545260084026713460613e-1+.861379453950796809940685774100858822670085856896395207631595219018713702799726369293111972696231576732716243606341446547841162181429034321251307898977e-1i
-.444769019747106897522703097521722525653400930499803981688468248132759456285437122073031591561824530131531675387675070585138553652029547238765833433230e-1-.629827970116646933908523042712509347248103725102022177654372295201463398810606876565204769061156516990953563881284370504440058785564672126525144608590e-1i
+.234047100491085358682170279674862178313616481814560279714369607464629054712704515944243271264334311673748481543549896441170791229087620698454755344433e-2+.584385876426791919410720557701241697306845303648216848392425133324952686552731801165336672902495796883508400646865441920491617749982644306338011530187e-1i
-.769094307634232276620106037821370755899461294508020173519679320839588888504662922619108722608806050634699810224127211292032012494543382514445915117126e-2+.507580251654126323443439456005250651112561455379303371703892869876193856112156673805782261046648878946859585475141634832034696574070379947591764398932e-1i
+.623190972641763745335973176758003926453762169596913240824053894725771759457439535574821051864696593237720223135341924533512247527650021981517522551693e-2+.385164655152638681455969215361612980181112361241064433638811053830451359681841474623541704005259402827568737699486764976695042984538381080035383384025e-1i
-.555362438942668313320820366852704853961839313948441979463428596827746631804852220657494924106772877839937030851067725864663215791471333293332492776676e-1+.576518633218822117375800682679043423328347493988990577821043147365869205699569472800816458773133234125746756033306782024201006208521722214906116608837e-1i
-.915510091734925726897507754153288473392138249919267165154283968249754880584991032440175589233450931295010257604515513690144957956778186952751133773794e-1-.712630200537698884920111650227706342868606145164376755797619857676132764834144117473120879065474203824448322257447765210257550447492433904980725100923e-1i
-.530110928716384434112507522354420563332161323746981514304116859204456316342431037767049342069400423477343781602267440085774251872564918150643462523450e-1-.796412594822487033139804935861971459679906940109460668308257423458747387081667556254482335893600263181677843797304618482485784649271454881323723795654e-1i
-.904169883750040463112995154653569973400022018640794391744445143644807931760653543803825980881539203830242692684238125435650522594152082875828318374403e-1+.204995586148211952027062529439308391044990903062671309773700001059409465141922008959478806263714063559594993319374844833945021705828979814617778971965e-1i
+.317964379179435916455287538067496572918035906872034739525800223413989132383252178601301914144759032006088830766017820579876746052300334819082848015050e-1-.306948308120876864432325908977816134542421153978267341733467707992267738503822165472689330008993979995769654141861890650027907964040382150229076017002e-1i
+.485352698734242812265309936175792682164793457480929673490407682191576748243539515723253994254299926672272322860012085712161015353108614706310631228376e-1-.624664290995349637933481981520057873924818496046967840911522356331409027411097067328975004871636042779773677668244364088049002310523888768013156968486e-1i
-.750437217497563670253888225638508911473947522652560516638477352093937699489054830522573034109596935344181991518519098909435222874318426012618195420288e-1-.992202052457487451875229052544032899068456135698166260046155383599315753100810629732189439382272994851658844477022282061786092469454216438668890027721e-1i
-.893436783029555160056643722309976763033312753634158772192222925313028538565779445181413212544855516765257416621907585616811729200633274801581547715662e-2+.333286056264864094683616124466202369014562823897504361152555090626439611520892349138469480056521217497844552703894042912282067813624196723944268544376e-1i
+.640865542814792757517625300592183231526615641220934196107327902774870992616590299334980604227592474801841669008371078024532461562361775353537448968184e-1+.641791174728964236589415233863458595041206971396170438461405489595555148246712800444921950950233256143833725803496677543660609837678570821089072785893e-1i
-.391895882712739513343733605392746289877293339243499846406793364262559336733992674851950063000572065592672337314681229330351110558286865694855654896291e-1-.237645522942323683261896107080780923549392068459185913003485522549110536159968128929522564276926454944820944943864359176251070111498569789663618908151e-1i
+.153228722575590157653777171942589046627237977699702389544221620626134714967687607547691785578333990321862435985291125377597249524328840848199655748722e-1-.149300125224380299808571948626912101980133987136209763889397610439983990257971577244948001232288912206563826106774953866808194712680157829999648730325e0i
-.374627606467855410490697948660506616418055205534054520263086528062314326261223453372614943954009759620915297257056690527624743193577076070528673436114e-1-.825757494963921339028050648295184989572713621466554932099671070308847108493128371055842652035877280003115074970440712387305020386748881312928181100800e-1i
-.474187203666114110406176925875639518339276845895651135138913399761196327007489496072515181731177832208213653096703380340971585361194921014751358200276e-1+.963690722513400224344778071237950053055028855872967221341196389622670745576944791861192129551859383313514415970193064054110818619694855325061877044172e-1i
+.936454183432726759966492983650841573393308463871240112373646845208687625990910260237983947081919907803024095451177320023778670264660976844241527681288e-1+.456833551148676921462996081633465793378777106634606591589525486031280647834774621866835992221245852358741223056107396844533683038292171180184178117455e-1i
+.186733308532555119980852525436646847193854336449591341700606167951998901129444888760373640160861465492197489028976742091549847708985815928954511066349e0+.469411157534039392544688102334941346648121385154246497778879675972483576369235031625476380332925666543039175477235769905262257194689135068280804167803e-1i
-.529853242444031804891242036087093241601525470539201544153053563017555858964130484305724253769552309204797367448904281487931036196524750502577349403353e-1-.559525649939153519434458176723815265781990703957144968209662101967794991681901096169977873756873184487167427645011980691112501606721493011021122810141e-1i
+.125072026848326799165783745271478641668995618300377772165590533718222020882731834366542409856249907258549060430608873620959716803734953040063872610362e0+.718629385388057237377085833653772776397927622586492624377071513889669502123349449448006776384397620042782516778646219830136854265099589505631478746402e-1i
-.855677764846374135645107897044215630969048963408791225593192288993229683286945124765489767487162009546841934545382334821415722948384164049539994753728e-1-.839791726390344714076757198395433143539736875896320523425306121759723585433168889091721288251317300812622944333029055450060485643774734034789368860713e-1i
+.545633240307094931506878612450831738632670037217857409891771000831806011580462888096004967776390247290962005883859939909479209116397781673215463085238e-1-.862261134536154167171578138725299680512262190954545661240855180713110089305244728959286067270389965665269588290252983081368663645283086639012000041218e-1i
+.528428818478905843293099380661750484762651137799186002627916399376767924736041403922985375944964668350351006473654507688991694953275057587004947759478e-1+.912079767424557676478716686747226455417678928037229353468250437755357751587328897049173788008352468407377034252230549977366752681177559456745645904068e-1i
-.118364616203571952018058565492994006214019595086973446380381440554594636724009330493927963799780314274296991435080792661159459596969702037233995599089e0-.203904057491673280942530454863657758227538981991025644083633563538472412541440622187047525868474478662264585954430316396032574243109526237312520555131e-1i
-.142188327296888507782376088845656002888584880062887462901330231747501340559510508232420210011294187598918775305722072600141586246394790437393596247425e-1+.156719478704345865937219513184258209184451147608976865979392859515935007454184859156005387183915158708329618830184013361219213415576418422399800969006e-1i
-.595691174282232309065951885103466323242669025024205162365649350801007484957337390061028488259825364827074134525288898459941029629509754028159286035397e-3+.143662616137694358373003169687870007987149811243172363996204751924045802477012025632790315530863913139477883553984684433488161555226127128926370611239e0i
+.242977150834839904436991124053322740112026130606936649019344055733851139738523652100173534228179856211079808973451356322212063619044091001344358921248e-1-.163389915518956123465671390625657346771847304854610663635889154118098008794332502565179875522386553637242073927006450141666657395230683633626561393605e0i
+.233001800613301169594397391646458824106364986064806283375628611152723980882937428805356393109750289899106294792062290029907790758012179915730367401149e-1+.100068932670281711186314507941273578417415201185365866172867056148852540238679900517511229463036951423952978233648813827777658808034493155693609284484e-1i
+.130976655521707556394440032432343976343431768068740418572725452607832261856459133346955318265763078285522142900316180045989287420885645154705697354812e0-.215278880473310525462869674920810891515017447353862686725325078885698435677788180727391213495577360684274213191284553798044687921309556058899491004107e-1i
+.342864499561161555883106177067670667111363864546735581985958603194091827453904206585554816199011049444800715808337562245874414647867753472616373324004e-1-.135698017429263803502906019948844965181607922530957725128382960808188384824429233762286369108984808728447959221308414754885231106028374998790556009139e-1i
-.509384080127467267764534469740633261225753733684075622083678740250819811333146901523682981983538388848856282261500070692781129812086058716633536104080e-2-.265553188589733755736305421116488449883715406581061646038425345949230499810361841956162708311551949203070449941054077225416490318703206187621084950571e-1i
-.114093892422317587345731197933148520578577235752264689915119872306325099511968694841664510114237958361692790116466080041922301957570684114679338116474e0+.128581693388959951695960262006966903648704668473652111196321480621045428672308820983030797706741652917229112229478652870326819937621861119555184762516e0i
+.693066391704208639559858728283661159078848401320031298271568635048567092780473470986311708545637108193535534261098294313246142075913639759058907020448e-1+.167929947048324681865257452161256778975419436068341868604033025648859620470699877190201123587450123948629823819559841177469027100933181436527742063695e-1i
+.282417562762708141594957442940189768293656263015148942791615654824820911119826687615707863620421895609630936861222718573081414849447701962221528812692e-1-.382030881852772529807903789195658141162844294667491294582170923209941200017621746819145706928341063531819308676931242639805292656005880889299972834285e-1i
-.669470203545203074244301326954803534304285701125223954523115349514940041736622442895256751350559731291049092798728619499911842540427583532277264907848e-1+.326495707930519949747301394994814997893538675545498935322652159692732870040666405070026418681695204585896296657626813546870914913668966508300633617052e-1i
-.436839205746370761198332239388817691082904923654039819652375833761822025613202655539930761568888357427103613039887165296982870547302776462853232229442e-1-.510553608774988558065569250499239139619673381890459057438002572702280744319545403172192863620488616972841423423430267093640866962307639524489351816946e-1i
-.483771103003796398458561003938078626840838927587811466452988967742929708482274822662075057293713367717895526471913466030022751306892244095221784448413e-1-.516815926751979260772107942328426685389571438171378704596940969117458384990071082615721338336569461180877473192569551890377853394900202043534158268299e-1i
-.324969378413706701551807310557749812414941596740467213153898160568144399320782413726153259625665090198363136007014079301936194671409453781228603764053e-3+.254535215835614391888521106467825486482738948206280608364776485539193527180739200613761503378003750057700919170635542691971134930860225653356213712361e-1i
+.232205976032955391293378525633889146312774444250999409424862140277111742319990574710291953338003939544285483977063129270676309142032828252449833656314e-1-.356221020297459566162221661248815181276359247541359686737595952504697899583819009315072402923972380212386429032605490269384497459699536647238096795622e-1i
-.751218049381764767857424026206752180079995971037231676229854961407521830732062165172563139704209191332113129961523426524479990292117307203898234530751e-1-.883155339378537695141923079682597861802913696628464646089573716099451697779112657730387713481424709716220834128465891193731365109369467547951070941552e-1i
-.381065783531136766597672679843434785957983799750488183271960448261019235583461567906950596503965726403803868299028068233858602405382038465130952371025e-1-.364171372567755029259644383281535961196398436987693172856485082413867114955301485712318989859001199631591231611283673449105106678412755881537381945554e-1i
+.247544313372993830040740575927547288445210576680021184193242645489809143845338028933297159954631578547117702005258196211425621078427783748064041836003e-1-.141489875559287468939377320685482555998448382378466446187003409795288428591262718250486193767955025698670304505521844789113999637834206858406260868317e0i
-.137184000719625073945812776663311256416598588649758366143684592733340352225513742067898768916386672867574853573640853946497931708604875551362208916927e-1+.214924051549691021369452392978511005085263540153492088647300682272158364375686052977071395733653115585301368771500402234810498400376251449660557765455e-1i
-.805976060779229715921324745217109565667824457834161635253933520234253445196371778861632809268813693810345599074401554731242466677639822805896036855943e-2+.124407751168193504387109391213291972466278550541110971007150450536730872883329888952943577900199985288119743023342626407139774003745492535756747953867e-1i
-.349841417270608473005949466447141863551522055685889150263437147322712829336553722019833682534293428561363992314054283710632992614537927234400448223753e-1-.178243383572125724389574235524667386497435099338491326420495840007243388768259319849668839108579984235059011366474317125561734005430176429359238722697e-1i
-.661217761117785980613064584905712167122272530215885929975611451951796454328074229306584772618254193480679194966712096014994583333330752641656996441238e-2-.215088281108102616240933783823790893303463567048595899714079952592151513399911177686925495466889403852116578094245401165153025492282316419505493336375e-1i
-.121947694466282229564842826029372213539894672416369304734737708168178311267860862163384934326800456445357466883228995268299109131401107832408463710127e0+.106968222543935672100696793140001190372133690306867883358325957748984103252714893437557508266498229994572751097976331127615386228666594935196711738135e0i
-.226643934659995617027323779308693387318170599896851573188820925464299229482324068965418823817186818148987188654726084421712676174756832597448216328601e-1-.853553710975937905781569258729610346539933958774328490095357755907338306951566207292728963516576863092964738088834587251227683572315558446023173282180e-1i
-.350047985330073570966534693177964633157048933137347264192406012164914963464394877917392235754688618088672403173238665699002043966025437688573750677459e-1-.190209429067348449959991334955697980539523948081854585830945602147405081643292762004902125380329862984737939138686734502346997524264913588071328756486e-2i
+.875092869211027843225956165539157616280574820370777471551855514343365510092473529501444622836854010787266459359701708223206354940870372969254914859323e-1+.800364877970869092424401152525489877296147428822616643711435611797275225052722560151433497620496242146286138791831749435588681530601958762884599059164e-1i
+.564370375112965745044246752903766973377797791469159250858451244731627971799089182516674206012423194459562406313593503097116945462221580862567812800740e-1-.717045547839388587851706129996948268716810276284338863010532875788742219896581079857422849954725987834912176218170563398473695966523843715157406639244e-2i
-.393295228215009721068839685125704755972577100967465459144549392894363466631817489198127651094422669736183409976469505047154570781436958026615045151829e-1+.115672107985709169518095286242717756679057648304874737727360398074818672749719617272540315328494367975832145527519150675311777946404965466314856833878e0i
+.499937995589876631274683942231729790657604873654114991532716284696314276919518935551219446555644338586257322812554109132781685220120733611471489696554e-1+.980077326074481617817726665361598707818199870904951430883732140681411053425629207537307806039591762865671199330684703207038392511500758777963643305115e-2i
+.119381592915181195754524774606545885338812292429872301665831818038369886696521060590539952136330518995970642811599706604510175150884229224408358266108e0+.136208139446829178147229836199826453405631720998491637789326792373732918168260457707636294709443490155347357344611516851060640228678356657912116660075e0i
+.569637114983547293835118683147567290601819162457820343380510610706601095873172580692649131773590097675822661859716526895382654868472685178030264752119e-2+.511817630053701769244204637653022974020580505012889963325821596268454323866919214010785191842770357289150046326880897512382662041600141719843451841345e-1i
+.382619253986895106175186128986650866136895614523708059123805118207748725964304842809509967594938906959061210313179160135448548150966905446973803519353e-1+.384893849067337278854524815816423741615591245852894139622089078247087278830872370284991321120806690986481626167231501161252170142404908212549606966869e-2i
-.419255280210542836501229894929122814920828393666953498574340606316144538117313826975688886716415595398849086214183603693356087986091913930224719033090e-1-.392873648680932506638951875048413266535079529947196700070562880675060668003141465916594390088054277287033591550363141877664140674523668778986138789462e-1i


==> solutions/sicfiducial.116.a.150.txt <==
-.128747610810145250990687665237256498448528008994263708632699066345765712638293116305446415755211724505669424219610131180181490743790277913292490579158e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.114138556839836989076506727751801200580943292780665393297807283639569491071890534540724969912941496739767212787041825266799990056703234923679377061284e-1+.654080188424740240876188483637485546248694768008840878794749458900714519385501521509051836925165130952436547807559693914969373271201572454466762740115e-1i
-.111717436946553414669846043789430313582688887753305838795094824217710363294701806991490774233984218935473463333554025531824709274494847673542083098098e0+.864415292350118218936585049726868583569180460305583733227472458642692883561321119666496729236062026157154149872181291572372847918710666180627737896258e-1i
+.434922478433993771472549231595117180223532396406479193935771157905819822194397519647370318711764124724527595874483012046274024911769691059186266722373e-1-.559312127809291447314720781490588652977180442068683199300314776537315064279462481643955545628731336824545570981712955289594540082433328813422904982878e-1i
+.107466780232916208782441991364820657687470877043898910342489448198721894341528868807780719601800246234448283826008775591236926047898475201747471975416e-1-.317384060722812380456440065405169654198901914892567143568227736520596102736114107670821448878304136893665281686872119612378837507710786377552791439240e-1i
-.351692650639406984094837999044560020238516287374985050295687173434807563451123299687765155082293505696461601579967259204129644610775459208452930710157e-1-.120746625736407744900051791424010519476401852808244703525466819833968043800811237018764293223760344944405141476712076759047143152612577662253009221428e-1i
-.847515522211829159594540104532188199754998368801927920821085241480521484729859684322610728092681955264992382754634820848293659376154093325058798775662e-1+.938925079491074746963694563600369024520310198556635509188701268016168166146301348249963853527282615999747818947081095876148459816818587909639924305829e-1i
-.113590084549630558229533511263189332390597711964482342044206746856866069943073802712473675112294764340438882667250653810424445067480329986085361700722e0-.100198112833230794700862946042273237341082492629724213948624662153908226307854427506932642539850701413346017537125838139363899722722832539132540783102e0i
+.823955214486086186815218534881409692041044854248234293320847739566713316962478030328425501476863448422711193360071896149548356637840800381877468231693e-1-.904923519999510635102256261997071815190549061387743852793185237027815351297133903871649096796566356209733877729255223694062735753041899880879675565512e-1i
-.716094903712003040047350142429960168175226409943836237566732402114540738256021381988899584093129136782114370841593119746115937035064701509626156727172e-1+.196620936827822338346611420445101827110301856921918006872034202396228866174782780935060503647037065081367090300809054977622645058918022871563306012156e-1i
-.475159238484570980503622071672936754163878646218119375506445044223429554284523072139456699371380547808051288926356697792938923925527604112022737035429e-1-.525938937357669638478768044684447327257731000649827487243056826362538836339165725422797232106504553432667112112171830094909902776087322222349249842397e-1i
-.147381770576347495141205451941679470839541449361678629183625800335057819270401396183053746787291325533783130039801083966853471543265892905536219492698e-2+.103596815959774215574661701252488411088200669740795503558331879587485030211194486614176842963370962228301563858858852720211261264718678069057614958162e0i
-.769019144656900278250881999578426042537580983732398210972085492019074255921679393377604181502774896818967796076246946015213460012344097311611595105848e-1-.116237721858014947335003191664852405741188375710203052965501229796825651599716553050034393445017828020265205510613787024675906519837687928652524764613e0i
+.549750748855921939122334785316557927199611923563891780983386602041995744910239654628091001144158707077331105476773355774712625625229398049683899793186e-1-.168161738838368041418861628038880856088641314161820589460806603626250772663147618277702745648464616046502348811033439496804174045995537363424946792404e-1i
+.779917575046367037043826276409100517865525956594265106761734744713056527266969402672986352956665761781161826393273739194015746765907428394247627615053e-2+.503461154058115000851849775551568080307251284751161567415138877194859669779583245869385886224131193819285899748971365669930266243540479200985402695341e-1i
+.110211211597713944335826959795980277617907780521339416623827056846113358082401841744010638350886397965192682860101971244890868574605321401118120033670e0-.442084772092308529957105195971838038787558757436561027259844768501122179009708823309582321160698411900548302658566213880061529374181747738851536139265e-1i
+.148789711326069856543901358372509910382228552466046415541237483781402719420413937540899334466524754061742299586851316978684692436677834257774361569621e-1-.599745321316227225510373469352730909935362479510198095884309130827847859654436045626108301716528371450609153104736175280882400306376028417320424514507e-1i
-.581029171379184258234015374479301636355376688192778692684233305412128403877021892234679956309469662774148683925138906890166805847221490851999172917045e-1+.849022508136903537631181395055004342018469987259327406987826079570169087494015698472960182750734821253609886764045087975812836236848414799171474992564e-2i
-.137460589555378804198214912188699321735783047740169454861042133631875614948594207961984956177715928564529216256895252058587826777416904355193529086190e0+.481777263852398061558535821304512727628332534578077337247625678211501780039953058960319527213694631118623590401699303107208947150831485439311099478565e-1i
-.733306094691583407234362061814892023781137924250832262939002515298456609003643502445125887704729785721522094174275276568789848484527782713116585778671e-1+.535232137779145746562697748365142774231423390828075002213993609014860462063930534121855601548166037784701357090522430473819157062668850413186422927261e-1i
+.510542699336093649052646017845406598297117097292028824874808338566039091296982001389713832032888078676544150542549352724757785154298410691798633342216e-1+.695174318409360729957907632386835802939080042521312303864617563552057124075534438546027327711089968605193760433400267439327014166616043127427745859632e-1i
+.467359169924991158354199718414172767996009099699368530109700813425410255336919608871003282788231161042650417336825992277764749683387273820193549584888e-1-.697577336892084438572607387385322272688015626025044751824888219008149629816422950535931230420890638252584996966916396101537483303853981660897981320803e-1i
+.214233381786652888241264272730901859048113876608403510489606429310169352264621652273114297172955309632303324227427508818323128894813725797991630469723e-1-.460255516749154034362134265852863159209706011301863818065293587411132350649991144751586029885999879556096005348803029283449292974740913907884794962265e-1i
-.157359431607114356926107297789070102792935574763984798360822937091638577517115237292012011983492732571356431416439563444331357042929650923767276750625e-1+.642686711492045853006626806046676888941295003682916675528929889738607570637873513024838509941780174106717924572766757010993295114726813551646326769040e-1i
+.455676864962129036397700370624011621545103568140297268896019192983039478034967911638077987017627941957371049349091576153968668762780364106156905657621e-1-.622081182333129078869423734820169459193565766290822339242668658861789569778795698130069201599478011753565346346354140202465967839499119487140324969782e-1i
-.842209692639807724759409697393099548895007426264362782790249468009261555443332417948112548762229581901783972818164860971662447253618763133183511202639e-1+.224338156317603394565259687892581001975050844306062868617349939065710129214484623611337897494248683514379103969113391985676763012759849022318002529711e-1i
+.112267919498006026275535285050589356119073322643340612830096897197542478442786128829264138972125351800384332607152425680861600402590877461662249739268e-1+.544248585456383421979480375947870108388047713642277990174292413825095854346401704067658870878525334251287681659405157310353614456316965468245136337809e-1i
+.286981159056133838611608284090397795762833594785520931805729631521392620874008233484933606410126820202115613224570468813301720171108268456832499854904e-1+.290642546198703402882895346334873208741551232337834100270644955229693703370151170267646871547503223458950196306833992295876375403900052081052013629011e-1i
+.124480993373578756176513789802336017391195978689146751545646392845267061384679356967429893991118558635081770212532102560206600369984589796505901695205e0-.173581145669101462283964420657026708581630953567348380156416904203141878395678856344431116762978014835158460602601666004937523739277396077349161695823e0i
-.592299289254402751342176840476213031098315430550480498039490246783073082432295059092002252885190720882759334675155695379403084616838963895124740257441e-1-.572596377069964200389472864837134289714615936508905513663849593061740063109452042847187880813032185416567392035487837491934104888574388938403943110887e-1i
+.751904161613913761210897172568060236230168673849065698137210078191234700591509962965394153278890419650202011434245783012973615594970714480153400298000e-2+.218250377546197164235129773029856752101663938752904797500610734365303551652839280300399501006276182089506433512820695635525522742112390112171627903293e-1i
-.296328609340862697108554427754470694547721085114486369993214220004032819935205595032967104608427429832020439200895909386180274143748842191301962654909e-1-.112663640192373105781989616841172858935520530266273713216487949402096658025978909058592607580052183297233857700252570066926253388390498451436470270071e0i
-.429160823046135641044702685233674991927206823979755014204462957052377935090491094220153942324784015962943516990515752986753406553621950737814577433561e-1+.141292163984953275401491228198837118604005343740712875041733025747033866187035000573581772573158172282375471293232766256202230098355822835181021783564e-1i
-.972030326759968697158866741172152726795319360839358424925521896238437588403312862115638609556905699584323738984178837769045540581640509431304809605186e-1-.982511354398927532933339469188965537437574014076151479649273913168325429038698471563026512905095580551563545007839586571369499157309644941618252497033e-1i
+.146588995443681239183712050997257615131367238327396312835962735459581943385621200748866585210167454000169869266857983848441305654018804388315092046139e0-.811091473969805279004373276742834854187064971017123855518459501436519225739922156100440153546164755233817207334765219357293292838405865948784635713885e-1i
-.196512184945775281810456013314798106541403088021140176943040335359335582391033726902141194821560987713356073091861056723782713725117916662467175762677e-1-.149955309318627237944948514326471662786540428595337043235110574825928098995804006140876844157181364039591060492958555392407693242771861067059113762743e-1i
+.401622254804305928958132139140845034183594887175923594872008349459792887720185499632390454388592746282323474445309169383777309917384196403845966346042e-1-.104082519512601352656323373243535220753985149305328044718645667573328760652695574688425586262293477710819572729708158765165039101117332034602563948704e0i
+.220855600307861712967640309931849626131277838000524181012303850276683115991949879585429512681753145889218361468824832881691286709163594925791637765267e-1-.272675238601364379655925953641353277688883196401131915092254527240854289070373136348700773405736182635976469811017606656250460305704640754699109725949e-1i
+.592330522172475897421406564221784373366622698591368173747414553118108799972856980617893625247651639895005130046299279906836711163388536169934229387258e-1-.636012635186622242347112324765536553921603489413448444604082581220701202334681827896334781066300845055405038739852955492098334061160728374756523603000e-1i
+.273557233520986394844122489013030263509649847191126761246204892868754367976130170382100830778776344869894659593515070917023649755530219966145841827207e-1+.136203238442968623106313894774797135554111568906964183018459362432073377643690254011241328233536364569075075133768778894811157191747623103945360405137e-2i
+.269384836392937055720209981223790755989965502924050392076235678647693171971831423797814871906045837026377734491475510234064417517379735971622748164882e-1+.242383084919493262540921983763449920860969383359734364103738810573803444059988442876588872675464322176304505487565738340471018753606039024659416513052e-2i
+.259738666552316067910585084323850988141249165640447577093552929463094573868631269642788790656089989298853852245835914641260691896133530531160658305912e-1-.402453231251822597989423753959860803816847112726070799118563116477075781796950377888510564486479134826669650473874652062067899804146645658308115514954e-1i
-.408022426559451778455985868101079435715516550370668456955544927621151026184740222931714079352463270728933934950304148625147851974995814228459029458972e-1+.166741215987865932065340354570754717416734863384394324399053714205608863451337931782540695145048844804895359553608673802894576090104928049030276165724e-1i
-.687073151138250205312827941148607558479067489047180952966198075442744695713698606282264369180027861007945955563560477377121425323356362427692309558084e-2-.866239029361294002474213989161666309678772237771694043163976685957504710899311313117127147993097281208772509190894477961209805423358869100812778239008e-1i
-.120700745949255318548461304717303297446795813280644807233788043722210374898265228444989369476923067950106179257989296497146092563122364293183284713086e-1+.654131702203685591649664000527654154799284676136465608335947991431128616737136441158310586194199427705908656570556533461810542324069912157521628917486e-1i
-.525994638616553838991779494802547342675811914819956505594231715005650038341426670304793301684049622847787688013717937170784008418554142440402447393386e-2-.346002387266135481882092167609535416607878202102395653034711666859112301134897977681664326629303914843216131194785885907093542752403175036560226967094e-1i
+.157614404921633210969700160857650262663478259150544081040392352477234889079970685643751788650044878414762998009619733464746601360353746884674471339695e-2-.327165625320677870773386983531838944246937231671645361079328220990660605155696018965710203615633156764839676516825037163135217464613907089130411959030e-1i
+.343034426999421954690681827945758569713466258019770077963667984225017163326285998290563535195519287441366496952083545115866937323947006289391217498805e-1+.905993328348653655869143800143694897951932452557181210588784248185741733968989722686280712245117438339460420120526195689089604087038854691263756409831e-1i
+.113516466039896610752752952053767115835686604459123413072240563079919327993821691521610048597399119313649807568596458339242633636533440348170368044474e-1+.552480362251062901954879194620615030740018686542560681475557989241724663058623272672879892518296466306674950556204065050116920758358689378201668983472e-1i
-.466662429276612920123253237088402458259049435646587730191359020257959777670828394204957878927677873496416486331326272727952204757992434511567557932634e-1-.504180882498881493489235163932466848485658546054151586212408723294408877904709541559360971913880429683691037502989325498560928879166420275245976027929e-1i
+.939665952616583077537620614849365427536922562167421515203649229235618192440047659199678199582774548740868406196616537985168012474334810254096443508240e-2+.694108175189744236675839033647468433221002755140804956627989053689440810451503741972124222242435890249914079333831876258392183878374889537177356266173e-2i
-.135802526540066559160942233744104698280331839230678486143299454410511261531568149996302300483236762220293820339694935458885015796151482190668745634936e-1+.163624906761502668920916849042607590428664321870189712890417410469072648843325390778445555552715692570556644713982274920074523341972961549398651833439e-2i
+.101049167221978605168074661039903385551852349981994322580014254531456201206053827635611542217534611617068946634034032462113237679906948923112657230842e0+.127860342288116978079294450741597544408848734277145096557107252354176952318912717727991464501083525373427848248247934137522905997530055243643983465125e-1i
+.519520186306447691553980071867729395947498989627000401284983022539701599974360321208998857955685177593996050111397439208168954625752226112388694582449e-1-.733769977344982778232685337475387258945859892418029234285287621432573857051329001184325872931239113291764871504101095172479355709576191455091348459106e-1i
-.545759531868547823941586749068292134992457971831183425299643776310915318591308358550058620105516776605453750414991423411957348081091960377329852024762e-1-.385817581438787344667591101684128303121784066611017476169286586649274597460658871216679276856069464790504575413090844877818704135758015158062520485998e-2i
-.741049322936820411555231775118149475166639213944623026710438088861501748112013018181030161914523130583665452995216664565769831820878895709280472133734e-1-.528639414905315959149448917606359842657376451060791562392232099673422794524522980718734480499495891065237307911249427178691221521875990722283053279259e-1i
-.623685509906614812085859161158123413792708411628987749533487151875096189950512601918164312702581127788506304503263756547904991792278936523801672861892e-1-.137354083903531764348864314964717009516042901855047747493409599807526728924330662355388352366125487995375552982481140496119512351653945448527846062349e0i
+.145388556439911386733860144756247574771250695833023947852245967423640025617416515879418259812743663128424328518602137664952884551578893208559477482938e-1+.268722583653219577997506025233791494012015358349833512697205788651821893273760036973190655766354260943352318809493828344877847883502104917510326568178e-1i
-.244067927261747770347405437496837317945031812378825001983883056899993649795387759311263613319880205386876636373463937800163015278805434999429389704970e-1+.666760510702689973442165801360626953413474756416377155206069893379038003503302415211248492943492734461824832503540389500266414692215840495004281966131e-1i
-.287623555873111931393926627267349995370064041027656201285337302216874943951353838924863497871216760554785544770544622322397961182934447353272643623167e-1-.244094657721482040503406581434836729668570897443582333079515562738769904406703341379450425049808138420424893586525066002478871499107328218140880701210e-1i
-.108932229057474503238668858819670834435483249987959545129365511349692116642243717606871025208773982959862853296573717568051280306537330794409876338264e-1-.148794366960329440819945034525143894944727431428510045205353656474379762443274309385250747454385433709716075605922728296622932735838986344937295812130e-1i
+.150367785756568243220119088705715797101287375616550722239113202016930398103934426249241611996682218571216755194498671160111225887951518382992926547267e-1+.100305458691770583633861323989972617004507622388574943876245765498896894083397710875838472928080493463900663273945418252255606110654851340134515414154e-1i
-.711529978740272526499714719651949876249306842769352718419832272437604370871692731391078932069845547308870743143135850810233098040005988548858690235136e-1+.137077550056231575670563441620201322867466929397184246333599963112968922612457650712541086747482240561800085230369661583544132653678368811743719740938e-1i
-.868052546665169387143369945777094493837682840786544774932275033474170982799888959065422785088132071026159057026410122189896458770041228276247710132428e-1-.524755348076394888660671658334252125403405482706342833984969527528907608430125165088679423937217788720635384124355995803777504385604426877642567254098e-1i
+.304937087764247305084324044653012541779699187318715966723227873061745033862797039261849604992416000088106189549908798353657275857237856886204861903383e-2+.103860315408095778399673906134684839997435025312902407543578843417013580120377498736095954550309548173084398256426735493501261014421075700386195393507e-1i
+.155205210326770768669110280717345429661484500566772658715025550396004838868402025214634686507146485357067147741337537236714602613606523884228273585524e-1+.284568399927901837101086277703351283100347272331893789308030310347237840567969229935762876010447348378817395009312407534673105536852597125994912108234e-1i
+.147978683036584969982653510129926971291116617662216331119186243625430896368939577733335113156288992052365305109332147016052348869380016142406337197272e0+.402527963388913620997838235625578739328400985279259279386352951393873550466248985357324496997153891832118155989165616819577014200444048699313595240773e-1i
-.994419783598913984031597923598701153424823218877503400838342908611176224766478544566592123357702259169471646676722603879720958224939327702562328836810e-1+.128935391428238908739886049807331035645127449108094283531756593212780280806133412072323578610863954555223399689790849878926486451206918029931556371131e0i
-.122963211358131856949230643513236909616668932403148063271658767461882862351375523612368068137289485786201539355038960462463815743796397810876841471488e0+.902434459262657655261502853251623631714145382743543220042092724902324339606394185389932610725856151957217066019733231882433848997745162437678963067704e-1i
+.407046417596780877522769146394056508932818929552916316918794467731860729801113803424722031589248464757972395193739355608613082472535663815728862119167e-1-.151700914228204453269051371290454278406144645257771993575297477728879763503169429691232270557669568919968569280995450615918671839913569946700377659688e-1i
-.135072184621502669108266411766468390020335322849307983369373638774883948867223815726345736131039695901588424707795255846935249908810012926099352406783e0-.118878708537537717664268571917956324050650577129772610831568824977771410401038115793228733208772893808067387331790811458013858405166370327722730234777e0i
+.139921981235884361305219529735372356760975869749271592457403611007766228098604357259534207803949964442380413034079915244145359522594733096184988530637e-1-.659637429656831130310883205921800757621335647228653694072393651820371994538848249035107264323355211227400267861638247047195226153032285653502328529164e-1i
+.190735534727357305935261759401844206990118507265773192783714064764810124554392439286863813669035249643787062731607929105002090705316117130184270256203e-1+.414111691808679025264012452146213461863171824731099529025179895490753646936332777628310302519126417842374180317886000205146200727289289465174042455541e-1i
-.407530508744992151144318942940912058041513763619923653441781573134975552657803948166445828569705298203927050105376780379068757079430389298381521710991e-1-.625569488059602303783617876474508612726444885664016525587894061722340045513657445063904134969005911343282741090623036736656544281336554141916019921454e-1i
-.126180517318365161496906394157976946356789349108730064042056193733818642929065410573272843004659667862043744505582287760774388510221177450746158024197e0-.564953748007323406204891010424190379873869114868010992828673650916045338365002664813295355385291992105758857505011435800692818940115412311835807485762e-1i
-.892222613705701147183965451892430329766515314543357961115528333976087943323377895951147397936721608343093008783508111548129020430305923444193790159321e-1-.475078950266879779365916336650644220024036537362516041609316119843942023820026502704384110320842226430100558600688155729622421932050980366266711749059e-1i
+.578669418143343080842422873462262375424361497225819175964892946083822913205806698454282541212680940601344966377526908889454498773946024731615768302051e-2-.530793326357850913775524834130831236579290802889324132538298474563004858006225821009596258388590369207294086408520657986041835151302889331696326074699e-1i
-.993984548599879763119119522691135819366730540565566631498071503056290037252244564063665787164138854933625475984841860838022045415088219695336804513507e-1+.581898307712400886109016410041390518809612910842529461337479223442123444477796156794326517390527683400556024349036931860853688889596190616597579260546e-1i
-.713694765070189777074056513103300548577592829896523633148649938588604790126767343847668064335493906060483251348406848691441548252836588283874720274722e-1-.465087783768039010877660873037241809583463430407981078057723352542333681429770346361086055591421425748204897620381826511232145820741184454136090287557e-1i
+.692815128314655761829374447546484138901990625240904206051325412541976250765949427658168019436780018320352415686049422618393981078963220857750136972887e-1+.988265623461320808332313658110428754157590306760377421418994756632195534273376723388341506627096469376534089656026146219572684246672258076497751325334e-1i
+.417633926462452515538885484821018378385461941565064736377205877608874355337224322328725155734565823504873716087783720502515756448861819339812823894136e-1-.163712399477237239770183674571997942927073540660982067000650226722083816788868247119339883923875813434058166811895790654567833911700709579090788616195e-1i
-.794215791296143820341642370815680783755958536675495240452288440755463144436115784209492714322614888392398503444689029723946974291434910097755558456385e-1+.729738088964008812655026076242655087930420807464173471715671665375208459194633052316140218008819170180429455224241080966399784599566298954659651291330e-1i
-.518567973882678386544181694618532285910223143231513244115249030961048028913178228526510496838273119758322789871846754724285162445066295871428636425414e-1+.542300726525409204633596005744808381363115567603216383993355246701383855898981793494696691478525918005565980452325961556163107857218269606593812790674e-2i
-.289705196037430255384636316718590016197669837271390095580267372258916090429380317904367156916059063311704916995465135266909604500550783304203446447847e-1-.100673976875547911885363537326901190438747470673419786139104647412824439993666051263700377750965409160836362419656661618725980923273399387351652164674e0i
+.277621603135240084833654911169417398847450924949755841390405165589039387350067108838923153264289267742989064909731756679259298740454052847729320087189e-1-.402836859803139098582726883501147318629151812953689458155642054708311595451023237560547511553052286291425460352423669245205396699069601407515082699920e-1i
+.124593723799270705627246511378801211993187405396388586587029817836913952063224592310551378556855852943395837543171199994942569996753058610327996679644e0+.863444352230874986518195564288523529042634746055082852709150722637902784560057743144836798547222611958026739409758034774288397950208805608439329346824e-1i
+.579159157857866241639578932830224183195279105813407351810048023950607957355667471509839158136206118020059588455294987377450840008786981729729600542834e-1+.203336433323274764537098647513895491419245642016279872784066260083883119538337436547964052598325335368211280966348503542470010489569370418124201637151e-1i
+.222158266273328799710719294447547294195263440739920772846151986625011824080688853470824516231977655104566418676498369327723449550637665358802370606039e-1-.560102871433911331283813511145628806808231815271517827781873361032727311331692890880163124887261394074341410349263316168274541573331196978762718482920e-1i
+.656357815073361179889984131036452046801878301637720410614966231774630816231734743501118414987299137936464545773817190754372830199475302115025066173123e-1+.204789204274227441605047109644529285848299220374078079191456078636463709103515737032698253649385301589115984298988625471809560871199028402734489558572e-2i
-.218060370705816404965317759615897520690829971241616465607809994322860613129740303145555960451051129662837969003565781365560491124290979205841972388903e-1+.147671988153961087544657587240653370406847517099848152414207802245163306077567170178017058706855948461018965658134217630821850740609007299946246739692e-2i
+.110903646793852817570640926572849976357875113037818215536135058449052909783393967208516988550097521867789148417844610518542726159208605237293293121979e0-.783275732051816065961811150532861576882637211712183873923582678781226982300717141958949541378472360535216799822462533527308853397912266910915202429008e-1i
+.530091998485287433127896202364260288509830786172809120374399603286618787388115446519065176337350057154424355528440725387899417752164475657473376713033e-1-.117368924145623331831250658356077175626279216595200040114716118066105809881537741083623146553336131951546746325346559243180270868903209519418850268128e0i
-.802751570672991788582427504056145544237048760270562563170779006807751814747644446362750611373537229222189286152747207020518014337509666431998744236747e-1-.348348070487146272735346407651823891480356780329462557991796618628133373804269858132227449507616076663456198171366291994361752393562983549985116515802e-1i
-.558469750787872213620605561095387631415283907433617157947935664943143190118076862318859773733421554652240390008059386487698621226690570372666919850018e-1-.359794801084389407040962176264749840190732606836272987534574201774056319719872567071816485715351417305705597827020605134909323776807070610538367401589e-1i
-.414749245738115648567778260086558835272370908550157570407628815015537073325538309626320427495157743968272102498073218592053918392681668698928704028409e-1+.609455643002611629376394536984262996776843714196172557371191022274637974640145090825905178601108787259482727846696972992411037959755882528206195453212e-1i
-.243101295009215819096913436724060800961448863862998061856362984270162897894614097982936016625482299001794123776205541313984357779720781330671250055179e-1-.559384761040514621531780338838586404210508420328500095772199140299954609074590768898855269255578000227468361365441310613940808137706100904350786234155e-1i
+.750727298977231789786684241479542197892054864178397198131643866193327664011115936703742188205391329831616022083183410809560936942852785114336450938358e-1-.530740326255085816717756661107637455117455510257333847795020456065909997971979622081741694432943766505743196511179342922969028906714916090872371215087e-1i
+.712250956655112567252830458215523581605247010682920923613802989237238254830482340208962387407904815839421358932065866020975238035469581231119485101314e-1+.156633626233960828708902262198253625059174304037281544020973234536161445987522049608790139875752578382429418808455823843278563300851090185576779460027e0i
+.120638802932495054857074459045688827463272814028137886809241040120161770703163156221913023756393765768481714886783325092981055810160228812237355691233e0-.519797063123909175231675428240248176361831412830223427047883354774418854792227934379015921510182764929302561287557331428720018586684464431976493428421e-2i
+.149623204954077027731818950097145568745226432158767238590750729181329155093685498838448685934481335542262758643801139813940966785556571770994713750867e0+.675074804860129546619087769814243937749482692457650196022975498420874314715595375670286973851079000862405502167065662990580781126739400727691013323635e-1i
+.750407517689267982346160830083212015970160858474162762184220665452424366530949484876389833760600916202131192283950242583878657149126824815586817939345e-1-.180896594362773908304816245477754614223293234246455864950886507096211149251188630489844159241872090690992493971573552766838475937399155857706591757068e-1i
-.444258540412201990718370081986866728494234505690622955863465072923520625806816809892859002550406884118177198101349426431481427987160781267440187670034e-1-.166146932933434018588964554163054818640419861069422565593545433156560446077785039150647159198691343043896220039257789646810258116477905137869820859819e-1i
+.782060339114679999531586368726070904375367740064018905264109669031769961993875553939759585521131969676793832135252437292898917847504283775276314066042e-1-.332228546243313156158449830854635617751473308670289265078459241788859319917862756614912221945614173741658206467769784434364943023598891191532022880409e-1i
-.165079346041114239929418857000723614242268115599605347099799023980239186598999516474851481379650708950605811912815168717018800995054147911417710279946e-1-.580662678596748637717917241973744681705056561906724820297390371709639046033613197162406865658722824867720927983714624399703251005502979003385502227733e-3i
-.402167358181961062993836219872823970330464863528737505396749800907756324371602192888559021796197743373594919490811251331364661059969638881416451227239e-1-.429332344300423975974186339438902378399446962763056152192675356164153683469612355818034156193750535572572494275190542197233397513806877100688865424770e-1i
-.836868330314005414023053705584831798174392966490814549154510504449312700959066637145494965113982929411699154187170654243973090826296326591975294407459e-1-.577557203334948412363025117565855797359438784939741025719814606261037542416471130283477179237607398507134705375098352811639082408821038049735532221336e-2i
+.643461036537758499232449802729228467549265526694025437174995242745725863136164082555412257503838114819580510020883067547665227893091575850601985388037e-2-.756448885788235193427734867981418091571207803367511258324139271761711155690457538387685635968705596571948694956746570655535505174004990224640483659991e-1i
+.589430218188848986191605210923978478668929021218296324037245925627481906039287431680192139215546636910354552252918149532000781955296934184477925222852e-1-.841495923655140834570814813879281962794341147849703838581828315108186425125838713020216942267420490019599846278627792685949326361412884217515821580125e-1i
-.534403361047082399446043474243423895348875345307447683713989618322818655027713141213081088796715092288413941229169196671985275707800835971010653035975e-1+.701613513740730650809108723986286282056459894855930842823823555506945892690221592224098620542589089715570972028326633419500386460278488467485724442280e-1i
-.296274415762058897822183690482544009976921476269942261013669548310285245745888432801853113463832305195901844238781442772070899111436749120465690333543e-1-.107585852863172785679363661852830089147003217873801650807894184446186954940852512730684487954492312911397292011499354627528842707837662818604410893517e0i
+.104871924475736768475527297546148683275443506281444934427700781832788988701986444488549486355346130294434124306182101450319749269579914186092840175839e0+.612149741287045491446068772235053594632959448697135625627950100120495394350013511146375096612884077195309478958754968883731063052140726998016949249201e-2i
-.475788814248347429887422310371442103063971268980943721422779575593717098044613722876045278318028812721978492024403774464390953760006337830199607121610e-1-.106918682844838847762760769414169600292817936126580724994396122697864102901330691968758632469327987341817727553276455968697439381717910165204749518627e0i
-.241348598153547447819077596102325519491419748902999404857083062234298343646326085009288859097756418251807707655543569749780754884793534339541855818966e-1-.163521627555056203631862283327642853972347785734243475625909544975054660045584169401326899829800894430523810558926835051207136895868783772777960950279e-1i
+.477914069183023722451325461452663594274304767577666049900791461043884297612085864492910587813271432659311008395280924120249423784206557697071773591533e-1+.315146909373785445006683138197237089685030066077178298321969589969215751584147231592081229351522292301771999715605555731672766195742646017558061121515e-2i
+.141140569891141512199686746800016726044433714135137021087732725102044962731177690209929066025513685095839058017439071539998737020079385100045788386325e0+.981178716961172967996646209873905208181406180375381064958809277968585703810506521677808895036817187566379798370198757951745027544183895831583843137585e-1i
-.913836183538436397598099798686580342080099717734042486188999618136631260952278300456649529280528538543833517388497897114562637794778128594583917515439e-2+.618512891008591768663622562357428443451683025938574902546913993482047269282853235971634699786890043201688548165775791238401901544422510004137572111584e-4i


==> solutions/sicfiducial.117.a.150.txt <==
-.160913853336103068045240130795880232225671445983029791630062665790219669070556988876395472972228675489401485898830814626872007440921007496519635631689e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.547956332643512705960344953570363383541920220341523015784588516577817345126868902454858324202092713667614020771469562980034732852144636190617962714285e-1-.159944709977095377947612769751360890494260859519332123094724141216216086237089830048559069992351651427505174663584123266266386715765330817498385632545e-1i
-.210977901584737962496218622069177280439179184284315707367342487366375985657822738003977281297223057495304260909980647835930944394335642317849492055868e-1-.478598977260570540725158325951668160697072231899130870627880082407258487039966090546026508503779191962135471249327885372933413187527129619146919978990e-1i
+.872071913433104411268685403399495986770592972239443043710832369447131085093385476905584364724969219663130529604777509289637885730946429253271256087694e-1-.252233511915231672818426622338521115246647289683371970918315890948060735648446049249793605561927055631593985042599021349630767424454657469470897597956e-1i
-.807402650017912166814254515249514445097807968950266196818702013620082205209355336114815500143885736164174040383688682586111545147777240929205025505429e-1-.107348573031909008899054673757060342639478907752941671183928908520407008630622251385498507663926112631751576334565024578457854648735179518913642635742e0i
+.561724240174956380803368153545641069568547939241352450702057834284768346865822501422047460499273561107993507147360995234859973818243849967281954651956e-1+.281228593247229037164760405077313135784986245284914074138566437491246149403329819358507717946270508449967212383072110983805400114374264338104823752409e-1i
+.277152990857972192392429937697548786616318663466926997902334408473614288128699031438218657968040538088141257699034776847012826792074975111166221706974e-1+.436142607458729030590583606390836099240570110899019700754078837901127744971506393625013764047661369648847370727792372071834645467453602788139721247024e-1i
-.216917321654922585754804026645000921773630247407890461984474269276215027795756940380095408319745305823232282553228507402945003013958631008722318843170e-1-.656238768865702323038567683155676734933693067178578260365095755615681494080196980116655956828734675886017322346576704427001456547740599109781988137103e-2i
-.136202092952568764114205572615378455377958582378898918801563225494930811377354150055782708997155071546727021464574181293543805357802538870562922013137e0+.522163187662763702729667834587020279854283500218601453295868790433629725453668010084467539943879671575354159335087141446689507505755084781123168932713e-2i
-.280389698676245716688710058835399083544887891947265057217654174174399377899818451483140184979657420031788933687374266615217823693988147989425960085477e-1-.714160335395234941630991863074246282526877781630373116157887715908415341130989993033947560970975514023005335315194405805646800369104991952449001182505e-1i
+.254456699642426405698649814624256419306403239663510375515716813510716509379665657890368136011021440200732992817587188709518168663158242083467980594890e-1+.532882394995217171177755199487042794933409479408539765000436476836622971974109480840592998955227234037946059752900777218683952019958905526351099980441e-2i
-.558675293927921298742276322951894491159008733966124710801120116973831079572864250582657081796411194703927514408811857530666457595290545325602758349396e-1-.328137280176239426601911981012856841352812155875650933839295427131854311533520251418591482648690126615303099867117007917766839038517661522670724082812e-4i
-.378645262370113370967832862948014411243524806674885772010073812074587385444873311774336877529532323762220264361588861599683836526343572735608672444185e-1-.237924489234732634740579707168219869977210440732659773959344855110723532560110306825992440321191930339256442685578446680547521269895367331950694406167e-1i
+.380737300765801753057074567797063699257545904222666530600299090213196562360992821439099959707221342955739395843433394218844681895157632492384331551281e-1-.128049364405628095925720612254236674292375902740028832648781949790686425171290569326067332131671218022977681361404570767011792524937831571737972838499e-3i
-.736816828523259203808985140648114903669514917632265045915471627489640686222609420501540350458975233838761347587387771949613381312122952724351471826665e-1+.544562747886267459813211996919190901307648104495684313839091490557697277389406110195179587248052804291124838404898236699130794043460772085083593333360e-1i
+.750574182868269748539071299886061395915707733624107482687049898294708515943455319665607080780723637856907362527657168982095382601000435450500917738107e-1-.758594304981360765731582240503335064397198042691615728642777554299926678274301947302338669025550243420468574367403038693015606218674650843326320301722e-1i
-.387845324036152643496583264721136409123359963706682308454165118783251866676677099806475834318697230797764979996049837454744516659049648101428790787435e-1+.188138899759817473383932413696389509723301089414327360836986324796171674064616548165204706044761267034040954561546331125296772452845986722995241993649e-1i
+.427754119447653131043664218023823366588120639118674223365462710240431371147952280115185366169462152194223087357279954300854501849676302754936175964566e-1+.605361018440726975126254299125337575692003626664512149168940961081324580253770585073935499723637053813041238489549689746593374580729121559776879709547e-1i
-.550197183829514261923881645033817669783982874793365060444796680565714961480929763903829148792282260485463079111759069118277106311614002228504095263724e-1-.588218998220391915398155884758282961687350945683511956740952139442144629390707745456761487411598877308601071271937638218754255423160516761741016198334e-2i
+.577426837969992978360313491137666955102903818804574538681436561551568157411687160960273403435220925042263559988920947846519857039398490323310989248802e-1-.522478310518684467631101512995343052449150909054117510267809335089411750258448322356707866591071178216815128364727552588186990517015586016733580015881e-1i
+.179053340069007127387208639901416734571006967062038309797505765146690468863612721809164088904306935759571230778388929197370903317847913980277200303964e0+.251127516526142942149978033027571036903913743524194642071906657865204576778238862749131232977492715445690730608728586161684903759492816170597006462784e-1i
-.218326497568956027148011832734504536047295447721429215921152038222614408916944947551018509757185796435946292438694224482784866731902578814730714989504e-1+.113704389405436936884990330472138499782390739675119950344866698788537995319798927186040174232648693631747074970839216912048985477642629223882232036646e-2i
+.118304875538712269218245361395002581820834942462426155262056432631379890523647516441949210232036899532147003035750489221129395153044080034128430512128e-1-.522421837369193337252812274500197927089701628420921979082397193424222445576790939140674763879136824686535599284495452955173543665860488779305961243566e-1i
+.974214460919280232958582927749423351576346705116401325983347401915989024957361455703453822366996021718844161902673264243648052724435090778948424309098e-1+.791040324412072556793573985871073806634525905568145559586967534480268706006058792985579464422975261606062990176174740635971071496600784055340451001885e-2i
-.637458110443579537271062844509982761539054886348103305285322164510877200302822600973266228008006392980642434794064896635204263528334413662689305393960e-1+.313441154431726942198480189617394092506193936943570024705165463810187505271074889583010164312631152771963118579890363000409562974666773407348195658882e-1i
+.571785302513354166305927657977925255061783614791964563397660109959350295429773406592704830401468250712653033142830836280777727249163943199884288448271e-2-.523148470943403991705254053013815172434495231178374268079231526381366282126817233803405636520468083949225433413194300832671982338950460276560274770458e-1i
-.239205758912913650686913618425714984591113746783775710183006682288916525177777905269524965078518379613937798056900490828738217923066447699200868273676e-1+.610508301841285559452256571929349177138739408792117942750998216968847200786876121185277913038246576726323890089820095796425729100504379280053854064756e-1i
-.447909483906139147190717883223990520597777524569724465071443467610114782699680458723590578361577460007578555073911584334190887377738122740930505025060e-2-.365080472387168842422433280925818353357895030753738155084083795085216553540410359695504989807882839894478272841172988131058275838851149324014210527739e-1i
-.613498212801768677490557537369754472009771322068708855774283173311343478161815214872216343690142191147104549244222192923387143625334821374217367592065e-1-.138201597090524980302734533308526406593151954758132265959837271377796622685891571481800854197738522814912101533484073897258742570191432359599394822366e0i
-.287154948981316017888506827708164547844865804541451898539477140487418650469347539958439006261830872146188978353233382890299631227176010398666350944184e-1-.591571107555834805840615414005590064583145382419153469045378871802684773356609875751761812600804699074095473263347356088134592733889861091391239146976e-1i
+.133888672381393859165263493896788329302473833293620616710507506904850798498976284077966107761732898932782206690700773752043207163043053010475282307185e-2+.547282747841866684723707293610764316290357991399455206727111194382533851403871077706819202061518278630809950406443067639143096779200103595939134066058e-1i
+.674995741078969495588155382091113708586236897901395960149988826252433295404682894714827957262217761644206476032087117444134352064588653394388453628252e-1+.880407668410962243373247145550624464782877512088235114705775097689291944215054899150905123969992076410370743874797892925725793099768851496717429319017e-2i
-.703155041180089523219693169500614388053511270977577201462523509095348863954072835918830359014842526380371093260918440370903413360354471236737081325280e-1+.242300809587898881135481409405837797907509175290600372920889521753500271806773116014803799587082624380249662522636295373923929330925637542519644942555e-1i
-.148313035172398356284503810680570002394996576304968675654530085707544339692409146229659791701712578754493429708275899010510996473108411483729322411481e0-.735838608727330254076506843355785044482398775596409559067227864055573965331524691580143355704597215059071188782238407294117895129680924831104822534544e-1i
+.193294772103675886428474422822342194552049502427193919417495349187277095463687514236126400644992149995250947297140563040034471362598686589232566810064e-1-.160005795652092126694953899581007872356974940361977914862004945336010629651115388396460655524538092843785117982780591313614929352856399812604332976046e0i
+.469358683688811490878687218358463655978715978138268405459643312193133874338987206933778468161421966584083952079572112592086226829309161258382438199273e-1+.111513202629378123259899111061487705251644503405772406099488761450472011356031500638731029760552925381267775392455985059044207087360435732509147978328e-1i
+.146991170515227605068102695150462620799382758180208868817542947837363259805724186507751459068642997073106748033909783411611057099295556469160369222169e-1+.565983612772061740581179098191237013705246115165200497182039710992040832204533944115979166109716631645315493619477447565704346098462350922978314647393e-1i
-.915948305917749532226070526541881174576225059493853559389109791050591773437625450713651363964946969504930647601464668495360404857224042576607382494307e-1-.651164039862545069241407168598136461847374230674840887725425307325723296332364104866247672254789013142934299722481933341982150471896728485001533585445e-2i
+.101493083087248205061750221562421215667143869508628984730133124036937515706510901045739276893459761433102075637879609266665455767355387199445243575266e0-.742778979614327368444964393506259101918376402701856712957192403353416286911905136905859089722656150163323083181951764381437000057126434083159840456158e-1i
+.565996383427913605046502311060904210527426644672317065001502450661644719587349373373248532809153003846287154387696330067101903474026041009564174348794e-2-.154477009131657956469358659454351188333071281800188140279371230309022793822371921456588323191515995320521837330429573454516462772478442670452042759825e-1i
-.431480230833163438064443714356842398442792154029867770939682550182235754877250218628721651989472568714388018655708898724356251611960392243461063733288e-1-.184322992508015950377572294050095828450425643298842865107132277677712319969582315260892367205486280247685462783966117762451879502809918763351543706582e-1i
+.123412655639939420416835544655913317982381768272771344448011000295738896971617071322878723686019770356243994159338700238726740505024069457786606522882e-1-.222638487850681430528824074631981210713637665246738685345103090888133312493839881322792820541738931122377817534767422466056077169191835036358285164016e-1i
-.629305868858023773027805753520805428462139090800459822933359684945704982524365952852024199086265144473422621777790026784600988514676262899568832417822e-1-.198052039511068402585493520078529206057307189787108134649494409402576889327073070689097203884997671353441462418362507981822925595549067709504238102481e-1i
-.173898122613041001767374783937317932764985632096726108329693550563674652560808405855258809568529493275142946598365989794416878246372303373367636763874e-1+.418048653056009944059688956321892498108240007121244173311531589679957805978543012393843664872545931596235564681579245492935694736212682246736141140541e-1i
-.496886176924638255667968690120620032866117491327093389090619892285090042150033305744225850386927335852178707170368534780133458705072729103736356622188e-1-.427980549668797166171976069118859807749712369212295053953434154698346451283493877261236266437832238603463336739732885579597461241474331990079611485939e-1i
+.277620739677175400718095764373770888623003989513706186138351185164271883718942844549859288512008316632053268150019894391583932838189149177571451247781e-1-.248681662289583559440125773694043758648257532940239050314539215852025724175013267336144333653113215803897907427199222995755860541521235737025687898471e-1i
-.955493070386616251234541210671665870352534182254023576511546140229452082895794844685819936786331529100469973256581011611873939176666424811984817693723e-1-.139411507193893297978556621723463302522716955731062567570945695503303898132796122750330863931331055704778783220260296908753224137615856056471984660504e0i
+.205527674995369512441801235972123849408166520155560590409265926630835570223564372023853816649696683901596833155530662361540005125980858323125749545277e-2+.895890064264639132496763736082394201538650351448141525067371635714910874872296530313819904520194065599283845672486559713370157886278497871280061634294e-1i
+.961337717607233904389121838514045608263454511291378854495895349731555176874391178415816007351380704582432239189204618973797492176404953338514920507129e-1+.466380038159357072107376953689267716192293148543744953219654531657811939968581513652457614016365435603633066987638823051639381538656101598346085722599e-1i
+.230016194956021153510285550154326805018947061660216422018554272333601618709727560292374038529653659918049401296287327930693640178334161124921987656074e-1-.106280261845135251341674437484750282770700949369978643721634131729262229897276655712908113919530720049231538328956436745138447743815827312347186515701e0i
+.484368427844324462376473880069726733408929498938133944381305417075974238766495367788187532498032047458170338674133194781588294494018553511894460407715e-1-.869670782082161535260702242792241108399163118624217111534885524075196582059725372575143389982509077871801851580760672596891240513121165393231947014529e-1i
+.610987942404030172731569527859544805565980886125020544137857531406596277433619634911626591987800754454609540730175076545351088226066911303323466699427e-1+.105078239298555749099570433563490295558795366991225237886609454225476391578235041729787405875858536403441168354606999598265961332593878427919093151970e0i
+.584859105206534805836788992974980454915692606186746992533591687199150826182241229984299669335947700126738483631522658806033874260802867987337965874026e-1-.161408279466993780742919998156570870925397939835170256637501614651619085623500811919554508849389320120178296476895028653578687014223776194192032826020e-1i
+.498694556573629997781472436765420747785572005135316637259696334818325989904291368925691777767072211123024185623973166821109361924827079386346245005058e-2-.123550922877200480045804890158388442073717567975098715010462718930484113199573008089168087843954635054817327616700574929183168615594552447141049830398e0i
-.666825155604804021810617774120858426130874531064388512431152926767697175965751037503067771400305057759530506840062998085980797163351783008599627177992e-1+.747334954410011855754663997287838511041929105925974924061497308292820080739847662414130358467464304595579326039482611172297930745835008072291770593285e-1i
+.101856548802799840556206602849850659084043925715471931059172453261891617355937560383090018830703370929647788049653510599043456765624617874223059998224e0-.262923667455494615706871469172081844699815830391358964238435990350734001218318648676637746068636476722578076412438630367672438818079603210198629728499e-1i
-.328342094089631361295430087029004354923821080909019878186172560528404456871705421341203370254438831497546747510891364968406524385941676352996992237170e-1-.415987308175214450911844135721645290043294335966744151373317066371270625815187226582393824986791726652403870827036502714743976391624047039710154384511e-1i
-.721072579543494502531885250496885128545298983668438087119471638294096998669908681485654628919649889750374537481547244290725229134829424087202041269511e-1-.609054799963357934165121431856532020916690160798903426878115966058872147819241951892017201004553043387340443306036208692338986039821499167121908012162e-2i
-.566151671466377541332101908974140438243649701196944123294416611187923731142619203573717138820926510689410766207280740034508438283066008471880559709706e-1-.131510831281462575604912817339044355279603829505585431124508268472853046220979063518147425937477475548329659469505567610775488188512474543580257825351e-1i
+.460054639701632117686696571074352767194739437907531774721957978755248391211897085716968041329914957407335353879356785864338586531650607514987084322685e-1-.908880813517659904966150385689787743275604893326572226669361410510266783998027929838212168302021932753845983992732876082233666198454643134545301212148e-1i
-.364107216624468230310461441930858980442931624142696098641710334502836792474371366560444827415586050686724765602602272546693195245917970563793371010676e-1-.339544858724802908772112135755011348999731002051430821733139495394864677863095085810403066957021191755799384653925047111368807528944651167324693733814e-1i
+.142367479461565376340870368017199378208422366870928955151072842093544139615881839889047450998192993009366118252462129561848624769690821146840095921140e0-.445922080531361479754451304286332405681043214811373212076943918773286902703222704985349517620573393854283270061630481354844171065082762022915120254949e-1i
+.417778172594614961079182583132375688826071786608507181937611466473810303493924060950216217610478852201064775886628690937501679919829947362496710996834e-1+.145099192382784644742892615045316018808917197167186611379953813709196349552765202347042104336028317081030152923538887578195687207875711062220933397497e-1i
+.253769432419042993672420665660067911743264655981174505482226495480798268839438586464326474197513601936491091811799783232120323604325272893428759552407e-1-.889094086754326763102827417844557649540962662314457749953838558124437243925809074156601247855893800675125617408420936157342364264681074116731903827438e-1i
+.368768586512892465740226167579043317739800340150516931002239069182877198788599121386882163071365502960663418031297506878770689480245915704972092915709e-1+.170862316254846063355112833887347140444247469018753712751493350409792617651940396607095071362987310088943714699992496312158638258036721160837577524012e-1i
+.353669896227820093995420984181842007503309571392074088660821842245874162183788140592001589947826035740946349651314380687617017511457066442555115214923e-1+.144658467488482106105913171146897745556901312570729469105485468528838040330590828203479059463389010736022368807619048325626392168450165110948504888376e-1i
+.105456345289441352034859541664540974726703928350136552027872889778090191485249102925125639109059198236754277833579909236417315259739645005709616188709e-1-.676869652505114944234621108032703073169666189242506686423944107829195529860813326478847257974485836621568105173730444242932927731600254569030992058700e-1i
+.516636183770008534396285663729609471740169773042450817808308264508597555020032270737146389089731698762996622847597878315475011533676741009623572630737e-1+.329228861282086919359732548113161525693051573029123824001033433054421363040059511287347473435443373578097926325603176166971440876315553424401420956359e-1i
+.127591527244825764872573039856595631476475330387663364199543653182552506659350574083199499490924353901801609982535950168862117221433876095037814858206e-1-.864618502733583152704310502498115090125939421531525051152794692319068414119799376845776777361333256119709007446342296284375076477889552063734432220859e-2i
-.339542255626424558119597071646715620016792026045226585328118435620605857922415654228945031186917047649356540423740437186494316267863620138332204924217e-1-.662187521966796315640565080680273253502025662598866219875979888993627653065407604593832509544985625662476389701495417373014954385311071362032035495410e-1i
-.529176773971441901187854728869539411761785128139707281682288606329603417428889296266974971112750428514598975484434914655877916680315896947216974088214e-1-.906911229352174519372894759359856921758436210683759474997115907159905808809427358741456276599465993456389721780042103844891304001823901758305924227662e-1i
-.178554454388252976380716459607231948985573546010494981673633744914737459545331411716303937744077129207070743464733601178792781911467448211791381572849e-1-.246234375987492038386575373069185310546709164283569665404999342255501861776959150941697430600236098233177154977065671394669897674704724089904043399181e-1i
-.555566032065525565361748635914420984839254424640366789280887771804548206665525041425658063305568862185714537937598504127437455413906285360162226736163e-1+.135844560994257766626686834052733887979554982089249093424540397967751936396092346419392134951940231215569963664023437502960565893524939236500419626681e0i
+.176980372722991151525922893033260925967747042329325377253391779313479395674113400699446636622180566647965574922826943584785695241259207185189994272493e-1+.105953233929043994972332589738620824805018785692018200313043270570348621651547037714772438658666756012952487305029171441031195080443943355010497087676e0i
+.290449222696270516042918487155305478502417343916135861872861512034478552438120684586878738803838265780779344233309057075048728241632471461398105730216e-1-.102737844590010690174070540894892699721689350803092957608834279263535635103033560757434314395046884764060224289944283969345685171891722593094450325284e0i
-.603684438125041280328836522736993167047977289997720997745655202518211560026689111818472428056803529064533937753707216427685983803412221614144649428958e-1+.316305117632892548343278659614270190226845150609096607328188013938106477971131719430647584526325614629829580637915392846621519180837527636656563519188e-1i
-.482281856538863222594893800890208611085347690278392754119250168075736532351355355560559979232293393423425552978958384378639404453066024205228478221409e-1+.468684050891890221949713398478280833818884333483261549448949678997461620949783079214997898654783570507822854874930522808855581049114160833273829241950e-1i
-.507814885108705268727130881711628736792901808108300693406966744703630576012319468680121936413173893131818481991467271462836460411483309287944982602915e-1+.541763251506307166075943681130930264358172760557291518236185323184405061104173151998768424007006766487275447075640571416607830332629255511537943412336e-1i
-.226063847774849079856930518643612412528713809459045993755037205595492447010247982763104371841411576114004728216791440423953304696787920562454166738458e-1+.207565603090023539793601858067773126181981365181739592950443801938748169057248308145251150754068554702347761929860667611416290265979657551968140383038e0i
-.420535017408005837138659917734967501682940080221098735070364575229645788096181931116864984385420895381509308856860244893424448099356762517955573773101e-1-.681144435591701778544546235515120465760778366960414512214032701209297307754463160831869329951607010627410875807127536166506460372685072024574382166274e-1i
+.954509493918230048725740595292073697086533430923419744248631529012417111650802813386966609887741849985536281778190860476832613117923720711851602088885e-1+.387929696206028442748696546013834957793874431902481730072638802309764444477402304588847790325144240920325379872490411334486982669771683526787601843336e-1i
-.789768765445872342505827170942173362442050238222810877290338453657476238039637954261003458368173041747352091373105106571855632085214671005541351787292e-1-.899032608419102516858452803369182850255413999106640020168394773974955710331862804583308932127550681455523637963698724745778465950831796264071279272518e-1i
+.919326776568723241227056611941923727953813965984035295972831860286661228984583992950926493112015591557530550588433914914306112349980110287267932753291e-2-.613209963793252644395620403536868662018549855217170233266607035963192903191005520922162923195365539002464923143014687180892442188406262611086023098070e-1i
+.592574439616012612228322004095424832944342732974291995131573957593645790410123827538181410436270378412110795959420461925040577254164060489815506652727e-1+.722048430659092376542990735331967012711361854369377906812302109764186202918423651688715532059217063253084900549990778146546605453695235370416308594508e-1i
-.878173887957246262397366896691723814352985140404571461576576495117655373676315199511351148055452168340748124777876435729765244755538837671412039642369e-1+.692828728636526493564935870802689349860466649246927149006428898564507799376521044350309253603972843084520231393546395358451393468690022579178363321312e-1i
-.125576411491388291909555379832398277374392672322318518057785921010849295745855620611431472761542155156573412575036843969852140577150525321600939673820e0-.133628691819074706849510818717847528774924047266345675478487959434143152703082355374202977929356865823171080303490026198368419429371917564419258914408e0i
-.496010921953006497254673437106763932193582995667440986123292055388876410567784356564980020573425926303953317998501163964509805823226757248483781061456e-1+.377347260184580577906903693463641574054791828968801353317934238900150458475513893591609657452591766179697055986795784459090953455763642816542367741782e-1i
-.654452870878041042566199867348148034459091553541999982071492656765380935030018484163698751200891972726319380155822284942192451191402262300383034490348e-1-.622942125541424277747374296131128304150686269556613074337661389221390257861965309964143331993207431948135641173299268570381804423719509133609896720863e-1i
-.128279393911044130613361687968011244847206887889867225698571383961986570729355237809632126626381055212411154675284229000997499037291122522311292125785e0+.114159754637954708174648169047481529366515909818451583893568084540489218273695274663113693846228607207930210869534138116366217146762327251101718442451e0i
+.861403896685589236587404103709506697891944710310793621892669262855242949844004024697239026636878745733041163458502298108220012363646975145870548321805e-2-.359055064398083828329255437699558322247984435287988993380373148534921321050566375461725696993831284670197051957452146680586625509536827667393524087516e-1i
-.426438963324518158334993332935874732680775651080958726376652058832620458542068560564091854206864305190044562971456412704959446205745137076446883670468e-1-.450090057514445958527567220526008491196909377918126586887407726898524857002587031837896408900737000863985605749607019992289846805267623491953224303792e-1i
+.957264513012049910271563869516731927890834741243538406493530568144258413089577589317198996346607947693098650585619105922390512314809090567268639554718e-2+.341472521138367824734511064281367631947970740828922963055952384939830363106398685418533026368503795471605965851607389825245187976246082674230913420091e-1i
-.686403396523792037156419986663172173767835646003084077799044395889131360425687879966111469509236452858587305364020694212727684520981777512977769936208e-1-.788557517395764317515217850480304664336510746950614966710823485436601823572781968443144857722312461958053220899016238887455404492791181112772672393699e-1i
+.304181778480744749515946102999533051553554401746344469227908185498975147848238213719620848075527778929781392745734288481176782530330073207421547538823e-1-.205682293419897465654959683163726731917974519101169652270312283703699672926365846470569498167431532280283353311788604155133324038256729127238940869645e-1i
-.121685380589943941019654638268561332006011506359260196191197964053846234626200859140164180162676627394865842061822545133576003830410948702114266766572e-1-.164986706513082093183949459552653285170478753976341797418693365515886745471644497465587847445109889812809100935891595668264309467521879971288294818873e0i
-.218192812438963529660280568995158526471720943571851266953426686914255967110873653909913857229121574860061866692667031434343056852388777027929513344798e-1+.152522762997465137849986989932204361528816273203263748956105016227120537416053069962071747387784516748707995048705636835350349090117008976909348697328e0i
-.958281458725907806625191847724177835750138171282953868571933580075421281859446853960011558549770528537387665857780141565092686427887156479901134826181e-1+.711690643225880865555150069068758981816187225670617311989008981067905190093916643018459706454838669163460473485739524526537400291274418011376441066774e-1i
-.135591424554692279412047822499536607872991079758554346151921396828100074301602398085592608971803124871049533653223902715528023005599791541315990805875e0-.452202883744094529077140205153934531376970643499636195309277276998245187115997086173285125434454128674992937042801828388966136502026748717966317585963e-1i
+.267808535155004389445819523215444272000168762787113681683642272211206180191334004668095458433855194580685401761184002226502744711308071141324174532116e-1+.246154563176655048107797424379871982173688906196975943174788963026739368025246374799087912383682362105808515077315581354811136598200262915833145902712e-1i
-.462276110723449462788267247039641662911213070722382874460401173209123417423628985622803161342171649058084416087115966391342660163407676370076447453682e-1-.999311529942260280887550600297356601777948373039349344059222221488630703989937040257069079708216789533692781888207070906046353681530225193594345257636e-1i
+.870336947338250466298844196009351202222651655338714395521797740342136719898698511162661743552508039532784930588237039730007058017780636993580082256633e-2-.427905521562802738482499636310028464316392464486444441761828685298172804036225317770501118263159998587724344149833013747742689512955614598843523936426e-1i
+.341753953957712627940972314725644447427076691589729255844735359489390939624494680912094548586671911838676319392669274853702424015473624129740693739473e-1+.415329710284352833882349696518825368148546310915233999931915481236442248940963159465917147329214534538952836652289472916625079304709539111159189926056e-1i
-.803492403100338137586973325692078729198975442301723801706752361373136986788607823940824010259173814873242635307900450449215744683004357667295357681357e-1-.294998828477055168434451654778139888835837265869848710746585331691872555997946228799718956112983466708244772158289002267688500586633272484700253241668e-1i
+.344392127236317034666386487700628454610320997963237607304244275955187520803340327155135423097907261663419469112270155578025474720722819584793658158338e-1+.350531632004994725835840108094376416908403684848521437052556517456469586523327495801457551724305557287325930148740581664388472736510409585593954635755e-1i
+.427258508625836271941905955856707487785342416115321823172074440286853407709109499443643327711902149384695934499139701386415366228282113368801434605694e-2-.553222161388650194225867222435209122850736746743173932299392340740160874387548616262575565009349505823631842080950153084757148725131052899298330278440e-1i
+.558088163571217023930409341837926284047613201565509181424252686269135575175568878906560418168412580725740636438247177978270083907449816815947267640491e-1+.178297486277754942087488886904249903038231079979341915561226649541111664010618525301999658242724732664074333682129469982559595298804625814849932657026e-1i
+.964212559887777668965071853764754848722106244267822798122244529944078210934935665767003045917507910050094059367144321791079575856402567768284333708008e-1+.534652500228754332105965203974104456212824825285547652034744862693469376469502879504893812872650473187838463660283453743614960427473119959990819583099e-1i
+.538760434392222321262170418427986772344709275979514531602893518142114276826743933026715922757187241261719351268595039703095396827771481816743061550614e-1+.380049504124299633301791824820624845004124644430983710103532663605291985727655597234192544909383262968375248951437861465140943069694305857791774142394e-1i
-.849379718037897644468815083292330642326598294460067498079664210379072201983453139960522627158001447840470878811556791257645357136308132182247679243038e-2-.622664715248842737918945721001771850656125528733152970958350656765232850270634674733815717181402306582562061047208630207112457835265654023878885051982e-1i
+.266339040799427712636312587942205203318249125614191517194866964204602628482164062555807597292752807157995034490777497498549814270575094534671904212351e-1-.112168000653221616031755159449724671445706166323511165719974656426449788933651117618272478585098448845138007958807479864983687772966864862702995026887e0i
-.685112458679702216227513646687735484653417236899103795566907099965201957680975173381791924572020920668524354572194089238353941101458859514192248700966e-1+.470094529207968139815721197383097844933145608921565374179726330736746026678885000759295708345092357535849132750711137755457630977265308537578794401787e-1i
-.155128976913526008168802540169583643592778635432691844798331982080062333054171822564191187911324005567848953761763021674583550074236685545449142008390e-2-.261814355704742817558613931476955924703347994538239522316130282323158311553017176894114280771901744030949766313029024510736026930877837994432937730677e-1i
-.295118748172617769229002903615807916340130237131323734180888436307463981713619167719637336350478428817791197110156576644496549003997925809529930054508e-1-.595704109006011798299835271249851367434894624855809073779109218785019209965889535370965400456435794065897111091816585510563436552664895274543868991357e-2i
-.705216907648572046265991463168900863320949669626719469444284694497034592723135907322486824696852373434233676591141441546998843892352908007217562150451e-1+.199674397047794572512090467613881883629149874673158570417681145478582232733673521249329777306927427186890364171281342696614651100370728728110946482582e-1i
-.119428391327708328106621078316291885580986544921386849585509079053698713288691956822288228064930172888281469518720106283050923125487545874055169129836e-2-.853169664183358494873145461700054011366040516446275858194015527111451410877261015635904743906687596471048867030816113644824141314293312734703356804539e-1i
+.468180475542681003097625671191047171928660577964382163043335817201922651941470132693774370459917254507050505703153478494348813105932680255628025399778e-1-.130035800148703681955080705958985620603227221486448088924718165136340364799861717338454528419648880768960814619785413061066940397321043906717254540232e0i
+.978708049851887366847073675485503234279243547568707131812005838411599648286256975559782960860731867669085695501519421208943472928546322557099953235808e-1-.294067870190819509563066604960658174281335725601648830507112977888161293067940822388615698147087468734273031783468054828696758182127228890841308954307e-1i


==> solutions/sicfiducial.118.a.150.txt <==
-.135001344329256104449303292948679755197493440303175097580882191109513647734783248622309884494993927018967920876353130461671445800971907632902310561269e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.130664224610444866227494818962790171715918245294101344286393620022366837261324664841164248482229133932504996904821656237333283787055588415433884121217e-1-.465389938102922696260699101677693573282393240459417762097490107677734048686681994435894614941525678455182119471932736007321195031210154040987064920500e-1i
-.720796928379321210400507706568652254809456676460152179235568511165859272563237236108229198296059280116980221303592129313953819348221492827712284099050e-1-.111920544509931503829752761732451408452558492223594960667242491360323923553118202889627254755089200569739315152047834264271925251512184156457110328531e0i
+.655195582980991593843281103377351457928462395767909504823716074408676049093356600818907479306979217990810707304636551913330503084247873814631337087005e-1+.177897943973876212182480762423179060790841504086855724918237772207303793855523018287994662611358430508159090778166325993996007420810964714182384392512e-1i
+.566735117844123662910260635400480161596170040208689294453169874692289772424896041449050907918142971039130519739211852758782527386413255135857620584449e-1-.123892289603523128220985452729928141034646198749359491287717831556822726170999173088915541325837710511043439553724228196392514214101407834975552127200e0i
-.724613335460781027616982546287337313146701649887698604845887289696712652278759154789698208159807371489357113369679027115190902461130166394094115201738e-1-.127298277829836799212563712749421702213592104096192367541365598144361608365650133915759111671788306194372122024201175800568516983252393531704657614893e0i
+.777211691577574178044831111917764970932279560093859072147467340236380601774080137803277003048293833641887765371704691488500149312320728650315474735348e-1-.915160813513009093096436907491981391083373696845099732392840704873339956833535578131316844389565391647601872284168043895679643664969921688130766471187e-1i
+.174683859974858565851554680875985568666662620201357285157003383289971551594640527714172764017597381393736205498868880164322912128880510649498019697125e-2-.664007999224727022060778106626614751665067683759990040210768491694336316128452476247289575867894021469743221454949965420941128653602030828573906937992e-1i
+.459694876803740061108850809488100815843022551319174169812622581636951955487998445667708610355915281227182973872340333278370293643972491478254970666897e-1+.417519480803092441706241738339881181558243832473529581451767860411275328400811456663763495546577300783634182104111683750559785048312835366731144587201e-1i
-.296211308450846747282110440742945751093029052952255356245522251319619822975309678857460285377329424205378016365255475978440415254714664396768018798149e-1+.453347371667665767818109238354358210161810298564696502782126884982046453050755772860385556909801674758445537127549209746952388065226950963995558350921e-1i
-.462045024936190433093251349407100181678967823789503177612428587348099027250087586608136186672192023265785446758368778278682727308496493620890627299576e-1+.629894559786236520842670784815531518752683325945295968586647324931147808113659522307732209435439857332324604945526438463476086937009645775612976404187e-3i
-.806274766684116852581491536094175252262645078308994882482781770500217341657879913691325530673676355221360368172393069775086280321360936067534730604425e-1+.752740457123778926393561910322169952495646120578098818744987019309775939685197701328261341871786030475771026481608071067988268231539077810612327670026e-1i
-.842931716006508953541220411712815768373422365038644822925920633951526562630981148576409846382835945368445142350043100862365247391499180282653870267445e-1-.395564012406318787405675632421315394988105271513870622737247848096834158331295266437671902387585035250299664096007950959020052029808563103954285831550e-1i
+.230384497692141485628471119288809964169005426587805169718097065460392693445849352416713552483591714820342817755532208080598244919739855308237666577584e-1-.260353668209011657253110241911419265920372387397742409178683566764533844424553222921921114729780222645326177240575977060396126061356101479623861943237e-1i
-.118238286155833234761029305216903220551820239229911556419591812814308815231063867537023811299618978556118355142764803191451484159552624055611123201029e-2+.242807628051099706494116471117952820717817740156756232023456972785256810368427867194189953127198951680776100616614998888038396987596807033034608398017e0i
+.128393924081924502804623633849922538511557518645401906234098976147146309365786480476930881027972236750013965824286231727056314438194869964248509972070e-2+.782624792457984417464324736733540954359261822199372053904666357119870304814467527972399498070520757697082531761994832685038543478223940869841319504491e-2i
-.319344034973580278270164978188624427681475762848900619479015581124218032264437510120367127962895166403239084485455362026292054107143693023395345389705e-1+.305136048943118941894579788966901854763034575959158393724359603200155341071786731220512291026737467488546882429109378510792727757598895594570050406354e-1i
-.973640129898899069759252875261804910657592896595881150036363865182343384583195126601305635749185281219521059170113748755643344650825551829311190099782e-1-.248735537827909002929218132758705669841312371593406418697669089179498012860507004512340657728630554410205502845558414684122139694736699480049115621052e-1i
-.172674242245346151973120933370139502108416962581905913748648623465554131411713450539152373923246902915526987317536416927008649549516952273888439956158e0-.114462302238300772075356091200153037944576777244008865717142265752436827774735384075621797929388844735305257917052668303102130313176732879347008741116e-1i
-.136172412043410326541651166383940913526336532624667305519095582664165175345960225455132568460847531196400469151021122562847814776673786533040769442742e0+.727116462226295044749108000916604168995951226080672164962364745264573125663642758531710018048003463420446138930725890104016367751758505211528559270153e-1i
+.528424476689244235798601786509451466616105283061442869984490075853715311254779047341984605429705332737337696604149732746631978906974591796729509373327e-1+.948527951577104050878489855337797775893556221000511829713688176530466163794842275361209841527229945636983592149512841819677734211270882016286657867033e-1i
+.151131991624386144489803858313992418801928823058680852814521762713431573423188523204294144561925504046006862162748544284505967557393266443735706041591e-1-.949394458972183869336384733618080789626645777744817925546325062917963145408525943416479438226028161430282804501341029963782813658920020504930689866180e-1i
+.105245467207734077444301970534233421109406608377302425792653098139655438945437026806970079505399089335147219315844055475197727818362598489864543426244e0-.780187091854373601236048688125852532205642175993788568309695663129585500388875434600707297800854480125639376721803816771644999669877996548207700731575e-1i
-.336588046860284832422361490540551826596934308994925413449682318671071394977454645249185729175391215086974282478333981435210409478836213484168193550998e-1-.376402487411556699602583299657918810176435549613333520217307412020403437781864881016092176501607544534614633651269471382030990602897127874408731292156e-2i
-.643172688656134415058989089358140902475292959470769655103598618003190076219889678251498073669587214661888416268700043743860322755374800670282964451332e-1+.384699623488037308989518764697509130577426967888661160166918983912575720704484968547539733261897335332595638776010373966056383387679750687399829001095e-1i
-.661736919524002698442474637902940170737802349268302003440874363508406750572427046578244607666657314456268388890684770343298471414334787759120057709405e-1-.167131661089225044784191318164790279009696332052143627775161831116683262854025214264524243235635664404931025067343120419298757071517160587668933584964e-1i
+.155105460186897640726909627445068320541531383201182515603521357553613281043410299621775184238679287588767587318376295202505178305104128031216483517248e-2+.575586829225005918053801108627734119839556615858075554576142328972560351205802748692575963886915199256962403778248206128736968872538219602452711157539e-1i
+.311709301761367032104598026381092550222055765168316996005483438250956491790400784782816535550090157931744084359751038555710586504158770484054130114840e-1-.357835182050362574183223789671957015382147911913144295811387019210258319574582964405352224124841622825070344457277497000308634279436565417592918244529e-1i
+.505668594353509085910383557393855400974758669756059856857082782275450501362344282834705052865821702583442369808651225466026548980848669020240033001540e-1+.293611011101823968620831789826157776065793498648309321542233905603210249772714240195536531340455765206683286297002443738893339585290315431077584253014e-1i
+.643435420783653239886071889737139506645615025540977152760403831887597746634242691848495126205456308325943878520586063166636801225263044038890808156285e-1-.689913791926413985537106066172495781307999060623789416606425860501940528117489870193210090954454871145268178396086739020731853932946324553923942118753e-1i
+.372899686757891346445508953104188353252621010673103682425385369082536593167304410829281983029056521006120737851901795257621574373386872415106993509629e-1-.163471252543153867175236955316536767074366267368692113732194802697382664793522921733559886864735225802869996477632969851503568045561948300129532940292e-1i
-.371936019708771532996669338519304196222833706712142848184418575293744157238690810589563970961192149002756657008539662492880393043447806239554682956154e-1-.232157048270106866841005779314257376242135113286710967796501830303402878362782336004987324520662336639608682778638693153230863323264161848767421711309e-1i
+.174720349867711881653523232564783014118048273715119405658885959313141408574044190200592765604398482704087031842734970714553795183190199109593637469112e-1-.101823786414376941558286597957937616496487128321961142395128885682742782021066071001675150576083109254123218883261847437448218874509957689668784506798e-1i
+.107556067904177241495642389470612864484590791864508166726134970543642518451612195808829531044640189903389577031344030488709723120700179110292977339525e0-.501026241986374877130385041711518682276632655746307269565159760282038055850156351817935202865514057255869293652880324547650948554371456054125558186793e-2i
-.143412451428097329305429654188464929018125901109212156744436757049585003683114610311085081616427066190454756411639408231968261551121809794674074664160e-1-.144675256739979894627464363144393577981190471510927107181740829102410493464691704604209530704716658006650438015266240682231431055283813198446740955564e-1i
+.458240612949408143926776185968435871963840459545811636928961119061971028466789269769173271793104688240865300670151868991665505539725479241764982745573e-2+.120831233295901515304004252472915422391825235310136547756356787228114522433159314122356167180334091384877236358266158803955943180780888517295947061223e0i
-.405432374299095583021037393007035421586270344077898888228320997549429517847630314095532780213109230453644553141935613606597465880698331241432621818473e-1-.131183740673294541143672391937229758867828482612861824576807099641710011784066025564837168490988875635756108826434231761217528506173054369741684912222e-1i
-.308509302257713577779903706505912578144651147582872525996402480100097298170710442835288320951996269420033381272141168267441554472508906049143622064646e-1-.852093278950895849017702528068504830610832080011289920861603619555867241912107661933591847493729067929347385287811588003300338035256397000855252962561e-1i
-.519553462478088702981915005289729786704182776978470591600511829294180247359161483720779841608329934195787163100619020955138222484723778765304836131779e-1+.697008428972719912354809292522739878538240749462386241716083143197362255101482003395957231189397396977020959197249340142065802956854299480886835157136e-1i
-.163202184727943904039513412523533795150577402353708923546620445830951261231220288407598182308981686470118099235204627001567861647016968467808642587915e-1-.286188153139220605497772049344361337552216650932782473437852073190280386699868096553129063117650499959639183749484089249421051795258626967932129550077e-1i
-.120914875477620721190706804567975055871226344865748479554756151294633092021915990627623747351964404025956502926418921083057697583916778915399061690853e-1-.713474821191897392016797846120929014776641980457013592647047523885337372205873452094341137186471327261663709225706069304127789358260180429325989041205e-1i
+.354303049462634005692350755401622099970351841237152484969141554723369213242976341023218341284218361210148723220758080498272878321529069708131993729368e-1-.797635446925848226264075583230099747051091890383734579426606002835664050672524879289713225826818670684798262268798495449776958543532040572309514616572e-1i
-.477735180361338298801239474230553717380765874895078369828164143633747376772464581782576239311671295890930689522494592420124501734016997748703626389604e-1-.489809892203507345757489643280287088692048523133852694116984301337399823753036709211026604804349091438324911514912196708942012721719619802774651398103e-1i
-.488794154427039472618252549356479976437985117952899893207303231434576821516033256294741698621034907514335908392710103505690597154220517567790929828752e-1+.185973505618261135631619498070534702068922721002381176300119482037948928438557404976187601553622966118173959016086083267086586002709863257179432029059e-1i
-.183233830961480039036832428268196337129512310689188330009321094754010795973694650012218795709527539201912638816339270860273886365320009883491216441963e0+.399106316299061288203853786728034281696669926770927463410362752005766323034767615505461466683676656137548412372497048622280812772265826530011305968889e-1i
-.175369478858826383034149995387215716194376687128228018061516422433044751702988180851267401633880574666005471711042581055203982312943983155015823157466e-1-.103678369683932308256472180750357951724765675591998358235002379330277641154635403464374790008745567009357037998913468951744156854581915008984980383980e-1i
-.439697957537578745753588346608785225093713506688817184959485834658975614276058539598175986617277119531496134777187963072450329176090244444757012295445e-1+.114532851119058438331859375266948410498586860361820366151860366778209056911741353607127584784838319336316668255549986149597737101588719468952501710074e0i
+.971458848108926088767141484397071765360704954451961238541651359397835414923631378911389885506830096410624439284439960048899252705493553068451963963846e-1+.168412585632239478475528252813662207286317394423853207514080851725822011086355057934790050042992181752259891031823946039185120734719053274352052618971e-1i
-.312904780302694788256185911175877575477035654495819069010807596678976245578488395746144357247400717024407244678780132842515442861922040929412785098421e-1-.353038210190052216140762114706796440486086333830882177356519234921255984534229336363387841492423276346263483004985482646250060807258595586974484637234e-1i
+.769945969345575810071741505329224141419289657801025602777588260729394726525554856912137477036830208017517234267304299160725337746758718786073475259392e-1+.960146690576362530377314832447532236279939027404473963384062782706313697391426061741737772697960753696442992481391950743414379459526798576532479835036e-2i
-.355665008929043539444343411828206268457005864498683962056938601636786441081322999425950867198193355859997816274975916001165927441985716405938291261354e-1-.101530435889405746575792447892615307690342682064503237352217791619216747796164136320294833636900308634246571250881053853390734679726862077051845394754e0i
-.265547842718954860155454347149101129773865667661991928210068296510400958650667617683453049144141965776810919296521677042355163030327707399112464004803e-1-.101551425654242445966522825084310640319761469405789083998845152258621420372610578529886950552043932258474555714192683924550597159574133711083443280851e0i
+.336948370268476301523097050758441660642287827323968775956573329233781718534017240117104296648532429275909231723920023482057640542769355683967556006915e-1+.931172398064137606453534102485334150109741856969609123252483004461146763722989601387862121191397928950626865558284931910925861684394711699358320818217e-1i
+.612439557628145563784771485682726291693996582583978035964475215989401720573626087261877834747523978976569776586279179567376424488057636126269955435139e-1+.437689924802079524032956927929689062733873054011759894912819137794840417221057467602440069374684626551896225583023692214901740283095579566719521868319e-1i
+.880722407089179376577626878987506053638250159118930146982928930930968328781353409294301421100077502207985797784663233456023626692380082006965996834235e-1-.808682989683879412487617251392179777004583843737573241996766281027057047470234252466708140425189128473564144948612195629014232814807292273128825945228e-2i
+.390073582861394539901971615605577130448293115583424292472896954602394254297528132339670233993735784527268079828024192611692208858251159040781888111539e-1-.684735936174530921876279008375134565494401335043005022254686931483913316986350779267260718260146128395957292893289232786002252519108319992085507102290e-1i
-.530640313644862960368357800848245626899833224387545301438533922171076229446172489549747820575840545355535860701329319896051084358158902130707310961847e-2-.412806577624270591706583046783635767527715314146578817413622286893353767380299376796284153074035443783422165348812170729811515284494338109087746252181e-1i
+.894812573133915191689639340565942435236193749594861148775848053460868299996330362183448620204480475910259622447944055652707350360859603509192089588840e-1-.995389732598110653210618184842194185946067947793060194122093418882108797943906848123433796817112887006380856955844681705514709665756928458147404403563e-1i
+.264712868688179379454957832048046121001560478198509276819115909187171712253500280588287493029318980731446026200812879883346509906389895173681584402330e-1+.635137714881700412809660912735330887895471745492195384934392779397501158401638798182331405676343030805082343308125600427788506240518729856622521542339e-1i
-.335205708935359789351485792078434078256717858878197791037325917310781589916430982132876633509212377937889053116609750315104985269136543317431262100202e-1+.180129879847736417111623419543409991977534995768820667633040491004820367782953923465845659131816363321579474657281418406497236092261577388562843639134e-1i
+.505693772568773702463343263452758143616437861650872363653448722858393326717936067598841326736725961985570656069873011623145344855679279436160177272737e-1-.678198832077327223122081394339820864975100308567144232432318217087762050896380789159673731574053881955239815693061781657821248631373253879716674439197e-1i
-.501695077156386058026511145116615015915702954404462383361643092758712726423109900984260902811489304359032783007400133974465810198785660607754473360666e-1-.617060941304695561807329577090252958501710709977200694786913441267027096591211959796336390355798381276587588501387742317187697348035172191802622063886e-1i
-.217318369805522442044355239402644350480476735336783174068745147347184732670842815495270818263620960545621341320741611393935311624049322426360464012523e-1-.119754799498997777435852765333666366689123423759243874398731298909198417209141849451549369546766955002116781960459157228926559474584752125711990293495e0i
+.372069515296184526941590319451820878101842720608711488775976298094973756042012336288377780325218060143089128685703982098884808011233120478146403149570e-1+.303246886258126636727897207978435739880225611020956752218891968010291889776437629939465330404455094325783157279117933428565850204415803503427536572786e-2i
-.863927401695655319091575572219626327014690598953591856202341540573267191375415840977629436721792197639503827678944325690934975176231757650719665412370e-1-.813881726479803999854057311386884009752637416545967766317395795525095256790520386311190057142918085561067751184472056712649610526057501460749176875130e-1i
-.778503319824264633370509308790069772461661679444504513318541098190345616700562436428050253066297128416524923548301979187721035530723188490020248117086e-1-.260105182215662810858608189182165848874446248428848528833637538099557749214977905177378262547468763011361329151884828376321395979311172717570665649327e-2i
-.915447758581892806703425731189781557218571762499684917655424267424857256322196651253928067245981606187122473448506581663139227108966096754792348250862e-1-.108088093303653858777069578424155682372807450130610079446254379642097809095727371360778771497678671455937325679086929000589316406448824696423774410925e0i
-.142196381713008003171881154518955493265620254582786021047415366023859285585919326167555916529389766433134512041711233357458698155524864579368474886888e0-.162043218998804734218177894897026442055892169113980572753568776974557745064198582814647816206430824624665847901039453588443037930373809724575104595659e-1i
-.134173540554783280075023452896716343739231770292224668546446344076263521666850769974699689811482816355343794409615210212590092701660814624410464926608e-2+.365992245744894980450743770689674996022775044081971373429622491147962768707446615794338462727889288394981978191245371496046895213727805581709776824606e-1i
+.386389005879770177769788884273933700148305432060191984402834726238643544749192207624587058343596796072381462840236481474288876427486100631423366429938e-1+.484817363274352542483594380583075837059309080498690599904408403668652749696433099781518130217974822521022597529634896523052629698760171654277337595798e-1i
-.589776444278346086266649319267016875728275790963458412798796646360545589934791558514998383287327637019982041510627721725102361971438987311117524041923e-1+.641270640726645818898970986823716573701150123765501865653070386417276191271031324138048576372086854252252638758895341041281796336525027560185251340367e-1i
-.910877788048898577622385981006601441510977309106554607559286507638062664001690278067446313792199563452244699365358713297833924749085183312412046812211e-2-.657747591878547969345177457312676287478773250934165082621751391503457109561621575929886687742332886046998901778542173693409714882679132140853790093429e-1i
-.158352774463280120785906402732669133650065379109006152188489790129685831361079498455088708152639825349336772469563339659780064552171937824851417972023e-1-.172683629078874933953603418974508769956111500003639917703919275112270139261349513999617912537280252186563988458719143144585122044721761147100848211884e-1i
+.231515981208482811973814849211069308984316639278176965448983622127573262903794788180249137079111792416991568537798848522818447216112301524783435114649e-1-.813565208994613100045730104089361090747734327343441149548049285836197838954657185781911774285338855611895259335121857628236549847271888204342773388846e-1i
+.535270532620291703752707786880077193172325102327090298464742098570791513746941004880339578490314794751620893728631185459920366921112262123553056338095e-1-.512203587552435229242371523679272145695251904576310848830349020610582609861003250323157870358020015177356638322010302343856015904778513974091917808610e-1i
-.664238383815203996467063276570669305848602508981595152118002446048600635922000692001299518124649430666560043948175248176985748819057259499152612168648e-1+.314701054538156613618362386433557147512462924098910612662746019787449763786313444042115158219764499052720930807863393485248193655188158297938367494754e-1i
+.279058211474603325469834195299873959195402613235522926893768746336800544217772739652995420586223606755206316734132236875327030746134475416466972506656e-1-.707624396943743969615507085310277556812047645678596864732247400457994467904702003564591822017994673026995037675696338707283025249947373670340313221529e-1i
-.715384670172087771949852081896989139038131160176866727237931533874461100707080004210402878919700077773827142540737931483416609103913476301097466761113e-1-.115034593870454858426678620740944305632475707944487730674994119974036708940652706324345041859736577919980759467756472161880531659530034844417346808910e0i
+.106874987112022240600240982692315790669763278316731704286792939579750837228419137199382434083250419552396057864351749245095059671637460972940877930736e-1+.109301901841827978914520210450947511538207257215925682204337100892182608198425412677424184798289405545038341243729869467341053522110929437639785283518e0i
-.158273520431298520275587984895838733294694675114926554485157328362591267634930878084129786508014891868738963557439641018877082258680956371077418095870e-1+.161153519701007849302989636119833483761262685822880384094008432852739465944290671337311801222391325623376573914676014172584216744226015732618297659429e-1i
+.123403311572223534382921084064464380856247547221611517273661272929431617402867467273196878810070399423802923700469629254707745263452904431345053021791e-1-.429431451647643299471987296828723117408610484961797817356491670268489854586384437831063476045098880605814242105954773627403543059707188026436006051348e-1i
+.544401683478776786282525862897117799917996031761291248965875501339830057026113016966170158687362966308114157700528980049786948011204655786428544821296e-1-.271902591474062586230337750572210623233057792213445728404741169556818447700591431000616215751569068814812534945397098128259350780227376885321650436178e-2i
-.991192325541669732474099814141165215801028172778924889743300412359815402674875614975097047860439182120414034178773334557819062969664202300954157129148e-1-.534092369798176510167851860665118096488730418893331984610471118721464264224464029513242749036135642359172964913978551988252615819062563434911441185936e-1i
-.815335674134609188559572765484258960630820032348931721778702239741532129384075149475532424417217509058144301954569272080764848632190180725820075193177e-1-.958529619729910537746859789661560897533161562901721096803087532505640803908998339917154703685519424670132684613003777743294020899477195542506086883106e-1i
+.490837149932547504661296151965796779279945877068226237367514617437532858407003003620141530898687037692631710908849137643847923459436389733179930041978e-2-.339242490164679715825670162569003039147433756770313811243191632799953494591734785689646150470867137696193722105227294128570136310905296163502021977021e-1i
-.540426400165205758770799071270638515061951796760471164632184373929194264547815915066798378233032905863959046974495246453062144864460915026107161463817e-1+.265844848274481487824466064679809134132870707705930909209236279311628565170975401004258912909239096635593687625540337996648012957155251403545291614960e-1i
-.120735822846660227058346436672453298337485722564993083192452810276395510474263454716313243267613501409941673646855030451644505728875805232151238212754e-1+.536937880006650951983565872996361635006486241851341412601374407431557546036392704135130771934589948056325140563653381660704402222673366372945643383050e-1i
-.686452367675100390804884989631548807529227914856320431063249776545833533865862820777184409865207937741631026350100571183321800824679718711282073233815e-1+.289341469065683424692553299458349201635868443768479260049041248290627543457525338833006662421682702742845126762511164652067904314577743472527912548194e-2i
+.240861255456102732352486551039535869540649514757985284033253815509728203767611304012948158844848401542434207707759870926477286075041364038388367299515e-1+.587869007898841008898575442322925625424033933916102258120950323153855821383166188190960890280275068920002874758171953962641401761107120473892754412310e-1i
-.192072074308388504530945610992758479762161403791577476260766824265891719004813955128539633136029830183223294972436039005724049202011780287300816715362e-1-.932405573161207455797516821218156493661469101756774967278873170822669247685773337641294805677934375556095922641352854888237624418860092476833697254731e-1i
+.642586641469530926911017962163975072497584763617412997909408703488326789207322661570354788432653904517174403127855669989886790608786894219870626304852e-1-.357038334506699587752948533076200623753869739491461783480343622044479801287406522187755077234081943498219707444551453009137688421620685688672746765932e-1i
+.632118744439607896831037620580061940743234144230285754084114376164162181964514727996528192045268437192199601824381142608739306688349414616203375477497e-1-.442572876965382337030343756252915067451022740282221395807805176456332283656059812987429780921401221069343170965175043149229422235927874198609180010911e-1i
+.261640055787539611385376152973447120204547765651755196272225456551873526126445516288659436892117101039126769267374068303756036659787444505232827555788e-1-.624491654502891379873325504399501837366007723634925189124665604450643118111744765287860230664783908366057913565431638229487925948991609524770589307203e-2i
+.247884438857365842483238567493165358676325054705090387622549414394201890057119377772783947005575450975157549112669719229704981921125204860023274014630e-1+.368396665612614345096584392240578567385859268271135325572955818760179850648607835021174453634944042796802635481867441419739292074117221436916346836756e-1i
-.277724824983164074468178244967973647733859932291785857903505296812410148461066364806421949064529887724302324266905210859298694383735950182993853799287e-1-.755284566523786517361064855117691596238946028801405052287391817261601782398143714900516407338464445938900972413117508292992521993445525658062061131093e-1i
-.322226783397632402496299834470060248089153920612023501772664699695607791085267824545378439348721379276355631731666581501703045960447233216796620834263e-1+.154492098062102079818456990582632033330492681233853971099556840343462558545790231806061603981663070438751673487936156671457266701371997582933647347673e0i
-.811271174453156510797405244074491610021524340936289838367171530746599671523887393100992356781803149658751561199500198997284562048020114541616482523066e-1+.866983265731271118772634987654248762458553225454458279129282003237587709217471743349142380216938194093712751024088331522772103232787128976649892907935e-1i
+.993408036692467694942515603945393990485532955861898144749259841202949956851915190257600005334506032430965341377443957537617813525029436149269080850294e-1-.188002153734652972464125540312726598646810181444047195194166070850445576745997324034713287279238238908688057343281014978475577429118913117263011079904e-1i
+.129468843573055642349137753574035540015798971653293770244222972198191577612863001173586115387636779806530242006484959023998476564808775421963406929533e0-.167263558269916638392934569679048064263112094630560219640737244207498861821093575277600713323798297754594651329006814996213253729578067060092478984622e-1i
-.124355968243824750350279731323598295309169870929160551219324864927326049109407962073928454574583631859646816099509205186917943631952794961159645353153e-2+.259968913139630758290092874582895045140428756660697998937008672997222563683943260390259225726464955315091611556710610521907823432264940188823617580287e-1i
+.501463142813170305353359673510060002147577511920733310782470314092153526010789861940924122688088679116835026975264955058287313508503726872481848218530e-1+.902500998467018090704906669110925214469916394916214927744436411613276996437693978707585106557426318463463038900129514537597842980428037391553657707045e-1i
-.129653256614335090204387153988785612073793513567903142058473194778978824909462651881030322747274706810370693671144758025602011978374895776865480274489e0-.139831576164018652489319249373609229050168248881256375071854163537235822019859567344086554044517965333842076760984327636593774155231548385600434040159e-1i
-.207082587333647289634869894291320820846931630402393488339491074088778019366399944465233325614860600151325583180915780854825629316662256757469484684350e-1-.376532212960370255672392138783433415746536708160930546434451594280471048930156491300989494773005379059555726819432341360996459580308671210926584458452e-2i
-.373860175886488108286128285438373417883720079337342410146915261537670004723549077334639606585646133205995916648193900943591035862212185176999940189705e-1-.682304052047727995164378829755130770799424829314634749379002329652732391863767274842887532889803976754167558800062293550146085133277394684106189280070e-1i
+.974188380030868601742193364111331750138198306515615277780216342347242914901801783041350972357064881934764126714659237116502099336696746667043715402413e-1-.203639017720767342972005487038316941147543766114567564108097042206995017741551630554827182529534604667107773069542492539530202725242477712934050711627e-1i
-.946994837095426616866433839115679260680952062699114905003796068831288335127132629902491856953958669655494889882915484318249797136523377547753687066789e-1-.322961636903371672291648936129285391287003951660631811703531560843138144984889132408529411036179300933971990196815409893466251038180259267538203370604e-1i
+.527764027035345877270590833099550175020632631310957137641246388141696609360696870335382934344341897479054364378704985428982775078161496495302832423074e-1+.334530349197073392241646503436641802835248670141895544123281546886238064771275061928789504268872779505062207324767504335823681211937095437568834842400e-1i
+.197513937850325889689628494021550574799044703689594448726803078066387867255930275812021320762557664756603378718998473598971570666625868851939756759396e-1-.182317116780505843732036641755134432331748270413243204487094043273181269085872202451324352652969375817069144683599766748937144913437972311350457528702e-1i
-.279232211311448679662583228230325495559938483245196253432211517931655227382861895019623807836989131358357836525333028276630703726229166300803905395413e-1-.628124395623966796033957961587353273433536434027606542984989881478080344652226542920025884232622432472468995247640956896406083226079877348869995122262e-1i
-.135196342952953499870196115146722413511878360118797709445354894592602924273667863535762874979923931187337961508834852059502982901228042135777955342055e-1+.453223826957231273846769696847553166180137824669133936360672391379650791979670938474277026705253951467092938129367566456233501569191232424900284119730e-1i
-.405738671001290512864314485075925445272902674132253088490585509463877713318173470992703631217129308513068835512587609615314310647366515900293497103366e-1-.757546091357180367281437213362587793263905992688335847492888404891303526114637747282300232352156115747648271471624360069205129275984512999923808399752e-1i
+.133983159882576331588939773088126533230294282358448704378635504453554342037682605837739703866284587556453529811280639366506515029135196017798777297689e0+.820471182830267887633272041170384642805184981636446473715318337872577079437894039271021883624778335850758300992251377761691503046044059841402394408875e-1i
-.142786272573336449883617467631702825228240484315798684670393994835695905725101355358470833230304797774477238561078908074635393107095450839856257225688e0+.216734611857934068609965650961617031448498644126613231452224231980398094545295783650557228376768436025356133246188452394792598882736510292881967412977e-1i
+.555158327551498235802166956458974719893526526337843880395667587377412977722293065831099019872358757666995113019691684630848628974801091473973729946091e-1+.114505912458736024946772663638109559518772373347196216895104097230888360827026563583815404415521203512502567809768236263201381614066389853302701415889e0i
+.407868108640029075147647257967734811276163844482306837712001534607914845623011511336283066622411542804044457997805777329841385437382055258849354837933e-1-.623219118155874106514970156087434307775818870063370271382728414630546181239102608155389997184060275135206111275317239247996766908838561390610763834719e-1i
+.386247995879690821550014898469101065202389894107979367537316904788125645116261836225810536794221923512574468838425423172625756243027140787383647845224e-1+.363414341522327848927687006328599052182223646088077573425335246527446721234973594638013598661199852136181046075372635232708610175190960657834653894109e-1i
-.149884302502066130271223325971361407701253992679359483599100774975743003529775652445694151306821544406257489925249726772685621808338290203623581089456e-1+.309274952056656341340196903633203829235311452376449510435305199359964991168213147296912795253441652620501399731062117012588567374283958247011510448475e-1i
-.559670217768876820101765146113228822510467492877859137934273600957474815911618621997109141300093060334742454267197100157965202271885748368820323696747e-1-.437368768091647513824465616909828291194431935143844161062648348676612133370228966224623177705914220368158619105841132358589604714672731326216649864154e-1i


==> solutions/sicfiducial.119.a.150.txt <==
+.768377956849466044901352009418804041133885544126309110526637254076217752418142838558918799225812470464398079487504810312450475983705180944382309607652e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.186601772298038283796009677858926356857874929059059539372377783195571542223952581480089250488365939474281025894278491067880031462507406676558313891416e-3-.943088506670743617244146095418808554401309372074191421393298798246405808186901901888724020500700410261145170691458663202928591088303299694017772330302e-1i
-.108262584567983194260708235311284479478877747176245317076776105574641471351533680096148295977525978763935413283001603737219125024791921646518861092349e0+.325601676686053838801878712522218121527494509821101383606091255914274902744697468762895240185033268311996289315859185910825181963387444128915639916066e-1i
-.689135235084664227556289838430238303397427439695744041155140486392381354356130972337437973572354275926917405638851098249232392307571933855294812768828e-1+.820294635421574552507601749511053308598978184021142906352162419213269294032363179366457408578023835043647283753175421861141934934988281028969806068676e-2i
-.568774757198307551199670451348451636589627398407003342590384293147091136298006287662420535772960342163388719033966851015392572189861837517946582404242e-1-.120208657511953542707320956904015453190979196339451354500990695279762986087110435997767298539228164177210925614135569230784556325280405550997885954539e-1i
+.748215099319345524355331490878204578600780689384978496684311432056300778069753928492264038591297863243770715197244403154601541738184754966869664258288e-1+.536277391134089831662730966041643618405295302008721793757974796289144261625258756138910644411586562399705212807275968844485781050060776851172215179460e-1i
+.705069124492179870309959380886312367879814582857884690135625631458212555452166940715022168534144805476455975986811556066624404082050007221987912512601e-1+.177614735370604871111322867283413771930170175137552426885156999489598425763476855463722082855246155664349733470942709719551682153631612252036219936268e-1i
+.130440810736521175522289372624570974932188536900517613685757431094073735306119633668027289009598990881253640963362973347031181410314371147517711888457e-1-.207207404443352065524863345698705295882893462752290209085003393547839186070957184846501067516025582766870016859445994864119353849768033938574253937418e-1i
+.534622696909951457181326284159446733960961663033152769269155409289673678758994956330761112712177641330758965038764691834450601068106072806370863831810e-1+.960322772824389623325183537462532290965557685388620012478546707512257713603631108884152518142949072448729393155913164757714607509418661780093248863272e-1i
-.105950419925583421358943995049336155458604297630943955581943325695345625661866453218353239340615877042973818141695100206544053435797440631777279259387e0+.192908611945713748049387919812903730900366808359184160810921504805101426828689620503434618958917955167540310895039470955392424366375128082933082480977e-1i
+.108379988180415883438601093109768167512808868320050317096784003766394690860644202523838673690656338851373556089312047145442171882348656734399063977701e0+.538318840353120992993190945988609481936407911046852235626158097148744375962767278355340804742118384517982173311830999360585813711867308500644921889099e-1i
-.690437095712119048468792930818751291456575182453559952815058230823361021723685162509285747904613918940524404325516483006182017734860698284422545957426e-1+.100807829845124768869215084682814492297683656681857524902436038596291371330201815962548504283174753175158562571101937679210190556115283321174553926335e-1i
-.115432896742840354368965098176976512351941862803295398467201392495920792807549442585169023047981242101778666797528811663738726065702357038989047719422e-1+.654814859503192255687418190386344251915796810233714383916019034550607059002547736853852443490264129741514550877731726923396788310618156299852824598288e-1i
-.440206141257865225474823317553210004871395478449418300667186191316435836830371778047938017241642502424975752376729834359973648527504159145924234959487e-1-.614552081972814946618781703774596239489149539266655532827878211729425929643430467676825854920299589956365303607730119294301095369048674238949100123327e-1i
+.446839898360549066529669605655421133682290018025670352674983780690894229376118029913952408690623563295005148066088162214730737288619892071476414360934e-2+.402182002202874526861590871099078584401973379195827529316191233524570572666225797566694116125728904648673899562998728620878122419310446822390065072193e-2i
+.138525701450736704118971508539236769549095031483581066082199480449119388923808139026577169552096188987324543566476923874953982497076148292048972076575e0+.394328768646721749444254409670902157750761369969370170510129144601009457304847512107829294048623084718570756387857861560361815571890152619604516186786e-1i
+.103598458993440389494392372453974184916627347166210192768429199548942796750219521544752785040899252704585120879439358822245428661364501699425878408240e0+.158724407677159583618771646351542742734453671789391414590635013515343486857179504326448742840778539061357799749268622038320286038395790992836957015565e-1i
+.495684996300960828105560324476710233384726099042219164928955063938722954476591463427683627522545869057402241082906349515094701822490442117297668301303e-1-.110663509173589993422287575559416046339152463783546700478510540373573056844421372414091539229959809832275343092539141466023665084149446122482932634931e-2i
+.542934024808692617487702525753033929706013335937055427279971630761258648155582471199559748003027030404872652478238122234846406623900579625622135557684e-2+.243593747221582085719189345655497001428222742621474843420403922411855017297378632453501709390053188153356285661684592129074763776164577297329738025065e-1i
+.235966958416949736014273865478039469225694782434456093547478166861095218708265069590267684579294401973736485464503237713357783145397801203670769636034e-1+.169570617455054906201473803412072686477570200814862885190737684241881205964793041859378999803709648824938112116325182107661502233891360472673977605737e0i
-.127972949410630995966376936735497619987989731560783065321844109925397246963592560028217186373411654169348384054779923296278084520178693027053609450372e0+.737416134102337314430741841239723739526202010274255964465141803437904398655089034103237564184653827508625340802862792980683392257929119290702564389491e-1i
-.127973036362795087585108669351104954261766085530241435838331798760846738417632211902582334672470273368796546152021521565415692103181156163119480758710e-1+.139892218586997013452827222507939315867464420929186456975546195562678464653737423994184601105358254517562873220674751576622568995224741023071592827473e-1i
+.123682658386039219169016322918748470813373505148864197193906601863909661068194551384319596326252366620871872626245576101086629724923786639597491319192e0-.638573617133100227790513238357618866254589177357773300267531007982217893476245303495765506151790845879984919062496220595404736909921619936595567522767e-1i
-.163631802958725042372034563659046626374134526861869282720111427129916412156855777350443582377265334564135655314457289267615970605436681148153409024611e-1-.101431518073997023993578238079022905905271261362980908110809357532540951321421647044020839574652056648776645513063020517608427480296476897982146228918e0i
-.759232771975290970771547040645344130755244951938066997285310126075962989266500812670477864944424585862916509729422759159633560414646553946873552253938e-1-.210695306527766588828082881186993863218430826610895241408747277768111805411583253217985969207635595923695958079830818540506252972896484777790445795016e-1i
-.538152908107380518018674833420736815225008394967414050319791558359664171840400931228127730148939587191720261567101293782951937194669422827862713559890e-2+.607031308504266119093829956408476826152583688086693233466263287314439279695336763420357756809205065996408600321432163954144148718650545553911723835406e-1i
+.715839178546151512204404297495277445150079374180187176693537913382744125066135915289573978509239174571558368767819185283814104737731670645164161054003e-2-.491120331834920765926162616005289306328630640034799303270602853680392138801905722930192512329771151086338736506335260389519994648332240029630185975065e-1i
-.507406660642053591697107661494756272516992041886496555848032209734344766572644050281096283021876047775122636708079259462270829709237249428507732348197e-1-.204910390913507530601521937609862226214300717337186791777177679161605616586911355109751891563866785062310636883603112749963833633617547792514859958504e-1i
+.772602606122445766604962885455110343712892516747382082214480606376221220066107054144538435456656788264609847727952869772763887147790803470244910571860e-1-.264981522448817838734998683540623206594687231425910416257771188013072719653992679474743611837963603269290344400882165739352816547213289853743812628571e-2i
+.832820484146207053638920514414081623061292983151054316595571580605748243287682132366132459963739320076164314637011830167297971981594876155108586747487e-1+.776651796059310244824432271698058787357941504581587290284130340900839853594840953034091980648092042114278980141140290219412948157409581409813025123267e-1i
+.113888260211215378473922887367177136178401857586418929869769133165713156083861748897973641143220145511774700821607645936466188435923077377707876987160e-3-.847657015070491349395700577966818023867108511119106898418108252476604669236608077501495556975380642836036197700031425877213042554128941756835508366719e-2i
-.298169692847944400634371480223037400955064919319492287747984803063474826409325479486551069908655885530598546607151370066374542471176512412830861374104e-1-.147614674902009342143144875112866719784942895298622464390977111838859546695977238900560557805110925364986033599464283533119146061346856812425234365860e-1i
+.976934051941021382943177171779460208181844938857126123799246853422910695712378017451062015685163468416420780591892307953447061220203426142225268632406e-1+.553592637502288270886201886528597679499326082926824462236484836521515906590632475217165088411509062252604313028215650609184240929705935522433380597811e-1i
+.978405386587968338219822374072422170902847439940735380747512646986041264259812183491843326789701590638324086973849587812754760626931245297967432857027e-1-.320369158410251072886968003083952191876609446148058670080776548144061634338594830120800450282512824894945417569921952197654937665071249197960501645070e-1i
+.658056022331495694522080661087222398554497855125774179081837067045230149545231715050546535457854442296711212528563641131974252737924558473061940863254e-1+.102893940742767989236978056470491895991346136192280160972741341142516547544526338064670963507296861831628817445669616793120443575057221049283883470749e-1i
+.519025553255555019320977842876486629499373319258783469024510092540847222954431247859422336649034697745354863657206707866049543553928819340836773224394e-1+.124324188645563519929934019944920223262841387905941890984951946640204985482921341945592409076019479575945007097713356604189775535989323834617270482121e0i
+.362146145158034285191991835734596067438528097510596432911314973142956523947797641521169681573916391410103386573758853965964184320825762343114097067384e-1+.165918090308335316228849343755622260078091991702018332841517562957265758216503357324982901298117664499298167967443678081188309121398630720818605757357e0i
+.634860634975038431727435475342459098654531933259306918998931396200450916664922091100925240156144506025326370785688778131987567721924587272915657703680e-1-.815696959504340432303440955674575751591532564088226509131370256253482638762349989916111361744274604220340297912281184612303507683720516750856213430532e-1i
-.191148278528406055031967557504303020743557095001488153336859713819136346032089989231351789343399670794372787700144884330540327880397834108332615682262e-1+.140195865241104168840668683666534316978363274912787899673701578166643448157302190305241201626910746069916252548950180285665537602032911819608940734797e0i
+.206868609940303661597932665918900269257957482535645811692754189520867393036659868778447219270901590121989778259583845774394624274055300489129910656881e-1-.588079647396019087100677832945688608856658989694768306271347792184264574757722161950215782914233136831673324934880799412436612519072511274326592090520e-1i
+.690265253901662384436937936212289313417629548692036212003671379818669941340078695534083250844905449691841995492673014789110333124078976121970133251144e-1-.442752731292054889311173048285599486115900340805705935754523067470033028011825214887047046842027777408881329624796487870426916505859139507499042200719e-1i
-.176836624735241397526553274049497435281261094781739522868532458054842026718268361348641288036629827245709981996122734686647379744831930377970641137345e-1-.606509262791923493164884718686329393683795135258262414355013538226075807604372151915673215578775006014936027342344292098406914942948852061391492356996e-2i
+.562106298495502874917678172624099914624062972032250531498184783854860595574029578428310234936409488502553226705667132412685801300475870512999553385635e-1+.309761618598260541562350946338312245554330210057315300796363412901280813043042054813308092173326485305341398682727476314667896527146643545388775855730e-1i
-.975156531688519670273208974296409921067565360702780056286620822103682832217425963919034375962620455715708252645035938048556850975593887031556652045623e-2+.114265737762369511022784018556440302042945497882919941689450191340094450737869365097356847793485867067616826431181600666877461861782499459456231349272e-1i
-.333364361867064285947693270099933614964183670469162075178405102480066437505588937523865275189903654446474545797507393044281878335161498242828979841045e-1+.900361584817895568783070846305899502367709127514453360638450096235698819910243575874763573232970340863842578740913881769458295611479583922472301764049e-1i
+.102684103191116839071510951737255351558814553147502241790304491959312863844947872918917759617951701261425540487587350259364305606316319220574691306853e-1-.356540204474507013589402486628859015090475624700451791383327864577200336779821809739342351189360545353593808385400300861271544966552733790484684942953e-1i
+.752537502558879767235245080623864370797768693686779771698340861200356260758575742030312776996230934628299764346682281092793398390382460931494513096417e-1-.131643903785108310107009759673638917494712266560787844237442327425025970296095240797681532356236333001241601808046822389840568559664628719880768393262e-1i
+.539798317279478956129356633306093345305094874072119378296420254517176799514342417779110601179469962862920050970451723143799924412556264553619750872217e-1-.788251733735488382130049177924593545404865003593951261773104550367382501401275048901510936484771610182960220894045654922417537506854011472196924343789e-1i
-.136782509188027307969964567049991819866862612013907875026545657926992914877256591825941642226297640613647972271807075542956135125784661623760689752316e0-.787299532762389930546922346442336725363219709765589850101740338078505601329436755296232642477502166097009565494072242082201176480189928767650278194918e-1i
-.460926100022844047653592598663402260325534961122760736361126413991805482294728784187728139701360845100090527804099929329502428374783274763471110333709e-1-.472546128187253352412129163521300397477660017749857437917639276216912573274379367890114985420765948515196132672118170701452085562871984134613206849984e-1i
-.928550433994360870990517744944146980829232012396504232979886437926554468989159658039137988658034115419654719056600954772448634088926635192756677391885e-2-.415413878093732388246040993811173632490722259365794707661945490965983357830913094168324817740417047658693251559901683226322138988066494852992857327654e-1i
-.204679287815623448939908507148737447688161179448504397482417233546644555968844044494493799006142074917167286670185698631931341111948477778937705371205e-1+.761992236417717684646614941330789551867035748395706869844778961144068221716999017599774154685419910423986832598207728786094300053016454792931423021991e-2i
-.588642475722554663274974769118861438779549732186189020543120469356538533351117897699055699822502414023712295543660475683920695650974825903549716134189e-2-.523547830899113248604773364028682779728886588046319711959824933394867753305963409009094754043199556914604560127088789528987822617483157734336628416902e-1i
+.211518694916644755031071024295029341752454023607431289519290407348733067351722864858579624672506200812590369847071793000756158630387444922176166941723e-1-.279721170781858301477662941662786041682583534331457433729715917623248736999097079432196871842981586873476512379281367368947402265527714376473678637082e-1i
+.177644108084509556955231566216750540004002093307521664269757373542115508115405061622374295885297089723546350218076858685762762221824548610325670899167e-1-.110223383217172816549596115632649186719642166298443893894801575478937746082782881352537851289352375055812028732469372044322991902738441680679568120154e0i
+.209658937396291446024431403122617061326726645558342930621422193374034129073143348178623653509425876330648041128745913731272888902128830850583444506966e-1-.103471658831466685275624203013200677304815232090004155128717225826572999816865142555090419515707243286869900318498591605278012386823729716695446764444e0i
-.251337741918225459306309591076351795205185956187771007089176425264704632418627121162716065934713777017160351213208152801403942207243359037324322206466e-1+.934688063804956580633578051522850400997905673367811347286250109906555649059319032955647963320950810227146524068081432891252657414794143462795617050850e-1i
-.201280469039475921813064655309867264478090355943009860106893252410423481249204518911396036261392453777882023348367511182032393527022512119082023647722e-1+.106052595839642225667822479984098644483763176764791613066249607144478590888743915567885290943508957575054615076684410778845995248564835953499743595082e0i
+.986185311191862641302895529779121402390259110118826473112826913086658124676763791989530982256105475140883423042506108671096205518421377468149827763488e-1+.215224689459955258410345306747779956913542830293898911033428700026568601384419230424337108154578965225901196072582607386024311275696754175829794122613e-2i
+.108022250837363669224802782417930186570282716723887057286326963336252175445938086381827893255695322074431262093519087852494118376371450080450335982714e0+.305229837369886590800727429282154339988056393007730849171624708321145152200286849246974286695015136146837905171581018129381330695487593255605607707799e-1i
+.399342476155506566611350776648253805236964687582918371310778932849115039664995416035890027033181596032968201437542354117205589907820754903778692803112e-1-.237736144395137254784505398819568853832189972021830385559670380481580651988540693661214321006379365413251445064774691788443554563004244430733386118586e-1i
-.170383159200716633136715941382098697540629578585465300977663969333745655193095137992775599843416187450372379095656911200755185850331852750210688534412e-1-.712491232193229770758145224441100869208243175603434855585257164935494287137694368411621841587365017149068278845242091797468673730381055556746459903050e-1i
-.419809872627478068387189493135556717304069751225830855069645461281180664534504052117476816722605843092876685630114265399281390987119296900158946522431e-1+.583103638733909719349519546000480263729751627995694930957410961500548853147608573270886811521032755131321454502413308083337180489336353268775854345396e-1i
-.508009369628582867378103321052469491336850839432288626257605321360808378283975992554648543037073720761310261016082256917655550599435472220197982315791e-1+.116671203382188157625608403321848279335508666861036977530504233938378719277149778078244125702429804917429383370783815943554504177215863518508709103466e-1i
-.309407713975790178857400685626751770680966915199096298895980935861272833229180403658323255861057394653335013794743849403833579429145991023575155678359e-1-.987410143115397811173019217605385095790117834990964741056874314435848850639918917984365068224357336700730675308195811829145214113588171243416503255932e-1i
-.489527529826785147625976914400097938153883085743532429326322670155540284336990228593464546250690164966270523436093084005023959671248599239089099006059e-1+.107184489008158092494961825830406039854951677555515979773915856690801569629341713698628606301789806025657188667563990523664467612981809778620915945305e-1i
-.866841731138342889428543609492434604408058311104267618366504247303033116699550390390001811421472861247302421317894751329155255780166622884623495238734e-2-.168321742735775648859037222720071444937082909813102097828147718513930375392866011888567616864625900341446459572816304072068428910135112159323815449735e-1i
+.838324567537372236761444771776935261389094297451979887633739236095540681756787750473609424570033990861361962693327429329101562802561945600527654467718e-1-.591905398200442114338105379386589754660480555592399039583236769626652710865080292964430606607363626169386989699447737675953650636869960076920412536974e-1i
-.401410535355586397280850361708341413770190560773287325569720314739280760546334796703696125985300326872843929443707900279795400772796405901976909536127e-1+.626005227792098343347641146330262933043869077048766179061549975356268968652807556330868358493684348347712834091979297663329675937854322548389228224610e-1i
-.172625432245109831190720632988772161977016328377950574941664357799485221577819919536247110795610346515506249212712660888479109909233560566480222814334e-1+.959382950828544595927577241725456496557140443253505055888466604119649616685038210064250576969625940388026878317764633688462576588778725842483889164498e-1i
+.680098017911010854365542830240535840932618563403094655691584380686343513431768175420945200217378452907671246406779841826519292660511450051949185093506e-1+.219134853402620292087307871729698736769221330668992087003453239348193342833274193679797830695307949572282561607624638953444095550775098657440277343966e-1i
-.228773809202052340343229969540943500552600591958180035304103646285926968289950811959994810746069812654274133726666576695010212016443785867078047020702e-1-.437673666174762831437718182562631123294787826089085022563776866470998898579518788054607507130524846437314569394122892945561311545080513253375734281808e-1i
+.868545454099873244097037884587942400521930578408822319758043985326778248755244289768535502525394583378222740338364242832876661478261800018956464349095e-2-.144619868774346100902813997354829895822546227829341102387638648021854616749179725484819583839491004707919280599152243618081234187346967240872686764796e-1i
-.233548675344244155965036515392558128971062433161221624111211017248781971452147972037338490388803835484379221964688470645449292908172049597532270275455e-1+.351498733523030189413884774392557984793191245834387062714839977185832330942213134655771606987814477672409538958122412300302590866004680660168941929629e-1i
+.294105895474258564282095705543429627970618553145520361925871171894311678546796974989414109389518607866418421116149841426267515775500145075297414069327e-1+.271805084331718582871891396253215367668497799581274812607072991776032407478804247719399744087686734917300810164411441455715649112544557395621279261110e-1i
+.124484907207441867005624525508050457538058709455762691867623467462103055626458405844649613298940537895795349957650763584260950170673453449371873462084e-1+.184643206695306249600231990913881822434230447670182586992546024465537831998862052987722247580790112235421209689496998704169772023286480177069723903581e0i
+.561026493867398582620966854714559847381169045635527299503096792802854774172879109610683319645397865665263157645428914249930043396675633018881433877255e-1+.433547994261281854325027303321790774428381928488697502479579684820393508541543932633522263750839040287306733398839090233095388511749534723520981317948e-1i
+.527084137583482320005734946860982111000679722677053225120053539033962814114285627658800380527239748417313538570631446510652367714614871398511582293362e-1-.106276620640481649574045755404246326507428519959772716689765719220504546978806837521040871285354632184817228817541580588022876097344978964510430166581e-1i
-.982109738669763965396612060194981884395074829931127226205384291338199874678508709657540932611348775168933457257524366060154537632322210934111748224992e-2+.261403396577143496016156965478208866212443819153047595219264895677168240250216755018234219470577883293078938011747596911390313832083065148120545083135e-1i
+.733186034197137458674095553782483001414752811624279592454127513104314970675203337217999351130775761527934514863908371919503033811842172401837771210036e-1+.715428679185174284324496158577226294990306952433793770478562998191217733527663883529246285949256457199025660869362857604524076214430795275669093782022e-1i
-.155472409450920164420957239398280267546309734318814457207320010941035838766467915487932536976078880287691946286421510471403049424766849000464541421640e0-.558562736359285244182444343398259726568981017149600366146205413381432223521178306850625421933712774069784003225768764409621872623235256828871668190005e-1i
-.126647009307340372114438320911373001200404695362635976142166186542084446448849024173750896788422002741584724728970326136089974627465953301827126130604e-1+.551043879887913192975938543582101560588086171250472527564855611838037637280036541617737937039754844203808518719864553198407289151788985811284080644299e-1i
-.126741556722705526501908580570715410493993755259909513051010516235686210504928147008025573657125564316475863930058616440430492256338153032702702998363e-1-.317749250096094846989361022194593717753137802030699734595908454841521842821963189873187437237496462421725426003904089474720392343730047384814634578366e-1i
+.469544024597911649825015645062710152408304682445163674308868860729639181361321078867310581761823704899733246961533609568302570323675231556128253442592e-1-.798666137263825814143180109644293817365056968885479765596395779473072161535572458730052061833857316674148708234440140580878449003110379178201403453606e-1i
+.163954060786417332048722480891640606872821212935712358571457953529788404199897707761186982829615914919616411457764776621757211642558467743948918072356e-1+.444617559567052524808379094947428453839647906541759469516011321711096192398830266912286150080597207034740745588973912128756911852752274974894842759557e-1i
-.407610965391376256286052250234846660098309790561521574732513926762682470559905535318693169042203882642926275274165144311582542512348928922544994119185e-1-.219248232136787988695530176452509712374438734942829020106007501454402519418981247986436860733449795325637875500664934545889387217116835202763155744472e-1i
+.591050103854114599424172273058167141718433552943092110541976791177938222933900953372380505882507667431651049400499038162859792033708473038784557393872e-1+.154048338722375348703778248398349609258503949905872786920128679692163429708868484036372988136969072014290452384219537550258252571398023887017944905504e-1i
-.166705748047502041765584094411915852856811889792633605688640492352817438594940610680725305856573878437217588886257678317113890947824647664795437851289e-3+.770930652511580901009308503162509277266475379402256615178981787785606528896409951934560940625950958658129440442240217227719649662261512775249856916680e-1i
-.166599033384862991922216380026851678797766972796235639780836465457116078689317224544881905917754968657389873828561092861551366688480938470251915656354e-1+.384050993656784360568118822977321100858068843107902654149776708570098082087348618304364514235466766876102169821084948324862237250481900167988191063192e-1i
+.486239137403913346012058954731081654809765162993501603625798719715679136503685833931739707572095289353742629182406824598033953027696454250560897480025e-2+.282327517733667132503645103066189385685251478176558180211338349362073291657421191085964406121113256618704162227457042298960661633669552305787894897051e-1i
-.122636214835899340077403539058189865593826301026404043483935319463698751742319966163843705836110862475885638259905864559386759715221520802658301225241e0-.724861038739226678381530202329117293392155869402309780585317813861103697876402477984357867987315138934634821497643473005090123872319659334238831797443e-1i
-.414652730525852203119191759290817290038593984630986471939787638047052767805023436803278532412571783385729432598295776968527986782050257351028344994907e-1-.966849678763890092086700202662163040806934838188402398201657751096167135222023971072491669068403022337003753281368166491799015040724688212508905810975e-1i
+.780483308492451318608565714206068049035643072160604454016094478353322352991591372895015431369911979462778438640087414945626004796848171244132160610476e-1-.388070244421534520697947187586674707607633103515485671442469608992168712904532897098730390879142230901279738653852096973963126992757630553087914999284e-1i
-.251724756923116061221975066902989676922337310171812980733005353833494472392725264809960062854743824835867032348603878039520678373903579625501178895848e-1-.132969429832081813701020132096634544171484315571877002176426901978299288190950921901054441753382732021768108649165668097542549064143890515409961246822e0i
+.223754429639300945329468443451624803106723580896462933522413699423095299077688964233139614887536638275345879513175699338464392162790491089223643481220e-1-.426619733285636338730532020675094235917328876629936575419879229299563771935124315144174694574637976005179631228581294957911933271239662110904904014864e-2i
+.180850227843157236061747371894084113210046326405233064867287418095704028944892748637960578954025510719942377337076114277847083146666042371578383286728e-1-.229692690839271535669915171239966115656592059142134017517909270202969083473469697506708825522214696794513450623654600385943663813215237273600217786858e-1i
+.250268202776150574617356470252116168185739608492763278352875875872083679767256487600624605710207309765438269030167753022733490368889374810724479712661e-1+.313137969144175412829849861205975098265133637604659316099661924040661297500780765909498875443826091445267956267837970931553007207243287135619661868074e-1i
-.775293271724617368650257368714435313512093794120380626867997438082949610246198147646993513032812159222057557525504260786351927371972587357260624566420e-1-.221475111423831035848063543655548115350329630761638706258803569348849401061785754006511400694542390404313701345080096181090966320694174994549948313153e-1i
-.131211178203380435323838841922310104579756952906575471079106286783635639088666105032976441716566730541932707169574430105684746751843070165644848292792e0+.498131380830359127754442074058141188692747053363721094643969820045536133511251659249178582630965529664425447510655028027121538465061922383563143551768e-1i
-.668119163553951198932438564913130981719642911853908086137021210456821107996565596356931032723412886227255403465201472819954930764069705967183857489433e-2-.147789928407345722708421518854509740334010815813207810535675715263576621444110187760541585527005829667041868446480793186563142338974633771616763162483e0i
+.563350229484261588032807688481063599179210558665033889608616865843731591308227506986204485683704451383803326403523240678088800093686460024462759945730e-1+.736055576375962244252381803207522723270039140586873369656705397771945242749640282432885277144819582191879556637883208449414584325003369081501158023728e-1i
+.113480577515786777955453443158455446536335573572729579783163518981913437031824645531150093133843361091604180387148995563621992965751130003905015169158e0+.111633654452632389229840257606756216610425083263014700842277937025105751229128552399891583163592499298604080618871723094569141820047141140731026312092e0i
-.459838336127155052742261666379561572187499085560531051601654224155023732656555415106185539513879412469547663151301565682407437387361700584068987435453e-1+.625741447272468697366721617460186126549599140313312407091486075573951749108027701390960830147244293999068656767428796025585925934699788830397973574358e-1i
-.781452191722616749056203369962728890736373858856552503108372464968329293384323994736975008601667227152432003503752106644335756044832557284745177757037e-1-.135931459079495668372864341585207972241438016638089307332870435773532445769086778469896046790175172614987662904263987354202951659360759854223445777284e-1i
-.295580960124763097520235030875505620842811362316245304641564125918110823524887444789020034777460658518802613187262734090676606797843975962079848986761e-1-.418849717167107175377316786500235656153640361558066129457780763821504214583768581490304611619047694537673114052264723687037404579163124271849285159200e-1i
+.150130075657028062644501382383358497743945822686769145306779522109303215994183725279322509286676186269060913127410170451572523322099451792463041103698e0-.155561908508817984719781229959755480360926850191370784968396807731343355310185764756803150085819039792412372459536640445195009741153174202891486811113e0i
-.560781774721793759996056597397683817885257318772322160778294541154063977879307064029721712370467242051161294657786918990601629863141165028251564972524e-1+.390454668267095704933720067779376897490208295407029553012618150281152831986100235152720497487555303905568782446015930258167476470038519786663590716769e-1i
+.125144997126182887310873429234091466444820546510608413943664396523694549545547448035768833572439180032706642204351326259038754040588253958891402644942e0-.105663215848487451269539808197193642171961213509624062277697119897225650381494920165249655489441369564134936869121541190909293960812744916984650255510e0i
+.636570341289673711023135360957480361498264205871747082470739327689040923286174992960910484193618233324748266759326431458912059856729896196132587581485e-1+.388331347538002792131080830122064321702508576787038279581550310419830808862075345126353787620855282165060548470269747247880409948236794104872495745642e-1i
-.968961643073097125472405109025335281066444451501196986416991796863833272250029011041946398284402433090634917575388688264784960514055077490860548110281e-2+.307036517118330049101907133120310468719131006501284812172613955950810501450024113826621936667718798757972878477291033393711453321696901255114610484682e-1i
-.160567653533911670690299762323400356533213193451860314344765059360797533501239413591053780409993219052764848672600059299840153054214789023234350217236e0-.140716490523080514459443993445384854782091163401283918903872623775304322450548115230728988981455564300530941260497764286476008430618373235715552711974e-1i
+.976213869902056395885697607060611813352260192241728177212696336523217509932161871121127087413995838564229869878875802451498298921761737564949388562837e-2+.452897299629549031165356185950787796475694222463502070198761708090628888656578468465759559252464979807127139147246587422444009698671421531903816973292e-1i
-.624149688741674852651403785252419995745949655357082496245228054417793441257279268925644150566537789978220161776667225851285404849038548159606037145215e-1-.100370372529571692082742884405258292266166467881315882711510314065912323442616345110812074061319668359541836310139030257703938143358437279546072945294e-1i
-.687490370797459626621863715513604173805457925748474195738441533808216280112561986709010930934967677248288950815686409060579688021929092098358540269633e-1+.728527454687555274808942335298134709816969395520353123669147775743043669552959897047875281919817378669399356581813453728352066074205681242753211016573e-1i
+.382219744039627357660239187015969147967306812658995386518993270567408889587675734551878616852199068774436882556138601266992909358337893756219871757197e-1+.105283287085073070652586275741675113936618636610320692936694294246217519256300421799788062817248946005532083851604450855839950794572237635288536288144e0i
+.295694679188890073173131087474664908871637987411133877608583044903659846307256182705529630626546684954393957466546453810222472919470211815073744309761e-1-.811726611076925435304070717801482107448529922966644867093672316443587581606837686457187836167746350413035716841561431254785006180778847547757218822228e-1i
+.132912076832591028504955589362041668739820246848322045804362451520273550172601377568615002514205122097679181795847305482997196226102463219917075197830e-1-.917358659225738095637373255994216666518311993840956954334523917045573605853002283899674988417209501469637134166667363803349228175373745238595418392188e-1i
+.421084475464686831361775342957779952399903785515426218798609574069139575134924357804732986287803482203809941830143335392442848179942748171099746743862e-1-.471336898870539785657586616644059948986715100044727907609066832846119190108614191251290685220570345660587835250186575530445524200916847817852147457298e-1i
+.347511679667975286099204252290368743880252143868792483736785128406754691053684808179084373918817878735170016664567728575616618699397670393463643545570e-2+.561712704095050292118725007195674964695572089123824823473584851866432935429263138545858071455138782069478557806139338461396193229174649163374606179273e-1i


==> solutions/sicfiducial.120.a.150.txt <==
-.106734199792448666871201187055252747410189731420785207616877067221651743325452706223354831047808380462847836554494200911288084426867843254082523579405e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.105318125099518074356658596628498467231979172775028787697613570595256740334410448889306752754142988659422164334473700946955201350353940140528086060421e0+.103907596097087585687687212858794305839636836704397861488063019568978261204197396337509131250214692086412481707639802368047020890844227367721472050943e0i
-.356017481320070521258197034898826338058640804520329844359349509687944495102765095219886832007034341973422461385857036677388096123782767979817860033775e-1-.902450940989003570558931307487901342819263889150610557469655404477503245721978142089336566156905550381234731048722728189838362595810550741602170988513e-1i
+.761694593896200758538145853194021352198903073478588141302492461420483148791106784613114772112761895506665439336178605171053858219061850506524631370672e-1-.639315588819668950206438822194619471684437722346700875628371566867689611360838319017924640493083571152433935089688186643834530071270607943726020647154e-2i
-.589277614238856411683330453547901597231967266599902004069694939023196180861236949071410552525913923283862653072029631982754200853228265256154641586987e-1-.382069892513841048833899372973049401409066387791987640900611097542513376025260501901570125919043733336500586714861114867788185738099450588762712297533e-1i
-.483272147380132784710926817001744146532803111333267111574446960610397715123948755597268283852619842907932926759511006012270070548511696303861428023025e-1-.100284727804800759348442615900021088373140923935211416773091926085461111384250739504732868996994164429823396227798749828193705355182964504746679212192e-2i
-.711504399732497239798656861718820237973571992554480747978945910858942443210770941682777162001243592045305736526987597506564951052269477924335211124481e-1-.112267438532987987131807696155538268902367976724647113097811534226596214237292055222978588834495412528110400348389940275716842025478316023441021267710e-1i
-.122898930889876942648468636302078532728763667663947793978371019420642213082458290965711833821333862558556704717518541910740796795817237433049829713795e0+.342376575005045838197159621483647558765987738780695266371844592801982267280327087611836050131576126818551060570415414595436988651024222085508072408194e-1i
-.358161350521769837189584096785063953476513796516487161348663375837515988950337450410596027719857401379419402247568517717088824919187786320416221434880e-1-.106860612653104398083429274480525279885878069795222153744732109444630512828979886561239169221015197123375620342220158290191935984912172764234844653897e0i
-.399917859520219959079717314852713284971468951732625341247348923013552390604052793782322418202270550963724119606689509775142629620151656216559539432833e-1-.312389372941327249858974244876525792522068200751978378922892261673558908589853824484025735708848963483272173620712461815788432215770550866449168201992e-1i
+.107591626906156949997824286081569687742460695337925051890273598821797061434946331806075946512257918776223618424900659317079935694808940567300878490053e-1+.302782453806201755580900852338814388416664567680044014967131014384656997944926009266604391929312481577693353072324715139083178322296803118542205748808e-1i
+.278621426405936268320023977640853432750976189510729188762924264387839993258300277919382519602307957569325807634936669314817690226986946067545453639816e-1+.103434376293722386346898890737409027617906185833103323489271553369431118925312604762864544053431964150149700843474350218733820703422863999843574130348e0i
+.438053794352387380865965091771328418917068629589478708188053435587984479728685770246496196114819893360354454152948907328556848656401637589089421229935e-1-.869412744658775841532007193195458938999892188411097421303401513175416434352759114259387797159397302283462600234019470930564026072769770048257484300057e-1i
-.826385277105321414439478411998294025488420180691212806995513994961885905148549187678574651455782218205245058154520862953952255295268205714492631926422e-1+.303427925972915280536231761355921459279920710145018106154491923525560641092978416029307101718738036716381453900326842741616799541530910743414969167163e-1i
-.949347198340505668021381507790399606174612893752545678988452573301586680461317251061255334000404571137119028704413768256856963251075547321743231020754e-2-.982055364476694109065586142856197561142083281288738593163918339720853005322838427106152628015143400100366933374601573273869514924129892598924343497497e-1i
+.112337602159056552956728823188260999165715520179812749990034605361468044096536874566058041524580920548381562370611046869693375430604530565398775850641e0-.219744661458527034719793380393135238702640271051248352796698751005736879020405023275402016719257409768930568650447390372490079119816073976854679373124e0i
-.106532461314234691732006469935416574598680568104893245216005533224412643063396888547044822831567874166477465722727199193894003540733390471796537599545e0-.467673843015799983758259342174896764152206060076499301389214585791524335778032442638508794299689186693307590863141848901823051107058868311907428472398e-1i
-.102358513250176054671648666913951614688161602982831815919211753629289778419301815014813067872342879044366668847920591088858534051932842413922956397844e0-.682779252757661468776225515242165427873843293854103210305155360830450450116711963184008306590250565886903612043040816756593476746569858914971713881824e-2i
-.309856915983556534037534080503294132716661003255440619431896053779044579387743622566768924771911476552829194750897624141194100943217996489118138698484e-2+.125361560725144552885725578008059773278429178459956673490090334950225663962135152398139519109949644498627841788248846396472652225861398058581757548030e0i
+.282665518913968448261340975484817917118613299495010635000846524845317160555375820578284744871002409197509685460607981776128738413185483279651833274685e-1+.442214578511321849818290330510597790835505489723824192823282814710608482784732302887257220487986137828103035746214149827183365770248883852549215522205e-1i
+.144076500385544341649617497808217036175683298829390488440077412335078592095942129059770061807629113466149338068637603202386396683179401954683589282832e0-.482911285771404713981072329322387044745460946540878862357583804468646387760478298677457749538480912898212239608962017407562577709191530660865114336330e-1i
-.514517817078700921099657188254354703040787501212917837081271724029562005098496124476175308098413578842215361811562265466524670141996677224838517191224e-1-.982154724860021470101477044171005046826873615947735301282158332282122353024455095460706674698634702564775107011172615531670205584151456327816279379322e-1i
+.756426252776811907469391374272017921021397259288812807104656502611561563655553428843386442651533521267484480182109464474416617277985617991236952518735e-2-.430410415690841541527349535710500296064450677917758344244180399592709083491015295290205497906634182213848736327531910000281593808796867937175610213564e-1i
-.113681537793699141010379021799607652310221067535991733147228599000962338743940080686570548285164414035595548475077903689959411775928254994182827551244e0+.488486774914716447094710272778165981902640171007126639392881327493332910847700839403544445820133184789042235533449414137918707361381266587410855615230e-1i
+.335591507055068097588595944764883499914241529398466973181258355900091606643061403810486319503463656532580112872776809250471310780437761359099258333785e-1+.241494240082763325180043342031928707422137372643227032175658248111856049977050163872939640630181607009522218069574235105480178808501889418809951712376e-1i
+.120946998976771896366026164687272169329630670505529013724113801769559256733047073503054093737709535804166053208412578632968180777733916507748417837889e-1-.368714533571769924909772266163948119276098598554379042746705967958094798443526593694939137371349486748591867847003583720327632146459603534496946071942e-3i
-.630135156274942744673077981929777877895328807023100347232639596382217549961510617361241084741865564301243889395411614110535115652251966342359404490034e-1+.268513603014287000728630354030212436771339261437559617591881141949700468738999561291600328891628941796004332060600092723412271128708450819407488927769e-1i
+.815388546527342944083817573297667342868073035900451745151862364604197802036950007270883670954080399921404558991001069548118368991727835398134405056155e-1-.127851020318068371054087202835657099047178736705073842989603562990878266084132103911896475446905725716278241914915358311550603112858667019198276398601e0i
-.136174618079710314277502450785230829219353458115574813834991733604942876167186749001860990155855594545219875738485392509918407562404225714496728329771e-1-.128131772618588759706660133638132745191742468641711461539382437947177599496521435884230256023657817353526474206352569411268059831750378646745045371282e0i
-.568894913827541414935870010697456052621694424921482664592398482568984413095627294175872777046829086957318523017603179738198781582670127111207693066886e-1-.457933683168065227382487480840123752238256934393664009194526560157656731801257087451573142930131131950549298898246340190621928621289223665317624714675e-1i
-.546697246858742345528571968220917099829844032713583975032302693345080932940189805568247295645857489412096488732627499445348101917477524236234873211450e-1-.693817229564157162919050687990282958233336719420520435333022052009014807585798729880053158040905417558567252273860759529995123685455643205366389075849e-1i
-.107353493213326713696957937403853469339836365203020673653812897004306691122569711070869293295332579813157171351070903652248758672613562753535232155153e-1+.336553949477468441668108776325357014762045062624288625677861929246074728222390502490648900681666071940232367351528831702204385885175342346440627182514e-1i
+.355322213988067099417262819493049335682976548619375791910676615373762341985770097266758942029341898946477607919281463629505158466994465440659651155679e-1+.661358425150592205178303577214983329081033604579986261987841506367331202361182390452254104304111124393907567757770586578914686103415038895153628147785e-1i
+.514317949787635006317178056245597803681571214722244860145847385328935268980016868882277715433868979861968828180266182221968257181056462241736269063259e-1-.221396991902140404852733045114924684598748445886475365664439813703006140981681534661996716179636135792673386379818544639572367247721909268210535994172e-1i
-.325699324141706039683616282948767959065346369792406117135000628669888545836330991459093714924667478409090589538969819030444740289765788076299931562627e-2+.451452079001245620173836376516614117562299105922144049111846509616056125475234306854379815530583606855998812425522756857653243019371331949205386471518e-1i
-.115442487149779506255426386973069214131804969745712821191586483350383537998734133249508941797369630722257126364764904662159144381748846267281128248965e-1-.264429123838437790073337576818185815503910389836936901048478896579002165598919942165364253235758226960347436390940926180989667684985299053660431707212e-1i
-.367064072980010384838546214018518092248823275734641803795779746230549412633970176137864614607579873983774477497396731260899847611284821605088003044221e-2+.739155234240064983783869449966088548825890397442805365958374375162426690014120809020852001307234270834700641214992935278084350035962656687353189043119e-2i
-.327143013084060503594762993463027344672620771055707423849620879554903345781237752268048512962380308760485357739737224772539732809932168510205781277804e-3-.874221807409372954355214732245680845702749369842363661189023761264816401602827421141387679145748252302994156324479417603715993566569084733212429432427e-1i
-.125826935004194730883214627525079388322322523560733042213671670461551273701830724502061439399378760381884709065876775942345919584346043040801219427689e0-.139007930856392024028546942886551580516811498362707608293930104814944748046589294815369333649535456558959595963946461396912054235389200408295531400111e-1i
-.723544326578261061202068298692577935910916559171155615149182668675837425519190054539068834262715941938196790365279494811863683268311852344610128351658e-1-.409171259352138362084579232648952974125986720058685761786465464690666712939467420207207881151897646220222981140085103758694294217759760154781958149845e-1i
+.875204847902170719480585686085050773473010073533034598262554800925004160749227401900770933978657096702593211316287621652313615678812320107054090135736e-2+.115325678151985348921769888417733746836051018101580821484104757050196053754905094912463043363589086249111753828222899221439415087213404233378912933295e0i
-.104105774363501761820172984650741375697139080609039532475448414324338980426226444320860829909003003049975143023811067457516976160330975442765264501618e0+.214316510317808468933115112544346423722650953505142305490558225322048978047724865709454202068160261891189651425449863301389175930863769102757449024114e-1i
+.399141565672513296393766065144333516631398604420022216524860829007497773080171674908382456684899850717136815045502490597724443121079003537020102489337e-1-.101592990314425958792286056608555201037900910948101442532826994496561608890270387691095874604407950303550622642413321868771157228236844248488955146810e0i
-.531509326345319152532275227279130958766871643173074354200571817809302201155749740950577053992818522337841820526054685944831738924472078376962998293544e-2+.235845108770901191972503466711016084948650787801321439610006681106676609601391597185749301159890773642588235276634827542026704956260291444977913247791e-1i
+.728459946727949115534527174219562584315952559564258671391364769409955271757021474353330173642784087335939276874510653651261400590795961957293005103264e-1+.929294463079059774221819267627196259198937548934668321505351504759945169896428249971909170137093384564118025264162894916052602184305938059853442880333e-1i
-.254584648493037654127659201142731051705113942171492089563334705773623667170246784242421007746308730114736110988655167182090042726443730197625265897443e-1-.704927188758075342131998976816930492654194561396926920149721575388108139660148475783255983177571113946171431552259060808053837630326059589301070930538e-1i
-.587643009649868210102087919058588562145762403078221929646521882999818797347056120794486971736225480606000864830716070437502125410759261727835848247381e-2+.581303710888365535234688716375617574061235929752470348518643413385669001090661727965502645037560396220576294336540357069227169266167356622297943523394e-1i
+.560189032367286371648748017972202383745077147503319297933403987488768160727500743394003411190441080332245841501614105649283977377845949488069213891782e-1+.427579143403394104563722629685971373506530334717921985178701524981505902470535532637067701267026261338783521896655101863097307711489905577356341101921e-1i
-.752756227361773739994508566712150039812616332157715043719152992637725982295129969508150767602309604955333546027906577627809108053750509033951433180245e-1+.138910071346005182651381563567869152683231972933963284398029904451471310253038374435362131282492386897777965754731753414144696553935103414234751362493e0i
-.527309758668401605103991566953405504132594345244525749698106866532606112116409630022782370784183177101310854878347250093599305450759325978904578685683e-1+.272944327501382475730140820485934830413834527503855277064127221455233549713578377992669223551759986926485553459607639635794230680057295860519965976197e-1i
+.657467247889632591377705747403502899260496291062412849663214415314460645337165476404553499410977609804493457925565272609413794520991049753550485061008e-1-.441989356027034882013670704097946322931854789596189323932647048963902125013496367787503056840659019721962845156749940376015473545049865476331976589787e-1i
-.359657645603194458201912300679079355804969089901098084781393831988672605293715759412262916881943253933775304631199759320644058750364539802661117915523e-1-.727251010439171537272306781768263168138791041518725912283342592467352766262824319901416499131678884406449138537484557695769841337003240317990104570853e-1i
+.461275334144261600209548859187125238068193964973724475993066303919247696560612693988573980208132067950531523795587087747863678000451235811340240628125e-1-.779290923287025196692708910729780029309288143627427945528627125584791280722044269833176745156751133529464596646747570545537060199229943302353789797989e-3i
-.334178431196736320973636269313912297119019919238667832526153837896761348036521291348644234697670522510733777607019723145340504527390492458891395302863e-1-.956469414375850708381286544184553559689217771391218040678139458577039757965790116446955075825443249407811414807795611463407947532943058467966628641466e-1i
-.338646244523432665619085393179390000243878912642333220508568099112509447538663228562415372691198063504221043991955798296603995994524351677210255311225e-1-.146330778128135826427806124706498541357043968587523117627858954048336812202464134165671523913876405693059334637976520176826820991961687771979728417095e-1i
-.541344166409076599610873169619644378052660087362060113505634407225197272286354866714746288566180499823924766033634785397475601450275323606795824668268e-1+.138784488749430150273833843451801345969898637442159726156863277945935355079469195600910990085986771139155996989983755545667913343740118985533602019192e-1i
-.885884049761858924385300297580243771131663307420432327745990425461730137775491648561014236063349021885628583231223478646492559082183602643408240047368e-1-.592875082579605028922709857765981934163441368608270511413006503678671041870487068064092151820974647921834730081834639210162214699425855618288648921213e-1i
-.106770344746640751400838285997936165224512371016646736761605544414035109122381954860214010361524830854284742215441314322018764458819361072205485683734e0+.518506354636953122243691090056858596363997177574132707634443583277337956939182230709995414174807358812163136429307636140179784405957075896937970869654e-2i
-.543637369912520162088506742462476099096795760318906151005772464590719285311527669261648507913244781049133689310055362214196240093264371289014507932552e-1+.847360845716378835549073450764179693259739003911777990221819607624179170663991395465890310728246222464877466844487292981941818153460064000302585923526e-2i
+.157901110894725406863203371454128517984166360758406609607094348988096086372653714271895726202164556759193425565470733934627864037326271587699786453206e-2-.835808471333080326079967174511002246137073774912821524540849382582489813946311155086977185067769037496362366928024303323813400557096463261542534208446e-1i
+.881452056743746750688210910224796766397102321348990623662467989726958236136969846745267740275765888531514439810861454677490493742385541030357667580580e-2-.137491020429230591839923072611937432368831478599254820159113217672940714545555610429072988950291139925457787982585740285732502331160878226047593921854e-1i
-.952577708869671079568879945336837392345812015899239745520754021768725096225143257506049860510264415072030098952781853902256201508049892576954263192598e-1+.235960566865519337800019490823107582089247205561165578262241481145285872872927395537671051565364151297573852655948319033429388135511724903824542679451e-1i
+.330757370802764664735974246873140324358315323532212061575516102644258237225626054557089697480001713353374425435164892587605503474587459514745073903524e-1-.824164474797193832506272352090563315377665678423094566790494865869612832993615485407677937047102041519725222668179405867133551500822307120591784262250e-1i
-.104317730725102716172771124439143216135518175270135200481013347025953727277550521394807303934136521688310102842778417850797149875705695072201204277780e0+.670632136615317515066631277301760505684736204743407750835799680167205123526918652022700732782566261908159457456578275529926601062727796141013442930262e-1i
+.130142103864349087830365398831632991161924459354045205332369789691828946465127385108574716141849934389598865151407648772379997676393864351691642961275e-1+.216249398094425452943485006849828422188612480555774884780933044975268133564874845486245947874036735654945385584603739329818247048595729207363077028422e-1i
+.153945107209462355801264944770007763793103909244315552329504796115456814112640742690419000273337554690056539536550174584585649378375877308979504612844e-1-.306669751467725203870866033357393971407185591051329231271371054849852966064723867586027719611926762658113204165652159187832468480140304529604876545402e-2i
-.132537452591212644267607392176928036482031347634157008875264333212693985871459921823161567955124328178413760769190916953442121421948049080849412256018e-1+.124501880120653678139682490444835897784784778414412839434908777917206769497486611599340461227663011374063727322378926241900424446629098924408975295791e0i
-.179699409571351083513463224427557657424802514570840357389371637160466846274076970030258623831776748709775062236017146640730475701795500854958897235433e-1+.482824006807703869988473115381566290281241577798964110977955974144949735264728639425198096354981003517274451727184960486535272642659703336302589917942e-1i
+.297858067012533108741612700375037872331721396208790044642064209259994636050036628626463157428291913921423713904209545784442550326416144496838742142276e-1-.109615093824626846273482144549554945910179698842719375673508369104462600928585244777422662969402387983080976359057521350586567305862558987359718594783e0i
+.262238214475586291421637515593245320073403212485125412903673535359145384207481212171753383529901156380677812625857812317560048179834205230068841629456e-1-.750435175328012866315116754696739635949962070161282451702622152737145008680472693408520785179746688949982768004655801101978492925512806784203007054495e-1i
-.164458253554506988474025238395638237270467862045431002394560707050957541937071785364513508166892599561263447947813879693589047805279152189901137358407e-1-.468672656039519936231025265757542368755140183362170450543786726427017176270478261199781181357221814313179169493161894294751938434959645276694856813104e-1i
-.584291289988063097896568619430942358798874515028639610364013451421801258178101248971624104478747425688899691184113331091106841400500203859447973565592e-1+.626352744996235150064606645794649901643467754866634855425552477984580609874926016468934643470485088862102575835421625253212715470012563380010638607784e-1i
-.143692591619131507610754832728229100937069305128747740544339136580827446557625452064277970369524011144067989524916727411268582470630850205658256214386e0-.109807239102987377521203717154926110463479833070115299020427790311404069401695324931823052159278104810047646613093478623072681595277142557904484620593e0i
-.139995370531873964527100558179090645030357569173906266742054899924151738066865407823752816288829883572009009578222310173572564845503348486013190512059e-1-.576077256086759405501854306941003410658840071483928271448867692385669031890727200752854453381848695660303260881669963324420511664704917715329365241748e-1i
-.113962759918064941549398107850344267307793922771083906379675978765225913484475396335219930647052395031294347652090771125059097317922954651299226131559e-1-.632885307211570827481392691787353797092350503311486256489732976877266430254682785978583061200272339328164220308226855351711610135522424657910466833647e-1i
-.455882046181819381916780721320003714694631958863843105067392433831887864895780520602515042014985142813169880114777522862237081944696318844176218708526e-1+.425117332111496969231859249236631849075782364206308257531347639020979788412902889608707960901159467107439101370002929045394339462766651750993392996967e-1i
+.435944035623287365335044600648671215305825123514841889091808199959223554499746182132153165881481716765934847457042247784426300327812366075642087029796e-1+.427567656262311197996404436306117338355671415330998737645497070873966280967150544352822190042546520185976359117944546437050932923539385776887039690233e-1i
+.950112520856427586669591359493815797819643464138643611713807957125076811897649872132399669967249589962814900267756291516777397701224619777860356366852e-1-.214076064128887945255643134500010904674573824998858372028086104375494110739459021811529083491815960603108642162326393232486859178708038094698194781941e-1i
-.723231413532065986921708173022757158346746961238066474236299570839113485308203738180188973540668029635018338780284407751776151250315281500624227244664e-1+.277926546495695872590356045480155688005747287730196935318061973016101813858739643019255580546235452496464561142474805199301665794420322382291508501100e-1i
+.137013026260811553471418398583669274516957349845811052385968399830557244981430880819379867873333723875360427889688706190630940512734717747300190527059e-1+.542557323095691515914663409101056332558682817812442901544040113987328981259853098568255616345144885191718954893916607301648845014013332561262946482781e-1i
-.718825644741674937199790486031761249452863350819913765834342756644594598208241899638212440999235555107093957567000000972002370600541418863902508307055e-1-.644751887401102096467334297749257815023161834676503447516693897249034049882398948075410769887356859969272041906082784918761999782570222121836726213796e-2i
+.576809097455802417452415452090480014926222415022351244953292232132432465541842056744810671177354041516704111845940650110064142995690322636251398068481e-1-.500328307298970077783856790423213004450396657070751492881587536102858167533663883359176994566119076998989023892464724223896383881255777646027271878079e-1i
+.815920080261931480644230820833620503195682099283521931593884691418024953622753751645027519924628337081809574171978727682844527537031802284322297544544e-1+.153162073210572183698925864433297739685712697114349378116243366025147479834834125576071836469942233078075056792200906037586905075872054451587460838435e0i
+.168000857980181369528440744175398271604253159662759206086229489941307158671311482185911680970202860397606762537375933239762992557917969013927373082373e-1+.240044944571837347171183306902772591931582991492281413994125833506086986440927910088788273017953415556817383787295985391701566903629824845579250724869e-1i
-.595834818060367012174352407408352284985227364553808923569627098958082207895056035433526534140295808853312455373954742923836918432877999849945703076598e-1+.326329289596912803512490063886440478202788360462197666875872810319118110767313917281986521493721999643933832078923712380548897929316659282163421402810e-1i
+.406365265162593136369109652754382194175627152164369288594170368252202710101608991873849083793154063099217800726195382994225834012102239548571755697871e-1+.280646935285247419043056087051393824225067773671029848376147614991049712184195383289149801939067228289666037220837669734560327422176632409292770293671e-1i
-.243579118853516864678419369257440247959242188495276307876434946815824119959183538773544405495479767199762622456564085915014865243482586622883598634522e-1-.191776897513031232102099156600168859626415497869166431565224737964668333161478615382126709995590036549150086088422760188279101069718473192326148489243e-1i
+.292420133809140148064371606043820120068452819485731563466549929076445444148021494159114264839126449864926038534843116811203530643452850227757372698535e-1+.281128296875170135598122812226836876450464869183176779548900306800487793103894539488392644896360911213985367727528321537928678711379673662786885787479e-1i
-.507671590706259538460997733187152380667878681972794259144137842493680207287349034235016701223660614427895102686672662272404481816108572570508184878964e-1-.837306950772075296248975207600593109295543966844743642531712752437908452254078336871678180619320469259466934733113113011591603157558508105355760039720e-1i
-.101769569059740684576637014117336700171632045559329499282453000785912614962854633430392779786507479779377401637561993606458731651317439983519951674753e0+.926511399104007706667091550163008045570290282363976425246036701053836824797412148505542695058489862822460328936998825209397131088090699179109507589424e-1i
+.277795836048945511390873462184805253344741781336987471446701582686375973964148547980765519016292126079088021101810959963791565625269382487784901657599e-1+.595089306090060471194693356298134981617351354740342955344963303165608486171630535938218393098736852894167828110717697015369307443068204412661397283922e-1i
-.283345082924020684664488070380456987478660822557753988350108202669234852846688788423358626351628301937752138843511326181982789021575499227867561647458e-1+.964984490962980981278543100221452031610365699661410424323706708952077212087380315849024887985297626563588474077985034429707504980501359871290224767288e-1i
+.183952893100372317530712971759463755395091368375752756626796242496975519940918306043221998162293312198751175800029534329972423655198129867064996667554e-1+.707409367163738210344948759532421106645523081761209887493426683332791604601600030917680334590033016377453163575978362369433540971020315525620406309525e-1i
+.102374467173486486404803356101423411792977573565329209019069816576990206402115971202771889155996525772590096381366818149388115676044178264160443733881e0-.105399824609166369434635467817460953959440736579068483703397018476735547138159240393382828581657732023800086696707317820674873475387937718626907902385e-1i
-.102871723600453884060632213585845204701392319768884441578930185220861436953420595690324996353796462105330170607107528477577019577088558771312841708989e-1-.148158323229876845589931118776399635317664826307178209653746203999331190115535503940692671995505549267534563714952878954718436099721385552471572260097e-1i
-.448524651733912796126869766613519303852570715948150621551262465010025912183768912201936685946210359236368346891600014148138380999836802906496989063042e-1+.394847977294247718932951665063709050154734199130941857538390496254162898512681036780624701234585682452828106745882087992029443458691521255326698341448e-1i
-.102462307795237129578731935652300458901926738959469042017509995700542334335511930981031040115425907374142442934102285482435524407400312430658237250455e0-.199994602278960595504100666427252219639730742317245407668361668542322436561152899491981300056798516871616120531823806369867782739170872773466091427101e-1i
+.502540756355120327758042628917110059220081717523495825506883527361686463319733470228788637484076323745342334859626222548275451395384368781567312885300e-2-.763018474436522994568471360546497149956035204847485534494449291357914815863764126075995077613200944841027238932884406008699062138244415851853304543004e-1i
+.133526594659685269754050993944113810445485224921619365980636660488422304113247355318013065139911022040464335488789596402381090816748601631334142228019e0+.625248373104809576862062753647801701281153823851382264107194357107989767193673044369473041485276622218772623511259300042509667430304975058430294697147e-1i
+.562987272054000465715552029087718369742923609885364011478974916571851586777964642991138317675939848081977065130958624968626900669093235368512246367058e-1+.301624793174803579783045992967043678547804968165956096486536235068916277860812778556620327167845973083713870274341516649754366496343838050751570071162e-1i
+.161702563735969531183853643409613836055395752681156243340141551793537438437752672608426974039096575190746428984003382426134518282699105858125888490972e0+.392295374188247716361030001129923072605377983550892338936938980718948959235068762117946564235471763119549615412072724195226358460978537188722876576104e-1i
-.385675839353769088340697045786475662577773428105053890527855458062829756392888276618845485657426578400012366573006017882074178606112054112772414992410e-1+.645033575773158371410459622879631013003384722692931329318520305578481208063290934446323732559452306743311217604848562949389792792736148187425225501433e-1i
-.147992471125331237839849761756692544333571282483902687929331708291999498767028343107753456944721660506800242859099847632729453886776945830177130554125e-1-.689597114875232698877311547947896556927304107545449337938729336091474627865851028581688218600575927313687674965208074030070887051166553870208911278861e-1i
+.279918506253554419744302306486129673720613632565159348606310541374190885148052314668787221354770936042584047390738981682019652492960218896447105612291e-1+.348984561577318999124578672810531677087354932400715565308338101217598835081741535225632424782315258578901267805380481754652716256112463330784657832650e-1i
+.132912851463716773429926859071701478517552625081704648063704030894244892382773023657775350593253935544981408203552421113660652137877893408184515501196e0-.521392613216226483562928273034444322823626717733323267928759199789795593544448982177865940566932881959253237083348855867789403573756198415577044132151e-1i
+.460821830096224277309736932901126862395004442324892614622482541143799329304216661399828020061752187070266201103743410413365327805587326041570552586209e-1+.140159803525052365511054227697750448500402042491138586375245333920933614712990535507907818521537876746425908843171729961877420064564811563809669812604e-1i
-.500193074171993137549068755681865713896388973598996143995819276485704508103071918068899533098937771080922937267036245784682873189945916692234101417952e-1-.276444251254336896741207407527064628974440722644960177581652070466489816029773732699045014433861823638249703112844949020175403175021872785827130059080e-2i
-.170692525863698348549868781403883399800950760953591988619229678200503060380870000707773103236686143696399045130952935167523399379596996022782647636654e-1+.290433261862060682877640997347311048310627598039203453176570867208168907702305816844607450575507392297830799881124803843376470628530134504840093599262e-1i
-.397564654789369596832147106347053754419697845775697210400620375327339270123180887464332119920918434614372335263004501593206982388246351655959765338028e-1+.415579126001126624902149668316645770493900257635545610548263854418269052639437579451670299973776428175949163207173270119123351608180666110825588950968e-1i
+.724371330023226166310794816834763296576999284567148089406354164623988220561456417472130953324116145700531328150194684920180836527508686289978957924897e-1-.131352018486115692655732095610481573673825778530976064938029774702049674489911789751774943222783197756547529850596219682118090565187428872632813299529e-1i
+.772890023140755023561171039141784734739240774632184432029795857949763693013156484209385846334346157353470985960254188557135380212087406018356725169219e-1-.433838151440132943917578959971490034460253206138223062576574850802548182995449461099481662509562311097692510783980150914307186463533045119188248966389e-1i
-.576286746078304789234987869658702410481546691676422366191502539837147472229904124021333884574011342318286380894240547109874623678666309036562618301458e-1+.643145842392843708592161012014853449674007122466928637315618698725891758659299942812974973291712662650521980326228157153839443642455508572927702467541e-1i
+.584819942354647881823316511957080636892507117436689022705031762247222909349903143128026196354781510659581050568192198278807726466994414131938177888898e-1+.357544998822230164285919501792561696428375975405633599705951905685119721172424428918589722589791030872698753380008311324079222450323838891168127141760e-1i
+.789598323886154775305908553044223584192254879057222895958351468891803504475320478797436887817663421350417913082897962504044797339000039432053255080903e-1-.472879186011170959671552115092548447824555969333624827567930632692694141986880637301103707804195401632970226173261830704273177704575413241673763872027e-2i
+.321539926150515627442448233825221866281677153044069167298942020625611463389885237186750433636724719859638722415656467437689782711110506034315729236897e-1+.283620811985610713036528416479105682784596908140305123524549890741838950929874248967644459145233980141208684365983405641464101845126162006266663494183e-1i
+.493859933762676530156859194677591517755598303110260616513741141533220432849854631485913475776855770085441741360830376098119069682799517074647605124659e-1+.307646278650745885584283809618650488167086967904422308147215714738372302282835288345480414016811402311606583135460945809604911806764172713930282939975e-1i
-.981980555376660051117119087142989447985591457725426986638810775878241915760822464971388924511733951527511627452780423305781748366027775630243113037623e-1+.117038486873638252299136191521816952113893832752673407972587699092073395119675667222940116708851832488026378754663488312280875651815032225979515119710e-1i
+.138772770168889828817533253571736217407001590279609521985001181674062826956190402121983699788500377158190009841139389253339014297173760944628041488312e-1-.849054917590484963377858004900961902888538927114348273084341609946586494825737206401291214432422865504236052334981617906024931494596931171196598905673e-1i
-.130759927129595394210159541812247311779792495472867178527812636350866968633889855764626681755219036425611614714416194483411072365027836743900181686866e0+.363649499742520937370885529691001979024396449283035236721794629681964782143504931836905481088428708826184192860425531729396685002784441105430703528715e-1i
+.349656193497864755997834524649435398677938346361859040612445916533894853277736612961882259038811727806286104929053662738029557121714204137998489536009e-1-.651325548676353583023696997045262456581597467408814143101256372262186478180716709955878032321764169859245960687504629483833933880607959288956501571237e-1i


==> solutions/sicfiducial.121.a.150.txt <==
+.732205727358114387074674996965983439099483871038471334632628219414630612610150679397820216976184620812050495944192812073087442909538910284091076131146e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.155879622342602086165732153056563217051390984785700069867855382419754951978838839813070017401853629110412288210231596344457893301555857920450622488831e-1+.410558684309708683923885172040272816103832201127831455429541300313843561643385461030477336343127341408200088840672028868578678287111104782211746040747e-1i
+.149870950278273806676789806168388071164849277911469524583658530349081205817432750985476387860643867365244585691155618940518719868707870696096413047975e0-.430251407459837744245395229663883972301046787059937885156133199782189954786873768480792843154656494852360479710984617249991981524805112933434978842803e-1i
+.395509750547747802826672126745472715830764441937605114614466476623539683860868391266568465527919767925903785585247600508557751605438397960690464172542e-1-.757273714115149482969231317348753219695131848186019090048244095825090007237454302906415520658997735957800335060548853518256852797569060688268786813859e-1i
+.382855715505915010060762960767971558096000964593039629620590685483228481570106545924279787900797743394473334723873542926131125762059051936803412664682e-1+.550764536557154313652989647508849324274956916461337444213739217644376320956820495050120632710258110093762089878851858877381072206959670283512892181783e-1i
+.829323638964057944065612408975753204612360594828326116532630964683034540754048999054072496991732507334966011833930991683693776662986041081903784176119e-2+.755718154240898162330846168792469278811360645440531754299724032111233745924256586188846077374965185016839411225704793162221120800440893288873406848080e-1i
+.472098827699687473004628464168417916130314461517465110471370023580875369845376711736199280297010717772517452790167416090872964500016395513466907592104e-2-.570926673730886246460652899194798410700815146220315522686966429245653788282953185629036024533200556534519364548661139856437243061180913431527604806916e-1i
-.757865910659941851109865710460555758114135459327548370399403325283056051954522491728579293019195408618855563769258803241854095824807080887506941346226e-1-.833121958427637616580878735618078631691062912080506811531775284481185582077142716763996613346726177691915972224035770790374913874295640722381957885698e-1i
+.748067999331811392801772520156640114144996392150319412379593416375809741593493962606243519265485583035381871660244585708018097435248182588082812442968e-1+.444465860941037425251554375904923449229565267414292209567800954099570286178344753896492992651487731317697393547111360905488956810045028337149439645315e-2i
+.306304212332517347822765938443600159853115302070477564724701232773737701514965158190570238763334844298335356053738634625796479290160045258891643666275e-1+.601385244049160576016672847058687754805858835335748283695182668680883849100144246453778773147790653264398190732043923198383023882336123304275470367168e-1i
-.777329273016072320060769608245276861191594805321701783402973198120535613155838884690513579005904065590863146448123551505552715823962582419341307488260e-1+.227220965959819112749453508787742276895522612202419950064460484680808400160421848448826433331200423052038430274987796413215774753406657488080027287115e-1i
+.916496079963066195807538499011974695471431314848546392934000736991432974977238180389555971617388649710649498264604524172926162380471309109221462881318e-1+.679968291378610108853499908412502365938659217586421472090540793786292650160633467334322521131255780713799809846546683234165485869526851249129682393566e-1i
+.105045417131332823772788326739703848101411706111916645893489149306806212669586291103594882281211152502213090550419423752959419672484081439902203114497e0+.576967324672873072620124985357240915832102596812141229618095886158531515731597569576823370427388965187978320236608892182775606040265040424751243886470e-1i
+.114529878228561278183273833906010446102540576521994996309093454381721388747619127205756348184539265121095116266239659162165762502855416659690040333892e-1-.200166494969314866183652702643649823852957940513290417241295679757884851189011215931923229040549474184365681237460075897762662728861989157527493719000e-1i
+.247377291918314736626867675893794149172663530758625233681368475529810793240096812954594019098271432155864348037920964274433725512763772145092990248180e-1+.204153912668542811406133061971306663521887429517981466862045206794964079480622557643752206759867148819848833233487838732615921850201983838694128943593e-1i
-.144133709842191671691342475876234122542949662032043424841230191478002315738630578147483659497061617146692455100076574000152135707536762423213479645981e-1-.119515123289331091076426247229871359846113188001739391178934629317620955187720083398562801516740151287261835642931921393412147011841155457790109518264e0i
-.873098120121381667142318299756171018630277068522466386288767178944957893202229875896989620703538722235292334789358500328470744199745116291293541579000e-1-.638752775759683839105267814260221875440428436922547820854024057206688084484875065181989656941418516432785475026476075480875164964502043806880642984010e-1i
-.206799911608417639558858084906535935666163077136709893342926422338017717237419404837529753155521032959161838298759801643246866031851598105210911818554e-1-.475104516125822375346684332712348732489622683376076306310934007346372763298448612979315927118564412967516043677260179192021516380303270897470637666048e-1i
+.562806650353819136305934903203585432539242863203997138005223045061691453323517931407091244097973030425762036064423034956558846730382987186045030146212e-1+.365552979261400021564978745040691042470417822913985049107355079079049653668497209543379020814193634966431927651009681232681270959885922204137687225421e-1i
+.860450945662791792253547085914358979320615280393032027463755631268591926036152015271560490863979366217045586352800433730731141494159217178994292352731e-1-.832479012028913960770096906130286446733464407153062205323046255577657150151689007719312839385802228596693648923303526157552399444572802501861693925871e-1i
+.564374361805012906687939853162844469400168864597795353856672478694986175464306146759590325045015461376264187946386462380373376047140027725828660303924e-3-.748599253663587403103655901610299293853491136550195730260153805559014604590847266169847583802101287802550032423938398705954494973457561148098077048983e-1i
-.360830523051622161231546361395843490733450572466272554560698039864310479848709015243157708638665823516118087868282605054021990409122528257816913791796e-1-.662302125308589785370364013561974239996387274354079972582179724198604477492192809659362763804836320370786628539737895096439790343298716786222735030244e-1i
-.978919254109160094819922281090816303018558593628961712554227764583216084540735483922587895978213486688593761047682807094098963038051071122213740459726e-1+.651785257288971425756650045216571724073493861659350107159764720111016453071467425215978854801045189608307918501003013286146048931570551177902473485327e-1i
+.623620688860570642230633536066081899131181266205558077970196525779790364472416037311160948002785406812698047813744342935636184344212796181545024714199e-1+.787080344004451628801855853007439122341696778910961178667942517356875221347254647790711546877512718048970053619829532303801772510212054834208983773033e-1i
-.643617055388015189510481628729053762995319943492851527504421950376310708970466512727206427448200372159573665050313056661288275441143793064165166283720e-1+.258830107874524067214541001457126154491100651136138567741682835365087687347612026696816049066046660279375793975801929097656666882675821741049618124730e-1i
+.318357331795175448131984184326457564217393559272810747287957102507432403555732658533786818144826893712489035226933336880609102536053240964815067956175e-1+.759596069416007424398928075427380367745054855394751780670155446842282805631183429675833996990165633726242487010736691355199364955760066380821327656731e-1i
-.631740500439705600265029369692878402138129129387799705316060728200276980652752431531299676044648330170976531807804908191950842903532926140684080616697e-1+.318891373679142550748762788161106764199039933786886923047286650678963354402731173216396001751698630896855627923709319167797732212153284569029424341422e-2i
-.152348521752231817811801569686616273927335093667244894942595207031820685809719922194004343042818146210270361784809956336547787872238220289379505811178e-1-.550417993257001256420418738364734262053925206836767034448843517644064333720641334473958172114898353620818652773108962842948703458057885024258777052080e-1i
-.888128835743953194646876435577028964775510683363480941031485291470932453815282083388976950986789525735359666001879891264117363261776756637009983763229e-1+.193405565283163369672707854732119447113939784606292534445874731523531971508907016037451357074341790653488782820741783605440704980998437759979372495419e-1i
-.427176606964132369017687534970059326899042795197852169274497994556562731198345393463566643768784254943688803437299707640775126133403306278125788979473e-1+.255252315333704211577628139591810625007013140898078001935866132537781079029788697898131538479137474832378510006429494738325145559192546499710789597555e-2i
-.487546488510980593703954451767897139626328264665632225820854387784384257040788166447378902261697664509901395116779209528747170679172015691175461975235e-1+.891835324246806257522280056466481074763403269524706222479517156615619512938298363101404798117359422016717327222069952382696732735719842075322063426439e-1i
-.931453323351772300463016690406899815067016125501161584018253559692978409110199167606856754319628947962451044395949735903141246305867978725482620802765e-1+.809640126277008417703327669413691436808063535223384604269399154798272842433211348883288407516349810472407119093220573256062118555551662339339556413946e-1i
-.145172612770881627698118204899256996965637538449076686069241193708834310746140300223131849156664756241342866780125804205914105880343337975899890674733e-1-.161908106843893826954668647744281211957778834210688173950737488957723225812839525718868674915133374685191606852692195182723339494212179230107004255581e-1i
-.886412350366373013826756450860104988025833008632287387343308610320658213689865881783374117079313081893976380043458221682996280807458168958430223567979e-1-.656989604228132947700323210497745381057169464655611732829274689360340717001148719411370462827881175274202151350906288999471444403836799592621106800066e-1i
-.836767849360825608076608179526577276424420065507227176417840985998133649651730031473084055248322299471444626693066179753493665778837990981078460030653e-1+.154400610979283350784067545832403012961733621971241896146559239726265845295158348942801572144943939750008634579876706264107251459175531561642722627198e0i
+.929592306244778912880289739626388459903450981621072755324632688294487542336088317945548897799592943364072398770432658954861262536746056093331477648705e-1-.791087850895048154470432800438419201594708331785735471661880326818427861677781275998147087540299352861971321006346898929733916399708822704267697243288e-1i
+.101381219826716658107154241999958944981748248328201963124499247191221465239641651475924247387339469776319284178536350478896076632180479600960217404475e0-.222209973416648779208862393548202089699380060039087833977533263390970952271133679707662452544271921728266527927967687140962771046562144474502819311978e0i
+.232983951216601342157767796001116288799472707522210419934111564103039013451077685984147931532056955432122085959926453710445216771138747669992005675245e-1-.194874407408665360836425723076626274551049661104337238830457991138649193955016054826967424853594685824257849992353219153970363563120566501881921853609e-1i
+.750264295537723154342090592553211627880128088155524556332225581921773575280020524490376265999366343380023655136724493111388631247324737159213642233975e-1+.143065937146551407824257650995621652431607060144186162668704869348348745454170830107288239973399278213563421566774641419007108363598898871634710638129e-1i
+.496945881770230614976750621844922741676606114598417837363116302866712574837014179516606028361105476429857907132492064145032081023436120629193090681883e-1+.771884594087130544522983894053662401234402801259502155778226011981401729547972994620027354491282219207297283981121753316643280421200940468255480402410e-1i
-.131249661139800263727920643719144867387325916759230394953408047974643041074352366240759270882134569682444079284335623432548292466050962834551610460751e0+.484440656497419285507517789304253394337203904536109940484164663519247187480973294273880315870635913409668838955333066840280815394681035096701403633503e-1i
-.537693492595291444458019945583479048141025091033420868141470064797805942231240907154634032936207125576851878744128717484091815739435525746735419626745e-1+.493091195833976234117870455530456758138621642333154951748973418760206179294572005087177877241260187652993904262007055065095165049233446162106485007056e-1i
+.284323180071896588581220696640759320549409927259484917355004847333627698735140614248965186165855378657074315526775154688789422319196972796434784647098e-1+.120234210754173909747028880585957881450064197237625803308738723019098826368901711637247716230607102510400753307012098533446828216542092677496645267659e0i
-.516055885462778792024388475725679908696742297404024882332052027506232932331004538829859433707791288211446253118213413549791021957572413940053971134158e-1-.632131071821169376352629607592536742214250666364102239616437823863401929394247764358560266787072863199785381168357876122482268046751950522445961149281e-2i
-.366745405092462028536032653884373311030481589341600387187831249310220621635975117230620860340315472298569554551250607120019450781212177161002247219343e-1+.468758592594227817781161060495832662416960700691520181263383962740921701841795556265663662729302750871132191898969666814803503008934548799997570154019e-1i
+.606514261255409260002448460649106071831051037866847210021950964128567125052828424842307710179916791363979779789923633747228709013418528812629941211775e-1-.495538230402996404768860269207319134708484964145753584731704635881284480974109819353236888499852403977562486321345831292078761766290981860615036584794e-1i
+.460088682320273189483405584229476333070370527109046501291091614449351196284215975030366797176970463999227561906341869457340452338589359650427232482035e-1-.308957919741384096190169741993880031197082612884095543045596614059767014921242147498660523767917581180384766843642648791376190584252838741088979216780e-1i
-.964584173672064283977626148709286202172396598530429308742699689108742370929137654882202066414342270817537088464198026869718202974756775952154349658815e-1+.342931079850974584478342824186412514262768793082841087946268134729034223308116912427264038586303410344309142756674622678308259291986541194544109395465e-3i
+.470068822671353146318598462728238122014722451357413557858754576572222131705049517700361308798127735432352459790784415802382132474171675535262862878731e-1+.108859672862616599599074224236685934741670318453369161354450159440221884841694413468323308443878500747461632271126376805017443860448510888327641914009e0i
-.909827672239311003019800905051675555357272702801891728471614063841673048153679219956000664323789482135482595210541006203826235511669431147157292182522e-1-.601238087323912405810399101417990382471437459889356891758121560773576865337237046002215297133621055327190349098147657787980496219040679906666801677632e-1i
+.112192046468386320394172657437419389442701118753913261568669300002438254313618286530705360774920849087309085093206078119375988057097318307137721340302e0+.585758748601005940431428713956252661286842691970662218356570091578089872853115032140101251688765682158591481635721158813085845269243209739958461208911e-2i
+.148280707549451258136331551375194232337749452439685479671982012972541784210102449323500170735230347861424592696272185009062216510706235405972776430754e-2-.922889743367828091064313562930509952677862628683214564919840600412574114782435005428714182524267463695588650931232786725583538986449455869825871302366e-2i
+.586721919101505325922671307053943300492150186083243854575156984048016740385272792001316026413375736015959972392078365152766176113095133092220683272688e-1-.150824215417669240734404666874939166392792808927292205747782856398703713444947385657272664547769561061927159527027873706763717200213729444395388434190e-1i
-.621068888095045462714253646959717465709343401592542352474160099502381032204725111033676001294987877999076430315923252524974994742154047753558128528822e-1+.543975327927913700823459575925896375478277684858362025305190951884736776665012235508662258092727884447363219605550308236445362040826295857517179159688e-1i
-.167340089042132129307971137621416819755740347526563009770823021895876491343662692607403020484117284017378750355866577414468435349964936350311823298703e-1+.108335590557553342040190356736617702926460109097786931550730792432712244547961236609821271247872521486057701541812990911582015275136657251430769493036e0i
+.314889582597997485404602466589058138898213906724065502857296805276498821692203336848752166981773765641543563107577396396116789425342617481957064334640e-1-.499802269115587304730881415087853584051629084098893788759436162306231560602737646974847486039381775910479412025498810471402004425807492303095969221914e-1i
-.418985306985664517175645405697350915701290832862630647153834922400787526255146863531380853004082050727267236144912064094473098931495131372310926867535e-3+.157853911450514525300202891347205928194624189261336327917858114968465595798196347295845654426659010406631493411556866124107928618535445698185668223104e-1i
+.177364076309502633140725949604604278218481794679280162627070157288772453774828035866918404926052159168084965396334351534825476210043878269900928547871e-1-.705376962748009576136674704571779833587901004614440845067868256139754007850327262437247109416619215577309841926283027673856952871783223665883678919524e-1i
+.102452758588186810231246873569837924746214904267113188535886233070369878786343618064496894995153012279036373342670831857217363326312168232206897715470e0-.771184646198078280031265663124425354867233538108205110428639703954343268271587192735481125390023609738001321912316007241154727706823501677988518539219e-1i
+.597841784508231039316559142636606750945142454468652756115720931097172154232560938341690612708566551110107689241942107063087793849994278572247521063347e-1-.412008185612937421043808363654853942630174529516098191695115611708304684655532884476724297575548434018742225704885342131623311589875348780366998150940e-2i
+.592543917344969159354100378834855344217567781310996121692814014899873579150869586925418982045276273297432700400401948678806875137524532286801175930057e-1-.983192392075234260340296597241908825990350401500328237484868055426440939230554320754126118277019752532952236494625146553294096380166821358472891355457e-1i
-.537453175774035933894206875512187380367293976543349813426008134919390706656279075958325815513222526107518129324735664943115076275409543222535000876708e-1+.659025215071646630571245083769366240438161687534076991008729478762223544203285193427096540338640957187016623295126340494262492975382837987950622726203e-1i
-.331842588602850729504383354936968728897571133162285710986226720610137967609824431315036529069433554751586145781682205885566138432893485378094368779110e-1-.156806149521438681585057733161362574587700696843468635514097847956922007820714274225379851226023694326200380576070733057268344432646407890277712004252e-1i
+.975344192582493047639740257182720886055976220033712037954752448612815803701049406078874476289144531698452171876966495595298951205864219370123778236101e-1-.645926784930659905745672738286084118435840640085373901315379270798471395891312270919327837604421678108930516391574797066113825730383576128468255577909e-1i
-.712274673116261393339842623680695591170232184971187299793565281488172497580611745616851950937758114657461546092089030584998149695723436518098002404799e-2+.366119721069120028024810690451702932066205360549884088076956317599848168047510618692573047316627508561314302067546491506994763060688469709358977444936e-1i
+.903057594098658931788343107095275426276208258995157006715105058272736035249706435738529613069654581328283010999449460272119011313956619873197051197353e-1-.673576779068491730955293221666999906880679740153381284092514439830767519694221739581096475552489883131692588265462089229436182746901399004476457988874e-2i
+.335210332241562871610511099126825940532679993767385543244993848976929832256090589653382686431493698607950387216578178711485212157096278780729488249705e-1+.442572882916304619111388074684007354026607416600731460997716906943866949451800113917950286048814329164176113904548736329147320410419061432078440140145e-1i
+.928477397924473860543399304818462499971350712647681290443519404435733986658281208552453175982006062902713903751422213838645336431737581928797130317384e-1-.101334095480804130219708133825851261791805391075013794783939097438142153340513118273829710475787490922707144222899904621286718537566473382918522383290e0i
-.317376126927473267667418707453161757006724337335361270124625528079727586279986087315974339212679997096857094736281200978944168629178572378114398236911e-1+.756929066316637287943846170619582327677349380825054566310899864002029835514724463919188656850698876246747273331749836612393395273071596492720998582590e-1i
-.211404313357818718956416945513149079987228198308399192159945340215400084797610597809094377953760448175397574884221840738056604713893419973099198108590e-1+.394443414331682135419680841650175478483515718477840327865850656043700034772307815141201843188068420129775726357637639167289678738794577136612494355921e-1i
+.467608908853124038764244140351993263857656377836807580057690857471924988504314690206755738099751654916828383302184803851221743401263401980504041398374e-1-.117101617064344057251452867264753102076827684204945888622548193528312150948129338629239767959058106730941455197037031025571939920992225841427425272049e0i
-.842944602239606680263016386271177955746565328287923663877628221271693858561456012755614316059052375226550447841821587073962845264611644312891797800409e-1+.247095215509271095685939514075230818449858041195237848936468166232354941196078432314485783535984487030492625714709272464815911374441848632953054320246e-1i
+.805753915787951125238759806152025377064950076695493700933879384946818399304102749157613832499552164914695434752143227264461865754956382628462814216414e-1+.545355211383755498037467054414569150815362448955613601213313209138061277411739377848140517887727986856577640368341075960418660217135106091156395651213e-2i
-.446941049187062470850916709810793946229277231344665722026506627778288303636475656086703579556273082945636133974728519109573871233947791050666984848759e-1-.666610588302695787686585162379381566101422947823219929573006234303510478677412431437239584423881312400744854416412489001492977056593674689717726501272e-1i
-.517278467535312529320629393490538038848145396232637265293068364683501318998510880704690914838772598310813481601739530770917315792454205431389349308109e-2-.124577976561459452558153630572266474100637055223534922529461679541855716538621166525517927534953239835082796010351473631422279660212296383685402200344e-1i
-.105563163796075280630848328284742508507959144104255830070314682822736718618422703876309347600748470920222066973171950019936297132941591608378486566275e-1-.102634497950598501736201730148668848217052577782569058481064589294089586665204492585378769491097479772795524536353744882907441994010749805225979501609e0i
-.723119060320868191696284157289486308078743425493505257645277400166329111617140413174444840367862737291068143813199232173799602015724319041081713494881e-1-.495607626291803588093189536542052236369084372445164171214470476915856345823242354916332555435057364551174032563334475582420638200395434528771627763557e-1i
+.848315913579946034716623003327887988554913991920768306464446493839658961209710509067808288202400051883808556309601829560912152647595530901545325934294e-1-.771676760756768842688849912871761921940757805391801307842152845465714435285486979355360843484140662636092967318899182299977778670587144595003194737915e-1i
-.418800292356417201867802707881123494981140579437030845896586251601576752320981462879900722874740035176055012970246419862462776470354883034522486777807e-1+.409924978601959664918534166154833958363752256369786033253131610846195108568857835769009517911170446194869906008651487975353042393992763938492557074233e-1i
+.632669086865368872113136229907454914257132973050735871586019339469884361171182281034945865584220981059080543883855140425478015328330504281717226699330e-2-.272809818244457911171935225674125251570893519548364912555024253947435895137623077408983927253335162792826991083552965715199914748715275633751101107273e-1i
-.693281517870838926233900612952127208675836871217281915858830046029602017041032110211388518255560173952136297072995364838167774357536892166771104087992e-1+.349216856950899307491973849501091321183579001481911547196921217180025353076908541977188422378759998513477312144465119808987551222777277262205708492535e-1i
-.160519184913467219765387825151311652599196116738845800199086804050823528450115955555926706276222834996271811390951628372041166233957673710045995959515e-1-.854348308742996988421651754996861964690425482001053882173607294943798794941612228837844723843726507655496115009001531026203034167256198170420912283348e-2i
+.236332333106837655489909915942113123496687196391462980899051203245887615334744779810887438879123541583045279378743921111762878202690761647967799844479e-1+.899911017868551414808155174816626949523987517406785414983993821872364834354766855459283509740432105685414110331745514683309868324850714099129694918075e-1i
-.106361691396251265323455517585794913139958782161082947939278655498755443683857017686983962349142014469629149094859970215767761871038975653555308671849e-1-.540205812218472138502512964259386136323089107814310090750264370177630592752542709287257029635992671985100712686867167766417743455721898808490088204551e-2i
+.379509657364486520640196336481338563144563091685854547339541292166657522015705672537414853355294737893336971255551958171075824772675026719882906490019e-1+.188462860654396319337539853035366541433296731195284387202646488515061976994513941806191888415260855970219447821631273683693833985506667867271694666370e-1i
+.654504181160865407680142746990597779877578704895627074558804160906448503634205538662308602493492765153663207904464678204165146215981245492373981541621e-1+.694137649005524564207527622234417389302506384078959157271683129567705220509665196386609577971319739027151169668211819156582697886379065587992491955416e-1i
+.730572485462282644989937719731263469313949067544820597754878802851714541340967178532958743308483242788791120514169489135116644478957187428887331990017e-1+.127139278613374469579080666640440754190323496541139516180884168079601917692526582808821880245029415613033635403178088425288599826557728496223757522819e0i
+.309480233659799770254728843212673388313544980628073672748963275364206247323985448796244447315433591719433104475832003134123274247416969622612693547653e-1+.157525000126209660242970028461764619439679708088460114913907392874570286927948081600468987118449193294178530990247570182350936746223361557702969644298e-1i
+.342966622750611346827423850182802305643925171525217209755295204004726263229614589633136902288590066965703298660734610952165296107183296067246726291545e-1-.540488894687948706028882908929421846713826432059319425711384678980379238346845380725673138970187500271995609232021818578245467119610969671768036562262e-1i
-.386825974563856244949533971318269870577806413963583488992153575483166401568134082451322997878749233869665202972227793853172870806270617118610404621610e-2+.670681426394221858378861139981990661992736032580724434496279214222366060838610580889757858308725127193940311745253353968735149569286181754680289380954e-2i
+.381113947182914373406164017252073186848163390699185710163362976238565322847895743380917169712558400655097701232698884710003323021548167153764896713221e-1+.444403692584670915075167434345185878384526217160423075416504225395461444692750839635574733255777363116797269864746855600758189875619635257031520751719e-2i
+.354335689424759866112900931090055559561158789366560286269428645229224986316877307455221592200480376212952832099461178261594239502231184700545477531648e-1+.371095026551217199287526655502354036128146171940258473623847395854234500741442107166463483655652859980280356997822779420113397233500763868960173427306e-1i
+.563173661855061816138900139756719811217474630196313440824123582128618865614065346005097885055506662469998750732742223620901186895187147401558100582695e-1+.767075487832975512112419295691463591334649701915695182814853369270364817668138871626378833811564419985633129798913508774205916344010237881017467916930e-1i
-.199279799839612707492746952039074346448604675912271928606896053196589655420543837880817394972693414666723987338719686368203927900664298607391086215555e0+.139625866556003525275550763354286115020879798473982470765847524132884334584676963043392301007411594824345740026222022276008272285816626579486146164078e-1i
-.485220161924279854939438267030097089007788463226275060465421995798678111435354932532726171440887371758861612515785587336984141596539689500751320185880e-1+.137262739395567989549817972019716121967176558341828798367202686080799224498584228210850066865309177166772221808954592720000789203273970883249809332164e-1i
+.550598032808807758530948410624251464364621508299736205757534382931585812374758485712048260942226435100462790899422357296812570260273613467334506217852e-1-.171811277429000306412343516422032040548589849775805885998246477056601091866093832993917599488877333944779025500654149943209081990128324121631813011580e-2i
-.934640067422897909429312846903762054738308109610504820666010231819893299587072839857751667130532771805645236225701897615474548066867207808368546449735e-1+.898871205362347481704781212650969717178621780394356389361188350963769212541992963636436483932499305073115807647575017124468158117642925295632833666287e-1i
+.130337122142493151765680686053493766649595547036375917857825332626670615714109155726656004709571371145221519366843274000002625779144061065013055234691e-2-.376681177214320655517287363571539361044898894499595646142435185801717665144534794128426336039889657532591125309010869970265297636692171210664121904578e-1i
+.227155969737735505221322435348582121686723909745734510000143692430056346461044556584592896048652542553888834535312908560424820210182797069225460696411e-2-.202647821663113126002765684010764808767508348447089145951106302438529512136694837285235296654767074984007141453614202042692953335405873295575226031860e-1i
-.237810816720685846789486452347707970809324960841187354267886964103045955074462100316872132441041138075047231294986536119888263219891457748755341553144e-1+.472692798804895241663672108600917166671256044947160419671152282089918595708324282743584011720997056076770517678733235229050809844253852807089083208939e-2i
-.165904760609673141068953141427109024448665186356721733399449488745523265563741025177744611267316654754705525942233745203314973065466147339580213048161e-1+.298764414371807430413451116014920453396038561693798413033328634595529836036663419022798181177496247270415302792189465048369884232791315444117127563647e-2i
+.246645766760483830225324731407965156819298930741181374237788888145695939117739593750284358922527039440069234507992483756472986638623750086476728355446e-2-.709795438029294428693520537328579917956272435301849596616342436447917301942787935610839032977138233072903536399282198114070130396219406886180584319772e-1i
+.583673733454625114466777819950550990908604821583901584968498112367394623445999464499894633804849134187148462327378396649487749446285653607046081512143e-1-.105399022263859736819951300564908537867957775261086475725439086942942676622277577235367382532142557906538776845558810428336266465579649471066177410678e0i
+.434702059129091671518404327991225789994848255824501365957056904703391132598583618211952479712722884676467036169744090400396856908188141337475653138621e-1-.122383826420016636629910387844755973043253950536994467738512788736947791285930342843296011116412893649435082627864352007235892827349026628512989315880e0i
-.763972422123935942079565258316601284369785143840043542629346743017788507589606210118215531139569170976712066911619170838553924148695628019318619003614e-1+.392269162657969459163797083308644756560828096848723039199353338534949578782137161904629489311145493077251774025524405418364160489703955401719657857189e-1i
+.489176132140085109006001500023633871661679945420729077843495965992200810778392632702218031408272796391668724276713044583889186612755684812765088802474e-1+.664501987310099430194304137125954211133530052086396443589583564629896633395384246900015609745982529939689495124166752823515003971427959612983817421171e-1i
+.645521196750781846260765954494527560002308473075055615902971764197774903126442090217967630042040369314544489942540409701570055701889910606633365081469e-1+.600275239887828871441657037308185592767649632380558657326906075203353420196321809167260395722806779783282644603896453628910458891757104557025260088169e-2i
-.803168051493399571225301245691583669929729218555730782138041921333354599306530374762066091312307735478181628118540655625344034234435778217156363406866e-1-.400751082270760482704856098276017215030645171418084964299441909574435040800968512263444404522799111913143341269896577735646223346523968282168682058741e-1i
+.136931039361481449742086120930273949843770799818340555866880188155583503957472655630403268981203750049690900566679564053210651972808251478606744622427e0+.682379210982656093341391249583932207335232813855702466892392292705373583263699847354193313616412115502039887386838677010769872320949150965241032259873e-1i
-.155929347520922065308636443437604264677983147078102410464850828495362499790948951637416580353106171816174199341904062802193870354365174371625083726074e-1-.644312544853874269171683706548709309516222713611172833551981434869195998730704095091104105170796961442574890556074052583199479104463451439349656535185e-1i
-.340455346979041650316492789504369585802087899023791771523224885022445689637084638687939159454518325927887954189174222243529886580570077837446137457439e-1-.501321485188073392294954859523417292040472897160385660811583103459824703104994582194306694058361311359135185760190898829620772787677818456343751533817e-1i
+.591139458419868836869127745181342692323851342637550520988444136358735198559758226342123734101005607329112465857819840918590644347486395460900819595836e-3+.525377080221465160743864837224557352703108565213296028010326853798793334794060761414753175195769905814720341358236258248345356298413309616630248886159e-1i
+.925650999698995253244776409878149641624822709945027198120819070669960422053752711962813582708427017811823544592019105299522117223063657962114086269121e-1+.975306176239744719411273577220227319214693866176926949945778903382865845160980267754478999446134148611730540164678996518023421011281408770254460068474e-1i
+.566346685401201700891011684369600534168743868252510910892188206202424414949425941452267992885298988513929692004147782302971477660599038908141078565048e-1-.587317683625738443005802355320723610586612722350026653538568966299539028477107611829895941476181629738273511867954077573954298257126446772548994203890e-1i
-.895784443792490107178880083493286564772553500666733879414804605059483771849819831051137298024340690520773080825509595082061749929997912551910853276729e-1-.178809034815342847938071735181426058444875873076675465311607625638417011579727775462782426607493751447066600908639969134256080653688365483109083943364e-1i
+.134906426872278093009905295239581138688648440424007179957675034733825597604399424369787736490173885758283823383026122462064339046710199316555083495083e0+.368237409765762973727306386985627353057441015032712223672325731570682033272984196557461181701305236102517069267779571722733904394766371595645534733741e-1i
+.102547814516937398675728859423498901538603703472383570112678324047147225778584227703381857943421209219105636453863870247231309778614445715461905241234e0+.554861215596392589033625590084268722589818866706614893720009672666963231433539004642539111212860665073474984898577706314702705043557788151147209941495e-1i
-.436077664873700318644091946439027517853042084771130113146381375682736621596592989831494292071030483665803193242636132546753186292863111731682411527259e-1+.380030971402676254905579743071951547630946571092214935524107325996744864698149644414446661429471625322402284179409225062705963308414601905168087727232e-1i
-.502357537751790859923404187862125378683617871226708991537772870448261545993064315418033989195296532222566986188474401395770144662055714579353894814334e-1-.379823990088038424133975182016805474729055902980092633373564006207286715243789242885885781299089186160851292645016042100941112561110577634376457100733e-1i
+.942311462115472669847022760111565523948144154757521537882808069817225881069908631572809820719848118358449193159885842016808816427083779157193255896985e-1-.421935480014648664906382260825098798464660048263632350584187900571143608818200979892647432366532828588010055531110580465189644982117887195994673971006e-1i
-.285096443074160948245552515677070434190056068990616611222151962782837063889502181958413534640305022790727085371779781602244950344690341391875945877754e-1-.441817947003054564033228984184358227029016285790600875006759835027101606161306488655341820715702548271931457917354364085815244350937318622171244693608e-1i


==> solutions/sicfiducial.124.a.150.txt <==
+.839135663254501248322020073510169283036672787624834593089147686689000585262402566155716685800881107608869458349866659758956702982789956310950910382719e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.570439373725676174261754302034577556916174349669213021351543494009747842270332529976481952066002277604094131090574105928618877619018562389482291862828e-1+.780396908100579283237907848304552895632985717551940462471244758131254089188527635430931263082264979458187963945074780256572815214888355193931805855944e-1i
-.123317442415620776328801130353492577584107902524699115469315887253163487534719831612083640211973697804951983577000844410372303069193238694985038617762e0+.263939190620558208942790029128554185826075785268464603610279676660335186927825581476292828972179272206933824830280118770548877256379761096282582552972e-1i
+.135041851757262200453997546463961562781599299209332139930571143635156212846049160215193952030460545941562726340587831906657178467589448051096768067669e-1+.603856254157797204457036225732632393983008863026729873421476380434093619758490121528202790431407942292108999009521190102407330075131177058470356212829e-1i
+.259150241685039230538966684985301473844412339364401740574729715004650706610297277242899787492910848356598070613879718238716123470649937309022482425806e-2-.355605196730842554463760798662274005110533695799484702815027457849232686672212117884632973467092962693515764263774782055115703060802766294308843899602e-1i
+.187306548730159022705585283079024299526943422466230004200802552314306866174510710743520422509110179978154010604485141646887016698542682465243525728093e0-.703436082511934377087912412497652468192153727701936178279488626807559001922946047367509193512875717398675495365706184417468963778729268526013000845490e-1i
-.474404559266839802069302628129628660669601042990975495283538869456095982534495552282439816695474860296245805639522515318224576536776594637610519072922e-1+.811999586650521938443458787188997636347840489080509690195468345293121829372469597161248512178540719595302755000219340197473065598626345271634257528605e-1i
+.318241748842893755444134322714867274397006670361809685573280462895068577382951375701279508686182297182556897183192565493361051165092397484637418478460e-1-.192033415159446708680441466752800303510438085574961833302182786619606159128696522072759513046224772568295676436070062393736010018513676658105831676741e-1i
-.347527175443005162098694549730403584164143077329875492193356961049494742772343230835342350840561822206438102135942419393695417948953380215460531308602e-1-.277205455801153153310749125633044500090758329528393551711094246362523905723913777595188153674572605439965410090050442800680825584408707959901531758836e-1i
-.788329532045858102864959373784273134122607797626677172463849049642290579319904752977710148058311409583873382031802989980907922334769513086351096261484e-1+.169381221469953444888206425169049223822223648098352806278708965672399229862010717767301997236836611459491499999894398551434128397406114103614840606500e-1i
-.261341344905877421821754289276216536025762723864130231811982088858758494224387234246854019947641282169896351411269916109450684955455968023685260801306e-1-.366880084368276025550132713085496864404216791598102731724634319509920043524848141654301816614404263838302412983796167385518272530423888780951826471294e-1i
+.672866407917769447902462312816103822771945166849232321656385324940034700118679108413159052572842348812717984958430474880312687844789514974014480244491e-1-.924266943323094828564884666675899069594298410702956506756017624271338116019964052663805275607295985855246623046384902875455537461268170862616113563889e-1i
+.153901675459798676426811141442100898729350477048997995009711562843795621371232085225328320740057469875591070918051398913180911356679377867543816892901e-1-.208521283919321101735344512011586360036026011608669905486306452385347296476381637957351563137537428772543633806866240519975770521755768544382996817900e-1i
+.310275440949857720434178169484168015382856426228900028914734745747059921005899168509380073175112193705377473759088982094970118714279497606400663469268e-1-.254659345402513319602469780607675628668972168977748687757385074440222096420849152332595064798959024778018789764424287361411838126586421553532062250712e-1i
+.145283312000187339854972292134999480816326740509107639939459310902473249702403527889521132397050681993265555731909091231234108007193594058692098325825e-1+.726770557462422788395058064110288844802950949695783292989296054727557952477750936262512300183919505683016273801538186451136932796054105355219954296727e-1i
-.800272307686024851444399241383271319824967988335522135714286777179650090890824024175642976044018534634688813088368044968200763818195658689792656335351e-1+.324695670507838722338329211571292299707001517001224334380472671956070577623060145263525371764852078458695791334062583357394222232449720849717661050624e-1i
-.566772680684847077320481281126062437599859992688263529501657441712548956401592885819720738530497663240011474565123259786648563465056090504962167205073e-1-.158865826589376636762759737662431233400414651614369552611778062517337806082075561234789845008440915232312794353338934295208969278682773903224774224149e-1i
-.112460659270409168986719712838103635702802121393395317362675425019395530291142849483186382375088265508988799553615295498360414745741399043250330935083e0+.818227085837119983153045227326384010395742291285451374943637632579472060736584616164029218623033858682313143624785230377412041971477129069557143108796e-2i
+.207272552535518103716799073225353089758911824392071105148541347372967834406473593562023724595781834893016421610231444837672008382918571012963037371486e0+.691398419032982360318689059118128709468931643942054222838713906035766391616500607013253590736580467722529784330620335506065447120935480720123741362698e-1i
+.288366598033692544742712794630236783029188130980810120774752988414901454161532723606159663602361680457572615046002350746135187936429632668314041341206e-1+.111201876117350518220990147352147778422291761752987251961443942698812647351112561256790491946590925875653977545153232866073762742205656139336944323100e0i
-.183539788115909987457309215477938084709043631461498713206473243358052559441958478676344934881972267917179983789941083167924877350372516028292368399751e-2-.776004315063483337153783812775360181119848659367331740609921038000887997128329475522005818505233982543826193588853068581634145403491951143474340170605e-1i
-.459438365241378406371910154407999414757899355425982360847985307196149198082678791612626188105201259534815383449218151859221689147239858401313228931439e-1+.760489952961100838497489017903855238031498187886281499538574644011854454770398335309655442157257374329127950819641001426782045685183901846147059214063e-1i
-.282821057896079088508201765652696084607305177190626609375855597756897056609567460066346113228156622217209567895153598301199901952754969758185949690728e-1-.722408091628035334941495610410474618392280589185499933212948883817543035931596134611975865250297835787329483740192025368145395176185159030546071271808e-1i
+.259303856003597570369478641183813761356388067071599057929689054097540153914694755297272257196609220235462811261574778616238598669226219738838986127364e-1-.105346998281321276971220378949630632895069022932511578768844461450013275906992879259957630351802630011619344621995240399282158249956132781201103255413e-2i
-.975972164987551409805920868342779684977450450567150961214426684903041395971779298971928387065505654061849478225772805796720543434893165848304992434005e-1+.820967718804424215194623465556506093588882468125562518922711756600449618621199309378621829936041648556078336059662503158772894206446364451727307470165e-1i
+.280291148212542310966213937255949101272272510225517848973958492046545544434791738271892242619499214719325786976329000798613724574347891988463834559186e-1-.664670811652255857209117687158448551549172175724697406469294055920122755762019263003246169491350676366146647529943560491855867651108145405611591499770e-1i
+.472175446029391165242593136193347691988183230594894616318089424499751933150307899306457872696099308509822977928806003799951833035389570426915504420951e-1-.153088440128754566127977756705785302054437175894969390765880409038790556876169227462462698610486880994898432071340844932494881176925446538124871313053e0i
-.533044934966837746265218386711807252080410225508255708140748806814508665238251909757420569222882086055637457121444620190120902750883603252015700597862e-1-.125976667728669360416674484113249341390356429335755828124137264482888698672811269541467596764214496491791539876758548665379858978714952783142780213896e-1i
+.119388339809497462221362490659839787118133654565611527018897962648720567111865430193128906229091485662331356266905018737542033074151565782125410467548e0-.376981233012341946698509624573999708124618251458703707352546363026066317338642147189611236537489962382207442554175448318795533103240347199816532788105e-2i
-.720583794859468686867616338313871382942661173943601334289246769688191067936246949937877467250536538917945664767998836683077721986036701990990214864094e-1-.515581584874899743121695649650952559870478896562105091462384728382857032415737189045977357767213304897000871899572646376908978682544504552325190229111e-1i
-.197731203748075614153443457699943739025142940219745370138972128426894450095421939538907245663995557060004306576127547709963189507114902463665614915123e-2+.313546810759782654247106938987678967332029347269425945155110334917888191810682146241398670162813454881121935438065690580435248807897458635555475025700e-1i
+.253645472536757618520369331488240391539664750718407395662516587744054047970823552354212561399350880852692352186196382397403135821121660848275242066323e-1+.206596193035609834570915408181804427380952929520241148426378909675042705436567331295866260089400018870365017641495423560043065872940575618939585345137e-1i
+.243637581745969648903474461977531429127686796417176483322946364767430737308932431509430553859168510124148729520864880889170653881971968579735065420813e-1-.108254954154330342981795778015186703976489902768613004685837246942319073665376948197085326596788581063323802796618431137194299508933876437448029086010e-1i
+.316630708170559411066732473390657793865060538370917605234124597831326076484000623859185264254391174497819347630485498808726542703156436790959754523174e-1-.354695411330388889450315391454726124002763887338607978032392326549615370888639691460794224510325121753513890588205250393166802834930136503250504535989e-1i
+.429960774523470234107984460930845041959849792088198436417291065472130183582687213687121379069731828482250752666880176289307612866977318367123425166410e-1-.406382982819069085252561983019965675312210193784771620365090231853456644729335264066361896102345836693167645821230073598402846542901101305570529956975e-1i
-.404960342752903960718992577360764294287563385573272149439179407452296614698362352745806115801148950250491964650740460061377685840787550041188090835502e-1-.113132022140696436865916265470524575478149004159680157622801977711312369264772850022125214751034730549136465372991320845214937688568342249175604708677e0i
-.667282426150672858346354317349483022761049532498078681359080680446423726696430344577379972093814174275141987038748430828946276265856153982535335299912e-1+.603197891117324699569686374706653681909016829568698874304853688677161605976265227638704069115788253590550021100155259291499125810340799529575267034164e-1i
-.173384763073975277550675596456617386999310946963287953386700903185973291087079036531690446585610980774085460646259060016528149096003887443021184752515e-1-.288784465998078989327673729582970094615693935262392258100338132975178550608787371278692266136499519735741708079320380422535394089335475003058957422723e-1i
-.101237728280140458394836562363073290715034283537330777033073129663749928543348082928243855686441701194047562705560981494507727067609504473044407893239e0+.145770499873119048865346793450513033119051722466095932282188881755774364282378593319259666906640762269302496407454301732335633453617006402778185529971e-1i
-.711795331025972002293051140988446909624163582260297411663090431463898528394819339814267125811237803770953250170580834053684423298013888828402876261216e-2-.993543700847634854736587613192204602625255310927038882984595424416480242587969483037163159167113114439084820699202452359937346712812764493542092437436e-1i
-.934130565814451606452559346231026233090362623108637935848731137498916257265596762320830757698779990143307030909776507877092350517059337727692879267541e-1-.343058148839172990585696095487166369387864520610322007421119271573865546313163648973376891375176221916664338171751133486155601643809873279756980262582e-1i
+.469556707453409391868128658697140531012490888408793561905867873274082579063377252900122849706373384812685308321567097280844640696468707284649388065420e-1-.714092615471226869821794212378911187259127758129796624414518349459224204167431428732039306360217588886916356668182318152400792407799376281976043880113e-1i
-.393928881104506758459335024106196114695956165374872948168183130405501274562614049601510067066106499778786253255913502608576033700764865669601701621382e-1-.251982230182618110048807400576750092718438574571407460549432260224814660265036935037763090142830750740115112471268211099737497799250176258552675817690e-1i
-.555342307559192718077991312623598898466680936470073834000506153507903358525114478269612357243783353181946333621833908126070182053631875515291905015871e-1-.128799932533007615094240372318103624282241517076431301149822568839160201531433567071471399748343209170330433577472037685020314383822960183686932683174e0i
+.260836093839716331502579046222077551771997201846017724158165183592488542999616533771424318870533013391873527354017519638028673694294298057201242728239e-1-.571014323187658411193029211039185117388627322885609541154114241544836416354916890809773798272472998001823891441984099644696709077436297914472313468663e-1i
+.233776847156456765685508168606790162722692936348688815908465489399226025940792981459088118641990662198861758429640087760636681230458744879287469606242e-1+.120423230113552743482262951704149735448597560526417953261774435720909706868549178556982552175222276106231053741909788765333543602718513788228209783098e-1i
-.769287645656428639367451156346064591372342650000869317621345570913958951820170242437303564631073838766170478459626851614633351310148166629888163562361e-2+.787877252372014562788947601686920781639807075754734726533579946410988937986687072055081769229179898861589291730866900950404809545590136843145834281618e-1i
+.205144989372971402432512111005633141378336865436249843326120363815745884547657659000493402252394771767214093609524451429256563327871412709926362522789e-1+.657479116318608925575779498544048369422589293145861566629657351550226589658330051334237014526415506125771883321530189123920734666542147537124912839433e-1i
+.404538956073876934428316755628044566086955094963756409193324542884791420772237729464189456991383057123374243807110454252433024670869178744238842954508e-1-.776928042513650257932298971406793830114436182952707854116783862721965588782894656567049874868650856618747140979015413204592235303015890659355327049358e-3i
-.101595282209120329062931908115913784924302852209688901230136221695721709277428608023973665177745520621126302787347467564094431560750931897005295672301e0-.695630056275555165005841093400732091375370256410689369087510561445141724445367822636299531797242186895049968131857854824414742403816815408045119144484e-2i
-.250592839021990965943265674027533666682780526835644921710947396793099497363837090720586469757340376877529754310742844819858238122709983009282671311886e-1+.495533745784169163663466623328270637159333439751955004961251474128164138121474249066764273901749380776175956410158427057275902492880076069034628234010e-1i
+.138459165519633716109983092712380937263893715411725265899207886937202948851472892668402395290243081190950672857131734924519577646472387453085095176780e-1+.214810033158479849391260422829471036380629503524979484794034072612653034294632691388359869175397158676005836951313219229010494919408850160110719695068e-1i
+.445992483475019893973774956506379522780946559072015835817066186039077808503813139701810081608738775977601036144062361646234734404296326312666548719136e-2+.175923946402020333581972587137298703192921155286987317382330560764063715864697691915677068710617414050964862306020234225323311829679951712331190605002e-1i
+.123985171190283642285605342695670529733527892745247737352576758920099606809804520998988066573925187320110200434871804203880921431387532562045724503155e-1-.164442609629677219085119598329362058762151755202399480412985815646808890207026894160439869361434784277404768762786176713905606211861447507857008555546e-1i
+.551120850834039494159085628408455773311980985228346153572442886543709214298228957774967732998661949127336905710414436501646271122931293304681985255599e-1-.995344838263129430533126792795487430583943912231165701677597758804071020555584772231065864679311032026597802032884669661981671742164384650272617802147e-1i
+.284904510842725200060695953798485908658872460786006799449668356531872542368216519174299724165595277214241716274538574242473430860245697726264427773309e-2+.542724470486916464471693629669335504618682059407327083869132442036380347422744344024412163994888341301117622983649383140604872741162876143996299713685e-1i
+.234825403896623187752123180223018396129202583483797971218433690385627342992701684510463670330098045530407859026629064573918918103612210884434133514250e-1+.247889995826872087178513016759956237424193757397047545357280741258141273783504095694223935959278274233089329559330840725303065391190932911323736316894e-1i
-.270294595923159777662052847081242591870721582136509471271716407082591223137007933842316283811150093681392936109528300726132293834091068528744049038655e-1-.110339425447155832570697758380056311349131094578109325949376968396044073834577619494220137538860374254697158664102390255560814865935680960975669282991e-1i
+.451688746422724304041837172830859525672053913172021063149152991054303548200340789011318022683093533499022501399147677998811224673288454946103208171007e-1-.905178992545629347665811799562067197882067697305927914482702459581501345075411802396943896229220777597653921965460017886473775974421503614876216600083e-1i
+.826682780498585459891327876263618926533489063656768295064202245340235790105947696648651691465255599255183775796584616929187446632357010608935869239333e-1+.491458604683044553978387933306844565124374732155655858529865378602240907676432165298105348955075387745175907192069970551653679287095740802493812277287e-1i
-.855297163973368890480252775788695159660535102761282270015724404012533745208673236798240240644368080860995490348686936011789125098663468280815768531794e-2+.550727783090452184704317897983338272658418718722914057861671710587603566586882607236666554244186584655730738975791510477107855043474417568625337344548e-1i
-.288834871192566718833772204778179901554273341305205440739045061111468334034898174653681199837412208156884773893042062248325535108860376395503351953765e-1+.503522389892860514309988519040999487858267393430182436943246905210347650392300146702619752768071523180126294400525648492297559141564502468952273249468e-1i
+.382748798141123655489930153050217881835430731594051786017840573094233416003448055914271395211245911906212781418816244681791930247815689674128969847189e-1-.117511583025781476039068213048931553075471767267976723285901602204468419144528791915135113045383763735461838662224665888221094507828699441045131120734e-1i
+.753909887188684048817098102133468103756957084525153823448352274794267182199466589143736033162716243546136929679700865964181648986851979178665070848732e-2+.217885691209585061905219547024969700368392823160977595522349959985476536294395497192668077440819536341192276045132116012996524920149409270174674422280e-1i
+.139808963851828364576939416302193862080507420931759982291901310560120932699406889563492003145969287074143888495223578067601215707587128389747177225058e-1+.563284331368334295963179086820903926478352307191667610980065747344444498503132517777034892123282549506147348713279096413158109595131005696844561655610e-1i
+.113009658436473308857859330414423729873629290556266895387729717889159043323362334659719497532657825565655608453447296842786225647213843665611838187363e0+.158832634870253526549304473450573888128387514466844584058880317312002199558999486920993186411523356160382612113631032075445537990319282546039928468482e-1i
+.300550712243242064300589798395039993260628418668844027166808563977164161228364539352867008331512345471579133570457017211595056549879178625380338577427e-1+.934520620164158572577347852222338868842037346416717886987535248605802111231896910643907701374965563865805851179238517435836016270519965697345866203917e-1i
-.455761149459428631124263041486268098674219499508575815158435227203521797501232409885061025182938931214897905798982045545641455325054048803106183657548e-1-.845141388705273459465210886930380801184620407789503170998972897505524596523408532556550929531348814473046952132843890960298626285331575195267430941446e-1i
-.972293182900571774360318157325989959769542890957271547293681859130810261035895458620453501793619095605344356629338159888668915924848279538274638459507e-1-.423440527466057931098271940478707891249716604172644853386973483427772247109423835350736311156149674736656386153610797315479025650803682157312827924655e-1i
-.144663289037602699554707317580175070973188564716868704641135140864036544688174319112131049566211842566527674722956171151999452707666731563561344027630e0-.991249283211979450222558445204178692767871746075652610655227281872727382739587558204300788787341413010347634189107730276032963184826380803056785715858e-1i
-.280009233277429012485507152237400285364554784467327601445227591989687737595966150492013215932155566394394025971979117899606798352462058937073445090339e-1+.246326328279848072687400782406356551441707465092408191056532693109792694755498498956762977767408787240077458533273596386628243319265145701297869075527e-1i
+.973863337251701834478766042763443498108502528862606377699426267195088806804136825922030003731231125230008681879533761863728205880989988000010295253078e-1+.113310270111051280059772299475243793597154211970819497739726402622543426789532814112382681353739078595582210182183648068622805576912463712266422119333e0i
-.174735666123681050065948862047440900978083343799286491613958272984550438237300913778933819295188421130533933075333164101834300237117075212866814904592e-1+.620444668355898715817662888924252248273342126175149387568275759392733648460138159326135454553648829363021211788455403606339736227302092162743408356538e-1i
+.436691135943922198969888044149204616756527855414141433643991547654537499487126705597883078968417238950893605895292219204648042394010936223637935735347e-1-.227076848701155482438043651748514641017975319929941356633742859320406948499734116684017244211591216725210149715815602679427325413843539238802820604625e-2i
+.119657191137173710775820970156736921923376231735037178235589807335532353374700613618469833062818625630178407758855937383279111363262089330242268210213e0-.157987577071938266943476565189464321082946206204949811903610120665249580459185099334445011968747650348703795405180084302292496344659909785188503201078e-1i
+.429087790380997253345181634087093569779379929045981537793589384547319493700802224453815918266324332288493453652120597569627448240916193877724498326076e-1+.991665019757418656432251376172774382770698689339353512017905784754352023545632000026440958617822596413640936404048408139044270984758245595345157602625e-1i
-.885981309912468119861237786510944192324309351684295767109685987868284233534253560375607744081624961187000105013938488085802958351400042730832596830273e-1+.873603129912710774301910309168974564648934581100837425819391460680982466656509357159183897796574382910536981194249170875908950614902755344344158346845e-1i
-.256020232611098778747448470774044075340172627759450435533499490423511967690665250766786721054188520645036371745438205499623959217584595145756069774283e-2-.695863971562425973739946247100421582564448168525430766039099540235714463430624038441313008616949592309374473280915330678922044547396148058711235073096e-1i
+.187395576842868390389006052210921213685886167479597876853970422959370517780225136416226911895940463375582200597073182234058123250740140202682767024104e-1-.241912732343788340659937957865060263396344388089557108751976116993370131257075451647692200360037511062593631588837114611584444987033676399500282914794e-1i
+.378874396223863287056928389810623426546604307289170449528386826965189756329564985681000797335125243373346770328691827000232379540722055886713873027548e-1-.204967572582493259590932712921254747923201496011392888097984938863042587035081397733768903054390895251548373968008737644360120234667337633367893392819e-1i
+.921368760890168860105294656620348307320670972632106862203390929664148747753460327318259779698067471774339114550951198527105343995679258577383565343279e-1-.432378236396069986029788871614144522230447052580093088054597005100960730043703662819017732195211248656492895362772558349326916796943786918770519048657e-1i
+.551745397998913375340971588505389216051172496740232156757540180186394097145876922374892224918183003512587617317732897463151433369720706964246922641766e-1-.153895920180312563137552604788863419098278579937054528994239418226295899376840684035126022752017204116382339394045640704309799822837988840273087918747e-1i
+.445782311068982054330118665030337197672787897621443734896998108865395365160138972697035960748188126860505715409415692909938767651852465423206969699894e-1+.286836374473506522231830369074473575716512987481987651560337087565235458715568448854152133033434667652396266673772769761718711692885330219958548596068e-1i
+.470254747365350069896372818158055165259628267940730104911343918036465217801314660352860682440525662117701477670299451056411163830829273666853393279682e-1-.132106437094727687814628076417922318370298708926805225412724187741513973118445909613645650195302765507030528563267555820779399022786491867377172946361e0i
+.393599305835034610684422779636007710713674194275839859005127700680880959375199739994259527390193265737826610354302396614544348368162797437474673529712e-1-.547103323509041272198354319401758247501436860808909219640775888063990513163226618942144099512658036828244933144183096941218622039085258712982427929045e-1i
-.512578043870981451674576046525322352060878199512355886113491082353773776044122218578635019283490495119590185697123940825476271048101266774934792540859e-2+.514437069883434772809446096354236692068649038221002509056614413171811418262289898763757633555699633267210667551561987114959479506545987294660259037323e-1i
+.510759764843696495634697461312700810402850761531231324478764754710545201566152563534027781203755776223501616494530230256751070155901474097414762031420e-1+.381512910708939117027231767231006913248039558982139700992918313091075664839040992091473583479023280023115880648942893189539128775669543349968407134589e-1i
+.116310890232519172896946804525044005885366089521806767290768857321150239399483228722871385183496835526744897352359275191540927580445096444950835843800e0-.889699057466836062364347010054708179240309790857281157640162963002988268256507016425155376213660754115693744277809743452486178327311837845846471412745e-1i
+.584406123803611798885164655899670795061521990661238777854799826342755439123063585627159995879142608257476769916006912747473011964693720537232413135800e-1-.610884353220609121812502836532800245521917215551276991255403769892243480647252456463899056752267992203375734560485329497084954124857296785483855365050e-1i
+.881174207823783149554094914676320592027753580765373922652091867002733373049472354174594542539750816671180340333674075865694585340753636607232553197597e-1-.268566957702601257245661097533346784575420315953845667931311122227719566470884879109210698335327439945958361116857934899685658750558568356426605916885e-1i
-.318322059071721063908477301137998631464162299385011093709843947988473854043534371149185508273995506286861684216299531159756873852840332876786965250343e-1-.594729297194122063538130294495060649015814496941870026719658754452836308198935925523872189527801891704625913733821006246126736634426163942750881745071e-1i
-.150025282697565790820830526125453205685901541090411848712663409142045431322037357712081875047671950722415387063505518892242062752322643865552503652122e-1+.110421042458628563427521454828200823420649242960733524415236122807760642333395660888663520834387477214362792093151690275588526551899197508118612851488e0i
-.462665209832680301357017873282612363210377011670626690583358087093150961252555313946411667265859228459892304003335586311216896455380462228425484073483e-2+.671318615139469949746902177108703014933729497923907261587148696015164628247849197301466077171442562767773951758290723824590527092493961726015468371362e-1i
+.104479450869584905272475763406466066235373355140035224314926202845355478357896537830501994000080247916707269920438829796020327575968581988752642750033e-1-.673865452506190845605534728780466772390517327742710880606740483185211889732612984433385509715103454019843207101968679862265669931315864882688628589940e-1i
-.579945531487718247940083738444772242578332504607391433144965489581947706488833395978365452357581767544178903207812601187565825724881351178070023795861e-1-.842601690901205268244104611429644265668708755656895388718645427755861207377504805478749114384118933198358209264031148070463722691031450623381299425750e-1i
-.116494927102389546129949660662183657479155445878553114136418511001679652601482555599588146783554212315516858805275730395586429629914786210126495814569e-1-.796258300790809403445322060322374098835343067573505795496095249960376815863368842908586364821402837127381853578736378398822762861708224358637319786694e-1i
+.976487396794655219850248267061251885655950008714159576226179286181547310866499483443684485220606149423292026217911425489021036877172408583487284321843e-2+.111566573807981962043809030190347186477473750422197067603294067632256593295608553387558734685226328723135359243102354557316160920323852093139840599893e0i
-.721981947345855696937841281569998366721646545351571615622217713043708218622697124105825608947433370555288196160495881638587997647969512271736559820329e-1-.736279444340251041413571033811395314980973867150354600471962302888222643296704831075318832417543354884514827053421905016335601481125220466051509653473e-1i
+.427473994189211352383629416885886352838934494952152334250146659427497739885380623758062103434816860533904307526278271316901843586446691568999369387091e-1+.110515965942326794025336629038126391552078867847098684552208665635222900595983163382724701677631642561717202169830227804950638080782891582715705151330e0i
+.777778000532054332851125347223693357571928796944688910869726740374719255430106762074855016075214635492850785005589589982385912310035779459270727170833e-1+.916405484482355983936094873963758317232982171868619640870701796992130391664410877238381648696247929020227522886844087131115257698288856353328736779175e-1i
+.130256447442504629174420870431121299073539358145962592755967212637461531313751936530996539564271644326770750041405699475452678673006660252224228939784e0+.882844991607989172236249711028061239422804900316680824826498445418832395165898678785344910950377793483799732169025597734119843856976652271386653652641e-2i
+.169555747463926737319477789656205758348996056346279890098675722692842246117781682410952644901004831622689332381216688644300133532448309784958060652170e-1-.293831062153294422723521247575877064694610854678040564525933953697509314947329649012537331092808673380508501038302549701508582521297267115428086646205e-1i
+.604924452981108962587104394389613602051520163569503613800386851095525372201564388592340575492096375143148765877941923247116937102427738337441214525652e-1+.269067316055412236593779194073809056824042425735934894601355898611445934362777034131310790985704405243290070524832785667127798148844571450491536862617e-1i
-.140422442347633031718410102001552118396712781708639815280376035670377040413826257266015689020669883980336198710765134992128507756562972791337701589547e0+.136408866300646323727090286916687138035907834812469406740794630660762256647389178931238576836798677920026928608463664002892677256573288387344988848224e-1i
+.530129361616641882200578643054384535304545764999366145975185091553281377796712866223072582568818707699680714638677285964287126675012719186710942705964e-1-.436599679055972984904817435286351335757427032735198703595296632890436781052189767732900343773532501369634672459882127643296824111127523976586428549510e-1i
+.726099416160331688260362827686737109777327972101353734492194394250309898532582261912069127596950127581700243919934970345674402416854479330281951372246e-1+.142594556555420580146476443554673430269031918926088131005331360131946942370203699089447451295127634322582129095133742174905046493819825277005050312357e0i
-.861122500674219204750908069671659352010205964891033030707720911403516649168632919182774195111743329354084462561782701566077798020258258599202750352609e-1-.627366902440022083788618068650442988049693105038163876903146845753073539304723260779822971851194894510954460379064824730629724625939446886881679436719e-1i
+.740951705905687248058179084313120998006632240004110810851875652223305992729320004686915947890786015100104425783523972344318931691081334535461941882851e-1-.597365867989359727795054621853543687578301725103212141438507416113799430450480459188516861966280996360134126229858814842605588302239387089936273306229e-1i
-.324891913321011886292545370962045090666622147678610076249605557392686638645646926854288207758508078628983938413115943877550407241187491644148953016963e-1-.806572161175826305096238395262851773549309643284418151433174324258973021211661585370615003039718561188908904928156956950261400081835557106667223024497e-1i
+.564068801845071746139556768989237651200040416952089829314741594496654882689796302263449613574844756513959878776028253581092767815478907404365733662373e-1-.186105779068683717095983365515933741599509574827658441646309235058780424011072596861028886839625654536939146254603174226075903334965443402617574321732e-1i
+.260398976909347510799503966575644782077111781379086895444677380294140867571706318558316116602688795220857965082815485334520320759757485683692843149304e-1-.126662951344394140218811450964216368262249130675261619875278035501942577283853277960038781298455828166707311888864470890029633104538144722184463606007e0i
+.101095571311883775255385572328762780258971598673345751551380110687428063163394088477885600904210564597796194113553135573244302727322189209801116187918e-1-.843337190761291513597135991525430685546210427475564411131091052101211805854225968692451922677617973881410263239002788255594112892758714469877272847332e-1i
-.177099273774380538416614259058264487138875069011901601338857954664121094739417709739194519898201262415586204938152014280544042907117269231220694254188e-2+.221256278806274043840244089729700150830171996803548904291768416967111231390680537959583344349471471421909332720356837984339168623561467734047493832334e-1i
-.230882810127641787764060262833540551871411005043720951990767002957773707884477516464526618623831937689046185792327655565841588945938139935665040765712e-1+.229811146481411555755313698409620265495807486300812743082484007868011758895800602136662008234573605737554283067122159810012563795245157040477295380155e-1i
-.665595742493988339828991085870430791671250599906071268246053737395809904912442983338363534727019128360637936260404597774996725085424257573144624168286e-2-.457869386106398609401831821706416257410504418358685371272859108495941559446828634388712094563153793256493342156799741026857848398929405526799187688235e-1i
-.102699991165397414396031341588476836222873425567097228033408237805076453847892317119391680393168131280691280711468223382761136297136381908428805272343e-1-.178570269768107956030397930258186715537702480419804461176125440698958442000146277631933530312760461760008704181577290688553224998357719640991741532263e0i
-.600049643858835961709566789516026084630820120017757579437064660374975351563934360289975348752672715816632980805215953467188543632214690058542743182501e-1-.262115447860877750471205342159184801008620404830834924010311888710722961771487686316284796619361807143698651639466893403288974052722392379489267617697e-1i
+.256897427475652873584381152279189466824160390271178248605130258079296685012301983654607056523020400732404902563908228924628831738419288897321220354326e-1+.857498002068443972168242764197269425243904838026744337312173506450708116034610255207607604098581051561377108728680362949902877118233899157065381324761e-1i
-.135223240832463436244926370064191134444222922479895282651014280758842199027282253096266616055434392470088869163272988186298907687933372461273739624047e-1-.275382706773048332489873699945676779551798257223308498135814167766147318458264397662445870126107664354791581560196009032832196801255157867382869818909e-1i
+.243312464487683389191437105022363560587872861401504818051433978948238133226015417930673165368681939783027222398060255677563623172146207769308567684481e-1+.340748123177543982562224677706058107972577107227904914651839123817309699601967845266951767620502472295950747182990402395270462383503079488632993652931e-1i
-.620559270325341186634343653867385896323844180950517048002185673046936658476802383550325421725577526645414269323086651290294049638544793302618287542763e-1+.444271946128476213272446719356548886132248953039585507188384597708896329642265705151224441934043326436236031556206210133874055808553545282849808495465e-1i
-.817308795436358041011809113918714071448495208388778868624522567438824436921701757190968030684475170540910103906098305463525658891513998393748462102293e-1+.387269633052337342601987895310478274932728668651275854501866785552876608666119989263767316402300157078884451200192067239226398679546406877250962982640e-2i
-.663389221957476460577976570494761989260107986561976477024413421571156855266822220266405964780690263029563797866053567519993719778477861243283033273930e-2+.332894513504281455749355358082764847906582562689681597661121876168204398125937654346847016315903538552309915935126879430453157133119509927058521082308e-1i
+.739105645373417655482136142979631436966182032338367201140465351188131502708365023490023557048367744438829462830954844391965543605526324660347537294016e-1-.967183734381252896302345118666398249262743111647061035757563407935140712974000390241013100287815975038393505018110937378402445313048324250856062648142e-2i


==> solutions/sicfiducial.143.a.150.txt <==
+.117949435942094113535278983187994080819070221607508513163112799684886748036679895752541397899330968412299913930341247472901299299463766475020292936880e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.539757198503955789071842630533222688162384280607685620878184824034469712398674091600195797619398759947824376912996066332024138524443232968608555360836e-1-.569879202982767207915884979836873233484926934235399829818289213481070135472395903148712051306475802442365415889870811761391595497335286331568960102412e-1i
+.590940315107841093036140036291128921412477035286853987305234779083678643529989444977750021780402097821023547500515402142124192562169379805339258742181e-1+.157347881047664096840731918863475742175663752759223917611484177228255509483917653732718313807634961204480007079311183762444897978505292443402246632516e-1i
+.247456273503096346527719689976151576220917768859103891595951495820934963697086970525264304541132525510338065795253587185671259843338570030201481119148e-1+.270945414719107685647204143841031361156023148653168845885729978471267815326574835231506220122313035206378312753070828707785560708224059982049607238895e-1i
+.336638164856219282162648289664893816773780792845970818898350839134967560397285589832578911433821274741346208523579648901956317733872177365299483594673e-1+.775037506201479862757245655151420028185086467079048525164990314643215255011607654572355379442432409095129986768890532972695878982079409584931103209447e-1i
-.667536540487456685017481267616338392623631126983572652250613518481444593045233153748753625849340737715123567992586732266817541404895701747824147517690e-1-.408808717933099336329318771072130787327127594108199234525785807504874980779355534303637763142730926551369306843507413360921075661147457512219548750317e-1i
-.687381355045335030343986080653177122220957656692850290206487607072081164854397995876156723422659534332729255317120085421250255522799236658893000500225e-1-.148672124083387850452629928959913058363547744892057216757441644909708405050009844403126917536423081024138792926069924346829062040137241092922208157377e-1i
+.268093023664147213660854841829714725658962873168742836738987691805946761619450263448210509455301720950968304033298647271993176358449855091540726774138e-1+.324928390465605583227903037867261625570081382720484572380349621453690352336663829869565052363407864564535792744783252951684773037408041329471380119733e-1i
+.145848498752098216327505080100305216746224859445647655583311345698278537937578245450021137093421699362070914160810430533292060291661262722572903556415e-1-.299105552153510212939897337710313876958304246830573359044907778315300013125953652053839710295685772455478067362206389024657404145301678203315808222123e-1i
-.112238762988456313717910302221239098980750063672768326283207773935586900307589614401265898164339541353691424233201173417281836502105660749738896868666e-1-.111557921008185361126210111923830404028615347291417951271801568335270445535026069692134224320546057710809757929087728577485738801132099759621836525801e0i
-.157990957152434826416271375570329006231185575116414516492886684289451895753144356298853563456076487745772960676695919864837517045775931049844103324278e-1-.534183510587033007279899302009147278717383805231305733323469072277885561948717425810908291521819458137768304981366623512836801452869662285731216976706e-1i
-.699216847788832603388287299942726200635885413375490682171721976887613580157531523897965066994139232533244975449294950084870072484591523678063976000561e-1-.116666449228037501730398785428199241402104317814702762897975877128149210320348573359238865898336748650588602872002324450678260548492653686721357671626e-1i
-.627079771810734062566218855689985412170181563216112433112053176905131337210854595489201103137805605614756822052406259798171227554347601214329809168034e-2-.512161543794118194531711377164451667053662967369160908024095102298944597870402750788996172223283710349729066072989562545989828011373332160494390108402e-1i
+.830468301930965622732605045799101403595919878366520164937708743980166380821340225100960663517715565520956071242903629909719176659575296777812937519481e-1+.688085465240423788178114553256337046753111313054586489704414702802952948487508380796605043408003277964514078907189075359994132522478261961777226870656e-1i
-.122249309619520040976533876326748244886318940696168438265168652524596957391927661922681067271735775776345296501525270553130417215390358918229829097669e0-.577515023407360146816887245166038001346430664629106916102314216020610062001586746200937672667883373547537695311918847812827341502247819683932471639432e-1i
-.228865820507757277103600074114719147476033572380585064893879301159870015176027274565327619549619774005396564233961804623234915396109745470632009069725e-1-.279418458658979801185144030080720959781533924725884286395798749679790769904650615787248782150298173330191009047854465086519991340980917615101401876794e-1i
-.984541319072269683709794286979279002025900157018707730796038337059752893889045700717058247834744417951893239965891804056429141798440399327658429194707e-2-.539463913643648702966418163479974565073757618528690709608265163951515235185256659317493167652859208218803597794940414636383290940440831706903822085450e-2i
-.288056615059928299679504452678483925959309082251210447612130317298561944323880834129173941305127532871528324920073932903836788581415032934837129822341e-1+.642515652042759895837795823401358378466366062774856022449644708393909384923099221386543475288350048363005282405080008854478733710477914971691047466381e-2i
-.857992724914326641112317844153089427219673367621424218206812337251565965766006389216962849336282001500662580602461643742708195734249950370602393001103e-2-.177377234189870470043234394097086417369066054099727652815210085591118506504469750846069329140203059100012387722408164999449758549595758835770050791214e-1i
-.250843982050461796792793050893439758241931614537330965345572995614931615227635822580243812407578374780838221324758671640893375226382392101411909090726e-2-.399916132361158797421545876490326051798140342410562393807624990422204329477712859250402275179640754563626787368913105630167524903503827060326448087083e-1i
-.561988835733564904350681167259814940930680604076616001913717098885053999480578178753621737647623207469391590208232039240304519408209143976704500376604e-2-.305939107149592652240037171428294726990531425929771022373421515801521234742976171844879708671083048045788062119793135842590787332471188981744902149648e-1i
-.266228649988821332925317192937223207096240233691894770238463840223579929755467682647771621053447375490725064266187087833856325550337563504164689304531e-1-.275800731308868561605884106109597442820305224965229915636572520722720687561492335184692403489129097878660889900414775122894581777814240032861201818429e-1i
+.265550857785076874176082376976849623987319225116642239349075393618908939553641208837638029163913575651344845980478724652774593351500195200686129572624e-1-.387370288355148702625918839761295761712142050258248262092111752352580884975834950945040285585056558069695827269537391502075991253735235879309787799874e-1i
-.157990957152434826416271375570329006231185575116414516492886684289451895753144356298853563456076487745772960676695919864837517045775931049844103324278e-1-.534183510587033007279899302009147278717383805231305733323469072277885561948717425810908291521819458137768304981366623512836801452869662285731216976706e-1i
+.809625009975850302830291854239937710368760381528089365378045395632349446032977138178723873150452253095556892048922758401949111635298925833245094058410e-1-.617745021016307488375021169563588714288963251925206869101071282224032265692011953511231469277512793248202110289146657799441497262390776329041428185417e-1i
+.779704579670982855108923951809299003126120564247946041573221434735807018128961644641954749861187634607118342968212307827479893508045221204456407544225e-1+.781621756805928223185010887722365241983849883543160557440757788231953204192105449768369619782439080632349305625064081234089587338438624670506123656031e-1i
+.354107037822343213609452486116508684914403511328495732315110896737039513200057314016520265072482946296308189129957942616831236421636234435021400639509e-2+.101504003503485771534746914804476566306547941349206979003352421424218588218961307745106456683985412235823598589844171536604432361706435941592318654082e0i
+.776577833612470993168596257376211111629925607650733201157364301524046817533210544155588087677803958150482505121006324656937833399052631231321769419556e-1-.437175541073996122947790225377397656353967059170353387554619473822407638195702647861353387975315787865723776453285320836566918383691848829844381521373e-1i
-.100258299667964466321731389071128436814373802924275124696637206936657127497918006666218024409379363441868295575388263319455164549182682445569605978005e0+.239477307896608546630357897171233705660690099848501393354566576032165901577861490728560619488031971824997376617276251632380919996075451360556701779420e-2i
+.413076400281029772808173313952109887733608820258288232124323010332745823221982358327199489589495292727170757057107856114737717436397795400786755955527e-1-.942697480950549997953154774250742764171608198741799098076231425472652995871893005943703400091469958307098500184861181667527701802571390210423545854650e-1i
+.121124290196633607636565810446786716196160605232943425548234926982096264658980733370021868186828529310121303136838090674969543742579614988085995465133e0-.329216754376046018570383323596903687871633265261602469889212531995548039631958794752382661687612482736270664136662052460372053960571399922400564679303e-2i
+.603641796417520685081031714042801571305480455245639346814385716692973407369622629598661212178229977152159489686236077262400024298742744595172297885414e-1-.467816148910473495608439232499984502827319437545013988717037709694797461737669598048502237825483354450189097635749918886666979300210313241473775192057e-1i
-.226068209675650815750256031287557679806012948807118457783764501881790752735172006217306112060787810708905404505873877200436713602578359891960967928097e-1-.275755724103137217739198804261295064709575245917475447537085549095941535556719375886893033236320597896812645762752147290602739714253041396399157449573e-1i
-.133800443453943010597328201676560005032783134123346078603612479984371772140809632420005576316910014610675278314226587895988471464171238584653456422781e0-.452348190364854754031818199122444612180628927150559426833492107223645568326805031966240362933232073251356628446024198785991558241231067162308645918972e-1i
-.266228649988821332925317192937223207096240233691894770238463840223579929755467682647771621053447375490725064266187087833856325550337563504164689304531e-1-.275800731308868561605884106109597442820305224965229915636572520722720687561492335184692403489129097878660889900414775122894581777814240032861201818429e-1i
-.112238762988456313717910302221239098980750063672768326283207773935586900307589614401265898164339541353691424233201173417281836502105660749738896868666e-1-.111557921008185361126210111923830404028615347291417951271801568335270445535026069692134224320546057710809757929087728577485738801132099759621836525801e0i
+.818988545413492389639211243229047742591800787474595511784516309615767336190289910494351387216380404508448694456163653382673415353826437128093260868084e-1-.230182651002438943808482536304794990124789744674440613109972029364288086311199183696659590029682795622621008183289507529706267326419387960157073151367e-1i
+.522722800365876463597430990278511445660953638715349052530202845085184690607514659016943470000703989607271703780729465172623742381416802810096718113028e-1+.179121958043503684754688165658387287094802566390100944630175732883908840177718718476995989612259990944612253150909444631387268723801808351418741921745e-1i
-.370545662588693070424758460414630200726706588250576544255368428908495064907867187993272482732560661032947571105645925092445681399715696496239044424588e-1+.341960065110071176974556061529106267892604592549510383186697842479895311561964030066876406662552596132472186558753338702829282861598419058635010036876e-1i
-.231032803965155577431292104444364835320273226120271229140719542199550514121293039538092057290174247221076553402339120879141003656505445527626440093597e-2+.812604196032764104471586057783675338607575483609850607044139117359364294812532820822694432596988336029324367177475049538362002729719833373572482153824e-1i
-.642043420991435739599609787323250513199499877074992944999131670907874297494378863503086547307541999786384315931916031244340066838075656176782003357839e-2+.110248983369395769865324562739635526121916033045418331083093682262241986151624291803927110368480762995869013942836594307544268289207090155402282026057e0i
+.463445216651114357487494965570592678231582885388924760987550583183336192573774798115299626673930999091314841052377465116780068901669000651774118518668e-1-.772374775969138182280568396451640724792607870095667471520912158403847081906809246161569128305841477182468517840682615684193738727136373799340442005407e-1i
-.625895795579937477707047800096323796503272628010526467203939786212820335035683736386889764408993633849635799971693876318507976189769576968745764472559e-1+.586360703882887263415414364274663150063726831814621149533887719861864043449603837926952710122915673396246722614078279441107946359527768185578196264333e-1i
-.169856260796843288047042152556718620790321316518125158814416179309505137670214805388130703211331183668581319020061246593224708557436865420124454166619e-1+.703791786361226109049866011418457860603589654734336009552432829718435587295643600455751384431733238574911886784893208164647870207120039451957876335952e-1i
+.924658219851542116218527961526658083219129538054208922150601102745494937036044519594304210412184024528582983801742328151431320980784845601465830571573e-2+.367333990305026286014639506877414321952629757631637771525627916220223153697521827222080991686665663398687758430835457565334828164059050305337197576945e-1i
-.226068209675650815750256031287557679806012948807118457783764501881790752735172006217306112060787810708905404505873877200436713602578359891960967928097e-1-.275755724103137217739198804261295064709575245917475447537085549095941535556719375886893033236320597896812645762752147290602739714253041396399157449573e-1i
-.561988835733564904350681167259814940930680604076616001913717098885053999480578178753621737647623207469391590208232039240304519408209143976704500376604e-2-.305939107149592652240037171428294726990531425929771022373421515801521234742976171844879708671083048045788062119793135842590787332471188981744902149648e-1i
+.145848498752098216327505080100305216746224859445647655583311345698278537937578245450021137093421699362070914160810430533292060291661262722572903556415e-1-.299105552153510212939897337710313876958304246830573359044907778315300013125953652053839710295685772455478067362206389024657404145301678203315808222123e-1i
-.192002462051954937305592194255011553328317605789075250665595189322766769440034174982838246947471206971038343137350126227118997367353528100016614487844e-1+.578754000095152132786391665333447130350054711264116343847620535381892143744877624943848653850166959389076029530325807232567133719281662375662748387401e-1i
+.229726338667397922182635660457958817894835041626323880015767857013492154884961066713858172550044232031753399413820633922138529064493064676409486244329e-2-.119153790770085905701841725090349800477244629929577427188809384825559357671554170578123083494033953016643454409974535976166718371594873157746883448256e0i
+.143267480904292307300643899017439980016867370359112965214823989923286457631262224907395862739851175525648141695293238281889822339972573165189857604747e-1+.400235233179249241542772049638753094475037238682877366687936112854881776369878208246176583513859363673809746782816216548486378662627455679397299236726e-1i
-.237547345363366730795301310420934033085844807413247405791586889783594261666178109331686847725796021052708375183497409405116778119441130639022853354758e-3+.808145230549584220211324046193878319225168671361608232507944026301210692196168959363431068163318609054716375958942959289331955504985213310931147698662e-1i
-.181087533072432204585054272114264895224243285658795057885525612672537214656398824453601794407735621036861771708023851281594404789993850666714353665216e-1-.157017448288575094715961983195948648741339164442173238765240895799378325484971954544552158035234487737602989068547792179291237525582442434400278311674e-4i
-.980753435206994491620456904467667010851364978708415503075761012536864864021897272123163924768911424057880303271892142245357320361368965684103103951098e-1-.165281198921026764703402822135625820617014199818516385860072305790974977667860520454022308416011721039849505754885963755487723933196614594351702633215e-1i
-.537817091519265603576513480790596600969944236189729583642835052587637425688580782249552488417004239675208462693032147761824487759134437358655463163041e-1-.358135231594894884851745283857208085173255533147972646015044988850487979466059515316635878721946001590711635000141799327973169370978956800579833116863e-1i
-.126855944983101679783536948813988819593936827322669129300168213864658991927676229087952145814258174999569384774663360426237758043495350811885027551613e-1+.855433608953290532809285780680327999360317566083685244084302346102818788835955206763736254602827087083625332402100114331040891340132636687236042866314e-1i
-.169856260796843288047042152556718620790321316518125158814416179309505137670214805388130703211331183668581319020061246593224708557436865420124454166619e-1+.703791786361226109049866011418457860603589654734336009552432829718435587295643600455751384431733238574911886784893208164647870207120039451957876335952e-1i
+.603641796417520685081031714042801571305480455245639346814385716692973407369622629598661212178229977152159489686236077262400024298742744595172297885414e-1-.467816148910473495608439232499984502827319437545013988717037709694797461737669598048502237825483354450189097635749918886666979300210313241473775192057e-1i
-.250843982050461796792793050893439758241931614537330965345572995614931615227635822580243812407578374780838221324758671640893375226382392101411909090726e-2-.399916132361158797421545876490326051798140342410562393807624990422204329477712859250402275179640754563626787368913105630167524903503827060326448087083e-1i
+.268093023664147213660854841829714725658962873168742836738987691805946761619450263448210509455301720950968304033298647271993176358449855091540726774138e-1+.324928390465605583227903037867261625570081382720484572380349621453690352336663829869565052363407864564535792744783252951684773037408041329471380119733e-1i
+.109974185795127846232311128903294213278138007796629171600694339187784096329468240557529003918505413208075996456844395643073156343854651112556305256960e0-.786279679241712676513707554867842445464055923521502000321674583365084381764093427602042960462149449255446416496278851855956012164601671160488186607389e-1i
-.821183431241658299005614532777158823328105591454082408269327471436590330086585017784074149832463303696516315960301799350417690908329580513163784884731e-1-.877644186200626310251078299775767736913823707723383260463377730166767037660581003943566109421402184396721979364877603125509250413918175881839913884115e-2i
-.117685848981968212536048696903277405865241669476704386806604078091991492772736486522807928662897979282358892807834270941251430159478054908851145215565e0+.216279872650784045116711974216771054353735516360500483842427153015534683727176101967895806012309697624391701073564728799982902526024487566253677997171e-1i
+.679550035641776115644547401812502102655957073255746555077056655412153580382405761804406361779069348320883555867954510764031691799785993241805110415827e-2+.430922868997750478743031277400462174036024262478128556008145993184044106111926708357854171758041205806068312342225795983905749885171354085109131767052e-1i
-.401119128563620215059147959128597505270545194381119079974680622752441237869353535559729833716149336585309685344844626931360215615995761289324857354202e-1+.444634588924746655994648165977076791222031680561263010226161947401024758640527433498898004088677515463156292084510960902322797527091662256157628577248e-1i
+.461570164170139998205652876455058679239305960040313770779716267314093746530496180327907421785691394989555754833333338784045538946261305628315591251713e-1-.118438505999824332248046943002446291725927192439944919678579919910908505455834264093898732852138492898657244172737023100342799089328714330299396707617e0i
-.113940718621935247174635375054405925459255011822857384153228949802106149729460248035667993662876271605683993227860732305435153848399789327799096961793e0-.392810332438783320407326066140870900791179724974513829451944972848864546567097572151649385747867242599806987076371247269096768771477656326414189231016e-2i
-.537817091519265603576513480790596600969944236189729583642835052587637425688580782249552488417004239675208462693032147761824487759134437358655463163041e-1-.358135231594894884851745283857208085173255533147972646015044988850487979466059515316635878721946001590711635000141799327973169370978956800579833116863e-1i
-.625895795579937477707047800096323796503272628010526467203939786212820335035683736386889764408993633849635799971693876318507976189769576968745764472559e-1+.586360703882887263415414364274663150063726831814621149533887719861864043449603837926952710122915673396246722614078279441107946359527768185578196264333e-1i
+.121124290196633607636565810446786716196160605232943425548234926982096264658980733370021868186828529310121303136838090674969543742579614988085995465133e0-.329216754376046018570383323596903687871633265261602469889212531995548039631958794752382661687612482736270664136662052460372053960571399922400564679303e-2i
-.857992724914326641112317844153089427219673367621424218206812337251565965766006389216962849336282001500662580602461643742708195734249950370602393001103e-2-.177377234189870470043234394097086417369066054099727652815210085591118506504469750846069329140203059100012387722408164999449758549595758835770050791214e-1i
-.687381355045335030343986080653177122220957656692850290206487607072081164854397995876156723422659534332729255317120085421250255522799236658893000500225e-1-.148672124083387850452629928959913058363547744892057216757441644909708405050009844403126917536423081024138792926069924346829062040137241092922208157377e-1i
+.653166956625746864255082940101391385228654946043692805724914990275510335424736076804363330783142348805877268319069132021963162791606921431845614594154e-2-.544310498514208425852013363373173041652390373849954366588879516683021409044992692462056367814194069542137462496713074074641887458581825260063395098667e-1i
-.576421536321707735375116252087693101188505346596157102809606867252666279050472319783635945776503542545470854995077196971587451142768424178330812282779e-2+.544723276044491443589933488153514693878128287339539290386731617198123254413255505342487556138807080038141945390590393480359528148651139204155459540981e-1i
+.261388197123727770761006450367899913024255456373387292910036079175544907643843183382551064751033295995076389047494437754008666172224364970351702125065e-1+.414245433302554854275421510923413824845946320266181959296793660031152243466756766017064477470859780573881311327672354249123467276618348518273108707370e-1i
-.332442950233609360900218765761942584649561067400859728664324394646183658698582663466560600901105015788569848255005663389932537793407098026534718084350e-1-.470527224055286804076500432046871416957289220015528351711286013323580618925084636932680049158456583218425109358457941936842815271158517606225832135658e-1i
+.251867212194049619234919904926646434438169393699265913956331873102090214067271410066515060635104137674603015019368741025016443452381023196999168677894e-2-.919595694112407006230034785995273299238875517385684085220926126262924566618814266314490945482483278965793032460340242310936700510104819121738614516329e-1i
-.598224758705161988705693671243580848547713121927357087277384611568487404776244094746249100745669307740175956216655745719333689335004762831831886053719e-1-.428613091304773775165430297990682205298759287864395184183790159397447509281637157750103730328693519183791581089802700339444476268638954497927805098370e-1i
+.461570164170139998205652876455058679239305960040313770779716267314093746530496180327907421785691394989555754833333338784045538946261305628315591251713e-1-.118438505999824332248046943002446291725927192439944919678579919910908505455834264093898732852138492898657244172737023100342799089328714330299396707617e0i
-.980753435206994491620456904467667010851364978708415503075761012536864864021897272123163924768911424057880303271892142245357320361368965684103103951098e-1-.165281198921026764703402822135625820617014199818516385860072305790974977667860520454022308416011721039849505754885963755487723933196614594351702633215e-1i
+.463445216651114357487494965570592678231582885388924760987550583183336192573774798115299626673930999091314841052377465116780068901669000651774118518668e-1-.772374775969138182280568396451640724792607870095667471520912158403847081906809246161569128305841477182468517840682615684193738727136373799340442005407e-1i
+.413076400281029772808173313952109887733608820258288232124323010332745823221982358327199489589495292727170757057107856114737717436397795400786755955527e-1-.942697480950549997953154774250742764171608198741799098076231425472652995871893005943703400091469958307098500184861181667527701802571390210423545854650e-1i
-.288056615059928299679504452678483925959309082251210447612130317298561944323880834129173941305127532871528324920073932903836788581415032934837129822341e-1+.642515652042759895837795823401358378466366062774856022449644708393909384923099221386543475288350048363005282405080008854478733710477914971691047466381e-2i
-.667536540487456685017481267616338392623631126983572652250613518481444593045233153748753625849340737715123567992586732266817541404895701747824147517690e-1-.408808717933099336329318771072130787327127594108199234525785807504874980779355534303637763142730926551369306843507413360921075661147457512219548750317e-1i
+.472698635848784239703892696181828622228452265561187066267299547352639282282452570843168378215494042457701220210838444864605264298775885483522619314288e-1-.822560060188535141221726703597049005811160523455548961801536931243333575445211804221170925007681587411199236779131693028255649453721670129023116999853e-1i
+.601401375748461752860989993453153352531376683409966262009006829149434806767999919676216359218550450980621618620247145985036858232458662353003142276716e-1-.302956847727437903411605533685417607532517945774892479780581272724717824541733397358416071716245364934686826637118952887893135714265157582728839648125e-1i
+.972301872973683631307209514932088685023190266856485516754328083311828063592487254926754284590672208983313428796220966859207257260074653944184545158655e-2+.892276445508518691595150261317487613360059163073662448467803032140692385390841831734904475155582603113865706893829921724119164395517047818333199290533e-1i
+.679579172537534305081033769873129227550236460464441321625885645026780232268280446533415033693515271873172752482166002502468531918303293683258420023925e-2-.220665912640324467132712817347494279450079529943427246513186749990916803567680413003228601689625855547835444415428901042553051727101856823168670770055e-1i
+.389996365481956086137076930883689612868192071362010743365539945023627549167823651897245829867905245452385794965574114541486674446437742441201321258984e-1+.543050614507946216397240567983343289543829082553494020901303490291030228831271831479078544399174197603344842709953062621710583274980602827556991504726e-1i
+.251867212194049619234919904926646434438169393699265913956331873102090214067271410066515060635104137674603015019368741025016443452381023196999168677894e-2-.919595694112407006230034785995273299238875517385684085220926126262924566618814266314490945482483278965793032460340242310936700510104819121738614516329e-1i
-.401119128563620215059147959128597505270545194381119079974680622752441237869353535559729833716149336585309685344844626931360215615995761289324857354202e-1+.444634588924746655994648165977076791222031680561263010226161947401024758640527433498898004088677515463156292084510960902322797527091662256157628577248e-1i
-.181087533072432204585054272114264895224243285658795057885525612672537214656398824453601794407735621036861771708023851281594404789993850666714353665216e-1-.157017448288575094715961983195948648741339164442173238765240895799378325484971954544552158035234487737602989068547792179291237525582442434400278311674e-4i
-.642043420991435739599609787323250513199499877074992944999131670907874297494378863503086547307541999786384315931916031244340066838075656176782003357839e-2+.110248983369395769865324562739635526121916033045418331083093682262241986151624291803927110368480762995869013942836594307544268289207090155402282026057e0i
-.100258299667964466321731389071128436814373802924275124696637206936657127497918006666218024409379363441868295575388263319455164549182682445569605978005e0+.239477307896608546630357897171233705660690099848501393354566576032165901577861490728560619488031971824997376617276251632380919996075451360556701779420e-2i
-.984541319072269683709794286979279002025900157018707730796038337059752893889045700717058247834744417951893239965891804056429141798440399327658429194707e-2-.539463913643648702966418163479974565073757618528690709608265163951515235185256659317493167652859208218803597794940414636383290940440831706903822085450e-2i
+.336638164856219282162648289664893816773780792845970818898350839134967560397285589832578911433821274741346208523579648901956317733872177365299483594673e-1+.775037506201479862757245655151420028185086467079048525164990314643215255011607654572355379442432409095129986768890532972695878982079409584931103209447e-1i
-.976417319697276367544211692421199259762551487801202430398776467702078535985450757432964159920305004426807327083968171246668343041015406890271146198654e-1-.857629386547133450780513120010103010520244750505258384132102932389235451905353192061551103507286654877030208011811752216466239906452291320003812404446e-2i
-.740435171025235084253584726426632196185262805353973781049176435307903993247798740399004325538848182857640919972080060640893450489700161668663652365886e-1+.185760271665498955401750374540023196525715908000022257507792458538961672126787563591519350247502036557480931807618355825658338792347556970802367077689e-2i
+.831260263509226654494915310015115347906095772884273022573560112484958289662783106293893890281081449097394905923590167400241525692860298363818961181612e-1-.250431902575502358891220177899229035112354709371108052150441954999421167889127020376664918541198152038225536789480874177656989516778472007974321422500e-1i
+.727220394390043000909794239907084560692419642902495983099112663565118709673408199838444811048808215395469552371543285848430043218153773530574781397926e-1-.552088677617644592295447314194434941809716011357342570994949248742206373483205682963152054969748693887207278691207676860552162157853578256116216247966e-1i
+.679579172537534305081033769873129227550236460464441321625885645026780232268280446533415033693515271873172752482166002502468531918303293683258420023925e-2-.220665912640324467132712817347494279450079529943427246513186749990916803567680413003228601689625855547835444415428901042553051727101856823168670770055e-1i
-.332442950233609360900218765761942584649561067400859728664324394646183658698582663466560600901105015788569848255005663389932537793407098026534718084350e-1-.470527224055286804076500432046871416957289220015528351711286013323580618925084636932680049158456583218425109358457941936842815271158517606225832135658e-1i
+.679550035641776115644547401812502102655957073255746555077056655412153580382405761804406361779069348320883555867954510764031691799785993241805110415827e-2+.430922868997750478743031277400462174036024262478128556008145993184044106111926708357854171758041205806068312342225795983905749885171354085109131767052e-1i
-.237547345363366730795301310420934033085844807413247405791586889783594261666178109331686847725796021052708375183497409405116778119441130639022853354758e-3+.808145230549584220211324046193878319225168671361608232507944026301210692196168959363431068163318609054716375958942959289331955504985213310931147698662e-1i
-.231032803965155577431292104444364835320273226120271229140719542199550514121293039538092057290174247221076553402339120879141003656505445527626440093597e-2+.812604196032764104471586057783675338607575483609850607044139117359364294812532820822694432596988336029324367177475049538362002729719833373572482153824e-1i
+.776577833612470993168596257376211111629925607650733201157364301524046817533210544155588087677803958150482505121006324656937833399052631231321769419556e-1-.437175541073996122947790225377397656353967059170353387554619473822407638195702647861353387975315787865723776453285320836566918383691848829844381521373e-1i
-.228865820507757277103600074114719147476033572380585064893879301159870015176027274565327619549619774005396564233961804623234915396109745470632009069725e-1-.279418458658979801185144030080720959781533924725884286395798749679790769904650615787248782150298173330191009047854465086519991340980917615101401876794e-1i
+.247456273503096346527719689976151576220917768859103891595951495820934963697086970525264304541132525510338065795253587185671259843338570030201481119148e-1+.270945414719107685647204143841031361156023148653168845885729978471267815326574835231506220122313035206378312753070828707785560708224059982049607238895e-1i
+.215441806432845034232564432548270699562922641933127809429670595638361353271590346067829767495562868942051178696872370842794708684178940038992268642105e-1-.783014099471945710999870702274889933467197230376823727580625782447813807112867042267117753465284510368246163108815642478428630034175014262917921395452e-2i
+.276836419098725114875878744787696744441693671869427468073516774464003159930040652127493571870739013870413313328428116939407599074607978909947966942705e-1-.657320813574882408608178059481150224543346612130078528933765304031540184159619484563429331614883027272258388060580960073006264830677704531167322636497e-1i
+.150565059770547622337270069592436343520489040828078431236020791708771504574077373881467351650879668416403799357370747812974254298853119443647244516689e0-.200393553135020088033800425613654960137805971346718498079494450505403532472035635991034362613308862009757904990614977693017567383517509356546882375847e0i
+.831260263509226654494915310015115347906095772884273022573560112484958289662783106293893890281081449097394905923590167400241525692860298363818961181612e-1-.250431902575502358891220177899229035112354709371108052150441954999421167889127020376664918541198152038225536789480874177656989516778472007974321422500e-1i
+.972301872973683631307209514932088685023190266856485516754328083311828063592487254926754284590672208983313428796220966859207257260074653944184545158655e-2+.892276445508518691595150261317487613360059163073662448467803032140692385390841831734904475155582603113865706893829921724119164395517047818333199290533e-1i
+.261388197123727770761006450367899913024255456373387292910036079175544907643843183382551064751033295995076389047494437754008666172224364970351702125065e-1+.414245433302554854275421510923413824845946320266181959296793660031152243466756766017064477470859780573881311327672354249123467276618348518273108707370e-1i
-.117685848981968212536048696903277405865241669476704386806604078091991492772736486522807928662897979282358892807834270941251430159478054908851145215565e0+.216279872650784045116711974216771054353735516360500483842427153015534683727176101967895806012309697624391701073564728799982902526024487566253677997171e-1i
+.143267480904292307300643899017439980016867370359112965214823989923286457631262224907395862739851175525648141695293238281889822339972573165189857604747e-1+.400235233179249241542772049638753094475037238682877366687936112854881776369878208246176583513859363673809746782816216548486378662627455679397299236726e-1i
-.370545662588693070424758460414630200726706588250576544255368428908495064907867187993272482732560661032947571105645925092445681399715696496239044424588e-1+.341960065110071176974556061529106267892604592549510383186697842479895311561964030066876406662552596132472186558753338702829282861598419058635010036876e-1i
+.354107037822343213609452486116508684914403511328495732315110896737039513200057314016520265072482946296308189129957942616831236421636234435021400639509e-2+.101504003503485771534746914804476566306547941349206979003352421424218588218961307745106456683985412235823598589844171536604432361706435941592318654082e0i
-.122249309619520040976533876326748244886318940696168438265168652524596957391927661922681067271735775776345296501525270553130417215390358918229829097669e0-.577515023407360146816887245166038001346430664629106916102314216020610062001586746200937672667883373547537695311918847812827341502247819683932471639432e-1i
+.590940315107841093036140036291128921412477035286853987305234779083678643529989444977750021780402097821023547500515402142124192562169379805339258742181e-1+.157347881047664096840731918863475742175663752759223917611484177228255509483917653732718313807634961204480007079311183762444897978505292443402246632516e-1i
+.341282837467047526386563428080108464646743259289523776627740325138971319895623992696646882722523137773910475531867913858668215506155733903592275403082e-1-.142498922364654409045698300078727149542111060366326704996175274288927301997067103219938515875439945851870657724265311831348173317452974839758270782650e0i
+.302323448017075451776706178981113701603738683733739248672593424028717856301236578392114336913480028965521018937681631669344182656277465743454414745721e-2+.606901342946932845492250926946646045603109845248857518739895032137545559734007216586380957151006310105768510325321609277464412190334082154526294419354e-1i
+.276836419098725114875878744787696744441693671869427468073516774464003159930040652127493571870739013870413313328428116939407599074607978909947966942705e-1-.657320813574882408608178059481150224543346612130078528933765304031540184159619484563429331614883027272258388060580960073006264830677704531167322636497e-1i
-.740435171025235084253584726426632196185262805353973781049176435307903993247798740399004325538848182857640919972080060640893450489700161668663652365886e-1+.185760271665498955401750374540023196525715908000022257507792458538961672126787563591519350247502036557480931807618355825658338792347556970802367077689e-2i
+.601401375748461752860989993453153352531376683409966262009006829149434806767999919676216359218550450980621618620247145985036858232458662353003142276716e-1-.302956847727437903411605533685417607532517945774892479780581272724717824541733397358416071716245364934686826637118952887893135714265157582728839648125e-1i
-.576421536321707735375116252087693101188505346596157102809606867252666279050472319783635945776503542545470854995077196971587451142768424178330812282779e-2+.544723276044491443589933488153514693878128287339539290386731617198123254413255505342487556138807080038141945390590393480359528148651139204155459540981e-1i
-.821183431241658299005614532777158823328105591454082408269327471436590330086585017784074149832463303696516315960301799350417690908329580513163784884731e-1-.877644186200626310251078299775767736913823707723383260463377730166767037660581003943566109421402184396721979364877603125509250413918175881839913884115e-2i
+.229726338667397922182635660457958817894835041626323880015767857013492154884961066713858172550044232031753399413820633922138529064493064676409486244329e-2-.119153790770085905701841725090349800477244629929577427188809384825559357671554170578123083494033953016643454409974535976166718371594873157746883448256e0i
+.522722800365876463597430990278511445660953638715349052530202845085184690607514659016943470000703989607271703780729465172623742381416802810096718113028e-1+.179121958043503684754688165658387287094802566390100944630175732883908840177718718476995989612259990944612253150909444631387268723801808351418741921745e-1i
+.779704579670982855108923951809299003126120564247946041573221434735807018128961644641954749861187634607118342968212307827479893508045221204456407544225e-1+.781621756805928223185010887722365241983849883543160557440757788231953204192105449768369619782439080632349305625064081234089587338438624670506123656031e-1i
+.830468301930965622732605045799101403595919878366520164937708743980166380821340225100960663517715565520956071242903629909719176659575296777812937519481e-1+.688085465240423788178114553256337046753111313054586489704414702802952948487508380796605043408003277964514078907189075359994132522478261961777226870656e-1i
-.539757198503955789071842630533222688162384280607685620878184824034469712398674091600195797619398759947824376912996066332024138524443232968608555360836e-1-.569879202982767207915884979836873233484926934235399829818289213481070135472395903148712051306475802442365415889870811761391595497335286331568960102412e-1i
-.133730900223123712517222449544742046973027706269534384140375788052324788311026709377423187884208592137340375685626215325870311214396079215236693222465e0+.322098075036251089515484509018151068655918252148018457467875852767867705700115390306093412421911681126795080980312042511520297284253779420471297774511e-1i
+.341282837467047526386563428080108464646743259289523776627740325138971319895623992696646882722523137773910475531867913858668215506155733903592275403082e-1-.142498922364654409045698300078727149542111060366326704996175274288927301997067103219938515875439945851870657724265311831348173317452974839758270782650e0i
+.215441806432845034232564432548270699562922641933127809429670595638361353271590346067829767495562868942051178696872370842794708684178940038992268642105e-1-.783014099471945710999870702274889933467197230376823727580625782447813807112867042267117753465284510368246163108815642478428630034175014262917921395452e-2i
-.976417319697276367544211692421199259762551487801202430398776467702078535985450757432964159920305004426807327083968171246668343041015406890271146198654e-1-.857629386547133450780513120010103010520244750505258384132102932389235451905353192061551103507286654877030208011811752216466239906452291320003812404446e-2i
+.472698635848784239703892696181828622228452265561187066267299547352639282282452570843168378215494042457701220210838444864605264298775885483522619314288e-1-.822560060188535141221726703597049005811160523455548961801536931243333575445211804221170925007681587411199236779131693028255649453721670129023116999853e-1i
+.653166956625746864255082940101391385228654946043692805724914990275510335424736076804363330783142348805877268319069132021963162791606921431845614594154e-2-.544310498514208425852013363373173041652390373849954366588879516683021409044992692462056367814194069542137462496713074074641887458581825260063395098667e-1i
+.109974185795127846232311128903294213278138007796629171600694339187784096329468240557529003918505413208075996456844395643073156343854651112556305256960e0-.786279679241712676513707554867842445464055923521502000321674583365084381764093427602042960462149449255446416496278851855956012164601671160488186607389e-1i
-.192002462051954937305592194255011553328317605789075250665595189322766769440034174982838246947471206971038343137350126227118997367353528100016614487844e-1+.578754000095152132786391665333447130350054711264116343847620535381892143744877624943848653850166959389076029530325807232567133719281662375662748387401e-1i
+.818988545413492389639211243229047742591800787474595511784516309615767336190289910494351387216380404508448694456163653382673415353826437128093260868084e-1-.230182651002438943808482536304794990124789744674440613109972029364288086311199183696659590029682795622621008183289507529706267326419387960157073151367e-1i
+.809625009975850302830291854239937710368760381528089365378045395632349446032977138178723873150452253095556892048922758401949111635298925833245094058410e-1-.617745021016307488375021169563588714288963251925206869101071282224032265692011953511231469277512793248202110289146657799441497262390776329041428185417e-1i
-.627079771810734062566218855689985412170181563216112433112053176905131337210854595489201103137805605614756822052406259798171227554347601214329809168034e-2-.512161543794118194531711377164451667053662967369160908024095102298944597870402750788996172223283710349729066072989562545989828011373332160494390108402e-1i


==> solutions/sicfiducial.147.a.150.txt <==
-.599882465327107887348235518974757344531098990680700565616074650609200032583822248521544180783574536669366128973880260353266443512933588448149900675897e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.570753762488662930764772994181782387616453078126419478921553530542892790333042384093672135583613421275358545398524144587172272234704702699662415025524e-1-.362806916291865735550266385484753373735194268121687733564842128214323374862865148973127091214252262312823819307227612460920665319319126461542154361257e-1i
-.644965303136184019224964245872357633082518045805264211538954622993608678799193834442522751055959626496685832890524665732815606725601698789852877159605e-1+.924377291612744568671336367546172859322967579485722205769532444456904032317124426040331433248548760690690862055817396747059289776079966604501687405293e-1i
-.143565156051710146522706521891733308158082821872209489827423461178135376697483427248012968160711925715538132247896685334421448817401035163603439381733e-1-.110538769931310486975237341931631843463587781721371293887346470245418294284969982108911831718111893327308748674434592358073842170411226712192145998656e0i
-.673979080414836575472265472257993453447971233078027680066566675170246447916010038662093505499249647699736092752683013436961278971898921879002353134750e-2+.718981537100601036881915545602532372125746822643633450923194315599484008133222230961865510328193157472268714403578187857579400602279261734050830659965e-1i
+.178101035066924190015740263891084403071722168566838288733202530190343016143249782778723026055041317993768061602446810865217714812623952769738447349824e-1-.229832962843159141587322363756798503405417119331273787360322981999670610658572012173852089138723676289679883441090360275421534918409121106600234805857e-1i
+.195344760672028573213421430906905871923650579319864676237600797417580259112618437635433213983275619121366805136576890452062788005575111393311400137527e-1-.804481972389327127439262246281077057157056132701523249786741218677990198176833379195872852368142887922988086320084806958308322711217893656982634122862e-1i
-.229285130241587243363947527493388007933554934105120457723047154816012314655715636947797149795016034104862539081691981920095190863432612778269484004774e-1+.103410328509307492666300366540770142239814019310547565645595800368564587917922608083918710149495856845745460299523721001122013357896305149283232219893e0i
-.365227760356524594450852602222757587192487941856366214300935203522661042896904041221780018396021581331265542971212031387040996930483490215372056045510e-1+.259017546994575321178380184757635284481134303903221778496913289563322399179873496157652257051574430629126414055982003578453224204730156349469341337665e-1i
+.102194504668366641357389551801006925516643597004414992038095599609190056962019194737158752534975037195612665349150101328342097556839994267910336914477e-1+.698022118320973244564850318365508426987249827921669412632049807595265186973938915484980032583959123022918850309297863441352811216963484392339392477728e-1i
+.444168902476420246861714429638566751002111390999011881447240799092105744483571020737314735061064209102931419989288308289938678255494604440527979538394e-1-.443542486603640653439519724440094586741833601351832421212512521881863010643100896796309061285709415225019905259755858796178371180428212704376130258620e-2i
-.555750632683244915399097370290591037658296719205161386608797603639436367660484876665310543043136436754148283911291892272040300932274727400334424817308e-1-.553197817374488627140887051007235595107138619874692301381465725620997907740965956331378047122426105979227922436020725948006198758434174906518155351641e-1i
-.395808911099624346147580315191872342893973826989955423438026396365503879910467575460109360341604322350448811368724550279254257798820688221089606141684e-1-.671125588739145963911408378747501012529359630922279620560689146788602864187819922495963203419214593264170101828218586000275176228749216254691740220854e-1i
-.325560767911733289277169812407314379161312762840126585486433205604927299389406825900348635644013454167811958716680448552444088252048049624937488791682e-1-.887306011139325849741059622226604978335283943108432367147306982617805429856031715205114909409056994193379062031103843810131118456873900425620812695752e-1i
-.207003088086215148365028301866920760276532443307699282325362548330194178622577042109722516391703972288026775036519103781835317036221878497849012470151e-1+.296697513707971342064666876449411603284113227838703371672130320481350954478765815679045378653581456285998414442409363433910615910514832750683230579995e-1i
-.110782078417159330022360155938033963104608049230400749529134564311924840199286777952934428256511275416209505657726624166942390399718633301526572659735e0-.700055564764025632620881684467090132273785782073257889898919039306547695309968948367134885605628093606169894311903530739968885631609082177472430409480e-1i
+.239323786986185948456750288129138655695721368479778563431587996411881901493250356038520476754578196211100889467620931746190503808639652297671634889454e-1+.289419515302748450002073716658678381862798009107474846290466827974669135388838398743855443422518382221950359792314282829220675160680511918380001419612e-2i
+.108717301394125625219114109814349787720587001415827994591331592978801115116366856237906831251491788030090113823383868607161050818020931765456629411387e0+.516966743727928150577629514943152727598590197222284414084664845857174637675255854607876593861080666215514812492960681815876090942321066401608250798088e-2i
-.980541607227080709797665792454855273090684419854185717710158773149151622038181596375790461840209884041885413765386134582885662726338051793194937686072e-1-.915016938532606218573559362282478196825998395797099412140585842579991865831001588807087174390699285305524699691808210929632320893941591382350571312522e-2i
-.821116234886932323722298592081443818204438341045095985137233154226801275551769597525394520555127234646179927685081268744527194959282333781978692272974e-1-.358784723157019302340448686884083220249257015068379180558255327598673163209003478955297498731062570410669778429652819550354818426338257721354361870129e-1i
+.138981860266020164309130129117069804778238847816087922489589948026619640156886694163280373579055823971676031646823150273480472887348254467727052547585e-1-.752491443180392540794522238492128185711280622457653539368132169418616610421797172634371326579318243499853728066685907585842854772047401972720867906254e-1i
-.744478944142442880171474430168792959802079649641957399304215176027065178535088513349696773797763928086185352976874184877270016146798566852518467757381e-1+.116487048218133058603587520293397589429801910526343733967538084446750740906340672631214713989489208390570322756709361548088019700856471492905084364533e0i
+.141261146092818149999679385251223698791844552309796677386715712456977868653674702615443391175244439774229084084821312714308996105287012642907197504564e-1-.500046967486422609193375096643297812087665181800832400118990559140311783092862460048072966049141193250342029569520470879420325722072126774621420951730e-3i
-.206374574885309331719950254302142299165520662105239013283854473593603938222746195836369699334931182568685865069590656880863011571243957141639263527844e-1+.326162533400602931192131974101864325011318223326158153212405360758508183402124391918140703021858589640427906387162872752219845878468693652226420878304e-1i
+.115336009067367983002161588486760796087205663561020230961123414139730963674267804470852557246743324304438581770683689340628822736193656967591695899889e-2-.639518562114608638373350043878105800321622191567754026437589901444238615954905189329694209798792146009932173144404481785869203512094884265090238510342e-1i
-.766248034850997105206722993451166130124441020177316953307981966339590335001089165580359064312994039480121130299790357429556189824841546631958097672409e-1-.692304984462418360499444848771628341155638447930185353355360387709479929723729277110466128194204494348095541794350558115387757942461359723476199228010e-1i
+.516402926497693287149783446388958987800105392350248268490299001795520787436784639229213850428238922072191946343097426602781929146685282539803065375370e-2-.203164156322045362917869463875096932562181317265661761085758178305820644291097504074181390210946221995429806318431654123438719591897894253058120810361e-1i
-.977681883025834857987314280380976203330456954857683772211286414710541530778953936154392730783485947921084899148507303267035913054928902175087629817112e-1-.200363287157395477716602721429160712371031951563345531492225755438805174256857526523216265032572846777702916837943151952479982922757725962641384746754e-1i
-.308548521156782772448709460727963900487913763117033440429943836828748925776057044529096120061192639349555427108760931580071870989953386323298849593735e-1-.185112634093822413235123864299019753449303232348423789853423490859439032558566488420097948906017641785662053907008337289291282908159873880711520123040e-1i
+.394973225071540786387424975271836938697282265126505615638153072574865692930451767650412060504592002961604786988084170054072607733004456869406947807194e-1+.396388362627250258941619023800392960314835804126202604561113630837334380019633037009767666054185457461162436245968584992604609296611729459927966567406e-1i
+.243360993705002085005014569184841573886434792674737360702345895695690370526553749789087881633624013840782623354258436288552900696296993340969369571395e-1+.510760046381526545032826568161273419740753380706529584751851762842608145883261226140819600899157840712732358680067717544781897996460340589154460318362e-1i
-.450094961974301191312317868204051380038188150640645695800771848821984475596834061160042203610833119384214125621447961393317804564645556624302777638985e-1-.301183782429154629275055374949064447044153659004160610869875285649717802962165218478430963278400384496503225646988835007947561135527267374043342938610e-1i
-.404535174502639478440837421157349788051243035994084787027753810066307216645656351556283416067701265052513864393557955226618112055903905814695465510924e-1-.147695712722485859411642237764547706860895268105474785544440512475201028602178440185788715204951495204923360169909320003198493607191032706911811795604e0i
-.301007781856164162143995975767251707075699295594156267992481662098748601668077534313134751705427001965114928378821897422763263544980658000138169527723e-1-.399014332398407172833933242460762808803637125544628156341377871797630743391643071889996785973347577572130906963664376351213634031577297091934127743588e-1i
-.290565422619581588794243551162723909302229249397774163629747210508916321936696076545227641468815401685845439687462592501079382357274242324688624698535e-1-.376856456751712232456652903690158377008635134469295147024973354159098282130104820336280951739508627044573840898630852460139971628368293602568781030742e-2i
-.811489664425978951931325227609745577293711573689874180992298715619711404935486438362649143479776472737318134327667351530250968306278278701014854016756e-1-.329681217002291633328664604131461430506708940045985340126108017165396953581172673777813794285584103043343920966723556817370181971779561657713469514205e-1i
-.362142473084504855388214549347571592975220027287091301361275916920218698943059673493284965988865491548947468650091196285664078071409657186873892452794e-1+.637905052678923657654639069859226497286446957640666504676817806602519518073409430397555540769249286611812631284517753748043245027373674628107895435437e-1i
+.303021792066862227508877134190650206079696296013272743302573787266976424292713083747158107022351282476944442009449186412250568640250953484023470917199e-1-.345971617160463510270670466376068290181185721611463424987390582502341037924332791471792821013011393256214039613685508682819599996437543309595852390743e-1i
+.368726060162270124496109833869892449194851606460456371356945788776008386198078461204224219027310445205421305295068409611266671997536718909486786598579e-1-.620041100723728301539834345802172930207476262758023534535877944646758290032676477640910822083069474642394300307361029813125311624344345771264747245429e-1i
+.206221669975830007159026619509920943540135151603908941605757697204076280015453065854626985231202999319745367803384055381560921119688887951229839529634e0+.128489109000352316688462979128185069784075322657968166456560304217808825335457501479234051023329445915884890871385240094370899587716244435937492211149e-1i
+.564371640475092589898139408922866882906237530396192368677915712543422564852246082229629650371177787624261335742973862509726356239405737816590950085446e-1-.813181533949222189291681497590545145941883245304850846927615280144061374739327679113525091552702195047368624032562713119416290743377437271676614549513e-1i
+.509105414035916915764124747982184208526772008533798883873036184527119115739732948875811764671560307291478564689135147598723227649895479266627636323918e-1+.459535677032447757896678463475085073601253844224042858367178627331162664177895142153557001372859496795988832779116823408203590584912047964602800192570e-1i
+.687499406893557244577024245375575438439607960468389107622242681857675593045125231422485368780969959872023211662424972447029088194592902247771697095628e-1+.931382392869206469283540987266921060488879591216286284974969843897878688685888562722747471846005434784145741842765110660530431703583231021785424077200e-1i
+.387500156311150010003976386428678980636789151411452915309432478711330053309364504577214749679663110699622746129428763465250678952736655340751519429774e-1-.556241311432207980343189171869651881293776584920879254543367647640684078586651198556974686039287028736302092107050830515380887284611512530005043997375e-1i
+.243301150531709917812282207512740111286243288688754744053531191243251495324924762194061375468202101212686055596323427730261778982845929400891628373578e-1+.636365693074441705859972453875590799111784606698808070732960449190122626409729313076531482028425559929952796537050542709526961876050923798034986224352e-1i
-.617545177388843469655805542281742189593388948359045736861766027129525307869673152062807342780495128281637807980315310452006433873006192402057870666707e-1+.979316114907566748019676701867341031323118571169503435597686047826978282161309168796636617198756721320371521261578542746690588599000720401224014058050e-1i
+.744004673191413709544351632477949134005257558878015723254949966241600816330680994059241899996291844511216811365773108283604215422550550143641476111598e-1-.269004039479791593739315548445299648154899236051395661762117773893330035710133795281533240683092162941779063204975572381470817101069809678043676762410e-1i
+.110638612739983351017255581130133335818788034845896409094836486057425901618826397713389150910810757948373180716472752443016268407418174995682054650933e0-.775750795461085571790144959446007767590198914216057984082221422703184337222609124212422230802248325155842326022968463769309749755175179657824965647024e-1i
+.761091422066467095945496773016442361542050166287629101203288864934508907508697128404884181655496722318241121143529359618162908391458193223716396989376e-1-.132532744275942118315486890233479075787463837772173815889555439559442868220279353106246165615124208786844179654298369520578415273499284003414417227077e-1i
-.164230994164339685515897298520293177226435914952454530494420679692931785602054571377882326497561872747474060867207380642175618927273014349426325439111e-2-.128571655072837830034465341604715373914996579020420497913153418469104008629324080402935035625702572545741460520742238524838763196458603507350266542671e-2i
-.420821462149295196957640556060575253430982386329794863547813459709183019547654677214161266136215572927876787620573758393766361996154276687062933427764e-1+.958000290716185997559133735550308513763373465111035064267459949126118225391164988155246027366387338892152697007698357390908216839540428574178508375837e-2i
+.136089503433190985784541130479573028549583991274203180929916696009644414313234611176189439053435670083991527227689393237101587146435296029408563164803e-1+.494181887969705981944408355650617923187845787663592145088676412034398746258921203267113677979503798460406475116660784467068260152384782970595874934789e-1i
+.396022725057295123463635773433863472740681393149000675281881586156480680028507783954668843621361570292120129964166825320918280038409202320839392208312e-1+.106233366276691016221586767010144047107682571925354919303033513914495802656731674237295063620584568758966157646126740285393864295592178054403919550957e0i
-.830642356337850196606721807785647260540425829716294880953487490158974259054877318439473734449351070340107571838598372031921360496790727666606444010505e-2+.149676044873204803295532138071474535048375083328038091482775682362734595614570320728548402210580728565761959527609851807977007922999624993385596226681e-1i
+.139566142443455210250722736580479420544564318735923668707346795304336163048714616567962430189309064451418962375508396081961373737689780008819389306527e-1-.986321936892599306576519972325068637471593419969934578536845970409398567619365196056108500109835396182503255089283667137642716325496072948029390607037e-1i
-.393478160612107979165692835931402332400507403231378933851735086774970693015827973312074968447510102419249883551475684333411809435588272720418704281849e-1+.759480533053645902432210197343122994033753909807173060835796622459454236437255372482636354822877589316108933717791404263200484007214401967352075992217e-1i
+.834075718893173689858547327659584332480236511093847334117627361246975466234123382494375750699478422240447442641684142824278288963814927241506988485498e-1-.632969329103660402552323913539900977555553905033582820867318816020607363651716605239433258713729322509201234711965071136022858407807201624539607371203e-1i
+.354771834466082356120296291341617161830214709211877776840710173257755757046718926425151714303726610147720023242098337752351941437407354693724340074167e-1+.391183201721572249655281518064349017821443874182896872418312353507935893304116104123574684507722359280698501534257538516789967738809521943254334735637e-1i
+.817965904827689759298398437933433920616126457728291621431553242334591769184309712313954684846927864367835976331830465432369136519265125546115608353068e-1+.343917643136413382434987842317102573331980055246855565317320066038731989535038915979873401515139595149967973431511920638053744274910087410821652639095e-1i
+.446412287782013960022774158229049009777131272696639615338475687399631663637364305274718965205219071588173594885094324926893121201903590244380942532920e-1+.353381650362123474428027434911862025029575154582869863213628514313393460883429759164007322751776622445376742631612890104523104894951521232509930047565e-1i
-.232923296380741969353153512567858625360098608778084583860084850278206435329954691036231040502884639458304474020179004670502391745337958466843687916197e-1+.202509590248675112930453065122135317479122953743359390167740216100671159009382863068063503516340713689653110147061744025977401344241863141505840626317e-1i
+.544402032951926952202283908957950645796330191948417245713191310182503906149948048049181284098848606941086144492119185813597080816465972665561159574224e-1-.610428151001644492735939831402574088333554912400452412372246479763636249696986379512633347081275247817684593508910946531256284607207351900990112750666e-1i
+.687989248849818300944628191295657275278110751640845636141322139178667060233143729323962271634540616604298139393776629409415607091785645557428104541288e-2-.208206961374463960021311170881951380389288637913778617461104519569702433544605622047789488293781168480503457980886367427404726146932993269083225656731e-1i
-.156132017942759513705546634784829744780910024886368979436038982303353520267286170733281026440569178808261106922467629206630738617076725829401094268650e-2+.208539320149853717849396593374011394802977065862354030306896972957448953141775131260228099244706207365955022539579021354630514527822838036906738044542e-1i
-.544577984547646038561321601397456322352633215736668620228867579116774407828435899798928559416843280015427562614893361975880959250493041312973394157586e-1-.289532986593080992726058006241748521717095877069057043983922345545658095195401153051510508305092924674108499016327524836976806771866402061124208662078e-2i
-.144351560945310281195079971937767895410863929910592454575632530318559443725030832966661726460404430057092246805079197752318445598842222548596390907887e-1-.830624868869912155871721010168207995278550172782167829943438304462023292202934486483358286512372896164996908998625007195269072300336362641618293291691e-1i
+.288708573271598027344404567276097764976800928196640757177161696646902731499045002268182203390093136041078954127102388633530537022990859822606055038109e-1-.467501088265392472793909152371427149481849372469506122330380948058332110411469047807551877091067936291071937107472412510406818547887431152628227828081e-1i
-.493114814319201288255888311715764728214537534238452573726471746455650000492130388979639254958174894531922804638937740291440263847718774735372123685966e-1+.434445066066221210425194296477799187741319163438107764490550687430043371865682998487259515093604651685476072791615255334702801378161556059079374175342e-1i
-.721865327086971459889938308558343778775463007789742695063413326710811293635305700711433116459051285788943963169111082065695344549330483815543084580248e-1+.292937667488761517008317731011615327942718026069678282658734277386934032697610609057489908987945257821911754490504088891268585963947737234376069243340e-1i
+.234952892360169222326298015253984954326746287505681443007699908231019483049101048971320924025520432168822427206692820452451703943979681431745738960020e-1+.104313573139082139227192584318810650833712709738415439525191488240056634615725204491020226998311601698302920607356406233688425515105603814911276199266e-1i
-.133075561474697645506381820094144007666089193539370467321927580215355325961016949742699995078591102632905388598139080891114952552306459886061701520032e-1+.132883707678340388380450586243526884569156220297691467165845931448241870907452090940040088342445714218434156692187626281531531695054677579027666898844e0i
+.818342930396211443061352525462544225520129856249238650239061424676974181087626939447609486695815164658235060835654433653231413305781658618840756459046e-1-.680615376527283224258376239563613983698323796336905365867649826081067984029241860058811354624100703345256759335392037362313587829703481096551975400837e-1i
+.134213719661497157232410361608376164429079360762733943084472483721174396929723619170584311878447501696767929725904272912242053432217622819518701320576e-2-.102759188546906414255641047424323835717258117997665031210079717398678305752057551689499940494634175631685665006102252993265817765697237496093423908003e0i
-.733927373284292991373836147513938927200803209429247389967850859456488058501468418082554189272179351598966730778505078553323789333350513692854724509614e-1+.839965008608390346291336718089569145068121070853415478950687561560423243503055105294392568089040059218446493791915681011230938947330577702293023738048e-2i
+.350494675842888210701972966493628835999071521239823593119917792926968587262296629243019903534573559996703070815839665488611791042934038170349988249054e-2+.108516346273800840877632872095855282018312865447349104403190294816657823299050282727286538014287501557867751966902802813083391718225256093241342999563e0i
+.455339042552502490821260403920189854746848262944332854873468652164119941377597955549768299229672212335744844081004551658843075394248171214673830742753e-1+.270738271940597316763132281399967142363940027335027902536025011977021833388508652385962418040612561970955003111396217496111525366812210091602154350737e-1i
+.507700046696285499610284886726132239885843949704827782164046485561905839589386265491255557943634487060422722061377099310380175818824647163418957617585e-1-.439383395317620408626143915133615397016022321408068272354826535569918874332858598117457187114966807900241177582214171429433426836392652444458195378874e-1i
+.313683323638637648678252934551584052517524147920401661923604058975869731371387982922946260818784867474376661768734347385120774751320276098412197686600e-1-.409720955265464878205373726740920529097889800986886737442018269884242493944488411381851634412097528162321418997745003848448548383086579898186164984878e-1i
-.611708853473730822218223802985091327910812258237480613594405838905009819961218118606621383045388096990200675794605665709592811768770063480401936690039e-1-.701343058792878739080419976847278438912669723294380376709423365181057391786149592483891766263952149973818979296502933073908402650862995477301077117879e-1i
+.707113048889720609838261310469226552668755673970088006675374290223182402111060742089054158333918428583270832031022531338308046683961393616797190431515e-2-.817217342194559554414022313181468474256789892695118768575371363931513427342769820430957653631376914618540392856923816402761270938862954003497406354102e-3i
+.144303898413470706046355786449345428598295346584687708183094652131615657113900507408527050631665110976205141576100040098940292098920246537298881663148e-1+.121447048653843754331652033214639570794486354492294233294042975986136213056779376351838272129174848355169945216215997509990381223882046160526967123568e-1i
-.256918500548896118706957540964575352991706776709919891566691181537521497993392202219359923840880769847165742991374228613807874246378711433444664486984e-1-.552228922151471986866662824770913153574790824718639964894670198075918900805162132460349323352758150348421069124058641742428252968614820510850920937746e-2i
-.511458850628244811294852182417057502613301644922866928890003510167790033826976917404061500958383228911148331342447887847897407212883190012850187436261e-1-.416023450515874058474321844624485547968698297003323510449296841772461677477723532217930332399149402885420792032847670925188024427526512322871356917319e-1i
-.839205472385337350483507790668612092772192092421347302719085965924822538207632097284906882626798271264651457978133863917716695651732232465766164002643e-1+.616105275946312082032917391322974846391017925685975499936907802875227288425278905268901542611175054546013234363094512612838616536121432997139609458524e-1i
-.402170798258850744567815492834159705535725864498648412466989178255039344530027728681422204756465255213993324237098173353165482847991298437583682399428e-1+.718450479302226011958156500776596493969512211295899936955195854169205999378896800450199940760868205174666131854205506921729273328088603796214715852551e-1i
+.526392428125534640819874654962705164193171699360499351181821456759588993174345774883549669166175675805188469343368657353290178973667779714680586751373e-1+.474523982844105339486835574920603886031167086810647660968626926206024594074257152631318047912383822893922425291960592514976542038316217429112841413471e-1i
+.352787696345169655697977820123806383409172291654269656884852966676560827236318999533449180402407679547538860793060984759017408897742511635952497046892e-1+.104244289962654138683436578767496711386038423989608989929271251436080437763744830124709646004433935008038680273515649377176025878541527612574492537276e0i
-.824257863845206356568798452286553433636397116240042969162745314836245899453283627057837262360231691576930301679498013957141280921601253458242007169658e-1-.317823994795433354412842962208252094792995475655102567500926998288131996061766839661420537951413830204548864460563116620630463376893979280930001420765e-1i
+.399824568069198758593004584867046069670002161552458916269763807613796116837075399021777301737232926458215693063937216753496714919058153596761217225467e-1-.682578974080406729285036386758746427984953365074417658784566562941465299357154350958279050377251644845577291083603458773121032323669342044035189661907e-1i
+.207527383200553646493494002990703363266256453448931621907973358881669137494514725817243882607816239153214584203158217885507742913167408449383159033086e-1+.156699873211485023070653331104009645163194586632032214562863073793794835851318542068900145416621991240485145257618471014169288692036268193899011426689e-2i
-.373606006456532253474158541202973733243058207750332668366419072392277449139927836685641109752688087980345165679564028791075281660887122381813259204339e-1+.342340208369594148572825672530451177025758573089049331059784123369183594701143015137344604044105972428768192371688943846620445149887842503619700488031e-1i
-.123230478704531598636009962383674599149732865180808327235931542254557998494761195540620538575987680403049921587483953483615598426386032497382962601396e0+.601927821765536382988315457531878978213600708354456914314500361064602014397121589257993039561670553709849557778379475968304532575910471412232876993774e-1i
+.316336390637797176795909405784347690855410957642556155107123229377987852853035508241586082188504054652358050561071853230447054657462838338643039517993e-1+.136977980530694148238457742567507859907595546029162240610467402938256946502226512413526335892844241513571901590174368682422611547446423296386712395115e-1i
+.187070038679555513471851749502046361908799055197377735235534483616808825627649969505732997241396510267347462919440791627543076705185825135135607229074e-1+.210892229245390883340407817274337907214623892481151070795163375944705117079117534340912429161542254961945843088960107726069786505556148043635046609141e-1i
+.835823633171149204585223124692747653953282380360198245791729331468800602472226618986409691358822521704888419260969315992433615427290147969278256328375e-1+.311436381590614174599636560333476382859641587234884452741053291405608351864849473857079998182867230285152639246888513895479362111737516095000632257795e-1i
+.827855860272776181388216030621754849977390578266144641964202853785193462530796132239450376379554400094491571932528918411583862731970313867690312868576e-2-.580548167193231731097718892397805201257799619295067105395588548035600562139491784111327794388319094834096834083640023471669567919852361417833799660719e-1i
+.657721996186754556593661071752951839231176974467626845433463251940328270724237032800507689750932820617721621495656944460587078791288549083489246477313e-1-.308559683244974650168104339321591746112983123020531888421557351996181924150055880295351899100271157509936397848768627293096185940987845147806951905925e-1i
-.138212225479971538050509481594072168106436817020584940821708155419986601788889537400562507811572135197348421831787549774990491279951696610529730502239e-1+.263237931803921234877314346763373949793113763967655193610211823796612569043120342940140647682642882720595046328134959011180039631614870272447045800289e-2i
+.112113114949911316975900391990674353851625018166644039373848384779932969354813595486032046220085191036110480095882367317952181125100298529183589810983e-1+.427922994342849100382686988356477151942871854829965346992922624256848403509964998371462719500469487162990360185754889212400293340889015597340404357548e-1i
-.171067767142345600033157568046638711942853033760578621656748474713058771545470679943177896934191930303547559411541434051056450616476496112059448760934e-1+.731999093899632480420340142478652159291434621914337545832096554582100961155588199611659254568719256298341244913573933846531747472331653652487885470121e-1i
+.512560965398405636406874367048145053982011336746311156472658697420334780126752533988772379620863229367615464181152827846625913367571613571267927615120e-1+.234396506733820988657662207723984471597894190656170725020860330853093899986623239843833001399496681453443827084783971477721017273359931986185790852151e-1i
-.139021359563665647603800257832567241157030871431382557977121309940925479137886959640533100816057544214608498388250594850028670662269913027457703788841e0-.283541451878021838829721132152579577606263991623878669896617801568078261755964513284928172773639182174569227576464705458866777937432701438858262052715e-1i
+.299972569776218636318983558062069301069432840371096051939334758645667247539777261596170439373833647312517265082204270122740412140816205548783356568074e-1-.347569077642940602281308513519527249086334442446221376333955975358587821911365295746887648564128465346597022795038205217305068163660790593351939820036e-1i
+.644003966767122536993734139326629973434178166407986350020561338054589380105174739401354769600363475584977332514828792981457812333741518004896925175210e-1-.457464807476077298208447740538741495498924801892671656984304027185478220283946775513171459356096398673739537341928978793302480352808206598619047721071e-1i
-.523564213636949287837541264197880307809440403288974304150105410490043747869549809354368575109269703923020091273360383126948346302414546975385479713350e-2+.840975865542337139161855433680990647611726165091585821059438696678571115848100216016466711266937468474096234570424462706519126017334468091205712022147e-1i
-.582440679807371019997922295608496629113041554858414512949709411842219731318878598207372102426345664100299636290940303090890278722505195678845157200720e-3+.263509508990238290386252131519721159421978906344684230517121184424009490067115140845919889374795422743414700865441291669979743241874692513288178693034e-1i
-.260168793299948803435909074685100690545052968047888879142879705801007528062342262241309107225009588366209218083079206470666863772041815365957968785894e-1+.627634871676898246344174155740332617246847516100433948206569021690136472366415950207348483790059932930661177869095762908328083439938737296421505597624e-1i
-.728972552110252437043942628794231663303332291565271499001101722064769120083848399218450011780297202706932241234914807702629071823065227505493068618721e-1+.294924142473720460922641698045109841934888430472958431749992660720989463669556362210433090003461656287662791355562404911362721197813434742062100729278e-1i
-.332703189879017739390307099547631599315452191775193689286169104227261975506978216612132507031413812035358108158881872994273939384199203541997356183862e-2+.598842548768288944884601386561033860261855166963434949285680164107348709717754329976566639514887590104757349253896709154005105943977273022149288265778e-1i
+.295242232545637220965595505255029190368148084559011277494660160191189051569088909538096082517458267961133682787412735401721692516555479347319921913187e-1-.111671430377718286630311162007880533536229038863085191294623504312466081968592557498066690103300443042168750885536977049023962688311340576273078833752e-1i
+.105619832743929831495974355607730606174289449122211122375676472703653035841273351355231307788845882030621786021757139440447535087204601095605081423308e-1-.448508829669232497957695944787976914019702936221301483937412532247375550845591534894886795520086496811357998072175845461385934809622038122921087712164e-2i
+.730124465465806595464159942212187497656727874983802464514754255549658662730161032277608654893200877728446510159907118513477817690013923164890515084762e-1-.786672629351825695843643763384826370856090614408498196753088572684365349470372713113302305061370402326371106156897949576784980296162894232233372082574e-2i
-.277837172687034767559366316354817555740649844752952980073498835865039130670596161231511483256787656876249977160406194878080969199519453397129407491103e-1+.774443701415030995356490080889545731677609741707832337811016879345449485869669567066012653901212927359782881423274527876091381397828512276806463729549e-1i
-.295700203783124499108270432314522319938626896417580894481944239770056983806836059266093318280496898994400600507644358541097939471529091278702140583684e-1+.107624599471276703999068273553997938532756794512942824547656282309092827249199522567301385881019954743953712367907489770965078204495931105037780733453e-1i
+.355518393156657894460386358657380936112385406422145119733576078597856567601174169906841114221331584673146927592589034336909872969497191292149904357104e-1+.100879041867831715039367491580233056271639784467362704434387949342320814579253725306044458305570118337344296610393940137818010033712579061047438476613e-2i
+.956974127801449648916037771779084410943769030802019663117411919870549815691061805047956969602487897992300635496692040455931062842249279421945993567019e-1-.471916788941102573495046084475180285167808467987187217833827764157177936748345725776894550925733150406963460200420037660219177126547235977309339254806e-1i
-.252502188019480714643581830551182385413021187166827282093718584712910670988278383291620621035703094872859931413853774952914504230202339865336333514984e-1-.930487999678722122642339043629727978534781594045677850211051140023435621878628387713039905276960339594090013947583132420926214171479022034509600246147e-1i
+.288336389207288224827671306845608693702750657844509484114962373090936568073828618086012928587878601164261753861396776733135446133602718140022634939907e-1-.151805597372659824658398799126000827797124775391621286413266242478657760045854795073215290099617641289842060213712946547016885603589533575418008711378e0i
+.273847138946133224576457728839734676337245017723752146725978106452138782235745119007379237168376368419230257385351383738640132776719908036177028226298e-1+.433539842097764548579095329439712432778729863923382565412277470878214786583444257099894107022700855408275557523970338852397160460944343265285553864374e-1i
+.178284618715344669624676617700541093091327480727498918757872752829099030888426379625658199281783718345810281765904355361652691719467649230288614398031e-1-.103526712182790164210309177612764375720189064814578728092074519885276534887905358043307042100641243969459844152458560848280797843815989172557854992689e-1i
-.695073819208348796247288039090121731996909621159154755830360625254434914273745557916316150502288470701911420273428904522857240687495227936082717418648e-1+.698569658087158464279155949970183954949207654904466331687984846471314107348407751412283696759677438714767496416890001259943436851287257662867443475392e-1i
-.383549594219481668220951164176095922310854981597843265291436852150201413666428200822836321472405066513454298321666333874475218175257539704048859402633e-1-.973787629699000364106811641499974623920786046282537959998216918813586849267853140393965087670544073505015882617058888126056079993332673472343006449598e-1i
+.980890936625945463894905819042280156934591522115223398094288917463740217413498124915817657475335313582855962250352722417675199952331941682689635489615e-1+.918537824775362158905355985374974561712509196312259201066143195112888869984901451262157559614099553056612662821736199056154178624054195607130937441199e-1i
-.520874969540064869789158214594873267085070341303608582670168623185663399420082683635203540350003604067139539804995162930558336742878915884110593056058e-1+.422684642779905425114817232532824516624053946981140378592176822532982059350069323621231509164747631564598134971645487295694165840924959616430686181108e-1i
-.394739023200811753641513910183359116604950685494270666312247941073895293572154119653272269693278882915363955894011546119306097642355772307674784469926e-1+.404538851380015285581647389849420265347705530105581973314642934747484265817157842128309145761947835593718070185478123704165981250578173770010885988381e-1i
-.114298441668278949697135876770379553100062905562813071081813891561489742683168429763050423176335760653934384732753964959759024690199150327307102292160e-1-.697283874968143641894761293891073961007318381817565579433325810702377658741558968154823354810418766285750702172049561319278502095501121901560444180273e-1i
+.187784692885146695469092540243410628367014411372448404248474438246172692781825702744060477299581964160483055837060899583688623271779294144813698996747e0+.563097230778963629267707582194928656216503625955510877407580621378066114954997014958518877477508424551045850475125828200862109556582175973125073945321e-1i
-.425512355143339613837976982485663455808999519657031271672673899491273136177453490141655865290426535845345950597009699134234344978824850443713302388609e-1+.601793302898489760139269921769280316977715473418825112390772077259358176656020982042448427811700676022959647104240303234533587871931571621964204904129e-1i
+.344385532241742616626303440032785087786785678029192856076530301965699136764498511191908541593297842915962187703802163438942870996514046625532131121503e-1+.146373615585998814042805552905836926052311683241004519200598584194896863782005619580253195954939589955753981024997983491349847061803971221669812381950e0i
+.101589752083758561811893055207147113011500973069996528550694512444105165217712201862389758593149298238076926060115266174766540623154964941578829510595e0+.533971900081023907907027514936951777094226836527526747799773230985377902323057289766577671356381926685890380367490041743377806734465016351099930773762e-1i
-.577821652894884684042890367954428260245335818380856941482197817976896621462259332336678909002162574337317574854166146618544045461156947532651263867391e-2+.173956536427547955467185949412795797286432309801576772738896830891319347804073280778705677505750576061148247980971791466608576406309902725368649331971e-1i
-.597329390360029685274247671116145079510044158496964121087822680625198609697156326744385002705827458845612443694851249225431163154003122946716604261786e-1-.601776508445035777539556530252964959858205200132533072799555787409142996478233869754324649883138671401604381677843224812396828512738610579834187135234e-1i
+.187402610070572126563632550685951984461098923651607933232643498985518692269723886426564753210330749715418595959330027882166329697926574189768240333937e-1-.571698854624270725902314513157088892665960389286543859961780966992043291335423172967778976574604474472886781681866254811455281909622694732726772695476e-1i
-.272679581266373786792798993192049662206889698596950062295467690220676183961217304798129244034248244334055706282118670108888320277469799087391843288650e-1-.121994353088016244634108958517799121606128675010101261838537478782110304489081051744841720374178235765385185053400296826501889547295510211133379633515e-1i
+.177807034335314489613638023283315529928722387944002222309386343932296032803214536051379611229039798588874470739750083678808861886634778569132068351678e-1-.311196878361085510985826703325514151029563987045112284606863238820343620556369633772697835509249532741883396435376695151684233058106895773133497908357e-1i
-.537636165329839064042450929488031649879177532102410395606601538456074137378138794066487719731511298858082617001074995055307262787239844809355292691187e-2-.197586996938445707221209693825897715144023696143960059256270204760945183032171591163330239187993485905204931716946537048022348596201828569194902180275e-2i
+.787177223421638405499619622880323246400431805398315751114986255195180385445107255710291581443381168702212633031517646062454328686437220201335870850268e-1-.725129149455723262921040324906108398110309457491923105194498598681184711864234912147932725145163064397554415089234854922965407268423295439034824025222e-1i
+.220833989810734298150745029508708601902535283201052970721533922785484326849576623552050957436699539253738083224323828358579450190940031375233888343549e-1-.105732183459896591499113118976463134605678374776387181764577140613780357128592779153377540374185694466971878775230217622502035306302421905372975371249e0i
+.990846833626777465861453183356769681853950030174168117218229169805959884757293628284975659753549548055525793467477517350055209669777255871279887749738e-1+.843145139676682614780128008451203453006128296092496807840244988625592463518270167172104218173998071589849720006577500069815098153301166682571450191751e-1i
+.997654847179855769252430691668347654873201436710841669035174938718346071896583047295628007138779212092578488564748641309886572115150196656304980957141e-1-.240337591634052284305662161942822991262610845516589196264793580077858067988549597579536292048353739753459932755571798496352138846515408768191711366471e-1i
+.611710522052721966426754593327996117953381549220259764604681863785567057468351820730941881458612313967287217547702456662775744554053358462593216856784e-1+.261464892435420317031179050431869892769912612697938830699321824512428363809654775875581952880862582806061286886614987433094851918615030291537453022617e-1i
-.324372988410566770359754988488710532675246568608772658012530412034061639708341809977355522657920001733241575543289564433757740857256116743696367423381e-1+.457205113932546833354794680463637137008692477799496978511792144132821585772667369408563010984599442580248976543027288581424308356388294647698607202518e-1i
+.447987830416479612005626226902128992391442826762447365144440029250788907287176068207250135386200840798818359715347138673098501321802780666305884092688e-1-.289928944023474275842654931968728488330056796009822323806561283401596425457759630162024505234602678055128985772935669477642351982562356279290996116555e-1i
-.312543849385351317749309093419130459811739869739917363211289837392956927034126968457881508782712612190403737909363029104639343457543564223798734320483e-1+.982816473113516624716684980884105885190385237849763591688749978425099444252670618829128004535554192621295721928134515608324316158943698995816084752694e-2i
+.684454142625212871692042775974595108998193606186152929713473279397341610053041927335446726972680180257836459842556299972740508849483801937555105010357e-1-.529054433784682637111614056992865581148497416812789646124404972734108243870602360783684839185192180854485187636511491378324287766334023400241156758564e-1i
+.121170124885445428580683880880804064111375687772346502792148293030252106974461354781107559155972838001225995750668156463097873067841385391784616598276e0-.852822075794890800483070660803465502273059502061527710615831819471942725095823171307179039871627126436571712715910509841223611469337183966534142821332e-1i
-.354358299565385576130656181618518413562118183767909218824449129938129018565786527276556853588787689345045112312555312469255090992907495195638743191649e-1-.758269071699269361116709764854397094145979301238148642139235417749784111252902951599400201834714402683914308919137544415206339252213173211547273530355e-1i


==> solutions/sicfiducial.168.a.150.txt <==
-.749590400714907988143729293617624421209812535668653933612396453713815835182242637155682609541616478721549852594107019954964787774332883446088397664022e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.403591553876304306741540075794359060530907964228134056354085058900310417197015041943937132916924637080554168973269482935015908755385851747528475218608e-1+.688188872317038660306405247009809224083951232638482490273867255050089040831546363224459510055176181205098345821231391470722956458328329833119707637182e-1i
-.977835953118428477198996524434476996872737529539048572409023963638183289374073804181198061188090834189522682421010326055489750911642963929738016334454e-1+.967947471013301398700683197777408738569530725194317654822500099531735683964775119361772803502807664961949105688652859750339080192700514313892572571237e-1i
+.136934926350565213585722267064087066068912292707218544724638216024716485743456277223090900253778173202796790653398960007043257499993652681451336162156e-1-.667188357393731511932293148134083197293515940261519499352691680576634882565924616097407994648127556348558684125358114514939749916386519555967181540463e-1i
+.196462952838702244808193274235663648023357415076705089301351807220460514719327929806782569255461540245640131180704442718284065969455614084632613010660e-1-.107273642511544199608893825958536103086852293216919163321331126887019119144789355900417804544188340839840294314740291741727617790806718131753361086365e0i
+.621807073782030557469325841744321468430763766716758871014459953424164879662573805336248476531727432116845726396605991632618629242726626041866468757774e-2+.701936420327258255540079931033416888768402051204532104610456213802856842868269086946321032725632077940094128787982164419294289280909644202474210429174e-2i
+.519536607523603588883783177777333614367248555143153376986080101377138354320541981239359242891916927601135706724495640201248466989194108463767017671600e-1-.727812593925343414799762331465717814645094287759459634061855341179766804668819596536701636450216302448182049874678889422418691388622622886543488576886e-1i
+.275079580190939130263380915810297256893957524130332717641325079851767908417246503903915392163593102856911278772578980459884916848999347995491850538552e-1-.574939438287250021898046607488820968011339979817112468435797791316688438391465111701675327016939965011490779776002743940166657127855038482916976718445e-1i
-.442088536378158528415376845334615179936404712968587446315802928263259806613042959213805720219592296918478473640251423012484060152944307398641261042948e-1+.113050990304105808330309075999872176040035482880340785941081531626517545174238963380695423486483599606392977131413669896327064566685890907564676845559e0i
-.379623167648208180847946997004251554259578361703155097739782238081931490220867124671510704158807725259168807624962966504554539275588895202291049661943e-1+.473879827133868350384560619869267245306574543716294489192278639065850297973035150167681162999394691662468980888879729537247507733066942429738420391559e-1i
+.944770764963905918067067868178273202006938315524974077547965905223273171300092361570652489597398747407120702148637457538477830839990330727746146121289e-2+.365043250281655682070961233110218343408708004787827442586811158312467237206168004328142666319207441980274545262427322691628221489437268454135140391067e-1i
-.510724739855495167418923566505750663610085486095932442951069996182603892805934002546110145515501655924956241730577467973887756457537274691828214157248e-1-.135228421118405580189980231791929042264101893109934827812088304038004211361229994389459217771376178846810099845390654144521048999678101044785902767549e-1i
-.225470964565089471467881883932722593468156940048908033553216845722857696434446582777521785669867780443118117005327842089372446670967725236175452411862e-1-.279493599911584959614973611499363661565275906106458714345761307400638581915630897649764522051200004053171380447983304948609282915656847613187666569800e-2i
-.590365782089972656370084180039884679843947541410159850503424146968465567888784741248232476444253284077711457504275718892394049585593218118103284841465e-1+.285179187819148301412404020213089168363026674459440714086272260613690573513501885262677099060711364492513391008770959409952500991448533148224372329726e-1i
+.423052414544659806001742053272588210238100235923799069477206104840163246728704261194003806935855945934515648650913448421082686131120971522886362175439e-3-.235681415508064149468865672818984872880143128172312515394614492238215978154764982109610848068018350793294537471263699487989444106686233203153089742125e-1i
-.144779902990604011593211364145688187760325957714189390758135666348182482875172511624931330982977771878928618257123281189681803155982701502574741350153e-1+.134396173301211337626915553058655568427249871684557723775471969974290792131765307517649608993605578091797919809557993370767370838626063031786806782002e-1i
+.172065943283839186525553949685853001816250417277855118564298971207860556815900657248211318797954092898499035779101032984644840449570815664025937442465e-1+.784971744526704532947193857685401512974860736029719928249911848548155159883044294994305499655728141781291723867457108338103249297439862075710173286530e-1i
-.268786228359987796528358794207731565389438571899117748712469276491713009142212995629862004804623253216721259803469546493184761492335628736056733743214e-1+.441886993869475083768868062937486277126570027270876136948162478215144581821621961176992952459039239211747656714543102129757385900350811071421325692162e-1i
-.468382073346007970881808695050344302558634480766838247851448897157213812343398195601171610145614444083906892226151639233411394855850610246701166424378e-1-.848688328624236651969854148371539977140451026394032146852098108553759632276809486993613602937509901279121631564465638235863309374460464237931920187567e-2i
-.621807073782030557469325841744321468430763766716758871014459953424164879662573805336248476531727432116845726396605991632618629242726626041866468757774e-2-.701936420327258255540079931033416888768402051204532104610456213802856842868269086946321032725632077940094128787982164419294289280909644202474210429174e-2i
-.643015645651034173188521047771494458428688326865698872878514481281697594085680432457926683842084395915351733429297545181282507611011083359549149644047e-2-.541686989353235928747464312935253237805747040346847708033947564111906855809314355151363701657613546498110947095295527208933736685034882516001146894823e-1i
-.500622409642829211900652525871565001337308539620604583430798767455270817101521100656006029034941489915826441407611329098751477190457947329489979616065e-1+.719074655080580131258524021114725820537121802450842934352646886650516424051826855215068968794223096330959055433222160307474871406862249191146375801321e-1i
+.322949196081572103212870917467657435139178936381314089277713233939158876581448068178320180705031626302429780309536044471583259130828956333439503665521e-1-.429045107975399972073936031203490382501574345231106323367712004200761784652737080154207404396950676004394681839755011745147541625579482473843657452930e-1i
-.592878349993595280304488624481492051846836894459448123512794291747338960377390049705495244823287827103148019936841372557201697767558822274640188028825e-1+.117834566918530962443714278506662513095282840407055842731335251313470510779116361973156458909407650880935909286293766463105957950428756601868822165701e-1i
+.935249265627317184879155103102399498891043309345533167928107977547225590336546601793952171736350085890659101087428451343172996247417172132263054853037e-1+.460760279956051433215263520585700696374740740837067446742417636156907320711762914053412236049007584019482345322022709756125879821400684114603927014349e-1i
+.943336252406689652549465731261642386266835748603353259245695758550702295304127529257084541452540288069096355518721386166278686790502209557256470523753e-1-.119798332642726095051526390560627788187963247412672723540339743357930308699421217676069176420842501487082566351882393320836766737721560970811119912477e0i
+.283167914869569724642711400407028800761668809237704978074342340625095366091162341064155876688000993371282025145375825128289166028462986911495675753539e-1+.421982716809653116260027391513080491364208726440675997500968641114632498259885420092316688389450805047769153372980330772252493505641581101052531536274e-1i
+.352503751424040962802570801934910080823025181297841849390113065520812534656979487742233289523397788997350241245824418649812846232454279800113768636361e-1+.369110628951073107302056820625159590249537808515608253757102683070956683249448045319703815369997526352045429162712647176375502646258611692619131295508e-1i
+.274693284701110181672144575130348108489292201258476437588992597769921864498720987340612243141944042167872281641852799522038776501893317131275323247690e-2+.285401635730761627204850936202616497079438533134422702499198213812484249709688604788151969306446439056218148917955428580101206356519582695253292034772e-1i
+.839088929043933640641998944014584151128477550883256262708083355945443685525777026967901936850095631782830158545268738344884589283383257854025360348556e-1+.661432421151790559161891304943333107760761141684379130908546411928376845138970287898432326468660618907931503934478775604764727766932786227993303026747e-1i
-.732462690188816016292262194800543523952359396352459355478726396633933899672401016402961078560524923283199980655376637809363032864251607223256379903019e-1-.430276079748014559912856969332657475847713555018082844403860607415999519318512442241981634678526652731846888333023318297382842190253192875153730427746e-1i
+.268786228359987796528358794207731565389438571899117748712469276491713009142212995629862004804623253216721259803469546493184761492335628736056733743214e-1-.441886993869475083768868062937486277126570027270876136948162478215144581821621961176992952459039239211747656714543102129757385900350811071421325692162e-1i
+.196462952838702244808193274235663648023357415076705089301351807220460514719327929806782569255461540245640131180704442718284065969455614084632613010660e-1-.107273642511544199608893825958536103086852293216919163321331126887019119144789355900417804544188340839840294314740291741727617790806718131753361086365e0i
-.271568516893513357160569331444834782428206722177220040835331628475009917719483230428529296695513442340615125369038854578093889188936259526119705917139e-1-.145341947680841142814289643635020827354837019664697410653770460256730398668681548658115985772368976061986240712339234050798365332069386239553323953199e-1i
+.323814859552446963770595952891104911634336360532789573603094769105174026379414957550469370421982618242020915114544049517780766464976585095300215321186e-3+.215603221556112620108154755618363429064781899795846334609930003621765706859866316571695880469045502616062250609508505120628411991490752317322219701781e-1i
-.187621799183815600380741951113949751429702325466572223753791939873225258445895680838423987858309471330895655979599540582299864800670573001748223087536e-1+.764302502823980522887145966359018422391911538653821039125089573143565946057009491731162507939953643141491075202183305144873994192677838239944699409124e-2i
-.661885136931302719705264832052898095392842118443059501288180742307578269707490781292306509047074308607923166734131776173648596024466834852034493322310e-1+.126281227773576137822244630618525362218864529223966109695441834831763385414595871356488103072588765227468842965604542273304737693590584133352265812753e-1i
-.512557394711512460679682040298043050362693180496318975723538444810851950843895585680155084698421999866977621949828862349837106757412976716901749379089e-1-.604250448517834616409830836467952469505745861567249981613057052352071518669120180920495820016227293736965572680757879038850780903045686013530888961304e-1i
-.254491725181960382456765160865559656851207996259450804743480808006963821773166104336035734469159171348189930568570396473305722947138331444329061222003e-1-.984214514553064049161613813365681425862982549059403186804759138808257742627343317519871325818895136358440492802872230295671153384491748222495327274975e-1i
+.462063022226992323780217790369302890454066730676929462373643178125500819266096647425434424254632363894628964165042221224175088148520919104240740313237e-1-.484878730934916240299587830875684879085319919698014182484046533738177822331735913559622555279170190114208991120657077161336831972700740836831252202162e-2i
-.783018299505920155139675838744787674187228950165161922368406123105564831487584009812909437348991974171615636744370883981427494705960966549149635456264e-1+.152867272149123299047335921278797567645798718527716319411453102594944819870012461460661144091963530274370971423546266569560926938716557772338619841404e-2i
-.207272450646600017898055200056134027159638146827538251768294895901224111874984218983520347394237607732254613221899099499230850420042559657827432922369e-1+.193712908955644662290789194344528338567159947664116900418517756112596525318809208374797960435034830004983893275386274701023357053418612411135181537133e-1i
+.134297502147247789716455564930587599680787342358652855456937413047844506816915943211856166011229045669908689022266731910180955081483376957484618340901e-1-.489616162208932669159588305813606210114876727234907641564227669371611844093075012158657587010021470174325838463978028839640519996562307413180848796372e-1i
-.839088929043933640641998944014584151128477550883256262708083355945443685525777026967901936850095631782830158545268738344884589283383257854025360348556e-1-.661432421151790559161891304943333107760761141684379130908546411928376845138970287898432326468660618907931503934478775604764727766932786227993303026747e-1i
+.172065943283839186525553949685853001816250417277855118564298971207860556815900657248211318797954092898499035779101032984644840449570815664025937442465e-1+.784971744526704532947193857685401512974860736029719928249911848548155159883044294994305499655728141781291723867457108338103249297439862075710173286530e-1i
-.136934926350565213585722267064087066068912292707218544724638216024716485743456277223090900253778173202796790653398960007043257499993652681451336162156e-1+.667188357393731511932293148134083197293515940261519499352691680576634882565924616097407994648127556348558684125358114514939749916386519555967181540463e-1i
+.273762829670376890227755092499506517758916413547784786860073344714805850434186105698820956341563439246352475867928235046048749230724379375458267379073e-1-.131690147759578289641086533528253493334118682551724304290956218967587948646733315581387870691879042392034545322690089256448760185603080604106845695109e0i
+.198374745090362588771986489842191554127569140340112148838807286057026406473219171172729609320669456169578428253673727827363787604483513801099421742387e-1-.746365895400554465060178444636294527548524338036762856087743658305928297055470061728257005848602406378009067227886207938783234116443699718619443059321e-1i
-.465742487700310943893880677754907250562575899781211709712051057642365114594217704242766678117853413502524938446267741996917650934277410338617018920652e-1-.649950650973536088352313479756330413449452234675756101489184634868960290229573726347147662971489420202161448433712820659249651467901194997329985595843e-1i
+.482952254075264539727351581924917571415678258223808536124699912856297115075146549794454497954009081683923895295852353254485930503983131991483148070245e-1-.356175540769907756429371412585439894017192891921401378548882717278954540090687963422650320615605596777279220401770092304759369751111684821456341021818e-1i
+.387526231305370564266505114174199137062505459755500978689086750374326403745118920826700897411687136107314850462890569675435081535860386689846683610810e-1-.129934621229236570253711734122053480005922409631314768686793056629710774189953253404551604157926512545574793794557967488104542943561892815519848716310e-1i
+.465368902785584894233875028220969646941728618811623430616719447975162096453988649365059758101205880252564313247029113322886234045707570162374282977918e-1-.132072367414528742469938006961229472466377386314887283154639255969310523538301128587274860124709782377372733068654901629561420668049073571079750890098e-1i
-.282600982571713680973035596218974245727852718664216680822892098478038910943593416849397729977330230057624390966071750055933921793266967651599864682611e-1-.160138601029752677872013223346960167639146645137525579408204921951977970394108827861458190066685614845682997025936260029793067547424990887420533047126e-1i
+.471726611952288164562986527832590676758002344763472525403950403889628775153930398915441542499990318472115251567772150805315813572216578357209661860913e-1-.372203342811062064063880425765620476574669933220007020172247062142906133183217068736529348578764058263946183963089127470797712958586670104169791965578e-2i
-.107644423010231963629720908976749324409324659698275710572613102589729322784610235372039543424426983785994181558043324328268222335650046378240119262198e0-.547679066623190170605911894735807916643859476002693670128277457496140773340941546740400358613708529438015837313914463599836545054532545122106085326791e-1i
+.207272450646600017898055200056134027159638146827538251768294895901224111874984218983520347394237607732254613221899099499230850420042559657827432922369e-1-.193712908955644662290789194344528338567159947664116900418517756112596525318809208374797960435034830004983893275386274701023357053418612411135181537133e-1i
+.274693284701110181672144575130348108489292201258476437588992597769921864498720987340612243141944042167872281641852799522038776501893317131275323247690e-2+.285401635730761627204850936202616497079438533134422702499198213812484249709688604788151969306446439056218148917955428580101206356519582695253292034772e-1i
+.144779902990604011593211364145688187760325957714189390758135666348182482875172511624931330982977771878928618257123281189681803155982701502574741350153e-1-.134396173301211337626915553058655568427249871684557723775471969974290792131765307517649608993605578091797919809557993370767370838626063031786806782002e-1i
-.977835953118428477198996524434476996872737529539048572409023963638183289374073804181198061188090834189522682421010326055489750911642963929738016334454e-1+.967947471013301398700683197777408738569530725194317654822500099531735683964775119361772803502807664961949105688652859750339080192700514313892572571237e-1i
+.108313874703154296301472052681669990991401313786446087506975813650039151300782240344216840729932793298985665434183177859484374711387384184316781898021e-1-.212376049128548742393118787688716061297010532707391840370009876438794185853429527156332252339624849700834656456122294204821555628926377390232701488443e-1i
-.886704144286824026675215776495815556276056827050486112271123787236249142902644941999619965638129259470101925438036078333439863828883737549118012430777e-2-.928541387840510024073335726144877039088534157116566994085296935963947873305353880641367281875760805563926975041873592763451193603901759545251899995189e-1i
-.644568123328325314950617437770059610348713219739258087487082012049718381597232754757670500248305577471306899972596403556567418230345322083100391133904e-1-.558936667968111220971524427563621104130297280127556383689291504074171149295312531236996989318163662950766386139413816963493338358194890106543577994344e-2i
+.479687393766944012036472701064141348105323962784654817865281072350933787630731076418561714037514519447908767286912405585199965062755120794557089721144e-1+.215272329123140761777171010423547822081812480412184985883078739969335604848131376390755986902822976092868645307131915089957124871288496995186338046715e-1i
-.816561506272287554444137550756297701729562449319886838883100198228454720160281971802005572955019905759563715676132119199190008152443142501124016578919e-1+.835035657221596583766871664976464115229043006643259005768823997344389736334456345385361044100676882478158783423027134398464277714083282344033410739399e-1i
-.537281741361292219602972155083226064024303450547629213070177886484331161783793912254897496625364519859102816329707831841138070143538088780931468080189e-1+.469487456449436658055263684376509814564691341587726684932937090623890451367528688142052365923097939137677311831060867500472537293715794391470125160523e-2i
+.345360935957392502301801074863118527160336931485857824915392770713789421377946541301420646574303147191438372663247062013842602235230522452640987382033e-1+.542036180297073786265823018836020899746505544746175286046642510425382291290024936518489355227496019407266834969296494641371159816531054405527413489666e-1i
-.129732241015635408842508432755703723158492085973115054581745590103382800401423931025218256449418161779122312455357069543150667803522300577297937536584e0+.691750638716475928511396686815871745923207508789542567860759440749795664078154395187886956676339671189531572739123818785554133327113354959832046524705e-1i
-.471726611952288164562986527832590676758002344763472525403950403889628775153930398915441542499990318472115251567772150805315813572216578357209661860913e-1+.372203342811062064063880425765620476574669933220007020172247062142906133183217068736529348578764058263946183963089127470797712958586670104169791965578e-2i
-.783018299505920155139675838744787674187228950165161922368406123105564831487584009812909437348991974171615636744370883981427494705960966549149635456264e-1+.152867272149123299047335921278797567645798718527716319411453102594944819870012461460661144091963530274370971423546266569560926938716557772338619841404e-2i
-.352503751424040962802570801934910080823025181297841849390113065520812534656979487742233289523397788997350241245824418649812846232454279800113768636361e-1-.369110628951073107302056820625159590249537808515608253757102683070956683249448045319703815369997526352045429162712647176375502646258611692619131295508e-1i
+.423052414544659806001742053272588210238100235923799069477206104840163246728704261194003806935855945934515648650913448421082686131120971522886362175439e-3-.235681415508064149468865672818984872880143128172312515394614492238215978154764982109610848068018350793294537471263699487989444106686233203153089742125e-1i
+.403591553876304306741540075794359060530907964228134056354085058900310417197015041943937132916924637080554168973269482935015908755385851747528475218608e-1-.688188872317038660306405247009809224083951232638482490273867255050089040831546363224459510055176181205098345821231391470722956458328329833119707637182e-1i
+.327485668574332345103877696566529477585759750747487406072311624347441679299069360811160176677815930672899359507339380104107706905141954172108188760473e-1-.273805257992586129240374909568368309912337260904787919659030904904711644579040612254817808309909258828029898267940822814265840807851626802753560041557e-1i
+.821821514483603584408672485988493635322448378575824253247436246859771965608340437802096539251011421799433511765587263129535605000714311901525510756246e-1-.718389695708626068775721802980319247859836741626572919799837447099055510341153954113468608160317871772552202192494624908939291159251324884823421600682e-1i
-.426979840515943837458481938844986345064704985687900603297729694587893285381186867526107678480666434895872563062570689348497150049432106279893757512820e-1-.366614173184918671471635989140808244407934572137383703006564927467027074218099459541106733331521363251683297487653124514647592249070916006755932812657e-1i
-.414373220394040264333217184609528855068580301664080536739711683851598352522622454452725824661727943104692476756760944441904890136541517774822151891012e-2-.645758384383442402785086228556887177328408781454647442681350609286856121875742847562526889743573046757825483978549937070046777994332122746456806075096e-1i
-.482311312309683102013678379086330973646935151175111340406408102656158257082839763058055370864918154908424419579605209173483562136049034599475494916200e-1+.847598866334181257213151434552688124642953495946819608742365474262053688009926741688614440048525042347986493259113320499212865680027499502221434685401e-1i
+.131915931330176400379335608676570388854967204931240835788778128460703226058490880253189256761167566622800057591877265563269153148160423935460413882126e-1+.116002043871487577585462816745578938638835793993921620977203439391866814601443139343739522707697414299536011538827376300982834800293051253244058981380e0i
+.386902079174454218717224330482572598082912537132303422949934116874305737286905856193233764949210199831503210175628341810737497386341271103783088734560e-1-.300466621498478702970747288406897418923588419069200523396681985073364487001694933043592593780605640762178170538903006276341450973484097864890423072801e-1i
-.345360935957392502301801074863118527160336931485857824915392770713789421377946541301420646574303147191438372663247062013842602235230522452640987382033e-1-.542036180297073786265823018836020899746505544746175286046642510425382291290024936518489355227496019407266834969296494641371159816531054405527413489666e-1i
-.282600982571713680973035596218974245727852718664216680822892098478038910943593416849397729977330230057624390966071750055933921793266967651599864682611e-1-.160138601029752677872013223346960167639146645137525579408204921951977970394108827861458190066685614845682997025936260029793067547424990887420533047126e-1i
-.462063022226992323780217790369302890454066730676929462373643178125500819266096647425434424254632363894628964165042221224175088148520919104240740313237e-1+.484878730934916240299587830875684879085319919698014182484046533738177822331735913559622555279170190114208991120657077161336831972700740836831252202162e-2i
+.283167914869569724642711400407028800761668809237704978074342340625095366091162341064155876688000993371282025145375825128289166028462986911495675753539e-1+.421982716809653116260027391513080491364208726440675997500968641114632498259885420092316688389450805047769153372980330772252493505641581101052531536274e-1i
+.590365782089972656370084180039884679843947541410159850503424146968465567888784741248232476444253284077711457504275718892394049585593218118103284841465e-1-.285179187819148301412404020213089168363026674459440714086272260613690573513501885262677099060711364492513391008770959409952500991448533148224372329726e-1i
-.749590400714907988143729293617624421209812535668653933612396453713815835182242637155682609541616478721549852594107019954964787774332883446088397664022e-1-.746218981077108431410526985122450112539821942084763141333766434741070146822951366193314848762605522739459679003062802810672065241124766879276168413368e-155i
+.263223060376086015774885256430324543608715198987885634260103031801309039671100388301267038478915050381374680390743042710122188564816185426914862259150e-1-.308147534277806809518948279516067314715483408968537514327784963481961843098374657224853436641987287337215965582682377676906289481426210998852929754910e-1i
+.572471264541731751516491351065638886198160358022877292726159133546059533539907961498562717944635624529911085017992242449921175273790541695537709078863e-1+.446151680934858007292124704210648648016137539820179554382900178565568168487050624356515557234975918628893265732429413750224867993102617228174303985561e-1i
-.586256272254615292941085720443088824580489085728962988897550375339787094186284722056421501469872509575577664203117595058259477965120424711000759510045e-1-.818885014534354105284996887990293108956662369023327426367124980467654389856101000639321449164848492509673313367580740922031254654542229692497441998785e-2i
-.491371392951630045297959007686527475343917636005449110106373012350736844386543623217661264469686310181293194865616012788635390888118909371267301067826e-3+.196405500276163778109232895939755235335293154019896254379776017048941233142575499606186681395310261058909324958961045021472056543675154847931039202773e-1i
-.554459093548140821805055056245995134206160536699861721623184206842199598487951587859391634067936829539262420059176460902374473807931629638447843015398e-1-.167333768495181693387084280239822583429372274994925171036215180245107058630766286178019456806251856703804071848716872255375072265286063538217458430248e-1i
-.330035116231506352006274107384386484850693311292680693322681317054755227561209867063159243121594691927443881623029642288804315516187869929901164540871e-1+.424896719241375437695211782018630013284273199753808338078469713359167870331410489265752128622229469502099513644563817492081755727575306676071971262353e-2i
-.131915931330176400379335608676570388854967204931240835788778128460703226058490880253189256761167566622800057591877265563269153148160423935460413882126e-1-.116002043871487577585462816745578938638835793993921620977203439391866814601443139343739522707697414299536011538827376300982834800293051253244058981380e0i
-.537281741361292219602972155083226064024303450547629213070177886484331161783793912254897496625364519859102816329707831841138070143538088780931468080189e-1+.469487456449436658055263684376509814564691341587726684932937090623890451367528688142052365923097939137677311831060867500472537293715794391470125160523e-2i
-.465368902785584894233875028220969646941728618811623430616719447975162096453988649365059758101205880252564313247029113322886234045707570162374282977918e-1+.132072367414528742469938006961229472466377386314887283154639255969310523538301128587274860124709782377372733068654901629561420668049073571079750890098e-1i
-.254491725181960382456765160865559656851207996259450804743480808006963821773166104336035734469159171348189930568570396473305722947138331444329061222003e-1-.984214514553064049161613813365681425862982549059403186804759138808257742627343317519871325818895136358440492802872230295671153384491748222495327274975e-1i
-.943336252406689652549465731261642386266835748603353259245695758550702295304127529257084541452540288069096355518721386166278686790502209557256470523753e-1+.119798332642726095051526390560627788187963247412672723540339743357930308699421217676069176420842501487082566351882393320836766737721560970811119912477e0i
-.225470964565089471467881883932722593468156940048908033553216845722857696434446582777521785669867780443118117005327842089372446670967725236175452411862e-1-.279493599911584959614973611499363661565275906106458714345761307400638581915630897649764522051200004053171380447983304948609282915656847613187666569800e-2i
-.291630226863377282348204746967313355838417090451581898907930916824311614019279941035359697575833613710352152396336582711760770054212346461493438166399e-1+.338833267795813469369490842338228001725961915968193394796247609586569810068469722141163172924914639154961830880833226721602831260500148426296167695988e-1i
-.747597154753965613214031191779634095360100109895443265372861352689155632423574749154125624014483232727212428800158893856915507528832425765125570962789e-1+.488419904219324535890985778094267759652889014348238994902261312551476962339551746079989063046713101247492377505004402073819117549237995712691189294528e-1i
+.284192070129990797970758322443619252252808391611013077049391333500305552595442703652888662470286956335317309566178591084025589090395104812654933447635e-1+.311769661198682225723758249466800604333358426445121149635724900001615088446279876743310581838538898363720972403587684663464308038378055421400027966725e-1i
+.266648276110091442719204393503322009046361271141012840307103412870252084453955245027923031568556536547058344519574399155740720010464713113281716375345e-1-.909753798906480059785881353267775100647421776028095717078755143590938433092499253415058408326685769879840550770037015562458420436076931372974708679111e-3i
+.221868859501962860517410867003618339742981060535949430598663158618650699678748657771110100287567534526713494501264785725791418496532540906138299981961e-1-.316610155197035109155172785018892512646075051841939869199814543854506164734059201456973965569464508615822225161870291260037928248331881477105678861384e-1i
-.735281706952595105611958747912308737803237090036615923305786049535625363665695850392249458871375359643728850834478118364992081540919650697258850912908e-1+.264977357201869444562141764813947632631934064855371328856464672870030677113897030870880119713505987238240629113450151176950748315405868346277698086836e-2i
+.554459093548140821805055056245995134206160536699861721623184206842199598487951587859391634067936829539262420059176460902374473807931629638447843015398e-1+.167333768495181693387084280239822583429372274994925171036215180245107058630766286178019456806251856703804071848716872255375072265286063538217458430248e-1i
-.482311312309683102013678379086330973646935151175111340406408102656158257082839763058055370864918154908424419579605209173483562136049034599475494916200e-1+.847598866334181257213151434552688124642953495946819608742365474262053688009926741688614440048525042347986493259113320499212865680027499502221434685401e-1i
+.816561506272287554444137550756297701729562449319886838883100198228454720160281971802005572955019905759563715676132119199190008152443142501124016578919e-1-.835035657221596583766871664976464115229043006643259005768823997344389736334456345385361044100676882478158783423027134398464277714083282344033410739399e-1i
+.387526231305370564266505114174199137062505459755500978689086750374326403745118920826700897411687136107314850462890569675435081535860386689846683610810e-1-.129934621229236570253711734122053480005922409631314768686793056629710774189953253404551604157926512545574793794557967488104542943561892815519848716310e-1i
+.512557394711512460679682040298043050362693180496318975723538444810851950843895585680155084698421999866977621949828862349837106757412976716901749379089e-1+.604250448517834616409830836467952469505745861567249981613057052352071518669120180920495820016227293736965572680757879038850780903045686013530888961304e-1i
+.935249265627317184879155103102399498891043309345533167928107977547225590336546601793952171736350085890659101087428451343172996247417172132263054853037e-1+.460760279956051433215263520585700696374740740837067446742417636156907320711762914053412236049007584019482345322022709756125879821400684114603927014349e-1i
+.510724739855495167418923566505750663610085486095932442951069996182603892805934002546110145515501655924956241730577467973887756457537274691828214157248e-1+.135228421118405580189980231791929042264101893109934827812088304038004211361229994389459217771376178846810099845390654144521048999678101044785902767549e-1i
+.267938224111407145138820844706943337515619771893864967596376598457987789601061965161064452545702304002927599317466575142378195451464137522002647381695e-1-.974223201645136647450142554192654309211771373822711435687885502207981001626119085361394289594937265377747615027116487761585535082083342444533215366608e-2i
+.106632149031391186482853373708448830643076095037329835855813541860477645098814857243543594255902238840278680863162108141114168895106753522707657006708e0+.932856510196723496041080483877882603188706688036253407744329775031362482760921780503634971247016373031519217555240434704948959844451580874595214803683e-1i
+.798360864261024722183915518572133505121853268155512896477307763675860429584578448119959871308644988780439015772855797830521099912552039322751539029294e-1-.602018443526584932386387686150555051038666430169555393127351936814368361291351119139657779908412866179132487135611544250916648161381671139712938141569e-1i
+.187788426753614018436716396272528844032930915645925042425672846768349913184639147836149484183918267233234016592643180663212691750227345799436149337488e-1+.834688619994743543294887242868406542721844348629289250391184373095958688454077558110573471965397716577504651276668888652978615279483876041460650268816e-1i
-.882642932528834460038646741328482190439004231410248449516910739453748557682102340355871708216513449079160392768837734899635458970956992050139217598870e-1+.977800628217361131957006704538866328139061074947676822027851467582330699604016760852844236589995148779597367961623973376174955972535788895115575743205e-1i
-.221868859501962860517410867003618339742981060535949430598663158618650699678748657771110100287567534526713494501264785725791418496532540906138299981961e-1+.316610155197035109155172785018892512646075051841939869199814543854506164734059201456973965569464508615822225161870291260037928248331881477105678861384e-1i
-.491371392951630045297959007686527475343917636005449110106373012350736844386543623217661264469686310181293194865616012788635390888118909371267301067826e-3+.196405500276163778109232895939755235335293154019896254379776017048941233142575499606186681395310261058909324958961045021472056543675154847931039202773e-1i
+.414373220394040264333217184609528855068580301664080536739711683851598352522622454452725824661727943104692476756760944441904890136541517774822151891012e-2+.645758384383442402785086228556887177328408781454647442681350609286856121875742847562526889743573046757825483978549937070046777994332122746456806075096e-1i
+.479687393766944012036472701064141348105323962784654817865281072350933787630731076418561714037514519447908767286912405585199965062755120794557089721144e-1+.215272329123140761777171010423547822081812480412184985883078739969335604848131376390755986902822976092868645307131915089957124871288496995186338046715e-1i
-.482952254075264539727351581924917571415678258223808536124699912856297115075146549794454497954009081683923895295852353254485930503983131991483148070245e-1+.356175540769907756429371412585439894017192891921401378548882717278954540090687963422650320615605596777279220401770092304759369751111684821456341021818e-1i
-.661885136931302719705264832052898095392842118443059501288180742307578269707490781292306509047074308607923166734131776173648596024466834852034493322310e-1+.126281227773576137822244630618525362218864529223966109695441834831763385414595871356488103072588765227468842965604542273304737693590584133352265812753e-1i
+.592878349993595280304488624481492051846836894459448123512794291747338960377390049705495244823287827103148019936841372557201697767558822274640188028825e-1-.117834566918530962443714278506662513095282840407055842731335251313470510779116361973156458909407650880935909286293766463105957950428756601868822165701e-1i
+.944770764963905918067067868178273202006938315524974077547965905223273171300092361570652489597398747407120702148637457538477830839990330727746146121289e-2+.365043250281655682070961233110218343408708004787827442586811158312467237206168004328142666319207441980274545262427322691628221489437268454135140391067e-1i
+.476991568535653731219577364471692004780393619525296371997878859027151476274491381308556135234600441271600726958865561390914752895570110337551435019573e-1+.837768588908390280965238488013698421352456994189114900407515630689539809876702124148752286607156644812760007896418069065868546561957189515176154180916e-1i
-.254435724624005605045172768165436227214735435438289443598575993069347248782453059611510536557697000334634202866089907719191943047596360099069668287000e-1+.247222710950841476212116630332857222397132085171306114722515900442335585665155775065531023070207167239155309440342523947899776152563884973708347043136e-1i
-.332766616378990836841146137161012480317944675836139988593028341300699453936848617690000023672625777045612904042155859359651627865878636331941975303411e-1+.105012006847048175196165099166635368503161584769410881560365610391337873530795320821760710794342590400008704806131118820228877709941664974792352144481e-1i
-.561258532226475522974236312685405770482655659447140296052790131591457637442572760413878100923158256154202214871136364010688649674578044203880044065601e-1+.475693661595774361560855851962486856937456498439637865045821931495361167301622609815339623079175768809010316985226463867108265901990984384554326359562e-2i
-.187788426753614018436716396272528844032930915645925042425672846768349913184639147836149484183918267233234016592643180663212691750227345799436149337488e-1-.834688619994743543294887242868406542721844348629289250391184373095958688454077558110573471965397716577504651276668888652978615279483876041460650268816e-1i
+.266648276110091442719204393503322009046361271141012840307103412870252084453955245027923031568556536547058344519574399155740720010464713113281716375345e-1-.909753798906480059785881353267775100647421776028095717078755143590938433092499253415058408326685769879840550770037015562458420436076931372974708679111e-3i
+.586256272254615292941085720443088824580489085728962988897550375339787094186284722056421501469872509575577664203117595058259477965120424711000759510045e-1+.818885014534354105284996887990293108956662369023327426367124980467654389856101000639321449164848492509673313367580740922031254654542229692497441998785e-2i
-.426979840515943837458481938844986345064704985687900603297729694587893285381186867526107678480666434895872563062570689348497150049432106279893757512820e-1-.366614173184918671471635989140808244407934572137383703006564927467027074218099459541106733331521363251683297487653124514647592249070916006755932812657e-1i
+.644568123328325314950617437770059610348713219739258087487082012049718381597232754757670500248305577471306899972596403556567418230345322083100391133904e-1+.558936667968111220971524427563621104130297280127556383689291504074171149295312531236996989318163662950766386139413816963493338358194890106543577994344e-2i
-.465742487700310943893880677754907250562575899781211709712051057642365114594217704242766678117853413502524938446267741996917650934277410338617018920652e-1-.649950650973536088352313479756330413449452234675756101489184634868960290229573726347147662971489420202161448433712820659249651467901194997329985595843e-1i
+.187621799183815600380741951113949751429702325466572223753791939873225258445895680838423987858309471330895655979599540582299864800670573001748223087536e-1-.764302502823980522887145966359018422391911538653821039125089573143565946057009491731162507939953643141491075202183305144873994192677838239944699409124e-2i
+.322949196081572103212870917467657435139178936381314089277713233939158876581448068178320180705031626302429780309536044471583259130828956333439503665521e-1-.429045107975399972073936031203490382501574345231106323367712004200761784652737080154207404396950676004394681839755011745147541625579482473843657452930e-1i
+.379623167648208180847946997004251554259578361703155097739782238081931490220867124671510704158807725259168807624962966504554539275588895202291049661943e-1-.473879827133868350384560619869267245306574543716294489192278639065850297973035150167681162999394691662468980888879729537247507733066942429738420391559e-1i
-.898450477840213186490944624473636586581914816782379964543591686241082911702606536138473596746777358459191885941489373283976536142655042374977819691740e-1-.213020154222090060886431841970685636411650336947140886347996980568106677389471810650333632111460278056769118786177412169776169944360771034591524081126e-2i
-.117372282512451665570307072069687758661611646738595553804117948706710487257239939461004861356498306001335170136078892296738117652078049650453465671542e0-.168463929089803450349727019566732796720305983438893233199454849359482398168293049001163998218603516311268279243119190049819303647567667508611380577455e-1i
-.325918826158495294461395482563005034349179099253140180335303166355437484825017322148644144546620811917516151752700536086597612818355144806146164191785e-2-.194417331891104643344318186341768133557825597121545086411135210784670175430137034574094372114469172902389688938231989030261801276661827473452741580789e0i
+.332766616378990836841146137161012480317944675836139988593028341300699453936848617690000023672625777045612904042155859359651627865878636331941975303411e-1-.105012006847048175196165099166635368503161584769410881560365610391337873530795320821760710794342590400008704806131118820228877709941664974792352144481e-1i
+.798360864261024722183915518572133505121853268155512896477307763675860429584578448119959871308644988780439015772855797830521099912552039322751539029294e-1-.602018443526584932386387686150555051038666430169555393127351936814368361291351119139657779908412866179132487135611544250916648161381671139712938141569e-1i
-.284192070129990797970758322443619252252808391611013077049391333500305552595442703652888662470286956335317309566178591084025589090395104812654933447635e-1-.311769661198682225723758249466800604333358426445121149635724900001615088446279876743310581838538898363720972403587684663464308038378055421400027966725e-1i
+.572471264541731751516491351065638886198160358022877292726159133546059533539907961498562717944635624529911085017992242449921175273790541695537709078863e-1+.446151680934858007292124704210648648016137539820179554382900178565568168487050624356515557234975918628893265732429413750224867993102617228174303985561e-1i
-.821821514483603584408672485988493635322448378575824253247436246859771965608340437802096539251011421799433511765587263129535605000714311901525510756246e-1+.718389695708626068775721802980319247859836741626572919799837447099055510341153954113468608160317871772552202192494624908939291159251324884823421600682e-1i
-.886704144286824026675215776495815556276056827050486112271123787236249142902644941999619965638129259470101925438036078333439863828883737549118012430777e-2-.928541387840510024073335726144877039088534157116566994085296935963947873305353880641367281875760805563926975041873592763451193603901759545251899995189e-1i
-.198374745090362588771986489842191554127569140340112148838807286057026406473219171172729609320669456169578428253673727827363787604483513801099421742387e-1+.746365895400554465060178444636294527548524338036762856087743658305928297055470061728257005848602406378009067227886207938783234116443699718619443059321e-1i
+.323814859552446963770595952891104911634336360532789573603094769105174026379414957550469370421982618242020915114544049517780766464976585095300215321186e-3+.215603221556112620108154755618363429064781899795846334609930003621765706859866316571695880469045502616062250609508505120628411991490752317322219701781e-1i
+.500622409642829211900652525871565001337308539620604583430798767455270817101521100656006029034941489915826441407611329098751477190457947329489979616065e-1-.719074655080580131258524021114725820537121802450842934352646886650516424051826855215068968794223096330959055433222160307474871406862249191146375801321e-1i
-.442088536378158528415376845334615179936404712968587446315802928263259806613042959213805720219592296918478473640251423012484060152944307398641261042948e-1+.113050990304105808330309075999872176040035482880340785941081531626517545174238963380695423486483599606392977131413669896327064566685890907564676845559e0i
-.321426967261700896431187148709465137964477102871220661380147169637105382716149182811574093135727933520778937481391580062039334105180737148288774109774e-1-.969405774989225810928305585951134637445118138438855961600114609293183809040732598555916368194648695516555740983557650401378695114319523596768020897449e-1i
+.964893501733693621804636858320383058467891168424636968473030237109094228939509806597221398783909183006259315807792537260838617766552970257602373713466e-1+.744535676164474919847563211478025774206396737530934966147133490385096230303660071478291482722244757510072593469031291745329136207868100117051553801231e-2i
+.117372282512451665570307072069687758661611646738595553804117948706710487257239939461004861356498306001335170136078892296738117652078049650453465671542e0+.168463929089803450349727019566732796720305983438893233199454849359482398168293049001163998218603516311268279243119190049819303647567667508611380577455e-1i
-.254435724624005605045172768165436227214735435438289443598575993069347248782453059611510536557697000334634202866089907719191943047596360099069668287000e-1+.247222710950841476212116630332857222397132085171306114722515900442335585665155775065531023070207167239155309440342523947899776152563884973708347043136e-1i
-.106632149031391186482853373708448830643076095037329835855813541860477645098814857243543594255902238840278680863162108141114168895106753522707657006708e0-.932856510196723496041080483877882603188706688036253407744329775031362482760921780503634971247016373031519217555240434704948959844451580874595214803683e-1i
-.747597154753965613214031191779634095360100109895443265372861352689155632423574749154125624014483232727212428800158893856915507528832425765125570962789e-1+.488419904219324535890985778094267759652889014348238994902261312551476962339551746079989063046713101247492377505004402073819117549237995712691189294528e-1i
-.263223060376086015774885256430324543608715198987885634260103031801309039671100388301267038478915050381374680390743042710122188564816185426914862259150e-1+.308147534277806809518948279516067314715483408968537514327784963481961843098374657224853436641987287337215965582682377676906289481426210998852929754910e-1i
+.327485668574332345103877696566529477585759750747487406072311624347441679299069360811160176677815930672899359507339380104107706905141954172108188760473e-1-.273805257992586129240374909568368309912337260904787919659030904904711644579040612254817808309909258828029898267940822814265840807851626802753560041557e-1i
-.108313874703154296301472052681669990991401313786446087506975813650039151300782240344216840729932793298985665434183177859484374711387384184316781898021e-1+.212376049128548742393118787688716061297010532707391840370009876438794185853429527156332252339624849700834656456122294204821555628926377390232701488443e-1i
+.273762829670376890227755092499506517758916413547784786860073344714805850434186105698820956341563439246352475867928235046048749230724379375458267379073e-1-.131690147759578289641086533528253493334118682551724304290956218967587948646733315581387870691879042392034545322690089256448760185603080604106845695109e0i
+.271568516893513357160569331444834782428206722177220040835331628475009917719483230428529296695513442340615125369038854578093889188936259526119705917139e-1+.145341947680841142814289643635020827354837019664697410653770460256730398668681548658115985772368976061986240712339234050798365332069386239553323953199e-1i
-.643015645651034173188521047771494458428688326865698872878514481281697594085680432457926683842084395915351733429297545181282507611011083359549149644047e-2-.541686989353235928747464312935253237805747040346847708033947564111906855809314355151363701657613546498110947095295527208933736685034882516001146894823e-1i
-.275079580190939130263380915810297256893957524130332717641325079851767908417246503903915392163593102856911278772578980459884916848999347995491850538552e-1+.574939438287250021898046607488820968011339979817112468435797791316688438391465111701675327016939965011490779776002743940166657127855038482916976718445e-1i
+.594998432415606572355600456791056965076456202989686477721420532047729135369909152343517025632616970399788129541751436066764019739897978179517220265150e-1+.132016123066852952056304747069010181794942555864199354099187688774386311174020978851750709981548859427823655324519594864673380998768815013667125116005e0i
+.321426967261700896431187148709465137964477102871220661380147169637105382716149182811574093135727933520778937481391580062039334105180737148288774109774e-1+.969405774989225810928305585951134637445118138438855961600114609293183809040732598555916368194648695516555740983557650401378695114319523596768020897449e-1i
-.898450477840213186490944624473636586581914816782379964543591686241082911702606536138473596746777358459191885941489373283976536142655042374977819691740e-1-.213020154222090060886431841970685636411650336947140886347996980568106677389471810650333632111460278056769118786177412169776169944360771034591524081126e-2i
-.476991568535653731219577364471692004780393619525296371997878859027151476274491381308556135234600441271600726958865561390914752895570110337551435019573e-1-.837768588908390280965238488013698421352456994189114900407515630689539809876702124148752286607156644812760007896418069065868546561957189515176154180916e-1i
+.267938224111407145138820844706943337515619771893864967596376598457987789601061965161064452545702304002927599317466575142378195451464137522002647381695e-1-.974223201645136647450142554192654309211771373822711435687885502207981001626119085361394289594937265377747615027116487761585535082083342444533215366608e-2i
+.291630226863377282348204746967313355838417090451581898907930916824311614019279941035359697575833613710352152396336582711760770054212346461493438166399e-1-.338833267795813469369490842338228001725961915968193394796247609586569810068469722141163172924914639154961830880833226721602831260500148426296167695988e-1i


==> solutions/sicfiducial.172.a.150.txt <==
-.530268347214264289141443576421743397779824741598709392876814435330441190341768714944751427425766073272346966244791125788201240310040774825542776218924e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.101506000987670361586112417836424724822171664287532636055038668005898504472854180673070328174101444856508396869278807022400459500230717510488484235970e0-.216829992409352541479886562175353469027563633703296470742089023145256495592060388373011289120502983879617224500108888537699768695116009465863792432745e-1i
-.961802096383015666492528017401740803493557299428402830839009701683120873427071775970714224243339116828574821934806165163805476757885385660032741276789e-1+.692917452116276364110942756444958137872740627647863561911061995293334834853577159088189830726817834588901854237672610355987033271808695957435090749647e-2i
-.538192856093242027563195040370256289942368571104655764774521155112776951188321094805116002213906515041063053499173808760329645509704562259202139433134e-1+.151258238464864758514875365186144345872118122014526844498646789570523431086053756985671190103389985227417985043972042592962927167711862483512312451588e-1i
+.645382348074773703625336834856988893507607208037384371976286864718155000902769534193234446531815126985349770904315680934707562667525714887712056954192e-1+.286662671558530418970609650790826314797081583824660666151021627765514687360309718323139569268948338277691199790291100437090162860977397895668787735364e-1i
+.326692209978296044482102493168019694108655348482460815571410429668073299369220244542481968902875357036528165899577280115702098276157054914301551549762e-1-.543978147346657662446987333731557823914484758413577388365503314364038839158106662052170770557367247952795913560750847448676126815572843844926721327271e-1i
-.343025674833008140136432545912289391825513853010278070849865706649642449469150684922750628712982695553912694736463805914617951975119950757333160205338e-1+.119018830790353742432027362219919283878261559005795308567355401747449789156799079378764371442708255849411891626148314669267412365900163651768378819114e-1i
+.547873600022768136523163156005000795642907801075109137389194598622087143660340587483486367449228538459118536753431169306185560446849043104396466270127e-1+.886281019201211225038517631847475224325334653448513912931321276616898119465532259767448386107718929021305567824929532507957226800448190053350303142074e-1i
+.620123501528207773420478783027225562977773138177091561967609849283580477450749919525188297150377856683201947063498721640277786054630846546775065406263e-1-.219868110373114256306870704703646617698401623810398242873772400060605055881646584197105306983107401551100691089208802499258275549403513704961438229692e-1i
-.204462736363635652751373463932966162619850529451830631646329265477540555071517534960976083080761710841853229718220233806079508599124876855742417462853e-1+.509955503092936124380560832528617741756925417232815609968928520687046498165538456726447207106673126788660454921199822366221531378516308846423532245670e-1i
-.565968117358488449599508135359023441574211839074756496042004960420254846020845986544653494744904451601771658742335204171752887154989648427486508699571e-1+.769170928166228831937079411638505349943499561175353297640742472027548985101719802319169779158190676025477584627225771408812390054239242092450554991714e-1i
-.606519550533477870873180011727442222073277900725177521302666526906300274018283249526981982930019173406958624546316573921007787971007014201832831582791e-1-.555193774704366994576905180234224652321329530140565144435196543173735381531994252325388596123728984816074665274089083474417251888687913588834587285914e-1i
+.347034419189108298821682502163423355454440859768413547048677567156252032347051438007207326767438059197518381629599437889386400950068924085394998620089e-2-.166329628524143676105183683107043658776567823256333149242486307146181138749034797746638452038580113400179238263312257902572853492062756418286628785005e-1i
+.779935704956958901561962917418287078450607619792419081474014366579536639181742340597151670670918164535589605532519883648984451462247285356794326445718e-1-.604844573030782265668517423482642188965350995118723619553519737068776295505143231643163749151861264697729869039619748505525629831546037857231399302453e-1i
+.296098144974646379512609130121514846636161769986646514616457361798783330680277946638961184440715399669794409189000351850193918829825321014535643558877e-1-.373325101343177131562924846616927220800953854301687367365373311072050506206483508549367194318570450177061172231736203442737344407021616732062603701074e-1i
+.460015072222144873763988593981092832769641267990125713433762814155797701592702885727311107260574411036527807803473747286587263458322346039823782293460e-1-.338884003333566682796797162857281054358374562016800142308726575681811983151423550470222757562804058524323832978246165150726095959142988478675258087937e-1i
+.165260129700958330569635721339773349285909927965042676968486449425863371654516886788389704010365045022243957766184778950822107705923938453797325867391e-1-.237940534236255687222508090703872877951718814143923689104814905435389665153885141308261096194388425228465721059029811985234877281257112961890236603219e-1i
+.440630546737823321660478725824894138388810451699619119907191014563529320691983716916690144265598282958356844514636210536217658361073975457175736139367e-1-.396083491620227473466312913050346654987959342036760968505814842373129700331840999064712488722267561542639462713620954067142555537224440213660855605947e-1i
-.554437267542311048117394326459332587294215175272582032680489694751450288806787889885975916753988328223151335421833731715111197533108447264044303419917e-1-.179874907166079160184189654155753858466442828086880966315339506865433175285599388561445565470151370276150105661842087254479973262839945485227602523481e-1i
-.306656176126874391906817762958863867672879212161737569778250797323750588223933621056820325926837255013173710964631114616832009716713573102065446092160e-2+.116031006198206345536602739759296031645732137604003343335288369514280345349020793175643540014831049827618501952458056801960758041750396881327418304582e0i
+.137145515658359584428552311898504002802346940936383427360399481903545692985272964004931172787830364457871751909468648430939630839700745274127566985994e-1-.115170915811696846205593202075908928245452958768473064319805966848846350863913687652099798881398127108623462838102909833459632252258595909059252194671e-1i
-.179305185714144982175923113875018113869456580506190135657882726902785764994347678027799933429742269572460989108919848685989000603901583197338893255324e-1+.222080714390887619109469495270648262420840749068362431649858091288852474121893959913151037201339732382075510475710593426811733278166099586501333077929e-1i
+.169417316228505831612635792267255434041531239183454766806409002611028085268842618864040208921540334863309768796291310939341988965692678642292274811395e-1+.354123289873937524018030887911262499557029954141996154668472325852420501455080245035626996994388125651074540368627191961643534290774827064389483040888e-1i
-.114812744639618900904363745216484304673180671478567638033440651444604292731138828974605564734703831712991878248404033418095932897608114156721560462208e0+.120661957267540812201471907814203155914132330791406721391003720144331711687917139935383818966563821461402530123903794887752284578548660560780619955624e0i
+.191896147989487893509951732312395484002697784174051384867643257420513893946908636633579728539550748742261919140742344696311958126917698933244443589260e-1+.617102390303798069517926033492528899480832611977203155186725800705112026219946074997254510519625449565560582668568384031399859720791548440999092738462e-1i
-.157058248160153993321399829253088449171774976788466849180885575741098987078705968728982582992193146347232030350077868315825446048659440235583757612255e-2+.729244816108249557119448070258362718697583580228142043493606354337701784564150874669612451694932039487320157211247438861273213419147871099450196970617e-1i
+.436650694487134175938188428676516869473218659403544899411834788788065379699199207880488571881035642319094424792300794548765487321520628787222672445908e-1-.369339159411028129055756988441447687177823622277650305916821584807275645546762795244512717444368838280759523703524988962384173527917847252284111376311e-1i
-.335012327631238383138282555602773694575242271637188438550088482200102143673010154037083874529576241955760896675017854955026749331727792574434417784440e-1-.718206848606350215763533486077508914678882668324965728237455810885912347313571914334102011914394442312022303407251159268546465427021163434057986211310e-1i
+.213947993140944416153519732498392252391796963371819756973827591015358846398154035025225928996600976945502737976208761637620097574636433705199893338730e-1-.650155658113875967658117066933485093893273461631324052439487329353521424640254752791724308665688715162079256396211413335862544413689707195333715340782e-1i
-.285657216233912348098674439117526115801622430342841760923523667479859379793371920439267247583466063979389580421468316098875999041878325395401734209420e-1+.171395466535405415362743703804183948680359650862273721121273784538790527146165900691027432232127809263239849291460040751908912560833089944990567817986e0i
+.514547931026538786719416259475556464134113459350606415704998988094288904684387852274327722847592109991857225414801875092925494057276994844299763692669e-1+.173009766376848991973937154135887313154992351243451025720632365472239088525493180981168899050103149805908993390480081834609060651968426242946479168560e0i
+.856325749597793652507714950722244087982463212237190549623768890990750074131653763684556397691364926757265160231346376420657014469055237231877172673159e-1+.481935680329219464070269525890859457562198327999097262916746692410247328738699864707450386299749301337006795672683151923281115665319879718742914440347e-1i
+.394607793500108523249145208250578041699402687458661899248399442063874843462748096672297367203638232829602719610090990146520633668839376716651351374685e-1+.950534893466444578976196696597781179531210713461681332301925494775745904305048980664230471756982196945451241105643033697177852484170293144978068306108e-1i
+.471957922873661730981531233296613786058577123991327642834808955779300123291858381614865769043597412706249305451156981743003955673426680860322473518998e-1-.445500582404246060651955803446380222813544042424185906524170228482987577581986122021117514892956553848207020200015622318559550693225474803866889915832e-1i
-.652928193060825954611894158975260014789815729862127815597495361793321793414899024187060771998550614556328149946624837907097603322477361710892150944863e-1-.112081870336867939654886269590053448464450660819442335733632005616107345796370974852601085213379383251293755018024093322273150881427355937897611228515e-1i
+.687536804914535218933630887652928145256559386196388072022475455643917278057430542797948278161967066690606891728814920187479905013482550266526763323215e-2+.415014103933864386512387650628130855201502808806356206784508084692626672477787984920025459159187947322201954072228646441688185720645861546605500962098e-1i
+.603371148044205086578822734819618678567408833255899964486123017223145499801405102974359384801985333552192555659711635974981672344441301765917472652791e-1+.570374919064495211960094085350825144466338710933843376330915042599542230130174182243048684321301138370780453133464289440617606950476290840687796567522e-1i
-.514245118989391066221519799516574093665783863739040657310355443938335195930291896419311906291532515703317307684720317282548592548808558146384632276281e-1+.462848640094360923101335727327493746163952872250958462540784590790556185983326360049425853211265935179701975119614023126466546675036264937755457446802e-1i
-.143688713939047884619046296527671751772860850397565268658867379624565905743564603212885780924137948014463662870139287212662616805503301133835799176774e-1-.957837437350087373083737639874127651730625293644229191909866110601774018381671181871294895630545237547461968421510934306948261835796184860907346534981e-2i
+.772605424957107537258359685044084053204668546353208136542316881720389557400271164906525417983330122138384989415746072404776029840015075882169597867526e-1-.120259551895760145198677329219980744511026931377888912835618613224297148035133303865283440232606622284305100853950784506778850212824040666233079860219e0i
+.407857234703583010171070938959748741544902011956682746248169631279511495142094423445388139367826033061123346050542780481923971714811421183531440952041e-1-.186059560820840675216934328963597709280566797583377808590759552429969008312445819042777991117723216062303526041283728366649176487404372183720279759512e-1i
-.713357185081910110021356994831144302602946604233580523616078355765445982436604470475816918858635116425538638670087707306785158603901623388647263597665e-1-.659735097457114628156076838988941162730814951298791290207781252844233598937351674881700805157567334630840661376781740218479489332936378115221760763509e-1i
+.767667868819125807614247868790467647508570265251574424920117908910141557044033391858608388530250546076809574834846075595461605741554332396796959868464e-1+.362056904348643613322356784768582990153324588620648493221051361131581111911877106626267673895551668416776775839935455790128629241632477475559052487640e-1i
-.111565196930770794529846867313411842811236005799486255113192219208417643210133881669481963606699256233046469562115254777392984558702422774796110788833e-1-.216634460782831351550372579332143491478744977522156802612298791948028517525832391647676632874817498536133187623013338116366305247127057751499372888339e-1i
+.114205564458063716394914239409749957834484289841042774250971296686895354319515719330320366782093672417269397950926419804904594678142014373760897704689e0-.840054418772145562040666253553895032703122226140176933020947412274983519766445257189306259871378758317568571174429182628873396014533613530897222362686e-1i
-.406712929466167395853309282849913853142264661526331294737210039616316029367971167224526395460623121498647337550274094352120353484303028088024213441185e-1-.145514566660672901885454044981967571771837048801864964796669846067039788549995143186262811434587768400696576342811825724488583529145025125020014341871e-1i
-.665844111025148144064254964471300370640320638086726305642365237672531365132261240906732731706993037313992611420904402753446122321668026702522612253944e-1+.102739105285153622231207037151769708890200196644426867870583158813646090336062611809177653787300323389621684349473166069431400117051595657853530491257e-1i
+.623614276701470283966322073712056258503651149188137530208117402951238274203579537863096761337552563227316047036355108327452640799357918931003891503803e-1-.283323949109851414488337808510767906621881968377389842275765759726040423644005659520746079031299260763801497634931407620255648602671573807818286815817e-1i
-.585636917142818068416173469253903038235473597442565034800952142370903363561862623319786322633225391517324797086758137563862483117086254005755273125655e-2+.874988537509681461684759337967553089127587106952258375948334128719752240263414383227444274718978265445538897875096268176761442658849767409623143098319e-2i
+.485668362767826220068939865440572791252948757254044616046408701033917498090356835269425877704088654330530494119608319435109403074410121954025720199979e-1-.286092592833488524096206292499671888208573483801580846249504199664366421378839163989046153899855369774311698390437215191747306899406701870515152880475e-1i
+.111824561289726014293708895907659423548812753233984768211156112241062945793023362945902681661419112727481192182331726955362166003161920600892710680141e-1-.964355008693085942000644315874705311598910066787889467127225287443837203926987258612796311874635263563996453271483484563885564091417096530837529001914e-2i
-.283520966907200158158298851695595236961065069007956166447356308723388605920843966000463015619667555850071813004260223881534048854133852785460729127846e-1+.648031254845209796835841979763642569197901291117985782637057038540525564437844793473325248512929941698891265148624919072777509204272616169609032458970e-1i
+.278520665719057040568019714876188449248184664373281547728168002767820251356787357623490738331524157780506863289250284088709148072374276847586761363554e-1-.467155624666537339886578166525488035991062938990891127986480871734496056483380137232565343480842697567117424978957578879163961814192649998525840042179e-1i
+.973527727672193313289872556019660949322660870208684378517731156401644304644757775831278171462040899316431463496373901274614263051730131757302351071931e-1+.181075181297719316158163645619743418228191900237776806348427487276063073525409779319261133843455196569340343191872419685819761505643610924228652566770e-1i
+.181246279066283414243467422015506448039556333241327599637509722768199005590754070146167029257135941365812774644069555442390760048511367300245302216181e-1+.242883418976215057073643755255415852376618365003170691922001786507465102113893264073945804444178571049700591809859261480569974108811009181168146085355e-1i
+.768061270951831840014634765786956432780861595875881565309577095301801216697941416463152229896988387534807032678308187849570849320811105869698870995190e-1-.123159181671207376301515125846371655679336753435510709918698820415401139870959502122866494887423959108803373316027622276160141893572518158659967348424e0i
-.253885983430756931331056561214999306028472033746566074160462173414261472926027109581464686187089396651675079343590052625850409071466440152666738802575e-1-.134491341454301896690201518475514965681250528236412957194825165757290915271116967851720363249912088805009271851172113513753915475099757272251563616158e-1i
-.406133291121259306211508123290726887407568692511995782943426408069409947459889958254055496109898879448621831409289196313606040705837924956888183049917e-1-.150426291750628431354424759570472226473782043987004231965261593471455952182210508786979725016388905068278130511429792882065459768472007227643201566202e-1i
-.420060312484522288623991327105496823167726105049333447432198788144114190291436955757725830605824654445446124304777243661874555649081222638657494756976e-1+.372771673171297669774985735711612273195805962301014009323683202895125373932929181359555754032460597482309028652361137118666145920634056653216962479407e-1i
+.443305937583848343615975595687788728107978998382072211092758716841090678200622229198507233197324038187922046178007140685272642728369373075551406721420e-1+.975195063558927988222793277625670120323689846741599223075084550448100503703583772721711530760582362603739969684521236111457594863092468960379538427414e-1i
+.924037030883370807690017783831426972715218880127761418611762868362361984051400546128449482028490216470456978658136606251575235475463277751098242741266e-1-.189517229566720522660449678501445417100421912050123992406093633234098388592307742766178774473850562569488892258667000500704193966758655641210770563146e-1i
+.306036023274177666508893790781739672417700424301302918248056196751951365913432793815993993351957334305079883863424682761215827052846913297311126959262e-1+.434185442012917685298618803292899396546003685279506854676414480637222778899125890812532658545886693947471472316374569896623595967540407263331935070259e-1i
+.500103145389354985645276110128492936816810100770384012963832915526031288438498238324890959523012678328864171101748422642918687948374713520402739835004e-1-.678889856778583044005658581356731145981618956603333515439937103727714682339966625554121096759178839328495975634225919557191907043598774815729502361008e-1i
-.375995667728683894199424630235770940861995343412756260073675407087501125804164726838398838719271858561799364976659994727260257046753614937897507846647e-1+.125734356316987898208366314668611479435342719224490172643572639945764247566361688131788062462981195179017887782729717730149586738310529493190292264970e0i
-.150233233166543967219902369763089275295888456594666094203228406720707347555549816419794575669335692466529160273998303402750590421965824144645008949246e-3+.358385928283849634094764658016006526312914690919725866459308543093562265433243924755812945604053132449025756445499561099946274728707978665321378782852e-1i
-.792089986971789562158697737079776115334278763868930538186571403194358184364935558943305214734720939211797643502840931153051342587140147907926081858383e-2+.399248989698831674817813751486674575655531722786299854874995468053038432540442731087913882971263118459724969745234964028131291120621832962168339716719e-1i
-.524401357929826185721167382148060987708333328210284957719246723315162227870171833605243461975804373222410893231680059838194468446650160391275909195696e-1-.108177504915539907723039061192645285215894058069159415750008405790147820219949304840124042144994895657822825612175587088259711106893406567112122719027e-1i
-.217339817098604260371206801823893281797482014428259614229648997637400211690389202942476824093052198886097513216148748326125687380283686001131788719134e-1-.396664693999176876374199229542887957239006286161932997333772172342593449915764738120093577616841498500254241788189155439354243084958901938865658914948e-1i
-.179367834256798245854927110231115139394621857437704524956551057095413642068420003029205089094271620924890445259664312724215549978338210582429564080667e-1+.272063092149171404100228930781958646796388095268213470123218216015957872520856198065935910377787727472739598803183101056908659337385083892254362476675e-1i
+.372794304330651374238461206418973499384130101882531947582047057366210826475628111088580906954580223854581483842334001509228889816867143339130531272435e-1+.120997849343164702728122422851538941975366791082725410780082459767553708258966040620263132883986994448319688244319524049683272652068706859127454133155e-1i
-.105656460155538222747554409382404479655094181126395917468921252193988395196215738176823149628324579739734323663725740214246957925172467614486588239561e0+.316192189525666614073985073995281260235318890699874216141252837527118463162077057187173391874011088621991310176278229062458487859477769869472269071379e-1i
-.131318086511919394270269491133664556395259208721410176312113732136120034220298076312923687367671078808186117517167725550376465903384909057700814932625e-1-.603151014506338889881510425217628453410377281032408420066089031839273464518956569209203448806250387224554272398561588834516338306259045109539522456982e-1i
+.104962560387913716932666235318284654408076693836647141162388154827374667743441832098096435945637708293183980076739979256971178971530508277551850918200e-1+.235645405901151223440253798198109209216193019453146612487381016529274010912135683202464592924679845253726016101204643514499181092579980188778529919301e-2i
-.129380157916527578092554918915322347750335587150733000325158714322497801013838520193027926067836653525077812985840819517081370646106892884926277532736e-1+.659851893644141767738487400932465625443117970726475934071617418084937110953540166401098281568204616038804607346375587444797554773551735959024363498625e-1i
-.604745643403304246338629878919950841235732525849990637790473068934473549517418081601207408043173007416205129677316449159328687245382286109109441489609e-1+.745604307893458310523371652656822018298596597315660853639914591183123402614117619147809159328516717872264358992411335567237775655492990430608905221322e-1i
-.801562858929455652624505118516031409765186782862281869331286598818882268671852235059556765259404091061785210142333936935486605826783735440792112491082e-2+.485282292097919138389758847331325127697615459432115756356010244366340319392448699533432721943609914423865574599563802346186256612869361621800173519166e-1i
-.605298383014763153500040203689788489911730943287694844178289019044883474474156815115752754653274493518058163254342187766487337208765316247766023082070e-2+.695148751632514405789357689474084020761414179270817715917811709872864849419485564580108082235175830219824233003322830866530002726981608273259328037359e-1i
-.355286938279919087986583651662013761924460115002801897256053557510474952023184226130160324557606610076052659933655103991955352669220072528241563321500e-1-.444830640650873945334693840957104634270244132856944881446316879658065309035357290943825591482242347254482786362693775261281741470656136340616188533486e-1i
-.113333343567130462182042393682568554182510594203982829675022064617190119583781077181274147036793924790023812961591191548689722011491701025266350756879e-1-.613225198309430460546738583278047794090162889530602716404552982240499917442808978086171942794136098189218019597992819132481285412756708842376537826832e-1i
+.179245900415193164678540399100379914005563163713596925858561077374808412717924727448485008452546144849341316446774686093921869154196981847198573469364e-1-.768371657392805140316420775880832393801950883556082990409712361409217749960078410974713705035213021396407223071816109135975814842686890124362534686617e-1i
-.113664831527781520378734444352573155414262164475277345921689800866289080444610663113677780940295476389167582441738278989243259698466649749679797810706e0-.289958166928090188230586923655875619852736809476773143541833992826613383165154998406040366204854692722611894039526590536624408279020383692979759821064e-1i
-.409670781275036262367160253900197409545950479112410988516408759177058123518481862645273476955137609078451152364403382451489606121389260357450955120603e-1-.870210881739868816061144280629176571052047230664802605538051458210188758538801961537890116643315709275005458467933877890510267233029877451632186588583e-2i
+.949601959036412615203901601856565415012328464816800817019070270705129687461313747810347019144065451680031006888255484640703563124182621569301308071998e-1+.671144217004370894601000474497414401929914642169500774379566950807376272888181397406613230435499938794279903813726224224911025255913621738382450243738e-1i
+.856592673708010386602543704610581385907162620287968557051548249086930038930151384925984678146979549058580065145628559096023934305694646533955394092088e-1+.184886279170013867161883967623303985985271918277350035651905080411073989326370365935767494816977425443503721200972422513047800406930311064941058257359e-1i
-.760082557780046606384146064673393248806836439939027912153577277567260858322532810646376864144973902891240249657207295055132194107024457259123864005411e-2+.297830904574576819091681051941531099800519376630637409282043072047984761123564814076694007014992974425903090529187799825341675630519056792678699982093e-1i
-.183047776442367454479466974908471084703373205004781230610540869703529590107323394410716926733331748311267753320671353799433215086333912549215855701575e-1+.782516497593078588595429807247958303634136811628435374569233524009935930615409118743466816460058032466811319321099248920510758763863156755276915511547e-2i
-.266309156382346342115830826549635565752452029402177441350831087080093757555766969202742273630728107151476547186967822442114768313320196430296534516650e-2+.161132395799010790406915764334158243570713122732082278406167639243273409107196063168652354922323942303076554234621706875816306817682845645992754682524e-1i
+.677547981588582238518791895807072849430616747538525249206062029530035142740394019589818572742324453050313569595906257046673154060016515082651288621602e-2+.203922283477597412116158799201492874779743100051626705641519815130168293393954113254761886672909593254748363489638919366276583037639634036806378204939e-1i
+.845063360031224794516704530499787768871293233398903439562461146407130396037152084912212373987087330615284181700945740788563713385857786366135570191720e-1-.623538952439634808102852730571265040664532190008808974225557647980329104090030411811195347716296921045679160711214747524031285155916369501570972485775e-2i
-.918802864238509112744722150685828203951472385753233729639915172750265815696647939614681261770587751879448720501151958532924898592348489538687098172745e-2-.126496961825375303677472055529484972757128685551098659787275133105974036834179538028504119314649718223152046678785140546257493333513020416844602571098e-1i
-.858262568765625690808320916117114195240964438845910789080555035950301835392216600726482024912100295858576504070773946981789257353035227522666729645474e-2-.432077620149782137030107197255477522699671404271839514397761140971415455091830399457893491028077252871905007645323121795697697274985727682609182835560e-1i
+.302667488067269998948728594956509992970668702399930270393222660096942691103528070562010583354177597259805792738761738937743934990497156981687359923740e-1+.436465784253557632062869210198988352066481719030955808277147559365028152231938722922419272180979088797900449135703111375643210637072684474939127780548e-1i
-.511364756748269319130356793884388034518297371950773921467885223752246952265799526444779736741585125025946465167579326157340004031025040083178105243768e-1-.363971623797884295742126122487822414440068709834140243732109738837309274555918937942778593634800333825211615333955173632454800137998207531876544716049e-1i
-.850869725722376383501876390764671770171803874478957390444930682970977664513294737892564987361759614240430048320318725173497733276690037844470809879097e-1+.192805644642692634166877049597959403060940838753532729524173079368611001947025961178100269386031965310497493385589995812390777694006939911312163625341e-2i
-.100231707724326370008270729057188313821850021069114872200691920497614398234334189607375678366515931972064513608643158118016911722719094856339312609775e0-.402053922729287128533868499421340770514571152203666673944403124851502845155742428188465407793523372964302545377651515096775491777437962645126963874864e-1i
+.482779120017821046921332143495968487887004360322520503575238932628339187448189627697712572527393230537568375974960199335758549600796956946845569892560e-1+.878218849903849372083729165175532721956638319491546240888549592683969163058709891751610770152679337484213592341409259958306801884110576204465446274597e-1i
-.475534500823488143761094426506800587686359761714506599492451334289388255039941905147473011574578446867156678555103409897728878427055936981372056949043e-1+.485304979711735753271085800341176074725927244276273128372657595028280966870902661049846254504433473674484278924799023152924957353276000745554991117108e-1i
-.104520144778451787704496937855480843971167935787486394658134000958582701814597993781691574236813914350593129733081990721242276746702046150832820621408e0-.237600995592354350266823456296554599892004209931902832368059718135902182968858822766595790821053465505558094248980078883411886550361460115190058320975e-1i
+.409263569700513430254612081829023863931157815323257095529741529438607034362266175531355700390282838125913051651537882657802985216274127979161749903416e-1+.741554933510362326490369013323246593813480326897591044512741297543342412597705324631476429659063857374720670453959610676304660475696134789003913134195e-1i
-.571106092671288732402015787148160282979963784805096503018474438972827021161069492629952122520603192291038596853430293571186413650490304235900342550316e-1-.697717966950155881285160298206351000328723470538202179055299239894279110899331108193472915048955402387070351648736571414212652300135093905463368978000e-1i
-.420247508692898773911804658490965360754218797821148513246767295122550593760554817860202508933735238568210502653299237794441394353649415260687039594981e-1+.847153258907162796808958084032102218027514946166800121984165270902938356309369679638231676171913370713764029597387989873595389547881595966573656553724e-1i
+.572187639189730338125997299005733223682722963738375549913515523951203109774477111680055245028343432473435075852016462938895030582341414587177574603815e-1+.443974653076539524650642492238039481883481523693354943605416591325740133523187925134563446124499969469337776868332528301071827911192589483036673958717e-1i
+.737184051820209735678214214687219230246485466505820110918807296324029821332384603008242092113098747739330287729663938475049398823123458367134138380446e-1-.625031584401611349635201648345818642418025666966029630880505381179419954795793003514353567987401813254942714991711632597386562041632761223652762853924e-1i
-.208831235723985959951323049918309996735145416277028867854953340999811122389557546788224091863103582835302721049880903788756197895970942219489947461382e-1-.322745100502300598577651010601067370714646422539972101851021841459823171359443733979542222640943355763927580752415441555950058238002362852557061546743e-1i
+.589762085234952593163108805887092599147642480197703698931056016451465588371206124156004081128504643168363745175881759036102763426282285706298224894895e-1+.343589948670998340787126211827010034323830614542202357696575049865368365018873922346236355752445795458627010292844614854387839800127537616847947655424e-1i
+.712583370312725279803326754522893875380161512699652441596753709127346057409162049499432783422567758430152795486189646644495595062653927545706414477844e-2+.952924350637644717432066398713594262320801937555666146670344074207423062126086876095252839083226480163478150335952040821125689728537138823396345011208e-1i
+.135492784807326672778762658943390180592435138809116475198194496169675867909305967617681501790812557321370206738554565716287266092637737124719353531651e-1-.480297548374106503289511439438064801741724693787661365884166544290591088636149198172175103687202565481038288817266063894695748376173085419299093642063e-1i
+.379101926230390145656492771373456825757328553501219552729566024353482929271437997105649229573624720494863315528709264714829914199187221798158825228991e-1-.735715514752539993429995901285161030728689035116777549583586591393084051477251658029063444087529870157596986327603949923071167728775660736229455555606e-2i
-.107007498918954900775666092127268906619162460762635257185589811569799056039802411882040253249761927148227274533002326205809320850589813281043423523900e0-.231503052657027229250948313261329132635918312255912780608712770953871243851739163892830525912573780284110852271243291452892798890336933965649170069214e-1i
+.282462583404488113770883268154243388762849571265267776239405371445017065431680854520967167429837587267454672235017562471996068282967881261080750938404e-1-.663943542327270545370314471763040439856197273235185519041630228315024939785493240171991020690443190216434215987772776122767120968822599689678161055762e-1i
-.485575571872516884394306619011647565746597285118096732524837714231637457100764521717729473542356064205764940078107557819435180018259129943048788750843e-2+.293290361188983928044402134832778113448588731916964176166311708813503691164084363083541224839325043067889123553462213673722555684722894858948781641378e-1i
-.870948898707162784433704844399951806465714095884804491499624140663075134695181793710387798338165342829933791745666320512552744596329522555374952341597e-1-.574663750201826809546075676634509958865445352249518551303643932935657129945521108594777259340449414713701613749914239321025818672582623855611646564182e-1i
-.205913015253205081221203963073169960401570852662592584157856430444777001207264251234709742500838695119599062923837660554211657760274863302839446739306e-1+.756811736214469418753057950224046509669989260975133715914068407084936940169299629508195185776401106286569809523932123924234042532517789214932195825749e-1i
-.446241901591119688400776869142189601261523556531901697400210868169843667218638509790331277628783452697408294665892785976410623759859621300487426269281e-1+.645825076691375251238653480298424822979242917685684369446265898691909062683710007263682164260874912754982900378224006283925331145453307945542584094341e-1i
+.417579133050897059941518309995798144965221517535733719783887160288208670688989829664068942544113400636334425782863078962052778951314521221177999157290e-1-.566011089234736544884652704913591233032746676210444438180855870701180323428899060786265959020661082955080324654163731057572346773791737636485263535967e-2i
-.120351637228349121732041799646647125149029876095550571159105684349780446808287539529199180984658537401427020790798681477568135634328269871091164359520e-1-.338862439870436519801426958306051108739870320084561450526578805578928517146156510359266704882306179543843344416192808803879595726700076630966975618950e-1i
-.443992988654920534689572859228907355814448433568272971824228494937100048448353664002970253300267224013835862509260043711049093081475685646843709132729e-1-.156927935209227766765042162813257466428129717581067510667846465128744447147579579571515472315433747100871377451989803149958365950512625730279018215918e-1i
-.102151283847436194576690334743472910564062968925946123207724814162040628736374138487710815339418253316232988982566044846170810674300203697697140110337e0+.543176354751243120407787433597500339211659945919286188912126278217929232835784882543048649775681880793256590967158149799088186503775092802330367600423e-1i
+.211874883535305026146624178195024808985086302915294634817106189293740149024868541650936930408608883578129282342785220847001485445936044057163332946427e-1-.497787320743650596499500331789286615516453221058730186120314152892880302051567088292787061458685529124152568804270885611360606975025023453424667297139e-1i
-.564261978631574274403041820330788335645559602652496592011590608034989752520791775865172646415122997917767878149002609363071155273046823011151418612419e-1-.877723117781158559249325109451208151492533930615320592126213393940081078963915163845751500358667547987210601719066295982992192168357496865594924135458e-1i
-.769547140623210672835560948959961957462625513764406793340230611285214984354326459785912065828585261356232370704999461795079049373070328232600631595890e-2+.142834986262343288000781712237797201334234068572235281716078178247075214609419378071522086514608997681886562420254702705993773116920367614081847241310e-4i
+.477943811018368839400865359170473338953643184145226418508725255480185137840410317882372552289229551378998144661803565335506740768442707567756401637405e-1-.130200094719044076608367134204864017377763726261402688226581432831643470644602015141064264144999753350335545296108622166723151314784562123436993485625e0i
+.522330926594653453933613865491702280688006659781273300703156747012491350338297567907064861296526283111463744592382942140515785633465691830499911548668e-1-.290699271650568145728010608766224529778403842617068075775283232746928939423155132047682609749607551248548469393852176166838296645086326897539155607238e-1i
-.166773376420205584049941015280320621315558427722618082243937695925049448164205588926048600666107861716261286139051259890163918863073531425840671742202e-1-.207095642356548964890179270910891574336145741204947872934926000946186617897186194447474175103951798367704255074689267334586187833431317620286495267726e-1i
+.183329004978642963215796113768881162777556445876363203380822145664544043316921174872628527442236176355788232449461792890958668666958983396009644676017e-1-.855486440972367241685327153664160935105688001878184833562343963595448806126844449999427080522485946341537902595795678037504116163725955129868668175696e-1i
-.236150185973965281946653663283020048504297834760962103020353247480118087122162876761999541054487445096894856994238186762770446809020312665965831751823e-1+.103812373728766938172214637953265754204377738066859669681813609288954477831415460017807203685462698698078930894117369704871803683607429389901578975304e-2i
+.439268889633363156499376493506761201929479135956768612082013134380590517879684423805645639016695495150173626556219230916277498476462707741659935156206e-1-.454806275451135748837296439529557349560712549350176508940992435287572402690995254924442473813295915005984852972739859496365944060449553954012679213238e-1i
+.209608083474058228946259669245655228986536627308326058430780018455038993002969734541634783271159875833232336243682071349373303056418733464657720033488e-1-.317778861959478606084630577039974046297643836846673652297036498866385171902455124493643754050956400874176145306350023595141088994315617829956831052573e-1i
-.104996774289175244658758138050485081156100627357604374814068426480441638469714995504169923373038121211094646366056136948748283739472562408926408636788e0-.173680649945394913219059749813540209098653137255403320018361925200737308430345181618807501716785882987023822608653658926080827049905739738437540262164e-1i
+.570966166941473039760759418751931521411595045873290343115288645934475685236873911700215594426953029294569258578918369371648956867810560423570256731580e-1+.858172807902142539728734986629084907296256237299769303309347400456132688744818684607450301368866396500541905943900877573354825947756407353259464581316e-2i
+.195973606925848989206168154092969649216573516883901125945929810380262468725984379281550448237583308167015555878315256105414606912182251956419607661093e-1+.464883934725063644972000165083594935315224306930302624999728832829054832623978325167423087841107317250534252899563034064856366738019806754069533875472e-1i
+.714894693851263298987001407408024247468202787670947052317224274557601253299899864757682759793254493299800355179532571116924590932944121645629247400252e-2+.159728097068374370796351692005140688088896600124919719954966419655334854904717223128034867693751852036148493092648410917562724934110754628995399565078e-1i
-.591550971918416373289866944266505177852766748668450375952058852205415594517616340907213654437070605259882673751746556273085076471982234699545907686317e-1-.676045181770356900912181794763168480648441760703022350813181291395888160208656641530720580595298601508560826044138690490086460317612624379242687807824e-1i
+.770546259836924121373308467282570634132601364936254288218210867402641321453889311164017046692476315767518057615756122133058172733689188395509098032263e-3-.125525859463204510246593390844854027863131224321095633411853841376108300231584148478557435594452592615352247337728220959457804133886653823304139545974e-1i
-.639830402069172397283667692613016556337754733197112129778539243407079384693665949498022575130809551107400655867241831809027880131263870426464622999634e-1+.340829537762073634876380753910628179056098875244943052655202600565076322731332141679570281334712914051290997176512534061144456770226500932886639325455e-1i
+.431108901455373763289578182526064143549842321776505808083316093691125554157926659746599295366652839233649986270682454691069928404979342415575158036990e-1-.115328115177298286193300342814789040932645221103539489071990740247924339991346397174672820099159425108054545016416425276378010795997918731458319686233e-2i
-.140738694072723347051257955484374827036999731483301820467734666803259984468405912813880280797270996592806940906487676606784896604724797432870894746937e-1-.471497619121406119796864664580107891257884567471957078996403131534963311212739047587849566167897617788610867725472074101992362863426458240346897568321e-1i
-.366386630425999207774265957954236970312099832332892575803593786076710966119248801519887976330769543487994981252184538471853178400124660896006785529055e-1+.181180146809458623101887588132187661670483344456991561116529843936954244156826767455744300538284824238148081342209554611051701454276761552022624461620e-1i
+.204353603444918962179787561283566811312908903721179015762074942399539301384114973809207016102838924243453496395214140477674776944374691160608593926017e-1-.565028884809379337223683003039078440373625632688058038076153136081010572407159471010801524561287080752861649491211414773336325140737776021132541233709e-1i
+.309742572935365990302621935615024064181545435755699385790362779758254143227091499713936016081472824574092225517517954974271765190511966686413166012014e-1-.678398646768872753664827783416249676745067163089941565122879443402408356303184772196279893649249272705568308524048984727368654111871643736183506250033e-1i
+.294877898549652121197293690157851945102147016468657040965615180222268980100842310535184037345883653745346389510599365506366877272329693705337950075734e-1-.568350445826295838008424546998534196975448900434844486951506232555184354571784858519872983622390501446811575399524167290766675617996766169938258242850e-1i
-.147074213537327877918265409557164309393341771996536921444365655650202274172992200510262190575539341867786595516767160491551712201805753286029755468432e-1+.127257772625029713971441392558191139129153158954039101979908953737506252651477653463491372379337531937800008682030759879441229936305909672341035252901e0i
-.755151352828260420607835941832926696763618943072974909504855626707976614512064207430143514129856769341865933471255135612479839220251155863088049901100e-1-.540870245292489666994242768181499347702671234028422670224066871131759405508352376461840053959237055422587300013510447157536841660196204783841553902877e-2i
-.170566544145983037324845457249197047007211211396668744069777951339334220078780430265974776243142064415222995924199712995669537903589712416885089696348e-1-.463789344401010693677422001029414427458681055002988381283068760158750172998873441584916473512870626223915834560719674066601248263538751179604836303153e-1i
-.158000422612577384788598476620050786500730806261530569556734913168025477063078743500029841122516311751277718827175378077568303919551974669371527650606e-1-.183096454827079271210791126083631288685912754517963256559099021053877624757533530804333533620753259540565884707081995967361626290235675797695335530308e-1i
-.480748186529524112189912630781110280205513791720236529070469412687259921206736500769160790933731666803651932415504556874177145511587557566095083808746e-1-.464975597474164727272712754262562983122393224435557641929296873404106846673871366936374023608687413216576868696905172546449835118840551166423537549340e-2i
+.707468645674872988312506771487556475805008978275461104095597657294909957203253970486242083958130257313862862396465316031406712237970266876142014383972e-1-.124611865676347088066359754285669522604035761056719439266287061859305859902039886055671471940973885980918966541415152686449136260995323405636889883345e0i
-.472036759905992572683739864285063777785766319746549278197630821806751205503201510894219321892373437415452346092209050020091260304059505525251709254772e-1+.654053767704345882634082827036155702982077240690350232235749673928009526417855931725109633067059600425016231077244730236837278599364051836101027186386e-1i
-.389869025577118864228541194530410362160405611327339664724090886256794674045702145008303121354803060063845495317463855444139528380763198644242862573811e-1-.468117316132342640799492242473458723071832055587919658172731039473365971111252690744569884475859967886558395305488169950095933703023012587717413052699e-2i
-.446396065631823538309182897973330229977446607211603826616073371149769948605015221703261918928452689145238743084340936813973069256947166342985007808127e-1+.283980422240331126404688408669713291366269903880640837801116658781555422595475326890625622530676923998125233127029230209637004423615319018064533661284e-1i
+.586146154989979330548973879495140220535967436744289990937780407377695397658924573843746371007619673446545236325553302811532828283073200236096128112166e-1-.118403124179170301180840543176935436265574942139958220999276851151629225904598423578879958775832902416118205362439348680877353323925202770699823328633e-1i
+.221323674040361486745237619115200327666678555080000467263302276310825322962504129446916522152744813650923945805625478213460117494698769033725392992030e-1+.659798015424280326098524248126763848667528316385851714737813608247449015275084851217549885546564340789021031263141148933753134537177114176117421874928e-1i
+.206636342625201191020584877758803322655614544976098541308276143779459323101298334369618854230686036882476503991300247834681415285554199830360394216205e-1-.153883730899730030635256535953490537906271031093047458349293317037902455174203644522401037979644791650300859325872967016796109665015776291868031026386e-1i
+.245392879162351013593931678366574312709102989368118524064984153633424206488077174665873443373844670398442812084860432723649641107303563949072393435773e-1+.253995143923483826889159684344402204916236183792288387313638118230604580816046765527048407954072334418871489069096083542878269371623275947638016952280e-1i
-.101195104389669827890012807025756290494462219033846255051409274311752699002989072020133854613650988565726389812548077615072706231745105871265870559445e0+.298198252632403527189750296551135576599867965040679751493323986662279534921506785169574648829143020649563932498407183378258028179103520725283395724017e-1i
-.646255234187389304663147602970250310512844496828381372302144319333036356723928401995834630783855223316837955661178442781404981875061216100121962323029e-1-.166319352301442734493786011854192494813040072492533446221484001132586732209764122689060017368890203535170774762659231938488449515798224726246294377884e-1i
+.147967309239960792295826769397552373032740622708410739597484214357896461754518034444295980849536824479918675269742629802186429490600020838945739339354e-1+.117518546375352317156121289719679833423142462967046432763743233248007994633743895438488985124479005794820658158203682687098447735071442471524918006056e0i
+.214294326733665937927645612903514216336479363904547860652105535069670006271022887222662416060971119147706270108300223212797058767987233101011232599191e-1-.741752592012526722122689010768118065052229296137778787075972033631545491377063514230754166785697048195661216478932771285374887431976425304762967798351e-2i
-.376569852711168740922410500538251136742189050037857856995487502584818105498731916663038727104087958362009568959382063620981849078667384774249252397695e-1+.570872023946521770602346629206756345528026179059519737556524519481661984217106429556209778688343663557647803882228039888855616319935721237055243780761e-1i
+.249800911954571214241989349514979667071405283185119752999817750552706976029622575084513990178277233048201810625536408563742000663297524128432533643042e-1-.143825236720685111190021974479996294068483000372338654913981232400404144648378850460185295968013653426352196039687324615082041763536168814580015505928e0i
-.455746882690284814882040102310011769187013038181978669533037659054691127238982045594913670739536830307304315672849697946799851204352762020625429930859e-1+.194499775816872295100673744052851944716439713709120945314837109968991263181201025542333004186072803824250774126673324874109359977119192456670073256623e-1i
+.311894841342903726802782934989361347143776323719529667081256258626298953889551947924061490392702424212081115370086789199206702355213439998262912219958e-1+.151168569396104503623419227692105453935591889074312576148008116350016550910628956953056069932338501422604790055344952197071979788245152446378121717391e-1i
-.619924035745676905283255070379935884136320451229103750966463272725246075300767275523899401775984595485624642966632326714716685014768124178897829013101e-2+.246426248882721880248254935559431247982091372419675356158956509641685666765883947447946362832338584341290665623657510676449742453649629645272488169409e-1i
-.408335578631929220060907185946123307069122559013539692106233893514424787525872748233934673719387471437585888008177065038466564822062643527808368777032e-1+.495215307702072380835938290154469350883489320142167218030398276383138485913707617650952893838792295431252753758224025375724519561179484471482595074005e-1i
-.812092529641583116645891197762157570508979184036315236393785806684656180253449907143150851346343401831502227754883740839631550403010913135024192108034e-1+.462335755943051619157784500679224035130552061248936301559384290851534415262839448082532319917723078206050792581485659493561929252784222467297614718502e-1i
-.634220288135329772624235764638577437380074388223213332014176380310769509362767905118530206408928184011116743195256120695810956022569886655197492965457e-1-.258315148139312289966066645814689824730899106128924476262032184970809265733893377903498968775336023423705652966930063139034755888541934762357222673112e-1i
-.269428705707878135137932616750420349475417445660612492368171599264411072233670466151705967324751047076553493214659742998791881246119005498417872273988e-1+.140659376289702621915204740139112449608461489789561291462843649345381185725859530554474988107768853802716373231087129644062867128603433020732137127234e-1i
+.730758259154627541990532589954893009196184972280303181948818607881927484852921059493727916782976241849265960960325994672956244402236902159157241673923e-1+.725902698080489473729838033301172773739571431991841928251674698974695891889226900418035840620161045865484227091287257085060529923615907919558511521321e-1i
+.932357552470797007298389986254518188080780935454420122231094945287227552721799754308103022059220882404790329273996308399630608381351860704076246444596e-1-.618728297443372744493407881071717307216776227815590288023614796950726071247253817461096994704567438407727145047388647557603311508416184809504452850501e-1i
-.186755034782818095401737591511813606549633391821536237619048161666303079799732894591255363799837794988981344007399707507188847591267465722073501952741e-1+.361953113879892581509198055744789342394360077095907577420977863858360031250340618388810893828798545837118474320426708118559424711407656416106293341425e-1i
-.656491400703656675296353441567845806067003102555685303067420755255810218389111039033516231550665478750516679072049921549246920434503087820482858385047e-1-.398380866747666069933867651759838160260570757284944854975064191793189959836086919904452530388549550811261883136455472499591093867197167618198210397240e-2i
-.900541019520869411118457418094102453496315038384027025325121661757037447994270473709517580401940123052099603286227191967438054245870970785325602839936e-1-.155534053889712860698033737751381533753218629964281649132466454082678756824217198307156299655235470313232522002605586767752492780239013344632040035792e-1i


==> solutions/sicfiducial.195.a.150.txt <==
-.660837440703184870982406791270657052408659681158942710077158876618891611290885505145242368258295791711449258298779958633643145672998815707065833609869e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.487830894083218811729433235890768912088782985013583534417070838412773990906956295176027503961401049669739734028698080335526901460890326719020432151729e-1-.778930828311329502061279679601151603640467824945302429997648053029791285229343783552309531623946670698672952688511052657523035718680967318936938268421e-1i
+.126077161900914608546710291738785068891343869637181206991784957788651144652593248533143210694920894802516616657774942322708557719768774365797939113492e-1+.445983927208300463732495579027819929422437438608937232417787534909715760477371955988565020080195944610175517774308180680528781817241386882362136411598e-1i
-.447380586183965789385337237156227961931532929224583620950456263852368313364326864081780728716739192964237012324969991116813892075177422015003125567650e-1-.122626337297540472985450553705448756396166703030256821456169577064931972823276042402716814627226603883569650421481356318105822150614756351722679952404e-1i
-.295129204614143965167474576641792176399261095538964598970598588110104942294692125517645942628348827372629251033689353640311465665824342343296878502402e-1-.107263139285657506918414388877244177843546238247017264934115231837809208608366622179406918720554090907128626079265675204341369643093577409166536260278e-1i
+.727164527510380579703023438480315921316299984195288452597547490645201458424767291351406034408767067625656455454331016704282306268972697695656083220938e-2+.869090334191188715653647020682885333983337025626941494405761041591658186806629673570536090456318653130550522596646672122083483364295896351147936535712e-1i
-.465135713502896414480750298308640525637726507220958502110521305782765708217617826431943318029093722359700999892786434146675874604733646341001561466851e-1+.324965077910785667471850582892205995221318261176468869511792022267201106074970240340878384076602452375556940409198932553541704763528488400918394239221e-1i
+.421924799635337893340194319127841816965062551879518919681111617577354228040201727584744736680440343780799073055939295373952778897612447190955793304258e-1-.916195516831347295237072688375614463196634401869520086580141709463107501051067188097977367837170475217649113561057997443230328208987929386970570855857e-1i
+.365853770857102313666381253849323036746958254139621345362408601003979693653285423751096523117674401960910010451350339752833529765310161497615416682654e-1+.379668201899733322066380511611759315317540714963633081522839502681961257280039614448581117694139405209134430569280680905376753652264485644406066746623e-1i
+.210208932001917380413426914882165047664333796736138911195894667183746376043226691032584791847468288872753943507767929886200196345463696525612015356863e-1+.399623495692380118180271056729644157308480083149772718751855734410618293244044671091009696362143317594459016014493474798802141180163681249539806877288e-2i
+.678709171043970662491636607062669374662599338902359648596663832558692045490566334852365706667513000489973474900528759097056519630520576359419274617749e-2+.266798574723890252969868134046371933171933788049682711515953926407071444614856283787446660872657442928726654844173290577630648898646781277086544144662e-1i
+.203139724174194249551369383503770560758963467462719003605725323631952023870369081926738280320438048439391493683549014010284869108748878577793441153271e-1-.463851979837592436469203649668248608927526882287300464001558348571335021167263371776642349294351862420310796653964093797652774899651977890143504285763e-3i
-.260921339356640523062329778498575997248273795525358199152999287742831504432411794795319326741788061602023094930005823922871108370986242857054634903514e-1+.362963899833922770152760965088755730032264455571310305999567457301577658966955891002454746495158803021206763227700373260409638613560051371848566980825e-1i
-.580712238313842820072377407848137516229921913319515183325732749843388601396096683494319155824854310614124035559001808961667199412545658975969769841583e-1-.916938267460753065618883878370409336032220747819986081527668303670037169562703617671593228225989284571535753231374447084571130416913508901374466122672e-1i
-.267460569092654478425515333719232462124377498836931950068943062611072326492047133629625716351845267617930076659280146731395039563582435456369991009215e-1+.115036893846221465398349640347101430735750078709894756452185528733490480901674309990112637497711985473564265955839082564282963097053108346680900197448e-1i
+.694233077442651014921083505445335405555609589771434000634872593189665020005173498384991328599864225085573160796539164578675762722478992655355235589906e-1-.785781648710445359917360576254790780055495648566181173822520997102453860750277035148911472421526347862082333708194797709849981404552054877454251360142e-1i
-.688783630431495712854178062842282888128858683354477675731973796028841022125910940934435389622515531672314230219504085059579216502405455540031472583935e-1+.558661360582747936388942930177105554959193026923561560874482736013795592932737025574712601048510638259995175330780633317010196031712009765516397464474e-1i
+.123681231395106728460280297341511205401427884743373734876773070397096631124216731704660389755599142722264156058053485417960521655706944502645435151126e-1+.959587859064563271777416029372688363747977737209420028619024920502312850997968478433761018691830237742646946591224804240450059857144927811089429000628e-2i
-.277125403743673263151823695502427705992867365265432254236889410110531625490329667872690617713142275807521126956955005730180540787581237631481582610732e-1+.378743770707914048679689918216409670847573232765372991181862410242659424021935521987481680562780875229157484692589595142399258534515255489499386750702e-1i
+.506304378199840759104198409948623335640648059543942275771033950525130115364279693213023088146403742878751548888389505477697375599575717893776851228107e-1-.514980300942000104918401400147352285576014306791419412790697673487665907116528482602042009907687540081747117366398783921329446583357646255135629199052e-1i
+.421053376052534579578185872894928181965909380820549305527024936219484924788342933130022966536823181750886644294049137541682108071199575765360348835989e-1-.210392224802822441353939251299960118071698258521536224734704173795461325941552172440785943013676159208880020020734531768433754464252810241677981846524e-1i
+.271896420147513686634253656260235590868242350546073824846094788656906077904360859475414837290931711766869103320854677370273102899300293333310037455845e-1+.114193381411918224016804775450174305529729382172550746202813715877733648618365932211198853234113285729013251857994153343960653308356488959867981839870e-1i
-.577370386402800287593263406235761046639007873607047631711567590162053982621664058351944201590736848189219809428515810142634175524153379488234193137104e-1+.665650989944473251986393442256497961983268998308713110451714228287185682371438674006500224417154270830567097701423704420170921580252622450358337750949e-1i
+.924295010327078709065627138658181136433986869479066046126099875859216349210699317877249310234266274873029537880022859514162993458938119995000787522189e-1-.668113343570265132623920069218576530433684536186132905700831384109461295637593846489414400995777015756919702456704894600356178778323736921125534881793e-1i
+.884204331115047238323563040898572738648848358920242769282900206551650219805889451791318950854921093750813132828996632068325173982455313247036502434304e-1+.265334078933301423809759262195452608170170131936843651041364045159895750707999313157718802213385293146107882905595340241735583763297183750921315807856e-1i
+.411961381353053347692729077307465856120552687281072423622196418524497981682764675783225360070244777434425979733331586590563995293784715709657725458626e-1-.949308292612414302859215592602633877916434168729354130966363188361725761655989918099555597152660679311318512614167227624036891624846027705106099181934e-2i
-.119532212776944808448421319831313227516478415729427505509239902970759674196112463108933135003715232408247771484215514535964386823353683657069169017987e-2+.123052740851004450866934464357192470199831495022394011571988628858400067336430928274231716187960910905461436475186990183128852519959496795302615536730e0i
-.260921339356640523062329778498575997248273795525358199152999287742831504432411794795319326741788061602023094930005823922871108370986242857054634903514e-1+.362963899833922770152760965088755730032264455571310305999567457301577658966955891002454746495158803021206763227700373260409638613560051371848566980825e-1i
+.684376696449111076120787838435227465575551140222512365243910687320328278362775642831947183390059176348607021137395806064188364608394989120475352335688e-2-.225261641323095291763461706539323299792545436778242606564214470725288512782848978137392529982447046609113726385610979399913333519715657830147584037504e-1i
+.471314132531435559505064161697546248453683832232481318055246046283468112825044102973905881063875292760894742336921083367053379582978958210780055436506e-1-.901914275967172129434984903357448393785530020657476835759958633928602302069769882970437120996774658064979082848574745350476101956374586828320936533979e-1i
-.276385201343790005223994574542868133038638247438907095630844835619423697154545049643870573753467725265178376182257916547637203527811608656505059616988e-1+.802562061644738048239694098350237553423216314685268482666991214881069813967748372194461949690286905447943018711461375930736249407791310136008510664660e-2i
-.675073420314973540196875483689681736076097325195870002999373245174121342798126849889766485853556195978886753817614731114635759315544307988007501573873e-1+.208484137555363565856925684972393430374249487031166759599011043785433007581954082300060272223877983135292024751184200700866512520142495814390383241392e-1i
-.495950583506156288455974022016839571427674829599306141824037605765298988202152191478266477783621047306833837942656324031037355211041285945158436993358e-1+.215571247870078841937346693648744498844058570668443310390228672498132847478012144680293108918203080946865184277650733847902132505004439234553772392810e-1i
+.474994928457133454370388567944755756429358771594664849728108577469788420853765873331158583830560607763370132504007549160166406068696255870050710629464e-2+.517729316602074963432750550733321349106028235021969954818743647348700587446776156293817366472003290958337298787178420504944030877247622984995381809572e-1i
+.980721547233652765937302319428432429331947706391192967151290125696216889104155980811551154520833765661071040814075784974489079896149958044314697151958e-2+.498680814801931157463141814391167386598213055914157715427649341135764743880975212336508341867680916568192854034418537074433640908110697263345352451546e-2i
+.156958072132517631859622058124047787270992125125653201961099617500300570150118257668236248450213744390361475478980459919785840761029571499656952848869e0-.729586121964150068552793269321612333088151225505820314452936626917285942435532973857538505523761344120461160133105170162770643662895920355025271055872e-1i
-.267237732920717678878455961751521982309679945253132975056408814006295210239422631502661324998928511691380599014082201736479243102152384386501739342419e-1-.665112700032728545117569034658536646996856919919067148384853176328389947858486429819527855622727103567140980636918666274661424711337214345198920360218e-1i
+.234838268243389406590823442818979306471248972607261255371687451059168252804999529245133844656503289245952040230913735068956877866012006266890210328939e-1+.153640932553007720471857807470003118566237754907398320330579886846189667830405763094334804667842392976784103763348024870139168605866102740200837559707e-1i
-.228647609771178748754906634195173510799374479609476735184919348699698835043039398673502263670490106203599335008050634489826913793423260057431049422798e-1-.136895605788888049369754079504314795486320959941735179138547993158964157224889275714526937001163910212583412317110906722492939102195900311836135418725e-1i
-.344304217359470390642836440029213208462278982996235770983299524089051109188213517547796932361507268853496082185160723501449308695980750727139614240590e-1+.629421086247224153394597207464087607405004475329509202185596493992560805535578490390694097456974063156738452026814372292584383703334335891708511705353e-1i
+.411961381353053347692729077307465856120552687281072423622196418524497981682764675783225360070244777434425979733331586590563995293784715709657725458626e-1-.949308292612414302859215592602633877916434168729354130966363188361725761655989918099555597152660679311318512614167227624036891624846027705106099181934e-2i
+.203139724174194249551369383503770560758963467462719003605725323631952023870369081926738280320438048439391493683549014010284869108748878577793441153271e-1-.463851979837592436469203649668248608927526882287300464001558348571335021167263371776642349294351862420310796653964093797652774899651977890143504285763e-3i
-.300558795759290615964865056669284691123971768047904138161673904143698847418322480379847087958612510003968435902130473580482543444751188095657207621500e-1+.428426960583518542119247977372392555655195699806778189353307002927350683465744475260269513045265193749197803186363467513942759533672058203389924880788e-1i
-.220682755141147689860564983816156026185943444446876788148773568774278980695383032630902066937605022887528530218324142058260912661045732932707424005011e-1-.323954636286503646341380901268007577841131608595780259173640051276142266900211089311816632818938454489899350455799447598786825848685966510866712535217e-1i
-.587419983306547240357455904679110721873174162748840593583260184855141164374647489630702229419104922315466286970841311955954162381421210910337720930297e-1+.327945281115686309667841508378841140099454867202936697667662353266467723611753816012083483393383172114048357743929065861572200125108588238826618013953e-1i
+.354233795615722968865094250307380977345491202524417715404572373934616724173077681799860327061072696824662781810079135286974052296643180311974247871678e-2+.410731556622949600764345084110792936761849497994338840529767745004967517452080803378331256730156753303286945521944578059384106353361368548163315155203e-1i
+.874569704309755604311486438775330574834325425807087023096395232816326740319740767469158686508131309486600799536948342618302248458087770066945039555756e-1+.203721609035123797951826104680381002540180276734863056434931334680845913055711704236543233192519450196485313470820624145665905472383886520922329429812e-1i
-.497097967056506548472617460995624535053724453312229277180056438373213568962785375985625967387284311207961761509474372621255134651814745406815936836972e-1-.348600523880390990230002442201601007111814840757600251769081341760136069302854916998394374425145056863948368265689977423555157176765277829718517473508e-2i
-.325572526132859685361986371443884357873166968404239866663824989765130305767753798562960658764946208595629895388096098760196785932655559758307293407181e-1+.154024330082121152797286642971439441915792254399935461950215160959212320230880668634481935360569188532121608366843793839809405557404967261173049104480e-1i
-.622257218824367307592458619051543541482628726472759255595632103924366947917722938060039313745369081595324163469226319414057525481711707335437282868003e-1+.507814319834290910393911482156018276398525185345164016616471070683066639496657705581148301448201123634842653094706033051179245706992393301795235571085e-2i
-.254831875659153416546111621360982675476502449634849168883646635727013512437947120396351147328545631078972433771191462832162168239295941432163479657420e-1-.943302941441735064742911932521010545066928356266662353406727295054073605253057995612512086288002999723346837354605936973991241021404102488172045496022e-2i
-.644049792995685131260459379193639055434176595532805321799596727729207598753147753111172046215458632639918418159703309002599436165223737764405220477453e-2+.120232299365076183120497512620033506344268841505021596593042753855070394835607657943787495075115097614941357128361795611532224634811481687735135373533e-2i
+.189231046439017454348691246592324126096438179654565893684642223612844167481093601964412728653034472534497402124600683811959854426280014762152011845521e-1+.321413991059024015259433208300590561240485518865910417865764074224615796459735064870146485223967959305018677921931074087299192029610553433425015686065e-1i
-.228647609771178748754906634195173510799374479609476735184919348699698835043039398673502263670490106203599335008050634489826913793423260057431049422798e-1-.136895605788888049369754079504314795486320959941735179138547993158964157224889275714526937001163910212583412317110906722492939102195900311836135418725e-1i
+.884204331115047238323563040898572738648848358920242769282900206551650219805889451791318950854921093750813132828996632068325173982455313247036502434304e-1+.265334078933301423809759262195452608170170131936843651041364045159895750707999313157718802213385293146107882905595340241735583763297183750921315807856e-1i
+.678709171043970662491636607062669374662599338902359648596663832558692045490566334852365706667513000489973474900528759097056519630520576359419274617749e-2+.266798574723890252969868134046371933171933788049682711515953926407071444614856283787446660872657442928726654844173290577630648898646781277086544144662e-1i
-.115986671538984274182986493779043710572942731777591024799089018463283320117090921398725798706878454515652481296053293239060029737157419441191021767035e-1+.703305954539226557632312428050024484569471214334929002975080029671367023279173872410752979414491521757888059574909359761175638690101469415433453314347e-1i
-.436338158018477956668218479504781481743980504045200271463307860030054309956453715436157791947799595264646855394665443896866761806643816474012241665884e-3-.355275590652581005923061445948120787695364438899721091428375116139160233778123075660762119720635554538937166276546865209677418036494782301408602256087e-1i
-.225061406682015943788497881095239786110554974558124668672570671461839506204477942797303469858918464597043303915892589228367894201113719644774591342228e-1+.826569416322899955793244914864619411274278423693301583244398187845008912899687681185859590507940465971441411878334087892125859208426516212148957917382e-1i
-.260356567442625203575140689849964040866506136387056196313947747907084687912782707944021198948222654935374712498144868417607949798989355380199561076392e-1-.596243891085569149237434525992793409581668923866802108298815751521383646709667442919448347290887212266562145003074651766456757861407505460788875083976e-1i
+.603271379131128474840237632083108969381039370372708710379505662797970206408813839739320835319668901865103759222458968118649721658890510691496167831501e-1-.236908018374715450985201494793981981784619772364931020656542402434390523560220873064153440518910885218330949196776791220057058040684198891984284598606e-3i
-.458146004452706657385796155222201034111435866754748498834610646135269075780078623885219556591202307715810853457393493014858860639216621507763480827092e-1-.457902166502508853215946938701592930531362865073793892140775275714290090495184221621394489232290378814255430121427373060591934715782987153156103899661e-1i
-.975731780577379455666434125734606640679992296753768633833825912289634903622600540110253847094218527861178873921380032764299820259025281219048295438790e-2+.707236729424961685627614972903645162438835375104245391214825889778323477950555138395723540759979483957426794053656507987760240441396259210400832919283e-1i
+.392727181376089569793335345719904718362258170765042068559556932939565335824459631329760595100495707479848303629750254391187744835200661452767405368594e-1-.861045741074789234276793939256959070442778797392689521278574355846065605965996158245175759699886424641977544769210138667369837365066821358113752195298e-1i
-.125680014777835538143004923994314705907738786975609992065707830631018476968581250807674304961300786409856523151320273795368505727808682197416054140968e-1-.993707291103357079954403188664480172475474942131155590058655846022823537652172489187755281777587092361368835610312235544446159303448176364940615826190e-2i
-.189724102091499411255231936523571856252776424026780610239697602000829946818826859004248467056845824464048589754630722540436493525499967320343436190687e-1+.233542677647513618028743198232618526669570599985904846594245654345818793015756057245164723934407922463518994312366076304745319594813899558362200043974e-1i
-.644049792995685131260459379193639055434176595532805321799596727729207598753147753111172046215458632639918418159703309002599436165223737764405220477453e-2+.120232299365076183120497512620033506344268841505021596593042753855070394835607657943787495075115097614941357128361795611532224634811481687735135373533e-2i
+.234838268243389406590823442818979306471248972607261255371687451059168252804999529245133844656503289245952040230913735068956877866012006266890210328939e-1+.153640932553007720471857807470003118566237754907398320330579886846189667830405763094334804667842392976784103763348024870139168605866102740200837559707e-1i
+.924295010327078709065627138658181136433986869479066046126099875859216349210699317877249310234266274873029537880022859514162993458938119995000787522189e-1-.668113343570265132623920069218576530433684536186132905700831384109461295637593846489414400995777015756919702456704894600356178778323736921125534881793e-1i
+.210208932001917380413426914882165047664333796736138911195894667183746376043226691032584791847468288872753943507767929886200196345463696525612015356863e-1+.399623495692380118180271056729644157308480083149772718751855734410618293244044671091009696362143317594459016014493474798802141180163681249539806877288e-2i
+.100304086550154289315457792977701012137543285323847275536597987576693446293255592686242048935078846346175289625666877930516333595079815199427827668177e0+.207428880675783937719312019170394673778666996288374912812731057256149520965645445107635928579494958220653802480114223913607559701284330721394804032474e-1i
+.139912135036028149432664339228085021521183782665901344809439625718357009989917860369569414563353681135550812904903319601606888090871725727157859870982e-1-.388122056155547715298964799462076410028459951775342320843641040224413714623979723410418597703788002586928068086551763002306738756577097688404209015580e-1i
+.248275114753107104547131487868161768062360162271683742358712210941917961056629673813508138751595732544579623146222797318034220735349084193712448737178e-1+.727635044802264331988911156723634028159043036115766388195646426296951421129703996242998311741238503116305186835754669356414728771239200504314083135262e-1i
-.846825552194010154501241014320812721686086002179991298840078620358343771386819686357765902566072723756707803875408343709692556776543982633732007326942e-1+.117492360090584229417608877895858807363702323554230003827367621105453394876984123459203427721383909366037166533325368727999412285623257152603350920496e-1i
+.109043680326202148403827765833968957477823581079945883510410783095692252663704965440918018795286138578303043408194285972443482307738278270696306839341e-1-.371910571460370610745766897107012911770715325240842389442923263702487699459661949136822616296309483640896399738833958659347751277925343036289609692599e-1i
-.305572033750167735008206223098417829366924444082303582458569205388539766626294753898204592278579451255071921735917673144239732154566569759766121933350e-1+.903093044713125329300972003389758760972810652868521330926363588544370560274102662707357019657473016067492283870259044196822891893291093824692927817139e-3i
-.855536137458916262954474461792377803673444105436118434163280996066178564564360534127599311988144183523388668978101839551256219687808359055440931963312e-3+.288583710380765948633052490745704516140414289186611445853118488824755557664330832378386032011724440886309172370623756334505705008382105059111750944310e-1i
-.123467596946502360571582407681149914259049516387445061525427914398202149605809634709454603200661924990917828850909947358805690645060071215319143757865e0+.444020717168618853044996682360594361327771302918906881860072148312947896934547057720218075952301000459335976886025105629399262348215988019686722573939e-1i
+.876514963607404374023240172125052549392490270135915487185959227021346214679869357550508913998595382174522553190333544319488149368171058954855564790969e-1-.112042672825266640014278899134238062546795267580275989831578435149286089372712742116889914988115604373796041324927189102014150689700949269196330894153e0i
-.125680014777835538143004923994314705907738786975609992065707830631018476968581250807674304961300786409856523151320273795368505727808682197416054140968e-1-.993707291103357079954403188664480172475474942131155590058655846022823537652172489187755281777587092361368835610312235544446159303448176364940615826190e-2i
-.254831875659153416546111621360982675476502449634849168883646635727013512437947120396351147328545631078972433771191462832162168239295941432163479657420e-1-.943302941441735064742911932521010545066928356266662353406727295054073605253057995612512086288002999723346837354605936973991241021404102488172045496022e-2i
-.267237732920717678878455961751521982309679945253132975056408814006295210239422631502661324998928511691380599014082201736479243102152384386501739342419e-1-.665112700032728545117569034658536646996856919919067148384853176328389947858486429819527855622727103567140980636918666274661424711337214345198920360218e-1i
-.577370386402800287593263406235761046639007873607047631711567590162053982621664058351944201590736848189219809428515810142634175524153379488234193137104e-1+.665650989944473251986393442256497961983268998308713110451714228287185682371438674006500224417154270830567097701423704420170921580252622450358337750949e-1i
+.365853770857102313666381253849323036746958254139621345362408601003979693653285423751096523117674401960910010451350339752833529765310161497615416682654e-1+.379668201899733322066380511611759315317540714963633081522839502681961257280039614448581117694139405209134430569280680905376753652264485644406066746623e-1i
-.642429746170597861108365389394186191461466538497455297232142965631816214606366279776782554434808319209371456034348671900999416003660462935703084769477e-2+.462015903451862272560315963705698850153637458913164610360572141050851781123704131354179949624650469409190275044051437385327654150239047015855084656845e-1i
-.658968586841411008447822383685786172992728274250269540844914964255336201500597478550189322374545488162982551637668368627359698651803777363043533308269e-1-.275469226944000912498421231591050040460336965055876349746357367271224919070598728253503270644908418618725253016646836552373771518611532225110072605384e-2i
+.337508624909733580279855924414494267031496996462762909957995811710515341542034178916033135755381885682725449933079183135082476256835758178626737158151e-1-.352539617862817523444776742927939220994803469668370858651410360892671789824696547235175374096876631211976223929004006855500558120362853911519872554282e-1i
-.181586191952415880199771763207359804027910372479051943300343898169368335772744293518652396310418674793279579099312624055509340050895886737257354396819e-1-.464453308217970157049924863261721452634826825827800832118009027961825285114183260792906930500730054401335231641723522681141289972145009407968524072331e-1i
-.169952645659253204025551014266814002501649833068148167180233157801351724233131396887817863106380330470769127139278733457834345246670449812028501319413e-1+.352727643750912778979307514484390245701016964401017748545890829827290792659261542150298028443565584989240155718602756913007378496216524890241382554976e-3i
-.534333501596164769850102798673002448969242141437537057822300046376327478818554815655138136834224172414234597367718534469504404793403095253873301717150e-1-.614514767487582253936857698294407308984230144892573422242160743950409945941187857278372019464791597884268276656072421280784899825538763755667239155846e-1i
+.556574471619527600717390826064702779888135385683256071310554658868782806005019667738565657276685653318629048253417059094145885822717074361433733586347e-2+.142075131343188131036255581599796634856565500155504951408756735949829595239046585508200915992085730501648392585111290777041370198124649763011411106571e-1i
+.492881965235196039972860587093035449164578886530122139713829988655272422821891552989159664984987930602287834796471241489128259147369231323188642188924e-1+.285866623678279831907518051924548748781130930774360174797359563821777822177958843977101377865444475173442314214748060696706364614709109000064631160539e-1i
-.123467596946502360571582407681149914259049516387445061525427914398202149605809634709454603200661924990917828850909947358805690645060071215319143757865e0+.444020717168618853044996682360594361327771302918906881860072148312947896934547057720218075952301000459335976886025105629399262348215988019686722573939e-1i
+.392727181376089569793335345719904718362258170765042068559556932939565335824459631329760595100495707479848303629750254391187744835200661452767405368594e-1-.861045741074789234276793939256959070442778797392689521278574355846065605965996158245175759699886424641977544769210138667369837365066821358113752195298e-1i
-.622257218824367307592458619051543541482628726472759255595632103924366947917722938060039313745369081595324163469226319414057525481711707335437282868003e-1+.507814319834290910393911482156018276398525185345164016616471070683066639496657705581148301448201123634842653094706033051179245706992393301795235571085e-2i
+.156958072132517631859622058124047787270992125125653201961099617500300570150118257668236248450213744390361475478980459919785840761029571499656952848869e0-.729586121964150068552793269321612333088151225505820314452936626917285942435532973857538505523761344120461160133105170162770643662895920355025271055872e-1i
+.271896420147513686634253656260235590868242350546073824846094788656906077904360859475414837290931711766869103320854677370273102899300293333310037455845e-1+.114193381411918224016804775450174305529729382172550746202813715877733648618365932211198853234113285729013251857994153343960653308356488959867981839870e-1i
+.421924799635337893340194319127841816965062551879518919681111617577354228040201727584744736680440343780799073055939295373952778897612447190955793304258e-1-.916195516831347295237072688375614463196634401869520086580141709463107501051067188097977367837170475217649113561057997443230328208987929386970570855857e-1i
+.538296390735931985736477005527775424213410322728621451315632724679844694966616705626519245108193044383738701572420392151930937256727333235213444470423e-1+.812702175064045957575703364348571979866329475897961009081001958308249551392218821275492426268977398722940757828419035418955646005759796575148033641739e-1i
+.159509243530234977391655653811396313245643346398046566852490861596716006279896265527531983268450260019129707366396079707089053190516765549779961463289e-1+.129654168079893702304933658207605640720726821145971236165692834485973787757310016901761079366750704967975020437662158088969117365239076724655463547704e0i
-.244770284375590167260192578064018007922414529699465073902564556701564427200583920579818094959595556233855084931949653712610889775749563277035037157707e-1+.395205475942719518027040695639244300388736979417845013450194380039884881383703090136049601712924499877471524435811344863965568118923376904505196815201e-1i
+.483555873890722704208193345054912217848073092576105736630202729794087238177619636499422254531413846450635690416852037149817681696506502065030647982089e-1-.113041211112016591517079872726188463408866523344510138580437378290309871011279528383874831329920459836285068909766309322515748777289949611250413115250e-1i
-.428514178624188381067259983387774918001690575073134298077290116511581040192773990195549977892241416744320895186134554498092642462499858302178663588259e-1+.867978351083144841080702168007895368289818024824536918333798720479562482555237008130164862393591263529032549904703482750467052006792867502813981847328e-1i
+.467813847662616691879964442154196271895429706425110127503574348014689525638007369036909696683103635567752725755082654205938607056498286099876950535825e-2-.117919525346551763738079087014287980789316390583903256330537391149558323077349527252569272356914820871449512092909780969486352760515447182389111595312e0i
-.989805527283971432105059382925051056301149054946780740158539009959119260659310106100333221168740239695622106225163069509599722633119087834366515515279e-1+.179344483941206561326715553155878900671055169606340262947422940222374393922114513577065363801730472511296871399962805183778428699598995621785882261306e-1i
+.556574471619527600717390826064702779888135385683256071310554658868782806005019667738565657276685653318629048253417059094145885822717074361433733586347e-2+.142075131343188131036255581599796634856565500155504951408756735949829595239046585508200915992085730501648392585111290777041370198124649763011411106571e-1i
-.855536137458916262954474461792377803673444105436118434163280996066178564564360534127599311988144183523388668978101839551256219687808359055440931963312e-3+.288583710380765948633052490745704516140414289186611445853118488824755557664330832378386032011724440886309172370623756334505705008382105059111750944310e-1i
-.975731780577379455666434125734606640679992296753768633833825912289634903622600540110253847094218527861178873921380032764299820259025281219048295438790e-2+.707236729424961685627614972903645162438835375104245391214825889778323477950555138395723540759979483957426794053656507987760240441396259210400832919283e-1i
-.325572526132859685361986371443884357873166968404239866663824989765130305767753798562960658764946208595629895388096098760196785932655559758307293407181e-1+.154024330082121152797286642971439441915792254399935461950215160959212320230880668634481935360569188532121608366843793839809405557404967261173049104480e-1i
+.980721547233652765937302319428432429331947706391192967151290125696216889104155980811551154520833765661071040814075784974489079896149958044314697151958e-2+.498680814801931157463141814391167386598213055914157715427649341135764743880975212336508341867680916568192854034418537074433640908110697263345352451546e-2i
+.421053376052534579578185872894928181965909380820549305527024936219484924788342933130022966536823181750886644294049137541682108071199575765360348835989e-1-.210392224802822441353939251299960118071698258521536224734704173795461325941552172440785943013676159208880020020734531768433754464252810241677981846524e-1i
-.465135713502896414480750298308640525637726507220958502110521305782765708217617826431943318029093722359700999892786434146675874604733646341001561466851e-1+.324965077910785667471850582892205995221318261176468869511792022267201106074970240340878384076602452375556940409198932553541704763528488400918394239221e-1i
-.607926808978576392912544420136969662027471729292012424718778890628074577157487677794367630865073899026195108869230524118504025576891053911263219038740e-1+.190389802777503205612836272216684824681718215969801156009686998383682613913007714233168751314108032161392247558171177961734402249528862479699216201604e-2i
+.117616796958188385560343542714282346145875759490372261173133495932085722182785703984051001919015577090588613122081978144627517973154956559866548774981e-2+.928963310855057561091278309888273849858611502628655035327095353756723362546285123863461434794836324486108488525333553666152141071237256097663667962176e-1i
-.234305620057405997172247041189178633304281346935033263498304340254127685426514227327945416280878403169686979208269500645743304194223536753194120608338e-1-.634810443519706161733010913024773694887178203919337728533161293068834845249421288206924809827604462908084196680186972914078909060127007602581781157006e-1i
+.203738943738242585180789631678193507721450577803287877627214684143538167473955366194905881872651895792162773996709700132114833287740575847532971578830e-1+.734466417923975933654262386090835235512093959088686477161908140585155957395573889746173470251426486818887187814529549075366257296745040024181671815064e-1i
+.530122379739196482629357706859468279713360507408003438169890182613939825937196049745777258506424984540820792604305551523273961298611033493960016021929e-1-.676721143297212993265045614076392866958496291527169637041937974282004047770871349602762081743072627773940703798624001918354565559390351568407406172278e-1i
-.251516214404631323556482752172800026931504322855238924251962571565216092324898650985962948176882970618072843870297878499765720015414012393419334656605e-1-.397149598464602861329291873250071380826311040236971564073611225323392241316598790143762279279684446458899683888887985858941662763680324928408397489684e-1i
+.467813847662616691879964442154196271895429706425110127503574348014689525638007369036909696683103635567752725755082654205938607056498286099876950535825e-2-.117919525346551763738079087014287980789316390583903256330537391149558323077349527252569272356914820871449512092909780969486352760515447182389111595312e0i
-.534333501596164769850102798673002448969242141437537057822300046376327478818554815655138136834224172414234597367718534469504404793403095253873301717150e-1-.614514767487582253936857698294407308984230144892573422242160743950409945941187857278372019464791597884268276656072421280784899825538763755667239155846e-1i
-.305572033750167735008206223098417829366924444082303582458569205388539766626294753898204592278579451255071921735917673144239732154566569759766121933350e-1+.903093044713125329300972003389758760972810652868521330926363588544370560274102662707357019657473016067492283870259044196822891893291093824692927817139e-3i
-.458146004452706657385796155222201034111435866754748498834610646135269075780078623885219556591202307715810853457393493014858860639216621507763480827092e-1-.457902166502508853215946938701592930531362865073793892140775275714290090495184221621394489232290378814255430121427373060591934715782987153156103899661e-1i
-.497097967056506548472617460995624535053724453312229277180056438373213568962785375985625967387284311207961761509474372621255134651814745406815936836972e-1-.348600523880390990230002442201601007111814840757600251769081341760136069302854916998394374425145056863948368265689977423555157176765277829718517473508e-2i
+.474994928457133454370388567944755756429358771594664849728108577469788420853765873331158583830560607763370132504007549160166406068696255870050710629464e-2+.517729316602074963432750550733321349106028235021969954818743647348700587446776156293817366472003290958337298787178420504944030877247622984995381809572e-1i
+.506304378199840759104198409948623335640648059543942275771033950525130115364279693213023088146403742878751548888389505477697375599575717893776851228107e-1-.514980300942000104918401400147352285576014306791419412790697673487665907116528482602042009907687540081747117366398783921329446583357646255135629199052e-1i
+.727164527510380579703023438480315921316299984195288452597547490645201458424767291351406034408767067625656455454331016704282306268972697695656083220938e-2+.869090334191188715653647020682885333983337025626941494405761041591658186806629673570536090456318653130550522596646672122083483364295896351147936535712e-1i
-.429883660760728430331662229060339050837430753277955845500580435359317882486535360531496393327421840527931948436936928769263643632997326473535591544642e-1+.494834532376501556804047698445455892249106641696493801209818868755919850536835436899227248163085654722033618286868802006671090850834701735345799998680e-1i
-.732165949710113670036017579890357211766673122582186843798192660411592493863600275481543284036289750179799948657415867752830665371543905878704655044431e-1-.701033299219237515544941325272619137786910141941381165538695231243062633739441741075749877494368539292323493064164520891752639788985802430672867107097e-1i
-.857539874907589371944584219982999736182458029572501955151066218664998677765948756812729988998917567863700355680733871624475432723598681431591552556872e-1+.450656137252016901153871925774732361326541667226223964841398702575244735977363429956036896209165751408532573814815375691392451128063216869497432114144e-1i
+.104688190790473350812523902491288945901241659898341671620838667485733044816716570503826310000279946853494523445338136897420150268208779606700098623962e-1-.813228171810717821220641994363145755265413070498097302682536245422459553285360437120006040335239702957413829199246366017827115680956767545718486200607e-1i
-.501526152036992808239132831379631207397923946507799692034686170407947414619673720701081029813494687140057317477073713849627612556368352657220813701803e-2-.108785376238102450893937935644606380114691673257558926740893529307409388928126058941276746681808430488973240648550078269229061729423022999431503304639e0i
+.530122379739196482629357706859468279713360507408003438169890182613939825937196049745777258506424984540820792604305551523273961298611033493960016021929e-1-.676721143297212993265045614076392866958496291527169637041937974282004047770871349602762081743072627773940703798624001918354565559390351568407406172278e-1i
-.428514178624188381067259983387774918001690575073134298077290116511581040192773990195549977892241416744320895186134554498092642462499858302178663588259e-1+.867978351083144841080702168007895368289818024824536918333798720479562482555237008130164862393591263529032549904703482750467052006792867502813981847328e-1i
-.169952645659253204025551014266814002501649833068148167180233157801351724233131396887817863106380330470769127139278733457834345246670449812028501319413e-1+.352727643750912778979307514484390245701016964401017748545890829827290792659261542150298028443565584989240155718602756913007378496216524890241382554976e-3i
+.109043680326202148403827765833968957477823581079945883510410783095692252663704965440918018795286138578303043408194285972443482307738278270696306839341e-1-.371910571460370610745766897107012911770715325240842389442923263702487699459661949136822616296309483640896399738833958659347751277925343036289609692599e-1i
+.603271379131128474840237632083108969381039370372708710379505662797970206408813839739320835319668901865103759222458968118649721658890510691496167831501e-1-.236908018374715450985201494793981981784619772364931020656542402434390523560220873064153440518910885218330949196776791220057058040684198891984284598606e-3i
+.874569704309755604311486438775330574834325425807087023096395232816326740319740767469158686508131309486600799536948342618302248458087770066945039555756e-1+.203721609035123797951826104680381002540180276734863056434931334680845913055711704236543233192519450196485313470820624145665905472383886520922329429812e-1i
-.495950583506156288455974022016839571427674829599306141824037605765298988202152191478266477783621047306833837942656324031037355211041285945158436993358e-1+.215571247870078841937346693648744498844058570668443310390228672498132847478012144680293108918203080946865184277650733847902132505004439234553772392810e-1i
-.277125403743673263151823695502427705992867365265432254236889410110531625490329667872690617713142275807521126956955005730180540787581237631481582610732e-1+.378743770707914048679689918216409670847573232765372991181862410242659424021935521987481680562780875229157484692589595142399258534515255489499386750702e-1i
-.295129204614143965167474576641792176399261095538964598970598588110104942294692125517645942628348827372629251033689353640311465665824342343296878502402e-1-.107263139285657506918414388877244177843546238247017264934115231837809208608366622179406918720554090907128626079265675204341369643093577409166536260278e-1i
+.282919089678400636623740376384847504261467958007678268132889166023758843235188702356476125487119024623762429949251906124787588938591210718625146206435e-1+.327891396106159040722779853193293834166886850276997120796413894815901178583557813141015150274666739164923105995806625582851021501826294316645467909592e-1i
-.480142051517894788503644741201397174903268759532485425109675560753162006048501831289485434827684347787890394351854855446844783251996354543722682367234e-1-.290503345263661905201651515084625674803329329949835496955208426504242010399015597961667614470633331616716486544815603221221672178441955967015501631587e-1i
+.639650020027530468556685349704275474759205720527603111218578228276087196757296497662367785524833976219931128454467268523403882486949324231561787352158e-2+.364564231099246519675110389329678786266174538227647504572826341916930101741220192126437871018485639579078239898974752167749311583210535198160035338234e-1i
+.116802727554689511826388582523843743266884759266190731134804896309808380917751642659427013354853467829949565957222632199694401211853835632621891132172e0-.804988711731790392764205192481471031121367248943602487902841102607426108034238085453413501130643089152379413433260166254122512607095125445174468470382e-1i
+.104688190790473350812523902491288945901241659898341671620838667485733044816716570503826310000279946853494523445338136897420150268208779606700098623962e-1-.813228171810717821220641994363145755265413070498097302682536245422459553285360437120006040335239702957413829199246366017827115680956767545718486200607e-1i
+.203738943738242585180789631678193507721450577803287877627214684143538167473955366194905881872651895792162773996709700132114833287740575847532971578830e-1+.734466417923975933654262386090835235512093959088686477161908140585155957395573889746173470251426486818887187814529549075366257296745040024181671815064e-1i
+.483555873890722704208193345054912217848073092576105736630202729794087238177619636499422254531413846450635690416852037149817681696506502065030647982089e-1-.113041211112016591517079872726188463408866523344510138580437378290309871011279528383874831329920459836285068909766309322515748777289949611250413115250e-1i
-.181586191952415880199771763207359804027910372479051943300343898169368335772744293518652396310418674793279579099312624055509340050895886737257354396819e-1-.464453308217970157049924863261721452634826825827800832118009027961825285114183260792906930500730054401335231641723522681141289972145009407968524072331e-1i
-.846825552194010154501241014320812721686086002179991298840078620358343771386819686357765902566072723756707803875408343709692556776543982633732007326942e-1+.117492360090584229417608877895858807363702323554230003827367621105453394876984123459203427721383909366037166533325368727999412285623257152603350920496e-1i
-.260356567442625203575140689849964040866506136387056196313947747907084687912782707944021198948222654935374712498144868417607949798989355380199561076392e-1-.596243891085569149237434525992793409581668923866802108298815751521383646709667442919448347290887212266562145003074651766456757861407505460788875083976e-1i
+.354233795615722968865094250307380977345491202524417715404572373934616724173077681799860327061072696824662781810079135286974052296643180311974247871678e-2+.410731556622949600764345084110792936761849497994338840529767745004967517452080803378331256730156753303286945521944578059384106353361368548163315155203e-1i
-.675073420314973540196875483689681736076097325195870002999373245174121342798126849889766485853556195978886753817614731114635759315544307988007501573873e-1+.208484137555363565856925684972393430374249487031166759599011043785433007581954082300060272223877983135292024751184200700866512520142495814390383241392e-1i
+.123681231395106728460280297341511205401427884743373734876773070397096631124216731704660389755599142722264156058053485417960521655706944502645435151126e-1+.959587859064563271777416029372688363747977737209420028619024920502312850997968478433761018691830237742646946591224804240450059857144927811089429000628e-2i
-.447380586183965789385337237156227961931532929224583620950456263852368313364326864081780728716739192964237012324969991116813892075177422015003125567650e-1-.122626337297540472985450553705448756396166703030256821456169577064931972823276042402716814627226603883569650421481356318105822150614756351722679952404e-1i
-.431555939858316261336067524720406536401358735990858710595468597378627374878974149226229795811531851767542600240704442836166841779743710818744942536052e-1-.356927891072875633919554991373922345954151544171793379246658740734453324733972361868452297150418522920435080547959654470769433163160698656015130384807e-1i
+.185208928502311899017077077986272482110649695716755276731063837511487575876215895731217883304618990185525501323609425732115600592974232117699806569595e-1+.713641957596554041073886159021978515521922589604265195983922859508774782714862369768881660010357827873862714302790250701274653536799453277555048562207e-2i
-.145835972471666641486017247028839005226494106413896619194948263238673083738851525408173874212328157035046813942338228174337578802944339642728719945976e0+.264563674446789192107458523458495610514413752917449131533766291199527443161305706115086779475576238398386354009867696875664614234718532699163999275456e-1i
+.639650020027530468556685349704275474759205720527603111218578228276087196757296497662367785524833976219931128454467268523403882486949324231561787352158e-2+.364564231099246519675110389329678786266174538227647504572826341916930101741220192126437871018485639579078239898974752167749311583210535198160035338234e-1i
-.857539874907589371944584219982999736182458029572501955151066218664998677765948756812729988998917567863700355680733871624475432723598681431591552556872e-1+.450656137252016901153871925774732361326541667226223964841398702575244735977363429956036896209165751408532573814815375691392451128063216869497432114144e-1i
-.234305620057405997172247041189178633304281346935033263498304340254127685426514227327945416280878403169686979208269500645743304194223536753194120608338e-1-.634810443519706161733010913024773694887178203919337728533161293068834845249421288206924809827604462908084196680186972914078909060127007602581781157006e-1i
-.244770284375590167260192578064018007922414529699465073902564556701564427200583920579818094959595556233855084931949653712610889775749563277035037157707e-1+.395205475942719518027040695639244300388736979417845013450194380039884881383703090136049601712924499877471524435811344863965568118923376904505196815201e-1i
+.337508624909733580279855924414494267031496996462762909957995811710515341542034178916033135755381885682725449933079183135082476256835758178626737158151e-1-.352539617862817523444776742927939220994803469668370858651410360892671789824696547235175374096876631211976223929004006855500558120362853911519872554282e-1i
+.248275114753107104547131487868161768062360162271683742358712210941917961056629673813508138751595732544579623146222797318034220735349084193712448737178e-1+.727635044802264331988911156723634028159043036115766388195646426296951421129703996242998311741238503116305186835754669356414728771239200504314083135262e-1i
-.225061406682015943788497881095239786110554974558124668672570671461839506204477942797303469858918464597043303915892589228367894201113719644774591342228e-1+.826569416322899955793244914864619411274278423693301583244398187845008912899687681185859590507940465971441411878334087892125859208426516212148957917382e-1i
-.587419983306547240357455904679110721873174162748840593583260184855141164374647489630702229419104922315466286970841311955954162381421210910337720930297e-1+.327945281115686309667841508378841140099454867202936697667662353266467723611753816012083483393383172114048357743929065861572200125108588238826618013953e-1i
-.276385201343790005223994574542868133038638247438907095630844835619423697154545049643870573753467725265178376182257916547637203527811608656505059616988e-1+.802562061644738048239694098350237553423216314685268482666991214881069813967748372194461949690286905447943018711461375930736249407791310136008510664660e-2i
-.688783630431495712854178062842282888128858683354477675731973796028841022125910940934435389622515531672314230219504085059579216502405455540031472583935e-1+.558661360582747936388942930177105554959193026923561560874482736013795592932737025574712601048510638259995175330780633317010196031712009765516397464474e-1i
+.126077161900914608546710291738785068891343869637181206991784957788651144652593248533143210694920894802516616657774942322708557719768774365797939113492e-1+.445983927208300463732495579027819929422437438608937232417787534909715760477371955988565020080195944610175517774308180680528781817241386882362136411598e-1i
+.182365612922023765158541773079389026568548907922940241211444928663036549706717025616801831532893359631170541998628999142819685316567889080423468468094e-1+.987604517127170004367526071294810211885138709815112714924171086646415621173239512883720345951350424564928556680927129150622646350415691070920770455233e-1i
-.337126935880476141880052794674722945576266282476801617755801564173329440031323769822797068688306829169278920319287175149129063966745872567732727194427e-1-.878127055683762309583819005522082301014459646927542587859346793947377587678145331015799944170232640826822870025010378586553386476568683931401885361844e-1i
+.185208928502311899017077077986272482110649695716755276731063837511487575876215895731217883304618990185525501323609425732115600592974232117699806569595e-1+.713641957596554041073886159021978515521922589604265195983922859508774782714862369768881660010357827873862714302790250701274653536799453277555048562207e-2i
-.480142051517894788503644741201397174903268759532485425109675560753162006048501831289485434827684347787890394351854855446844783251996354543722682367234e-1-.290503345263661905201651515084625674803329329949835496955208426504242010399015597961667614470633331616716486544815603221221672178441955967015501631587e-1i
-.732165949710113670036017579890357211766673122582186843798192660411592493863600275481543284036289750179799948657415867752830665371543905878704655044431e-1-.701033299219237515544941325272619137786910141941381165538695231243062633739441741075749877494368539292323493064164520891752639788985802430672867107097e-1i
+.117616796958188385560343542714282346145875759490372261173133495932085722182785703984051001919015577090588613122081978144627517973154956559866548774981e-2+.928963310855057561091278309888273849858611502628655035327095353756723362546285123863461434794836324486108488525333553666152141071237256097663667962176e-1i
+.159509243530234977391655653811396313245643346398046566852490861596716006279896265527531983268450260019129707366396079707089053190516765549779961463289e-1+.129654168079893702304933658207605640720726821145971236165692834485973787757310016901761079366750704967975020437662158088969117365239076724655463547704e0i
-.658968586841411008447822383685786172992728274250269540844914964255336201500597478550189322374545488162982551637668368627359698651803777363043533308269e-1-.275469226944000912498421231591050040460336965055876349746357367271224919070598728253503270644908418618725253016646836552373771518611532225110072605384e-2i
+.139912135036028149432664339228085021521183782665901344809439625718357009989917860369569414563353681135550812904903319601606888090871725727157859870982e-1-.388122056155547715298964799462076410028459951775342320843641040224413714623979723410418597703788002586928068086551763002306738756577097688404209015580e-1i
-.436338158018477956668218479504781481743980504045200271463307860030054309956453715436157791947799595264646855394665443896866761806643816474012241665884e-3-.355275590652581005923061445948120787695364438899721091428375116139160233778123075660762119720635554538937166276546865209677418036494782301408602256087e-1i
-.220682755141147689860564983816156026185943444446876788148773568774278980695383032630902066937605022887528530218324142058260912661045732932707424005011e-1-.323954636286503646341380901268007577841131608595780259173640051276142266900211089311816632818938454489899350455799447598786825848685966510866712535217e-1i
+.471314132531435559505064161697546248453683832232481318055246046283468112825044102973905881063875292760894742336921083367053379582978958210780055436506e-1-.901914275967172129434984903357448393785530020657476835759958633928602302069769882970437120996774658064979082848574745350476101956374586828320936533979e-1i
+.694233077442651014921083505445335405555609589771434000634872593189665020005173498384991328599864225085573160796539164578675762722478992655355235589906e-1-.785781648710445359917360576254790780055495648566181173822520997102453860750277035148911472421526347862082333708194797709849981404552054877454251360142e-1i
+.487830894083218811729433235890768912088782985013583534417070838412773990906956295176027503961401049669739734028698080335526901460890326719020432151729e-1-.778930828311329502061279679601151603640467824945302429997648053029791285229343783552309531623946670698672952688511052657523035718680967318936938268421e-1i
-.726374952160540114378748069571762449710825739006375828562090810762564938467992864868649339945282327004285728164542654785604650568290711342413909919797e-1-.154001869712594956913695756505952699461129540904900743427717454499810115998289225846825422970234302755004332724848101974556939336914180778922630881888e-1i
+.182365612922023765158541773079389026568548907922940241211444928663036549706717025616801831532893359631170541998628999142819685316567889080423468468094e-1+.987604517127170004367526071294810211885138709815112714924171086646415621173239512883720345951350424564928556680927129150622646350415691070920770455233e-1i
-.431555939858316261336067524720406536401358735990858710595468597378627374878974149226229795811531851767542600240704442836166841779743710818744942536052e-1-.356927891072875633919554991373922345954151544171793379246658740734453324733972361868452297150418522920435080547959654470769433163160698656015130384807e-1i
+.282919089678400636623740376384847504261467958007678268132889166023758843235188702356476125487119024623762429949251906124787588938591210718625146206435e-1+.327891396106159040722779853193293834166886850276997120796413894815901178583557813141015150274666739164923105995806625582851021501826294316645467909592e-1i
-.429883660760728430331662229060339050837430753277955845500580435359317882486535360531496393327421840527931948436936928769263643632997326473535591544642e-1+.494834532376501556804047698445455892249106641696493801209818868755919850536835436899227248163085654722033618286868802006671090850834701735345799998680e-1i
-.607926808978576392912544420136969662027471729292012424718778890628074577157487677794367630865073899026195108869230524118504025576891053911263219038740e-1+.190389802777503205612836272216684824681718215969801156009686998383682613913007714233168751314108032161392247558171177961734402249528862479699216201604e-2i
+.538296390735931985736477005527775424213410322728621451315632724679844694966616705626519245108193044383738701572420392151930937256727333235213444470423e-1+.812702175064045957575703364348571979866329475897961009081001958308249551392218821275492426268977398722940757828419035418955646005759796575148033641739e-1i
-.642429746170597861108365389394186191461466538497455297232142965631816214606366279776782554434808319209371456034348671900999416003660462935703084769477e-2+.462015903451862272560315963705698850153637458913164610360572141050851781123704131354179949624650469409190275044051437385327654150239047015855084656845e-1i
+.100304086550154289315457792977701012137543285323847275536597987576693446293255592686242048935078846346175289625666877930516333595079815199427827668177e0+.207428880675783937719312019170394673778666996288374912812731057256149520965645445107635928579494958220653802480114223913607559701284330721394804032474e-1i
-.115986671538984274182986493779043710572942731777591024799089018463283320117090921398725798706878454515652481296053293239060029737157419441191021767035e-1+.703305954539226557632312428050024484569471214334929002975080029671367023279173872410752979414491521757888059574909359761175638690101469415433453314347e-1i
-.300558795759290615964865056669284691123971768047904138161673904143698847418322480379847087958612510003968435902130473580482543444751188095657207621500e-1+.428426960583518542119247977372392555655195699806778189353307002927350683465744475260269513045265193749197803186363467513942759533672058203389924880788e-1i
+.684376696449111076120787838435227465575551140222512365243910687320328278362775642831947183390059176348607021137395806064188364608394989120475352335688e-2-.225261641323095291763461706539323299792545436778242606564214470725288512782848978137392529982447046609113726385610979399913333519715657830147584037504e-1i
-.267460569092654478425515333719232462124377498836931950068943062611072326492047133629625716351845267617930076659280146731395039563582435456369991009215e-1+.115036893846221465398349640347101430735750078709894756452185528733490480901674309990112637497711985473564265955839082564282963097053108346680900197448e-1i


==> solutions/sicfiducial.199.a.150.txt <==
+.383572418329035398224369482077227177610735184565925261655732590467008905292159122218313104592604354678590854920433768399309801819026328888368374949967e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.801360650485130019818539009486516089612760958843561339412708574097872023803880862130526244634795178733803184032871764601356131691571481498861565636451e-1-.725632917292370369133816921194193181908114997235924805175924974181239048011023303415714436693329296525587773478579258971532248056250704663968885678851e-1i
+.952813122648136241963670210070407759142590364736588608441028419277075586535501704083387438875788267202591019222633045342670333635523598233454959619047e-1+.714676102315158951291115114704298530356107994807153495434731823572960618376922611828654058626264920004891912969362871116044335247822959145612220658773e-1i
+.629197949212686697211635199853671918572369707292817646948337112356223215624261318995658865007249019289500177481094024004087543385819404199478908498365e-2+.323052836057538373292550868952650024133237698559838606015039614719345500709902945338555468145489559694794620421732761553198711064623646867813794899533e-2i
-.319478370020701992149025221867314782975257681837484783294242547189491494511575675030836571714485359578061890684890079399483841566767334103731630807550e-1-.441736255733210113767330916238838468223209447002606226723528092057999167797551443164004452713112820013253502328937994769508224391551104017030500026759e-2i
+.228345124137249015090520467866393266971573921347708860288353006022596276993614823792283953930862771508786632624626523293747398366797190820872314810703e-1+.319328977640357549142023148751338372517359863441896699082986934040130707385075191730725566496835734648481835397757488454860636153275836113548652345388e-1i
-.518295545684986118336139330399318089551994943983436624733606166543397763880856487188792074269019346114042349804420205557733500500389812573046198695497e-1-.518663831947451056748170342898867680490869128799151984662313653204586694612664701055247944133908704665677466900947954679948139654888102060912370465277e-1i
-.639192653348790411587271815838978103626387812386953913517759756656111249168746645735430627523869926653165920527221166392859376602867430829507003612174e-2+.367452817399386802094797303499535323551550342007881311631084687952445948640534225009782731769421514142208208809457717270053328446501396443271679007282e-1i
+.638518700597864221169112199003878899073197988156957301277043099463866645889270502107671948183795893156242224967355566340369061765902912091380407390442e-1+.314228673824949001517003537010323645451397411741484031498669954859786238509126884404483515477573682136542292153152124121024403678990958257123076379856e-1i
-.271802093122501414483455054806826534190430027943166120563989206963011927503030405516732456133128671469090438732858399340341154632129846614495794660417e-1-.987302207266603552601139490743297771993058614515863508951224699456377335497759142787729025610568558996919268478215044360787320949780054623870491010629e-1i
-.390719814995418105259518867216631422510505995965481515382560837496034429240513740408469945168669011472400339954415477762331171677214198717779172346214e-1-.359891101432544149167196939723031894101005797382264520352875792466331558013349445045505165983993559530756045634765008558029883557203839164465280174539e-1i
-.312131654565494563941253667847951900001852459418128090946765105813059710659126327825338940774859607408015830008205662648714227824193168837704283321339e-1-.586374914612577243083689295892259590908675906131444857356627303329434710314620201287470906503782600198557997294017722249123608190981465447851839929387e-1i
-.311130904298809913014177668150963268226863363553317090096981265492385236371267281967730155605819917196846788987929800324923488149413575722692732324233e-3+.803633477254482117361841753902450882643760197664796652319841739285090700962260801444299291094003468782918011563646828716496613235618167797696243057354e-1i
-.117151258162734401031965355837220004821232554493767868744589966689063554324577448480630781774671618600964691866359731436745764099078164916311459276849e-1-.467538473328734762935683780513369338667311868967552358957929009823291177152603194147164375219635768794427915537251843903719061333852403177911765207169e-1i
+.301681669501339174219046722012939303067614076992773466507873231647016194718671718465684488228716260789826575136892266518168534913664077749431758749782e-2+.888294519319992932632511006014550774699932444795409052555114487454808119042706056099597547323264668408588634530337190501950644713891293441594454578761e-2i
+.435609958505409087083198023320200321708118381355915279802413884423341073397071470985250666514112291817817450414284660853235087983753507580685951961941e-1-.315044507748022779434642186636872854964864201600891144473100227133432170380880406392560517447269035680638398188879736096691037399041297818896419729623e-1i
-.336312180378689102406478167029817928078654816669589402430851019640220776807576202846455897651086942997569914952139131666439252498055512205421539812151e-1-.528144400361723238110602171784056436716025892993028901142532902597366143633515417466478385045364356256654739404805212384869188836458505517087968160245e-1i
+.779435196537131480016679119227677211926861113383256547720650116933868842355149825789669695653738539891247753467017173996563969534774699362403457301033e-1-.399432830765800775089940454647323198730299028223455686646558261354134480678422999226100707553639164933254873467039475981221905951533791461663875217199e-1i
+.836252082282807776460623312188922850577174300772404384429448761582845721246863652325522439739855239680819536438191109503765064821854243215403399874797e-2-.375703203867250642454082332755651922761131747762534569726206644408651815319712734412119588857938375219880268131608957662545959402003272311466342296505e-1i
-.196474239629972605337885071721114695523020447902863296678887493178628844191299345756832021546749253375177124852510607285299838776154147718461108550887e-1-.465736442253606051984511556341464092475684776160081903114941292954662856307791042562686888178375260428555314874337954417578655404348179648205828396275e-1i
+.228101273141659002852071150673322085187295378095646992224682896918422111396095179293913687072432533100344240206946962829756038817966303615459300878037e-1-.875077376923792681874289952801963854248457167073066316111994035258541718784188711704147447011805653697858292790218294647018869841925039779424710032041e-2i
-.305695289855959456349883685380021253509008549149458183361380150853480377741330659912257464871026691073795163860445467327576433638856762070981309492807e-1+.134291289288553274401917402953086201751657727749188849059931856683062632752338627360172918665047299602769045622123299335802829474391556305063977017852e0i
+.992508350775318876333617902725678979523795003795760717677714547318435389046768848125024078251021713300475408747917993705344150455982041273152570642817e-2+.273492059177561408700967099446221336243604594744042271868281184566022283507025998834370796310505632854660110214282018828808195033788086611412611938379e-1i
-.712704937354509307956381957493454784892488924405356875775505906121351552248374801607718392078354962990298446171937210259460246322159737909344555018538e-1+.603194968075770375138429466408944470624507881582099777728996627261393049855977618648648230268621493523154473425653860942690170211168761645714012334315e-1i
-.599164742357882645046498716312698138716232148974519272508491562576600451103721676032333889794030079796141557899500911854770878438758130418899793931164e-1+.600842240848685437665243157123391712365395000461119890214187066140806604402938702438160365288341447080775744609118803526225858230160404527236343809591e-1i
-.601789144142346428735069313586993870565978772823794115398306214826352266546703141755125363133982570710773835784992586728467745683629501962316721510711e-1-.465882438803987470758818397973638802918894187224642011954089282132384976817533738015335586943075588751581480065026118761568349201560526235118121555970e-1i
-.331079790646660181397117121833289687389496927134098444928736506799149824433291433721308178248042221603099580626930115539605736892546774118590152191089e-1+.409148790794876121726772887224570572773574224365809028794799327447807227246913572988966254493555000020987994722418572404205160526016532763593962471389e-1i
-.445023894402932081531364680655779028722219203675967597154056927937988059507146953102532794530633675517380929595998877311064568047439819802393840997180e-1+.478977360183041722233658630282270972779672822040498192252222261530522634010977003618889691325815631570100445018435950252622381498827488009271358074519e-1i
+.234339606271167008799713359660732577779396746077898543325649865776928346581258753112156843567233892544603337666937207914183084267158251815478128553677e-1-.569109454587643388510559490573640268899166558521535709903837233008931002062330042990165281842617132573988743155486037073657228707122927622815174832949e-1i
+.270389321001608111680451619600262215524249545757881585993298203410978983499698756765207155838576749262245076767264956345601808509243429925686985712907e-1+.784519015069155362869968622136062777569446138230931491230578418674021152539785165599869908128988307730875852170435575278476312838750423866941879188955e-1i
+.485359653607182420074614054394959191856072367506649233541049262016254710890193960231723122607680151263664482792822946157518386392239179407851571117429e-1+.106540806756078702168425198578793575596122970731169768964137879798367037990123341891536025138746809054842831820839560584189195436894230427274497968963e0i
-.225672584113331136110127136033420169105886183522780026385635858685525308499504506603042490165785251375710249366474297574800242756098198144983168579923e-1+.266531130099954412968074600140168205191620745596866688157707625646821460570098768822862833466441593446319042029684002736814629080153149249896873725430e-1i
+.608778133327666983619157733921108836467391739088384260378928864371969555676463598952232973340982067360646862009400093197745522872884167169833989375998e-1+.709118658963572860189045732002396810918313266676865752146503137381256766317928841106471758151353631528259680860969398704325879239347070667798165225846e-2i
-.133908348559431102753624424604876009337733310754059283117859471116198169929253192243612950610754352909594090121092149930542216413683324395734234955642e-2+.381326450077016231287936774972724492269528356862627029191366934579504047319346957280316881756753478814080072485998551214037214282395409927954765235588e-1i
+.434622539185710870171224485073780386809072601581373770503275846520052848753339217110388014188912385664966735622715881954329162579329058855415848389385e-1-.541129588116689472138366188506484296888862165306212715081077780907950999095485277497030753027196378468530390443256298837026909997154853158512402366828e-1i
-.547361406345923801200841206052929270110447564224235172114190454488725393173183421826273056977491320050972506943653813328765444224187998648460350233416e-1-.731829739012109496959483471770288459381826711186735241315372861045576337943418038845398985895533231458905006652261826273561040782239768402496441534429e-2i
+.986989428408395858863745454796495336006806351910578037705196698734499675438484072305674210430550219852628783074782700695210554498374560876707472792527e-1-.119272829952320244509980308023058357663243066486535882743846904490448926596361374111212814621254990419407530620878609081233439243675107830742825905833e-1i
+.520262426418945350545754899740362926331945275731435872598678158361760839506052352989612257855878416825064821299482114356779045722943272258148566894046e-2+.558071187683054027658100125008133062528891531968482867708298379359933109196221634776958335451428574522059581126380483758211482258775213098605110653028e-2i
-.191877247935142813377235390890018280087752064376068836432860621650309436620482736361355485938055213801537079828119819243364995011149376229101881126711e-1-.433674065486759582895805626638764912932505519965796368862215802489540470333163087432340145655474829664427496396240387404297868481017011478090792143007e-2i
-.522913477031563589107666705582275712641588009055585156889058218205665416247284179403662095795719074432153892109634417462405469478656543700920869336228e-1+.152913318319106655556402667440411132459868931701983650313824627565307127466872299694385481787293489243593908421161274893165537195001901300485064401600e-1i
+.134793896271479857267644498899646027516553312120131775276338505786298201509221605644743157252994925341005191941527941317944500296275751313617295824384e-2-.515636171201041761353611028746354975395008577761143049244314080329668349398695493957119559471863676588837920103362564122448346993657761992403441751599e-1i
-.165149643732294383072173339284105015794029683448584928282841740181976626318494503670398238811350001106843104860174655720096553078871719389353656378310e-1+.302083325942804618489998361080763450552852609122115770944886813096023039125329725371963432750210552935260474890938556019218289129468930402575964751021e-1i
+.325541432966805798974618746911273332232570288483108634475395068609020703098068125116494377514845427114080935029233539591184273543952748905566943931333e-1+.514071988020934903268997742875316992391857057455080229962791134563944087179657262085965923005506695379088637771758193053529206198314056966973138745992e-1i
+.145534485032183349109472696153441547507570609462112110661830352948761373753771665148572933320121102164622686721101894408254983614989594893297901227438e-1+.305423245081866866805123935379199841482971389260471458146918853422733205985818465850359971244050079887472195951749977073514457583084229653952198786569e-1i
+.553806953268320458021818306664226620887147031509904346501415206468052409924958373609546903111169713104755401965642660168956633563166010636168167527925e-1-.411451509047077771414258653244765783249076058522565059818429802924040369462078319134146530992824583946902673978158016750487331281867621852040178551061e-1i
-.415014846582209438084229974867720831690920007255441080431588204175017433481735502307791043810041020217285524781881781869187028856400415246633704718571e-1-.161510155422420003723738369708632313426774674818958922060375203410952197146737916321210285228176352171639781341273373957527627166232231474410471619509e-1i
-.329301818662792269269855082277915665091570518381394342657384339230187359424667520071248147052876495373548292517192724125642192640617868889654641560161e-1-.103129889960437289831659201490623573643532709557495109897258973751729553959400202089927242276212215864770801963607618820771897027271496067720805331455e-1i
+.119926586950606274081046262491827256214570788092611025103793429444782522927992947357093312182161892144773581763229405961025566750389699809903224368344e-1+.434470494119648321899613976935519679099909535475242035253003039132165857381392635495393808610637729176319525214603246426429091803929913181767430202767e-1i
-.443945928600013605037726308912991075098670405508412132412057009662161273261835741273230975846094416222071442843758305179620147274488189409653196807431e-1+.636245965281268494897314245850121022076580373864925091125358048381031260152566505195855145176656654702316358202904572793190279333313951217725389315358e-1i
+.455262687254390834311797365594013387713254652002944889642799863638043779037812213214490785339831729557999161286997069613089092752851525777158949011031e-1+.136615145431047219372909528448403037921653747068700687144603807434380416902354972587772082668554472250134172287057154098087245287874804012989304727571e-1i
-.779170142284137896830482908200736675868086921786099438161628107925555237242270280801607549996538417283702415293447423311000555613445769582226690984433e-2+.539120300803367015563587087291404036297265058272412847954786003539545864877290769161242165285553324528091850016684362179523670757860981551348452001996e-1i
+.117097489134772035285451039592472404838263579540785033041561105690358326405689249456214513687379033081167049909980575935781160400308982818103333330525e-3-.436056648700283122415719365989460135577942969531592946795098025119243770677009975330427031318863487670790606158889420856686213549903270805107357154139e-1i
-.671010689974781883635975273653247910492418482625248599362695818796036080842480004083085591297033071447072438392704063101164399966444523653407964660622e-1+.422706758184757657979547579299934217863942699714309110236761015462180783620832213176544261911878471440386025885004316385562845311646136447008555322903e-1i
+.616876273374532973865821040680917138390950961832472905497625408154241508665982713795273416794379729012969119608674741060001754764287484790808476780693e-1+.768682819982138171529653667771519074798944806304051323433830240759058052782304014739721112082519011352662867008839706980999724451898274339359111041457e-2i
-.108210636537895840890576323560432932362760843854348682384274878698391989199936277197814926548261723731315115600716548058598431103381396401013206968015e-1+.216877692585375925578466900262348531075945042212484273103118707921185454439943599570907805794447889261846493444452371603649717421533961087495948396293e-1i
-.639307257794161865025416371767259866207520607259905751961522146239918927364874159862264994795982351738771646257823178590338066373568682581095186607609e-2-.430065886301156858053434424653422852040732838062211545150612149294419044317462625266607708274861372865561376455808435128695036457511991014889345676195e-1i
-.425235120169274328660362415344648183529765299728429606968253311450145517952028579356879723074874241690515571480401974794556011712565728546780200010244e-1+.830103730440358814520177159106012384294073985872659036547893489167991853182989824031334119240315300175397464083065359138459243719694534341771288625289e-1i
+.296270963355244808987281332092315560143292231365140875152900379746354163145012325036098195159155128834845283624354750450377744286980300807820439305019e-1-.313826288837637552860229879110046069827358796059915155064888896373365704430741161244609665368207569705549514335973328708798030743827355580328528479626e-1i
-.219010474452994352755753720178300586865347946851884063863397292742522082361599112850628004304910553301397602982869630255304765650772480392114776934023e-1-.234003774836921938336986998467414419113547764320612479620788742820639086238016938998989924294584259816370159850275943126448188230544465254235257232321e-1i
-.119470823672183386327882432075197005433176742848117110948903645461924234633680739254726980309469530257674526352390996496297121519917663808977201943941e-2+.395284438643910096741714681687156716247527411016487194354285581557306868694747212215084452543043691436620873014959711915526993411480486887150699838418e-1i
-.817419429023548662905228969357347044447344148348921504650620846531134467737494612333378165050129783156859620680414415947070216508086943650845703626463e-1-.246320536110632237811591875698783543906370548088979182508247580963649290783310276570916511950735686028057663038849141522977917027094233273183230605813e-1i
-.181887191560676950845758975370570144895911827921934865849873572926143563289843825005732605121319303556302006201718788869751400450481122292370525495596e-1-.344671741515165897781397684501408349840621685595755059228928276126731231002450146811422852012325718661440271611159633130337316736719873916229777118631e-1i
-.401058225055892099832087807902433447788558366099794202572547300167082252398748196047276528189547189424226792698129680755924719288193501049136841615808e-1+.385717516825781900105828052204413728077082472511551967627828814005876101362364013093685047252822685973348735860648895042797969664669059231357586593650e-1i
-.126474817433189732629310687753228901241429189926897703772518861422207317774434927984499958848997555855483971930318716810863084924613532310858922784567e0+.345114585182071845992337915542638462912465661077133010896488716275182425807216451767575230731841444442245335711780991646725374588884514758225390467221e-1i
-.108286874152763450753958990322267564565825338598253811306563322705434189985240721822789264633150063050194620923523879721008124649945066251206072822653e-1+.229780047915972605025134415621411464804966374579370985380647585751246711117171028645142599590225699935343793524341546710108267261051668026118968091796e-1i
+.278511053915061096626835578477312725153881795522951521516944882933187411466254705131499000456102646077440087652931555269640843551131163690591117587828e-1-.191435539489859481832614429483495379575292813178898630463078589882976356165511128840702451994461453826378376189758557276402488522211742231619900149418e-1i
-.144554508324895529958090121028954819879755896943579973523383872058843733950314672578819078474160774225928558614644773079264014528179430798327255528803e0+.838930462743426328005996732903217722946622084079254028899929382533718956079052637306115601320169296975134035220399054357961513044957072346912934086991e-1i
+.607096466311564896356035959033445379231909971531982744595590041141214986942461143234831436599528547839039186040499754271576572807897775115950383410724e-1-.397803800185476585638732953765022510145038418767603345105144645566563314797949393032074829374645902564204637688470309001994490693712165472132838242296e-2i
+.130661759499801298202231295729357993723262540753273248675619677869336608846514699263969363078012971719176459666997305958392198804692379443078138604222e0-.301032995921106399688254319154148599675280073675684139508598179851446790949615868766222664093541358701454207482351853474140433399478723977329314724506e-1i
-.573743771180487542595770411061949945811654541425461282175255557976913524930474848125043088725338506656845003398546965415196611678425014396931838290140e-1+.364621812433051115939741720378516279911717814006601494397776668253493084639813997632399892813312370891797571556357962382588191951919622642700336731716e-2i
+.194542645977960129998547198874998073222846518838499667875854040957522990136267316732645132277345703183893132116484738203550346071422406997147200235981e-1+.400074465460827762080812711602978746904054300159071053814712660888026976572457008991369277538282117852457026341501558633112479154322610479980428494376e-1i
-.475608197194147933293957879659738424511258676685023876271288527655233565796515295622128238018982717736425058573617246266607415509092975003223954016341e-1+.166399678978465120467641033998591670772698351095826686088184088365111452339004683230865356611320917995161472834222734562358793489298688569155309434046e-1i
-.737249430685546120889799595343876520047029913455969538257515661177899250142506064579920491921205044372051239475255959790039497661615744346880956380362e-1+.230583994504557232230758210314838971288438168484427467918656805138049382449797010877903989001540308431322422743843703996202866826131561740910739674169e-1i
+.312421633287114650659819998197469880837607624664897920303612380467446029692215949180595767318795396042378968403699432834036174238723522085543102474870e-1-.289430211569608109976940401774276620904684716774849590736265584845202955638254486679234794401355126312251608290183263881345654835133768684065194250378e-1i
-.269465368567138170993921315738892986345117358821222621733497216523940302342122888512884143219310561424803441472465631866963131893235320110520051402235e-1-.572668336151865328339233058385582584638455012922224488129840213390922400060106059424945970936594715350305497921814505031303322287386474078139420758336e-1i
+.259096203401207674656617102974296306785801087753422078974650958854024369690532541891657484827242467109935517564276943114289517178879005981234939752361e-1+.194985930785483335500674971815045858296705587334100268008780146932357425672982501093152302543983970280815183378810605502183049315570056001290969908156e-1i
-.122071421477246608458794902580226880803632188691354157550615847521398673410031197201297935359312039207911688672401838781337341653026417502589778846769e0-.364762501984179413750384690956910265155191444561513612691434182498943015323821888485441819968806623060524119396466901544450369041598541637856244471052e-1i
-.471304471162539250156168733697764579613715133342202266625036010450703620043780273364455411038010373040262851437569886243459753186968048760593525547983e-3-.741952902506514579510924351495467508727369398295249898852556930584747032693832162670185441570047215212045888483935608172759297283731824797309346058649e-1i
-.681925733827831080330817448518935264168296943565866502373471054774926709922087792902280784024877850123307010589220240230264772643192793944900989472078e-1-.228133116068900404575374510612858198443870273320400891530041742749621287513275262840740601431943468129810262023971113286549159275715500045437029212863e-1i
+.214985588030322393986384663258328476661315741452335382279314711126708275439898136788236834668728870405201508469685438704333478941312887063012351383536e-1-.769765710971576880991742169133726867557631670340640237383332871850179170521038737876114781481028275771604154372905214094677838085091512314680141686068e-1i
+.864062879526365496420643808508477716372149832675383492868798295420409244479374656867726161529386684734726826977639620926915589380660751028358529782185e-1+.568831975317767887109615564895810934890266991386713146840422644927086074939804755062275863262770960174825311115442331166499072605439326875783726454588e-2i
+.117944335006652726979603781775063194559557511020511126348317718059654977778663508410640725268350311064019293183970176609628057940461900176874171863997e-1+.275550505391787845913951309087589921418334409469239988283846938098923945824059503350330431810639031955712382781781272500064634431864306464148456971159e-1i
+.269546797897410026726703024217890572059948352636800580056934421342510172261029779531471068347018600087279544173478877825951482127738169227300321536498e-1-.171456755786969769246139529938237829059568920019953601092677021169893074760051322089455940355552824374813872363786713743230797775170183417231280745183e-1i
-.590897239275991673429424782800306365009587740776050096234083563241352604681159020373484266178386897040139388834955807139378559258502940222209003092349e-1-.345285109755941579260176906039700084266678207568246716923992577642926660007016830967202029006177987394322640553774371758615345758984395786898909109025e-2i
+.460844471549127334238961525420680004251185384646008767410726862770071485298905277881088785963273248764717309294691267513269110632222372893369884140916e-1+.118710941978414880271318589472966938368717978305897355851788631225869284983232488129943005100570705128449002750611233793265433263924688527752974900623e0i
-.622423063869702985486816267716875155586738517851433502208785794803714422648303254333546765652249913155886083828261000957204737602036711901782658950519e-1-.173940254886322698981931326273788910026719389189977285344585757331279502298923261803800391854329056929616899482936488313395286986047029477493101873934e0i
+.549167363619787709972478463880332944080815906378182541164068663938468229805054845454198530093555791050005154480369490353794384363675447921233836416896e-1-.171092851980765230406258993512427575840538288769754924792093685763380887343267522528701298122663137084480761660909821653159432393887602490176268972836e-1i
-.157037592530627085695769299632833904615814895150278755056467507730695946607019044031195437282484054747753163079767631180761008603412405417547021214045e-2+.315501504782158749143836869164480042790118476198474570182084508244719430485173534078001794246902649721050677381164284877621993846354115998794681831092e-1i
-.231686425663955793840625082081295251077838859519621777352001772880997112346706393025395230665396439234133297811380412844157421713459849610509440201639e-1-.460606367213363359125546751515585740328308314598494911417670275799024524754957371885720326002467104498054536137683368855036956329543196294650594206075e-1i
-.254376453761742642412905997122554963445238800938646323890105927349074240432432152236889018700652550716094501859114240478306025552364744612869114341544e-1+.841929530165767315403783228405824988653425482409625194928056382445168016521322902321321890087991699574128508885798830060211394038327327355485315544249e-1i
-.435497615966101947496678508901822642763216096935541155189978740717742836788166897245899883113248770678867772066064900199935319047103312926321738150020e-1-.664383074352699611235071407449014666387792596902371508975562079391313373168669767555695593761536140870478025323502628479823719556393341945907113928029e-1i
+.260767432140881477607761286363679957870563425707315769497510872002298091634889066031229225045528761956910620983052391220646404421912914532818014552259e-1+.188652257725356231559683030621452109715957396945376009933865257529999691392607641124139093054649680881856993748265529654773849354089427068757867233833e-1i
-.100715850077723600417092166354500843312633796333397036493803045935952878492532725886486246199889420395482510473802558723333839754956423930687387236087e0+.679753017423807859379180617735573482181128209147514798377309268294546095484961995367635867823330237044573191547574615575952818937885009815499695826446e-2i
-.558761709673672974923716454961312214551076151348170055777636452608078550007851088404526221838696128276164370549901638774950355624903443842339565828913e-1+.378611193982578948769405467439603587138750811362375834589725618607834721680718176234373551963467198487430243679545894700128522209477057525300059429409e-1i
-.247310999846734693391606926079295324505594727533723899671077903114866007737540978493415348970296231873246188366356261243460618454572959634016960954384e-1+.541442898268896778354365918552939658352936628762886000152780151851810586025715803521614401408034819414045969954684911573552555781644016211144206275556e-2i
-.579339629233179786927631781977713279028300202402788953102999286273650223575818405805578336318655864475052373101961809922940651066013461860773267070477e-1+.969758630973074238144164315756346985540610391228486577145922350511246014246731409504065511145932570741380949636576383383970102953771029984384495053162e-2i
+.921339936948954910502144828602462759593228499662612843789319062361777981029380196938452123319985509531226561638486126179230301617250300270529517676442e-1-.229308577092865025174043640643071311391954107467314322021685762128820413374237164581385290775343493674282797317797278737972761600997494440780314612798e-1i
-.617303554786630622531574489796222813627531071214263408420357280840893741879292532750232873294242066329063242528865163822188347667814222344729285093924e-1+.535441922098786421842205194369487684153083212353284461220778046081501029795215299363594765858729528710854946154850567844096470767694032313165382872314e-1i
-.212912866064995524633668659854004558650414955289412861225309243665713341749715042899847128845228601807302228834305065470090477507986126976490882174727e-2+.940613150051796063212427486414909264048957341110792432435527225795707062427968873355177287948232422367643101017191544476533297321035001067381597135271e-2i
-.175059001933054165244526512464757239159533161571890118841651600804143398727518899354313410618945667436373529956383383796410613516940380050695884364662e-1+.106042212732056230227513197264158238437551249749720546482796767458412494617993690141758455979231739433295613376363666727444867869429452931682193730947e-1i
-.164217657571601721702518710363467885903857158989050206289407320688686070677102723520586982312974865292429428217540573388011822719319652609002137225079e-1-.793165603154680991903958891893118490974442622369536941934807227658421239860598605021620577182695741651362283850849888882445477526768037541056861809511e-1i
-.431041708553618776102287496057951545826185052538677710362084729182438423935880255424150340044182496458912419961620200579881994207972550778704951608689e-1-.315760931761959965672358785594956115070628322326612339395299523472084968028472411480017992138094862186876516977327173419441556356436710275047888939805e-1i
-.444704472774247772632075614313752274060009828812748893389438933106600820791730709637680596375867585400815427857707614274795812086159821588810042768482e-1-.403925414636250501655896059351679445365542192110146496070121419633631593652213149728974172241894479946624823285501990136189174051434983647091459109856e-1i
+.614412453693549593835702391756987075844863973921013087102846606360442623174313918194592205862703751071106232701226086593963805042425197772623887192982e-1-.771727229538400239650961584211381473722265863178060305214928980815745185353007356381019036998017851279922433905329187629892929193424410533004080089845e-1i
+.846987583541817329261540662644484905437165908765034759471171692248602469639577095461719234163276096515804097586873908441011976874141443560708483229228e-2-.351040542281680952519782514544698582882323199843332813775631596151109725263522014182301715845536813242010839663648115651805446847085506981314126600037e-1i
-.448311530031266462283817017493099363614325950459617592268019594795741451551777709251144184607181300992711948022536255811697670958587290564336595856796e-2-.433253291015244061060706748587613077705452775123829833365136749853055919449498017618084331784142586212956457403047034290243001765906537670696068352749e-1i
-.272876735372035782045391384078494685056794229615195400290255259705423803081590276740109235817954905214434488890105972215221227828493763397320010050988e-1+.817865832157756176535424978836081976437993171425178713233935236081256703728951879850519699759756212806422089602537698989023318440880269456548738687846e-1i
-.221446705256592158370781561023704766392989828185199951415773656797268050686131969402686960902167515638034682723409329841547568179804234122210714990044e-1+.480260173531688313821287203912200484784685790142722315809692728530913429582018693941080868468318511539900329898428007565363246664472702021102377816311e-1i
+.590050577826404414807673655012212402737808436908711985144133288535742487522197268457468903613619642000814609147958578650857416247057893791316515879718e-1+.337065232823252871914387206478370105449725406547722648457711258955048276411636192346242645364448856509007787058734472423846924577088083976232836324602e-1i
-.453236661155147098502382472191410157786877487229866617066061435584721588772437602022968646124048121411010277698860321984315507693657496657407416698789e-1-.323504366846331391220041789152919420519234263317995212090599348340669900807540370723175563781020822791481099246535049299703675729930748820147281484944e-1i
-.334304319594213289238100735976488754812051021228613743150666104633408381767249242410732053399914230593567327990277883465371517761761027132965452153701e-1+.929881050627798970705821667725842530192581452004674544296223579430128900227423330654245563625367992651316921535456629627016814576510117707476691917075e-1i
+.132846288154122213570941643175328854093173110183567160695477575695817382089777914919434067506967692702659019110622886068973822670743534646356203853606e-1+.313565340328014607704088375124113371531461060721798682126315256156339471912293941901116960744716795960226757915975294879794013675528650122833042261882e-1i
+.104842101996432616455375085872030565728420020222092489153767248003790085563720315013230697853344920125776504091097556696618222334859492806166107708262e0+.266399988013216818623837758712817488809370228272449923587805955669716481994979590852086573992842357089500286951817184098337317255289615423263959549181e-1i
+.215106545642910932770971551024950377178532862241926525722983598967430156244775679332076099140475931342581886153866009232248141657249005911938056283135e-1-.909486114852388949865149649198764398519660064782477221535215864735253842729370169275802904974049953549189026145886177165885062023038710406835514119061e-1i
+.546897498636881819412210635566143938830064283600404784867251778266475982503856856913154491051740064271734015158025116632798244698589476477160393317430e-1-.826779224515993544153992594913137627541454654010846137969084390456595874453419761589198890575833991212613984150629156102205587060860463559801102065040e-1i
+.116129472958793634857078840149246933379109035782556170391983087784471491071492365082282972490039275616348033540306931171066141889230803666680575106250e0+.410676656742151082363467489523427408162157369273403812482468593219870952267004822006864902574222956585320653080583453829712985243458699986910610826535e-1i
-.853921726254218148591787505449054674653548637105552919749886686655783372767480436180467813924023342752701718087677311169835048963095641290999304449386e-1+.157909343406926386033869690474405844421773691242985136581180249960338594460415825447074804486817839420225008781438774490609699360875189667522804196333e-1i
+.743944950803723453304701758753057563503315422018919341371182244175397713751195916071499414932037792299110783213519533683531659472464536098291514829365e-1+.590945815104864326318158120463052066544831951349036826394676276640387622409901325914975645412378403896038338118949003409126938253287520758785282161379e-2i
-.101298517924325070548620935815980909577652491319541819452677921481329012628500265259893892456203366847365815351647565879494891061120983355552632863305e0-.223153202616368683396691214268655132767635185347549705022138108274112762965436265020804792312834854265739702401089206570224781789904288849586692992231e-1i
-.258228335828776948671709430459854309915350158470935343715767829394874598059803169224351047238775955648824719399641678158757280142418997513624609998619e-1-.466867144098709649802097569101156325299020290466069281716893673450190133173536480504403731808625313158666526366141147294342529148790946002550094105099e-1i
+.534807429634584194489379168855040981170145003665116308246052900069109583842651197860198129702783707562495691898001633426092077254074707332795642799182e-1+.376321679721694322010221815563778630696469091834959778101858027684892346154958182040106612114426021511775790062684495657550966399088777176387319655181e-1i
-.210527086471025694370433726276531493104347331688492201665780889801821743698091397068050197191972097317253563505615550529802107843612069848295270858084e-1+.202109760095520544906103544028192646794187029164371859362815757618963873833871164353464111172344094610406889007380387261050387074619690238370897644730e-2i
+.189610675357695427075478421241429815971664140305607475636514047301878763364251576991657034727310386060733606452005500717052121876055006366721972475597e-1-.173297945692416718413186550380466173108304258342710687817458487207965184768825431217687003225185039967858545492767250570785061836431743172209613244102e-1i
-.407694753187916217092213262566260421281323717838057083815478057036489872490826113478708084752956861848674331000330947543153930773452864637284860333499e-2-.295129751661970411183358730534647983316037259163094769181736142922088912224685975859974458906077480986999752637642187853861488629595180915342471466348e-1i
+.808673440845499111723151072167833195905362218513394819740235566289389939015638624825650428340518805610210194684983085809455907842926824080752648333352e-1-.270324496662993809580424207434723750083375993954025467709426856265360766391677421578672091638249951483614022358619641357894145130052322942864205377031e-1i
+.643329800862413496584999979689425140642507639745098159488633051770194340516444263197764607645453028228650133954949631752455673149859912548327977096444e-3+.510565093065967155271382835355464712849042815905918393131000995990630760104382470278920422612333852555345719871727546821507939277981481340764852752242e-1i
+.890722386924540043528406121312404976172108575468079541452461687416913763807031722882590607271137500358760161776839749984936873619398287102547426618734e-1+.353660693785883230666946209714727222717330133100645032478703865709022280891106512067314527889745901724892806645798608736218095619104247155962859047355e-1i
-.221759283629664578073715646236633611116684200489793516573689519826489334617019636454994693719311021505359148221099630453569163294900824997240139001475e-1+.416851951014831921422364535902990696662206384627711595123462570728573378635105751087155424331663243705091333284359294341769989010400467023497419489019e-1i
+.123076709382369725555491480511304386098788649019312433047356738033062576515381796764198112261014869062745674388959101868593386702638222246451418146278e0+.483092942349009897381169854819586009061544654135408294747838327107753352871030923393915732770425803030902183161207823093460352840995830338912766807099e-1i
+.931598653846812153165634676934707965137066999771821513053196028487835482532060197463783283317884517029368751680319441116815736302505512090965356605709e-1+.516061615660848719810465196267978117406995261612855225408510895916280438820037700361087502220397664413454061115972547831452438208608171525596595734604e-1i
-.225405825481325006556099078099423920267575304912516321144915635795318319219861153698974936975191161699055575852850835241812038495277302630446562397774e-1-.497677860014885359978638257837334974168748188382195695941802957306506605346699719827898569844125854575424340065822397199112379255945770017441929226912e-1i
+.611425884547611815866088887757753875520218368948779363957710904314994609038884139769215179744806134474741155917832951820308422911847764601809575408930e-1+.109046041296795671706707098472248955705512646002146784358500481492581176664709795302401042505355939673662628593508283367015129558609369999740566953321e-1i
+.290076170543515598664338772701311628879602503055027202969992619840482907966345212644431657147572396161996419134939808554695005845755880038668909861715e-1+.250932510077685658674375788256698985285186552581894184117217287028446300020414012435320227469794730857090794743788048270912138149538506339633796677792e-1i
+.760804728245461308129335796451306340621072484268594439577553373822579593183401292750052959910374301747149744268815496671635020646318563048050583384440e-1-.530655743041923949236840641736004787994592780679014501754533967516888506025498492657337173133242231488083668785189815825098324927063052141539179542370e-1i
+.349764760019939078117534802380752643323152383511161551791354904609067401197673310025750322214677980260203237064773427312133069053237179257131512031013e-1+.223331230170495306355527477526477889294734853095582599903196113847867846682692237647632226078214447173775278415308188650807252964179425454484715337331e-1i
+.841958004116510193138282138069943018922474497183994498533907296877890499527267667099885401091735761424525836558113915324377434280004322943629199749131e-1-.486793028983372786861772364003424730100952609236169039114315054305341927008114276625810542214474447777934907439053734848273789527564526614994727106031e-1i
+.721589959512245757802191044412880758166219994809048633640830559983106183894786692994634515890028592069325417019911454060007411185666807044895955784532e-2-.234625096149830273301232318425514194172812387282739243977460315354314183326125951244051876005340295418390043498611281654018124383269666383844819071111e-1i
-.104008313528401659218997458344618016252764682325981282159671844248082498834287044827428918155124243056000908351992677149204427408842633954725981807780e-1-.559090676170046643320755847356746061792102601593612762791812963387186915708776924356730163336916447338256560913836093482157963311395794066029975359822e-1i
-.352471498301717185750058104944504800731056179170405915343105057043174891688203393681492098296503606975010426312583082049053659301140833662818133510156e-1+.108690205224784219357154393505366379273091436471542381813865405409913839948007219104688890510103929534960668584828436200888694137056477148902826893537e0i
-.118784539410768613731749779971353128219287145983304558694005442792071632469477695111390559620030834633880746107422933016299887610739588472186322565600e-1+.549353683688125847955878645804206364682669765931783311828300044430158825002595828953526152082364576166407844674841987238521360722021776426891390148292e-2i
+.617530425768689644457969749976777229852961479437719835049785369409351326144835318965010917088261859634431912039646076346177504020374532868200201975082e-1-.734620142215648880197149706435326218374375057876168820774243313247048405639827502506684280409099897775133851328698001706730981259901587626190591705609e-1i
+.137059263885284799189765361144629692167627522351619090526873305115410115730483157349272016533720828270078810282796359875986332940756544512886083008717e-1+.670464954682366213499950144185931145699030562762439626653039529469527457839544972136280470150199064759632361353506443606332170792220590350167671257611e-1i
-.536166326408339750584980584946438212394409950977635241275019817142191148912690389248570605276933026244347633035657171499158214557856824753292839085827e-1+.674273418142741606478813947644000833888812437325501418256080342348448518569059290397077245188264433672580842714226394411278731396641416439731386286818e-2i
-.189080294178388203431120379682950761819408296842174649243389669656863699001110706690444485159289481368749054933034536022000187371136070456447047409094e-1-.778674210785331971386299006162425219338422837707602431437654314726413835815118842289031371986475803008142725186600844526933368172817453744978899546674e-1i
-.509455975942991060705674901377478628886895483232677168920265592321327276164600375905380208783373839162468144422212184531509428439011111257616400211470e-2+.313975031944964018813318859389239532530033356793534719472244907257228183710877723317672124898777566968124827773460112553219672329875193910342967879656e-1i
+.118672515848632147629097778844851563973425195749376910266219036879061891933490447491111027456201050112269595260385432945557111580523492512817392664941e-1+.198023695196903818760400649317781833785634801155669633704551334673779377072357017224350877293723958757555866434159502385040471398810941316327643687038e-1i
+.357495372964857891196696478008395014594923870302585604182723406151442012445357458814348471000920347348678748710416507595603046473645547133064359488062e-2-.271264430839290003118113807676345885294754508013132067246060920203343385658865222026415527987988381222957634749554184530407430845166584679920823911825e-1i
+.627483626932687323017570312833481561042377133580605486315047143665242332090069452330579429506259265965327618739451989701043891431730621176961614133265e-2-.261037564081948594578983423154076429569253755069256377746193567044070940149850697776686361074019521316234208273468781181161145259857828330872649462846e-1i
+.504524741301677683243099767069376682104274271592288891064489082376700979398938102242428204515065350264037324009495900929197917284807607517572670378060e-1+.106526831861259118781446509141831574362320816085593801348264763031376097882204504491989848170579251573937534522210787110000975434410836444368946184297e-1i
-.100241865661961855352224977150706684479628119512762935654616548720869824482552648772267470000461114543470810101015364833894130369756813614796947605604e0-.480359091687064164219924018880198637234866119067159453583315070614971426921160493799084262441686611702182849811489586746989060238695675633784507923182e-1i
+.110131761561429210309629868171944234144245546901966222478902580288476421662046765708911372127620374785310496344609384691101363203057372187499425452069e-1+.922548656184777042923531179133175014055467894272967860264881872920794936521933534484714963274478323944600931241317708721089661290342973256024499134349e-2i
+.241023101891017760657159629449048615530098054871964456334169405514225155011140611488266624554905746188191147178872349957629625633305510623912264557116e-1+.415404800611829394495814256879799837008171065541515509903289052858178599793427700205973739777059414382741150655085066213415992528040574306193542089600e-1i
+.155259464215747149881341203560535055088107597196344243901525481041237685985566393900580985963822478453802441132873849040300520972777385366108218482570e-1-.201940728130747847745401791041271361301088861021735098894696633882809854636524716850106769514330530228525393508923612882778996468356709613119532843359e-1i
+.107141558461529986956417749285073281317372076365249367090530943058900888123975067895459798967412766707092422910441603220822014953115565403793048325901e0+.183528561532097988672236274467285394702347900623431761713026248059609055706590280757332198669024783190471886629393889207589231773479096801756308490223e-1i
-.765394162661825130375562428496917171390515434037743696999530428102736305917620408931050770860951740826175873517970900455274360203645995499474961689296e-1+.420878746197509202473503182999105789801822217820431326509420453399522285863996686303970751930468758785619470736076932097430670789646215396192567344486e-1i
+.112576761965129118768122482868900059582976887240061202792622523037695177968741822750178412547661403475387693286688490374062375387395423223030537350235e0+.414817072250344977164551108365963434895968438644032718625454936989444466555081111470690949400948550276395905852609209474941733431805390193755293451014e-1i
+.318652862061620179730349362810499520118782303361615013104501117116679145231785375264457387642937321084810528073004121219695081914842450315448686599280e-1+.209903853907620302553574710573124931974445382874833768652161090292850731458172067833486986950655181368198753654984876350082069400086470089041951415208e-1i
-.225623818147930548403030804681169966879211284943720130885660754180011072204415223905333861660548389317846194017520986018474443345978920056344757068939e-1+.898042753420449826251224204198335900448734925588712467805859825060528295937841901202840600479494250750133123461376462722636739710117107528226911981830e-2i
+.448697516452345383324874798013300280285863827253863326496219540604396027292747828591116345769736073798671113131411620996813077258869973488016980521758e-1-.897205689413563252751783386886002532656641802153084381675255837644790522128656508604793601838753023627397545810699904382580902577964238869414642473327e-2i
-.419776506732881244772802224849157832581812127835408629775429740660000147810613133278988852305082331955738539844964894214236446124759862341635015624496e-1-.267255157563798330179597834090191606660621427062098714458870808729638700105270127269509066842819389009513339556475575263210603628657040895287281878560e-1i
-.105158202904830713426765483819874666479967867986941699236004897280374651820638064277226603545222326736197111115013130661412620436997787286694215462312e-1+.448687225328287504061373598721532382620046360788054193318174297108688347849352026237348217554283457379147372857748695353708111243845825444069751815075e-1i
+.305418391896999515374024369444416882559490089421796446987831174814950530430380462034627095334417109246606712122655148841505889255126349505031210721692e-1-.456568868532649676337271134231845534466411878057343660069881365690984657533305599796642428116234199209520250855406816607684926465253532201696700671625e-1i
+.206541864381684641126072555333919952260060926622350053430172117702522765067809461322852430648209607365474440233215838602096446946739936528830574062440e-1+.699370387008876899535023559569520198313338919883115842467336425040982779734450687734953388368016208190588431452955526784551729739875034431181007945233e-1i
+.412604619439156749974777959909861380159147205254965707078376170913089004376830985349304745900012545121791585430025969438332129572079325366501830063494e-1-.998186942734172129992478625011598373856777153227777808621854725484838544222364614419038051286969901171332319712973158636586439368022454518746864014294e-1i
+.485707283797670864885687784374952613989053213948156750547262255952589713454562299414706097723399636688603053143822605074475292529351071202460705390846e-2+.591081017928598900910571176701010734351079387553208456816400178647483983000630938033768805991538632727697187027026791777292265264551595555422670563664e-1i
+.255323938005801213588404111250633030412659165539213216066139564136856728306802211812336058793206141765548219640224697344008794032381741512916368410166e-1-.215598383845591411875012722789089828376574372760570508217413889855159601742678755423577249598535403168263648020880810876966561153151354848851280401371e-1i
-.109677016316165084406696115037337488328520788367980708612575341835603623048589790211720736302987408629855826029001557590521787305767394641187970363439e0+.249771483600005974715131199933131953821811609580218670553832796035634733856341391756045150646876650189803077201349386912831599068186963420141543659563e-2i
+.197657894990008808037610553647793192395765164305557021268469359439314277739661625502767926438873081032671712441994747115051697646572508458913601064928e-1+.160568697252293489358091478349179694285937793855077573893450960931112607628934040461245845531578981866459065765490791932702422629031444686189394882933e-1i
-.190591244458480910528623879116516373969377008255768154076304591616855375136246678016819898242048584939980009518456783924085016268199160232884054502941e-1+.212640638299466159060684337901699394395328580356615023644580849056577685847688679430190870429991031708843050564644237116736955847419463444459072247946e-2i
-.970708269505477200045538500329095090410484557779672942896249968583777324166458065764950354785998840283429707445071276287404976541286203364771884885581e-1-.566746125065856823088593101712864663093932055986896865085116010208022274769685993141243148836283208969539857185231158578227539482220872893132315281531e-1i
-.779818439237289988888684187830150545932634549157560545457483074376181834450768192029338028126932648041630712171049486087833722828918186616077397497373e-1-.551090943478422553235459774620456156599406886098059503756883556074329023008348256209025548640717831427041377640753992104049240200068088630417422456406e-1i
+.136186300552000084402662892524020874445322214926217369492170123428269011697863334049381205778190076972821159261886880898972260149404794479742740849766e-1+.469857470323285056740850589794959009044990770167996457262986851171165914441518695748901768431514911834436642384303661568977935181119715994960070323316e-1i
-.398195061637545766137589380433221960804470431057374594185513648604480208119258202283591168165842998025760274766284444794266891058053618945911265305454e-1-.467700312927496420265917908008929407793377727533300148197152530230494650179503785343254442278348245429184602093860282527567891530094881815442414831645e-1i
-.279640631102125477834413258100754872954290340421624193295327330278704386992707023411233022538843597025266438866635350592889088275955390770189712958275e-1+.281285902149201941712616685109589389568735990555405845990568461165250974391282744103502399280790686506706337650589510842559544637916385123702726008466e-1i
-.637028912894231285872846699176048573161913877593021596886372367569132297179359833107096181974068312736908655049401283438407167264983057651762071748152e-2+.550915175354621958925037602902184925497466435741044036660507384905274239637746086773104685282742483994934572839031343742311532787841232825784888586208e-1i
-.214259392964816721478620436353655095126384515154024686862730264611490396836528294914068876230053430424473614049960900749346996989683697418677516754316e-1-.303949251072706105129565023347627498202689294138084876650232147000121140798247843457490410704925971374248345535034890843697514488505287125630374319664e-1i
-.536916405893083856592982916202920055275639685828406413931450373727072509232953813423843870966529954356468491409769048798839957639345063670074155378212e-1+.519933778468496638527769659471683830480882335468317010788733059251717733860635783985006562350496679436330825928902036899825941958080782760289985881521e-1i
-.250864540370537507707259534566467469616629247152125877537413449738105536230107829716835646679388312601754790078645257670954942203556441842748998488904e-1-.455252200169032773144692791834474112532563057756925347312676806962031165771238927189774004019060092122756631953286177513048587899942432184471095022010e-1i
+.328438709363412841758240475985463702086281053881182899689774370284233915211693812363924351017535019111576989619046975384019693172102217212156675089562e-1+.110710102641813545380510921564726311223084237179225242772634013233487951694890953977573165236279746863868045319864760287174967979233121984312692642128e-1i
+.383423043945111380710340794721811286115896410076266529091849317129560150604287803915543572818935581157300817369274221100629586516767343269592459948262e-1+.204769059451258726684690863266817802749611070825406753212781665289416409725514811570800868657138929296894753839433166867452434290519093635463782855130e-2i
+.336274247554475769131588324612864720833995079777533928751078811230625552910861421765002371205283033484562269229998225244961162797948861134797897810965e-1+.220618087871538486051006478460710395253514198801554930994683667491384388066089820153246370095900840535294508809257216157231836224729577252078833335754e-1i
+.281380994196853274516946081777260795741605378836145665800524590974529243808679104398046974112568140102947043945630536349835802984318678296159113434223e-1+.552671175336819241224366790636161673876189049753592389839471751711563576785505239218193367248774701536780943838040446447362922435533130472367018172327e-1i
+.667799706064234580354857192427767814953859844642876665580851973198221426137565841967537547462496640233589587859236412359023163806022294289533944003661e-2+.205630838254806603045281285295856173421500968198376284571405311884805773215490799472729066068743754469263273073869279736203373303254416423884060868988e-1i
-.280853908763623547440064287263171220874405123284709048407025569993982762734130889920925962323186106708574117394147039775328473258766058100797314596118e-1-.224723020932471763585618388529539001002059531790994128957448152158290665398269986689610555675223942134326318770485205603759607945554266654598318016106e-2i
-.718026256669836092104491150861899977978844830466418904752002664447147035067564387633219875105546784609083074273221170393072290396367900776207714885341e-1+.828156640203012997993780220282596729174155414614613394716223039250963982374608534200675793763044553713941813147336907755668337216519336761959979070189e-3i
+.943662838327804860839394324196805156359101262126581190431946023563117232359593158492107630391434372945594803149107880546628833275506864972648303893742e-1+.142117383669281013574351964380135465840663089650199144338357950219628249946371547267077570041053279259632811480813237671927435875725300243867444902761e-1i
+.261026625629551245047548269473810392226256815661565309068578921206596203750300551934225950401711635385579809056756489130282904276228441039661197396008e-1+.780141848655385874411262654270421990935391333425438132472472422915210192084531455967040980479973782146432717758407284458704371601837350848832961674667e-1i
+.463162497628735732344524027595757178963922796535660876102132030222966135973763961726366190853233208084844271294349171424211724595418532648453550910827e-1+.102488355577559539846775347131586762467014251251118966700405482682159480330300623640134361359063243240198452195855087565551261867930758831234115674928e0i
-.479304111717321977163017458584009515076949613038874091738076415441564946932418033977980012819649358617147731890054181738051368860638189595327188966458e-1-.471284143228090396402737828500888553551120931019561034962028409239148001279132112334895400475170719869262777286366598564527058058037813400570453551434e-2i
-.625744119459083781969640614833253967089551068013147449046765479558014764877353556802218961118753530068548864367547007473326164315791577949178093983454e-1+.615827825221123870928607172643323342619001972407265739666965269606707643190190010175267568685601682220499637729170707538885752900419931007964044938607e-1i
+.294969853877656736499159191567786071161095576192479582709890255135499740639691093180639955816604814182638761182918145081071127007683598563558080957841e-1-.446996415752094395045086495008923138809969000926666432571499567654095071827940919610385257125549784416851729762309495995467193983022111777361900297822e-1i
-.676252843806160954613814893136054393562899960739407898707242365807344920742209509718604902141002493452194253766500197841316388553324244821528198922394e-1-.663066537838180844046649620937527604517921687125805340894002790806275343128787603657601055514332169766493534134155293130737111129285471163183857940565e-1i
-.382682795176356926964527037037456937469558249099473007561793862517157085958208152815832331721753011915999849617212406726983053040255976650921128717420e-1+.329879147545066149780325158324035974405877527620007431466174313092906002823872328955987240019404570463504621676326694455629339853423576488411386636250e-1i
+.522317770491634562804057103182136193689945734246961613685232955136478293009114095509500684652868548293711803534096973980712998369754924782062992168592e-1+.410801675372454005595613502016324282082290772257472029122437526594275289387206973986117251900799546845800953659042212698500654265913447901668937556671e-1i
+.396660148154817666973057788786136638790216943181942722176117980473955109943411983225865767985227781337075782125089446363661340684414878174448661129215e-1+.109353600965522066848218327780453324469228024618761096464500023876819785501587656986875455070125703994512581350309496509085597029205974577892735171717e0i
+.497542328836547922422054612549038436161527502256080379406052542554297292834071383221713974536236496141709815379012589073976441144087655470215068535572e-1-.516025499181359807363756292217363224355950584720201620507121894808443800527020990332278606459610407256231634956489161819177504718897839985280531319396e-2i
+.264451675299023941324207089982661305469080246221144631975282680910297057392770826511397336438492635323768154288674879020690151901052805566231588519068e-1-.101600547222874070896049052513475145064350932528840891640767561584055699803235236844867657000684487174412355281275324293446707943945655566897825459059e0i
-.386044255809571182151077656878937924508603058762702408621776556245960861042308627948016197928551634666347211125058800892351846797749043120986340385901e-1-.447644297337234563191507991942287546296908402090871683420570011302755099862940718801952692464735857702889500928785150108235820977939306229983008148891e-1i
-.260764453616039210845876945371536299755178176098448936820991008658525605872747736880225921915869468000674973711395215250656539949423022813793848875319e-1+.307201100651862152180291361390303007774153424368986454580318064252265805073713975765277860818276743606767234156211961631992604328626938982990632157727e-1i


==> solutions/sicfiducial.228.a.150.txt <==
+.823014417833705427532397244933336247774275169033316597912964821034836810917141335221753785357079050478544350995878281888062029300008106334378885938835e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.905334223669964141503420203387961646027737048155641411599642172290642391951573137959034836308041464576868557496918297547260068768253048001422420641910e-2-.231086797845316775565732796632041536482224938713353607320682186995699650739303751943531157416634083936736110722443487983855026685388704559782783104312e-1i
+.305073160535671449408451655058328611676236009467481060505085236830365742260968330340763697660210910358757985523505346020492533502528381681149528924740e-1+.598775044877529103191282344436441026416444086546727061765057335213483584726583117979865040068605295497767988978874469867224100561584636015378434977938e-1i
-.167937918355865224983120887644083371084316117037219486046355563655856213318412100112575389737219170921670779383978185021436850858760452054058168640622e-1+.246148610358075207418484620178477614368813639143770462412271586153940605433253461491882133408985950654986601229120765184458663389432955887272323632743e-1i
+.876525242694493930512999068053441148126940412585403082841165725477608647863128300769228505300895256460279763237358738642712159584455026344033990162722e-2-.304691128742873624200557341190174639250592286725469782264994192126792413441599443906062062698144407746752989997324197839564955973631894354407690662144e-1i
+.129172649795159232530018256999251275808268350480001666112308112012564764090050311204577966199258884544884897758043156878623708669715202617983222494085e-1+.478565099283863190938090290867347689387985458336081250600674218816845419184200039116328100996616683568547457500623320619081239778374529023323401072253e-1i
-.147742851854205863507192233332938244591199388281092335009324665207579057224495438773580674373521616288143677948567163974256097124558164883268128506465e-1+.106759254241659354184987849766490080869337300346237453898253515657268210916725143419855441811057728832609839691244913162570635152931353304929071122578e-1i
+.120052917948161865339011777641122938280251542861279205588558188996332154093077070741569050724184666849043961030450772642445660621885377031063223598882e0+.650358654255208763649324467569217883820774048923642876437544889133145468285423403884755862004095319583642444456550816285608611270834681762604736903829e-1i
+.295166004074086957210871443879243429025834849829117886208118940546348797158727493414174678130083808570384348498941571514546372208493931550028972077208e-1+.705897291255340601749799334978692097465835243681088226464766195206293278297632127685679628615835139364139817241405466375917366631274644292997260789217e-1i
+.249455420696166427430010526655675272540820118339874764451316491020205527917954191308543216489609159945024660332374272674617268867582765002654573730890e-1+.295055756791691863064228497869108656038085472941869660492881409223958990883511073026268316797802157813907044306797985390973905479361252255100264612045e-1i
+.611786221711772680833973135893335081397354903328699480358106101294151350036694905949548183820587894409963640086899747821726343040469667886917821992081e-1+.363949385018986456645821113988086032528461825200979998566316446166045836106148590410849596679578002587783488141356727537057395502586799783695390570083e-1i
+.777858095101200068016873759719756513818905865421423447642946095554962003967931119841656403192323786078266597104005577992771729222542236180107762241849e-1+.678831168325391485625153382512128758594424262909791572196378992333807644398615273675486801980051320200329929300389390365604250220324351201702425094336e-1i
-.730673850879714459843029318957124855397914912297459474664872658899964514225348798439497451777399986929293036353661656377567214842118514960105305176834e-1-.161619299527193436035533192286961159151404871027980251845520849721966633878431290357565362382224104596034221998357638169469115185981386019490850281059e-1i
+.394996738215740151543201214215756557581129700268041933782056798023258644007884394966827416447369763783508239845614735556241862010261211768358945865354e-1-.583908034792504466902213559698834275065750272213670172446788618441911944313143478410461061095490503097231282773933804969866520756274215541295870834958e-2i
+.122790754537808063966997530791984108611109951045211003078088264078812071482088684118503491792228577006333823562227414924334772435056296583037812628055e-1+.277103542235414232402684136053312176707742413125908092210084631344208360498445682316741354532377361081238656729834563637577253296068945320312758618428e-2i
+.849852745418614816624744796689343571560569534106164668032805823087052885850313326224902550662032641757307305932847079962023587734798747869637624285598e-2-.116297205266480199260118529173311377753187813699868160199519491734229574944400741401139598513203254751203547954380492121041179000220405815567474023807e0i
+.294714396474302118082878319558455138314655979587160026041003023066658003996324058247756561116468864293018474407797662784740498950634248365510112625348e-1+.235750211847476767646301940256784718016457343282743822289195831753631119826097495256911963786174738051337288544732871820805495746128206990865935201492e-1i
-.382581427057049043201409165007758996897877261612654413782873829351097523432713967931712826475625594988704715709060331693777548054901530458295955843389e-1+.299925515858653586283725741704741737518961205689673905801879436156605241470024310358406228886169177863057762766122332073200424893830000352476772402978e-2i
-.421714201737637333649159410106355810319828091482434602503498208175001865549808813982609192816356360414108335201551809698192586808335262421770478400515e-1+.118454295948817142419614663912566428429071673857404706922992400393855565012440115066877792965517947845632106734850855402055408944481666481210250506214e0i
+.618862934458743103794156173272836252196012254006036582224160450465826647111907915084884220341402577099418188847441093824104461295751571816529581922858e-1-.243044450397165982662904283957780514112373258588015286519676139683830040613889835526952584156265317547589973377137822092336675436106097146359832325650e-1i
+.515759728596638586995974405309145469877327349769224465692018433153466157318234484324036457209436613171690882860453091108958260739539553032403309085740e-1+.555156817505656553588192136206675987672237120288706114260625234426785096231097083042179757157399983181463704795115285075430326125873573091398548107162e-1i
-.700080032057786776016397932195306352291270553468041703099010975212686519613554376555789122606935618839343482332831238533635699222250280815384026792364e-1+.170854908752290085372929033015047836254171222908922392353504374115497557490371882198259051622231239246218188028510596816287860732032529207646453658641e-1i
+.348859343777448040874846598885249885099462607656531483759238489991471777939283511126531230536960245837282734254345060506076598396720622136040484854192e-1+.695049483003910684637110677117532026004049274975558011261583680545132530677133480854619543825129647700896592995956119190550799719377120409113889681462e-3i
+.750646970018144100130542234022560487331338789817116138309700872329760702098791963067216033718255881557497322711462011123160736017793790241009674236438e-2+.155141723862364996265872481582146331597949502738245966115158750185604463807495219002627938595965548840677007236964268115222677237361479069754727680094e-1i
-.123348576256332982937652826514778828431458345152036606592262532182758172318614271385242862053367493534398667647441862540326153735452671861571470935874e-1+.676542006600446923632340574019648581826123449111722119585685228690329057349664474466851054692723794687611914861955774018471878363209899493382817184478e-1i
-.998976446255689259435923044098445990793433659654884155440472826540267748743985360987648073491812960867288467139419235741362584632071201165916426904905e-1+.478071335250230446520377605796781806092810070317321586567310308439545336869022100538881931576511018323414439149575168199012850927926424057103411488333e-1i
-.792068058917944093412455994289594650145430474688165779952062570223888650706797815316100995921281786486484833753211541612172322770111138552147708294652e-2-.516734392350896932442803851260915777833502373351952096607725281834170287608890827833395685690598552972279124005320890512311703843813274457301931346410e-2i
-.121754004150380552714560307313865729691416141608270094518144872707751156282054725688093306460663825533591259783357862300100685939672032323137940309404e-1-.139515808093478757466526869980141857027968106119625843682363133083226445381339392250660041726045528685898234716839287141148194896986611419975615631685e-1i
-.558947770913192096681906678641615385664176220491790438364127362372071548065984894145020129778991485621046965068815899446069471782369814894740595527573e-1-.460646455024643735434276756720060034999421000603299078929459153531918411825112899503531746949473824136765066354404553634740348861734955749201437438808e-1i
+.289143205267259357515456040675249252403681101928247791860304208961017687682688426516069001510558800421154664515097517623634470195406395598473788869908e-1-.309792396752876867617899943541240686873708481653614327695554365433073962352639780203016635454686818161248318309023076950998449425708726531909890522069e-1i
+.146328154192339617800971129767779213944944680306692044573527594731850639002141984755372356404643062959003512227080710342097849012717875364324261937128e0-.342525739503719540889967058947126254278277933055600376937647398294292368662903406744683312073441104165700131993222456180555557578136168614541644885847e-1i
+.540460382503870465375182289786911613105311701364670723242694137576246505374752009673440287868030815947840079400022696050372858132939897640962337880460e-1-.691231074001553845085507890319122088825969023627136558204289855899041764435180542649820739946587020872468431187263011602567246238648890122569145381181e-1i
+.288752867686503197021066992423054983739234890996685023212166898507721216219154018023758414212712696638806936109959568401625177396733118138186190270134e-1+.307828887600600252523111815888525056288784304790518996401711048987900411594587855847676720817362018731863719999128444402380087446102619042191693536064e-1i
+.214010313599321210193411457867349219746693687718816242283347688713056163139047418935788700265203519035374265944652908391222514134460994433168463616258e-1-.237836153643197526839625638758341349588589221332625727433214799714209609570328400823918629283323691915328478575852647462929529408729546800687172273674e-1i
-.158378971258334481942189564566330315003514115249002604715163561108560279529743645030807300367013700295126767983818233010772791247208655123682107651805e-1-.611768322814716675952412892064578574060111973449240050979065721597452189993457654330190367329992616154213092939464764104968133707787899780617827308409e-1i
+.126051472740589555710988650622400978090221493080208622471576487179593776748815680430308777561452208298631721884022524715796788508109019210872840764958e-1-.278083786056146415123321354211692563353405378943563088769516135856069725473594506924120550467275254876415251492535825626199947090714155026742700989255e-1i
-.995459370817232588590864922097686762961585604934444587919446432266330895948962301934891726542545780538997648579702025449618301764919682944513866134296e-1-.837688104418946816603348353761537778296793337328238279302078778811617470170996106940597026687746099381804298587467554627332469711337805194043994837503e-1i
+.318731083270827369089757068417097564424095201455879651153653997797849126619500507002518348579373627418326562902778786263699099419422826183234272752630e-1+.188590750871064818145837716282545967683734784410127727165869688755096567057893052561682673803947264973355844307225574335662554784425782751847773278833e-1i
+.564410183874306460300301563223411004741044982259884411520290868514313959715968701781539184301122191732351759402435022047378998068990791460658645590231e-1-.212935489086714517245013320960317465419178498135568842338557683896507831732733443374105082155247291604608936096244146724428675491151490947636494699451e-1i
-.150994636408282427226216558612512967446321791893356843610133068561992981063323632296220030185607482475868635776447789903522571101973399208357242256921e-1-.772449220133814045127446636496319919291295963384046286125643685980207354038692411261981369436407860773204090598536614901817210991193501708654245539272e-2i
-.111764848881551557773236141747995709322463956113819733758660346726806638410991321294163646367474286592230658439361013129678353949296897852695263320710e0+.804510977262128498113377158946947063764536726235713175865442036698033157139234739389634136958760345648875225664845059415257419513820755862459155171248e-2i
+.202671432483764570625228946034326327674952019914704524178152830051464201502787520682537600742436063800358167433395859144732397366469033623521138059377e-2-.459118583516730998221441483844729420336348460200554332994776441007326706961764701170530348341825717997933544699376933909391945847954536829941920557248e-1i
-.974417049314022954657384633486164687511360609153326422085172766653490309697558092565289884184944786846168035651239015474137870270015037435272934384942e-2-.222892175258732805193477570192516842656258219108266220499142379720153116064464929528682067666724624108298152207456043451516518289567518357021426508086e-1i
+.500790962214244892493036217507268841214629700630080030918540387062609685642865083783223604682699222344985008834296715269588853008045744589479112016118e-1+.660141911250668460255163578916390588354885478595384017084417264818199912690059603896144493924945468151514786482774372163645393613526784049020526758086e-1i
-.171424552744073883836202915494186224194894660048531987886951191489440381972664971961845486295030579832114185399983972684160412470761506910381828205523e-1+.741763369685278316717191577625203647463519675196830987632996039179609870110782884120966874623038173172794333137077503147869693697705830496508480058265e-2i
+.584086181047636644988647701916310741576685069521239508632876366037434296733700636313013996252000941046843486325711031995139962128092831944133724965319e-1-.611920963112406517763893166488979623390873604404917234720088505857484898128437240242449198240422480792239303322985163968776501190407390744645375980306e-2i
+.133648794933112717858049977759877087403877447271992485892179865187069166757084919192494967609800687321838506319483992460841695163651199516062803404254e-1-.413607470965314884907958292980763975923806106534383158973121024078036593581342865499975601261764253665381035812555720318653418226973886357232296230994e-1i
-.498450882831784451365553771140155873173704186944909709451200816240488016956551425895679859169714735874978850857410227854995534707049047538604571461262e-1-.300152551529278941309585005068342819076664293413610807053960860158444898124642552168557286602834054407229682570945635213992669268420992200460991241622e-1i
-.156604033241180385354052573593687268011233900221451196026722585715112268224969513168869085677090394206896629840579564748203436258452831665177163445466e-1-.116436501848919369917239828209004029903461651817017317161269317104349789377693917159982998846872937334777488134839706560969250557714543285066328537908e-2i
-.317743978430403247382465289967401678309590816121986847498516944964481167989695656924743313408625009886913017001317859807033062795331089470491721662611e-1+.243315705315138302253484493142071441795062621425199244112965025302640395790794896983460452383197047566248195179624769275999458192659450294420623537638e-1i
+.261135501754227699020918414130437236456855810541677085783802032971457028139906970559190883461017663345165422308617106402210897451504012345470320490113e-1+.474900835058585511457615250618301812170699345177214777322711242372944614893487548832311545458333490466194582895768197644196898523930654781868967803559e-2i
+.219205226600205514810502520422688769725993858179091720713593686058246909421651481950798322599967260313621091720098145355271034761812482111501481708499e-1+.603772363095362326467853871341514720890269739835622634871867829278682629111375546992886254038817340379761109927833128219976569976671001970126949613382e-1i
+.965999509375278469460294671996143206266941509154860838243073138726759995500830878654457108074390249023874276072511108597757849616312986382744518530348e-2-.626584285673254429801415451580287169621833938902219231950302259680073329703536841740240093927147256660999252967225113082419396845890383292974347752301e-1i
+.429967439655564263779033810612058304041813874740092111444604191058972545871917482727705714441323184560989352483570480161418111477402964440155214412493e-1-.312089509471779670514233100655629883739513381860805506044560517447349426449226565949755634747516920630400520073833534848490939887927896184589777174536e-1i
+.203971017667842744957107505796819830176062032870173228036663860873501493460703186835788558736137482691377090005996186589373023965161156226453177951572e-1-.303259344229843344607153980892783591070808544352730972992732024247823558685808095172505716854595498174624431081696904754738719534874418883420891096759e-1i
+.209332176291294644351195666959517732195429916522563245012106852512764272370907905201487129071618580892910051143528090310616970175586925117168141344395e-1-.131783492951566773986319543465041218444090229605400812225566843407028927745284167420334145125192953349994284663409149442492996660423665575150808022586e-1i
+.553531271487336484562844020780995528791109746767957715557052356875591616474514405217076229371264088670701083499046117089010541448304066085985237286912e-1+.607970255774073145379739397917734743284649123207364830022664727099821803824494426107834020121781533461019314063372598555966015663410798204611554637529e-2i
-.582910092778435409492238054299925625357077981135236749167958566464358868329065984106588415167551007429357286200805689414249022839383906921394722391123e-1-.334098847760488922532403979059864105907120101258349410284813098974617672624155231489246161021270780984626381223881809239419300018180699538197208468910e-1i
-.207326207283521108798954407157762315901890083358857256981754320686060698158823650740052093964569420809085863425322460566944796065521084058888800553886e-1-.639247033097097306839126767138444963897185446503145844514424273992665930624960204483185860726188196590265050621203236469726452081994361498950211343000e-1i
-.386639394045257276543523163678264275022789007656441206794433067913909950307890926080770744353356233949277120031887034208371967855698706001385527897752e-1-.204254067115225358512955303785009333160638752519096448759745113090349472529968162217965794690065759767874262502270838684825038298917559657053261277093e-1i
+.116030210442381371248680975072142215839625087197686857966618186262994093931419761489089041609350568880684368345991003396416567626041669930798025278155e-1-.473853410869395384374984846595573660168031457047053352557373991101366855332625528832471259309968609257282687070507510802156850008957507209338757698523e-1i
+.716259526110986720924263891035336940506718323147981677031322832146166899847179046673357127949069650447465128822776671832716854203024783516830013513566e-1-.236839940400137795033561535037585975845301366677626771205344773515074610989883147653893723366639122936456427928873138047931925575244728413322441076258e-1i
-.970386428294350779974621503426712559458895693115611719086737245217450090660549049523979603109842170483218901860533834763734750245196853563135812553338e-2-.361570710089315177357281530217543800709996648542053079397072418814471721651423157110234806034941232163742323971788040777361187944575212716607876783419e-1i
-.549973628725224622483463374921183566196527745238338393393310192913468590106842579364182306954764843448341128266980391474152503917956501488898985784685e-1+.837985881158245883990174935303790183376830374306239436421616983818381872234482004090426139459361453025017906120611812355385845517739228104260279693886e-1i
-.545182981727882648763086151302481071197147790837761572006199139953013187676624774549116168254733264560970367775674237163586509422786519722663279615346e-1-.312357310506827932735743865111892115760799146741979727026482734988190256895684158604189846510109245561467757509482638930284862370053911344040140982985e-2i
-.435188661354442647487265169380104743692265635795104865547667538693979640762437133627171814015709041638838681478932615018311031881949873205420326953823e-1-.344030191993176332731089028825208686509173382090924598358074507158503444759184715028351647043120888189078098722203075894965431517252172656440353269412e-1i
-.596166290566264057090863658899334898320391698275855125150218946711443151473254226660627553350577648957925962423310829826575662583001459042604199762111e-1+.550745126704590874854131624870039602440486107647260934218062061333517925281886256639403500997901653801507295819179683324403830857487175263015030273650e-1i
+.302835158370961031428421169597471425105981248914576961463511404738423330465446947476676736271874170552083915904291046768746698132794004340866625797018e-1+.444019383521956708447432800475468759726609035071913852228996249421187345062282832133361248763427979015460057792213083368487078197719313872879664362899e-1i
+.462446126015131647642658247064673399065561171334796853086574052247217029289264163529298246607276507899577875732842107632236084314700992095805249629473e-1+.179071705814455389483391846459243726656404543229505442942578112458106833084258901591664232946046753606044415910446056544053936971146995420727245341917e-1i
+.477914350146525572580329084193480666865501202508239693604136915590396711236369610237857203181021812878246653709783733715483216792485795545567417196337e-1-.262828723233302166684185712223271603313707467734444099301656818640787122292133434202906829851621275501732148069671001393686534426188250528310968662439e-1i
-.697886758749418073855679187221296621220036991199456525916375530743603941080168611276307745318076530594403088171420057032692396303108936693045479933190e-2+.891833837372520677508380195608266623972264238238817499127505549014399514429640982124277827174079000226297000041343670083930394721055672837472982304238e-2i
-.705828352952445951639299499819871705534020981540355610707436756342636074844247019380445908172631776817766705371365923438012583338527976085981389342265e-1+.378223993972157777326743819139172356697045969867299945602830032849240470258929737590164425576707902823385446619833122843815874789264320788025769844006e-1i
+.816027415986235158851049165592094106083804137883560736571916439119320617338203321955538693698333078674726316466883258815431664205116391662355073642859e-1+.371064360891328660397926799341124819814302674426394424207029830263472042984132441845376500912871222219955671889651332518531004183956286508941715123719e-1i
+.379385071065293887939177857647471880747575694083848123029427299313029538162689942064732773220481966948059880753229112487455260760867370499343705818173e-1-.837887359410347477751690966464123383399661527162379778282391868024503981778277284849497669936425450356990310130595881148338542356894448555451426888884e-1i
-.239525946429397630222816900436435461270839739913577177641067037751851444560940054998665303416546451806416282863629886074004648967151142732005427011741e-1-.427732367078604056032227169095112854733332515152943845426532916272449576448060922661631280471257843980032636049468778788532347768172577904389274231092e-1i
-.141743022204149323473045779319282940151093184895457933159889346457813245037643353029686953356177873236726945979323087652078724744671156388038458906571e-2-.696871350294365536704229779622361041212831539016880293035852609160062126311512594682852835082251260110914083131607908772812614875497293024771079187839e-1i
-.427046485680050047976349869663461339998375140904606025901426407950754293188374385931520835770215500313084680917704239414892996766166790059409233159464e-1-.410743605248039871481866618069920925243028699645549273878737877111067248288110444093945539054662992171269066973170387496258674454314055649415064442019e-1i
+.838090201746113299330448813596738398045689851558793870970001904369235033569879260596598980656717434541550360099655159420420737945503781193949771755250e-2-.223747056769231156945394052597761181543651101079407112824542747192331653117919309407510327660054953178652565658213952813115094865419956115607847250901e-1i
+.421485388168536599066133697459838468459485514021281998699929305736361268631437961129872601797516035426380157043777466993072295625752551442609796215059e-2+.171376208110921624230963957317062394500199586540540792224061682757931251750886194100960959554194463363083599081267536936673737803547985260068597117070e-2i
+.921305848640595523635397511610844212948644610863638593013433504026928987505044921996996379022597331731478825517841414904977503767385675785923973470581e-1+.194231543667844964423681845975137232927775187407774367581496306943841163060861158971494437989265542895559457001282693205337118542498242080487017009453e-1i
+.222305336851231567688958002463964979126487938553676637698960241614922591436706612674417726293108875488867298168775228399795164993985634462922765773793e-1+.279875601186593156601449539208656924880925925726943330461312306005854992500201502497296860814066138249076938750333008983462468028399477119426218534062e-1i
+.559008925993257666832428350689255107914725355140694737035672937988431187725587289005506425717441647586993059891111688083061576399305734597822938668308e-2+.274120848313595126923967185818946199912528220150077419449812243430735656243310910922468446402163300510556595682905731865610902265107649657586744860115e-1i
-.574041416164520133779130071244074688796464132803824295283005234129632828993037575255685961172018001805112235323360976229593109469093946141865029038574e-3+.243179019892749012958904850057810892836570261089859963665178151236448749253659844156045001581400918824262566006034120418878633376738537406676349212733e-1i
+.229913762131903851682362831087292026720239309175497327964033126238316851291080739346067548864229020921197979501568657495492840810788453929796948000414e-3+.414264451936584409175140237319606072336928985006942849009931741154260684460875163644999707364351563066626048113193379680518602401893511586192967199615e-1i
+.115545609470892292553345335519236100919139561146338945964206888156974444031750697406384616221929110064500859486946160770691964121377625426339484521170e-1-.138893422815653360676078643485795326034375344028783282213030864377214369461420473615314903919353460377223655936405361963383322378748428755012710082770e-2i
+.446575976978665492511131809474465486706506669345328698295703403652963091887673807369539936518783765632991560243494511711767665329003835619406333624323e-1-.618926379746795942811589471224273668051590198984949077379748000309438092872874784409143607113846245042703798896389709571185033067065314056942542005581e-1i
-.556497898953798945321143418706412344886151340251050246460854660811054811704201036505885214749098640518802050502796841339876984272014093824591584560036e-1+.849423096380365433815315056474255358833846411383036163877222425494233406298877255669436858977640306461345151209677781116863313943012785758881294359690e-2i
-.343227177656530329183561449773552760640743115147264439149128821571567743827154845119816270367873239211748274072015761448388353129334142843629297736232e-2+.526344536270174840899705871762079467820255938219538173530891564227434689559479195605900815012548592262555050495473523103047592578412587096945624853293e-1i
-.319808937690752692202354767281503730276933458732083537101078022807172786776944980303816469920044468958529949416948396078002893714443683244837955882813e-1-.107467762454851282395540015581292602082461999068861398573888141888738432449944740510372520163081468191359716159684366266065096198884160989682724629974e-1i
-.426707494859968876644348527361211004604250606653674521538087733161668659452213930974620008327302164713323175479441997873568741028919412474633489143022e-2-.838886738130316849213769854539704844823082715705016616220071286315573159306222040483090215363973907787883616693997685647682806911740404396282685499255e-2i
-.528067528740542912091528980200563109367348592405387951532137511183950021476874465349674497079807919165077301850424354954321314221485694594569958118162e-1-.301523717954491750957402943231139896786792709730129683540179955701269150652785796278371535495829273726580056494883476827452639382206901770582577626429e-1i
-.360528731798648597390699300740153867926299828790695728450681670508105136220009574938786430728152624220631426156774544157501259310842064371911293169575e-1+.643284181209172527402124804505537361856411634055201312047711772610896691987247180915418295974875196307711670095632226761739126654950944707280487087113e-2i
-.450911790022650996176752938253529867026690816934990614467709034406752393113455242744744509842445638019780652290606110584324929909996255472251846807625e-2-.509853704206588361209149927078876720396313835660179120366461401910732050124959735637532246800797672574716377256852166453998417717676596489567079099602e-1i
-.560633398380866581660947736664991620388683353086903510568178607659972359630801492643777767803760130141107584755492509854465532634343261475942645351342e-1+.284529962803300447220741758593569387762003406215389066694260494277009795535146078251024836537829917762735731150951821124667910360628208943159534568138e-2i
-.281301031873983634449685008912946223737769753587238902359555905367164376672644251379623254252662072441980640091516748188535630666557909929795084686442e-3-.314201607790947190971749753007911671792763001760073999314278195429363125680854224556632189540522939468994512778785760174276683040360818008661800202216e-1i
+.847497522965998999303869311957733275101093320280333839019110184951278950217721367602122797285559458875858100729084109735112978793031847440861608368049e-2+.236139283836637980937943174672995606196790074232419056486045011135989566985145068504140886717540696244000230236192406216793855382370860203089788942321e-1i
+.378197464019212316232183651407599827908182515929107253697545289905413954296730283204208637307485576954540008189750222086309201508779178236919252284170e-1-.394369160392563879088942977690710125940430398881950925375045951677174022815130917728781737294935994245386558819871707035044077739479119368990340417569e-1i
-.593031914328015972844602942892816465582179382014160913643255172922220686622623383788589490116218169575596055399350315735797297797536084503674160084952e-1+.743151246017440959699959432125989884631546688474882744022696804109046488642307655092692649655613381546212261056194274209173297067724464220163517660521e-1i
-.745780513546273234816271613375362804386787994486398833601756408585896198780709512164984941134745344587164795953050646587246624226809866807551302060766e-1-.403241780689096714454767511220401242912518067357354127256615209977418093480217078885211348948838509393640201503075602431553493468040582090548398715426e-1i
-.250430698348899472341600131507165714921892109859990608557420026431359596381361133343513967839191801399958685760141845309868910930714020282265123383819e-1-.557567659388441391678999912642429219605314245342080009588474039596758157000117571387028679320559308438461918121937228388337337655784529584936676586536e-1i
+.120210505772076151039315271090626336899773454714749308835003126670054536829565168492491587244685673426259134970634254186747752407500506462492745914818e-1-.623096698826045874103330463504858826351740040162665319118403756370431723325917923715356042677775440347247191575285299704818109363517088367343344563588e-2i
-.405704154859048652768204574450916643856242458899180812236955464143095984287652421596916004530506707242028699910538918137547683812973558601431017158399e-1-.278812574841610741308515104000302218397794536697918958754408028687175159104222431569013672862975584134588489645961209974962557772196458350535423256934e-1i
-.345083210188570849435481667285415465164716788323451298066463370813831382232369290893706190926903055954329929484879678849265791991421927654272326961783e-1-.547243190326023663862314518279848587534624607352800591123271135275242743450760562418009201197023846229914923353839022138829399112442423284771503386813e-1i
+.115778691358333732133005756793834674743136108358023174404821070879523985434137698793713194404153669452145403565590656386036759094405146656309995070048e-1+.386797103794612661710970128415560066192213027488670510059650453503897394539682509202523689053262004410093596733140090056308836700012180080451909244976e-1i
+.718326515648744008498743071773546708320133790549666197900343916310676162108406244065045554076851314499471872654444350819797989333470788402361361938921e-1+.250036866028962797665195482086951144210863724386335907314782252005682742587480832281061819448939353784957478477998793711268315366023412246732401795837e-1i
+.717480335143642596188015127900171089633493514327074769795256841775037497494786530845055184732779415352831218425321167798551013879303723606044309995887e-1-.632672358548946782061908432646311916809918245387960815566184975994033204207848991869423530702842107139115356244988790901565346150675351172728070780457e-1i
+.712128453018430662545836873798500001246034927852472947844159874631357854843982108949463515733739101602568872028734648660878220981957605691581691497623e-1+.243974063594230791700809955200773170354516543827218938746028020352563895616741063125241870815341814543658429305119752830813777741914640025546941420553e-1i
+.808702607425011053367476264830627508112617656942826696831640690597670080744864905318706433339765292687013310947906540967667708807379867744981685791366e-1+.130343414022525118055835356677668697176099111261589180174612805519492400417002937239626071498279016076566094230114703251782998357991034476813682824955e-1i
-.163818249748091650903653397017991072088921549567029233760291063719533519244783640932197027853893313056610976529392552491737250918693700374374111558100e-2+.576171824539980343136539348650556913784413197268398702742166669528467444304534238510884438549033191413133021080321869909369591361072040818860160465389e-1i
+.330395315551214132418669462332617221545444263767298365113116796341889581381700342091864043307030926685580600790858361526500026059791757538817493036256e-1+.460353179217677932963304097176674400412829986215607944491354570586953168392674992043816889212799426168448427511467170090806329280290776897441992206613e-1i
-.160556395018898216438154715292485495079610436085440242948523566100545114021715543938246910083783664050846116375367551129977953215685071662659564438159e-1-.220057755917963500807898520312234970894394503420453245589376170534148582244849018067493669986348743752153911975392894322545247973280677122373698562863e-1i
-.789342325527898681247699501501399604003296626491073729791742166918561377635870037847855625150466476327998353377529266363021479394212656103836818514953e-1+.585619521160816164990295805701632348711615656409166140840556595025702721017891520749959678585104603082639770610807242304974007306788182832226396154311e-1i
-.865521046522856098157390944723965533185438332750805469257138874901156695900160924474269672010618704386889470993025244451760988948936697794832985123056e-1+.165872910581383389598164488543325762086724564908295606522324599201817858722574485692443119366005427665000728788181224523378375729674980149750447464311e-1i
-.216762822379347699183015904426817106041145502558473268743573055857444814387178749635001801235920365900559256763789472668660632585088637097356102656082e-2+.709158175446889918791325483539951980943464969160384463297332000023046367414132595523782685427502961928214281553065108738095089533919932172451352257956e-1i
-.529126891387128590839396263098903904179319191530392251733579797607358487556369887898255239627591185062982658457276331804808080106598684714524780286251e-1+.831534443182894528675639622610516091073626925558967349384726473221488784168029811074429982578511501639714519953340636404374972275015588416736044495108e-1i
-.882957627954580603249565366363827594763645984899319358624338212169576255975159458227204610785720367898053499156905047892642295698337836947297871256485e-3+.418279183916963705204786138375961878063095845495607175760934370796255643889161949024609926839424697757517385745119695197667249334784427190137482095123e-2i
-.700050928231865045495200470710821108010672542752389308925367285916743112505832697252801032650270935883357208190681730636860675933843750874218876889625e-1-.845964984413127516988636751509748312619395876216331045303771913510991807651213929170179594308134616410668441442137646563212475294540685668375751177269e-1i
+.905129374050059896334730258146620003670043537401040188440155283551025297421169312090678748161442140731473578387357715631123350961199347301128318495389e-1+.183877247426355301602360409234196752942550610665799683122122676826943832470245079848956000064561391888482296323340314707844525363671864484629119435346e-1i
-.607076311483836838411479999749217212711837833352844244888573047443801563060201681532048089266477230085499963106747194417897817330194272523629902255040e-1+.421640304546999787400962851019681894269356925596115310222037466708440749411506522233543471588872135424322629972371203733867028005300098008801688105287e-1i
-.912821753296058717797009229567261673063776792888754882830378007288447464381515107277953972340246412578176442220500774809682621807293360202607071831185e-1+.354966081119719544789938930381787836661866056867855205611463181423153239267728944058108569254602189711608670284519362722928871400205696694507103458364e-1i
-.134148207404605403143492289839752193828053115104377858341621863118843751709015552404974941885935899784125378812243777725978713232552625943468020952064e-1+.509818004634753167976504267649541498739105387469083316946852428485126722347213741108413885643665790717212553595679545221842004840899891650977205895355e-1i
+.114960305829644891822432869325290213336611284469274861190892891178234717018953511367882373799651264646052285364035386069262583431966225564273932519824e-1-.105930626991844976053958670511886782328841734602534125468476979204358464866333325364349740650788930068410476321932112836769051039160588856141991879531e0i
-.656422191156451913827495825442080209681042402736778730731713494256191522572182983238432694511509908178072499519793335810011750504739687139963954752655e-1+.685520956598437137742676234351051311351305131580803435199446958964395192346675532047721122159489671865664081660208814557827852750807321222141964862955e-1i
+.606716560881384020893392802746788554594130667432345016661906161432629189690006143085136064592560952787059530393280669978139317321594326004473559987734e-1+.153816085163911441169371084668196458391101923009696513723641479767477835853717068666367343636834389970481785591148309447859462044426742979841222223380e-1i
+.339014138072091723393485183809169205659920050966092048314728330550709939635175729709431009125911722604660481280221671751227421699381040796482198152330e-1+.516266672454891527180718701904740419738345947789605962124485576026592551738141178509530613618573937990348957443808645167930053423776009398570175362777e-1i
+.263857240545950929816060174123194248292498442903978441073912831045411558274005964809672369219760490352360630681209092670121082465709487103963536130392e-1+.238457271287021572796648372764132645392099023220899754566172156006543706532605070488641874129352128408608353998778203530884738321688156050674204034604e-2i
-.655491388449655609204979244913803691569005627405463452638271231077632454598069792305573373892274199265144071821983289144736828185254751251400958187044e-2+.259271180364313476093452983568928456763046646031503250074827058721457180099530669629558308868118331238881921934530680512756012925736895800545004176125e-1i
-.551242547834317488788941802567476890431405436696552300735336194062178220446376501269512994776280266195838077992916603454301630530673276375014010970591e-1+.217872959283951612194065999834551389150990597151156997932613050265911760123141354358093926548075616460144938980405323684701799298840561246546614946961e-1i
-.547010782273555990699082330236813937624954518921657530641127636504072421831821260273615253613762680764635598413688293446954882021319117946292307127083e-1+.213585298008150193712683292928013247536738747245803199717505089042747135294068438593124823477568635455474288546166175648171235399045367535577259339083e-1i
+.600265028829477379404155291658589234895059130902489986498300034489671597139037636189421485591839420402111240935509379519876670340825871663213516825059e-2-.227829611623435943504780366524096319137154266706906897061874915585401642623934188768592938305607468412133967435951634804255968035374129549572568574711e-1i
+.260073015675951689539740624743049620429225563098383635446789464822838681274151460557208744102918017917751485198385552125816266374109732691382076195538e-1+.713249574039044667959391618441368920332428400952060265818642859796382018659563401906031213315085373714327984938446091944115514700558497022259499056067e-1i
+.177336169181764030500869881234610227287713298395826061611274094749568702651624607655686591726611562076393600188002864982239495359612180157335954102492e-1-.696682365673734298948560605051264346685938785693110480227973336793772852347432816963759079397656542704154956801264819760109542219142680950409180790202e-1i
-.206839787647582781394477374924319564864326681956489788837420232504965633567492400162910936707643184178570649206342635288803786441081344760991523265873e-1+.219536424302970645224768241179838652874628806718512810453774226307659804439633318002098363540067553066441833825983929616619261244544114928769954762023e-1i
+.180427838424714086046806029702484129067231465433215192266616843672979679428899502085276466928079377503427912908444111495224505755055236167331101918502e-1-.281043527278563541447023569062052053331904335591187766232296668599697196150528938793562430872803138647871558062260547244108910047874896005735105421928e-1i
+.392316376822748117955961408483780810969722661914441422222758106294028053370217311506576098192351676793576735767789529645760497537122419977871885079260e-1+.803674733042840989240830694686436607669175925904839393738547696070898046638472245399592675323857333375554817398813479932524953525728134317555764313997e-1i
-.172522161493554721955489149153742895046380271540996413093460399665420903989151217814040154284189785162963190727726591095039990532050257648787776461420e-1-.514640601650342990270768114555671577261840177624528824777202148151534162471643310838088336201619163321538751056666146357271108903534450436963575197637e-1i
-.734339738481087689245896604673114621049647742693982318045435476075731194192646205943812218834424033592507821272883674384095127084176138825155604611057e-1+.425165573151827441149254925719208808999723174231169072359865431921915581498132291208094235202863845416284934629906918010571035130599858490736093539581e-1i
+.267534019399360644442971538780483367291337325917778091990825972355814247424449497582557100491014545320338365705312141906796318117699518659368490125552e-1+.253025616149912318358565969778953768025095805264892171702140190418683954845082914697345009115665622600498069933423496212941023301325864067608601963784e-1i
+.146558356086868582921910273549961627965198151324033034593440348554940439091454275009503962412948462312522472903868205225234344620762896430823536352370e-1+.404970630675538895315332186061358242994403932836923340154982196160810701804810982355293547804263994811098768654195633241865981391929378707308962510802e-1i
+.950115062538750080798817240907311166252606100586582447815545869725869733700200888799598476329218190590247743218298942930253379811627198674232762425024e-1-.197340000696769548119469738881302751186803918473485014668663429824870059208053663340617882263570364694725318872589911002562980341891517406368009087540e-1i
-.145112571516726705221374201735299738035623828251481193123221032453837658667943524592732758710032355041819462532698524862494357198439637153941094934366e-1+.357788143738066525641798188457373863402205634422020796628801803868925639730361116891420176911480732521256065920184992439693018944452361992629383947276e-3i
+.533645974480928640266776601853685441613228161419708487386431400981012655034698512184206775507094936810857485123856673763460432492856526440728144219262e-2-.518856964284005164342264302757247964228398035394867787760544970686736733908425763507662117145196413588434633224930867497091857705179387968377566614176e-1i
-.368876532796124150873850049680788048782547492202049761554982836088001494601727346935216359007134385151660845056561407572375725595454312822867223570809e-1+.445874007132566051835079659087949412669970879573073085440608607363331984214990854861646154532741482937283974307261736921365071142646586413213807328467e-1i
+.109694076624260188862747672098679900837763404834510163543339268926779531155720392356334152689188411953349907713745025395131149085961372242338065108312e0-.293818093574014909133244392584661791171749221640085440244016751006934574736289080762630576650394024462184981331430544264361602442173440977307638199457e-1i
+.223625298078010869834131834171546139647808776214428942675366672666390327043151276695000763604214032722871536662700950491139905122806525159863443583339e-1+.405160807517236067972838591398714045133067712342904273556010079383412687359308990646134887762988070474416574247793275206575017991389376156166871138428e-1i
+.107339593287088493813518563952621910163969558653690636888072099984621778176753366708574950092459171772899692724571414564321519522484531721958756278103e0+.441442090370409380177672006384162744584294679622798884539287386757313237022497870617540176174600336823692240712287342451629898144428376538882703793603e-1i
-.587025387574499607103327061656196799826353474914525898408790655610727379973408535923510849572082218891202919506223546349331037849773498733864474491146e-1+.349696014940788944836346895750940696146689116612816434746383450691075257598261233347534474936697673050962509448780068576361072577260332275430370353501e-1i
+.381919810026404584857221895889324891894666336620089746657553245821094660980286414772169788585466532160082221630701068422394108009190017875441240602218e-2+.581332985918251369043597871687850151479876444262378773079672577840364419807363084918530543389073338516931398380405320779478038710723918715230903183272e-1i
-.969980093551248874214647731756594396459056517282921502932266350399450800335526637094800748516623221555258802790380027873647197688189089558218213362322e-1+.251685529597814221461958397412031492126878547850629448028432618826745728050434539937796229554694937653651127636271816682204180733341341034014720267297e-1i
+.649553736292917844016054273240350420729407904325984408929527822018899310342590749524209376915855325495009123546946794611122715865431445135057923470403e-2+.157764581949245298556786938275177313168857534093625617300743124276902914577753609456495630221473507401245172787753180223635146372142693519941016277021e-1i
-.112773501556828008453915639971647085430684575104402582932707779839624504804603686446881398230440635196391197536706896270987342801693197173228792669320e-1-.315865031370192532459550110082730458825445497371265581548534313494778387573799366638279606366839348194719940541150555006292363083340356933919980630647e-1i
-.538530946204045523730112053918484920837626266852516375149352594953019665418404846969861516087264939482313514748373753737443925313690568766090668929308e-1-.365123757688080629763923883874920344663602769007328325733672181786944961273329670096575681977279960279555558354643134745798575478629723558329608403962e-1i
-.216129047041326633518230400923272014166412260021206285888758182526137544871155994448277609482207618931268771705933083326921935475373279580257382753983e-1+.266172430219964870894316391733180955475684823912159164786998568974840316326185539862032203292624690302508973464473842520444380720577752808080840663612e-1i
-.174805778260440649921079204847958725904901604849508247223894973511508507204261463126398793257325013936518281799812212785922793933533209210585344625276e-1+.405005428718648912672561771863682651044531498586871533974732817318825723038665796866170180515812982161111460980624129637799090990448813174760009817061e-1i
+.120263103605325578571004447659995950685738583878700971275262802334256278305004499540571532526451894623074866425684746025564530984508339193506565571025e-1-.231325340759181918868544386646814248019727491428534499538651373105592080472659575081860333060495625135078073544662323395039647884194062885643363024104e-2i
-.271111643739154423013966039995706463240132049299337563030740971738523006838824028534854816652765625631794652220755169339471320443363195932880036061663e-1+.321149642672851708362388013362144808903365636195112101542351272367189507183724414466927459846315495479429894409679448952236361257856170149351624413713e-1i
-.402211214848023093404944768946333413287332966238346193219326762736825206020350251781734727700107982055817963463770044988287742632573377018699081377051e-1-.659735137143646504366287806178198351979682831276368672058596051326095487987287787892905648689215332634421095778985002997270813361853587438430432353696e-1i
-.209446016813418189224517106220274541209074531203736860570795162797565956660676123402300082787090986927563124852374918967110580057191867560876516104435e-1-.668669753636300887766994214855522300764947200205645759504156050769140963890966647883935402963637034252899229026895976011834240314279694257175858803273e-1i
-.237350829461438080471549099036288074188594394240462416228513320856419491516680934112808105239767486872556145898017704716091366632501285593662474962940e-1+.653345515930518788783239721498520044194051083371106513811592415479809319008692159603125806639668450567159323871394664735167649228380610237781275409025e-2i
-.106086142246645642365661818199659856279138174843008114630082933529945330852993359840391652097818920097157618615533655512348074940168038094717326374136e-1+.466956822839737469809057376393888909771300461765831463262939288433872280809230522871522786230120178513357061535316912225390021486257527283158048281100e-1i
-.374524068104847394228773840408180224229250913808847825067104616367207366114528608800332022266110395431253100801859307640807476696536985798618611841877e-1+.385454002193588664773753057746292840558094763681283918009665810436097572672917154715373147106650978432598332191013381040466981672538100777445613021050e-1i
+.895977715983651776275787012991212607168015395605599613610066382575468902792537540701418387407874767773855732773405187264681915357888091509952432706731e-2-.229014899832533817116353209195340486448190409665528053576071201459331364473165774671660562530748112886298380981561892935296992442891666051923829580878e-1i
+.202359047165041456803574017978827733468878700406863101246997629694761012385412798709970738538600036124286622088579138423164643650616954453860203421555e-1-.454434582478888617780274660049612850246876707000219608200593163339154179791091085645166759679209787517897332352871064452434262160705187058987754630943e-1i
-.236032923562680529596552259934669708260058260770380513901332872852333261231341837190810738692852918299674546511952522307843101638790216474258608887220e-1+.325202428992276451305929949220624299821281813045060511460311719312107023482718705823383986822870562420812265580990003510667806708538759673892315872033e-2i
+.605054029259052602561970734865844695670139386935407157978820794686341194088577211161139404728946562885753413043908429830495996500366811246323414042319e-1+.153531228450132058886708669568074781588587963429387052802281618575215264059699591878921798536527040370379583936921789291432836155034272792957385919507e-1i
-.758625019417921710793402468977300498681086872435093534406432631297951446110918752520131879435230294665479409424269124441823167698228335565799684220558e-1-.817825637417518015564571071318585122202612449118970668428791807141369218331068168350360733567076343469519000538584772047725325786488043968256179528834e-1i
-.416562712468250447869700738549067539794620003012813231831808602496727105127881888286114507534057744332044997897564831292614770868482300118510741198223e-1+.312530704969436945662041671318220371413869663629999089445434116633551842364668315704920474592894888307256701096912143682065849255564426668419579680241e-1i
-.861917922752219775890073878549169003566676161233075716160595553316474321277863546383981007977080349252921426471049545675788900907751226703241261644657e-1+.792496064513769265268681005409880183261423761081747388209560417278985805296825987140569611173546751803861292716270711968683706381972348319435259550142e-2i
+.183971826730761697740113045605558941327850280837768632634803468854675258556106167930061843881889686571752775577011506728450946088744149520692347244974e-1-.139794351891336273599822006815801546933627175073907442941138843303827427102582124562625239905490331458141479340588485921891706729915523834583412252114e-1i
+.160872745824477762011420911463795316110134853661841309297966029697990503072886251597670163849565778165241094311484590094366672965515375545946337009048e0+.654070015686173107074657197060422532929235536813860253063819220514591442938489214835671329852332170042456692024488081610325695843191105116767303240496e-1i
-.736867503720224020430153988011564785062531736702500450888896329045537551795349021040757828053673485114072705553155878908918146029246599873109993889619e-2+.813060152755436754227085286312674384614952351109909913755046066923653194425190721640881482749353969080053714936074042918049859926918711938775258275601e-1i
+.255470734464160837516187079877320771655791279680084216271884687652384966591141759901465108996635734237401621942064751665094452907519671941691757548962e-1+.584770384702722369328284078937321623939607534855131334487929089936257172596304994740347108399625124046272844060033404263544005970673958352217232083416e-1i
+.860193215252123713426406454329491625865371513185762093052049368179397275796572661720945973084341410916915111368342831676037482986965281253968139407906e-2-.489671399687088453569081835073181757345414267167188312770902805093213941236799406467034094209668375120038384981767682359924669562872806250978826025864e-1i
-.537762356644725188768580446181472486737458080584283070785280175814791647647253501999141828592750588537914536541748394434577532708745180991942921186254e-1+.562356579942343510469219725984328202375724895631479886335515471882417199234908238035844633768841008281696855096688544360669226377748219887928996745456e-1i
-.388521061615461233132998963879995222351370278818002545318249935017843035783324078664854005531588935228328302869490849777024851721258812458100786787362e-1+.217455273519910225208109041511181033904352432412978983498916400615465031364881250567631835514400001949767037523879539326243929126688092812965014816846e-1i
+.161528377634475298258063198603527971513714948905965410729615266010902089739432068032743947747847195552540764258062129734874506294912047070114036714084e-1-.438343236975919597456706283738279872210064872482718454955746853076470523017980896799486571862312074708500261887516493553794762878691492292282959711713e-1i
-.733109458635051447064609468399329176819965922723468945700327974695031097653087454330381361448128321550874325307365190289826226930415748448318467278227e-1+.130537474456377828753125364892694549112459977975219225071976655366952672557180394388308706496583849000033713804354490630596989580572684809154620967154e-1i
+.118304947472901296387946033500264100485522329043689037367200851853653456603905441936563271939846316093357513955177398207047189300459943607097721373035e-1-.130520838601237433456993084187962691506651250347671535830340322738975570540028237287982389873298021914729933416816970110145016153087726967069817708610e-1i
-.402270214779882769632461391515932693478630272201211952875340745024077701099105716235155581446734765022925735542090959410582246338018116165956449044602e-1+.266072426004969795191659853871255747546660265329937204704196612009465003576590302787049628202556324683246115061514164849154038428029755393579616164848e-1i
-.288979033859642267577305623014101460597827216504240457410408579579524369708116030686378006907548516963288078772706030670079074783054455689896102882465e-1+.420857518647890573040161897171250345489937746242691863087456345633851163780661794307200561726227210455720118711638015290504897728332813452762468055365e-1i
+.528354941011638381287248465312380912683739010694572278927208681586837141246687059141976317840567275270315144785246017928173430344996486084279816156762e-1-.385277530286980773253720439993054629981967060783534391815548676162351037500991553392490391203574247366867513923513007182904207290220449096964172800670e-1i
+.223376149577458767276806218037474350115419161824560964143149149060803607723291038078810390450500219929062607356938072086228178080029304993184666745098e-1+.395739999095947955380351293088355693394820724573476266348809759251086010711955948150487372828847609484839815761166986014632149219804959662992743046304e-2i
+.808056460610789284102523770549181798419650157919665167245269858367541202993223250506526877789854497876303357067996444375122317557991991757745074457111e-2-.834586555490723224237274421521415125092064540827339303708049891138045058060017456854555190286175987540110966741924811769327276335270023216349822461004e-1i
-.557373811362677701843043407018628451219986667973623621350491058032858336720963642976287320501124616523314345113777385992956268869140009359266195924745e-1+.132176413119004058495252136547312931970236367700670925912757514578434587852662007822359642108748860991949557223984251800434155882727544228585041906585e0i
+.886839247366157648541064167496567376924496213339058691474900450515521644344799627310864612979116672405371360571850573259655419700333280919139307796248e-1+.481913665143708247590445088948725367612864573698276738343196859220019740002814696174317926720151425790661219889809452505926977674394220908136823233627e-1i
-.161036732851275663461825984812297550800157140248752654559657897823043062519845902277387722863853757082165105920873053230231807914055058095302568217170e-1+.756792966839022356538803230363493642272422820759941894260571370011989378542810134401839455454719591979452860029761705792594066005457329862042412938327e-1i
+.552565097156718065734002679529132213601495498233996911997500802336297584731254426815136271535016527340608757247921469391232545454637931747407791240592e-1-.170326540451571194019316315226104739549613370668537295538512066056915610243392799997418393409297463858744084626668519303488653167128421523661712419729e-1i
-.469137549132616176362629502900542346084252909144063593361678567058377439108782471203748889284578585068159334030639504839494111750987454483548524436455e-1-.238253900964509013000245150567734993862763394415633193794840586978908493197732823854758554373970010183350554630419212339172271217360639292090307075465e-2i
+.274365258000403859309678656381189316286131785063006799589650721381347919568631578739046251224063292070450564329634856362753164101759542474294505005443e-1+.126742247658972575006915925768703241348945016223799031039636954589156415149013138976773912296840379140541059924697769247105891754727068240643910370123e-1i
-.143120931532009948625729098584318843290961707968196233242562347910841372115603118392567201922593933743051316060707939156210323359478641373118226957255e-1-.809497789102570966155103106809171069950890538274915897161172396342857080035851946879536406453484617944156277652583868743710848236607746103072017328830e-1i
-.606844193604847429018128551183836894507372291281241288753052031137480146730959796597935106143323139893202311669489999289196247423324723513489188598445e-1-.505924773632955323323453709287326924393963452360756112120839268998999298994883456326483383167767111392133561846831188836909844559366619869568878470938e-1i
+.470626978008800451813322650581479282233497057942893332470757493482173601097061823737851910547353482968632465545504626658385847425873221697205125462681e-1+.325676553976911881270893668414278937188566612964133531107334199739059466867712083784902695709283902628960143248997719868404743254440724372859993263563e-1i
+.156832375254649381822579925856968688404647895044436866918242902040887931286614244986178679671611358812335045110154843185231656602706847491677973713936e-1+.207568669453265354547714344803195751255995659548470583111777171991910382344156152730006906967886485451551515829370301414802339260086745021463220719246e-2i
-.506072120809118221180334965772262435336515875344715628897732831608802643181041505417766653517324870663429467743501617766687109786836079698387154855139e-1-.322253558424613335219245908219740706275699341208315325396786431309618041985239231532594818954004874990075868168544812026515038081825158067680673627290e-1i
-.268422789940431986791609821588565208872110096387286190579904922624458089210362934412533563003988617430880511955862701270499999803366441811008559622906e-1+.344262512361306826016367028995733671304246322949738672968708778061893222340250834407664190819026907003731650191762930896706865009160006818151661481261e-1i
-.870013289074973720837521646331687545168315219315043720472683815696894904316354093705379630565875006589894373138376792907199569644663031903352712672269e-3+.187803331394476661056199619924475418721879966104635595760480915543536549156449929955069926261360210312011304309458359299327770300318064213265041362663e-1i
-.985571343932656093922049481419355744040521459113354857579939947466202737017503200448372736484508789470338206167306686794898435635986057350652023433029e-2-.476623760815271471785203696138639925756582971365039149976770132848880703232128419157464572902475917596222568382862554069667643231278187244190562692817e-1i
+.225959470524475162429531246810580289240225687427843546536279351731916183204814882486549040207312944414667116788173112866045516052875108573490101078573e-1-.632667823298179130408184254688599225113012356913144339435498379589508680578312269170077677930899639324452664446133274593968281374817798826123257789901e-1i
-.121425333515604362663327597059562066890088137549032544755753440595294295852580293327579760495712582169642391009866848373893776581411180785906822600010e-1-.386760846223063383645447172071601582776900963461906854136277149846965284333189917933995597027397566363796158185060634945284856023153415896211781324031e-2i
-.158221602179813059483329280933321232781034585007677789725680474462762397563983577167609392775837814672249763744722977949927417781629352036925216534289e-1+.133629070751696596167937424777553129597490341366293042567498386361957154221963641184470261214279962058068949803311209619105894289443937604381918991921e0i
+.641501911000435601943601734091697342434119364857018126894028036474728151660512036843663067293416122919371664913812870412589328886935023277933662250978e-1+.398156425373515859336073921225081824696265265569965454324565765591863030732557708088006358257670728527989672077418210989889862234472940711213169966342e-1i
+.494695434178904823384775808019906798470664500618254221533193901373594938473787635025240226146288182198369631466827568693963906466668048693888443706455e-1-.180715903983924670132525065901056583798516590002017258759013947902745288343273481539306797208610646413419071380885498275080040355250376014021711647102e-1i
-.360646684447197185818671452661582127544317594747654882713246105541378638174097483068944156526015838063804021594238874694382671148666895018044967829807e-1+.544017588953202231901761939019679967442751032793444338597972127629845935271049019161034315873302120667705288587688120515654850247709026315226582819968e-1i
+.452233461244821785751022439302095995427205123925827628523787815873373011087530734891985328479421556824011392143910374132557805843207449112638623450107e-1+.238756831104139446978115926028171266714492943158614759335741251653542060246953378000126819253359203947854791720195767661886891130038698449754382827957e-1i
+.424529548483162341514883122145214072685397131994432450423099829336789859861141071696223779660451905425064268445889165125931444763837083919469826515820e-1+.483076421973628259126798740378933422495564261175928210295113933453550058014432194673212657676870803705739386770900099229048242114266018881004453207947e-1i
-.472062647681626021472258361184834270698234408361039105854017755112116176472669619251171811400428307272547179929780468589234881163572392765296597810568e-1-.125153552596332035812038187801582692366505575566678980730436799534981267035226509466586327003810259273386343542271470454792579906867872437929015003966e-1i
+.479653213100406729491089650070113553593619286574368669846350909267472199486855020570195052423833303637382094399789788830113295841919251110994761544793e-1+.710969122110731466509809500945536318413651304175593040929110188434622508230088710658960057618182216569290723956887097656674083408581283108733925551139e-1i
+.699366835191328284356201521440078533125415137981098868587084768543479050616747183949213302841542054642182389962987314800121974933973393052058868787088e-1-.611902781990268861281192564163182704389289745648128129149694263242277400369294746553502105740963095664175055719404798152009047331190810514513140712576e-1i
-.452261347626227338269437376611390753140852542043893688260074759716570063069242027170235729177270587550742725294909081013362526196801102444793960100219e-1+.672922316825285085657767225643269191648753090196966579570038669908669384325699177816039770194461649658030567525107277853444529615115494196555985288519e-1i
-.164051205763434426277484497914352393235267337399653012401326738247603946270531037825769485277577692186862318280931649434994753434631812513697240189101e-1+.485080348158641033084343624994613283882966243629837903083059080150134560872781375040705544235065988682258929785032423104452654183421579830674426057715e-1i
-.452647764503881198176670770748093248845626638169133818796762584545671187408141175295903034097513135927350155309861559839017576961057082563898707854243e-1+.663789223061796496624784581775554997497801891325858627175067645112741200361545045186016304735911763360172328453265362446281463918937435936976163968003e-2i
-.339672503954252035198151446999777811291542261782423808193820935157603234140470688353544584708562191648069153587468158394258985930464127190476983430055e-1-.558899074541747824892697705409570593633185814425536229367407418375765561803747408827861770925129084566686641766896033209738203404065527739754263276809e-1i
-.461998363461831630627622537521478210102634779926732009617947946030337168150293808243692822785934662503779826044537172357250077064824796305996758678851e-1-.593420322785736741332014386791283765090167548733896312412656652360897835162468294039307857107441095471841492143470596083134502935035012281445136849313e-1i
+.468262062227647767332700291583371125523711849671572252255204308236339245708738838815000825384843338003571807543460691535044340775429376749055380809490e-2+.287631157268382667569340924850418175161831262042008872302676005519324741889753095083952900714764178877495406733409482670167515526376334732779469080253e-1i
+.615020614854925743021690570068765104116722714523183181016733996969472369984560815490942029443668429394964298277485704635060952493170506986208655040906e-2+.731687951863238410397493789841361236158690122219139272921244849241013774235111041821640780177182294051691335154655839908734634913157093633479714243665e-1i
+.498428078965388142393057935828108047051369421281830701795979060047173222962936464169043112231695321809971660679110301629860999224753905954855259423749e-1+.145481537552960292304130478627345377087370570053846699382954836475032502272665537117339542760886340455848776296778095121082712645920269557088973431283e-2i
-.627210334540460314495766592148109457528429814516813864392941100648736917550264496563549116858107472759260052683130066573775387589005619473740542667680e-1+.734371663572573844879180106169054114752381987385071139957339886329095281814639710112281404121959694395891172966968277874382570735646182761321325548061e-1i
+.300702238315845851711766442798044035168805265505641012891410619580643151450056652743435281914973224272631281537772831767428225554601957377572878446929e-1-.321538141834220596443370084024116213426288162658384939437035610942349975789044430260386407123973041340245939884041464659090370359812608779137933023087e-1i
-.189265962969125231919203366341065334079717916583787772488738657961605894361008395926985752148202108600084831378485629679285290393942384314889723227246e-1+.852843002908796790390282449934132240393462878018605691118288511380440401116467773982139950686976867202780245799730281466198242113137226301039807213413e-1i
+.169663371905791756349495878075258994470977657873751780782480086066779943773710186988501070317649397645743350990772485294090619837517365901580958975709e-1-.886442087660975812199336622100323303333338813246976347453253900651589767552895523930448748552133717705637574097526043492420361774955515417486327137467e-1i
-.424162461468208696029944459253036199673585693006224058758422636767173621685565926208042316890417406965678520818871035303523831147688345267640456586774e-2+.129655844568184159347773210526876826160141334595354244817559014938744884261959490444039422749915377686853241232332365054433020758727732422357179889506e-1i
-.499963199053101351294567719304550242818694690460528857579377864066490205178981464200712379270125147257995387718847547255644851957145994721776313166831e-1-.451027837936267023030053453839391001480134694136518253504525044782779049779644907193331635998926941469302751420317200774133805050164849201036530223647e-2i
+.700504211037476022106268883836726027472070912842225362819916791384912242255136001341163753734083555299711292065385187431161351333269070132757823364938e-2-.883907504132590827599111331561818573498567119639088195950559348461728903029061651843097412943519462891120113816346652018152637463843610156583257045696e-3i
+.269921187177207629772143118041264501521641488154411278967740904425279657005323262145599655620103192616950322225140231361370637314224279949706735637586e-1-.309415806728003189522474707389618523937762814803662206638846849179825585177935297233567045856735334466581501362798376502696400880349351118347555428958e-2i
-.873061630207578664933153582546718336200839856463533538187799250680465505808991554074921683866982687481730946027598717312264430811557976959301575200832e-1+.318911926671810018428870492950105803004169842144211601020659610372931975543950431253857575696757091296129217887512749759310224318149458249878735667122e-1i
-.232050285813531902272565774869151846268284682987834598005948843374226938410470164116440303262548097743585478965557798021629802649583564100340709261304e-1+.130961378462845967735104569498741496435324594520087011409237778163807708428096029436947890317624987529047325438496689149243763393781937705173149029118e-1i
+.466947838722016557122863134244610404897720382746815423644029295354109182007795828337379977705040297026299620058951654416609204994756897419923293316064e-1+.792841416529067230378199002966642075321638044565284733656363254605156713946714475723286881966395848682663504244432347005114624229694863180226122130813e-1i
+.100584340045337119738252719201178076840111351769186744522899779933627558538967351806095613679533419609723888007480728856786652738237033706009257381381e-1+.120620207227671493976259539554436308503275104989603988560341746071374731998938242194411926841854832054888845672313440563655484914175892275098140287136e0i


==> solutions/sicfiducial.259.a.150.txt <==
+.799985339997193003900668016581191411873548945786319370404813981378516057948703617131832185629300838791476949473186013288817020161592566778006029550911e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.471634295023267492126329834529328597537869709484480451336830554552142623828032266576738682019686835945798062956027390236832965598229985295267732438479e-1-.677400063858320416474258559518777759059030070908254810238753786370775772556309730646052266994370891194131944209046553971904067371795223831530371296660e-2i
+.204624772373504459343461524514924825803433008584936884194169164193630749463692052088871663951939712627615853334172981887987819593085901272258344880982e-1+.220252148969252176822061582437667478817495227242654763372575538861668640843632208572920944740903511689741045025194549212757994835452189966139352129822e-1i
-.215036658364718824273466833229721881513880939672745290205711998804633475758714966410718609777298517534387076506617461823353048542869388276359601482381e-1+.828508222618627720758611746468319679001149093927241464976402113477453455842291437205862733158777874430680316092626128153050523271997564837465405518896e-1i
-.810623553036897537550783700307992057993703792100492494164857964597754182629573332718371784408770069338166722865076767455503920206100074483923046418622e-2-.359394767133106202417543472904343706333458111166414359195303955460633070072780215762333907105237824160984267778356292464635574304279922050029653586876e-1i
+.447669164379193520785546690722642891869500117593822559307999011279825852278150882356636965933782418902394926134083214212783246965125543906749373740595e-1+.220103619922954827839889198640667933261882023249260153727875053475638303240000083432013828728560699508507397887422658800791155228241388034891851798245e-1i
-.389126232201643374331463484917519774487643776361522288002673585418425271447844369318480274158919826059511074252232061600171821733777179522454100699774e-1-.210129874286328650302867795944205794459737003025071517903915914600506382929720458587038067028909906667675883394019203526591687622027020977986984701717e-1i
-.770293303156119343349876152754697025566899709293011978705290680765398131508396627118704741502472952699785720196427632381246701674242039191843050624016e-2-.408960669301099491810581900865986094196254272934801571550786638014813692625393577886061684935064658210503294589351097222824480412420400913915014804821e-1i
-.109637707749790828251613701368200976195808789644628077262495177303060523934388706523028213389151373078441594872084231532181188001549350256910300795454e-1+.416666874014785824288559739309256451841750195454570628707995442756840737912993249327345269610754823952261298540999333766548299055860501535946245017445e-1i
-.104608802201344248597068830926374632881143492707077505691030373249626804278221134282827484074597097181248427250369019126676621876414579627275379503227e-1-.688045805369900282056195133961606661752946097681889617933217121080353710163262246891180604776033922840541714353212790331688338364326232632878217881291e-2i
-.136292088872791496609871709516022074753126117142873841322295121424466775175694940920523745646284426275245931493456151798451434675960854831473023835924e-1+.436474565255538052025880446816126235036793138483579842264631237574751790402413796929362940637231047272547338406543705407067561219397462862193342119026e-1i
-.523751523527830721672573218515343919278880042550218089770959362179862782170560344330833409874934244403878846827695795505568739645335907315885661368261e-1-.443443127568177410641689336892104297597459134164807341734633911749717317297295381703245520641896045054275140540423699674543716993199688239232172250207e-2i
+.435910649680615949471469866465802499374757881503308516887471878064474646362192946875548954513561069019318846608649648209375483255489400382119661221900e-1-.787634895022385783898258893385135847363052854059026793309396483056570284704820735709491966725840267930639688035256941743172110745057867978501581539902e-1i
+.171973798313277894315867816770193111055430561728312669165685468216489473665627628493481149409631000889056092281188196845376972259763990344314670335430e-1-.467758470234944713487180150139638234935438021205314814364470038695532812752251009765775525722744629071898897875413253326507342636937973934290962455215e-2i
+.334546132988315785869685963374034188533149446842029993689035734835707079491672209331286991980138837153415215023040166409131173769757458402731413170058e-1+.247832882866291434151684642584617640986278396008441414733140918892682488940211722752522584346323710638718539745687583570743280819497136633178841198472e-1i
+.759858343177091528376757697422970858955441841872348701242958201594014817089373806321616508247527918787921688123691007925012601956594523714841779155163e-1-.119784577851486934677848709701679555456452809388771508645864011048503290559708386803305435151430414908053578823746600929228037812451090303261768686879e-1i
-.299948883298691112251521880449529467468864050191541747316969939621102159044738853309370120516418488798243842525766044009904765349921719564787843510709e-2+.786728869685099644325179019208529437676675835288694822479027286983403511672420369413381500315199889319015434323918632620953677556380297055448302966804e-1i
-.105630240388931278163164738095887414912392077398889438740908189706246991300445876073174886148504311239322293237294940511304702630142102901150861663242e0+.530141798261636316038689084697608539326921315952192707892693894302353876477064554044137310932168328225057815241449219327037831265460323850945050881626e-1i
-.569093223018211712841396192263774284648200078849451222294739318049024733687531636635007710390682667915166899317055273384924118187106054529871406828204e-1-.154901865248313916407395919056109186577676071064386985730752613826944518227182202882117780226359745920533443121412391203547006155347546220710086458357e-1i
-.694817478147852150821897415639864448522054016306137088389428812194129514465847427627668557031904451566983640960082821960498530118454813996138364208217e-2-.274677304294071381147564114238123590367587330573027709200063472109011851961398823696242160021504795379054138933065951953898331987662099130254777671703e-1i
+.291580824805996751673066837431790816577568627020912109955078522116453048434250062887636443766088836345899025736910176381811082064222307390383370602616e-1+.133208201231832701887590051225550216687899277525357607699417596658072257017765390433442816378726151401330815085312300733149775008135061558174687164768e-1i
+.272538908933273590136215480558580626142254903242456537346936105003866072157047530127574025906385522937523117788147421440789575442095827553625493787718e-1-.297820405537287688977440248250507285826811005600522653270952280664402236067454519451784569774304837803526973266503577917869609845666575872252134154942e-1i
+.398972348458554247930894748478238419236908279983644570439710803434817410039728421736087230553540400708523370223830900319985402027907352484852425837285e-1+.214351029489345027839359451551322614927755772002603537683792004777940543052689985294680007497580991362452256091711227011905496033318589510532300695417e-1i
-.278783558335186760425472080192182298155382093650288703686716965553965671606409242788435832337128608422507555061731413334110352347384144628191271882614e-1-.402776795770155768168365655583080628549398424005318545605107064910444250957386970389864837024101018024401492622903296904993705742858959355174958902999e-1i
+.367813011426728537949492919169128025097255630513959399483822278170362773598584016216188450597522770981336643722617045058058126935536345972202186834440e-1-.200070659559863436905709198903979428404462534527952479124236817804906083216535161220724387844367718885477014609357947876423673330437590908250999310585e-1i
-.706551487935885993190181912696874024732096605741664584896087795528845880310988491962037673226102820377471784768830625986199419698179384032687157407168e-1+.304089673384858352944211816817169876895443991337939763485873599047946931706387471443811439516944068863884978801535070538035153346557504516886925943958e-2i
-.938961729853068447303073529432500664534694503717087477577817342330640413167512761009802412423351757140591956221790283421413022498246424732379308792225e-1+.519057320019497517659293950669636686491155759735717488566568108129964268709740685445292827523944044312562846983932111144464147329363611825063314685739e-2i
-.102546322841625077111553404110182545258205302326150337829220177224432435634250898560440910844914715191550906175435258403642923755448358384378626305146e-1-.723225199460182280871874289623245978977174247150235119308330659434837265512980354119327636225020790667154380101697246363624944051606591983675303745306e-1i
+.455403142704472085885489958367990166869979524106566663253790040508415411050538012103764495079162832083902547631071354109144140003349966714397993081863e-1+.121355507444784295170645757573494671595576239184799249743247947560329308817493765305868957097812078931743485949758690768620319508164082416887576392123e-1i
+.295985269691210952693887906728767884216593851962627807996743786568353761415647962970393731323197812120080045161698809813548966364053283853498915960408e-1+.457752471451909551175883760247303003954226074464710117527330844959142699605199385322032055026108987679230097878120776194775885961991710217075868481289e-1i
+.294019349669715946789362831829191870639155404456529873066564067728491012232525092061670814320524723920013672282231021292056283829922319392614218019534e-1-.491257292845916976992456227120644966308532803791686955620703951222015585708449169187341392093462730258893168962975912809264692061316764186723093417280e-1i
-.640101802217222103698236799356143088867229048060467074196621088223191085813850923242648454789689130065943127089662859276053943152089948214545381170414e-1+.594541458433405035851740406716158086019712967684881165805371638711901604191674070497016512998764383555573204221931729585610591403631646944079299279404e-2i
-.620364103524496660397140139622427241106147403151658429484263390510675039489943625960162449381909561531705131487421006170039012828330102387773981821114e-1-.184366130469577390222571220739680103380349998954797464566342373086543995512614082881425504869300224048817841601747528650302107165009174286639550554714e-1i
+.689991002178184826678311766659553767224623102611118619069925825099653010229506216849927158936803777173582593845141423910155631472696557377880467408158e-1+.374831946027724289987989926198487450029824919418756295966320132535177419278075046265674889384162757433910016320493117401948463901144791484979507662003e-2i
-.228891078056157494949742541010842761368454139757726387093939688480243422443388437847557408087585518461102623196145111192463833932983988418974506599200e-1+.499611001865732129282164577752428544144110181003481056126136355163517361780792522798812895932002892217788647939828124451744995115311753339644613756519e-1i
-.635841427838690598525573433141286890640447697585774418550733087285749499526797228816605623195152497806383356683646337670640467648944482270174023786856e-2-.363918248442513812807442056548458176041695065706206786502888857196478217878198373142129958310183772515432187479096757890350398258302893884796530030749e-1i
+.712330610439424552739468683058801688619268486744008937406162502591702596933637856136549941254519843501800065837785097207063863795482432529785456608443e-1+.903695488912980015723404490570108088761186383686887438640240904114689583922238099067009326878555174274106521850597936283786279637614885412886559675157e-1i
+.510648355725665843458673988104469040963378769465625630971066377380835310333146674499048535599848512645835537272024373364028979914298833234358855393202e-1-.262161955312636575504284794700707307793110425147448643486240790890200216206256385290384064093524911035231844995619037504586235766525971302026234221093e-1i
+.242762233159693505980472030828332720249612384542818257146813286154170102201674399543663020884487988850010250275438487681213716582046970224080123365263e-1-.179824014724857099976861717276585090089344070782057821416308424196815076220041256749172250907695856886084758436708748857281419294279041208403200174274e-1i
-.700575183583075218502413327906523006956480672655659264455688858713837848373341683306633717711893204299453317253535113756095779083176961463537597704701e-1+.478233678360484614233978814644940247592876486193531813559763722597985026543224604511505325489956187112144004202630470223603113405113892229081595091547e-1i
-.117975330052907770230032776163194479615758933420458439704264106745735767447718003787069082183609638499875484201306106516505764501896533482835318078374e-1-.390905310097687548944353660450585457079563083995576362398706966209395318287483884807998147242879540523281653598801867583272156301565092004249351780702e-1i
+.138267810413585804762873954593651544837391542334264278103988076061742248058156868363155676800579086824575926002652543744556167819509430227800915691680e-2+.220143819652231882598222754296574241801079294119148601890228741797647242185245496562325504623771786941136323099461140405132233454848042057779570732539e-1i
+.864122932134720589954311165544225996906529872400543782069054758467751422035538464689569975541803948961684466530467246652317266508918307205309077435003e-1-.180270717237633207006429215719999956104965940086708789271716873459973139714514411904578109789918178729344270532282189502416079468038902027598780164603e-1i
-.813985871536074729686138634763455509148201059487348777752405022609591093251470256107936210525898657319452948865513301994368557537048511825324545980468e-3-.805128164989465321270191537351744154262120417273004896269587972805799454222858683593341657514155083912098342276260253425900074129175181869224532321081e-1i
+.473460500308685121133657749611723436694348256562426782016488658248199813969331971354024246728968771824113824569648551445903421167937888546584564833226e-2+.436895730382469875946961270467122012172253269141599868346202362155866055339802316286638189184847879440866307468635471006863887519181478768307767799386e-1i
+.239809878139438237274813203884842570950288078431972765505712155455719111715342596957267248777397110593803626128758281683864321126804194854133773870412e-1-.547630633827482668021401104694834690270018591006830847525625767353336114549548355164502211479309999695321033905444747235537832128454374550173119112498e-1i
+.753730692429786770671196268210836809879517259239597632018423449222402564616978632336309982728149441624532630574812830985823108155570598683513164024655e-1+.123195948169142524399352048534486104510225224008861576201266859095884411157361815052791457089659085243024962459794699560367640822894805365324523978693e-1i
-.570561809116825193743577401632696564232702624092382708802382351465618200414892753448831169478171192701112263226965141043065012801498563036555961061071e-1+.698614909327656926576644939341002921647459346948440329127333694548887350737043357408559171453386360307066738244049436644953616513110824998975768964388e-1i
+.431831072691123965400756333948957882728032660746466283594687127792552471680355852491669925757757696275776509663288949738638609041759999668872404690850e-1-.216419366088057594050428195585723120320904851717949299140017084125749298178400376746402780872788384129739526026894726046824521667784222639070372544350e-1i
-.339451351784436770339405465379328320110850335973195057919721006125330008222230189211605459661496886981979257218709409333575044180786837132949158571090e-1-.347474570113670145361432332989082611244130760137723503298072877880274534075999188221710450886129307866724687323644536437430849352942783322074686591566e-1i
+.244214815229211664907977308740423578154433163300114323723882919114695867343286686421682615311598116325652173968357366264339947055498933550518666110137e-2+.377471450345454852318841770633956529904600707962164108126214778473364762429741868534287605693654226896580971869778697160732491142714522991551515846210e-1i
-.567563090116199674717591901800181167503529285617121336809560737742215302180363326090016142454423644094678133302418483739796184270015440071466938665274e-1-.174473115996335841304735237447992087284421946935417644079811657272706728119812245637345332208027292094334417966396993557298867423730432651571878923973e-1i
+.578993663217264834761958734070510061290843364429190467524276365361773458674856755716990363589386229701594823498613895659243946914726900996555097070853e-1-.388265788068953350386396811182344619765010701563633164861388093896947299700906450068492658330339322343169655339992258563868235012023439749829964018560e-1i
+.450338877555181140588954585492651898288999122218308842274770515639701168066603674475774251683348143143336726540308370849601072828911864250495247902817e-1+.102948796679802036317494616887283873987550186543301633445144458004054680506134424794626844878452322242362511884405802964563712628067591789172810246972e-1i
+.365660636740245524627566712130898147505842872090129379313380800231618428094768882420103308066105072085896099639587515038702646887334316847286338121125e-1+.840157740768688459402245751475980830463476609144780061408092170132350875553443944589727675067313296490946110531734539252823130494331716342429644326916e-1i
+.526983085136866416168084795683006807000445717769456270206667125408451705033691495231748192727411407896810788354491100651665860314669843686480610628640e-1+.385383527987142962347550188217010966990533386292156750294768434488722936465777384573539028407667332678017357539414639006385760081960470286369002213437e-1i
+.139118712889585530195873278434619135728430984652271508694796920648211475895839152602461590588885148838275953040547385155055159416841256657164111201840e-1+.137131468965653967606947293342843063834800730477294783423734848086513902793521747484455334282745962570154124132777018196106420078609952836334911113337e-1i
-.205908995195924493113033599413721796264035411719523314535441992653186881024165443037360162142678967165229250148540822845422877444338659682068254943173e-1-.585890746179328404295753077208387317456225863569673702632604246232138276025588866269916172240400585110326758967284432074228338979439904412367004982956e-1i
+.200545543349048557679371200052560425441497284772283547078898962154755254669013467161876970977827816981475162815684086556728436963753789304240487303241e-1+.198568165797080293105636466376914938662400726371260824665790186303173978686854610956020077382937775329594267012433566831630739981613141232346739488173e-1i
+.358559708897105025907742956869495135910522704474466415119945992700302750819743559476123684522849299919526308751793991067725160538072107163219607933406e-1+.733220202709204201363756370907510216362399007716794810293642922158398859067464502261899582361620525195547069368013714795997147374911392877249309181551e-2i
-.709492799339725271145940898048348771869517341787964663518114740573812347054005117888652412223620457983908533764799728366797578489911823365051457390187e-1+.965407245570495598002052873955237497597970101968831883205592387819218860810416913821394329351958339171382520734032983871869150266557001930621755176745e-1i
-.560292327317319851302358589781486695512727389313972320575137842544399271642515039484921925179936829598681972699834162821551245356241939771579931185636e-2+.155498167493900399529849912560419078685212963259870780664479734374064572366223543008086767455587739700824839028428497314006631499510413677741496778240e-1i
-.235919004792610212027227761417085341566997890001766584807613805027752011490936889267577215686249791760342623360852141053059190166808923859029353004156e-1-.109645568874679674800075824105919436443656913682120955776450353696466702726778681899973730949920087480510290211364733493749978329032685496777024341886e-1i
+.719447910812520813047610754421829155140460322511705750094537312477122999258120920424437977388751851415892434731874991796836351569415081587807247797327e-1-.255846236781107787916897619777011587980602442814017514890648832447873307281373823270737068561597829534571622710199878609002836484498984724349077930262e-1i
-.113716131554186834985427879162174258292330487749688220264165940994190618060653630046443848955328444476677123174348409620494720888962806343054644532079e-1-.529328311199872461660042116766464394808083611440422533717952832967276684560873802772211635916928655365181152686865573270028596106572164785210312320139e-1i
+.175963698142592883013884746824267488137200930894793797522191266348280842910397118666957832712528242857789722191406447421289780098203450185097131275498e-1+.675618180675712324533467549174384428030211105618972141634322746202629288462462413316960134649866361531073365508779772284541439402978297214852484010278e-1i
+.266178282723993437202261038983179923224016459893486284540718395483893264187781753814832134895270283514991100793294160348625168803644243145831706149434e-2-.183486223564557496728173581915448309961793108602789901715502709777914726312296288306218146182086553903191094864687420930676420005458958979002671884590e-3i
-.651726242053892040546322940800176653064731313645495169366056141727349783940299753026674050674435216897507403020228275155669880307116428042497223350508e-1-.631338512947763178227671203862059687513276072758572400112192467233648422954754010960874907791449890823548694740699822872399591865623669482552825697951e-1i
-.160301484320562449569312791453442524387241280460492279945746372602490060137259745268710434176140640075892924612087651204053069596616021084433730497296e-1+.436980516739550108249207662951761347887329937505341573580680738228952608949006069545177485359448360549051553213337115057833172355163545979005100166347e-1i
-.104453928766527880175599233628448614453006130131467187577147637906833061130934687138310175649103115666301492729819170761696917729719145869405315563528e-1-.250028441762583657599395529575888430366789668400892992849987589823163607376092684395637813517843867473956892564828775896014360322785068147463272312088e-1i
+.798111151707671819402631912217424091152302779829835808036747730014826882151407408747836440916296615470125207229272013824193690971974483290305890608472e-1+.350869557416714004237193669857636661025837694660120789843660196332764768872444063482464899288932732189400324093813875644668646610904968951496315929221e-1i
+.266918327246510612686001199310257762436320208778539867303941306615505180854197532892569730755642963112828535470878158250545653169107796987867782161044e-1+.548650621075433023651192084013132773970789073566055411472070503755589846207994929369026983608388311039156110682802024084790305012616162911342374079195e-2i
+.970350168283706153147352904223197178072835241565117272059460419485717946123305979372626537407630223859192542338970147425789329704113553528775010056319e-1+.956089823349564833791665778663236933571922734006304659768823484486159674211077427151448023153759201910196604821283778771595095224303238122781051649396e-1i
-.621333024166656572707170280053309093570481124653931302747225331638297084961125001312302578195838045529789380074415523735532054450944939549085118934342e-3-.382696207132673696057872103343558574188888668884560750520638741304581323881494024527997264365261022314296125093064344488771908708968632748181455452742e-1i
+.142090796884498973296030332835864615261009430543664108450251537897272958094141700329433824869353267973391172901345031296042496792724970390465822073974e-1+.458176991201350464978854300500369515660793280790052819155580825667602871737763728479868213298795188229610315189892552237761253063266878546429982492355e-1i
+.991209868097160341336150318062286367834331236087189421350122514826960905483644573603168622451437604810815631492380605061914993949491476144507853876717e-2+.269939001523309897569645591328646669236422641213817653256312621208395707369460135087557881820869388591491794620180471974463213272730501761810243492412e-1i
-.362031733131738875623906854573755639918087578816756025250338139350322142047485148985053322067366428066446252097751296232044685354956746140840636826138e-2-.573580947387117809382414355107173099108497583684203653691178066714756999612093969773636699578622832803040479869665056976241025022812940881403345736118e-1i
+.540216907484268811340780738044410276882878603733605969572845543028986714708793811568607486009003675678962578043623091851404865420389868781339483893880e-1+.333519053863724759812491254218470567470775853503954336668449194113805992507391792052969422368844629503150115402555595654398201573273362217800472464954e-1i
-.108402263534443898862956435353933898747430504589206367695668224681118483950124024409534189935355065904404097110833582570575630947561084561031240734150e-1+.482006166071551537966651326643800660195789535384902862059465187272760763591935382992005532420798707989219353484592256317039594728288738058963585216160e-1i
+.444641958756950137727349242943712150260375607922178190703480053544012536731847228289322946688246256990283835596129232118000615135259337020748588702963e-2+.475808015560653441873369708537854552928451959952538594965449430692141348530693528608054648353389014977917061825622452104277794620213221372841275896015e-2i
+.749966417579790435637681841779383576561741609512326327886368355467481383262600880245700194319698563919406020958964382778274880954894285051062252200871e-2+.830059453031887865202796904066774638428772202970312273959275492320940896016617656962946702961911224001614128508038499582013293781908729191763382632669e-1i
-.203480855283962086542786233254032707830290124645114614777266224003499876978740318923137261800552049611437092197080240041149637706661537028371917290376e-1-.280432916272389616941753260899868683244761520272947050462656644189680568467325502504461085907818311387484349710710561351047070835925693637319399068103e-1i
-.969530924573124029861378054366407249869325803656021360298041121636687963179520186818923212009464429820195338727445686996540180116632149107327613711496e-2-.197689205830792121489108088986581180478845739101002408230492529779112887535844898945014571445346715012545431180651216672543842778203304091374684158832e-1i
-.152739070335496403534068454107498377561905491080242463576268392320212825416029605039938366594054946346994971150352762925311611881442315887828027067920e-1+.996922906966588905194204054950489469144345769761430172113549915395133810442580423989380293336864184874960423484940729647023787075828830354664061805464e-1i
+.273944127891882543976500752514929003064035641292281157701846720405109396938873890160390990882921215248150810006582654498244274088600509308134947075213e-1-.831974260158556266424961291912249859401693359755524604925949567954395339333440427683056070757652136839535160265283450200091230109709578312703879518713e-2i
+.929599568239184914634486057963590484261839606647939275719098241059391225071322262153526865469939466159451082545653103135698922874370674540840071972472e-1-.431529758601282263690365436094945967434758103421931103950928540169993801332834533172387273122107184843969764417794613882222835532628745622269152324521e-1i
+.601734773323378729871235134385738556658372749978527062208528205872767261673584207835307549124306657915437852555796668659608406838032462032267507649777e-1-.269725916882827048103301490292582109429410066618862919788613443265718258970024458191263181633502282891173577142033516199283521351184593288012852537865e-1i
+.396535359913893632184579910998920287008152969887681567526475453319204965898654774969768836221098149248474327511363356831019868833042252339526844453649e-1+.108851707811108901247996929365958923368700622239805597540716682650251125733252479927059498618113157514865949834451510272410761915244126295571507163343e-1i
+.116822945695587986865625088587754586325021953492069788475692724575394975040405551564750508283619991832355097510519107873317653938447459575395840906242e-1+.181307423347421332700187510521126407001958127728572283818653866163213649537397656392085873378027087359632775846140355619855784594066268976211072825499e-2i
+.177388144357801161414001378716766384569004791954341876355489433196670336986352685437452578440806672888957072213869701674688507964189042126488687668244e-1+.307354840145515508781757244199788223507253802651649571262992797397280525426458190696586618516848075674774177502217692328864659279012261783676494134089e-1i
-.233884858103853329867555207540387833584121598178260392617378208387945493455758455284279189765252281557204222602645600263647129362205187807325399122312e-1+.133505981127961330374284734592901422648239839281510447076023368120405004453955673427978316641815647015904352878708415803869310677420154673682307131033e-1i
-.566588682513300218246828920187982826531609700905566344259246517174287960666333173894344083755441118763910296879122947007022338524819679145910297027804e-2+.616982958125686111617033623321668870464626688291146345938433109190402484523308892084987075437190296038603044843586642792677414789241119969894779635806e-2i
+.207547254121911389964796636795088573190272466948178067719026501547830208744287500968981860644423842556700051547558925271016630478456745575525294044838e-1-.347280813726974427553039335217285903847469209758721632211867401763468910708496893841206011438613922134675505651671457221251764206162386548249478602838e-1i
-.759310261375755660138049705690144719489799927586909264715661368456090718477382217688304747494446345219615031668079922404386371143248045564151366999422e-2-.954463799148351067333308745444628656406170761155234836566089696030434201069255128190087437556197894287493390322415452243976127363239025753738569054495e-3i
+.611131393246457011959119610567788222305768038864050587057862229415074306677014288877605272563244212443749970008990837218602724157103262918434202609469e-1+.378488089582603883756323527710714242981050839511075548353345600153885200721605393112366472143059243759375828737104078447430295549695967669257632752518e-1i
+.325847753842754912427418859997883879564659713617819374482263488502173633871862751728809443689606583424002275733510032553310049041664316332514302122553e-1+.212453654451037823053890940419763007174289163982351130240845666821262033000333246978592996932594932125832387059756197049426621864839097745562573174385e-2i
+.299181575135843867409916116885835837830488752442760479827942967035971090114452756563525721925733676292649307346110684642575161779271868736596619998250e-2+.544451921341200297113489262114656870291724386552141390955232335873979660859030020105940879388404452937176357231884413078459739357727280954799394712950e-1i
-.402293389107996578786795232972996708696406427228174186754143843908481247476403029488876459178385353075886864436668982060551846643272521087611023042165e-1-.836655499808249554782566284200481298799514751930622880087170043002800499564680037152728056185130982182618650760929204820497314163582904385834748818618e-2i
+.319352451929526289690718740003102114455782753061117916747098417361959998765962939988193208239346097877719399728862082168170335108088058445596373249375e-1+.788345353764294116617599895071597895320568057452131445384738874600973681414303145367302196085959988835974870220646880734582859518136360793028532706743e-1i
+.291722110358035166840189106625788591078014719351426857440104562510997473319529248935691490337031836494651354605235002723867761684139023446076040338996e-2-.109283710440616422692180443075134232958967057360117141077662501735354714702022739554953761225277857201046431608279547545738189032894965075889577613776e-1i
-.778108386391840568473642798239682039306569615069482964643721376405744157215191981083687112508760640110887432020388420851896234532980011058099516351621e-1+.165785964774628255082133634653261514051295769521814358124697477461893093465963905458199181726599475854826857706857045280628240184066377567498316907588e-2i
-.411105761394206408638901925497066043896040676759452115414634608612644705948173694500883284559640420628349403237708429435078150932050413966675952678713e-1+.358118419976160722459685766450869504530989753699591206795484558108684181062333761325359226397786567501395005777027059194373038249387515065721626977482e-1i
-.590007777354940435858328090579399745614567535728337184796075123776469750380554800051034201231680292013380430113894999910995260744513449921289429984797e-1+.268381692167144197783561720051593604377054820571643025501080590417905622651997888316813180992417127035229478106380802048826294038219211782620125509638e-1i
+.419025552682538380458466994997268606065651145181847770416487906913859142019339996310466242746154537801044449306922733602885994087818838074943738730824e-1-.680583634680908455752269628568386107400070709172704843720287037309328882491418462255568366657435034914202268396931084096880563085704723826126189936658e-1i
-.321029709683813842249603324250307957371832806748389053411595207499667203883653831631855330552998229315445027317758108013444632640205208800506955333397e-1+.359760569452694512003982562619966808898230619110905115771850896427108074696608441883337038690251279423138441066895041092557719642208718621068598109127e-1i
-.185453621868940004329512356127944557248264446408401176244711142555412720101482644649725314134832226611768623933431177021949345557912712829449007680383e-1-.739873884013989945317898456454426178089080381455920320964344460406004358301874930526869317290856695843144481810982765345802553617140275131206012316737e-2i
+.180568333479861285160853992541143244410296795349079538601311339443493969578406014847543769554803013041713192459603888074614001834848512804869893156475e-1+.806299041439217980194899351914049012313447697893657869201176835313651490856006748645725337833639140288553672845965348062591449219689385575951634727170e-2i
-.469440520532829365477513425842237844085421075857692111636007870078427697936271751170834649444994469251375921537984965501443983912536606734168882673539e-1+.131041902100425639401379267213137718994098487084773453907407850776451275018954136871300056960826970255314064063189113836060096268083273907907572354592e-1i
-.350340692505536680980138668660921033854764212579233416191037549676215671428985077362140862657687374815485575495831599889052428717712365077639818549649e-1-.258490750505939487579735165099779581528878108176912667472980891922534804994171459794537505744714152569110898184764357350647932782051280964344444469684e-1i
+.303369610304022422521475460382295656630167492656202249019458964934281832207056243522634913920956755716491440844886279763254947863713189132266862373028e-1-.408468699481451577317618185841738235887017904954185982149216705502710548940021117580148092645148882532531001097650069321048245334457420346738691196002e-1i
+.168064695765623240212546752925426967167602173873228127983718393225833425951172349012001951972509241542513709856779890758515227397279475920001800165133e-1-.268063848689423319030108366991103466278958575260555529529401220678838279568057725847388904019025149683398922368656935891768557248872416726824675927324e-1i
+.215921626800582553305653372448312835243295976584755228066769323551303721072831155233578186708980767614872916949392726557536315543191717668325411335016e-1+.292000323947364863316615175111720733953957536282115751466121108105571174963146940130865773432662758326919525118528377092924556196242866326362391564277e-1i
-.827260299796799868338424109476436265827068785338203115818707200617386957749378200605624961665941767159646902029095784581304291578445309764525914380116e-1+.233712338030879466483913806553839198718386238844210133599243814708736575992655990807888577931601443518884668682823820643280308297818277580525639388226e-1i
-.215577234080574988441479023494591012809873467510988572139805313055875976242816753590563298499463934230627905245638670093230449844616280547731292978355e-1+.382519566995026336744353994936635514143302845726353491198042601106954024127758441624462027079680427311486417794433162555569544568164818714577341327357e-1i
+.531460480036303827632358028389783856472516646152811194491510437183371779226046092893175593937807742321962903909521344409475089133034181667389274636049e-1+.109043991824866099529480454885391622594637373856397961648715789184311345560510523918789601870922593751222113428682932411930362421679147756561496560398e-1i
+.496872859866260908216382080803810800286131128835804500544283564567546375941995539847072295465610613087273116715204249430109992531961404930332351898600e-1-.505075267686522064546055420100126178901948892778429181377976168646438480158077463894405197851128572643703411020927519817324152716273183446438698123303e-1i
+.232961061174295231694789035994424879450679429619364157441903236905406322915650479182911291347629919300783579446926971057245418799555228732649730172087e-1-.498558285899093993110720467213348301136165443881921239364337458422306840038697908057615035370764739384712927748588304571487089486336507549483779281288e-1i
-.621525627064167654463605636570871611422150805108920182241197557889455937238996292385117152462073236831891696692370104252197070380155860673612020234879e-1+.613483355564839876062096935937613640836991081069976581481292507107507048282602803941581536760413795182014768933972903840716222153871514218935562294218e-1i
-.455409503034808733764398012157971801138271578260089555696451180688637557748976948222150168866942861195641475681732594154574659349229346862495292755603e-1+.183566039973886932158275627845546382173474735012564232099790659032086188639626563146014260515864458688295399558520153832348731626485073825811120106102e-1i
+.307468990072555638454029765224261684942629902114358550688227338397216910337559786698223387526326482200412318408057945700932888923320055667978380760571e-1-.685121684298927013076210234371276031730348828288335903796421596212127317273133120289732829395392086523338529639387171925267490689622372006405100449234e-1i
+.338103089768522840393524927811788804980021558960403467468088202397896772271110850838875660683458105012231678251819093277987204538199151770956356048159e-1-.341705560185995915120814427084627265389223563021406523844939084211239116311782323520808994315780626370475821964685741476389505316167148815197689207333e-1i
+.136695380746073647340654713119930159598321374779852035755597389725090541969141746520723808469772816416956376190924591205509773563860535911491227744027e-1+.305564548510594072754956504676039682823018302459302038274549411988300148660925086385656960062738389543812484106700680927192148156733214689596071526715e-1i
-.299058853182022369909655809266671322493064671072254968985756229627736214659081488587351091743353054993675351975914464810466664887596681514839792581084e-1-.319052410947292720130396929536319437868578025660247363664027438786857594735707195945939988640316632103737113678372938727160084772389718693578798723619e-1i
+.310057520194393475808736774297647177124981302169950273120043935566279813279073513379746868002057216310375841009664993004796643738137878369951572639297e-1+.115066697567925291429159185068675456880189254767054527346132864197241576755619040512080544214083806946504041390371852747596122477523062529902096119577e0i
-.185995374937150673915177364957388202925790598511450130995746904701417979282226191077466986321899642217659960133069153340693447904234462861006203436013e-1-.546326701446263817369994381039454470392964006499584627596791868810444573885677257149416546218736082957684613856402405718014534004677481180654197926524e-1i
-.395901557225614814601411561753768814491901343795273518754815303256111679341537970665951949120467981320410582243679296717381750983780370482469592208052e-1+.826708584992273286882234188534675762248722928379125969908966517335695425770984427936499801658307730228321900403154987877741230541697815948738279614349e-2i
+.528779728939302163541995700649240591797692804677021089150679657547361745250280641004322289129309969256306040084388257329328264436149889669642283560925e-2+.218428393518962454391398870122023898141717930739177263403586364864705529202509456872350559411782475353923340550549230916947652319686490080127634404183e-1i
+.431850046228301536370550978985869932843459126229956958544725881179438853448736294589709126182216285558392968933372148947840699878471372112490713590940e-1+.159400697759887220125947074491149132383367461413067756820928943152542965143219081747025247610103962501538454479578937196071265359992027872492098221081e-1i
+.287796123705531958298753493696623777605412883666456843227093431886776696423881193947921232460141752101061689297130662925655232626895158528774152918893e-1+.736174980346489350135159301994525030691737240006245422803682971719303800688398722275332939899508533258877740914205760983325863825817852787234483302067e-1i
-.508129888102856667676092905766960027348380431719418263726472044609942987978529273513306283451716587272081678594861324901073525407245083911234668953445e-1-.134423838441324814805855635533778631429307775614235716435166654898040254746519159444016862710877262598157824614723562614856019284986118949026406329279e-1i
-.560339647777194321013324250158406821909573661952552329010149441504773484933923697287247503534303262348398923807595613333922859935592370816507586959265e-1-.399617388627801125117725834760334426728836866089754397498030018738133572777318634226714942701683466676428552994188418888139596506450670580923656887656e-1i
-.171651147870146151710052960195821996039784284639840915668045901825813809332890115704767326060738804731898237313420940615857661928958995124350917190251e-1-.193024611220483886390829034692313175055816619335985367557869577768191523207398733143435017958939276799120907728535496791185010820201609645607261321190e-1i
+.870554146382117703107313178824029952158850001014354311443345810370417602220187007566930166948879929556483480824694070903130681846724534133222651312767e-2+.125623644733452630897302865131945139050582321971397641269567648517508224750208770880707546077744314376393113195450282537466126990053554589024586142390e-1i
+.273462235843278870125090874446859931792825763701615681667043269938102173392710734933630773775834006813474591168010274272934690362537168396070165070323e-1-.551336397700349849451135676502725784760580212764342603082295547129659415082819849805348760928521581871940952438501151025004059997697688210608929409581e-2i
+.659643619429527217141818511076564021375790113824559660419704247615068090289389815722882333446444612913230423305557225003299868979292375000592049771390e-2-.126798500370916071735209773846968520720376074689809542843319454135777656669340870719429175606473797928114771222928001209371383056111009601753364322996e-1i
-.168263335097138868193461147167851842306368512851072507502464941054160890393767211420295473656037352039386414886212360639778493891948278254723630781826e-1+.121969327709910759963892075335817673228610507668828466716886370131634884383513441541530097069876226078313887557023336165259411747298561792236358201497e-1i
+.537722049314506549955565092621160521343724425122857549470821060798620927064330251733821741145614014622208676601012708577379000522779810765515070975301e-2+.214767606652253693297922689702289297724336902411799673118458413129434589318744630448354798586729278102052418591865776285553108666232533038409218882320e-1i
-.385634591012903802336812131157075812799716699201378467688568820130199901606665468510514101379678528170121580072246364168351109488565173371254055484275e-1-.881148866026049827969941466785138272437321104447768253999902909419861200612386666749955817274232375324623112408092607355160209873194107441347984717122e-1i
-.206568057449819973531606501439273629157636265211976290560042616905667474042733659531673645670489216890675027452247672902222019732646803873803151885856e-2+.438190658551484244974209638622405876248803939627446814165329442581841189167918824384886002888081658296742886692572921583494997773834623505359504773422e-1i
-.449724429107171356684626660640693861037924391326191627290200722632021042359189202827200115538140948217217345249967245551188474657761225513068362013644e-1+.404342801331960463118410882434937892284789540168577375015981071841461943146064302216468121886832440434409060300228695909862060649532664644924952037586e-1i
-.904989723006648909055430444896144875160054921225656301786995739433915669766712454753482078666515241951177413068404584668676599809004505608327443052457e-1+.160898304175672043878200389299196894961852139215537288287098436200520003372119721976883497599282637856054338187559292340710650361290776262472212461415e-1i
-.455816731503637957110443419492287955795767705829893250416147531339429131604973592239419779811249655659937733815896706815202264691807491073071067738658e-1+.177854927201125854455023943010275248940869734301077233701083474617617761472619846151079071688587598910096295378032187999205035949184916669522011760960e-1i
+.263201957005121262883613691805021066130758960243147565960039897226432077101722555088713154784886136325913746730096333295078016484012425219604343159903e-1+.695713493246944436815780142201725952057893521662004257691548253149635754288469866521587956931145741920042339185465703582634139673834447783939499764578e-1i
+.487193460001723643580050175513879328478659244345764332195570104064768794228056614684726329297798491759378167030138684703032840019720321012065688324814e-1+.134451512301038398825244736216292703240769163885134462505718915312080047321219722233927825553777065746708555736799466231972689902286293161208002495878e-3i
+.223112224045376467488694809093567386502216019788288016888852752823599304413838181743428680937206871174307360898813901996944839923711346270027350288803e-2+.130590184237822858123852020145078902941810950350698771085309384060575028625363196386589130156660544578522823357466252172464993848970159176122356015641e-1i
+.427946018322927637087646356310985715309364028166900203177161226948927880089370053850897151756381919762122926815397658344751744101909511837255391460226e-1+.459495428695906125001180304151919355349995865232422122936283903844948064329197381128289281130057233651092464158309119765736716751986965873565776093207e-1i
+.489991902109799353691964574412193835698813950011970693649721979887516877102061186799940696855236473662868513576810483160874161269153413387548100744774e-1+.206845492701285611032383585072747221753260848701788521084765209317834382572994663498709784779693346673620057616144354138432106511771520437124416182939e-2i
+.478942645097266613322691430798268296419414299095099064571132587872231925832937657210780585580270294783008044600804505458899991348497212451865376002802e-1-.575301000390603619213692914930578842613379250658880635043790356828616181434410282554819946276808343376369701435715005281572009171992778969847382522192e-1i
+.362390257072384682815453875649050468249124898902573516651159045597417206817564289524837851597247448136747422097830648515275213204541890825027062179071e-1-.201716444987911669737971678708399216907081364368150635945396898989341475258677338006707971327517212117920704303210685927270506096410143105641266027884e-1i
+.633345828358939186756484649365733555346846571182004855623191885665182052313464387274761485837200743684631002196303070784458113531214795936439535812259e-1-.961474967414682990916642346342334627563798845057078416071008009285335965646892369454442461546781256111170674766910604131315107112350706916878789896961e-2i
-.250655707869986578982727106315375071099305504076497124444957329613268631322047598041405640826437987005088174859608803367606183188928268562329669919843e-2-.392686847083068724094149224133363108917917099228400757402481820600888907016700155138675298511242112838861548050824790395843666754814108282307277195024e-1i
-.712936956253816397742711594235632823882253984433974895725343222565501762318474073411344251684037440558377564453262869023323805137523984711608558443392e-1+.102367972202541661198001143700719367242544670833500756337570811846146282606306852456837412988489446089835031793076706929769279946232154332691742887780e0i
-.111960557507709673489772792831696004668922243441125611525367825163622969863968216996525694801010332898219357286638947850336558965504140325773442961916e0+.322230269031699567269218102091038622712890755110812837832879074633953894865066625776222265114143773059818805028933284354630044507048601364371972835224e-1i
+.349946785161501461962581041927928975255470359176118897971604034745212126077527470413360787944507456811209217226471945833356427586240706858526026182427e-1+.257430385345057160717059997861315912585600249391317656809180762031175638845155724770362567382277409209534075524153679847413164785956652060721546628883e-1i
-.335603468397528395682565191660327295455011815995266127204403462919684301953468379349405403374143557580270116683465140698545081030398005987834636763409e-1+.147954461670005376197382076891623457974114299344615602177159879684611476140982527881511017968658179895408928679922502401295451508346018452417462562137e-1i
-.586585803649876738054898290514605121518794833581565135712779319599247131023873905581912207050282226785233173151670866803338039460682299772782888804341e-1+.785588199702381079910288991379751990364291870387829142250449676413618005944521795597425069959751565023398215350548117522119276852367414505290351041646e-2i
-.377821185219039576751374393107393460884941474586127500057232915536386378293572160061570620750737028374011921501710978648715657418801471416261554496096e-1-.537421574442221610952206377183417476368516356612339650953093910498278973653789742098008266040082653792101524652240073649422313717049128015165884768247e-1i
-.535307162955487751258695816966293817508030381997989999365756682442717786406492478716195785902436641298098954086528954404816248569842980900794228277514e-1+.314001753138564187247926899801868588737074920042612524818763670454733783472846871128470527232801335368886254983959996341890532233722131677694005524479e-2i
+.406074977350395436258808530428845622177195861838066213499078744320007065790571258771967995717419119520604067407740848052004009722510922202223407086192e-1+.812598157670214643281921732726878006385016856133479513950439507121694169101930367174698829764513316115425153400074179684114280028580676245601947496511e-1i
+.763647614611191878902041059666060725544719199569455637546995364447038751700149467703215588349536972132245564246034222760880307305161765169114546886753e-2+.111860621931891538156688807623205977600132821713013294086163919790439947500554526257012560417752005703630574435309908429443011330553704091244427814659e0i
-.764349984850205804672547201517472900679006596811070620623964891803232060617171648991690962198309324587406614689507287086173922508583318286978324630272e-1-.226079080285155414435094750416122394454566731288097353183334460816718865338158601775353336598946340002651722189865879016813124117222952525917380981273e-1i
+.155116457302543610752450392510858025348489767062231719368325749647495001734726347552975686331298818638715207207047578089500437172861040070865032535406e-1+.665778447039772718968520146569869231644674210953545983256930940206348283095472189602021370762704515986588625547106215741507080385442197634986754622387e-1i
+.154013971470009292201232403181683259808787029324926067360512161923932840908871205742127543979469252418009828891489292180042464637699842489442935889377e-1+.106244348436286555711591998558277822956635454040132002585489318950060232028656157291657245411395962466077825240110682718231265934574913952258901057696e-1i
+.386464294299927053776018316964165554549429967841014528736419960763113540698431987570431659695116804537030930541498056951066529650259622687799300875077e-1+.613179734330819522034143926060519693481909282449703699495478097067658111237946160034932063863537491785099673169693088318372376470614217963881074260858e-1i
+.285362983747198691957888436864928359644032783447733344341934752346474757763012597642505040047232945683822087232114092985615743606725212862483873281003e-1-.827892026733227579670854307570544586514424509769230021619570997238177575079297065361340203167480887828628727984194547990672862213814733158217395604646e-1i
+.472218939644319116729913097091968122242205985038219541738564518485211339101491972716033687825367043363134786765442474023582372914477959950695602082152e-1+.447898271381517665570721092796894921973595204586550439343421536357290434851265753728120193828281389412041964608547157703164224721436138074198131190837e-3i
-.118422288912430694786849217621211278858906789253577440139868281977729677193086807173087534056778353356651440139630253487856952597939563442891542217349e-1+.421816551990982489976008451616501173457336729881117232512090710511529885844118447407952883829955947493730817999068654983598132090178216836515452488877e-1i
-.115682624806114703268953451446277987463391255381038762349899545216306732472622692726742187233117935638798737642091530135443970468119296335470249115565e0-.454864518679803053539341194297002312996305140103364505387172554977832038028540521696033081451602284412230397276271124045536855912064632162599690834120e-1i
-.689811208164670504597779515734921662691575870383385722509979317397965112775397639608806512598075091971322297837324500065002795674840592346048640413360e-1-.291188016941393357235090341836637936196020709923778041887183306577382652963983040631643202395311027739431165058924761785231543640384021854447393970349e-1i
+.174982405884277618154201916139736852707482064735597119123957403971122244444517579224057271780617793847090080310364691690182893356951519017298424176350e-1-.445067916595581372254029288983217276037888235824025884759595432685136832119163154144508168363971541831827889529018009364583283719858242518480000538543e-1i
+.329816347008885567818113962744706123172523793456711192952685245085603051831728892499158444107185303462418390794843973401905922176664773030096070073584e-1+.258301967803175167782921500920875738460507187571011148547187053945920207060640566532340061476929466819061473461747472618090217038730317770436296879726e-1i
-.328920152028484342779546260168401221783911143104508057690460312703046106843972829845437014921657237247591241292055620989504113018267752604403953805840e-1-.306143330494485453596847847404120354358226157240665253346136306185096756245278698364772809233594465155875693679449050768134824924500740094336479315922e-1i
+.573256201315808684409954141723574356438419473018694945699913370980865338530158624881328275633817259477135838393806827095427912950138763739680025974414e-3+.281028511800549556464381949151968290724814126028650660031065019653898435514756686666830965872865399814670545741780458533425656232581719259886812322200e-1i
-.205134184393289059899271021254874912625408116327738011245971958694592808121142904712376882925561750380229694610349435852235354873218873066300580161729e-1-.222334061625291003320807139102300832099380236077780267268762228387772065020435882805392177361080991602272465953933900065102733962453391988138208704116e-2i
+.927135965143004361684391425246715132067078963928228223034418544006511209895132590443221895381298312332201189751104639936210287368802542754051204702798e-1+.536918772447351201731793874054618760927929184178230853765955878285329697003955647272451410396782998562269627294977406548884062251595160138727051017251e-1i
-.777849566532475241375653945626822885299032035196640208332395742678271516660035212268488030613206837221098334647292655265222575534136300111924732820886e-1-.358469241360248962336962355125728845655395129082415560173939487316507409154565090762835325301507829764803616855921293201254502260122724496196482022628e-1i
-.238741094439723420202107574462624014911620605764770222971303636853158742527383468637983289501608899878841319763888075873943759775941422365901389169566e-2-.327383107860483162345680304078767449436102771037240192697958157851579567360105971927911514509493868877927279962135717521752420221249353666529408487309e-1i
+.426946832323922813671520157456286125941106328827626988076333792215544508459652319528881779659961160195216789067399403236717320550837712807448105586495e-1-.145636573590297482457185279620911505052088384681137924255189146036535081635801533841310765654376043456258461077070825909170593303700559228799030873927e-1i
-.286027015175002253755916318571130240788762544760804686190120718781076268037522429935030566787520138311982920203282307613424984129626517124490458921563e-1-.180963105341560920276494776134776452837807814645740569827718226505828154824958267652631952934214519295439300580172731872491035185596887496289185880821e-1i
-.256908320714707475254936759946929241288492717230812812636574918782285602250528685575869395160903197575029297828606486944011322174745688774099608138153e-1+.169095359931947160459661054949786631549073471062275042663311983973893689524200166173682786142220913983189081115493588812010382507973309707516535597147e-2i
-.287757230058626485147024586307411913368315710084741619586142564117976815348522502973370430019949124239582456220400530213451003601872163497651118673497e-1-.567622491660803177638084270680002079787467248405577471488078488440609929131390277796509965717067737907944791974937804440618009530402318714008525616766e-2i
-.107827063627633514952505536924598635098477910388731678601276126926257950889881882257777639290840054476645358263953262926636243511350054990984262234980e-1-.397001342101949959770067419950961668186661722426585171669250465625583263628917214245644156450873824733700698091023350227150303208960151853582148976608e-1i
+.360626661884108455859189805191888385832846395737678067072851524729517429915086249518854757735716553726931263881007239057404909871278118364885903927434e-1+.616147579660584498860712399727633981802260214898132900128038162598084415440964141072868608813024850056183406846264678976112215734313895230386715922532e-2i
-.561105721695251175816580300515525451689828497426549307032749609293105129360593024887870959202210560326898786930466352140554855596511124920173657482578e-1-.608075846415926030764846787585483108940297413220180924295399938162121786231726184803440102779106019865818563516186157870442142157790376282842671106313e-2i
-.333047177790471243341164927555536802881482186897284872857401429233641234168374383339092352706492561633181754178049270377075654570514437901895708958617e-1+.275836469075085388040963195868748498605580980210991181861164893916841144853206079385805608775717021337450374260683777593899028093610819908999048142152e-1i
+.246672660191017255331810959847908813295140303401843803425509724634708217326843994176509270100675938349893973655116115091074994740188287647297066173325e-1-.417833786904951078794259287841887767174875570312112734093094650896858770205508188389787124522203771305782796154916572953364346567471499574407452172532e-2i
+.557263923478784869755788572737031757587252558458827337414716040341455990963875431719433496499626836869364883629758278822904739327747462866427375904064e-2-.683550256371667724298070463822319296707005228443840389140120839267049320945464716836897554138692664024956031398024812347913442436843667945145037948954e-1i
+.494690727928269241341977536883938277460734471932216284926891359751243123525376237002203134580771381781316335447350223133560436633603337356593769051240e-1+.650040787334009692040585078920150418228908164103802049751809907773778304638198682383155450637517252062483208917081973601454217222258303729690420859563e-4i
+.331270585738168028271988595093689271993717206754150503144295470742456204189023292937177682379109694590293057461913958238591942638832897471071523201830e-1-.875519779717693487372510022544284189814897492336436672893534387689815868358107524105594462531991496940340774042562904318105850776651921246048795968912e-2i
+.338361666298749468832671182430079542300736057591743751202405292522933350225947026917684162360992649247092241063499358467011328193853407598133195567956e-1-.855680041389718950801698670739883464154191165114191694648662100455189608081839215239434457870575787291324618841918164835395966669833156938622067412873e-2i
-.717506694014838194672568212511618306860453933377554832979395744005261327384588647322914876756928346424693813222585684411037543225650187123862691354824e-1+.498312366393183056036278601633245180812697503650895351591890697849862416853141448337730071957135105178221891903400223987477675874337435868916178643934e-1i
-.533358739881168830848892858291766827052133437153203894400238234978245067191749330297274251289679727389802968026167006207481391897019630662617087774240e-1+.432345403263661467924666537598537308224297142453196184588000249737510714833372734555201592018713078474372785900105925994817847011400918700337703184473e-1i
+.762520135433355393024927714220041294754948944699249618601249123180148117421261786007653386302726138582920213506362467263424744657286208762699534976565e-1-.124267997640502649178681818332196701279623247211020292939740524820126329704695038572674108066994931904368341875498901625465170431238833125377833414845e-1i
+.143579699464680250077726268951589115011741226192092839223991292044815524006493922570149054891909937353421481198273348185979296982204613647121650360761e0-.138818491235291584729207915321359790430032279761635974990481143292619616760329698638191816807870605345996462453447337375250831870414137379202909643736e-1i
+.812552777693495662346067915261811680347363867703170865031842995979339169892707197949604440946008843779280873860153884780279250476265103964910956360817e-1-.136621694351130809446841086596288288813986599436409563789448444368232014163907221763634313303533391639257164601696473282643222900804716274626413076769e-1i
-.364333055425404519650172955142979351788101231571681613983867420482525994847611505127110643685259754978001480204913948553400986005898766372554167248265e-1-.414761466915120842049120230051031643992218519817707198110985606457554294506606628603951493974924245546565715040970785888005413551537219946283928135625e-1i
+.392064255813912519684738323732024709527508183852587915819635359073295773285768541455726338550872236398368073114385521743881532210534007341387786164979e-1-.872799697692070767554210904325149101139593817210656201773990748975055250969602831541642653160206524665804071065479458106970259534891132464089005138804e-1i
-.364644888424760986422328926039803738391160442860343082540759930753033154137236349351638089627137121454798126900351501670776690924127226353533362251045e-1-.317625442139359805740824890663660241513349066761421519371996196539005901160343629131753253505268068810503343180547390148108105158038824739606042744282e-1i
+.581692723305829576530923238252804630926464431256570099220788813202220186139012758401519136882876513985789213792770601710027700147169543265028713007025e-2-.207207764107448301654217144558853696915010431936514496296419895050487213584727921267749032812985157407581651687082268115120810376323693355242358575344e-1i
+.572290930190701843968876655317400780511675146110590895295337156668411856964897244771549384073635728793245390278997041787637599604435062593348046909706e-1+.714277566557140686508736108961613518490479651430734879828508229910606296222529774730865211018551215959376973302547921055361667954243046052356165954017e-1i
-.461585561936264290831974381210750671748280103526480540846603089402942624112239173974680051176385349919677538010749916393034750837828298299369965157811e-1-.536316473253307983573923024633852702269002907866323776799138172953033470483750375682895936411612913234689147168173238789032382904995637583551947706855e-2i
+.632927048747815885712949164450012629933999595833857266041001129423294222105785899669299331037801467524873287837618117135449797363839725728506991239908e-1+.245395619452443415421048294494472497110237897769243604308872192524048132316718826542001170267032409222662399650596692764611471265106733051828808989400e-1i
-.219500713206303590229298810762660456669791031148898361753346873977215923761870708146874971736404844866229146516457974115023704487850909521256511528982e-1+.636058307653226749577369641596759072059363975115589388968312104091891541115962929560107374717999491324934193167924694922037654509658198575385939602038e-1i
-.800326138850941588761607098370408509879504804732908856686115598705614208518694439141696938781612549235875583847285883968644236583433358811935389624296e-2+.133348177876941803749629510796109271289040149497037652091044949416926206159791605276687491163806522383358608339750795616614761394071540233883633506266e-1i
-.149292700339798851396774831105322084462812358041256312479776146889616749294276283230857831025458970155928293644843694045492489490144191331557419572221e-2-.241043655776930353543215469491009635534022620851232474590630486024009266656340836846302422986088101913160581332441002940849116651994495775707023842152e-1i
-.628558733734411088572666645956334390100437192218160295293805778773884458747418529531031491152010027650123936881952371624720815423368736083657685395183e-2+.518361438244410817675773151803978849447019801640035308699856396401685390337829826053867122005098604685678553000553948328506679936338240740399636745207e-1i
+.304528142479175788765273328422022897837649244874853375526431312244334605022636023169877128804279561904890082451045092467246475992084143887396418302640e-1+.215562399644326708062523093699124472856549799461908574135294495430129638586255979685260617968435797104020737638922497577485142368258449952395341202491e-1i
-.577571861880125632146599288099606061822097937947594996633275604445352568889261386615915720448308269664130650581773376051413985662416949903311350791204e-2+.889279291764502242110747754549682893150307710460408935741175147357792296652112003921718066475509918722697529922735501743792761778981934665880844083702e-1i
-.331195944824924207487134084800950886979621389263399633493571993384386530466907383717448328173450805238941577174145180598539005822233708554939984556024e-1-.583666029279177077605481538101458778581257960664401735118998111082563775859014956341267752203648841034499386677485601019851144546684509959254766460826e-2i
+.172368447778187164099123925389498571129422887300261849646253197901508755875270631397337396577547510460402022042393894879123370387386225989941843958761e-1+.541854238204272763225588814736774490929689144387112874482740970872021441781277935233245433153654860095407909846207353242236203321683131162411519492735e-1i
+.365761496563976124592040450710664242703683719616753851033972451618209087008529560970075449786456032447923843977010784777912083347256409225711933474653e-1-.618734965059472960799510156823690477510675993672382823510768351918436425427257089784634690577678983532935148379613740954796476452248300270924389002865e-2i
-.273273594511093365713134578124098773939296338084394371637712688221432761752835966763620065312771631913975523563450893722353642014469219466580123687367e-1-.563607711432702508404760323642571202575747985043532671196167927602655508518766553549620004826829816473054826279330989137861475099900302486002088161179e-1i
-.578801240874693270175481625110618279670301820391253923087625603539025099134861553919415767584659181578687459006060886665691824961459575120812046234349e-1-.658335538039863080147497811986959796677436852390483114209778284703731920688687867803597335885381929526277431442023070361233950014892468014488948286762e-1i
-.123194348461522685749049582301014366770292691433772169748322455664207493177853085278104649935771496920657376128384287637122085572443020387749434904096e0+.100144093006305923462764637060446544274595670479211098687639841975202875448528801743508341955314158317566650943718263011784317217843914379419873029953e0i
+.240275466978261250515110161907536356844474553708766571351198534996972685918885619806737574027961904709647713289311846171371979340757156012174817942504e-1+.456907299782207749653730768135604155655808933489853705205145794372511966472555877809249844263021061111401915066060527271722691651117324468042060933042e-2i
-.248853061921677904517899625679569964610777496993684904300379420071778676115377184171415509776377820166941744533238659962935323759771328791598345585294e-1-.776898355460213665760719421323037402378688288003020079481933056656073729339119496701774946979574058685285515423290373206295235997664044139890834258843e-1i
-.190171705775324101671485222498748669385891362146786869926005847006295393985748992693787536350839243922189757754150781548693078058081398550738274757877e-1-.358058905396671691394332826284605148280201058448555093504736290943805769059085260926924755226919525815967102164734111656400525996585279956567544459709e-1i
-.463152281657067587741960434241406758659680731492199351508551213271316482530381989400221777558730642779282433538044933487643834509019770964576797441324e-1-.119818969734746621188670482707994022176253430180333643875217638846076642195186182919476792355877467944034249122111475757242103742636499741642615316985e0i
+.338720234057591016831600641031785526077484423371609432923364361644798958563265145307643389796356284274520575450360897760894086309380341974656642268048e-1+.282367207181216181456836898001446174492758783436139649655296461309830053144777433837290631298619988541471580205200025988484468010762892363045825964653e-1i
+.708458383680878915297747024062984934870506677357312909705554654143469873915151713010529913006419661156279031605871219003935127060016836143986226998740e-2-.282852857082049195141273002726326981465090733779262912542524786633535489439339088974135020922321358541446796068274342645141086412805325380049029992326e-1i
-.130227026241000726454222637187039783089502594771465415193544994238776238410539631377838244294926161123368124295190504221548206218912236628464248303620e-1+.361567542567134870450867774075822051794727070272402215051320719083224068397584754236096206695442203732384712993511718331940326396517741265481929321723e-1i
-.579906162681623201492141057924613287523682165665406258009759693027107662815677978481633957135392024739468174219163718746301875006424811738903045121652e-1+.143435155942874079796202058730261869174924506098711303861496628838955872366614649417160189481772877019226251747639523423554996279212480421909239575972e-1i
-.188220383679152272975883713098629189626313749709419896775542910001760148699803961009292324175379178647076450824316056822630601383716006000954468697356e-1-.697920246012897146201969763738098728218852103008619636470082948335444513656997123806843772553848386726912561888442270382981863410273714084586750054050e-1i
-.542145626721045012813232429217213704599919210628949196607962892558991468601656080208693180645033336915122796642428822432663894462180987672071711285954e-1+.927362778657701193386427032840521120213623744273669303170850372214889773443097016449951999886190508550946295806791547789785618161959078483083505078014e-1i
-.354402349361365410097124897841299178748778794887538104882431655450236328317958902138155764489430576219573368949080555929668256585652497869949257886731e-1-.471865638178643206071640208435477237074032302432918420695052510053343904245475118777325449705476580607576974116920370106480266132427640619305476085596e-1i
-.381062680388677602604767360388804211947733381753427871622022849220033504330968028412784789296345523758502164870465992566814405497155420276659701403724e-1+.639202982140647204480838503759443535589761625063889145263335429156791999885440755795865591465848570312115596483348083663115944117749833092812587048173e-1i
-.105238427024891303870683119724560394537579184821943379874649296085051801507430870926826567043750432114563366964203877615133397924012887079851155441924e0+.881196541123478478414094159114123848481678311644335708856606134306033696797432600783740027801143190217255572301849956827155462448022634880976508012647e-2i
+.692080250807416375452987484896120735320481072232836081224328888115001017352313326415866423764078517015877405338468207449620242511089041048485001988490e-1+.447776161289950372753796186211553382073480165793011769179365435030770042487570639811004910537392641829529530359578124691031623577712059098254063492081e-1i
-.528163483315920636693414636165656906220982953136680457358407610219280131467308920905563060748310811819412731622120792900325676474137905773125020419400e-1-.484845378307397253407350742517022892864717695747635236544521282879202019453312494291506793046033407223062605790096888577320089792085772923646189912963e-1i
-.256384691678152544569112098298342639161696537920776708606372820841158350204580263671231884545850800603008851033448482328150618011553089389153882179575e-1+.104774057303879443868181457466470070578932872065302671412422346223702616296364692989812652303133066433682690847988834907129949669287146694053122337935e-1i
+.190305394386855101036733690558137822714330732174002101395184008554405681567071852024932469800218366485545351586792851086963777603619518704544561810702e-1+.369189336715775514985197103125305063030067947131263943013783220909930089953013316334648579739333786541596645355698054739196131044573890055843652905680e-1i
-.121983534037702293367375527278608787432582587223308239071080611751708766880943624666925626878307508011913959922651544611175983966990999868451621882191e-1-.250318033884972827328811378755507769683001337106894921041377193623094948075972699019769578088137314321060875950507628314536961425864566393048402801346e-1i
+.436566210431165953037431747847709867140381871224124508788215579082856279826719932457817646075687043282564399279877915142958325319188267608159654624057e-1-.198854818442527739746891864769356999585217629642740582656599518634433238163615745240794663864384567542884242995440962726583580253046851727098037667841e-1i
-.139782847050258903095507816572385712069814021138410025898511452019971813240007902235790855580344153505183241386360993964504648435594850305522064789672e-1+.151111655134454140509217238695968453797258764412588536458869780545074852643057824706837613892507804735590737625075983467380068514862832113416637525930e-1i
-.201319191533382762684016403381268573939656630560836426865900767446287585780628308746790485587705005318167620419143974482096054635281613910351060706809e-1+.813890826289207059816929502715361331123085828429278025611507029433681121437252377289710489815066113770069399888283340696124760200462720536732904966675e-1i
+.105309104097301173183243013815156225269884417860013951877111608173580516803177580571184097031265929262602587755212972881727154411697183567969188941101e-1-.397045118807235658709854946496100249580757319556421108214861083212460569884083214208149094464912618862336040963930679766049773537895238064131936533978e-1i
-.404151378546642663500652192213904358606006255270498707545472865096997460517451378762306031051009079306726145778755683714423106871604214921262667229922e-3+.303967592442482085407895804952303297829344911528434272181350675160310306262445923705484272444291963288027548245675258639618596869940932493458183286531e-1i
+.265147682148528141407205846275152285399800721146806079599506986281138172736366303643166620112134642327884498423462541163782941790701245471901912671330e-1+.296368699323909443519681591757130338821395323491854645421984929741257490212058973615064350491295087927304800712571170677736466321501601670793064949694e-2i
+.270894670973435381171522350534341643465837975344404385852128251647016514442582528680362494843077729473661683608346077458640706774397622197353710817239e-1+.937781482778325564765329300548156250421640422959815402182060790793295750176035305394671316711336713284037737263557755744646401863927232544110515762085e-1i
+.406830117778017845801937514330656085603361906279852984621886988914060683214075831805322233818411913434074217206287571871616379558826544898950153097657e-2+.396388482527047748487376530276429938795839812457021352621392418258537767877210967815502946189552552174276192401539246949111214420366423430174810249097e-1i
+.793751906590326549840587055256364765761270047836229870706668505884281934326098023408754514927585824631351254661298228469881931252842158391588911961317e-1-.108322071044427437677724869106124918542871934617991900849424114128397540557313863019213267736488338450113592011156560532568016258816477940992998689404e-1i
-.946460041142950719414070865028113066660819132591384237048713344846297075233531418214966681069487065662559585295047059932861252770716749262289237820361e-2+.590263837005091881480250576145236101217511557731073872341373279326585789815754480064723947411756597380317501495117475623571737433294408751194733465611e-1i
+.110588538012607721630512935342307481042713556618781922002635793986511765176079639954677330442579841089615909525763056862615578903602079762419031973277e-3+.285457498039478087772431941294360299996440489294540842119668507201372937813228550378660886259001726852668777952244392498522715478613697233762260262914e-2i
-.160404082848590238220556382580552458753624699777911502864515552610505634305018976284303914542232631304776098122763663014945331928534299000654287990846e-1-.238046097521947308851116546828540497733256005179976803595106460295819868897552004563440215937311291481995559638558939389590182793705229720337235821631e-1i
+.138528099275935362159142089968092453669245940656993823048462896311459928386508872618280913864413515222496271843958777332450348534887293958255005472710e-1-.134417572353248083433967045231987973256541220435464445163474718510665624395258572936874182400034991764656975460174096803691425957699043650741954092927e-1i
-.124745544033774669063827433395534563617112086181321826899127536695218601084103459933881053974865542237818814624169132528941783241426348185909617608148e-1+.967703397660626560560437372724108008064752003400026116839586726599484803417184064914970867538065525905737211814982954611486414730143425451012358907418e-1i
+.239650924151437985898283272798333077050962863811814553438358486399656924492659671296902665691625979576945302529444479006816704828897762622154238589003e-1-.293792305641195513094258539923746807559377778528098787780783116436804673251763458243437367277436262264660740152846251767322233390189369788582339342289e-1i
+.182963217777236376843543840400874146797701463162136531453160193977549153352087636062605277026163952629090144405902399442045619006694871405166222455252e-1-.452131794684570846413776548918422325406560217514865142725612331712039028126080542163106297666859174583066489818573771195754460882424162956012232882878e-1i
-.246113607683337410859890407146775174641211256477340741959386989804512149668731761552938551012590932606257181715146600821559812052252416919912916380640e-1+.375691069010148152531923943279863955097264935066560056698359955711368695096626224734648672801889485728924513282815126407300076220794299159928590527486e-1i
-.251100944338581588978281298873855441508880506035795278973364516845186032742933391304597989866153155186040903919635382815058271284843472703287075828437e-1+.449425292852771316210284067136391918825509605099445659582207218125689406855696329127704995278059280784615095097346863581803330650852852349338355055616e-1i
-.368254283968415650663599365843494842578881683491707512469266860163847461582288399481740283484157159979268784504759037047284122495261376449170956771693e-1+.417084611203796199715932416756086664833080865197368409497391672428862409062386481846099052328826993892437204416965168127954094437627535913649134104117e-1i
-.348468576689200747398550794031366427981148001658673552188776828958920474069764529317714092377320358402610421090163693499219053754675652538670839809950e-2-.100031395302670630396309753301674578459383890236434687853701202664559265605130244511063595218259133718989141347716471294715478300585444239003623192157e-1i
+.662569795387131779609112910754676041650395654130891338192947261337417934936126078348566766507211298436295575969617607144757519885283795266811043560085e-1+.610864316022359995500616301723659742855290661363466780598017202086687342090826229313341734580104748805642679749163181031337954469692960556737217546469e-1i
-.238939308306212053122765648591455333628342053803659829466335620791645970085913992593192923442054300679370541882872537923782906927007630472372487910661e-1+.241063152017897131040340604279166069108471926001360205203837653677446709847150880095763000049973642362434316018489162546768850122363925548324763606867e-1i
-.687401448359062508077398454343427120508995228561169454254788102236284621646844725218743718307612489694662033237970324158589534491533991444008069424863e-1-.626753483099996810797109548509127911165386530940840045455661487727532544309956388968261531755274811391397238504455549263013503765842652577418761905875e-1i
+.285790245463464420051727467289373811953575537355904672681985452869865466856857947502192873948369434409190937456937550505804502544679895939107916972152e-1-.651886505129818953228357657400226718023104558801581368297713797578648484066588228821423869518054365825400450541901685985056217116498826694668326748100e-1i
-.141171282106136332307873036482384145595701075151369793433368429792020878463755815160653734971698973444342194072842568416329618072680144550911705698151e-1-.295639800813035741329518849424116711831160740842111776090546042226367011728988302907883795873012558347423648363551637734000586505812128980106638441464e-1i
+.563081702130855288224743965994959606664389260190397835001110664756631182407586356986859788452688351070604135781039331503305406464919150752173310814281e-2+.659760700185080637153647466721330037540722318880774262381695717633466779365018611972257577717096254947776457065472450246265682288439848219588553506797e-1i
+.555292530958563846338388546161224619186300606573034229948898251471065195192852880868231085592617486308591961569451665356475784286576469617373575904530e-1+.229910787888541879309081744673634977701996320233640042821573036392032715071822521986137927382298363293990430398063763440793157778522066260528589561802e-1i


==> solutions/sicfiducial.323.a.150.txt <==
-.638622947541462833709745837488420947961678971295089195493625330068877612014651702381423121987084652924635689497696991139000491826059517504555612971841e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.473574667972696184567858956205862879741843562668906626672031423646189322003190262008145025701087655399949146981057045895907420453675228637409488719713e-1+.279328382054497325794997226534341872026269175017234107899528162925440198410421037059043238000762863845749763027232953899838866304911967279976644682845e-1i
-.341730443143365695338927765257570185504106389290994741354945620331688826954143076217452877370555469085540769854538598028524080955203327195356894540747e-1-.298597134785932712546532079622761253992603386420814620400161002691952842816015257861016994634350745940760494800441929639221280564258909699975203935632e-1i
-.614704725590997034438966651948030489044334938880959310183839398727490233494277646351146667416526216189601674870775282353135447447276564789014904684981e-1-.146268063378980346705603872866916714323402911365457142477502100527504739403955991890819188573358985326333781278044597364211023045123280613554394543049e-1i
+.261745288400328171206863815161878005888465592284043143173659239749100258327333576141283028598569113184059456952355185980364621520466918813869489807500e-1+.272968861381010193227360684566406505379803190816043469053287095080266848237003767137165903506846096738841670379666411951547895432438348723846112329754e-1i
+.157798107328023417323127366184242185568492053054857399492914762917773871238139916783470499723119042363244232289313076259146510283305420548365449280954e-1-.482997478692782889424428604522852425378800706839407331751230156566097938754209640885142109384002414145129529538355875011190897885230871593286213900667e-1i
+.146371170568964083882706823659435321011711636076464740248052122716324259262882658798541638331164103168008030468245812387255145237808402892285797219294e-1-.402190374198537284924775746878756091592728947353819857282871199288106866208553748553569723226971934489161697110550135611749311013723918239603376945859e-1i
-.149817136650250985113381559353466589275174175623293467763491331013152149681748195307892742936234816942080150820059539753665395854303371101810877725460e-1-.222824183377027992471384086942512316902338702874362455854480631166946320169429701692347870506842329937167154983068774770850975963338944126598280334250e-1i
+.429435623063326783213715161089551266200232757466681697237932299248951062845607696094423505399459789023142942963350230477192948383130494081560313493826e-1-.614137672307251461816106491509205770141949936636764062555951053060343587294844009402665743415701673880043881974711618252998457404096647572934605378606e-2i
+.383188182203000474243532660844346825203788147939195288364508018367471467468231259867659669503153033076305094698904380347379936283490889810003931295504e-1+.739524922277737727558311473654005265851012696486148510654340636595707638096865449929597023422448476638721309981998125830838672451737924417571258063614e-1i
-.274626135135101769231102609164407210869823425445798534027702040265603017567097684635685796541098473360155621584935437734702974632318965530064039066503e-1-.257767862844997182839497877535424219389700006393949417853316260606960271622358526887826511619867615071456135775939053136462705949561487517415107983055e-1i
-.430004702639270107276202006171582604054025718274741268375734103250437599443343788383168417030209297894704811073026580972179799572046277198988420202445e-1+.970569963103332700594123402837980523688619877998362990274205790805906089855203357163862835712429795127548079279011215239357839151222876563244782014855e-2i
-.143899983478731755760646556523755585908354374936960742491201760408451581633293949886285717772169086564369197947445739473931375332414690980418606676051e-1-.191158293969713382233673072142235621878890338470684046458778351716418063658263225260553755325062064027869570262572611026679777699785063806948642379958e-2i
-.441533691757290411805321601364271585207624213293612496592312284096395358189703784127993824756927509324119692465377226407012235901640927816425980779392e-1-.512501520805574522612303364146467694876687580378692336099079616370965368494931467627970594726669129584190052999887951529432914159749520788124463932648e-2i
-.587824515834946000790399819858702075146771988627467610630273946633053355144442384483477078340049131438857737168873619035275631465301319715228190567198e-1-.125734417286768385409644357526855305933425382071615586215318171669346054549869674887856593874707732098277322992627110057998716636289418938790909680676e-1i
-.786157687009031717282173640574418788708567082194235119580146454249097228097450187452601409565255774251023740247642712693558723403822150380696766174761e-1-.698047333693649909248399387447040482391106756877488278095320099807666174069192394934240083528093986357547269928753343801773071390367950291885048862957e-2i
+.387192008459438949269152262060081811258158573789657985303616552087670034988356541541513222569187092015788573509993850888261407806617065801244677589666e-1-.231035005301373911868733936638594834665981405627785283688644556536481104736713679965119738016806319567270800979312754615028247540674429052005783920826e-2i
-.164032633327329025047515210093789532315234047390475127667858434873821170731356351331396737492714113895468347870536832543673584555859705570762239252733e-1-.267458084740653225532836606573050437969274556518817866666907809307768908194664409584854117622191048916205502357639943752311230349892823691525367772058e-1i
+.166008359543317355418422156931479139064600195386288101111964594770867074823332779742001811023864054618506918489937477199387916558755546031957708628486e-1+.172976825978141560268019776622383942035814059061652173621684391763283092121381463315527492659640029673001734102685782859698789175989762792078967849730e-1i
+.698788155076576331638033844733658556725979015890788886679256614578340005090593866998780002924154977045272227306081038659100605330117690715284902341401e-1-.236184410310515516231783958959967758153180140867570861397219931290014173689667456729150976496827402469379254303763041992256145132355073689371707481465e-1i
-.283667591347793399219217504233806261899794031770033788027072090910018211252328741909740752766616681623376318378252861890743014870369363732055251136716e-1-.546724473793067553897804406911412002504915370741908172012787550844266529424844182624624563414675935679219981757239320198577501986793258268141562462065e-1i
-.129811134881561277201580443373924168760237097071800721029203740996884375112934576111622169147312826313155114373903264879150880950567160301539411533693e-1-.287517242259863022753803174969375175409745212535300651610898404081800108135685375539377946793992926640311301006682740426447221952147292712794687872809e-2i
+.173433363136397047454643867102538446673180308862528784515696266567656371372164140419237509860282566005431164846400848660378300264212692645158541676987e-1-.496868576241535970590550212275429856507881910135077158287070498806841421572914983040166463672790600156098873029343911451185929122144567094511081430316e-2i
+.301039816114610438127178393381746659357000805113654798926111510847511723032575732303601426257334262766114302804673534404658005464856787034367127849735e-1-.485022019885854824143891267279000422987937631978527030919803445289058143296956263978610728607039845671778431772770491993090680788873347369213536744488e-1i
+.688531879433126944839475409712247979037132701276629530155272281720425721711522407323614322337305481990607132194924700069618520999253806944669258571872e-1+.215369139012255249512158815732518307149243795781332395325870879476035829005097380984216174237758455455606551412088408457164970405914485547285447630346e-1i
-.401885657085302757883762198906130085777517303096413331382634058090084478828878531322124309030565203565258150604204123175013451771001508833914088716411e-1-.533031716641801177359175328257427245202518878150347813691382148312000985655556670253381041873546404440967209563579475890765311451609679826616101363008e-1i
-.429791242926924513610569905624870496704776911693706999024595364412410250386050245767759152430079878320012659231354433912639611098999122111665592407529e-1+.460673312406607229828111812917805426856139883531405678536325854359902367772546134634122723964961615246555352360703332531421203906582543613990844660528e-1i
+.181426913678983615085615149688066747035688431487933764701353605100865792774794109050198027239123036242687151190313833279194719844844018009020022479433e-1+.702590837256584208690709567534896178971153493503025557762759441694246460949803463855391619298591868731875110316092657548670469892263728319022487309752e-1i
+.145263438376533447798774287440557729762163407838570929785782262123063966072073824617991548860037662834657045213983518411867856683627442800995236035504e-1+.527079484756860260789563907098556167089527150090599019422060902748942741803971742622242214762322896102105236650395882238781377195010175484649827855126e-1i
+.304486527002756681967709183958278765589726806551678208878824180363677223450589467296518291709283612869787254539448125309113928539863904692346585908912e-1-.437391151775649644797507867989273302433968426582530100507469073062442371908340827021906936045747600654197055310207735438085294682966997292413050211263e-1i
-.917773103919908423416149580879141784602193412155883279109413881300339840921913120568370163179604705060844736889269373795731542760223660844907828511002e-2+.545608380150087095756590679292002851204623911499983246228097246011409797212958039110440788625717499056357212980236950636502019760574162594747397700198e-2i
+.391658808579783101004143727859400743165882573764894646439394087593049629214892455901875108325252598217858090063825776074563594052154122791124028200382e-1-.505404914622693793899474734344254925127372039550203674750319185993578476654977773505550597197984324310205544484258306174306613921550912090313697815698e-1i
+.558309070230342635431139410475265733802503752304663926668314681578898690280288657719311845942433792631574455659677186186998139241007277612402913424708e-1-.235684620425610439828973971221124625246901313216552039426363032477009302379675864543841215372281492645322891506485025379608230083854197921713484432196e-1i
-.390024018750379771220583877076040085297973691445854590581074329359537894568429437159562655742072713916676725638845324106262153572792542796099912586246e-1-.227474047853880791933969068679607709332471162118355760176020935180509692038706158622880235608005747297958076130078836032945141911177811766646523825443e-1i
-.457083980736584684292138507484624220167117189972018700240393091879164739125941508064333633691890791226735639397088976780525369148940811796341291165040e-2+.300245911104283507121426790396500288387170236027227629003814966403971426747398347271689078164823790548824518879042709982873734479684791137738256040314e-1i
-.815668044872169444647159302351592147906633799290798013409269986529756404799338961177352417253514071144657651734444275188549523594427493966501613790783e-2-.740152591357308341542452387908469086806668295843607140236870680018958778993820950838457511133441519050949394889606750354021292134122658787771889355071e-1i
-.213199348689863797099055383277660846375872076497704365852146662425439861600837884070336363880170025652916021972788714747324439966621617861400056396759e-1+.897263856715695236498493372660724058728464611506497412020454399786814907228104696817270781623134900293928902320984137709753919268484996359243377589943e-1i
-.462584348169305359325043800789306780564191521486402448825575967403263920516693158463475541720370923767116460470716790962768605921199647899624132524240e-1-.345595159355901239419855592769920483426793883355886059024344742699059216318718929794493732887920576015954744312224249677053515910205323634948336164153e-3i
+.417535035932403417455843496229815118363650328638318262774204210491248433231292374155739174832085865198703459487700205485270739027408293089001750426775e-1-.298809449576597047863421454059734233670960761861693109896340644583437119944581169617844120803349387163437693316599445944633871419036265131255666217244e-1i
-.471236153064658559554989228248158063518233229055331886866855782311699939134715338603418775964468777597695618995440905396849979234826233435309919093793e-1+.169629418192462123205370758291526279684179210457484180940053482229799464280868299823157467116014263299638423039396135921698984320570603077448796381444e-1i
+.935557205818709776528358048833476970948527808592688606816680432724439701157682876427798735780641552621554520984697230499860992666150778912109214639415e-2-.374642258250480437503474313764258318818792219803020494960299126174175850337873066783049325449760088041112491344810735670134169446023137625567885662848e-1i
+.171277401751225192738628256506418417885834000721227510771138648008556421429803221868248329482408361391390564375411981933771581127977166900289096813687e-1+.193423673043465675582650903701646209176194299880226783601732244024511781575336652737633893127828696426070982874017299492641392492466979173476521898323e-1i
+.144637925434178660717539576940423841276597634222705010143801389628801015823196613529118280469526875986721392272283924398734076468737956915269080175432e-1-.502731973251391516149053103168595183652249839245596891931826331446205723578691958491301321889553930993180479657203205228241534242272231893129860273707e-1i
+.368483700373858010910370345489497854567838987351025075323740668646177234556195034327187243990591779267453671800541889843680382737245129864489513184373e-1-.459572754631381758615531129514624974573805031798229756688149471036097890501200489942259351083477658622854091659698660648791648785823880417377476760094e-1i
+.102632111356104188264571070897172351465306739650816819034501317589776313938842465762650236106903266489322128678900675978552453827831284145054009385514e-1+.476823470191210112792581388968262884101045820882184507678857567527323855496226628502550788545641839175752094984705846514410712789012057226594295182653e-2i
-.629560528098476161223100539342251777904910226391108464844194684421003041062979612743755935078988028794223730176818783699798048903021395412537752116456e-2+.238816405759280850967648364878498780454934771227768018404540468104677351406381619251704876366301077752644316919577970572833341007821548564137420608016e-1i
-.167456361405557538587203965703613503536981064175321876199701361773155119485590115161969581725582327366640180492882006218613508409887179132616946639223e-1-.697700659471382751061687160467284642039221850705117470944108373206199063718986286287980523443382460224077887468476545780348235903086750091026503577136e-1i
-.201655670443058389342718441861233787792777350184594691564050155098506974639591378140107085266331060717090156074220302545977723639184790832865684892407e-1+.691854836748673661955007751645034727061112469514992992258149218051137397148188932860849945965982559082615547490311920728780081893886763278446268934911e-2i
-.540928054206151645372462926635589067817636663429533059049630938984397155555456528474114945256955843591921626372527032853094413833640518813941243673221e-2+.193049013405112155671255465553512354471204647093130026955510239876578999193086511687098602231109720987194703759633671166525027397472067259891603550316e-1i
+.276965916283078258213199541494289281485226643456444004666209893967403405637969727320117376163563088686029279107449899339329522496480606010862750637535e-1-.214178380981978573031176351241759574088339875796385489866649833433472524758599960928237513627063738765006301070557354674873296091808337360841083156028e-1i
+.938872324751604246612275977070530482475506562043177381614626247928681546523889905138405088596279058914981705739980687889728620548288185331330071011867e-1+.377372831125076676948950208433054218011032422392950301207976016022821862344501425456312594040488133605925465232500494947581728113966032908954302259250e-1i
+.417135522156871086686205643542356589812913742450129754252713754929506826403088894337062028888309550007662220508973828195918013853369833007337024454731e-1+.120553149511990418779943698259861523725285370377939978269009597489233485243878143649663501128030228812580385037206488902857299261687601286572479668617e-1i
-.912408222006636144013717333454611572185224009179649845763083828821001001090460323515256293362618323681296387135121474836244742467418476970209597793628e-1-.624803495896668937983880308152294431597871568446249330496711952906662615219317324137612179963811734608010355705906556164384416996500691468915614781753e-1i
-.417639754343220002545334682345072761550964087688615486957505086287661177214525408027273399630474558390628550291402818838241157084466771419576560376828e-1+.339636939093797420082724287345881162352631141340703151929802772808773487469893757099734099116808070089028895303238252519627840584724238613836307041757e-1i
+.425894907488047662231467108997749723355775775337078923534255782984817557956608625789858495834042137187560464701656585229283603565769854564511054722257e-1-.398619572807382614683681082959653633615039352276044716827713004849649980249787097740668380177369595498206394500696845738633522008468100661545048506932e-1i
-.287857097339812519425076790919160375374283320057459063370907029031493236956047965483066558358713416099665051533872671606648458802050346062260133157140e-1+.158228329812022926076045076677808629507353705433710903170176192982498669084045604167867954172752598603952945905156575229453584882129943486406405807008e-2i
+.330144310410236758141499565658964348855750268637025475623227169114349309794994985851766608043530033751888805091841343000955319338541294636485604214827e-1-.187962184876617057366329284874731408022587356264929598646649480782915232248384268101158221047893873277011948847852663748255450639459480634647991415007e-1i
+.775388528082344342624739988538365207389327228197619898373362358298371097217210893748417282683101662598641752699613120836283465770294708607130191173050e-2+.437595240100886648665727160895654858347057380285079741800096826710993308814142804910066434367581599367665041585640310589531708736861792975697193605621e-2i
-.161394907583846390731123047035653661375367004845593336670101194201243661249365160742779933849109630747266507429817365342789074457143017230602194920589e-1-.102325570634482999825391241301669126659513268534822725074136023330606521088021111318216386777344630847148865481294113553335484537354147995966811660547e-1i
-.252279763800134318747286680423012747505804643027464438491130480796583101480823562361913313634217530771672171813398203867407048206460040091457616805638e-1-.249527001449743429876347312157054498969886619852110948264023567528113150478443777720895150308465778656480172744655672553438567149992013928108527725421e-1i
+.205562140887316413217005405314005016320057853889896725513632431151431720897338139382988477380107337983537918716409120671282554194683515435966778876428e-1+.150103604274657443815096267142629579177061267893283274587335882175049359954271796252643607075538950368412253495389910937321213600193701107444646313546e-1i
+.326670640339747510041015153942935599319415700690501753558226500995452039443610645382611955565157928247363202686640691152740912770348761802018738782350e-3+.796644337667752864939322344940222697936658408499629490682762208751339705956982182486666471885919326337888091101047463692135864750306325948107273636644e-1i
+.411971964506857344857645241974765381620907496557599662078441089361547346710012427624032125613278749028928837176789536452503291780581870504410641204433e-4+.103446700973427855149459304535688845231216885756257203926320753595347377439246045131538491559551941235662896372673929657430905788973874736468398257086e-1i
+.136668115896662253097530676015621413961081745525121704895073460537616627175828672655892067324876338339077248502438862352258065722083495125308848431516e-1+.173807039060146781768085673619183950323502576106444591018923473341629155250417530939499218323661877396991160173622230485420301732936446696280462098674e-1i
-.419573574421098382528203323051637520170316494023450113050131118710893412206629750872058803862829377799753599227367207255027427535368037412849136310128e-1+.128321709941804286712596691354181256155480661950063136423352294481103546049331684615029631664320511634681440166791317597721233502178333443803276166415e-1i
+.161141393813565982792912852072173667350164156078057785413569871153957379003395217651012208981409081936097829855362978770129935889003038665269561469934e-1+.442995598428082782816403677378201236430390851102526291596682778018380838436597191757095176113055416998533304353247147893196626601234109365562496725503e-1i
-.243434387842066360636939145974765082720447302465154243209259547729360025305207809856625896722720597254885006738376239985107014892664181851468781574871e-1-.305176556967802372300119846863236826836135384966110444067471109063846357459810425319705502305701466239199390736523631417056352898371492904997237262253e-3i
-.883610474693798743523815379314857155892566278122419796492391829980828971894759677202806672109896187474211663322626797507309190677727582232063555460333e-2-.622954533548009841306950028883902704939685397078567929844853873666062524640673598817740892797704803303661247160265625536802012587392019241614646164464e-2i
-.329009075620548751301420471209126147097488648720307088193922417976627301950223887905403209556139587135406376219896868455301228159517884005731391558700e-1-.228045573059916528498725872702420141780827151815954070111629416136980680108123479899617001165198345661338910790380195661070282177150206029113596373473e-2i
-.349433301841553549104245227310903730743120317033778376723481288127055465298746179657526474892188354954522861040624000166389919975230715797377385712775e-1-.588596519011175952292041957869623688588913589130280433304375393905435616011483669064941259160482475643734360209624591636316868385422929251411753187704e-1i
-.174297183895029054825281167694400891396865747379307563683780103915067786032541882382839103890260191739334834237439557978111470620871353824031265154147e-1+.426711411587911988606381581452707615647578607857229733361723995109418251807686083677930055042919901824046728756749991860675814503460907075627381277595e-1i
-.520066155234530145344878956714105350137166223555760060896357217871128740984313100884818197464592902317193341093072690002067685294380112347782709027610e-1+.527092381912647463156988753762816375780809157821652786053626914587911077543355496964867965473249043834516919770082662555820763803797330354737779789016e-1i
+.435559197714437598004870894151612396775393708476089927038518375158679801369844542423841632278221689560885782743009106592621417104802683719853108405784e-1+.377223677533449664037517601361498693710884640377662228454702280686942322872188801830063834078290343841749100974632571643379403751928108575246714302583e-2i
-.336452228747117188308927694913338506745595274733408435162109772383582209160612761705035700926629031727275918419784652838327699429297582529095986248359e-1+.478537610066811360906174174111531476904614331127035589784139263455534489726030130323880189660158178807854230278664903116909332809937339577430664090357e-1i
+.352531571616994931827454384994432146133653331624614903561779243397081871497979181405691225147068817201267434425637506843530561477481813133073622097563e-1+.197433645036044445483887634495413837190687147817271478589703715130048617274480599904239921159856210281240927889794229299071451124516332252336570233025e-1i
+.399386541412736091234990385661199392308267555621146309361807161306050253794284650031268459257431565009675569226873237838440554964676568844802075294148e-1+.208234987052410837378711073924579952103463552380179979988954526423206716120539654199999340643239376793174134936914115519308605484451083695302834646030e-2i
+.110331077623824459045564284351662383270854073696479378619378297864145898579653576767710138293169210073150685629892574749879373569920586801792043378824e-1-.203572932262057391202113361161339587265066422977926619757741393085322492484787038793317647476135308291572919020523400635473629580022212984405337152450e-1i
+.164359449999755013515550151470548495818237259717768577577454563634742117660179503507034959097075708900341837029985971690731902360466269396090356930269e-1-.180936862829501173080867351344584066887504204254623414925118288897492112232878588041646967723810886771988602926279149150014782209050802678893497867292e-1i
-.607342454743522656429666985687330248470801284325684202816838950579097168684093211903125012665619387127409794398385470109355736472546314718537378945209e-2+.207495421779264675006448239374254735934688356684282563772202233198590529360445061557151401189965514675584233272648570850293207397344539329923565439430e-1i
+.343161425195464249766396451901821417031873156315793937647526046090899565339270383044883042588903024649134138313711734069788737342530814064475873126284e-1+.306417605043720191520677802455760958333543831851944779188778302538565440233580013600307562712840099957744765832914660453451590188518000211794176643048e-1i
+.345635419016033888362796950549678412928660978485612995059333908256729531589321075534211774390246628020365243500390251804606320987243667050399330676493e-1-.613054059435889380618504938735005514164129949741420743580713996552321255291244454912171308247481763984892462779070898259867025663762509676755636065410e-1i
-.495378822763147804489200522205414771434581071599515989737079807002338376339192103009642362654542044216696114260036088528028551800013450711864620503253e-2-.504739073153487842271771158020241888586197849911216513381293018237368476794977465608500726368702507327717638973504736596237121745112341928332840139411e-1i
+.139616729851694605060599675679648231850521793782533411540819410139409836250595407951193525712810525655439687030540719349577570962661050328221730622419e-3-.545276584188942215241952406396885189374634868890571658467270672036130477648641280953016724650137174577080778417005953996452157338681877415933828474776e-2i
-.269459130720239878880386469456540606138312732923804884309614062755862767754560217781079759964580626803506436555367647319843441661723927820517570762305e-1-.179393149498740879348145956920000951938588278251963588103849871348370959142773398229094777538574701967636321497012541133291437056383877814711498466398e-1i
-.104071345049386103005460676480553085514052644215179290818512600605863231348935139105198917449805137659400466508876143861489154801965231747926481119908e-1-.835936158115778449905009170696148503187703077378458320239083867940392858586381388245439937050941583230606776756636842197061837236788774718553411461003e-1i
+.487872757055417232851459394325546724828581283378278141672634237201481456641040509707688976590520703014787136095906131407113397843495308270991157461871e-2+.124323208609426771879390542038785372871722107618953688471441492663519349656446115666402577257735673142348287824385998435092020658392441062869370521636e-1i
+.513600803353951017523975057469286348915829590562901578742418320181605587427672871266649287438890452096387681903771070862213600153897288021944294733494e-1-.473758451749735442764257895822400481258554380395873804921835290649843483179173453256720646304480631022024361870267597738829845698150177872398237086768e-1i
+.327770998576604642361828750426495952071559088884507397849003029354189246093440374141652020553132537388680547316422384899259673719878369531391791594265e-1-.120032936421023034141986627505607049497378309587963626061909994486251593016670955914241732367720398311070322035356471483815430390890205235204228460763e-1i
+.257289438147276137443461145353181558697883749791015618269929439225507782821024400072890500109722777565385608281353976497019387165128287723130463669552e-1-.603074265409825285856134344881328457326769750194268847420577097919646476782232605873493556364409087546047403518345865147282939250959948008115113635228e-1i
+.423437750957968145803284807408195165637200850117591344911374321230672260138494892118224292566583167288585731751706775397996810734216760747773430327260e-1-.357178162066285431156868141638982032967257301600033365245473927289171333636079951850846205073267297797563522204471455288476363986712141161739906397915e-1i
-.696930087768664836779043514904132089910437656403774266837943174243006167274277987191111349933637738236559473151598532904505682255101374789324763012331e-3+.256286577182295735404861510612815571924796122334186448895302359751458398895979496631214287423541074826735128928274244997415112698334873949209666646089e-1i
+.759973415247259560722507995620691551261887357181791744628451497042418280213060767489045903967245364464749052264558440531930984601154224244194632531109e-2+.129056831263151817607749960984760463953829605131990880380282985980326294701445890952578932492507908921635357182288269124549656187016960220154337396769e-1i
+.558511654244404522628708707787206735175656250773320936146315713239413013871587966613488796258418900682331295683874780756379126209385448703986780099699e-1-.332309889607497472170294669372655565248371016898976551931628857819123030687444439531655335132449418389286695192373693029127419377772512633573916016369e-1i
+.475006977965237172061336831445316554941314633147647347080293366264860789805179552324791814164926044768569382216580199299248867373812997301413470266702e-1+.147018160013395170584122987448085646078979094365323559806978507892085523557108156032129238565418429235729413916265237896992833780240265389075985534479e-1i
-.370025266727621603844771770500806002600604766544906545629671319823816897434521994062250517626786717149647210382731792023073506533204993333789724577112e-1+.798524195843640853944050575719486524866354287472702899064429767390371291721420032880277538318151730683554420079615819999843642131438952447175395476024e-2i
+.204821893771996776954892407706170942608836897896630759316040193544548862395743601240199629343965031737874257457197648504919399594728237261917060485028e-1-.842004898008013421165440812465988501541344358853810850322800396271851039102992597694006250468634057373383720266226046282595982740103456658007109090261e-3i
-.299923467720637542550733183740853117826124350140527141794192033790907783915185505988699881109942352313777611214727949475416083496568631970840949850656e-1+.193368671858725258450549443615797528567735468971790347535785020604495092108006963983481119690311434298455791486918693961806166312635755116678613674749e-1i
+.505697466914169660628215743630696309249087426469571338821947985358012994877728704369318654001883989498251710766004016347595308271273613664743437964760e-2+.523130336913206910400673670583648158177333945118935572846748014896392278026382601302553405857554434316470755610105683097063422304943476577858386631900e-1i
+.223677448819807127810368463562192383440289737140747452973728869517675371908307673686434649962280204102250498431545806444191436984542900495408140338764e-1+.255307677332470800673365311100439674249237608507885596370517949453550463475749442748922118405473422978781117907508159254337780463748129307303894954175e-1i
+.103187614496031256836274209493189429301842728686691264252656220495657461881380150312582969054881362941014190218638575025428912952036448784219988664366e0-.518376877956016073010626972932057680521976094352589725148108620907015664826914362042934229216168962304230500761152927295061375741737493431784361365438e-1i
+.259612472984542352638857503133019778146665159511308721018187469953448681154773427622110857555855648192092843929170156850442437442427792668634529556118e-1-.456644998808117864781684328691476535639967352219975801335915525966155660453700759949909014852359870443993759171323195539183961267001363031208219631133e-1i
-.702862821280963141648119792994249466972722489318211111138346608549246562037849530568205974021747672714235572711700776020150277420149928448185888647187e-2+.242131288462632614893345679901086982068554585332985776733143039683855866792581758885836525685604952886921143120811046661736104659399245199238011842841e-1i
+.255340048441329537457089790823611888652950559606622849730104769665819406727672164472714887898381158977223792312295150172343612648126739911426187214075e-2+.749923815334430611595855209763422709329177454476594302747772139454309969737955190961315419767663791566686068513597815357362789615848749806116738285067e-1i
-.564503031421801105156945631749342900964130036594963486738858013967754012930561679740298674994685492210282264092683169859542154128166354828725081006321e-1-.456225876860185526199983259728671406256142204218612722452205049751964682604163112285371979300513588894460757170635855968043470009910337110540455985862e-1i
+.611376277801572113864717950963404904399874140872255967095942399801854683036967495044219364009629584768027236068401141576178339419593742503061119562109e-1+.667584397559273952546553622322017662804660937067092737457651971584677791813165786724409287823558942271120873645452581831012220820718717036103776598293e-2i
-.101035859502473981651337121081327074139298030852462735899519585862403970891687397888464532057763167110677518258949629801848484783911780255102408662250e-2-.101170241493419140197494500590669874340574572952063456955610087246174009851260120832870615219476620390717570196574375422249369745511940390405889934383e-1i
+.404770532051568719892140962986294809536063074374547904386310389413374071599045483053382612757847803120398123264077045081391948157872649299078511175586e-1-.884156582208401699078221748145245409154001685130093976192278311208548018859222344421195793790569903112607951140685063492060851476525386997066650126540e-1i
+.249109764140903542420705297718253233455113532899862851482497618875335786947717551672193071520097181765952553630698606313015951262107899570407076251146e-1+.490089502528174582611898803390655814356544507377986997371405191345172100235399164166639518413861638201442677250533087420994154263205821212378862791964e-1i
+.115115228076537782615404150637300751884096345315628665769154397722748822117323547420552490389907008083846311575026940353132123295374007978542522800563e-1-.442175221489292481510159089445350283794528114928776866154175784228231019160603477832923628626077466633028730678822709812372274281328507526210014598781e-1i
+.233787782056871124474437700352427191710948998327476380242208355850931388125028693824024494904247330454004052432022026623820752749098208508386028183218e-1+.462843664085373461983071580501444437716304729709632097048962953529493235615716871333399150448998454507930002058145443100542202488713733999033233883296e-1i
+.665106226517280857819607698194263670760242751544640932338865673259371700160393746838357801754336998001966038474631571321576727484186383341998745961462e-1-.132542023360904841591549653707925807254259196331166869038319738850451529943148155823519528178321725445899248918374070660054306491856771394844175077228e-1i
+.145011385099674413505549812188965303824510394487112622698575343733544292280816836307954714394783667931992331444149782860108179785764582191690823001020e-3-.825275952818819956028765560449892931468917401581771498457679674976474186025513670124845981594262608434169965597537402028726862803045229435755257046073e-1i
+.321287434959195579447289149932920956098351702637347644300138154845083647991595138048162104862621967017695130463308641658741422378146620929490211717462e-2-.512313362762786844023685183641506592881517853021941879023902375109071469747846191194333298891825252170925085982828335661447105989358082243120588998801e-1i
+.702721055864173545343683528295253756753256334548806313306707450392859437864536008206930979483362936309474532083933838025850885510145492683593410841434e-1-.144244153506246562611311187411208934362957854237409600766152866224808546312164415487660477838314034083508766250354556740739678450181195582059684960336e-1i
-.310138528560587093126494901858200288569868659145803238770729872920996640267033467241089645907415819838515110687774422062139088513081107740895016688386e-1-.238547799783601662176393354792261550148318580371321231708734037192964204665660581768680573542793887422392861038424837280134987982857386292325430050375e-1i
-.515140515959325501156919489206123159745047385963318481298612684380398556729257547770512466727780175311610077820541908422103574674878339246599283905474e-1-.514771166712272676146761078330307447239499947448958473478000344777654395110286005761801257100881371119230607963994955746824430760433173637674068304729e-2i
-.315962804484058768268996821155483363795017106994442443112273590058744010185230090544739417273740110355953229089371636892831389076059668917009763110365e-1-.127256118277619114320222360092416925579774735168602603536917030869731700218500126522001788014480969137893474124790613305802368200951915480670552533761e-2i
-.276513575715774484771735067446555931639368857572346942347816095980352758496520449083584732229773231032923577981734362584288988120024088376041544730646e-2-.985461847150950367066658074516766544840048516728949532666402505216650600349562880625958269179114662314443973521916921411370318430312952519039375543869e-2i
+.293955702614385059534372823182614962456182108393975062430702931886601208824697153558025375438179371254100546934003005119969539845075735663472188186532e-1-.270084383015999769293688682474060648694027318631165314757955472038918465519466632630029862530790021369913206068352031269969321484806732800103387396531e-1i
+.966975312335083001059945493111068438207074761283632185528488820203474410163122160522525149484440760504472160446937988250598562859642932858378285332414e-3-.653514442484510001952609348351610304888710951114734197754191155738379844790690780862748014417208682275373914669743826922888881269219772608209923156670e-1i
-.272138517300236003997822441586916241946751334842869009079281143126300691769930112173553777138835821332553966952692044171137723655382475033871407041742e-1+.340322194974068334198720712189863646030755830619819688115010650284525071286341494593205253161307103068279961309894630537440626318335860618411444326186e-1i
-.907699826453868427762542711900778817992536844884164960296635322650718244270173814011936921095648880274798711164894570242647439288454315746176297771166e-1-.562672989651527150891635476376470649133360282811874368188531457123381772001121360192918113044418967483580091496011234631506663710245495391095098775181e-1i
-.172712668686382224507356658222623565054615827898294040049272584440456523251885617611525426775094635140459389648835391680219115723596432039318002422239e-1+.151320872746034452937869249720351174545567200101073567400917936698145523242162912983753588101899447735023036038685972503709823906046251729491394531431e-1i
+.190763027850589449651606437774192223623510734120562244888328703480743760753481588294377653547991175369265266697694322777017774434870983053063907168262e-1+.717981399016244983802574509242110617130863952664339775787737318201302335408296147699004869402041619857086399999254189573111954498099233989839321123244e-2i
-.420364730829549415381418348519362815614024328276483563120603365007673944238264280331431101326370416231914672605405432997895071041268100099852422695490e-1-.212249020318905894222159318432285749293795458975908622856236989264465762580516620436420983863648445591481627758339529961583900745695339237383434157998e-1i
+.158281819549122331840259355373927333262957899726354051502209134356936465971315390014622167125623989749262032949089323406470374511044431057214070210228e-1-.140036177345172394742387712303111235368248372208319742765048407336239829233990893520357511934678595943128396906639512861613181827790155717338371170445e-1i
+.948354535526270392603509368278549566158909948404611036554069500008862452123416991223326528854646687336464538645495055651735934710519858950845789043469e-1+.355828640887756587733860854562014479669213692663071472300318295679262149678832737206134723819585245146166527294176934805900968135664417429381597336204e-1i
+.678982251117242032413947938599543727697320310529059695998651736072294694554408484648976412467694134815554970358420650170532675250940137818291963778495e-1+.464409675235893721281040816898670938779647355451854709707145242414468841951848428953471881075880197837107090860708137120280131032386778560736392946616e-1i
-.268575616456086280464119970868451058233996623792662152818627477350555408902368871040537246988561551436106473404568773319462117666639835624032431148903e-1-.566374381606305865533185126927827689466172986980562174658350027839505103400339725651825007322118053872119700482379425690092259677754620793830736331105e-1i
-.285257254195646582090367317424071728140203100036712517389307072645099220919099354498455988966162442378246104109166096715478349114827887347137078237921e-1+.465962437448262171791724233848899841137321784048222674963884297588996141576645158476774811158516933044678118281563223198908301604371427304657751281610e-1i
+.358465285750885092876558800554612283278125609886160432724215816701368704268726132505158357845002269415194736758285893366842832091183990801054391542611e-1-.308334824148478916694780597739426829669656483453427161941426276154663645240696283364782604249234744347205555869101793931661033662829863094111610594231e-1i
+.286121416922014758121422168750479520020870512534738056151717940993804609486044686622500683572193051217382936825894311540365272796394314124708438326499e-1-.427543046425445792417588838863389522948568578908755732371804088444449088749407118998237066441498641454806809367544867486329081865755920716080677168844e-1i
-.773505128036014069273652514052621888673717333544459058778853931645579233374607170729723872567574371750800851927398011032607296051124313739530781501253e-1-.322992253100537516690187870842860018898011024246882437284697096928598917170487166296943795948952941927699097647716582185471707510574598446699389142269e-2i
+.167342456255520142299990080214251699333202997499090707340019239195168890018939387295322723290653001389845120913624977000631228381872922311781888212859e-1+.605107177082354106944011905895613310196969967529197831635392691192491703083800960760948267124879066258069996537326559802309401499472840453841812880746e-1i
+.220900880523029490057643538347177254520251402008009065304334482089168838076662490652227446290511277406120939659440427330819901831366040567338269092214e-1-.526064945520645681891769971124652366384787508758063183434473242863349385115516955982188107453279521918622960449674068181238790965512202865873580664091e-1i
-.549034333692041869398786459324032979698532934993147132898502629025102374946541181848297526460818756761888922672493364805401473131971470203388985464525e-2-.170079259791672831997598403443907119249691877325102887982325468144754117313011452696860012606780551588432641573404098249623290812159489726730093996864e-1i
+.330151431549427085482976659423780409657283022109880287178446463465034201732275888689171709391092522810285193147720170530785309059638073388446204455430e-1-.245569985257756390864245556926254674454977101349765939638297341669239850153190960435364724398199085896599231659258964210285946251414044882276250758392e-1i
-.338958450655565042136502761516821595381824418133784645253378695834304725149224830871045922499326905292636884575787051951680565724925334748109488072208e-1+.338022836689572511208413632418267169369595702386732837768703920825226482500864054439437316950168682784947131265960463579933722363622294628525124300426e-1i
+.721789062683916517645614623368393654913993880466603341238731195837965783480622690678709325267137220133341278998867492076613838740014860225906135184386e-3+.178212760619110954858625296095499616797145605227742275782352497468522340019711303425176207483726734080753974199914892357884042733527172194155632546555e-1i
-.984779648926508677711414158471021100282951107537383169170663020037797423815903400642705277429747094536175369050598960614082604170137796358794891707518e-2+.959180651852370529308897454596350785685342113367399482797295736196916627538009659921484647012104007495690998131468308541352103145495386956527868793214e-2i
-.106578878025697047811726759812946996991949227107650138352320284550173151504724729545372555975546555155065341027458000348554172944102457285459888536717e-1-.452638253387027510563507424417307131140215746967678929570447332798004586072173688305851900361904695633649604378047425810781556233182018421612143786882e-1i
-.380617152625923980009229323553215581204870666952138356925868739204526073656982079671498905686979545767694050990677160735910206235540106253076408964244e-1+.312346819909972217570998446149497866396693941792595136952692744877939873231523656871536134965366172346728570844391860450558516898951870601242800858354e-1i
-.327982111638324955717822499523538241285042239136653644572153661840489747102828379923614010856119785721249458778962273741623849111520916378504102563988e-1+.247254644493978217046372973663885235166501879168265996587851103689012654139970657902965126674833371339093693364031634016140881272762498599411795375985e-1i
-.811026139153167430673626060971333762288637626154029108716181634869995449783730357781712864541036610308952594210292666398567399105652388706726157187600e-1+.120696932342117227850158876465007874824667579556420173433911857912766022546195126089692361922153106990191331655377558712387143944969768645926186633133e0i
+.596027795103117992805246991673043787986323942260878595177542251483685982756526539573463709576465834462217670059130321398061113249015770291402982667527e-1-.731750496711680138155418289325311149439284830161180671331779870154302911562263958588447718011432822147442936743034793870917977452810915503912038357767e-1i
+.911627991452789328587431297781273171871451385543519143264102274729730317437842430831630968844684769461166345752198666779925072553692849924509795438035e-2+.699645871543294405880751306056832271565229046790522422821722254122072770337396907331136542556141005737948600702640566918118140451984810084529910044878e-1i
-.617037136146996485971102912924583310258610958012369480228686325962602097102863470408423224881368143704696372558931890685668027678036651234199638751582e-1+.445223096361704568143550284432570613938844582911113137868671671202837773446000208023279731714883371921246885929660430163109841088041352743918851689130e-1i
+.401128439718633374317186150971191194245944034631053278354266652006981388900556894184227380220364129756974733173344860907431140852013245145031566062868e-1-.893294324244880432341449287235282294546924217820122907772639981541704813824045847657550182772069770534141860332650539618791376534609685850301704260085e-2i
+.152584459552840661859695103238652095246205617812792089892169120006210835976642387805937373996995706972954558675520565387331048474574677033035068149941e-1-.226036957177265122753136273146870390108392509651897917199542958032940290167904036723648300065311702578269571435291620388785644234422996239098647652499e-1i
+.713516495847572039759121829045182815173147982822911661056394820856436085888000583234943990855757118961363229315029153128219471776886492482899804743871e-1+.127757564940309759036073286376061274461338031374715426924612256639432511037399962274862488340968522735813031612622970766619821040321392348401088317526e-2i
-.349801276642775011777049112746741506804407889246116503186842387834614087896721279555355673882989769640076915844356056097576765786087987014562720238307e-1+.188434778250978712384956896642286852429528232403264141108799155927612379493936184301516014712314624508362374817636428149222622208103804777361658931405e-1i
+.723517510061911472481698083484387944877794850227181844539864684672543552350193857256096519782480031152912801451894325532371745587516134177021504406535e-1+.777591195491757201049402823126699406549979451520701647363815959417392709268780424786101422323440932012229109679413767745172915916012825473029996430431e-2i
-.100323006736557611975408199243053444736733513613905909239809569527928274591650457153021073688802447452814580712022309807933138271912665408670064033023e-1+.714150914648868602968476844860270298205957147682452403290003857746250486384870214552884933797126434737666354516902900785315976773282003325971836488814e-1i
+.410187110899133471586177562352796756522655425027916657179761090002060744174263360645080779863719099827309058559691348472806861860230657293851249904943e-1-.337645368605461170218853416563679034854573050042194052985836800048216007356927568256600771122608741016165551414630192357164596418078192112100889772303e-1i
+.285445722955218824916514621279558719765780322090079114239611489699598976023646511480650353571321937048724310902977411519068407228006596053865931327822e-1+.653961443401357209845006609357051632749620003197275809118547271790633043975756646400428944779561483101224119889145145208826291896029605257735684955702e-1i
+.530008754299280403476944014476001114437194410845771198747001343799395612978767692305071434330449777691495087739146135132768586427964524362292303100184e-1-.371458044010266980804852170184902702721513803908215924143796529626784431845820490436874902182176235882737028984625615263194695673625873210151154377629e-1i
-.552285454651251921561620333734127568405987810087760462273689247591309187116752054979102900559089302362766116149163128301709358155949624831263051972211e-1+.586183189454575373716640255947053583823654345636256707068916028845353131082391976538846260251846091967018466847339519666440509468725852997074768164070e-1i
-.482843202008104201322620175226499621321031040877740081826861565554088231161662464406799635341021783057682760544991890119071918905922945351264528360978e-1-.693741541620183322057105946221831559822859925146279333494778137430886499841117981601626821861623304843787160281040087347799112508682250801151918881127e-1i
+.285706639694724707427466724012098805002377906306369833996922999657965241062154662753912340430688904248213829810408386127507281580761030117506257055841e-1+.280737901911170454312240023316862042329025452927594710953267579991305563752593938960134696200503561594330504194723724790398183691358360680336362289121e-1i
+.153015827058512515750255114744446375053707203461276234707859846040400180510447555150379294040629797195513334940684979887585034167223953246196237943959e-1-.568230715516114498551890967477497706246703957816340574903355847958293363823274168919989446637764643564028185440115438844746793711758658086851955238871e-1i
+.491897797550908008922620196393693726839090090650332409732689791747288720520738868693784591889674217130531589919386397256283565426457924522796337929368e-1-.747922853340118607819545268798592635441186217671659785317313552174969769400450645879704620746170827302931554931103052172129046546294342525744150079698e-1i
+.120899445832632075295485457343959801867340288244763783153463737678145438394227097336606616272793511300636260856645236009909830607053551391622992761334e-1+.440898637818770840954421688471919112615868798108822424855577596924327726451734583242402108879016550171179025977758435171325132819842053859173412136980e-1i
-.505844851969207144976847134657357541679047947419404255149787819588559883012551452730713686201878582094050681529736578769732054122920270648621798171774e-1+.266524273539692604392466817945504647576564736427039431975268437919910957848267530147559162093658173514283477267408305828059296469853102193932285911442e-1i
+.103646347137616567295962658012176604784308542682838998997790062414516457772331927611822079763666197821503309096745396354755743314278714379657927643020e-1+.472666053461951820477667972179263980652317873764828949571204046900281928592900165410651853565219039421572595792224448105859476364697211329940999166536e-1i
+.388289558869881697165794755591205675665165093841100695538995746271244765258840287787495872234715309219982959171636130363640936855587571745118710440824e-1+.567583813558724430391444471473600952112648104990012959080825583367771643616040090957085576485013991481186328945413925988907757192158394435191816517917e-1i
+.790632723294817374912787558456382238745097808782308437808564050514936475801538342004703306770110404657645421153474316033507086130656608783375545921086e-2-.240529608260429727209148848473648751388012274965073565456316526806584463177084296567577881427344048323405493224758566534121770919362380328904738556295e-1i
+.454053443751867583023971794484673946614495321325851449979327649105321902374836898433100896418043603267264345741970224332115086831254631733198228453276e-1+.152645406960710788486394546439021563591594697964323607525971991979526247279405284336946646444676055215637568077339410996103751318317436499392997925014e-1i
-.972714570571909441297332796857698955642753187046204100191620576103205386211904658557401388980706683251128773843974176756851869530891009385770202896997e-2-.244118942355647390350682748920620154199606298178863924708237686015763097220378403172207042143224346559496313098117854620236128549001560358003207687956e-1i
+.261747564222665533785430479476739964550625825283468637470231382103141181380818879412545494931054436560375978259831026786004994501409911787190728959153e-1-.187704835778081625272761935058907971607273590511154513420438779991482797573435515476456444831167234754601713576753791190513845152775746924190048624649e-1i
-.276726192480789660759108571622942399076023252174546904602015055257308797805461781646048616974732013074782545914026455075777280533948667855200939189870e-1-.794414556342722101774351913489810619668365100902351204301516172098214198693300616418341709105594588504402318734220195090054260372142544048166553861206e-1i
+.125950518392373905343499776520191924696762161417887455778148368354944149880335228036442921304807714110926080502159247093134757859106805050739775281462e-1+.196995759385195518316857254772199774261493891540571093670409714278831882304298679609754097442222780238260148941419616411078157780497423847260854133158e-1i
+.323703148264182322646098939541359203710953925501554932342540996801091709000254317162571239043243708829555727197210242031263070921133777400732093918779e-1-.353382464759343676481643536724181424512487723130008575476006605451705521946170023528969986388044677058151383123281244686346156384545351744390367855472e-1i
+.261116127690614591636524566412268216926262269550014076392830665030785700741369182841941341495087373069232581184147917821354970210285706822490524210597e-1+.260986677742243864941276742773981126260838609558645569667081110686392199063377636113786786967085735462468570231182511861666750084779040581459531216116e-1i
+.368508275583129326197945857447760481760215176962532941672308729019403245059160678050257747433382924225022575993739978125514923318853649570360573122855e-1-.457512300727095745045464404756855757503069703781398444355322222389903494770265248518087435489700916046609479513669466238255655519185450473202436336643e-1i
-.265698667025061484585299522944177726830553536849516040990928885499270864613356057882410220239081893228385077608650858983752948933132749784659007601991e-1+.106386634141692633112919159667464960565900961381619913843324792149591547855104175188512029842555660003696126857986971665860638218725882843272198336279e0i
-.231439559780483565910188440845440761525200318443679233480101169505264248595107448714399655860564270751890288286868909997110155472679336171310542171425e-1+.175378199440763712813868698466523844503482244247770734514970022512381062227775005559190784101276096110867105184805193768765049683986294934853220312734e-1i
+.353035692081929788787825155027465683266446800411412337809669159143747184142843572657380512977455926963730006894593869631857892092162395782272637432638e-1-.335628052186274830969652105815599957121756686060384417803717841849767348218750576842984320749046748060148729333941761648352902360984171309725678734096e-1i
-.494219919164510440063179192532524953379821255805314997839596096956332630176626899419503133716562892799911476010734035578745561313038003047874411873727e-1-.249310480129165861975607882309290936647010370760953028145183193131760349274128868285574055496893079900601435931738959294803706000034057563217607046372e-1i
+.701326061154292470259116615074598836287242797083865305828664415953371769916339580936261832434863474568364319079859400673231667082632135446886674506636e-2+.333534578865223640177855167103302463541544289274876518944519698181068354267614381529222966675043057199394898411098027965356370743255259835308928260958e-1i
-.871120583087374581007339079266324678489055816280575544030164332995649599508229498407150928408056084863914306356021415360313881067907841467653138889887e-2-.189816274695137712919680036606663805999323831349099899871109365158477767335389560441726307552618179585965528561606815503644818326045191982507583694536e-2i
+.330037831303086366360044651004766127807280352503513270659824171486621341858784674054846872438812720753891351778150828106097554641239886676437295566166e-1+.232768972854143312774752295334397785737371078759735225865898755617267077827346073180770149065251245010850515534712183003316794969592151590124836987177e-1i
+.180103154021772279057064786398721424511173349945872170082312393078270495305122689969795688762591719683862973274557684977847048997197107792581523609492e-1+.461379301323862927832570422254782116116460320494747959291165578619454221603943250260647134540916857315744634225173988203190504281300104895994540926221e-1i
+.254946112971264022339131149200593496695141767165007168724452104199945105712563081196406765217061243824197484918900772593513446358369218047713849917057e-1+.831538933244622308252576229762682668720020758312377116747026079811917940626515549434958430125533018414353549764551554124747708587460890706950359552909e-1i
+.234763412088183481706428676286651105870606895651042426530046899703037296896781131981342136538468934566013819609647589398508756927547985875681308101347e-1+.523931854495730924755297800946594806215861106419974281811977285005351881418401481699545870867368350098029303825355803106569951314940692924463526917839e-1i
-.245217838807887993286519844094165939405158634017877230045614279779683283080105068255683413670641547835234455186440399292177312038201701535960690781181e-1-.298327764188379149559844396605363225631384006253529518577868088939571154018140675473912731588762277169792750035813633384447532783566131617619728850866e-1i
+.581388706187252092380671086231669221598349162032947877108389650352954196308833333990764962535630094543332405296101580729006499446494073824809896596859e-2+.267191095694341108651566464954071872366434739545547074043319511507371162832989187141309794709107142560810244432190439639071962599027985536120037614383e-1i
+.104001163411054795141099828059011680621701478164278299939371011678538940011153619023074329907766028698170087202562010113428913874502929924823774081961e-2+.353054695309472117594093327942303869108960108154389551780538892419736414751814907820669711455732847325895752064401216059158505660266844923029645850672e-1i
+.913399255932812093640207039632712819982625436748036545942026912449378930355544791404945077075614058889620050852660016142239393205016898956357192319203e-2+.756076812112389330321524120373685716410561584284718904017454699701412740590028578343558149060608451772229819344138532755615129964693797701425586745668e-2i
-.275752472992291612825677909432200490754531647459413705611235591990189763515770884497957826808956858403478837102594061083031031346689054086088588344214e-1-.301382142696622220245866270294347973272223894024322718439645819513127999000867605632968696207427149342686895651359035977891325297376962057854463318172e-3i
-.493494824590121903786947770856780119238035203613954481742927141331273781606337837333432957867150342945903451675311728267996718582931345583524018854378e-1+.153992386612948550189853925450440038157208391137006170089845690804431191664910756700656343620781421340401541875593178417088845629541011692466711611875e-1i
+.203714360212384512868711206946972524602525630206345006113797424141802389110040924129817297698867849356170480312186216770797373871600542402545900933637e-1+.638961760345003328333127289338697060682388617866787843129416818227273325867472131409171608454262019697468354397190781384679567755399849915117514878345e-2i
+.311610656384977763440911573079079380316287186760582700769307962323102829670040023774671818528982283641158211171421238525789008985608249613318931548296e-1-.134985791900183156936560231161091314224215715621337024760232195116558596544046068338729535293009556684739743251366550330266501613501657310934789533917e-1i
-.175613468169785268900293227037026138796604771585029130462561947944468972962333136340251859391271788182887183104030163461584401248650387253074808151653e-1-.313221590731378736344965278092055475349781959060301276555270463209424258434281148199701763453888511470813309029505310303302053610619957015306102265660e-1i
-.552473687100239921184774272294807641837951539174280883889062818893782128242233840206883909879063819793469945742922466466187553182777218756550583273976e-1+.111014012840471253859158777814800586419552338987235895741588885301457288027717380215143383552241981540868357309708796064157722045142094869477183584240e-1i
+.457346101554320827309231218934279973168665564938513786985015421142924346094473819745164942222769868720286158832977537733462124299508601423630401082591e-1+.177156185632298292319640745446022186761092932835577731030714638712342849970797652115702696493189224168383449449435902161242537582424897183449718536400e-1i
-.443872411111365051046847602726765819182521348924297295909867273881215214752242979542866700956955318255036058317389823134126773291172723910216849437824e-1-.699457273068041500824260456255972732621647294524858201180018004212194594930481072455005736965845093734092381297704998524877280715734683572593364151513e-1i
+.184269375494908455829701774446288485588393760110593547075606090904278405293665192974233151469204998102934903189693449534146001857454850382220621659341e-1-.385275365353900127073461138667769084613565204203249580981254109620450553376797556172105217925813853958834134200940260023825684276013946590667279660738e-1i
+.193116803631598892678853328912794329133823328907492657725839797719729247707531433719743978969501192621926781242274079272514271664602298126195113008799e-1+.279193211119460299909339509570540283894284745772065957860033935508655384689975160861987764661470574042573351477125480087435982890502192468229632339547e-1i
+.788558427569331714502857925402356283960398394896596651879049148669607030605995962690338797310536383823536038343663875101519914433719995010737038984981e-1+.691679040142653377813406763100149074971951778822041925078803898732749428022666815119297091006709509251712003115536645953387929044375508285756486034459e-1i
-.343147628707852153449527537381578337046771950139623994392374205101917579668559708215665851006460771447587427048568042476818175558788941393474585831113e-1-.183968371950902048076299079424022250566121900729966235752798794402283348585496576848777196190103638589378198195054728775440550670260389012324550466008e-1i
+.600673767364107913735773340915885321897477443380311599639606099359437258778326045055341816980566536846272372769663537824394598278226085367433802757390e-3-.341350179854489307198242161900045967341861256439792310177033491169564799037759503681781174646514418009396294348429052009949774640015614117447969791011e-1i
+.116602712256342608578471462648602083044992844349950770814504155963668353837713855480083606687890374296995653471791820673383633343700422806082884663217e-1-.199707723579897844614651318155585391324043391733869927241972293034132303872725676669316640499756703657774468676803841226159267865591099869063973864047e-1i
-.904052936514040359058614645398097017051018650916094018941434737797914574126212066296561481116009453391441285548386220091868585327784269769312130720608e-1-.833886691768317671105703710192158614797253045050868385093019017486578822105635069389841699709322358298104895336425440647800570961102526600214558206129e-1i
+.585532123295838026404900766816345072485044859941717647913813418542329882233916275266416612797349825987795499846163529604147560600706128798883721673169e-1-.901785717835190349893979188487165833976834421610771160496735754800914763007739467375884732696418988733988438107623682526819765696823933058691327408182e-1i
+.937958225423722049844326842310923957961211128317052855928387621588350647966451863085215834539795291170883214940884020319725134816606555161994034108237e-2+.896989003128733342154993159464675245968285515382663043019489527489192198578670202998866452972635435015884539324634630304621371324230685224176937534559e-2i
+.257644021611865221404162006728510787425628579580639821429264972539573659127571802573226667511814851419132625579367849589430983005859310464668989989813e-2+.268006049078592519987016531493010794900064099120408674415523844919608330285241270026633194688750088543071278973512382089375715070048085402556025299732e-1i
-.337629280735960188236122157468212204703027939338452642141353384548494917180767180641959744468295606802568332834475902414167221419777200249446703872354e-1+.370919126648628711762750207242290238720399361974491650288685231859164815500459929802818782834940991179329960425210128180085769056608114838853205540291e-1i
+.278656203884231060025936596636222595049030785504862269986815426103972945479894523503388677246750813828786915921975204114239572031688075903488322750873e-1+.580219308744723435724365438498260314484877358137623353311642230291667789975996028691302605269090322267067445139889254700979786287669014729268407800242e-1i
-.843241828849023892429757970879513903675902320665643094467704935350018538132975511452205523128555442227386635693616094409326888860785219630635112218827e-1-.774763577437977896841250782084073344778998129664676872936327062100593099040332429850014247762189316390748650506245307267252805115009437301804915793039e-2i
+.613545229131341947131454020177169135735607092291328410524724330468067826098677989428855977348749913014253519652561070325471794904984410695774723469114e-1+.756496236767510772907429092272503623223036521909187359175248032935194354638823638478472321131977773062948811687639812823848069465885768099191852887385e-1i
-.815540258270657902895322229728565840857916460814131503352809057118714904912379904536623182979809805086406874176686611883785774539854882390977384533882e-2-.614560278275955667941543224007120740138406788096503545694268244313253131878975011856762569934788485703944530328745462378239394131443361536924342008770e-2i
-.452394976906054540340189229750790636221001748432006231684807608101285972490569749624801252769587058208783737615675339965058053975184735070554745476052e-1-.260568327946038452183509872789977925995824205760340407094531295284162058901600604410623078725484829512768500512637386870879632762675593050511981321875e-1i
+.619088411225734377912491534718130449434033307623397792108330318709795978547279127258969245441325898298543771699991744678219217241063182024881404667081e-2+.591679932873923044706455211079633377628229126101288546525148977224986211114279548997613193634783482685121898167435793580537183741999333192518076718528e-1i
-.580283040878887219339637401817999252004717568236080340364019063475298998283229592022386804698600593566492288648545049750344697148715045701834722676035e-1+.487471096907408112205006118659533589341888058177417723821165380420832389070275572514653185596606001851225395328408070373184398128480694945439135289785e-2i
-.161089512489711713071406471630446716097790642128239808223954945952925401514846516341820836473836436876896550391687268512090327558713967411297767819038e-1-.325209816030891034091775489009667096017089868284204137314781278805743611617254756717354651771999465106187236531983969959874781542550282982148359860133e-1i
-.623954908726320805074291648429731250042447172758805580516303030753573789486298224556398113426200313975383753498352707798200604816970541487847051972462e-2-.248162474611811817569206634940189897325438905460058053149001867425307146152074321917948709963657171637722178682940361319884793808055574787360272789665e-1i
+.545149045034299451601389099508055673839302169321776811005371377818049752160387052047669036159557299672585508261495383665314678102030469424293531965948e-1-.747235780069909100719196143388971107965221179927421980989659549769136292784699627985517986525127806342915563611182280195175858149768046860392673374293e-2i
-.465271442751469859743892266599827215175936988574915924172555468191029062907803407417759250277089977319586292516226504123465403087761037935321404578324e-3-.104996745913215151348620632641029966838265569007698008255468259990676793877488892691954116783974252044543668343615306653421825226278942692420191166728e-1i
+.386509430339067436665579281874393389352417139388964521276908246352622012688168484273636723311407114839412038041356657863557404102882146911489789043064e-1+.544654047519252268236204703856252514881979395005267598947569496511830806794940505214290408060582241991006310644415951971961044986497163323187644089572e-1i
+.841878714442492987823935582920648627459951439533901722289154755579119403750565752529515975457487993333454346802295949909828979804732627996631292552912e-2-.467463096458879886692128383118223448330636152142636754693089894838794607681752080439333808173107038295084966949168527881786496455302936600194283999295e-2i
+.111042786855329927842144710147663610051300017595959565996439409589830615488437863610761364650986826603296935647117049652380090614298529521249833274906e-1-.366573705334621668519213595657020747622391656496054176717506337339132846151106421167108128813976672835336690863268919883247200696938238688748489604730e-2i
+.427581256195089117688258422658965451639403677283338668480586976525196448542156709293860427227580476107055639036368948696136168460586772495057385397755e-1-.171597295544719214438358229885685422899105811838329208736557287780781471872632512226941822917645363448747364794929399455529116149889096494961322515719e-1i
-.485658912219207152782463299455636341654571876624361161987936530943251687463828405846178383697034039186603757815060659207315068265288121610574427654466e-1-.483831200977775022781136148911394308702447895646184011066749697713355908958448379474010010333804628385190102335237788048920265890436956540138558450989e-1i
+.339982922181971587699845437484024194102773892262145029972182237951199165486135514070799048362950484843480629032766933786796801791590313105818131102919e-1+.275028712334736564686968224924926331613803108259421076122820708852947931813476537152424975893667250678231072144053800548354258731764329277203208672310e-2i
+.472705616078209568711981892549831138425533707238256548246729009499392767205502694848087606585666220593746121580556076949170691558911288515806244791038e-1-.349386152671232368375410546046485670663238159839976476711770879586712727251479672848528731930418850890920105842707280984576790363343410811554099862181e-1i
-.571444246874445937514174286670093563957406279870049175637951720634550553215641019132687224615440956793382214458628524243391953607370012573528358800873e-1+.208208289551615759533634760943843184114497338255560011309415573701923321629369356771651174563384607153891078909241957089909767949612968148741028646076e-1i
+.338130597281943854023359703380127107317163978607311606506757220221754770140644757274090506985010585019621847649912281597312635816272107126676297780223e-1+.440706432193513733169061114252401919970265938130748455872522099892417733149066595163470364688562233225347215062151425166717600271815131265304797635856e-1i
-.514026831979266691687458068480091333267236628678052213025686179032218784905314792776124872460538050679746019091905235834482009581492724809854045550222e-1-.816620569363781461310872363496665729272036344411739856412876670055742030273597045103307902151136207427989534430362294687125413711481044626989436783576e-2i
-.875038973528128605856274321089449174587743310310099698912511969214504138330638571187087628601542719808444949333475841520161609759381380276255858929153e-1+.189118062949179064805864859021740169397033306554792502806788795166592089765864371441992218941196560414676968240122099115864189298253147756212279687477e-1i
+.156351468163051392319627371569254091403265902771091065447651605137602105354880844384678642858499748592323739895420123188210579536669711332163703797029e-1-.275356584772583757927054819620166494259821450279311293260459965854045957765956014105066124450147904959220272752372125510387466451013303944377278136366e-1i
+.690995030236342252370804457146369904154129740690569552138599903095927130461867674433669395831352875639298497434697073989447533176651118080039781851198e-1+.651479565610383190063192084667673710176090675298203764897035677717167704312455271485697837048343154516850660258785041539446454982256659822403125410973e-1i
-.173690916529234568263423029318811596965067205726898842063988435831087545486991287673455298770160822555661462080509562889597304766784307846485631202655e-1+.103938302550498937112496258110178137445122498473816022160654552399895472900738200314231111561974748217332591572484398173301063862341220819635761491666e-1i
+.687498539954965007149084245886650849835697240763027658125919433780378908507113231615381242538535907485994984117442445676723086592163958048629976715578e-1-.106537723632365264790128050407362644130631328754227376712406584407090853024900795219875878917981941045265014012073192534585519136982062205990507211459e-1i
+.121966291416793752270858205914773965096952390865903930800249446564550997013139375317919969022385714200363836206480319340443343634438999041341401600385e-1-.479858175811550573694098028875612750124633905287499441651747233124750082283089170309880407937569036958561159200168435695421609831077746520783399961898e-1i
+.716484722835814935219106768040135228928582496750210703647378546184001106995473465731398911815347435037655184200709934094177942787107192033546732978484e-1+.225738581126820037491043633615281965282128238494592631931238927036213059474966305561361462553633926307991872700090789640577984869289611581451856105626e-2i
+.646242177634066804622312640739362692177803454610310003359915223271982176387316735100129510166133121852104932243200593957614372891151868781223378332882e-1-.226876142439168902163839265150304821172317546984536013726163643979143998233138519763404008553242192460679543738438341205979109438786208969702698356211e-1i
-.223836291289707929266090554611646232330927564353653088669840933626716990481522758748302713930310672200539768460446410803780117100344045900571289681575e-2+.469699474973567239458809933959883020469169588022962077306749935911813789881902652544389212752928433164356272133312657347276386668907604904311285745440e-1i
-.406186671297647850067297725362471742940880396241184590257030489504821170047084487039713669728127858135399532033083503417089926583374932313973575218831e-2+.705038495495411387123016607024184099222924945338286648237207915872103923384445480646741727021375449134199333595241431348151978223822378310392411043817e-2i
-.234328471790049359484189740057149865857217406318984865932130038508613307822612488034608025703462267337022824345556832526432436431269969328832485439363e-1-.120431703017891601828663302550691459346720605241835490237838046901974445625035645671846291020613176900409841851825214573356371045120038409154739293195e0i
-.106811599262837526133932071145210310006493853491090165919388770217125857416181796915506118542707562692206037625268522298690946534281822748385160542351e-1+.102490527611968488647880987618613634023461704439294799701370563514704210729400159532893943132628368698324309028009055468597835728914834691786268046610e-1i
+.353922637311165694151411191364697549031929507319740746104971822852147167706608941098015240300980810235737827123727226690346728041903546932353987019553e-1-.542952218073350385092250772691148970257405982212480804896059875942950319914983766387864500947880440079159126397893591090593964162545563499596924460413e-1i
+.133633672879389917133637876615481138791764177674913158133114558284997514599264721728620052024730891289749216898155631114385284921791845564371415945995e-1-.619457260378125831806789721574389757688854758009736328769237662291906122358864439626972881573005126027858274971976312220940984176973706818297751080517e-1i
+.633497066276644865149693673046015279928119026071803897411086351021586031147013511829759867836330562200439797442617840046686924516611585257175185012971e-1-.414720286893461024027547947874032297712179792636773570725351582048624840021471771409232845677109129390296727238753664831414588773953114320476998845740e-1i
+.695013239338653095217988894738261942137498822098650897856453351812394773971752654227093609612927828208110411537131380262210189074332373624540273695430e-1-.136446676339311215824815354741582408485559087846789362293168528666535578737402939919623591001706919430558686903717659868870357289079006761648934519378e-1i
+.276204477229703270605617692578248272158478196435408182833014766839471556809795802143072081784154658041072129122020385559563677286804166851260112697061e-1-.479468428120338804863608061176878979017363240571074631322890143260560506947982988773435673389575672882146565134379064480115266952459970010037141929544e-1i
+.206580732550412503719218020503492805724025671311862997275875155433648870424266438435954484493933448905810792524325960635609406445815621197957049515018e-1+.568345722756390910798338609458255061648506782701584334034106786807312168744319200311276532477142978471730304071942707116351447706435593294311979054571e-2i
+.820699277930526607322505500027457514309074454129657503418618314049780628066810841868423659946360936855007748818446142545316392380024088552242027651770e-1+.193609742633146946898821326249229087868706805816054883732873320982454838402019022695743556073956823490816316586078376877022029561856736602302285902618e-2i
-.368678245594901919822886929210760064807054686764891198487036443358846019878131693083440064873706614274428772380443832817674237816794550059217532803381e-1+.188363995352265294062373728564402363439908446974410332665474872084331218059204696161221893094256677015791820628426124236778788432113804195221184658240e-1i
-.142350739149419443869955440149898979471187292551694688039377308922692653219340140646688935247605847071928200353111035160891836016933226427480071422395e-1-.661941387076643331299170240313426101936683022681825899451309167224923905686719516047072767750058294339939698443721156550686812088210038143390305355859e-1i
+.269748729423760778239333569287498340654777986314705831547101654941924570257737702597289815417133259531502414259858630339005151609986893146012452487539e-1+.176082687148336849671010375378725429425173305486592665226538269312282455576973439674437720145801129273037086752460843621937513946375537563610916064533e-1i
-.288189403795027180677014363209526720330723322407175207279586685163296971258353418226561198676779855242033878371967661266043182201849172673863085524879e-1+.238282452558644350025292037279768385052590530163058033952866148327357677533357294092881032261471989464030296468835418752764095159097415428377044657970e-1i
-.526329444119419369021232218513675755772699359301954856784963739371048108073697097659184686496700583129688934254535765263182222095752342371327669555600e-1+.388399950410715711812826442453593052073875458052285432086828780999582455901962261550056667048721351507906965082845433562801977823402380254075486447557e-1i
+.190590677876837550181673686755847415230224815374377657963977873460856398696522347136771411226625814975942773443907356153762315578719381666856488517044e-1+.308537380307393429958213105537817730195292713266290123033439837096522214790004934174956164240645448028967024039884205925069129830013545134445461043343e-1i
+.331446302484866832619786329802555104331405313942194005214886160198838870801011993469588991078939469588166685438102096735142915846325788373662474288031e-1+.533296841276346381278727137559234778946357180144627475989619992639407754686433478867901765796508304432982722228970891279295245127171699144388985611384e-1i
-.447259788047738742254492345939682680076824075902241459623089993123558398077406874871643524484755700213091355616722751901055229969693048170917334396903e-1-.752043546007751468633035030210227019400771433775841970809556845677083064428001169189240540885674604536015626442393777846122063619504011887292594916392e-2i
+.316832913287542548135943600327774692458359226254768091295681686700344064757474964218775228864686180065317880490899017365620582305016794351005044499839e-1+.666667234166385460120013872792161215496233087424333774584204110119240022592173098241727660264498188538173855150869646860630861379357957561554466290575e-2i
+.151856879615078136121945460176746046425676938463614793233518139722408256833295046292648337730828808237435531913622101586113540849725502440681352241631e-1+.133728186590768272098411430080845276014878086078406853617599014259421985666360345556843316723029535174251773319898877938519006160446263637799942806153e-1i
-.292763922690097275385003591115954605550330632221994806317096231373314412106409038937270468978144395534851488187723212559156117813064953582244925362350e-2-.168044005810086166596578021400618573481514969851631150135590218203085628227536178754470585368655221501389515709114937638223652544876060881720152056471e-1i
-.277889263573224736739117854350108858003178747285761958689666843007535715309823041985669204421220705599578910612424545642213649974495177275725514608729e-1+.256754171175547009874328823323461847996107513329186861723914896893609777350905836525348439605917601614972012277744515594737260236070074621294172299203e-1i
-.104930254806405803377517683140679355981724658364877307162909277506972097032864581027493944962434689396762848442618250334559405120205084615557645614915e-1-.396980232939340753765677903043517049986624534905100080790613262547982384029770873889138385474246017407410025347775572002732924668390177385379964524429e-1i
+.410285808779548445891734288828795886699504782768039572646525054802826448502511175830103491335244579879666368023916179267745112302598650900467348147307e-1-.251905363789755229049812439577784970766978661534584318657115342775086370522587083484219888651232496417428324261293530195604275710508215709362995076617e-1i
+.616959267203110013579575584897500337329852514032340718610991114836981042884462051516551571398975276675776592954974722373096291063125403367495881778564e-2-.478696349314357510576386004163500510065101149737920209076834901429765599455556379468075048582617515954589737331270360155329963193124033249252302947774e-1i
+.527795340927534821142277748698234961848112291656669945694389442560273558244292348675557519963840187090510711285813659830773547138296189939416383894681e-1-.904995138196194616681523953106317309827682338068944277639382738162647341625558943155714098447897478325767334751841597966525814510789610158825291348726e-2i
+.421092255000465247129885127514465999296599652568872334010370842115282129582692710622167891950155354519909794567175661112097425207613999147311347924678e-2+.786104764088447502460224951995926931177403189812001437749026338421971176238823488574270300051622113531871049503692633778421166948781014927782932524204e-2i
-.675484274785027178464690193974814403509173277372051978820223376684625124455901163816028865305774336059729997783061517656398066263280914349929847959731e-3-.738356113504921245439804707238152687665516484790488645671126204437712047851814663559209243263866006711012475830482876821312672830769538242578624405256e-1i
+.105809702082638299258837012935043784730553255903812044717287887819133912367963627706598609178084821491860124308540366272285822279865690315191725678640e-1+.104528143954564289097233345583003120973636878724196904033104407210318688118271052194841327483222685536121798328926645913634115689526469963284448907282e-1i
+.397201518093357950048004074243792847064111879731950897661920660762382661075747815122205131859080656507259511139430497422037153269483690112849692156703e-1+.871039036721458522277824931472902345426267643512023421195602154560270061799882915185256337229548981350752881004530430784530514595809388334044882095191e-2i
-.351274354622792256114498051218187414424005791468838675079138404785555512279316516351125359303189407710768456308460884238186782063940947567532044756049e-1+.117748621642897394909312224727690111328937919094298841668307970650294609514208442468298997436865996262380113219265472195465623784331037121932236205365e-1i
-.801047009243247204779536082612423878593908608506818911339430640258550976259671984494975237906929349310678009726952422308217285769894868792980902191680e-2-.283227755213776371437960947795101846330343033620631123594538220481905972421179597328113300901328135703126601508150131775241472202563162671661612780789e-2i
-.127349042450198705267790594460115597918651750046713664419285619078007068574615846165461326817191947898860389173572375234205689578565309424533119025070e-1+.845395114791567571172401118968225812126462448649109888113946473966501559999731049134905367694216322597942473404252431799374633966096153700612313111327e-1i
+.442687935411185405171457839648213688947700303805108571378591681840716538835920712609806297386153758777347865624240937821756200272770531921852802599802e-1-.474137585515896787224560920502888538330722468863817126037520032999663878349593961094159370880378750930392136097685052932805439769781977041652366933006e-1i
-.486075868234908836068628567747886271063870885427459656157933405174370770570540931143977440137266283826613291360571756236193492743616454007425810910409e-1+.565991601729837618322467154219107887293622958341702295890000289812328867703890357407715560708550765736990004192674160286785423350140554506807494525976e-1i
+.294676013710341428183945349731823346024912954997281966362300065773015366882923534378244898930202788854674536094381165260815029012122025826653771563849e-1-.496004928866539132860655676620205040006793748266238638458741849284582299044929119816010799701528892455857677593849461084238195102285854224620619118238e-1i
+.511765654526760983346110354232743501788205575143076268484845453257974479792198057961916262853887126551094120317267808083896371636975758495928604663760e-1+.107649898494483870326170256481757295048798938406005928866855451770295769339046944660282812225141066094567049400433180666136337839721411564068956235292e-1i
+.120290227402092239573563428040385466047965900379917997891036717375178471961566292743398573412775238977783662685913023695002156562748022526886128651322e-1+.135683428806293341484694527502348614233135652224639431396462996042210689185764414738303226388460203153745707377298235366206015090335421449923514837763e-1i
-.858819524438394268988711552059078057436739671300187183027819170543335786917858536102334595611177565271216515784217364124226759373008933161537786644296e-1-.141229326189100234795230162744535823829457646831319175932144918010795571325375470254435347683010008835713667821373926550731078964428677215812657335318e-1i
-.161335251541465697419029425509433005493297925207589810560638360298536730335807738064415989526858182895744505633101342405992556537439390336801133589899e-1+.574123399437872191890789810898885301751148524776967662648721676388795890298611040644959939101635170335125374725469113794262044550800972141237442302883e-1i
-.623999758753355527279555128469539361408999074339304917863106719518362213371176333248073277123855028022943429093512259880283701139022275940559991480700e-2+.154067268105456904509146161455492169568604933011864033862040856714151474334411674975594206699980966159101580779031840975086708996019648756373359167173e-1i
+.110124117081292178702107451202321815411891339838895425723833922698884978597679966650319480084107020654936329057381886709460367934254777126231601926126e-1-.179332071237547159477048589035376978562939241932912357209305142851346905380561758728536713267826835282284616869558161117295475135336944953538716591489e-1i
-.349779205611510828482928584954720078898514393446185699295856536487383270062759052599192726332257762781641904904185542827762590153938886971674736525461e-1-.708637479875614006239748365811459227106976496613007577033305232509500820945297612724750616784551034943617837244425837512649087166338152515694784139198e-2i
+.118034031686052088119749226899694641108288212485802002671857444040808631904299319384909589925719916969236252995600001288894555693835364816268649657545e-1-.538347335016964141015881425065739502411861224297578101838222960650646776904754228834013626913496197686701140856298002698035078046873745024357627552540e-1i
+.128313681173932656534501229542479564444219926526829809542967435121251020991781852397444837952078605822095387584189341767532693424736830555031964095646e-1-.144180249425771017413600725000308691699058632063300511620878173077441957984486312247594470444617889759064287642436392386692676627836798016448704704819e-1i
+.223054128226180299054582707904121578128376157240996290382607378111860002295205143615970454840949488327340006936779272763586295779988829643921340539323e-2+.402905653632727786695317403110801621704754384223242431107662482164526537791360698539320830317970480133102582793633790443069962369424293021075047373929e-1i
-.372014746826133471829251479773839438506367064220249949726195903244290507515999370602006012474758454907462349418414409987132432573989085133669636449968e-1-.192781686737825594273517610912035123747459224467967039234367228868645509446267897463808001553457128671313003979460214259202430414114794546244534372042e-1i
-.485809597842078117549067963927098105895191048544659423450093048625782809816865912507700372365664264935113094788595973990921963508171523323248584856481e-1+.272785341859194882939915976604562596583533613397402522927429256294958538047852953669609235137987805173403852989831319091854209818019458123820872715839e-1i
-.135124386983525290712226331218775089308117349892328069293358966499572272218892835425160200052553958055129923743411071398133474463409066976422052618813e-1-.279403317308805645854802079349734548896516606456185321137430596099296195060786011301681807292125160213581838853231425595032084179225153861085592209074e-1i
+.136990218665406471654535059496558486729453934357083117561672370512644887980632723135039525994375388030435735965521451522347911158703669180763682937215e-1+.261404901076363542205049609072595109533273573283067650235931826490250003667817135990194270034420623029553215131600927994736664007823495880657267732852e-1i
-.116498755478531283197310004356452395444897401158099748595031866335310439201906427915667996278774082685755973302868730776838213160563407383703861440451e0+.128896351940910817242038465176304804281594655305646147575500926847951913311976663161133338797886328383354643052800122936559720084376825068950817903080e-1i
+.959948853236721968558774302189538090121100311745646245699420674223927129833505451202207982959286253898250807650933354968426165938549103402144436242348e-3+.180400289250555974171575636643339369751682357589539398715380231759713926165093024985140100458877246895654951671997902729387637511185120346313467605329e-1i
+.447518546552545740318238327757500477321388529392368196251582526699125931078326825198798471962761090664087101638907568093939016268960097156182620796429e-3+.834063504493744711300485015936836817705399976876279510529517542895152174023030034351290015622408473848289085173980488541916065740837682702773146960522e-1i
-.429503997519651679900874098300910211331934202240913395260376115337088837760593724323381893824945702232211887455232759154837356886894471148076185020080e-1-.175431707520342931733437483168292392309770590026050587346470484362955591904593439161513398987601075443837785979829389347405845481992419707763950557107e-1i
-.261900769371678452902652842793852601559278536327545725087926901970824081110010106451073700613300692789087647158233447350441531046604446990613511229556e-3-.128645462127973370067103256987379021650100692199704968779134453349349965254648170026123566881307610731437122690686929242312600070469212200112362153827e-1i
-.421643745370273379638945352926683744255925778467268689408527555561266050778057252943842382893340725159699834055251029412862002903133397600337898583368e-1+.295280494368311568569292569778413388344972961838572979196175853556162561651694302537136305245024524877193916126595265070332854523777283071591172407303e-1i
+.369359919469052154994967855767020459289169523731944046549001693396761107756547771446765256838355933548757812567499316194391760589118798887134115347713e-1-.215659799454901008197238245293412463415098569514936444152435082034591969301919975799483123569834753894838516515372593016631684493570524217184683598349e-1i
+.682986599354707200061527148971579519408511557506290118970441761601541184772845315563603372722164887781696352197301902931617615533599164152701928261740e-1+.101114404703480763676617680157522614509868499580882604613532220511438459314776905650389051554044665415496609880789212614415931459567992805659155541811e-1i
-.769962279098236759367581243685336162153136176481726088007863861698667360332969337302890476140326606491931713511217068238948498607709860502030959080452e-1-.161780512251700498264844092936212745151580127221074934774710393447850349199632958590701852074738062308678251051226516043912056506389420802218253448671e-2i
+.999295929771264503019884763916095419516274437022126457544862470397565531135364021678846017930759922479248535547290241978165925764851062226703497858227e-1+.754471224285896359695662929578697667616105336341808906949329353282912419720679885922544921626129278297069959050104221577183323473597418520802548053177e-1i
-.250756982605434800606919531777137261942799850370613386975277035092886576476353790413116436216086172037501150734067893864697409747975716224942548680309e-1-.252213679233003918378656573139509332538749766544520576724739102459395555253078677346145884642498208943074892615068312001764204748820772187978701095928e-1i
+.134841957535575487454014553925481379822661245509500224330432842279847199662921969798220991449070562771123116582502397830912663951074705339161961538449e-1+.121210731947842747054503257061729019467523476712792708107151526821550332241052674247650034065258711085646608960811315814911246758382234336810047182165e-1i
+.322562790477662356467060016384438612110268854555500004390019387615934569941779126961403191673954805482528569433183492538144825503936382994767140340952e-1-.194846951972098806319230488530342297539952003172620757335592349576324906401405645886215771551643583625194885013318582238710119790632747998746600238057e-1i
+.187204621985761837629408507752135367194794997631163767581630915940031538630569750899093560440137526104958501149537127898795080776083954275439257953412e-1-.122379433261488620744073009657299031958842941657668662407703738103064916211603622240457255900723721296450945981382000792036643959943951370435142613622e-1i
-.220576980169186895317632505383347198575898805973888349683757727449440064530794468432632393936652957274116635461416160151414382901596046634965301695873e-1-.320004006925395380385622932295474183103703834094822956502715047741855952495731629837912734389375819171675908760492829679619361662131276064873361392655e-1i
-.243534887967820121265309472128980467965601641509508840528507136175768133850023915510321209744310053439106707138137095856236948018291182422623773002561e-1-.352245093811010691809792603913252354987284399584272056373118082943542904913212773924239390511888669850284600392433594816795849934293354159501645808222e-1i
+.619605406439764332454514128565584891593237238890780150269384929307908315082475879837680849600921080825686921447821858306184343883699478441966948293969e-3+.370508341983361317413250752728844983767895437469712078110156831269926318810544941297243362036435751108969308370263578231658434256632220037665352767939e-2i
+.454449964341175106145348927594838303633710659956219535475413903873265538965305410576625149770256216508537654492240393945629014375108724669696975283192e-1+.411013127690313785553142849903244521649268435363893929953076687775737231322330567070184204619475745938036862177184368844689663392906357911879252854780e-1i
+.616046483560355049689109973779450469682540319850728455901945655093586602194306690972057892835949058865199009941020510492705094153591033908754949092736e-2-.611507119854735289375775649651153021048082179009585518961238676374691220806265632406199677331931664285137206820850813296797960723411390760353410306807e-1i
+.436326429129488749422454970122158434452592224865812040640485187820962805926103584753067254107597981363454100959513521481033592583161104592282518706761e-1+.270639606349355590283154782490646893617145740700887156658020311886105659028808264487222635333752423174820457578111212315466319376143322538968188256474e-1i
+.353711646690211066611789007130448550573038159040339270789615945394345346073786398062665381386232474921149646786528879612279113868202335047433607939240e-1-.426981801640053725035982066239611079476591614191660613184334931299839858226656087973872063073405222896921251317905764148190263861745345895740996802830e-1i
-.331669517592314705481077041118907560577088652060233315165348082629949908188871805167109574200674186582179411444675477352982208929731326679140340033751e-1-.112988990163116261124244765174654521689363840495125614605825588897245176679381474050558513959337394267539400502146000578769763941310552949718502767081e0i
-.287648656466079116407030632973204590348218967038882458176727173292072525373097679982920394410397287616434668013386427853685772587257480487720325003699e-1-.260568042846550976473570990100147034675018365370958491918727659443464085186947689715995136740029336263655111697069214965477768277487397922630705958818e-2i
-.466697368090777704414081515299063359012700642054952790172234906684758566139422632877828986006267128094461532534670623595899605020410682526348366350081e-1-.211072216168392362357500165018576269326170171829777774634706776410803316002202582465584474465874035961071265993345677827710300107725966281846658447627e-1i
-.102896915576595268829741350092908239848862167752704667261007762268754005433112532809100956111514976721049671789151094463002235575907377342213462764754e0+.231976424246997637435876278178549398613479040552158311723701115578946648845064333939389034646637245756104588134009227301628968149615929273787089695756e-1i
+.532900938944076404925405963229329747418668975692446305322891549129693867926864570388484179231327811270613099892084637698125023834991481017069520055695e-2-.179030259255600903284893210902074760493502029685644049066658905811033902527199100529397601509553194290650365319250766929974850120335612061820677852808e-1i
-.445380440692548036574460821489152028422322777415780212878670285050200971229255280017112606561719299655914930813489767883270294148317694153606106675376e-1+.337778349326255263373745761213937498864729941888712055497232716338376883726180660547630669281999215928980291441275615290502511142785329087989823971784e-1i
+.597068183318150953499360515162593980205364136912982957931939456135729374947522462397006872035164124410860091400786275411946466785031025637019332700330e-1+.376094180672746864603990846706179116390489335095721244743485379557749372961265829803198346621681314639857979807982056430809678897912415210435019096006e-1i
+.571170703771557478506091660640950307528518071465636604070646435954253174288912552977380897677049180888135899371357642112166804989730406777437692745392e-1-.884485938033417576527237173771282837383769657520329252350580316455364217007655615758626161955841664068793539777519429466810076180790576885894973745106e-2i
+.548844725357360851736040517972315324290084081083253023670171465926488351151036478290723968468425907455726700960470692432490777649886159582775848168382e-2-.119756153029150400998394134848233840227103806375027008409013877630746067113645430495903398178603283278626025383675711366634234137728556269472057740685e-1i
+.865120898098902638752712272863465839077624873600043891422088267940004851020451951292069324639512570365446821999789830074150981936260073370319835343412e-2+.350256475371993240869335818549899578175695741504084396876654323118931308513566300011312634639329864893032361624225782992613531342372663308907206700387e-1i
+.746270459978961308373143000204190385082774184334937391204719652748832944824344093218347481570327631519763073774854064919334185129443300358215699996427e-1+.178969663498617465206044547626868574383623948425563183496547956363984127988447093706542801648324882221445081531034362203498202468554245697441731995302e-1i
-.206263263782886771221527256449539530419810265857225535654697249151977061891630474144822196250305710744193463252570046741771046080436056491933018674101e-1+.710582971163794734255061122850882324482553872745531374525716089973229591321783935374120703338204339888081353856191321997378902008465637308581565791180e-1i
-.108052983493465943272199714659712908556305014441711413255610862717520181871024050383503590348346867048807010192769222440804751065599564226913679584958e-1-.407382378609970192844002856613634235472601615572243376697913231594654353968919480913310932350514374260084708464438250677125651054014668061161332770721e-1i
-.293342374565560302287208739876918585744348337815516126722434199169765671560427026114030662087376326271994179261039627128053882771221992359502433376453e-1-.410888246865847440440072572889798761764956318545459925417522326018564101428784350065604280219304025585970449477989734979316944320462835751784624174968e-1i
+.154620585206869111744931780534576497843189677888880992908604112212445997997006034075136423442032056078840857154513216574782963698065740693979648886746e-1+.138399423801621975129774515323859279909454847532771355306125252798672480174426283309280670716364347133167374906563634108336789664615881075243237309833e-1i


==> solutions/sicfiducial.51.a.150.txt <==
+.117490234128967383470918103757311191754372210033903070216997767952472923477342860096907081683286011808503711094058370440711713144507841906688770564873e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.713132086478446598725740946731709681498031960029278870331163867702838929546469859258375625877887451795573104567588125630695729547165726663896278072051e-1-.802813953392893830420484505566645903405766235382769692070186240235193919592658473375748027600826031392068242227010267958841092416833428411877037817167e-1i
+.534818392763133741543428726197611117950113115824528611284785843027031379160220208071442372417873271644468074076208376407462055704782077095964022233823e-1+.963418137626482137215464699081378407113599325612790439367677309024299491637856282886328130513304609166339491709256724351573198468118899200094995524101e-1i
+.806136821538980345971324191568682814163571588759743404001220054539180604674473955083349709165889616797241761329750565405166748510982873461954399626679e-1-.606821610742492331870878341611276648095167313559714029295877256452507067245135121228620608898730785277377812881546478737763016631580358238444678104647e-1i
+.396933629157031728104998303427390455330073518618145415982417146854945452596135642628768693973551331265606854392581637358961489650585766691926070661504e-1+.161893523851197205192720828662460937216952712553242578773330589923338446119480728608112101801984034316283931552568435615068819583546037302156874474707e0i
-.661798811346500910811383324582544526365131131888933471306858053855022388173290811822163572226244123573236058977714035991733989350669215522480322679732e-1+.330317183083679620237443189682206778908582825121326981757659324380362769026574681148041217540712449446429572418287472722636210492223168025813121499080e-1i
-.310191785278660531453023914855223972232147818481151480783737257182990288524641402165823721008573759886648322733614722511649632546652274000785632762303e-1+.267851903832752574944819721106242772391698711531764186718383894787889282280593815256156210100789065736197666585152614811781740840974629010241163597104e-1i
+.518798057634065518150290621385606821441278291612251608632446754684915531443901601173862442189229308410265190574517030194144934298986697344617427029112e-1-.591812820160456247088365041461444190128467834068060835255590743374848844267233123870553617047266235437959964882798685177068716669243384089666126261191e-2i
-.567372831821907407456746069810760794472996307446419699218085297915531308777887758495549496152299756802533160363983462758198190455605906918015143121441e-1-.139954933303774037627580837823202043339844418945258237244581205793376476204532139501993105117919229147429439832203922488797646019363423545273616856075e0i
+.546858821313050298301840285981848917920192500321674410191609287651406607804351692998820785605835469044858862721817895224046620492301603232620873118774e-1+.439145390357097291832610545122368484882401983230906793098995516137454530844168262829136920657267520376568480479096560909818891359147274278483262622367e-1i
-.103264806511368413069636499543521488409332578571190688598340752391531030269946841428246779839463985295014526270816837377287649688933926747591816650736e0-.209452548403524315593256586555683096820904706859918664576544993430452464713929354984895416192334140815321274162747386625547841563887217737978593693502e-1i
-.485872270023014872227700221217379553712196010853183693914451438733773235384526498729541538204419229388177010883193429261497498659521079902265710915854e-2+.393569954035874598600418227794312419496110031631567186469326819971920311072696189716454582920026246298651034695572484218333015117791976062717228964587e-1i
-.650842289911232832763285763628268228962427870718702784383499425370565722965765487825612101472184428497454670058643943346821274543162008792335096539150e-1-.455928945908801778294883720717202355576620606839072995953531532724078581545067747871103742004485755424979519184125639725336255095664341599001605988742e-1i
-.431488004760689280633366849180232253505264083827741393001487017659565089055015581318057458463226070704823743878752333047130542534674192965837584944085e-1-.665687389239466062578389628678687700967099222623837610455398232963281244513233354669812842899804548400701453246731980692508734624266670052012531447212e-1i
+.148680661343808163678993432144480710022336502573473005809352074090082279266984289950558018769170793639057391674482164899148647828729723924419683959577e0-.675897766218840653765722965817109617529806251491805196094617087842535305754980491220577788233536572226616851603298587076332331775162209558440752041308e-2i
-.343918406019287483303256877234408667695566317013349900963103765169834840003238898218259886873675900523391212144206906609252412662870486875547735985559e-1-.313090351288263784946821897765195172605331105183667385230610336714084215085448372191467179696917694706984784073439922285714093307938862871920096410234e0i
+.795983317480959348326784559192589664593691016000253116041030594417025934790080204517868915942183814333559977722042655315731001917425375526235283111656e-1+.206207595810462445592001105717045591941346199480570799920246766791007232308482144392964834458842796091335575985578689860516161258673188974610867831661e0i
+.112517477178656669578012651126467076025503944794110361094422650765417290616289592419186696365598423283538922757015782127482207888046822028803197493225e0-.295408376899738849030594954317333571865410938171308848973181874591672077613261091438986854885299012081924180532979729344604245602172465351461083360475e-1i
+.582103155857298412526352652553649098109203291924203587170514362675256798838844166290735946326055534513000829810329241371437964817225325555088453957880e-1+.909100329511016009514434867262118645996077766352152518102681159182425763275255670482299311250018774985177906408493072438499238278516638979978896489791e-1i
-.217552603209212109731045494848788108429835024085767372173657839370739500814403492617096933543867836362814000758843984678565186068134929874206901629655e0+.963234590854505987530883593304265140319370226755064318736949360812807123819032437973420520979187797866287708198327710657109234873189486962941149167550e-2i
+.645878151185157347675108240551184872167289724127181490240290273993289362735171763464468459113496875682443380066084315434984641283964293206004534703079e-2-.494190435758652696492230766671536651788662808260662607470535399936406372410211941515711256943503656976635459445568579868933992577203971041869185634464e-1i
+.221046784114414966528276321827688912638193750720448752647660548394669579355316805047445620464011260464337726129880141120751339864887322662198239971091e-1-.102350500908982896339133717751001076850122124823858303789756997786174767562694201062856724476017948326452473370305539774367483592083505387798137281567e0i
+.778020759990326167867233324160534670450575560187852881367867322269838792094878207515278134649226564845807021715192450160506641314860163659710610923942e-1-.852570730718897777214053146448117489646895794788661784115697026586074382474083508055896913175777662071626808665149982748721705221012952969735409619629e-1i
+.210788673865868840230453600132731813401966870661356263253334179021006227968610573722953956047096720684110755724710902514410853192723384310712091631579e0+.288035705532219273219447136747021160421015671057509314088037941818931803109925649460630898601461039927825511567870452521405380293664602104889330041493e-1i
-.791161540372091517336844299546422700322171465961622503265680490072189374162544067454798708098087530212711935439109501520216078489591005922892417005562e-1+.858494627744769299688000909635673937089708750502425422333228975565917644125132928097259115003581394864537113734292910696978568819264281195855047108321e-1i
+.202755267207937765445426542879615605517020716423985777215185713255942004104667824441522199949008180517629163892332584274653370968778737879051568773307e0-.681676468659803388348168582558252068043149426236058409930783943278962957294467515396104376011773639990518448767337005134449353913172855588971901867284e-1i
+.914095533468702060439419073064460495556071361083817639347720354815060815938600171462650332516397594925983915680833726278006598378386381945531734378112e-1-.811815524453249746374446846783422907280830538982880200009222457145383970422847144443678867415112102038005394455097371811077032834917229085573369097592e-2i
+.562577899288088513286002185976634033557959508375459910499538560640341989953197917011000634922389043859342260845569415799492663866097548772632806967337e-1+.449728036236802321891921624823244629347441102886142159536518539664082069263113398739542254134918072711880449720084544332723808287698160240701488508045e-1i
+.317741234683832602824735851201185730770225132332589332333999549636024983273569249283087014846960811503970940335126128222524074724934626770614369153569e-1-.230018522926910865287381077051263035875761874461182759305332942984977118040626591299384821767739157061172895251338038398753088522733344993314538565984e0i
+.790676288176656630948276692711443533647013046232018914372332021381293649482253134797718252204831669000542097487373684102474666563846355890763572272406e-1+.877390896995549684326077766387585766445872430336280059998039464865031877896701402295687820567483440172506720049289524585626485484916497936085632291675e-1i
-.162174732328840196570790581432162653761028241491093487280949289599620191307242953230518075063315212089198713205501341260097786882122765201006893474471e0+.918196243909248326263111172372344154307667212558726310434956934628674102637018980336856748968745167673150610867554831326835244702393844060931059277706e-1i
+.251546615747070136548625566722171332393981116204192871358105351999028649413105941034910061942152175255105977144674604548440873583272449797980333435422e-1-.977532401303960297730719583535553349272022638685946168897025261158392416141190357528366486185198321186021321342767451165878572618915449465158505724263e-1i
-.160819136839115979054462253206962753559884299531463982897217729279756692241677888192171302180225437397099335293221899823078929958132425199930389923622e0-.145000339125937797238385599134725539813049123578143926862648481885786388585236766453256979753564743581221573853948943971909096948652630514509132148583e-1i
+.560875991738831328924602238704999953227422787015265680653768547673796910330621360093482586515880007143143338304233504672464042043566424747032138923241e-1+.140969593544050335504727757455968635869658530712356691923139612786259283736687447605967890098934642746002261620809169445072815513856677097115805793697e0i
-.270503459955563639701241602739116668564022073934291774082213844308018416480053215223837273878944502635753681252690732090994827592059552357541714753021e-1-.619652948336820997829298230724573679791095369465884681048622914779923663902595286190629868091075370104393177596298577601028595115562533458921032188172e-1i
-.194715263318935334167755328681270818808130775315309765695676587319812567980035635454100655479041199049247695925879650663755569104487070557455826263920e0-.674001452151663933003803035813529891667974947867044829488122076512809210659352569462232370468622852043486862572790747310572882861788474356077431897514e-1i
-.331982309802779349352774111464217749129138467692438979382663427907331630341953959289987141246427191832973855961932984524770152472826989646856924988282e-1+.114912116026710954870881117351864239455054441825027216549838842398831316196123439259053287872037541248058375000629276760783006290346593898363934946856e-1i
+.130374041089296118048745313442529746756241017889622050492456093838571439498247933188888760940767898857000881649151579656171391150987636284044509355310e0-.361035179929761892150839119182323155109951166150949888619580556787466264914633643511872014184901823705922590155878827854106638954589886268969251178010e-1i
+.777851812918868399605831703564282905293279749009764229183379581203313083885636692071796414091772128287960119468263134476055662700876244846903018452759e-1-.842525101705146262624304215040545030554074655564998000541076876919227249549600540146429632844645812628922189376726789175504934586013026893411083652741e-1i
-.676067816686793627415144500358742605975977898434269861988529685432667697867405706443483862116101397298364640138648859453795966945425889260086763317889e-1-.621422613255259422122360822481667089209133521754877814072969926164672470414002689344260212607465589733414133756576800785544598379903968888023905920158e-1i
+.328061837755221723845018059510679159334447953016526207439659125920407657586837780490926022129892699038322572888437625397978154705029257825377831950985e-1-.806430318294092999667447018117193474997401196035453756152070590651362325701225146896415460568898855139039952152368239635087649348505194581466592808688e-1i
+.632000982357432178199245130771533418054506615238427756153157096058438451930734575787678531229611153574052392420593202145489946492124409805032129653709e-2-.163175575685444168053640485166657676807815385496082614086650356642137109136276892754762995729520348646262487569082466558820531262729951163088987743313e0i
-.343450969862928151137476799444646410465760788216048170487458867249046730327761098129913044182598922335309788936417627806924233309748986687039297136141e-1-.346771888103940195121035810714396686309689984683426649654105253208610242586467054324622790580813080915420594439216409057700058273415539422176874639259e-1i
-.332322053396060904551524188640311139330844633198519599098347539264771009672544444228614760963863520850657621740490573208396168876538058870896211350356e-1+.205156841050337610148455462269419436722088121130430903205986751225400923668732854578239773818280039063577447644675996511715412813717830849547560375442e0i
+.141770460102872620128378169198516976761728960342689107594190935148321932621159362877000578316120228381740206577878211666897487266500102439528633599600e0-.169397206910661417297115025173052119018067206138111348991379439753652146839541941207184187955518440229767815276188618765088753733702394992551368992877e0i
-.312272531106880781257227680617269258584638904626246498269603424665177411509731720604010218681288765327579250015048746003959486026468984514173853399099e-1-.285256758810782386313049580655174989133205772866905520899012284684631845779174360896804846424124713436388632641054933414734876003080116399959071629686e-1i
-.892460244616454777040401518517745209640125928596904847675863340394508462976330198133391896724502647236508608903529732710611951172753986160525542073457e-1+.636344206011583259004593433604554798671408042673448175412330215620467412206183456462779698971938928498401794521590602572521746735997564817901180715940e-1i
+.123442035715245734205026478658231907990257104851558573639495855249761084065293668669173683109261093381218905043526095498384342422489853959113451611230e0+.892559541882737027033829942278793827368651954330184965740904471823745432899469702484923337785598467038422488154653927438198273063307154396355944661553e-1i
+.498165509733831446895111678410819279631681430049676301225492799419689975726116159492706172610465682786844815481495046288807580446379996062922231128343e-1+.574257173965920793944793157558158640776805353269990475763952384766443700915030928756130850717493667311624998416133573841950379532974237066977962726909e-1i
-.466418640822553695664603717874451585952437734383267892852531868755400322596711684525712860396686892982678959023965635765147646369424023138489470892431e-1+.219552561919328387311002389371291141352426698587763533397169004066731413359840543771636224594160829088122518607401143913735042991810912744009270358703e0i
+.181073054702026985845380954639245746420333538306550303678351415673173560894255446503565741441897332218542876265367273538790222926709314120780488417559e-1-.410683575950205354775498248608761999722213022907770974168983564693370287266937661899319780106634269949975906733875169254506057156790669244940710092411e-1i


==> solutions/sicfiducial.51.b.150.txt <==
-.224224378717866615082339932938280590603871274660514314871579599229409252465919843570654075256354622791863910793827680842164222285670746156114597400577e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.115000962981450600335212730735279669635499659014971210960940384516879566999823592026858867215769099295179847982148541755213600166656529890018915038697e-1-.419898550028386275856152235517600604505128498839154476200135445899823411533949835688990662017459034480507538985793722231683811983094643062951980456959e-1i
-.892424598057704776652035860549577928831515935394177586888987966134884026869509185439832940107869669841568735577855782697495710946826304640685598768736e-1+.175876255018249276508605195883781208499339261655924194047042585238192422508373139984146301380644816779131249603824947217404433922207975211340648342148e0i
-.511127100317710978050593642996283236012921092151216771350862570399117226569046153668876782315643701017303537736985653029569139959053560375445779072396e-1-.365176810700849193263081812901519374750448683770311156563920778317193101886054610180351180235846890364757710610442610531657002898652448666901281293136e-1i
-.783895313591246593046509889447455006906573339677177428312058805821497119953262070582469615149856534667571593803828435098293897524619973256732415673568e-1-.914357458341187675727803780932234814615695860015957050625774289296712347063906174603533956238230688964558714593346930279757967929272779396528776120528e-1i
+.484117489891870599872993745445233886708657334390938713544402190839663541877521783161346405873728563359298701107825910085771405314331477326239366525557e-1-.582473062221844712551038042030415899005765818061335365993195945487887235358613415109348067004472062902394658235260469664191133302594812175433161914153e-1i
-.506817541001428048447170002110024715938379395583324201207225732291683643582021138003043522383531684417723709284279525293147957589043508655447322512718e-1-.247421077443957856260885687812348206012941017408854107769848402914564887296288541891663787682095837554870195581750440212200612275083925592953087816586e-1i
-.466679190189505298147075769019599058632679823865888081644232388677914362451972585651402327081870841400893302269145535672190588040608769007346517948887e-1-.191575782326853947988910263623488151216535561038302096221984877554926069836186274662286401746749643955693221324059671025367117826231102832648307604203e0i
+.111556743089382547863302765063295664141911105478609924688700800700105774665552153476339601008308155085973594923628665488395818144032151592782871520300e0-.392649527752874260255853312283592474782360565767175890279865587206199472508020206758734274989313171975698025389586622989151034403936599669207984676641e-1i
-.688400888121877635146085420701533974150080201318237866533294171404965497807712558406580389819807298874983755773683921347458937275242784163264919893667e-1-.885893401669064533931804927522086927677358291140064051958267865077903549484606506301520510947582036661503314046096918621457925229844145534689766288400e-2i
+.194064638761530977167177983454109404194642830628298842201808851575614412779669983294430606604993975481709293709228156503682141332653572510681466225251e0-.726007240042340712317677537067037030809432399119763916499175942944751410205438145010928434992326001011422479300853425260212337981583428021933172731064e-1i
-.113342246452237788707768444697417223040110078179478679966962634397918498974288446223590541609089042465237011033920872986262035185796494478325829644998e0+.388023304053276571658518947664239073250691904127247248450372894149446270125000928190327727769540246762004561097895560694206289155438760659769571728527e-1i
-.308378669110531152308491448967290636957864010986705607958125298311892141518705928275411684314086316302563373639653811037217207055261369856934053460055e-1+.725731712347188944150773168862237842793093731554547357114383552463651897204574221074186854384627277993731539445824267585306925292374043330478736287159e-1i
+.592800513570709376901524203601049950750791091016557928042406284794734814239045435442821383150368152505957860753998942850890080570837028061523880630580e-2-.749455865085688095180888729612179042436549163999646750007548393931129497864299701666469010943262071234284410302611153847256417888308740525129601588028e-1i
-.442135667413429248131038448893695111973717460414672137846890951544616196209141828809517866744535573491304731206278969503115142440330324246279184215179e-1-.952283585174184182126281988177366886121344341537636730436891893635494724157561159548361710559331253699222382499764693045129542787800059689559715620954e-1i
-.918935507765713342639540301950397554388787826003506205906146752572718889585417349531894488390036094903762701900073781747457633429786200017547216293491e-1+.882354637680116260866864395026614770381949891861783167872799881280450304458465238736392053059607430208368881906755341273017643346142640223525739415168e-1i
-.138838453526896173842142134628454892228289881164065225889913048318330445098253161451203550406622367601211191617777093318247526342378587563099034199230e0-.101769049350622618368556393125783424280117756130252371247497458998603591657838139124602780997274921255282080845391453367458405334706255162436346257720e0i
+.242661418491467856310293547989088492917364281785493619603520128573460492680477744684747391646935597815729216298725474836122326516021834476458282113645e-1-.883034709837713212560436976595350676059387768717728688745578702001268667501310061389360417698443521439562432206710897113952412993185278419238709523010e-1i
-.357600418693844833030936258702989447785353363559720651216550956369460801130555271014493528911482804220992236173195669027855695791771061326617022458490e-1+.286702977304277440575590956360812159424561207532805257537945569914502455698125711858137149282503961038526211510754669900405967700291656615532576901185e-1i
+.125409838243713183096048965704615172421724419741293055538782523715764406222086446338328200286245734092257156319193023405087955342209187459696979897527e0-.148645575822518844968310053287315561755764364127488540571784559167345773420866388000432944920232671724838086537639005976973424596540490419391491688777e-1i
+.683337361574358397984080451389215517514887473400578089303724842476800287903468354676073024581742287202264566114745641995701465029243734181165998768454e-1-.300144074626975249781479732744240119187269780732127062098847049728417683012481134731760109177869409383954537311901566064026664247430743809722419490038e-1i
+.641467250986669074985051376790144929134323700540755109095754729790556673610269805275676050563611410796130125605106351296159494827539242648701352971324e-1-.425520642839547684635358501146088451104155696010896020033720562817816658018206555099569042454330957814160533520046187740788179561540537448833841642549e-1i
+.548768164720305909059641106080683073699410939537555985132443002626885109941001621531115005218719034039910162574368654960722786095900123889726383811215e-2+.443757623891140332167267005905956785327778086204854192767279603762345442844451701998588426365087307773547348521628959408910555144656110805046524108648e-1i
-.121632090522804496208162270818691076888596148140038492490858939745070131365724933417913299319550474141333062658022762899877507236591741066034134439193e0-.264388424989437764151556898210409089847356431701429743356167074907335870535044043918366698975178743595788417715698169826750033171648208100474486793902e-2i
-.111933019536732630887891601256077466486937304270355760767950748070438351177922283955291460680609886285792823041216692089284732457416226260522028768394e0+.157365739295503441090906519275095524003899225550533786070021406048114611726280451610523170186634940841058672015977538478380198669176791049772203567760e0i
+.240136038048653069614279569184459754029284025214423325009436705495437728549364259406289877739892074860117521425704101456425133985950017952199472756441e-1+.831295601976623123740962055002370132833108404085386541855286151654334372224811484257813289827863112898949577956926851147307883029181201962778999026580e-1i
+.920036577002140758204918602975746582962175596407683916638447833905304268280451329463458497094906862659785781851683059804879908587361680207174691286130e-1+.815253999012423717219671833809261557088752589887833600643446360402923292357699952023928967403631143758939901622825468052434079466120666256616159664131e-1i
+.208630229464887730932295635285785230289899194416404077331369614277988492969063312431226267746489786176401915525696068589527289915058440221229645559320e-1+.138332260036626273320868389477880655469916455688136850731669903091692667235054659591526076552758553637726504833904607830024831667522082082968148510081e-1i
+.700946298749255772050093153638548628714014321612539810402897985402509078465281736617181496820468086759619429887812238762258772128246597129219005727220e-2+.332909571806171704059884888239479778824395363885435067382188020036479639268562181487135279258675758184006133240352937148589997742869581819638237836366e0i
-.102202340174623111544842320401269118665452312360510151232795886883155222426480454701110229511952461410092053804617595618469104029123095632907620322199e0+.503215764277733995497904003082288707551273877427244949883572621011523260010020912452353000053964830712869186524967950528436116556367747586199976164025e-1i
-.644700454235039916865148970422407859138561755588257396477323675228660740851935019498929382194808933139877596484034039375357558558606475178495808136313e-1-.466074041277360413408340084242929383091593519163946360377031702326711694128365840596107490939446608297290533015818424331375822525837512396392904366959e-1i
-.478684693425523096344789291496140185494771243047796087151791110183997841723633367642493218951332751172772997977521705296952952992760737960574900395853e-1+.816648697568585188017635257485572789846537854793081786615432359811067672009291825310103166092300905682690164836776887769159624335829000431736209116139e-1i
-.397714474097597118223240093692965634292105435093527951075847717322448961143485038108824219742152839032890130579893412575057741527777135699002969041653e-1-.199215597062307338749213090957411797676439425582036567397581226362485683797172070763610578231970162857264234019453811039985276175923045478407459228533e-1i
-.849445679860881673915846894237158206387840284922308710764330553619199065780324679045327658089468101433489014254703618682283436558171817136398473994414e-1-.842526803597468465278123259297121288386106707925543200955059761540760261574757474489690013706628528579688940534668636076027565398576722715546527620792e-1i
+.152074515364769352974925532196008011766014952525975556644143611367578211498699377576259734917512137815974570908886351796083233192207192471847895111836e0-.131389934164498876299808999175119709816218359048431169060805094607904546349658049785242081417597677009423167024115725463747808157469105368443731649191e0i
+.192325801310804277639397342109120303818529330120819227241402165404768957653450350143020716247860439976507348630318922857975182955250468359287078228388e0+.618563634046425750402285314118375679560501267970633750984750622672867239293917487735299637525354683626926375259500916097659629099647508139550185497149e-1i
-.929713067195517626981008323966671242207113409718524728481483216955789822776839528432700874804666012470233090995179787720945428433055147497829012523298e-1-.873453578479519773523999123185541251162356559236295563510080785866812634255896719246054153264004494940341603569846554727420283589736710498934370357506e-1i
-.138222725294323128886600060491021596353544413445751050016316873651367358960788313224672804417198656547798106852098142911608764865488281299906670924744e0-.335849680861950824199236103561808776462069469911539120524312366683236085816289872909914235678909313684499389478600663105196753816352946664846566603775e-3i
-.117305326638967426600262064055718987112871288612218820713426622381867370231032498127880058811976319040056120837889521640923284642905558676408853895775e0-.300805610530511095174725754851781913412435139539949713195486237946323555158647855716692247730154228644925164264863592262533951636818963403217315353254e-1i
-.329202267860951436369666594633286111200256561655428267506933348257786701487592080433530407170131250732202447374642630646411494136589789160261984108127e-1+.140671870242009848830425886598694042320219760612194155116835784418391168979345295518258397257067644962922535775587835186480817205293245328214026230698e0i
+.932411330564354870035606543073332743068407782936320813220689271596056063228239879941427610960172488253096050702512503735638380115957191391188854540019e-1+.187198101448950944980068641773429948134207869564640431581419860109189609966216178834725411901309921900516354548357692460763896245454879269504792343921e-1i
+.642881939995411624800223227840411592737839174831730792295970446475982737846841541713456264854944687537318539479832741423641144380102214826837311977528e-1+.108077130512286457815932938027216092620882043701993034488684667982542726001623432930659431047249523179042201940042593490720608567664175280139036319276e0i
-.385148683255968412435323354188883530845708435117906270650341547979297619483552441631230017421502721172866507337594056360956925969777470595906833063539e-1+.489907481818783434509268139112879215247347551907172229975422756469722218849865923166445837760179591345643548627170619981103394225112104098150615946375e-1i
-.161968815297929267536913148977860650090066293579887582150251822848309572662300856531883747723457513176257093001773263948985420455873239900130755208975e0+.605833773597274164645310098352674382787858054534286781810260169783836268471340123749866063489632872374560767233557954100216564692377071992321351236193e-1i
-.141800645050188668172894229770379602044032973575703867579339182167833757515707041601747956219936962432839253385396647559625250129506612095554890435512e0+.635910157184678497635515311586614247545055125757967398780026705926674781135610846716910034354255705589550127813409797910348219917532834218591202609886e-1i
-.891816003314309587623760437318478456012242410111561843737688478571184323543851113803699434481746495265353425704872864602760931903344792022551035632414e-1+.110005682605061772226388849944797485309680070873852054376761676806297188628534240885215579750032884861910371453432320102153075786203190620798747732486e0i
+.899280384885055291040128263188046727428087105657492014440727008864085356998406922461236816650280241965062486658333380700765255511606204405348535100204e-1+.136770363727533456957170906471509304976045006521594972982166354451440571436209223546384509520173483530986559103404028939950787365913713165777034861890e-1i
-.186318475025538372348424422057132688515744493977109095168332655486814047561792132936624913733040736422250548907201707853228615547738294187735597224723e0+.207428203148282288352388109777093009317193307315860194253230266986800633766371492047731312326625905392560847817673397993106521829319338735617577292883e-1i
-.103997153103422359144300864341513488598168774732223013491907083341426653977543519473341540818746122903795446990156763085121288013430394184631372804828e0+.180432616063709820664651179487660820764221195270016785606173561310231292897375193422831278887078443677123507241540252125815904907045374282348025681060e0i
-.168622656928601716326620386129640090602171032974406559477396396551703490319492778256783902563713655560195479840614602194823659825684702957914676986550e0-.413797059621906938601877565526326642494382548389773430606565173682627679426378245227471285582136627208810339043150491791381735828425971997579427246473e-1i
+.150086559749673893527636274686475866173201798465851661228925862130852684534697840197361825453454751625866798217523490734355764898503277139201732211309e0+.180877002257217774817642784000150773965378000586320086130134223712671461961274219142872542444038039324586024748863820654813718276536435580971432411803e0i


==> solutions/sicfiducial.51.c.150.txt <==
-.161126700015987477066614817207969049557373025642615836161725171002860919542035314921548061923100455111528996252058852987140207762618840966580408381269e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.731746217128577134464319391991475952422778437857812078478500984058759647687768436981559740354426231948843864952494192611010800199655766351023638481359e-1+.469510987072173298476908165614703738061237705006487752950857718095210085618235935135870398834795258425798953920053945211593943272103750242739420714059e-1i
-.650787939646266851169925756060434284279630194395935512654203852436324739004102450738923522407598423968143780844412165708437049295268292312499906929138e-1+.106067109710365150691475369875707530544291804946639929342583639876497226386128567629822757669406709732093572435617493625781821426320233003918629257762e0i
+.826954151693831818243303992478770082515485133460668037480186902610111929018958092017631883224807697460459227794585196762618095386780188465922956583479e-1+.172143935950556930340453715038065463330896918899961166840582260770541241071311458930216560056847862330353836794653543301010299235529222288831663110188e0i
-.873796694586709641944395955298777239027673895423487162774407735698705487026516825935478701392524714777615355613293649679029109873791796594086303185819e-1+.333638108812314855464315850665649666857918278621201423456586239237127992582933729403532465296645968117524969077773067341014251297602213556280106137698e-1i
-.165659069308105228683250472990606711725848937040807911608545107177013354197212889843854637950217997420121808799368991629754052801477209187815270803592e0+.700431127668363564607760453311990743240300922357015920316487817133016362585398741564579899421396195747354635763883910883552110593209240069828438693642e-1i
-.325379763969751161268162496712617846419660721746555892990790457390026418945377387284935549791597549895076803836808202304742192072696024001145765881029e-1-.685740934564053244253996361287981920398682908438590277607076117878946661344137524787367451110783374694332783840635970299364895581393797798535775933997e-1i
+.123659096468898614719778235091105760705290709804498752926395349044246233674669679906388822939835265555363265293514256910245729429328150518395099963254e0-.336984611041548058060596938167545394192875938882211236718087957035742576034046723193282963040384583102520806305496674864994720295329514672619896644405e-2i
+.658290706200125586362613045522296404027834159519908920876743169039023469407247036326812525212119082080187751954164278934848754216217215390410956238433e-1+.431425588838113303750673839549917065492305181623725416866354016666667968729780587547266186016092890455730723385872976644383062895172149395118000810316e-1i
+.508607154574008903519789834721130539352061580358371199350913328202012389927069361407817631697084209354122274781335742616094772752534317425891847492142e-2-.221313500501283415083639487192504562147989519492215830564315861238168589318726319370681653835650552560898322539795420457624358775599301439627208559217e-1i
-.176706168959895996641462351397600867528118491344526829684494762496109366982668533589954159811358392791035801084411345747299038510405509563219781533010e0-.208070650012803479195562727563446480561670576905248085140522003832958633495835668743392189081115246788177336469185837944572040077658167971599156629101e0i
+.650031750164255882767744326688466069787069134464407142518102241901382155179837254561489156294707098940463887664640439496853230707421586600298543322423e-1-.920936361842959931124444738579069449723561741463147862864823122932947555488312266367409109920099048943205246577814073988650665291735238125760902570658e-2i
+.512312766656073207740201785493842858077406564754684679372291873557985282617369262506335493562362055206783402611410606886243842212315856018361583810795e-1+.493293215541167626655448227777823919780155487842803709812597541693571042873625640045075629637978321708047689604020700406713594363228846679970792072605e-1i
-.910972703082637140965092320437872739015957501939428048797293501782072589531536291974530161296226723201267564978558471409015794331203716448867129203212e-1-.290194304002467170790123932521670000268358438230220591286114405759339515468654607903970753164401415066699418142472382015520324733743886981043566193813e-1i
+.196394359635929418222593482942074043273757169995420284479965156560578496018884117150517437645694040541053335227979655611616715367919580048729449096292e0+.360223530168078233919866135379660072636323898414389769167253706448872792178651231060476989106738499674191944394729708991899387537463866930400551779202e-1i
-.396882841989495057965326700579775944826745763438431901130934272490738739186520019046594275205329761625955175718846989611152592719889707275121646884109e-2+.999429150918974951900708952157677811806536363104012151189469520397201019242284124751268697794762996402996728301502368975953246458718815611845703864012e-1i
-.704980607117024620866087452929537554177779300528134482603343792381322892445680306853849242103630012835671820257599576568887934719502626798877679488202e-1-.418762000255037790255646132953275900998335131646213051782814428526496715527268157223993593270278193274023279891871399915358786789551168446602633397206e-1i
-.884506248271232535378824170513282981848144234929483522380059180033300471563368275607285402739509962498596455117367459971591132727626534583512459023093e-1+.125457556120703098612706795525597233253837468143119563527481934925603564042080948633363990874186190092356990248000382346643550431453938938312579673420e0i
-.935179548016749051175614521190329996689823995333510350082647897107598488556814262780534959900486604986802011645710864661698321790565585687152836542754e-1+.369296958132843127221926980579935222528877891842834540975723086397510420822175958671740075250020137159564288586632993201682084498567928217039784591363e-1i
+.594626791146685120959308393507837297273664177325754827563540357002755519683769204880785415726532354023256217357911371063907673617904181467652849712588e-1-.576641998786351402865124682094842190437920935272958078158275584470734179918746664089334362499861355043878983146098350751951601327128203986377346063774e-1i
-.209239660812427962393656298478871587453376504589999488891432178250576951600671517079739333802149934650027342784616765713050450719431013795927785051290e0+.546765375011155146411935043977870909254455808792438267954005552915292670468031654400424684658194440593480819940021358409374673599668902830181013748745e-1i
-.236568102010285535709472055181149640921196449294789567171428269898125623063755966384172024679377742766049730801885089272607372646471225341053518998689e-1+.155753189790073365529689903590191845330648882144584009684338664602372473489694151623112420383735068263497120978113075920968907344823229057011090165866e-1i
-.570493616221804282236271024339988248819153125569808330744837692832975048369541956492431893330723094368739877676646725361991846325834146019233895696805e-1-.310092502809384692803658337584811428888649542402836188960445989102747895723907819035810118425050667789024594660220180254049901968531814821074225210967e-1i
+.131036375425174409336864430990107973916846789111657346665868033157280675646428260235877941441944223418829099129450589019619724110052720382112805932661e0+.165103040470491264038434742987839183928761883772614202810675016971806133837562549121444756680343300225523298518677158750142866797814019833631423574532e0i
-.922781872651115807679144057433135132141358588855835145516497330570400275774556805087585701975838588471670878306465844184493228747528447154199459279655e-1+.489358496488194997315379223601566732699770885041847358129416907659639528829257573790880892704809266894394056867858170520795807381851948091845793864412e-1i
+.108008449109745489938446489493968848696067023689074397717710645405487314678408282351868027011422312762084219157348218338076870387981908786689657532414e0+.134430431235857756048294267875832507221482856797666367987054341276253058870192845432172735773823915482583344075692355202278267163077357375555083138660e0i
-.142822803095650860177794247455585892738807186462681077992641299168545409069262676346376247108229662086453582616946271099668713494618109128003495910298e0+.740477165402338204592405838046969914822703352079852362332761016726894129541617218759238560852933958166507826817106693889016191232168993807292331806872e-1i
+.111786530522494115945813197940185756095281447683938325655799203925015710816036955592420126345834901798067562885552430264566727867059057401400133593462e0+.271715651022937415659705994647973553075236648726531458272677659792812456834129637620489029183224932144656890893705917536404719818574292786697165257188e-1i
-.453141355604058373266478811501153075705532453979201102164909234715177670151353047954811609977384252299199557858706557550689670578952853485631894642432e-1+.948854139189719375509877641936614270802692368324424649262004500922555054609318433000992982062711496814303845734597033715024121653988401738051150518057e-1i
+.220931542698784054454469350218449735240895060478918468823707541418648048339987041417808328834349964076427089751708664015688244624256518687428762243180e0-.135260650052997651970632270547940679428150644381135813462979718210083667105052856414888937985344346936022589646856869259310193332741768413944989324392e0i
-.439904752827643470326829025141137298658241619287672538764952930057451362405050696329442592350246551854892364138424952635608988759751005565815687692311e-1-.208659364745014073651234928660296718164368197399158859408368884928149142280547067305883416060758514152480407717161529244228718160081716101034911913281e0i
-.299626377028141108501841402312848132102099751759085519464492325932719087922664497182714653935545949095416648301062814862144337492215053710310625151178e0-.353420228712602906471276650372260786621198510741739540900428924776402808134306092510718330289562804779554581329077438126217647573926472076290262683308e-1i
+.980640199210737796833772037001945870370651784079293018311302979049646372723936322991038558161428358382090902517650158329592892448978790471285151508763e-1-.681063581430631881130376066479698090631120189849803767642792196175092281390785376439331021573844583677344829947049847058139542964754097309624841778762e-1i
-.567174111682413181153866568114350682802124034809521725807529096853026584270860501192979794041090922064117928488461212027292422951400127678999623538133e-1+.298755097932641647287940804751065030111989107852595467828436965771193152856606664140327241750084727005453803273257265984089325951063193574982797583503e-1i
+.698225240185930643117216837068514256171348623225638924265181192249777555376022081960898209595181369722486770892308814733875085173423778541702580389400e-1-.841082555857016688444094725248953827831213666543475700128746253923517513451244313294769930000260348670679887352620220692209973313097116513617791257125e-1i
+.686070076281319413933286263452129202079897096732311744215618640011162308620376831256692404442010064761890184251685689936652769862211466248363494285334e-3+.110731011857594356552284515949496054442083702180000077551795170245102840307542286977920020322055374165439758751583636949612925037587543983948185402347e0i
-.596209611357001742476597445827515631860052254081411675207281928468843425221709667595377424092051453220409941078975482507360542494220978755277631154937e-1+.341707052432680961387623274505854275742699607320535135516026396961094220945174121393743346439969331530470738658282938619570649360924312712240874064619e-1i
+.100979089812659934948741880710726764188139313212623465254317007244663780948597928620197726393813348923674406699358603718121087383662503666020374350712e0-.163965365612768751995763351522288877954098322999434924760721041940163149911276621867693078700164309888088107224094790729450705973375968350362458800827e-2i
-.140451939642491837467908091008764994213775584218276691173658855489901689850471257212557914476705294271323563547669564851026200259769874916844385403065e0-.667082590560761207952863809050455836820651887013761363362783991514971491521723119194094246267406925494170975909391179907431184821376731971173653370076e-2i
+.137664133876670856465527194698587321826716667400479668244554358924846587201790749016725155297273512121425760312129914772321998713368759974705442770324e0-.867309330082382170391003511988610351113020904051013503623723186726907073231648873170097311527842138085310355113431455921105107778705274995169171211869e-1i
+.224493524744560127177210928027277121991770313401979097032570762118501855008139609044936064508931526644182322879492793254184534702995946583476131010136e-1+.825822994373990021100901526012451919740426083611331990036537709996442191146647008847650686375549737175875965735143808778946239343833410365277041115224e-1i
-.946015136921288152919889031751028929253007135978714727608479862042645864485045448500926618219942805616882379965020632953468471272068650699285389057274e-1+.611435050330021470805232959100106152571981959386921757155714268348153290447210995614430446451846906963397141991919527272157862063719463881987144020252e-2i
-.732368649420632007050526716362760954481467593384040999582724479665064277629182610866156786557479971818793737337179444020803503098685559553020465276861e-2+.171438467882598441969688101267994572258212291671401120636347264541157401796056167348920240895617173336492578677422745229560285511420235397607108401388e0i
-.180758814122867314577299542547527091626526106284843952259919086423940715870348091747843487530640417988399227016352519049556189442092514047944831550892e0+.392175291061685645994092829664007374357546878699386371269885646960837172866701062150472321389623290589099367907164115704816438506531976432837042850570e-2i
+.543239777773410449960427279425795067216835091950016910317679239998792442486109914876610527845408527653686748654549611684152209755217140062822378348695e-1-.356860873880044007609792387879554253622933052192627145334066885069781868534462639403436404625296945714254370962277910138628779074564478814426822010294e-1i
-.227469670330057679082500203709589142947661924911429997825506743355306025333951477239853520103690236638408968517221157480402022112177638736839839882066e-1-.843902426417349362998106803583140516870267695216180952413897184538463554043017565212715985579864073507056023112016063176694320816247501406052411138937e-1i
-.762818020657495303847514014579488960870288382463149191028296420965934506571301440210192382826518718285948132030580194561887683656235724523154551358127e-1-.939032806464492941418943458221241174580619637968300975323384699856249378921084838571643588940734007649327004822628144411554322461722106768155148515137e-1i
-.867302649270496829960223445326777832104170662765512386342337233801727689018265129799800792955194571484977225557985283135313922488854510927446470863170e-1+.169662849315764980367401373353909619060454941298500498701116651703889965329129269698881791477030994398970657556137849544518680655978979337767561604548e0i
-.355303458592532298495254309617949137842886502445996090157658009512609198572611307318028027551308684882638826077347566270036952438793155444501628729754e-1-.863200605206510576441162578071021832335068885305033894677091422836251693843706174426805682233491574429374897997831098168380982340471104321731526534540e-1i
-.598301009270689472606828800614494789481899781593796922881376853200509502471381419098814139414161819956173713908599066100761197897971322515479000647833e-1-.854065243752129526223149706241905032361590703311622755396760111199098057722199221580202532814837155100147244760398284805903746754101346492574885065947e-1i
-.420870146409345394964771300071810879831622100594584178932193411747652229905826683121409837782616225832802882280772585739019495186005345793075386385095e-2+.157697525818786285571620723515851946097795902101064889618188893180474876639734965613076757030237110026128160035427554677009291268817101400962166804321e-1i


==> solutions/sicfiducial.51.d.150.txt <==
+.729752503664826249325545943907229337242936279872022714815139011290482060948965813416236310948100006249769126183407263912000710401449750841688788603037e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.137771702809159756897647882438117748654962337623166340276310184784983639687077975379068765381545282972681143554026113219776095803161174707809921119612e0-.722317393039776503200567434854616256412464043162996884672968516353383678947250608664185790084964644802758310759115068289702969408290596990175563457705e-2i
+.324097562428466717107169843787839861830308535573596037509285951739880670906627747260623942695306024252517646033052630954749549222075162558791413464411e-1-.713021619784792337105678652759844929059112432345963645308959561649579091050934168812195303990752994388172004000948162520359152781509107922249734322884e-1i
+.142255978522898329170413015168914177983313391062690163896445880878240412767704691394390441608007692091408287962099929676738199893100849052869607289688e0+.469729828705744280573748528559766252759928238575199337560897458721517225015217763719224740819702533545255238783137703722642469917897153023200741819464e-1i
+.969815238471146280736216273150138894083635012006541041313538788442719212942551705417779129281011973669058584296323361409825435286334768082727737773662e-1-.629401001577294314018751153731593869655651843732088514310549925062892612920049000784288885904312460801983055697721355729453704356645903701719498472676e-1i
-.511379423149126503264367744261788476490671082826918138816990292979536953778145165088066932561077733467230315405892611071203249539337482107309255515192e-3-.421085530062995721561738357395979065398701852672230331200543278072046274163954877328310109494135423287976858111496303015228430790691073016823684213034e-1i
+.601451566306473469532025813560141564351394500105214712320934341569478111627720875084446422821360725230886666960957874258040800560143183794480739375376e-1+.312598316765599179344610472700834508841397031568684257792457964678637205991638013121251619840565604666822581132930520488125115751863956524422349728354e-1i
-.139567499613746103507010850329862482875319063709406171753395380766333077877933940877144728780733492902007001444736832865434852878271084646371494293687e0+.177528879553499831417356552591097781569888292791352961030956115032624527761336395884304988958218461766993547920538293873939461425233817457181997954261e0i
+.974711770383852061517207581511389325125856124810569299501541136347218802779947718007768173926103811072577571474667678333049015410148746479359339508873e-1+.133169892521853945001088526912693273187031950584804782379801942672632041367964722495546588228557802906277233372435680441895969041032431013781184047880e0i
+.265254902313012812245508068353656608537725448832817921666046383282265597214853714635964287652839104661039870478913064092723762796543358498889057112903e-1-.112465742084214365603013806312126068744622424368137401550304309915119292756102549206829079436965132871355512990406397531911204821450374482225014280886e0i
+.827360493512567185357841121882943542781535532013448205281391191820254589374020227852768119963885284579443121973262175328533631828923130751752285620540e-1-.141886816185430187927340756358840855677757338142086236819397746676697767600097413572653692984509142443916265679305234460414977479008054576791794340460e0i
-.106313956814574121538234666109522033101524352042132538330578498686174190665211162753181506910183816895172540721303699020660778421766176005365905815810e0-.126642383960402100599212630446497447940564552383763781733502415058859698433662327719895955001485229914058339880167338661921964812956571285691437962075e0i
-.240702020495891000397704710500960174995749674677742017199257123073308739298782479245142865977466984818283133818515802576294248175637240559783063835522e-1-.741897807509851660914630974381751601263790070180989347703987635028250215028061791583821400755837527751738288243370721633365311569796272301452006901183e-1i
-.835423620092928540335117438674456981971393233814513886611108726942768878840068760234427780210493180431057871890686376404860262302598085929286752914075e-1+.558170866532684508057360525628794511287053232387900591469451630463154096358644935284105500017031808052334581591619998945777596026365665672905027225047e-1i
+.505667846922084605288709561610943191183756903444901400504110109466418517968816571120420757781244544759500315395251952996358555460922444560224605388765e-1-.197988869992637538082588753152146717265791732174714934219880653428437394775874478442053616521618763053079974275917128202085246968539067867850506741387e-2i
-.211249452370361123041229877369138748828900660691371832103250751763812778448862856053835322595719956520345750075023363531466991020906744849182220400680e-2-.192934457112436376648226939195010312642384956602395030339020474383903584284668287638647786705197998597766057736931730000113166046517440825656377300952e0i
+.376947242438594966485267231683689659912455537477864882787806090891236492957586264335243204378591267430126873200153569299025268969530271174695078988610e-2+.859493871070783445166767102142574614620169073043521250967451514687400404031680147414977176095738090564265652072833634395742743581877343773484388551543e-1i
+.163253664447285133058202766697214012683559643520107145168765417717665377772548911216726369258950357414060169439152793243755672245574324389340932812283e0+.108951626801465188601570857128097727340051733158443379753898530816213723482545454773178901005458409713706978429226900532888444696360534438479879883304e0i
-.481088775928419327384641579320827185739125935555490115663311046214433133158055453665493618302300013226305940660084151616099700824437162642652752009348e-1+.685173735822566452209026277702618363134259254905034701873707941390340110571440975448353405627565159620104688544743330341014867162916516116987565435809e-1i
-.125670737870439152891964526214760823723268836707417419956066289629251771460447593323338244409415741722331546142821269431848170159957287123439036482625e0+.102133237469174667448409349355483720879364055947317366445789946290621950798299535056686653545931809006116437510772672111930192285230098983278392917193e0i
+.130527115759078250051436313979548363955627970721174497513000730619770989166899120506703756328410131837431953695739543475161568315120547624783743465520e-1-.279341853274494824490905601021300495948358800509564772285999570866112173528852086124332353219045420587073646344154578951174686333761843013880327315117e-1i
-.579181662091838183679481604134708504218323192656292292425516413447992856740046391024631054905102543830694535052278212895297486880254929740859133191318e-2-.308345788235128422217952410524744736714241059627391027924030653148550450524278694740956750592198445572191480180530136907409981047243581065592641480119e-1i
+.457717034183910329882557369565961473366975136866774664460473919911274349197916158637797093523162165935258508388333510289070839301890988903302713326915e-1+.186917899557776324262435479654710843436404134323443522820838560251508047651017376967676108105530509461734351910684484053146587524549844480644819719031e0i
-.324814152748128714755493303486634174693294770898507824520303162879935719514792502772142465670580768673472628721730976722021391762200251016660509922417e-1-.445390368989232507072677498222692553518527376347741860356638715062902481230713848176061998785749715686452161416800148536129612682382670251654793034710e-2i
+.243860224809796746078968342956801577859063773414135414582492002492536687374104400804132727874674202137204038224666184731545513932932799898572763790778e-1+.450050114070442921769973415509877215573004648436716713375610980059592539388616314369987604543374940070969781494280631431052729811774045186097507636329e-3i
-.154262846199357330578963864768265122198832709231368352605555573517729461892437804114981863524915600055811269359381128527087471121539862171994336494689e0-.231045272970448037749244314282974780247950272452911111284678712394945651480013063304487328396602292464297119473755334059377359757068951662578070953652e0i
+.332712447567192656562685721936879208305202993907143280999507902409345392566528114277492376710262128283815286005653635422116680080429059055383064582604e-1-.496541535562281052451017672204539925083573369934015622267296888015678782936993307266183545124967539692325866864431302417136576573452113280640427938268e-1i
-.744943957415015518499803753392647361778933777343566208694498640321912213813101046273748041926270274345593621908554189767887213780841517874037212787388e-1-.904065405122947355798122365456334298267719774460627974205800852489981767458319755503944098077976644956197329739698886987732238459504699253211722049712e-1i
+.119430114080783412022148690061013156729888145327574298537900810612953508181880176718272413749763412626629024242324629981996499697347620815817897831653e-1+.767578292238686916948484611146708751438097463871100727080917482711551192942261791443287787370142332824402291638284210777611721152668889821125623701515e-1i
-.826162173955202282650165589851877452167198817095886814694222456250855693468198096902014134773670180500678334209395606443347239716758515818899156336396e-1-.483168712075228652653967791559314482997644616258631020094885371882547481073511308941027036682721258609860047486179693073413669743758246381578737598715e-2i
+.246308204101468741185249770520272699257261004382817207846467040960511661444504699949808365191567569250126118407660468777967784260985299541577807823654e-1+.722708261391173204855610317187645568967835352393559385298879209919458055635641185407356046142341348069351880392434093118783629052405189129685281836721e-1i
+.764285944851906182998164216372458128571694542944355214533846841234847353776608838249773082707057737564334979855448928278836895193409550499450252851451e-1+.223238419782555547711688803482930759406109501538315377597774821211907597641304768677120064413334121063990519400684972987294109011312059066119572990574e-1i
-.712677872791318435759817164440420455606217572224719790090975208872071691536440333082174368910385440508492942230890068413813994290313529104159897213044e-1+.795055125688505228213200911159514176669122824753458665648041588106556886595796110153327024015862377677082140294867381210682485521886289711702954495365e-1i
-.110494976110064865757740752234023365884942189287355191261975694114693560260571057893970765733078838809924429751130698385047133636957302431962678891425e0+.509835787173522200511786302296576355018761881902648887809303569618594417328926779685299065572295852766242047865765490557506529631621494161099099596597e-1i
-.204788187032176319365639517175727292928390134577528640679970669889470264509616822918860026811089973946593760071153494744529733592555882312567801045260e0+.379931194816727301792901857550821191156012436693849831054265069864974099782656938425595392133558291255723463702553542097517341888279867251851523392025e-1i
-.997387923262728534420251097883914475422594671840707998308435071047906427759890500405036978180181170211074341664556407735976313350992880120793605286041e-1-.113295726387421687117845731512332785869672032376253477064351718884130859475940588036851318843924275572992901350481330865919838339188337482055051538627e0i
+.712270998954034074588085727001716964876126569606607935035606203857161742403756394144355170916996263175104054421089334090131280717141666106540045961715e-1-.115578279504974316225901403734779427808665093626454799883378666248147295469897692400073250378125748633046742817045289852845787182338599380564703769404e0i
+.423720353558876864793494815100088394727726910833540727136135046232528601587102652513366491905119557492092515871357778746477460378294413757005516966467e-1-.207867176020008767962689493658587979294591248559175311472616687890197431927356156804110432270127096744382843327097779074927430246945749266743669466661e-2i
+.928802527578444625339206832055291456254603869533650929793305261555249729846957255357751763711730868498695861881490893508776975593523427291729578113554e-1-.335807256505030579651153594298317382957474225389921898784244694729998374998539989051087924067801027215239871731004905844562962771300315522230596230194e-1i
+.448602344583882066914796385381589280130537844164611084674510649066533297724532663920667749165292291331779180450515784760899176513154496370579726095660e-1-.397480297349251030797371442190407515012725103941768609165043524056621808516127955286069505094030820712679627973405591407900848929263347550156825899503e-2i
+.154946039966347936687670786131428274293487771807812245862389620925974944913109899909944381890656394530896467206667918783332936798117371181568189416979e0+.937629897000486059938059431026832118041517563293217559606905847304222975179961064714250076882554054133382364193437610671235671570974782781198751895889e-1i
+.216136725736183340279415281068408260194940255404382213140426081433375598160810498437790064184761517023188403019478329556102808323142404202436725133618e0-.950584908323351442930754644998371282996968544634345768067517587849546603134262685124568571224882478913811142218868786861191291460354849344317636283763e-1i
-.134003446113086524941328532537932820072485136273188353723221783946260681536401523975083521882722764400700876058981795303350275227478812460778897831740e0-.124853205357135135622465991418558684354774825420079104777281373672215067543379516935216751806496095210415687365032760394564917009452137464334919202078e-1i
-.232712454867410187826629109817127348673001154966682359126887744920717330188217870716273666880824380428723694052415477851290596057996551216938745376990e-1-.302583081652996863881509787335342659594728334704677946107719749409655316110836730075814391604711690349472432202125806524325641789555510195001598308308e-2i
+.796778879505195018648240021589257310057201510495909214839884506335052531277942132893139081653036902176713645744350951171554355915005624294984147433330e-1-.152073098626411914205305110922935924490417667365408765612299424770702653772106107623232907319130128132081177886066442960231129348787137423649283615257e0i
+.281412599351543338596249232728794373570568296496415764970307510101648631386007284966777972603057440962761456265912647544039432264661513642227244794573e0-.228625966979455393608693596489359374184538797086502888995978098759865470079192380045505745336797474047714252241836425481236284392550557087710543507072e-1i
+.130601293600930365627850901675246722919446908697487216844171701201247162376423690467812675432332735733549710661299490973056435823139079172330457354019e-1+.181309922937066813743906296917557104349290725713882603411969230857126471132043727586698940033072429851566972468905837094099071295458111146937433835963e0i
+.244419479949126080841860709582348434739446777730581610324938207078827002315865599747334602487209345882647438288999969354784724814264313723937411967480e0-.392926347641362723465782867224052035161077560447160198917868823881004480123939830286777087729037865193876595208163121101402535876180842914362588630860e-1i
+.616247323478229798440312453381211268433234965974733979496049122972531409408779101708692420176166770863578802434544386120749692493708498427205859261174e-1+.449211496692331611019732451691024780400820158968591081892444362073172514332967068892000371374707653569557372580950266188493891557620428296588436341917e-1i
-.145009200009670841845631398970340596431317693835709862339629148744264286772321704208555431651432241414405318906827531415477800101469726726416163373027e0+.515407234687461066175960559557245374129190795325660631477284554672809066398203040908031567896912704249883378795216288657327458480798256141231298634398e-1i
-.103975093188282935242064103113381196353046395081348870025767010097467260399504614320141828884052278062498830770567272169757140672355222994037995087095e0-.103471947148863037840490526362760195846447458203710614842449872061682491290455841699687543319461527151719344734331241849760371158726210005079035070640e0i


==> solutions/sicfiducial.51.e.150.txt <==
+.210091616862934631800848330877131588671142469851030066758417334800730406787576719776024731639717010170408477395808991876516336966949504691854327042213e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.787724994327265604410049400993834091843678195974039948278418254347823993559280493511226536346758262379524872160334627542018516097265580005028319486917e-1-.611740276582095545481517111662604929015105489447729041977278214042020249490337714236480039088891375197199134101053955618731876714845603202527926651450e-1i
+.511376994704377512054643852882446648552714238256641150134177300021994189509538950250936461876969608270541188087752397436135559451781664100052371690701e-2+.226421623664050219957296301568462565789896185555963559360057728043428106484200367780163725347799944997610232792176539163111536374139834535817971939021e-1i
+.761329439289996963744185287955693488703813943236435375646940111325953421792810663809779982668849465061028188693469486414599107207082986081079535646471e-1-.189338083086361607678052937422178531772582741680726060428908341755249096538419356664870646276202779156932405266750932224235690555741081243593711572196e-1i
+.589648450535125629396762216126061177634487667206842462445612605696669995119901617811799816945184180477584800432327097731217191681442148921647503422679e-1+.373614503202310549199614595380310537814878286710666050126991014931572680262809696529926117892707369938115683371554980837653223716830166132491842638854e-1i
+.124674020675179776008032958930928215111167438084289940113499444966373116482774806303422049686207988609036478003542746480641969444900515091672915678655e0+.873916857648379386188588081773964836843482369157102343182904600705463650628845195450765358494188732216016584622276270176459039478127089903316380123130e-1i
+.158276195206114271198768783057842066102296223129396399280094529913832326387514657075225693659403143710566615348821274557905908637838139922565799181552e0+.682677950783538604073610789563036807990739727252496833926689149793457990182140727574981754810516203848166939787522282898880567084376352466407422287196e-1i
+.101276940567439676235590862402669912740684672656351843221377682778735645180984453206777978657389813035476395500696227493616914104213582988193315460686e0-.123534243848250633027577409707746983878349879928151890880866033313561441224862065219466918349693590370789228420205186802321805778669006549450182518444e0i
-.142343845996011615087688523621522009917947194370189294024791134091130853301120620660943057458939048796482623063694875523845556716264454252791573829359e0-.686869873436181396832824823790006190771887710259249770401301052041716043529046133592004516894261285547323376967776413297252767435494650101261144641646e-1i
-.248338227676242661240557761959307533187889841544107885082458118838340972692637754997315301615838432498483406946065389469088561123251764341808343044487e0+.970180665446138217455136089219570656970329425066911170170313932406501800313457128750865121494020074257065506415820606141791270934978876380056874557060e-1i
-.176912114785130996098672449584912400478282843000028160709848493216219641358193707532175463715337533191010151661916691613514104661834241151625273611370e-1-.582857992999151586101841746106782465025014043293016565925415927411429251215891097861522598574073745723290926288513451911081166770442111614097002395873e-1i
+.112516824855127976567792322982177586754549897400411842224007031016682143132197392474640216142298939436948655179967607797570338059364389170573584921629e0+.663567278443660553240841111498259251517674981990456713964110465380826860106729033451296493136603153743171108711512986404121598393390732119667922324395e-1i
-.134643076632919073208226754434822688943963789502191803553909267377476094147703388059480542652513628344822153810367105861906025677600775133898764731080e0-.234481110219834081961490262385374585931586947132329638890058899654204924135623815548220481868318295862802019060975470593317315816138697312650971587565e-1i
+.900009112185311173504277716951737334479063237861758445362965856279897935484927512974055898401489378149363332548689642705489588506791843256096986286107e-1-.132366626547288980949580694011937384263462139366427629746567121590283874470494687242886045533057665664803579921146688438213423963829802376643467143558e0i
+.205646937072129525958429332111862684345551432164571956110426127078049816634184064176341555834427496608266146720352585639392632515516705598944651711040e0-.229946421714250075015219128078006969123705765944798604203369653262207286556348637754233597222151192274937872980799040697512572961043313875502284763076e0i
-.149881099530858538821568115194611831675088754461199930534659874777727698971127070512686059521123486596080550463000611743675791593244996955627918121687e0-.157512462991214691916723174985648628517507483840394897745077551581049408313573813119504752603818601644028304113149399015566259388675920306535409388361e-1i
-.805072724994256819401537950642678282239143952510422504123317150606053565854863172337093947453802792936382690010278365964843151372852365973051056087843e-1-.123065849581031666875042711585314175670733714031544512731283834189109281077898363191491622197093255806869684677765410736496173873234610583376904830993e0i
+.117894078241759811851104648365582829603051425091402325825844943427757609675767800731553842924662973072548179393034220792759029392061955104519371081717e0-.631075056048219949630079987347394302167516442049250000798838421085115104334367856546540087756788702605970098673363555690751754812954137976077561506486e-1i
+.406980615434734828176501437458458531254594989497620857937421728983486222878859418854689544888335909295109461539086628974444684180324812774987536024171e-1+.129387914805496464793390275543034494574454884770658188592994067698449634028804174810438666427908149702518004254131561283298796907104652791657101066042e-1i
+.339924989552256112220880244841887254911347459501575169255823190117599895222438607550519090812118526110948473790106080401152576336371929892882672721071e-1+.540971843626253038801521150069682036152386340492453963093089728542187200795548388399046337454623213887716233393075042632342554527344787971078135306646e-1i
-.830602243600663339701679689107001452270097456738747876508850860163290110866962429241780920993761933742039977958535962735085834040480982785537378014628e-1-.162726810913605533214419082991898748026173485273456599878401923185315058978908837222823058623056017742849002044038626286371978310868876528470201646699e-1i
-.268847406112475206499995694067535441400930731685661868077145676905232042587570053602491062467739029681846558023038399978352788677618870254564320373834e-1+.966785083503537350460544969242125727910405149370925225095171482237708187516215913793620096799170123599807861751887378419471201606974724619010402571907e-1i
+.154548513030880575820740645832181803698996341254747613058649118788107537569729183366647321658862697952089143872790209018794980069005715112804742204130e0-.674627095044416257285232860871857482847679199248193963755942387323246959890236180554241416680269162444263725757334608291968935391887106238774653085139e-1i
+.722788769893414835231701167141322275804751087607374826371237492423921133703221457815954840757558363157621395148404749374657947352452698191094895600067e-1-.475133885349117936470111542580097441768464830733495820710658467087220908329850826278716474143776209605764251232300750318386904931457433964608566624623e-1i
+.682843100866832653844479004567418672113669609963035990075305939626520342819348791507388581215928328897600438857355609128220675927960238354694704820385e-1-.114461311312502110484057617411281609778017627136901843200812956886264261843455175429668897563212960171581873526837148359927325060105141498351574966201e0i
+.798046105919950838758224915581402184394004910842777969559810701422633898353082525729736376730746766707167637647408495475490959538730954689867494247939e-1+.110245962230824921105429870698265745248849839736881030837142407928383371688746219217824915765783264147957411725263287243562176678597339838081959270931e0i
-.300677673145032930395316200651965189566261736423304495303666797764447641040185824887524592652529192253414414361009345556408645119023408750927921596395e-1-.267677360925369998838713149347674731353402695226857963071371634916607624873155563023190672302170995478703743284377883596002370283097471531971191697768e0i
-.887361696733709221790248176284832165623428735545010593636662788813216044393054134019700188871537267393007749530335894514824900342485683473463577165092e-1-.253061995811251979000848810635852271257464299915819322838882705978930695220055106181567868388623228431226568058804541504423741595123242702360678538745e-1i
+.450552960311385493740832057704778208347910951517903662929784480193304454790508108030094870954807661323308355804059893600932291825991226286534900563083e-2+.722379554383214140758731937898799832805895257082832259327948615294853974031547459912371736511187599433774766717618006566648767988568261779594308891269e-1i
+.116307398945962869756203358186473712779081044425524651181062218214328587172465161983261738140524407400208658407056784319577449528251949738420812182920e0+.695828736835633205586137626630348352225740731390896470562278069494896893644609425233766503121213070640365413128330102980683180340541124377186531505452e-1i
+.886391786161534007687409592931926911345498749873355372288864810243840606680851795934099719379058451152870878668829753560943410222905779889086584319732e-1-.128305196838051976037803477424812517704828709692970755877790138416763469318420811920507088130672317798156283316050192839147988151345509365841347509722e0i
-.886652677891345223595412229081274958209355792576757870227247610183944322003199920849624263775363376629073988920814019055972119092659608239827719107246e-1-.637690756957940056625737728002031212356981253483283325971856979993608695659263093910216845411321129933821795318998722080298244698134450818649952177076e-2i
+.108284522615670376725070168583090546296525630387068883783741636516016095266777098901701714527156985740402608161579752792844474970839344879859566733829e0+.152461091162605990944396144940819362025641866575759254666469111386593436524477113442624774862424137422201577464316182438733443391753479332360080844865e0i
-.765205954144207368796910210079250113351605797905849001717841679981696089878213476989307992495863200878063189245328850868458976550180588773913529888665e-1+.145010749473612203348037255257360896151374855473416557354141783961490910980139263046459270564439914256577395084208794946178700997112027137143977521080e0i
+.430523466644436454510209938618060620099210803289408651988291791777345229466815600263019697491350129695969077218369487418279130229754883698998047314517e-1-.690760553569087788390219721201607970069982339384636028764850030514096841274008835178375977834854523033126500274297318870502982808203227224275135769284e-1i
+.252069153883958577497787392689014063161974580443889533151574975858076691537955135407894400292262365852402304015592126211227362299471464270351422310920e-1+.853945581169606642236221384681540515620580930485304442580808204791395645069927420249310776977408049729752591980749714667907368005416107531244639989447e-1i
-.104770708747567964370001995884357816446243584413262357493676001966307510964510850265782927507557804033181736357857144841296927009284824891545637426815e0-.224336502833883309380075468789860099543238985355177714406215292589164874586131570842134177649271954849200899715900190511157019043995912354617708910728e0i
+.684521079603593780429220329669999897003815344627499974839305095212725801909501598931282796048344749135700059051984733970489007594608107178203997335422e-1+.855647624576662494446682665464439239289268310782341508351246904145261994099157951332115924702690804054780840260260480850889065368565835863314184360158e-1i
-.400098318931595093331289891888266973975505274604375870272263313127231856388752407224720198334402623894641226962984920871394631270130767576279152737423e-1-.494975629394260211195835671427087576672468298844692328749250707519754241417438676711040843079732350803874638998763158191394352766385258260244127346999e-1i
+.100444117397113944444730712304943658222862494601439377902999685245631705696083187484795556951815001326152339681667792273019239173542019887738224683852e0+.543638382074797351829313127299722642613175400604847317430251700275516736509259046838359389699648260283574617523673236392731000579049727698293798525792e-1i
+.893601319768350107918591903839875365122568486256381018473445269466972197598971952018282309197413160472949333189660788264123322012308472566557153149684e-1-.102283923446706677880687560733166034827974566784558171840573010383951374377788151457095330727792902360712393818473335039443068668431813128895867141768e0i
-.303591978807016514026455945001125487222598532186465670783862133383722321056839608592869512826432873842776482320729085836222371353299994921728755993396e-3+.213338991701116069445616660455975160600166856945071496670454028047631605328970115563299163224532157215222448275794285402896201969377452786131898466140e-1i
-.320414590414787500583486534823540853307341112821458405079990584470350850973379122919143963181932381096194470704129930145887574430550781309308856834049e-1+.836303362509643077809199915389685670462890340184192345664409887551561618901504836154948513501136130371739255284566904823014582690434552175008874471251e-1i
+.515930972527369004805698983878903875005323329401207799790267986128985391076082811074150771880417535559523550152683736217787913156619897419896430366985e-1-.531671081073632671301635602045194104751699110362298994987767482853726858274640556928882810781431117310529341158031691513161325331912261582151471922789e-1i
-.152417825962619196274705904898537325865322455031336962832456829849409781445150345527792833629199965552338387730162252639831904911487382925380607946440e-1-.100464391915600731479110161951996913133114067457417136682191535749612933213144069466341279333621899915999927108055566524239416868505714835148944433028e0i
+.892952670080774811245483431265953363164555109118688191697109397513477193063987348609090001247429307596937701074667818185116570200400420052854991571373e-1-.117030141361157610021439835917968794089202867576001708306196673232339026176369100070157158828141428873145307762209671559996699282834997731014743207542e0i
+.276651829548895912533313447441602013764073672540882391908184880645884201725627908664332830542147599017531175817930814371482043443843986275094306130437e-1+.100973193982991603374915011743061705894795428666688867611910525233609624934741035220384662181762839689550071111225729733794053318184202263867761813723e0i
+.144507721613127973907232428840882765028508777655661196354579684410676889811043429765496581407922893846878975165238618846574843522458885423548539948017e0-.405352069742585818062052049637336853614413615570026514568197017382320269114499718501964133688640609496692477116605896996252634544486759130350785392814e-1i
-.260601112800367879225755848717351983273070670425735982339926410641263569136975571794413083108117045617608656628348531980835009458865283195205877684516e-1-.594557791818878614094809414483047414519290653052724523569418338983995728142188983206655496138687914611721739073622713552325248232476506577608124819424e-1i
+.522981460426091673645152462908621845390876116776436242960898776302883349983083086727011337084960789805699095228164863969943048267246578824242312930705e-1+.173251263604375364018312786665489524509570068032004026504457574415857318779174171543619193768953114398239021736594878385135842123923919736493772497941e0i
+.440767561549046373598045961372846992020246495526039157709569712351007245976791998883335032064113928967880416325769629088724176570217157211995996331903e-1-.394569238218979784230145858703320733898086724502001171759757033450348306338357395193392040669434264699246370571521244737618389458781153968658436124330e-1i


==> solutions/sicfiducial.51.f.150.txt <==
-.617686173439962264004853301104141044687369215978397114862533998322649359086682339515264799146440979155413280455158914464236592660515867012316623832598e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.537016965822103501419693112753734196064322042615384746520325779661944609926719577889909562029562598304553934796500926186432758955042347743899117531655e-2+.681972984492700129824815730000897051547492837432881880808273554196682095431635588531137807633339016989947762324129670331850885504905988191965755588710e-1i
-.146875737542008673453876002701733381825554349525929271119980357635063228808759758735640973347552167847890594520823385222579806843750775502544566169958e0+.245255649407486945891982020792300234407184530669349631225022442749505599699863749031675884876074753812893189883508023854489847166810526771257878115199e-1i
+.285959781284856935336858471807946367130994866881777670674479076029187754064441634101920514925442556196843276258495316883556464936376898990816235295368e0+.501270574853007868532871962505260082130711016494414083314023539599722579235797679479561435666224663556026644734842138276948582153628155039244553855032e-1i
-.245676372587155586553248749182321227056903485853451334944358505547233329386610904981043147058754824143086385663776535998182955968732758110616774155677e-1-.114065141878910027470122873717559239255265642945494210796563484443821728520676594672248809420510490146066888914090509939262869205219206728848514380330e-2i
+.232965748050242897365602619624488889373014272841018650642011768734799949009580597298138789860646048586155668561149748778012140829795120705613009650789e0-.260158812135841430036011899042921570607443659237250185878618782693321353748891109621777124241358689761647949538863735528127403457296130957551406620069e-1i
-.679096836237358903131133078815290433567491237935954863933197872119536659783349050558200657694320974389523136507391447273642817943835341359052287779190e-1-.100081251838443688652955904738912378119562156774330950694775952119332522801236322531074598119424051697159810536028903200845362556958735354350694102190e-1i
-.734898043583709597613221938502478275366414513956956176457586843516453992113538634116906790653829403742287297906501964108023293149823843641359555259322e-1+.110399234488421186302572914596639035741709860749385354595447353924872378694377205642535764694184054103351975498583571597858704785490800444919881458500e0i
-.737975163914600354538762818031679677172525739425993902615113706264332302441168471822396838671592083267871415566200253773621987659858585223509683384523e-1+.132355594562999981075586247975575260001878976304948862256107469538180452722937460692333383898376213719116365226792321700932150674515810072433208088190e0i
+.603154117990637489573220675984998935269067020232449049008173858637765055153585413426350315469835843636570473016646022660399119074985660402023137803215e-1+.185941146012829425448925001229828609682926444624969138057402587677892889296796953946993508921115988279511364655410212684031326875191790608029172591549e0i
+.855921860612129652669885773633674455560733582073292556771251949608680246172547265108916575715022940856362076105098070092874432006721236562570060933306e-1-.235485125796863087483289287613768127551690821948864320545141805131213769613892536623041976519280704753032032147298014665060431524562314711643265084951e0i
-.222168860892085820789528773013792219222374847495446191543635341966743792012938157274226262263539957725279730873681504300363244423643168002685063783165e-1-.103211779908536754506553309473196325753382884611736145033339352450703879281482093078452429180848383722714485498452503923619865611709290863821739514483e0i
-.265494423213744031659676351583901167764416300547779447003397481981375274635631641421371537511634046960193691013372923442460311034334261140182463517632e-1+.819390086387424124239848495081565081261976926928441509210828634869323062892809417686667282619600697830954382436080421058129815119371694785181676380958e-1i
-.136945934700775906680583426747108886363097206685640202590680970662092015788630475495674047301410988699462056728109409786242596361539297351980231148746e0-.152722043220349240582798729744989546467577550686586846952446054086388439032422501801931312532313901650051419864574084215865715458736281973165455363472e0i
-.265149892229670646492970706121486134891352794328242573809213354230565894615541197680823682826615041645511247458699132131452542650559414723838515349136e-1-.187751250981712545936513888196747971954789706154632378124101407713368889270563178307218581995442852352403574784031820314096575465950580397017495710094e-1i
-.699169264395231193232749736937583458554566677808243727936805265324966927425864906246788650453653190345064854383777574584832763058972588565272749801257e-1-.364973075682100352058876974067846491081264732677565946947917271287213037009529834625179783404432178486306555027079665628667649264224572927002816458743e-2i
-.722831178787195717559063417168505828484023052722308760093271136030277418366336989003491168719847565960824204298851073030975111902713002349918298840074e-1+.708983461525164250689305154203416068059609880141132310584959313607507865977763614494949582049949295562089599671651059229346536730078241377823054866766e-1i
-.994197138718983704515672914996393672375015008534000409676492986518757300502279479607845458997763595535607199166031244642184094310699877476274902251261e-1-.797199491206802182496207413837533349406582760924221348450472369718166501097348863539986027058869271164250739108075545722693186125626871863330078086595e-1i
-.328710034058471277671555312381862699267029337546758003710306221657596491437607358401212770098504051359764271786751846686594008244839856050789215544371e-1+.319020865538055523864689610982005346246266829277262298142037696335142045432282605424671693104593604268005057482118618607121960443062184094202111059107e-2i
+.141185278533617651974839286643942948798671203618235724330093287599853276881248630612258820216740074097185979613387724202012370302248182131896050561508e-1-.114760344674487371452598144000419627355363503559667033727665481323695222672252817041535185031032241105956286774271705187875898700676574425908408575219e0i
-.419772253430065030484918620348856115783788892737972603808447270146777373908084877617294571839007260399114921166182203979925118168311932461319156187125e-1+.940942816295870993667863264351567033212007287023728651033344235983831115066254936925054926801796618796726402002157577628322867140315649379848601061008e-1i
+.118358462707635649402628485291969758089182144527574650409519975986099538708314128457103332670508980516390216546946826721398663189001488236228028131942e0-.761349943150176404930483263403519837242789075771208349584333194497926165066946198765856448249718270157754311498668964740318974175917798456940376305799e-2i
+.163413404901677518761927565613098847066313009373625041429490263589441830773092135215734578135779026044669772317852682782759692922945365997918819088533e0+.550325473804926054266224136652645415433572268074192935019120427353200307399505397844462384149048624548150860770746750396106200129128719192764554868640e-1i
+.171738296472323077480286903927455010020441944359109374132558039667120191052249647777060979727989026908271042652497310674951733451034816067098389450565e0+.132104362922255466022428047468350820111218029940374184977122931116959821906842972776319349587172182417685670508279446501185646119310340286434088539796e0i
+.407590674911817150797667964823363234415557737773834229457756263771317001454552744871553546756611775793948867586450592902447864347764500526245114808927e-1+.150304032398608636536993340893731867758898313769185675644699756202255567713171957701379625896081208538045677808050569221583402322781907989652546430127e0i
+.498285631015881726360817449063474019405074063733756403986766227798786315939161030336867513340474354918811856802531466022031656698050356910933492640642e-1-.977091812910386827778017476768719502525727128860907465634219713274058652194389466014587078878674023033556891046525994869017591096002138845942634223136e-1i
-.647922817878438096774548300867702654412557954825391587717561637859870163723389000164468772340582771035179466294759163026241762275509602731261996076103e-1+.107518753327555708561295661232529384672959410447679836436671796583479076035951589893361339930262274976654987382932391554797469285153196845889228085667e0i
-.211184711882256361546765576577250263986169063670418941384850422793115592116864223850490569945887975058545525170842277636138470658397448587698830583756e0+.552721367600645764534137207395507316701444784967823237889512015608574018474216875327410702563798614077914593145730043082093958247943585250826038096421e-1i
-.930851591426721870002226725323189202067860581721515609969406168613137321302973509249376305598308597252458819959028575478788317888990841271206238178728e-1+.116858259021464784646196129461723921970747031880562236155701607957797094534590227270574974015612876184829275370160197022242324889916116142538354764330e0i
-.874621745105115735960374043815826733536693442031782745445746001974599881350831531685953009168855729525988268302633903760672241758919518980721209333283e-2-.501109119660155238299931318036063444561304093983353998546289294457714956431880899153465674436057103740959735923627077060763466035546529352273363267032e-1i
-.960343149377231444884143549751759265941114118620149608977477163630573378584336177973182733457172368723616415553561401255461417329566882441454718386984e-1-.550076476383407032021629544867226984040020361294815890739112569374001267753442304927115041493160615267613701915450056133673855439997572021489820889470e-1i
-.807257451578430461716868983213007603669613799801583709825037018021882047897812160066278748563517241179709935634821994442564030181802623828998360827887e-2-.342390907872677426549421273872102050606774278500176891670487601050435412171340723125182403571871540544677795214687187886002636805318012460880409299260e-1i
+.687041525162576290592466111181577545755530851472973737062286783502363533522093742936795410789130416887367584310838489277061550956518342811068539240222e-1+.650850151727628246080607705302162811445921683587411466514558318857062533537163120868188924546468686693828612457090071200344133435246562098695634325858e-1i
-.178245004823477150941903320955009287661538422938600024390890758661160132834584243059535190554941276674181963494233627429649389137827910650620941735140e-1+.190437214537311891750097050731377011921059012008370965436812781189013679479631816190657862655918922969229691699692732730491456306790349842859372405372e0i
-.171283838781379899974356606728840652541577363300080887953455601718325554086002272604577335056969673569229374210424620862995766947481264558295886673926e-1-.927886119103839299823816754152440633977104831368274824371894549562546494336338116362973554247777221038607983670173079123820047503658521111158181008358e-1i
-.891364672204942295030203179433642614193215669478696776102342557235661718883132833692505073325367115335191121228971304533248246686918308067774771503786e-1-.540249138680235491731456164740944134448843873655224135292287458063872416557916207886447318692998791396050278291281089493552366362958251658691582861642e-1i
-.113329487502901836927265732610591620023617424944444084094930446270751191516833518533287231238118083675598583412850471138498645677553856817863685407903e0+.141917334473909978143975525863194289671580035179155017490999793065482752478901734357067862224906119814433309228681089818685041305342153480314597932193e-1i
+.135152531724685125537816891428894772578047962398576922012039564595124423850924253603234362571707823236962042414706483879036623324349376968764227124678e0-.495746964425633934235993841081245154505161749704076802690412265651846005133066877748126590971971721458420765774111393870121231626709944115456362562455e-1i
-.637758375910641590213876697234422260631624807272834752758261191336399702992412102090850404182272015171137838666645256746910421938776013905402797286306e-1-.161986123694194463999811208372583697528460631191885814450580050430845383200758912102610277497208761288254169338545582361310525549525210089347071449116e-1i
+.111875487754132959069067906983055428793443582453903424159584549110078297616604083895894687502265755026790623964409413230511944067250459831301775856108e0+.213956530531815023340749380898957695498573261833296224279220507488549472060477135346803424416708134307371445402831145150631547973952287903516344999446e-1i
+.552026454825676477435039303321420003094791670937878229320117970955093097093717036535803299454423436977227763460111420007440562869905896180657633855844e-1-.157110836412281960461090891019740128145171766248442865925363540790038376450324835826200610711150819493458751032152515352459077875985157790326812583961e-1i
+.109512513690199445326118988496288437004333416212887143364942593677009766404280340926235187502193390018388748724817946318455003702668728976014110022644e0-.117456776818979756947260187996257647305365808577622361189198451091427148299655231956307857203227456346143547568202974671701036224660351055707661669146e-1i
-.385970156431596105883409428594124586548357691349636900605493620467879140164620460483668502560214072390295236292700745634741013799036380283400406886125e-1-.270642449456281159610933991934098514681888147482255524777943210058947126516446955807943107913365633152617184507046292863993787005071388841447278253421e-1i
-.121329654781686058904683409472329669180689734671434967617392808817748312697384352149105173595480774047647310112226718537602727328408702985029216808573e-1-.645596651163020462939432064728282488967476045075642548206570476959351528875341253569583409930364676419197465186201620504441081057699628473610841648327e-1i
-.920997361296448389818691861984194747298090028997775129648325865796965608264143903514581335853783969869037986500600678682130474973404930273162616939729e-2-.115253985700689932088423119442446725423376157762819719454478129972014756149105818285523109306724039900515832689875647611787513627284027464707426329017e0i
+.195390589416951985241530631845315187271605615478741217646365757398140059397073604691785274292901293462559137318925242706643812349383710079336398260499e0-.194040719626693070979488141977928739789014353658798244278505277858872174194577090327333460200085461795343330530928330345066698374768828571229434840342e0i
-.108384975164288990003161754233315074060246799357914124551475146829011967192682592646397040720268238074240818415013834897400106246776456247032509459488e0-.660577144235380500938484095860148334506592756343785674863156144533809122534058800282359436745809986830089555975595879310535070455161521396921052247458e-1i
-.823486223973509088902654838805252388694594189446136519822167012079386184211322149220115885776199668097785208082923335731884664441246051996146894730582e-1-.100505794915574926655862514869863646281942072165429277376106902740997795495081516003661981440424565134785744293409316490366167042940472675920585260682e0i
-.169068561941389443691042597616292872511305564779069370775042210192761063910227329605451831416278534388417876961268353822591900650589570026800690920985e0+.112460628897362342260283239331574765727060139745730677924505211851982958938366818425834372665571795369646874957159737106581955529053528666075478633783e0i
-.459069126988551542259088660735049454806448744757853924877881273867604430412600092693448140328232520389920150174138962877298440805637565758943364729270e-1+.169313856925131462584176446302525473773863349339199222802091033483518151965633429191603590388563087087648586430978518936388935972414737221184357238817e0i
-.604121413325813458984528937813095816479884427203134308946670065758264669539960228762228608780205581905636167141400589350314289334692806863264540255884e-1+.661095323495401356244788324017381306086881289328005853352751647148037354784524421623711688101789601039019626693053834155214767138243029583071654805516e-2i


==> solutions/sicfiducial.51.g.150.txt <==
+.155300903394664982906679870638835254262435337127276501739578076198945293855540137471699889807925230352997948324292246414563254357017131925164490477510e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.778510553171881466387165720006016596902642017504414267213465107914484232992591051690296716500498547048669890455745841709739017437403667948208438667136e-1-.456905850501210741994182644916523691495736987407357572058949149817208646529306414527215684404199438976717632030995817021089163286220741142034644085868e-3i
-.138598484546931541329108071534014827269695512432199069437192103164994935233289678949278069708568860263976770444005930920242774326636172483009248804637e0-.974712833192466928937817241172306969566434357574337370389127297165549613746882219162328205720948532282924885584658483699821625545683045333232426004014e-1i
+.667761235143413849547345206657316894213683081221207576880713155116685108366028485312691329393291175309921185132167368453514649827467797747200231731947e-1+.307944154182102541710555130276694175169902190671538492780353006408965266580629210822267992603362173018808483409609014636451168403512571723160999479211e-1i
+.444261912063396276114027037090407466132463714354739394867728026075396393974645070893394115712398748712674014235543996125081010568820993381513986362576e-1+.661678560314228350638552838112622502258488633617616411719317208296243419379582821259913534032978258093839308192521519015025140177424935493776017714737e-2i
+.206488859334943123573888145858244407315689287162288601221714023166006720035608893146181349629093227217875845504067273940465851130219969254098103440389e0-.475462498194446536750262418071955772455859456475553478760182882955107866566997173176780550492229071501961450601438493136483246850413291294919065854197e-1i
+.491677109967559030389297733549987600244403450804892438893311969661953039153949944359323349464401902706127925897071077844059083802979287404752406487671e-1+.461882612868960677763137765431825791171372028126832558710001893828206001866259015542207981965814904979747196211370611284693883553784349910881628918024e-1i
-.156475691263850510240861720581094346944284477274968586563736437096673974979370549505926483956332391704361294523304157799918037937128566053846827147208e0-.882650219656329151567212396412995541974646358586049296691780695879223636145507117881161995966669857432487391379163475818685081291734214923323441524516e-1i
-.115912291435756746614485870799610350362425681238136756385782523712136732047656753095548236762957057457840884091083914899203341052346288413428424593318e0-.205586084786647142984158703980388357965770864742398337669094502327285169559722498340953601375362470985389934417751648190252857855720399387998045281697e-1i
+.129490936382195062469740230085632236346316787308403188711794488927958468445669504816891133539348608273448488485459497402319837365509110282280222296919e0+.127212819054748204026754200390377319043637004221055970597584190316423590615409254481039616780442773329391799639043657245898164423334034190281494488769e0i
+.642296071410627442414114234079043044427006466253118060203549549690547039093971332385855420905902287104929706560593357005849655705794186002627623606188e-1+.294880462925331316156439262621150635908290040805740240645774830729726870068040506189699571030890672475314052442305222283416488845605722151781851724495e-1i
+.283840936407733617156285113084556418565174936258773495423557017503893726193521643993124987286107359400785688421952385790684247161404161603861738706697e0-.134095247704189130426266557839566862626451628554956287016451863634504754077309483568486965926282647662519145223168283931590242010238990749441108990929e0i
-.262421084270117123897239021195908404303315536957122997216187749182160292423674998446311197521363074554561951332214034267106842192659129106198247824233e-1-.137714903500737191603509324987532445817017248949998195471060844567806228796646013080381289001647806494869152409694041589985450199205444822439286930976e0i
+.435519783661106431773777831643367275021763498531160846266862686245748347548655482883017876741156164566606976215049700008947705174437856544564430748936e-2+.306328245687885892874991731670829963386934534378961692701597543559443747659238928737945345184213067151831790732968719787051441706732132236829984383819e-1i
+.132363028064820353329515657924379946714698682190581800724762041374754522219696405712504524703708356613632963564233819210035459519569328790833951018239e0-.712807774108617477129028851854683291682972057517619179950051644822763884585410579266342056292189669073416281122569786061628231681086689407665322660699e-1i
+.839573611263615486808899008623912413480766960141677563353683579060444190450117616083091414181143669912648880150706178997812698552652708521172254660834e-1-.128491625369514201319035385482284022686043532249150398982515927241714952712884808325674384314214292075234920158454282078884428185979330364100640056662e0i
-.332425321741318383903894619235200005251792190190939800454764901400852098911763369258905640517690842872949785465426470905149082264362968611207793598694e-1+.611749378643420864494552385552485082235773717204289255220845158437397896169521009169876069996339574746073669690631360218608327139918083236351222805632e-1i
+.122268541343651462887667034718451259887262673024577648266049115654854084442191433165223949507910812855557772160739544068352403986024988715883030502958e-1-.588566071511548448247154906158421406357542585430863079658756769300926285581713867779417731873544476563299844123217017573559901273707711692273320348873e-1i
+.134550594694107896093566351084885093582838092461548866672180636653510802403208019300071100810237002064221217204995614988147909027566352829248476000904e-1+.141625015289102343055150046148155083115707371657456196298277360433351951103541445130810638932495766329250025644310549205257132418528638937648039596895e0i
+.865911645472764413718840877386240521635209370697500627610468323490113007432608986466264499212624952690290840460959626548946216992152153637527301996661e-1+.708308796117938546454674773315487630337995739169761817885695685347314542820779692670433964395778830014143247259527328139237606734956088825805011696424e-1i
-.147197097715850936643500763773662869318302892145860472734938157636751821496525755668956708143948760564247199026394714868023614742182649325362327257084e0+.643675353204732932902574900544458005949778042272665968015677730112242178167694584981227661393224506704994718942602623361110884602982159722394083832741e-1i
-.245557359315022260773989030876559370746696540548969741189119135186382171889115666726593098709254804592451497864908881491550973377278778381490989469250e-1-.712999284483788546552659527618473075745202225786573519306432329837448045248870641176768245950822469661954218175429216442085309397448041167447412805819e-1i
+.151754538662106090176934671000747098397517171836024951064657244688093329962283985252919261764803337447693257157774165081609178461131710046244069124943e-1-.751479373061411852796973113596364512358037433085521762957045378144017758206471924587343470078144712773943328324429354575043824374984033480656899193358e-1i
+.130290406579691461113446084777433519544781457194166505088204162505702596407519829194491490513348012561689739544840415230817848508138634135641608858192e-1-.175607913266463147179384106629157527359449422829305736783465927868293361625464907378736897612060509678420430694881936497100517075285821446731558403980e-2i
+.454912569464479066260316881059477666027469681529261374302924582424350407011795797105793343676646608816151278879160882925743472426589744155874839323994e-1+.834085590497757429768902909885318725179192125686280623448385561424784656714834390210143755674203059116217640392243963362925818973131250893710099476134e-2i
+.104158169436862688611678799724400553469589378597200654195812656863114843886424336576239876301093963533266451988098948989058387256501648247584610400908e0-.839940523353124280261263970001011147623514970256842748000604376478332206927522597392623380697328532483737944640713153629286050848048862347502176997991e-1i
-.710293500017522348176491127101314263269320092340810099553449298630066260973401304749822466145651097479115650069363040081233326082498169551877936358603e-1+.916146692242946933325071571201244168917700318246108391084911900269381743783434430228046236084974010332430935425356152819411687702173847111281820688618e-1i
-.133453133025464168728861400633017534640493540746571381944120145944037408646890975662972240909790167663337185565401122302033038397603818035459396930415e0-.586411985891441662541037186172658871572230346001475231747050168800101475499996627474986006551226351439987073855746815906873008435340831215838933161190e-1i
-.177116484739786949579993491183439691063241325724005920197048136995764088888612383211072332127703387205850392573412302524443332102839333968077575209199e-1-.276784135374522004328490655080208284034142871271266536833813601069106738938181897635841999249631354573362355783153692669393855596774995168871822621988e-2i
-.353246821057159229955326711702592527249285152793321280542275101776218455060455278752561039114897078864960782219157237503054941836519191886614420863763e-1-.152966612327575975517518325171734244457261709459317567899808961660808435823198360793065245346288213146521475076596102262145514784566716387498071991662e-2i
-.622707314396921537532427825148209542246519062658011371652727764564520940015506683219297027713346614827881152435863829210060879358780874230396221258007e-1+.547175810312839042019123701864147957994344859570847486725777313338933047659067840570755932716704963423365556195606862860951160624020899541041406712099e-1i
+.130398150749530664552263896918201006754988798024051891393472229497272572471140143085508835397306695762002370410638119356996734802280103382284781380022e0+.969342517861597009062900682727672981566434333166733007532687615955794515092647242975224587220392833907237685007821636578222479769105589160622718764780e-1i
+.186089572913370677649542558474531720262081825947305227662713587395596395780103480838063839929670663621770127723843249293695679980791993330512513208775e0+.100292723476363448995986814104418951121960280978208324765002925229388220776162298273405580191159178980597969217588443507788249073400818986628005093963e0i
+.193387598167298262548396940430571466632235362031833829372481869232404920225815789775562858726742484051868131452008130299033097833973110339163026916475e-1+.198921541022836569303940943922666106695656583555286296628711576304365036008392817881026591159449503744305868940380091875519990573991110934486928664498e0i
-.101242242025571500006257079112970449415080046549980488044118769663294681752280240620966403595880798585163226969888858922146391969182635445772763930157e0+.874236593103748957186512777334698532324516960734836207868421001009130632531657076850564170422460665900011624540384047471852374928825458724548092210688e-2i
-.753375584754610007565388308042843181495603087486184006734215643776979118238408479182574814885285140454985655360361532874087970063831064479598085652156e-1-.164879885962181550587021769704283018861252495351303315713261763645662578554378510736998936981128147088919722586394685693585330997803136080514731005431e0i
-.181658253319092324543228664754357238341505707027620399975374173009773317720709624453460820938670158187556762759473284874374071353152976576969985686558e0+.691397474907637489529510812451780812880553733676225547649941692480781670005128430106653459461306793290522414823767707367475564351169066966312336084000e-1i
+.738997685575708665131784826615569956520866120852307224148001804531400125663565042616317901978998356924303435624760240654651165306856526595292684168468e-1-.304652889612972269389618107279119356379801113775807096823449114325969714368729732086050024721166249442860589703352450895432607062810557332468682751044e-1i
+.844075410017368453391277417373624699281480527390997988403385094782865808645001657802063474047026800563523203575305098770617602074681205671028536847357e-1+.238367419644775016190460017825447654128412218555946068915699528292418800892003191453331969849428500798250402103483741378276951755718096773989047948943e-1i
-.501863299536647310335365831400409233727949407800389972137797695965542423409740866467787661960697943504850679327258558869996089065977763290282919450286e-3+.922360206958309875107590369397454993165287797498914916341618437529133345716096123804812353181482060928617894125037203904861609529069985563421939959582e-1i
-.279068413454359754795659032264791838082437867247328715964119830371728068232020316733597017776198479377720833781829759218948340195154392397919284947775e-1-.112533683046781787978112082488637744937623028548748505867798646903683150491271482245582949984022227110666257057911416754302241300891381244530908083112e0i
-.388792035009795112136882078672997072448847611054932187808369579749284200113256545075007459278517081334603562847818251843913897338737426846173862533309e-1-.728438219224218517596695246379801668831062407815562230920452003300113326565134352589204192957090248717902445426045529679436503545818751910391668636162e-1i
+.209068472176781448507319325736716471251166699081686266735323352295023366828007702245590716171859372415619027732497382595549853574909125037888457600110e-1-.159192736110848365276997567029541277798122597357747087716159897431069370299650974339177283584750840761892497154629306710775988391743149113718093394406e0i
+.265094293251141982130005717246980152908567016386325702491495888655827485360546495087083962061467782168190725540478617102539353107973059604597163436292e0-.951220551420624334463778682187736639121864482371666665345840852049520954960090987176011939452068205416994765170684541429173401495064982417321932520406e-1i
+.287987549606826661206109691567869932313054160850317158596008866518830666943488363976682715734253858243966716297559152068523924226429228651292789097283e-1-.159358642599806966390213078548095631053040098597897810004276099447934172759577219982246203770056300659522685593999053520706261619353621460309809842893e0i
+.645708234930849785712248010450663575218670931536585494756335498139780526330653022132153590049060823901548370429584699656769032652448141153433202373646e-1-.122952538404292631375666638473447492943301994554733994154983178121109614696078756064438139315637934756749728058608372633441185860511251809300965310996e0i
-.792867063138759798167593347114949948540315392377917943047077623170372319486138784813964519671978740352634762172091711227100513491639622599078561801939e-1+.680941580350137979391789104343651063700461884140277860695316321945870345523199562648409632233031060106531295559910782601009272206041964100380318743619e-1i
+.603898235070826062481340183127449254298330699539449734869648833101298855373860998827912932635640927971553610685274022409801683071451238805331040466209e-1-.769062823599300528893998665048124080422546710951128111802566301717497206858357503837564728234052383506435662381192206274610830067989837760832557295376e-1i
+.224249102779338267432476764318513466389435035051316060669629784374367019406728351264621003501802290384666352166470049237036909796550699351282305853764e0-.664657159587906290794268977295343528109925130498512918462717884501667758500294076421590399414840342113618663282925107777118220422415558426267151716126e-1i
-.326542483387215162091210956701457374343134657494904197051352678828086180984310374754587846182948180032499964966135302965870616891910824021554308169894e-1+.990244430616293197618337400199904023670025215178514789877197681595368758926816795369818826920564358766037703724535989314744199154056420797380711596481e-1i
-.130852791559746335579786038566201674436156181232501251397371439054345931643437943676655962775000052679311927321127248611936659059844005607143133252001e0+.652328211518005458602223823185716431178130982766881030533237048627851120640487237027265404252822563150261616563183835457595697380021313610478151718023e-1i


==> solutions/sicfiducial.51.h.150.txt <==
-.299647191153060504616968930361931882009716937311470332482360821967179804215606473447736798855371877260862591123643501574111511492585689909323515422728e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.139582676165727168882208019185254087708653750711629773209035926775712959087213835844306242501335626538049502847305543914224418455336559231634957956318e0-.117721772627256149030379389619194188261222976114638211660683482881147423707420232986501637475262563717529684453114973757976387071958547504864383550278e-1i
-.129334987249199968564328284754717042073733503422310433439677252395278028803744630631757393928736232569165216228533936051558502803204992559778489641721e0-.303878810434271104332996052184426479058158902257820617360334578284401867196737580273037591239260843171256557340476626297476729281007097818704159737769e-1i
-.452058677936134041359198419775810838672158243109667659109113342465229240681592101933465576892957872559127674306640611746505162484423347931499745412352e-2+.726030450056237303873129120081151579358613787184111149804256199464898267322450109376659028943793575912606062288062074614756775474147869744447398975846e-1i
-.117929949396290351038707111346688045913784453509811247343167006365953841250672453151619076852235384887310980239988856332469903540724336877761580088886e0+.505885493799010389891983686058177926728042958823634224772756849061673988340409934284187334477881503170254652846539233339901492734708888972625600989364e-1i
+.115857983712753404582877253653562052090703801976164959129048109954862348734260349706615837949646894136374003289768560744228208576089591225545352628317e0+.496758238479024962825512098512974597248463517707759959123904702234897580056901621408608538075849207570438453042575611821113610099574032791477034917889e-2i
+.153524545472868985030015390173439052533582268287981822008562377853485531361164253767713737327973128046599000326308921481056194196379128230242624364452e0+.877809745558645070443282336216630845363000246121922188213127075309156650933820125466766652199034576990104540187472144063591247126326791280251529544583e-1i
-.119980088542001170927953621452777824121043712733439695764394948040028425366488790546530994136162114915717537762054850103402827738374580913870748772152e-1-.375186344910478315365410066155908433583750496124231642999399357708222573109420565682675348312527639902767010018163562208986208313590419318278053707938e-1i
-.148834416598377894022493341377496337182208868641129810859426695281208206671985667472343757163341387572664339160569391300462031820248143290444018530378e-1-.125109834354126091092879901628270776885880053339253834647057030160491178034761824672510815158539148992609553338731824439201501176646879582432351946705e0i
-.165105141795380489557154089341425254447259408945037809991926415114956139068157408993915424938340437362449664591439321266436382394580230950855063098624e0+.141171646693953971715980496207546633430264909291903848982852417960548473935004120984800494988585744726916112005055045330658473050098327425442340510892e0i
-.333998660905844711296411029661588975851589843500020282643732480164259282328256453193175004417615650271210492701417725560786787664465876553782399978198e-2+.163844455759276190420986483858354990152896246193994699956040268132534157125804200278740288695833736718318210242653636176854770516310910184476047296579e0i
+.135006202877733210313160576197662417700885545000774134688610763138340573443257405188414139856313628733836384161263638298074218939167761002807856062649e0-.630053073489822620521417374652830886280684163304816972824396445126236724245915958341003818348346618552587399338756310194960715652731188567621714385274e-1i
+.105560180638960984257475408454296161141946290229561562971684984336890933226842489423655400359299372578264533299446252765680882168850184034414662105868e0+.649989871732925729437442990619480560326142832775537166852659569249353275245906843418384448213335034176708510859600665536160312345099162309146873005197e-1i
-.371428972912733081691408911873070666006988186300528125111146182169257019305887490151616556026123854716180603187942407400627354869994129582224823607463e-3-.425467171091230765194975197387503751219136078263430596607325628599067713132009290639566691707878702821433744080788128866242616830832075854952138940589e-1i
+.162018737177356933931138848822325217532802959514852075642879236600620513824433831457097706700948940647037613178124313781582616588660801950313129805157e0-.259405979525364360493130380467881577320751394759466688830869181000136163743095568107156290871604752352299034735061032020365440087175449503966145193503e-2i
-.337234625818722138182957000813157884537821559969065246794783232657662288417122863366421435862227686589381637202358326078004024719446766932222349361797e-1+.527953945538699659409775699831925347334706776345434869316173359823529480652959574858858199168066210667678608252271931524724910829256857320203511725034e-1i
-.594534374058693802479462487472276528493572072880276296868901084173577883840937260569031227751694765789189233277124432772299069513159462682168721645699e-1-.165212731182517355934289689480090160942039101106708087280499789414241321722148574364973146816835069042769290976246150861696637562990622347422513707170e0i
+.224284170049794767059696400707588458953651745672922089473420232442437958914111625380487397249843435266937778760255609609165867856121503650653575410297e0-.122750743649191538181391364912078588842974485115574769799726663701678169893771688834971908129863156334933396119334007718262694442471906586583471090953e0i
-.123996656731706659118519705928507978160045647122180373323228616356970505021533924153101127737896603959639201240242410322931350535049330492996665648771e0+.776734831536200993531534336941077572759967696942620320420089663312415436209636188867598344674290017137766959076173089187352831687950679298078627912865e-1i
+.129459396024450382328470629040717803265097159684807547997615305070209964034401055184945139924561620863972628537600335779225706526225405885153314188483e0+.428287964203048404898042313155139694611263805336499697638141906310994746371541888270670437963739458844676132579781736552120933374007628619331248416639e-1i
-.833562000322525148609354385286875340009566963570898597473726356044188875433906269054220431015977934872403789162175251151622044201954461496224135331385e-1-.457446841214665146210215639123390060406500353517700622615525573841028786457239761136080847881800907672037809584979403498590565400777519901004639203069e-2i
-.641879590042824042826794711485769668787441816270079304923431144970884262787428554183374408685282124466860420071660970352305950014107000973043496985117e-2+.984829937573203644469381198905023890426939570084579792817222731622880247554901391558411574310747399225542249217793567647828476822962439638805558131592e-2i
+.151241884516538566951370430254604166119027385479127514247024715655129056725273047883055588297850287660591179491748891926384971700688121383337199278757e0+.155609975850330285317916653381585918695176155236995206666406858231459375786089715117350900638614219170735821197017765150304677392545258972759666475462e0i
-.475343193279782574493697430343998203378986847000866172314587660882681451944651425664610417628821520146301416343476837200098668336575476176085600630674e-1+.653454714276295357821859049111541297621739539515337666065400420005921680356921520367944288196774059541746643586836294525720822209709219332909679489430e-1i
-.322018737404896766273899340822539783315391340804406472450402127446507400685831905935489009638389972229616121889991616448226438757643455101270296556879e-1-.606309482635688322195822899289234926995098476311932942029508141631385426362682107541499629519041481374594590529914916976818586287431814158167384666106e-1i
-.424371056484551286992879299100982017895480058883834487387676430085661821629619929107960450991658994376565116512762961710014582195133783739658867661259e-1+.770378822599749429127072987390455334691757624891476038245894115284315963527787954088513477404488492968833399600911137139182732533193282068720061037683e-1i
+.754079714416342789299429589789983085127713271797754402353856271962820283783390399754507529995902652856828788457021903983897113556575642818584592092131e-1+.448344208091774981098400153299278930043390264037996771264958552284420168335882027968549596345659062516246747086241785698821396144116819847454852638518e-1i
-.146393992125026123577436839468255948642317443992006255223136037311906550883259629543042530819563062800821238358773835216958125366563126213322404391749e0-.288026956348904110160922852341271427319385071906028302292725227327940164708114236972104597828729928883124418234094771378861777351829573350364153312395e-1i
+.992241096537684042879199789753860770232640232459149563336418234785389034050856441568570675186928864705524908007138999486652040379191588632226848919804e-3+.252589000365654798110290985638570393422359338344881428793606438615466029577361898466459324156740512534520357678811006875980758430119654761488644511620e0i
-.553725080814281387529106209246327552309001372009129801331423349879037067282947038276562012333552652344894146330169086904180907657086069006729250123287e-1-.925469891342009529270908985092085865865686982655665840535215221452882696876601654080596430718133615591211139614199524993732594735868103916325949157089e-1i
-.440223124010475579572712373083055117403153110925090506028777901107343295495629444830781677464037425178097681833102755641029584163059192243814499310884e-1-.104176138239761860867293798758838558487430833952782867528395569333625904362438960928490144831306705023429253941469849661719811146179562290448922125962e0i
-.193798932926982501686093199521705131041801060751128396129845510165881235526587047772162996330558368680144657978427017948916832683957770369364308775209e0+.619712383173734958057186764255009768615397756322839343233584333172350943938520116589191126127267576511543648007449254186862680640635180119863283461292e-1i
+.272770629111010656836604078009351597608820542043439468270146703429834539132498092830941630851205324160985199922887324664496723424765097855648870200632e0-.117126166874870014378550656222780937990478926312205452477151904762881684222170568555837062238052904372426334529951392311466617295292541748546070362851e0i
-.571168898541943174249854270983954763872983389293091578826479601199899743524751624048199223929186173782179438932180104094063689908060715046306358795326e-1+.490024860738740276600561792220773292555823727146295757096756594098604386115406345030127705169484098693741527942891581968600933423455936882055585050774e-2i
-.101340873205266178888699178577497919004738149168791254164061581705846729528545825393698253113709242692722797312241836845058494993469806648449259274040e0-.216198597637712430518820118260136498086683583010381473199213362488356425370211700794392801158423546327353050339028574690661404881006545597440526826972e0i
+.360315278039866056870579352962202025893265263810975550011221173946412694438967670053448770093305011573330002011347778439882638161804432429155641551240e-1-.790257639991028460149187699560672816658430682080337180000381774002292661755651335825325425945161919739272316245624499063421849728354736537241209380578e-1i
-.974032323356330561296764802101203831252358490765625803366042433679275933169374066136405748412255649196598381041562955789985361490300660568006584531614e-1-.104131017688906607566827186523267851394046505934427874156379250885111408013036594431572947727488152786278256032769812041131349896011919246506607986474e-1i
+.225259616186989202610656904117709615549351010153536859326446757862348187216898973204638755412349182829979294268381310038539906693203978894935997930283e-1+.873804424400559842822645807603934014240891692595227380798932903350682102125817539921741296040739330410295342124854130613714190903826081711648652471896e-1i
+.548766405587945538834943779551577007327163222244033997635572757171110504334291437985476049899537470189909824963987403479235670579743460499548331934462e-1-.517334242746244996385628738283823243046408307165974688358678563692380683261216674010453076445492142446502976430643258630573227536663212961906818167550e-1i
-.102767553958036913194338669236456851607074813661012436188310646760136236015970430584637240697276967565860465929683902635623357436269742830838492969437e0+.996100873469050496204236688125182878891931837226546583933208501033311738216673899512046969040389373735976781704719079213388605216331604621928334793473e-1i
+.706961958730377346544904415712266869767651747530650112793274630303102302321079448471316071122680109327652831579174102817269117299830926780343269486226e-1-.635900038496973684876715997591454968532335977430870231516028864554419932663200918887009411216549269605732260158978150549851215467867619968341757650282e-1i
+.111373296341057473203667609284992608081354455400836154129293848465386398705256139333327064459772294450501025571104932829459978995447199355112412945249e0-.200450818875063421056040965650040507372210595259606644231138581089071582262076479670722398109222157495089605120713093167723516817489021247244990234374e0i
+.795550109961226779697761134002419154890968063951904024068368020478845372919713254344912685377015282011747641139974870921869895750636085398305830418950e-1+.344944072578970702728611112512162272406223257932729122598395751965034206216821470264115793787075321237272492586792439364876884153722882872449019630116e-1i
+.343681021045643253972033501337786506572854802975091937502216282853502453724249741538474593652334939999719299616252340777873526906359497453493863584450e-1-.482913157494161495206777371043515818379134616017408561110346436505480821877606509904371703493062736775880739166054091526298088906308809176185698856242e-1i
-.402584963361964461120075984800012446622257850777253567333257455905887853923048934993906875374078538061556063001866791554248094226992681540612487126510e-1+.685056560805869870637439372567111657232768897802779264894192949204566570460715522239955909422495402629435429228151021259351549129359901088118030121685e-1i
-.705714418049163778404363043332321606283541734496166810487508701481747873453323700933524236475950221622332021909007094707584806941955138937250864129211e-1+.670510199756973579206469289153133678143010538397159893755803092261124145372280946354823617810609705384968595547008690486551089086076753327614423509384e-1i
-.758195480953357979441785000174528914562764650095509453534244450851246282286380234398085701556477170794275811609896256981790502060148691467294362280223e-1-.408152144596107804127715355870703689217802690355079962462956906168793777095346178922315023776738385362070354199556511798583536828535281551403590482262e-1i
+.293399987300176910591520461660567605313353236644403646171824154368096475219183005098188392681931726953220364430475465099622224549608825673130601922345e-1-.527991666170031295979959498990070613693859315000429162486942290879592233217744938731926764320124171837872869505219113677023428015634551180818282674854e-1i
-.143091438671263034191484629409699476139315618082203927091534015890787726694246495939526764269841873321832723513962065558222085553011195192441700725466e0+.791906150968265751463270515270441366867170179237322537587899614809842367141351439464922805893498433170567490194622571869632075938036375947806356099675e-1i
-.178193184594328087030892991111469774303937037057296500195934179889569069939071369490476227385737496028183091772062462108721786246262694644285129537974e0-.214217451436584545323030111875409996438427229151317711902020734478695928563824921343970386519848107853715795617781654428759965754191637340402316957460e-1i
-.770743990529502542648843838439546077848995522822281762570774067502959370791863412575259953041475784024788993929926500379836450686645763859552014241758e-1+.328684133505607943954806324659917290905107841504119981371416733669301188211889946499146052854505767539095158370274390671911687259723712004148231480767e-1i


==> solutions/sicfiducial.51.i.150.txt <==
-.279084264079599868655805357268088099527368229121086532859351665525799090883442756947239031951780575494224958551598938094710182024060577003757008860159e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.365836962252301012124222018208661590681460236079930523592863231287878817672632646210959006418310211630574995037362220739213480116465268262248180970910e-1-.231828871518065414423195685770156891675281427508496566107221351931405205929417312763142745197087334021045280391193923912554064277242625995196307317103e-1i
-.119618943053620948029020650758813529367758674348259512758471912829931825653899211720492972227748733223230904494792320029006162455775856327862621211720e0-.140803165580441727172556159638304573585262691801812310002807335687550960847124949730760905000043370042086264293923988200083390425122622198564650074965e0i
-.194327222313004383934534594036143597639152477849419703233904066801969841557522234095598622062861967878988834966446015339504641386157648082955854914341e-1+.176986799119135305322798202467064422371548342624135699014146640353022738863168033658283103947599091419290091399583024996328090864795133542683077439868e0i
-.889559103404968730598262199305366986515595339840358371993877128844878257955146238749823658258722415064887210712005081671000016494498434079658714355227e-2+.596649615248556574413525184514154762875131612411606898470105870251787619796637098265402910969696132993818676776448415287262655718647913487619253252666e-1i
+.478754962050813863108777602355896662305234476503446177531666764670758232226252578439586257080826376014610102595202322015561963145690790255381769498262e-1+.171649135757222047727538551650205106494406291213511372399879475244275321688361615823352476069832561559381895782942467580468543727964430680162324393680e-1i
-.453848992336349662472419204311344362326583112421678945309439400588865526584494922096069176681670735024718122908752879710605596733945626863356850425304e-2-.353170742426823502848528673841746384148954698924980262994099402045957306243611288854714761863357791695238378674400485804822716143858471702450166270433e-1i
-.236303366355185110730525946090667824632538955661505830045853681972512949411836307716425849017897241961383502255487346231318244116337109652744122173679e0+.176907567662056917875713903822832042971444548050406631966379799051398762372058484835498666233533924906288380221054350006579315105747711782315938788879e0i
-.149750848281990553811391867333596699538079946864091650487647537303681668256111832864848457895221595583829643042019148736042095955548939101594456604777e0+.133849855257427943777196936182592432823465855640061373199907111485952325869381242134163949932400467521598521417473917871106597631037237463433760989605e0i
-.842871231948028501097523884336307583304795359183358780470468124173845396761529225164216753775590180268093904103211324673689966105405154404899557111788e-1+.159325252232399931737283963860061268378866946988717654058254384796091874273142361373452122921161890583594722845673648814465026679255015280896593689619e0i
+.189543062972006269304320486473292176624007484009938762733402920889375095824479320234917283024088520821719143422163938092070124033519280339725720207746e0-.656942459231458795456279476856977841069025081605742372961323946701771644525149058292253896892263877924961389421932739648578592799952806234613788761767e-1i
+.179951034396277074451533510727277381931631452229460054531757948780380935606158971424659968488867182472294730655776873222410274559411676091772830797242e0-.109703875517668365509080360859856164853177645321531031851969764423390509537227351118617249153930073596800367551801016482601161746663988752349653554034e0i
-.677648106822485578100870913524117270537029266325152090372559644662709908572799331184589599297912290820495143952809588791894249587677180114646048943165e-1-.295305452823933956806224254905020132187395564190831999462495427253996683523943174956469989073639200536936179665836849276430163784492063615426450065844e-1i
+.965583627775132272812054028093341259978948860253105602742643906518478384882660725155366294839874728882183868195767478408833013092084537158705211430017e-2-.957603417890040862472244087748950691835521674088116522910173994838254856300553573914965309397086597946852331434756911585036853548552244412847586279012e-1i
-.146021106559357571377333088935024433236246542287631044648426769110457335577211602480249820316048565714046527228769793420195948202111593576582594370458e-1+.676994037076333807421568320661662969958115923407972246472613573318059470998753297692243338452912125455227504072972842526604769908039783925973909023739e-1i
+.359864541802844473778607616830593841520886064462053089365527579264724009168393553475765077780245720895581268683174192294740906262167481747309089151941e-1+.440328137319372288051698837846082837305924631981398614010847253241957783635721726490977787232916063040016412028875665639836577117704628448332603581914e-1i
-.475750635147611110627465585204577811811763561691106375510707534923658964941759601647978583205244384785035037503953812127198887346390133248652461001076e-1-.418780501522958062745189229157767750688222003532219063984106878058832017868130728789735744384233820742221980966881451210250955374651657508837223981175e-1i
+.131141407754812689319854281665101828824014140719545296361349534288886614843840022116215173661254033768561240308168770966659301062813849894226642569983e0-.886564910937037484278898283723362173892778773768570217336068115637720507127333215591810617928136258109296776034973528335364467616722004469981241829059e-1i
-.359334268552085422151710946574554757768085687938989126469430424449591675903472093114130153596960950859589925204956672219033550153768158533662841460725e-1+.267639072933542332076227675423810423694741823534348212497896659318583669504414722613228607524416492493627313022904333815728184722437796100235183926248e-1i
+.196220463700534639744527781086461011914306925063557097950525752449827237062349274811775554240508856761750812673890698303284600363281253637792031641292e-1-.136399126010611403464275955432056891447229855552941122889857401124341254863393037870816793972756659306558230246525241892524230740947378816503007681904e0i
-.431592171288671683884703275118408526165428246437148633490101949188878557446563930814852820171900762419491317717740933783476502708106359584808943262752e-1+.227620451395381843429380002025712971005664506510753808661363906914742002814351273455618909514779993106389145734029994681633833904405322164483761559423e-1i
-.787755449824459254097013402482440531929446867869415722559716112157586362422710722298838144843709704056349006741149866334724846838175893099558750157440e-1+.718365136944572040829840162679681577201039181912662868535708685459214792808258057435869785991002716347568371971673186621265763646774481144927804436562e-1i
-.514886136711791332780076770310067770974778458414837130311978813354676925804152833048547815435773902825376366612703442479141383663903680118331826203468e-1+.211270138590026818794809697180076633047065432345785202771804692044946942835572516684751905497230046669004261012198310411240549358157055094147793893140e0i
+.539549537245839298122928114491454175734076901728067161019540449132349818889048401163152852402415942526365627232286907381209143020745435488614329098264e-1+.156488626532846048938010857534989446163858937915972424225629112039614751720614271459101575917272276430190043060286923200153709793343746521604923078883e0i
-.106571263408214267353076801388025344515058243004143917152934781402305508758472834742237359290889419727470160626429435577817900482101071094458299227526e0+.396014217152480124324864154369427830162126361528384356836210091632715933909121363709143516785614223248944368528639190336581839885614415392208743711121e-1i
+.802956875953432357642010389719432950723844819562963469782794473243174956079370907027373970330483665414110153565442386764000868719073715027113929633978e-1+.531512189323654901803182000994740539281234455493481906453224365553498253064366820225619468837167570921874734797211101567343491353558764660110542957591e-2i
-.105654656266623156739667313725197401580761849361601075121302736401901067442827639383630709055285372337856009469340538614806490387435855004255471673362e0+.170417069277401124790781369146445321197646536730480939718196729824712644113765738128255331668135039245406739421258713543337287140105349374669969047238e-1i
-.218386401443345451523584355776512458763134406072687455992567325321815079907917730723379156843545485235342943784626330001984686553563838159651048989153e0-.664459353565555008301121479579694510281135963864921405827439601291980897848682739787532537857988215944987132347707477940139300232752799172214633582546e-1i
-.320026236542771692687355771631386627821472580742942588400169874007259093863650632638166338594568436516101142963629013162589412494622835982956253470024e-1+.155414341421318199412391930199394607339663339249882315084615924263951787953059163368223863478922033489722430928635426233387400826211587192090565510505e0i
+.881074334298657220615392288567455762071878962030250547262089072775512701226370886222172628081268337425206814594243674804320096788400748897463335398955e-2+.980030251390732649032906731017716912795539887117377395368340814056145592851931585428521595780245627056929435507347567079950328282143551807080030832548e-1i
-.114816951508810013272177510018199633029321307506591536180358380621080229875927760885054469056977250042091556024950104466297303192948973481213357708442e0-.488367200523872124012017021219588562794708995497459877228971773281115967988273585222849950880937859412049261080268375674853363776077484255961356295439e-1i
-.611084510569488630046111079143172828130370785060020118183503628314449300322154822171136533482038244739635778470787726220374285118594643905028676043059e-1+.224708522108793406237379667301237744275538423143891193096071212327114807108490998077054797203398274966468041935942988574318306519628529002466740064468e-2i
-.339628087765506514702296859246446936789119736916956318664232086195583494137309263787787392417805528642733729878269083288212846338925375818459986739851e-1-.863323301601418133329744754555425718067102928601231081301497014234511021986043745503360931679793093588137928148760125052767774400757760418153950390875e-1i
-.153484307615976391835899554516755345875081909897679028004101530278070409189785939816015576106495667149657045410929580259252565167393323354820588084008e0+.114329833645556922391397399799409877389649843362881252921639041038801322001677449615167363647968938893665991269382898896447191335607913697204673456009e0i
+.155296988527767574603186900162196078142631919347920576303632025726759478161563441236489448091452635547592071371136381522546487244666884609780555682058e-1-.987937921680486730574873636538115657427235447914304581609987743731433199636828301918759715217846195707829319415177968522701930782069907244149792807507e-1i
-.530016616103669247359284897457348416079583615618312135617856249200687408653228958580195118059017608230127253203803871690966776113027761869151336878775e-1-.961210973692105542293122299018914205279726860076162386583996070946098391533356997877583242377162156849892692778768471686773456562076347391581678093077e-2i
-.721656453840745169217459242357425546955550782660982174078872527518507741100160944761030146927909600775073500342053583495699645893619637349631532887144e-1-.468113449403859049743897381810374626208130946563174463060034536633794563420937512256284357982842977428402166522957431285537639178979132294437253115667e-2i
-.173044769340975585366071173024613832228046723810755847050548976282556383174778967020419755276236873905135211212448463991247755645767646684533589908745e-1+.187896624631862107497691623758529446978321191996064493291688114557593025692011297030433051892217047334928177216522025046410129669181479954556001609673e0i
+.230612240776330987183064191494248241967266877435487126213619090407328406434350564763659541674950165330432896480529764770387892298102124941877107451159e-1-.334596119266948368787787103844309222424440202752085388116572414249625020729672431280897413924272973842834030709080274895670251150084449355632602225266e-1i
+.909249730961727138167335055753860943681522644929881533291947043009613005428816516220722150951298240111848852877169071791619867314803968338535924950302e-1+.880253200568756835399380934517900185167447967744887493660389195710031933352193973321829383821494338011106328438323622071345551932169055266265918929899e-1i
-.114986120473843072112224187422290898552279560722578233877771033194978276214035715024834977662016881462794211526702342631418511144014099721578519828724e0+.109115190407341171765323865641364968333990007782094828379663930587665643286793060107067323107136570943765645397173351343422569835395606792010572907560e0i
-.693487166751594315633252128546805397381662543993063660968024262098327646532522962162661985476883436365410866590251857279867336833464616090558115559027e-1-.623460758982000425784646272637932447500878703417235774443448175241494836563536679615121836935474098809197963896632849925391960631818780207583247298225e-1i
-.705745446585614744739711415704554433170958925205817651125052650787285759451422551788604571569514054197786505756836705388861701836069411905773644123642e-1-.884447488624785724000573393698053946520215183360269078805144995138027622235971376615631451577515764649919479385545080542950541088500361504338584006901e-1i
+.837041153932783318149310464126655308833366763109280378281769485229712335566811074364527307900030179554308363617047925512197236764353291503289384154966e-1-.738303410115286228992244877453286562124317876665244282494451700547490485268301259897048024551599007465666169579002415733646439384489610649414383311103e-1i
-.201001682266000233561294868073931276054079017341755554309432060758187789931786959708478145782775333164284546979929678631563513867648838827280164546619e-1+.565134408696469799269666452444084434250044599520100972822376081625005875369362838684060829234564960146079243098612700800081863525301714444548559630325e-1i
+.184979744519191330151065736474604992111952946005829600654130444454234843783951084020447124981462621921496898407087212792123420445785337099625150107539e0+.118308591874853389951318403287088444857794346270427823948958864607394491983743951688528867717310875390133039087077527785809873794117935750490391659061e0i
-.145953307697513279463724727768562890205353943180702432108873973375579691306523485731346873577355904142911310557076782609353873695218770828948556429550e0+.206686804993199305808765342284828358783405291678183941236855274478367258733952739877178803443064042959053854600392687488985337647234127128652517321829e-1i
+.205898696436471730575280982207778392881692147714436104439352228116058055297265355510425261812971879731491653489681943780611529623089528940676203911738e-1-.809092118195090829158789595026670817200442465309403462657806440868067470471959024283841834650979895431816663221856287831945432786804795923571539833796e-1i
-.106903321473652818175390988564738131958771488227869084443627033220065907507416526860262549642070695447032285494185227766658271330111957861705246416590e0-.219124551725818681124175230424026126841130791205107694526578291609412392639806913890177166435237226466823891276613657707563079990531370241663297022762e-1i
-.169191655268148825528512973505656388168255638067397971302044978019624047072001931059728937639849110347461226094930035221113106657519113212718002821235e0+.292421221535412716000812226722147993817653431769835301229162060063385871315794297828735745477342592359816551448788317605163576821493570861132681264842e-1i
-.315236757217313684857397381971788197330547295309385309592789526742778628670545669039934688603956437441144684793373155402428140101077602611307228588837e-1+.725851136132539105143526249732441504740467536499123422581180409928379892498060560313816266491850873599904561021376336885142909199227980514998568606698e-1i


==> solutions/sicfiducial.51.j.150.txt <==
+.152785832339392164076351126540780152795133208291843794558728051285831169589955564859200850345871427118576901141487605324919447010248629481996283541697e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.979211858172562561381967229422812170135241079467662176947182429938193049683522457287767290931842326261200161759036283598814463882221665377409829927942e-1-.184068322990592950228470282137613419953555179957054169936589250415061170269412359955647421013547991970544694836567166785542784747414627189536877133166e0i
+.928003422040282130284565212383977925055377611922550591665026009115371244136793837352201824598938358080689192913637386507301580946631648904218541582924e-1+.103571426447213071477119377880943188002289214468340517664380708674809445937301503735010363974954237673859101591976677402226372551393896724584140599190e0i
+.116774556897626112330223659626791488272622921772200732276224853322866782614231958588456311045710860930925890874119459466057464994586802333787065122088e0-.790325051939311561022895037780543747429443601495611089375436838610677499455145215931830061769766177624278553701239418868303475446895957622639993073684e-1i
+.230911856082648588414911980395843678285894953000695883215311448750795776611731529853910976745290050376335206392269609206533615789727159356568982480495e-1+.864778320970646204679451953412801767724828681747489412924886655859349345525271101328458176099779701819187791440408492290452244857663444170196953180242e-1i
+.583932771898414141767750452877183969168795749835457608656401716047691981720749123587268994697526223322147647667441113873329228090072259079798245437292e-1-.433461362813157979613708532948160856280107375592645291149551093545262782256509805691632195341531221524154911490403296288979836843359852134349351359639e-1i
+.431464207663757561233462551044883773491967480982625474602382544406141409951819358446066959770140731171592342819715173860003190214881228262709417919583e-1+.120588840905018213100906015545874188396328993567705488534955489983021710847015903978693861647829738802107050314227107773210428759955758976423748448418e0i
+.316761635268366401657755328535749014843728508826612792807520080903050364976321209865103583985357030025799718298750896470907369436209196657454379777969e0+.112962959389008609176792660774704068485348355206294576202201919633703066662693512499165342598637237395181880065874199433284332263329996167703314233379e-1i
+.932161564861086527204108141826409476233408980176442350082118372715522490806535699742267038979768451567516809031457639300767239019705190711950809931579e-1+.271113523196434325073867813285644778802848102257808937864584608725391561669762438986477364557534517155419916182791538852925383889222855037553932172299e-1i
-.129906380598977047807333545346862031900307306707721985147279411673120647353565059641811858585446726872137996169570830209492760762075986188396585679695e0+.125030900271516613650831174723425613798920428223079618557807644123400062090299234704255813981303507120573902815911126939982577139218193226863282583171e0i
-.998379754154184835197529575554779081153211959310673571439012562000783450336777991562563718722518509631714037032669747688133096861984873394148992350525e-1-.118539894784093882989836698023024354690883403589084574403842695683472024620477453595457551170091454339242330324873002156305389208281171417253245001887e0i
-.123911352276541967228804112039304239340399435519482122466780271800666746876628756495114549476174863950659108014316181652564163307766222355561743341303e0+.663840641867075246317586210584516661645828588672433452239514466766088282264079127563476445606664479229666000528582281112054355190082820721522432267384e-1i
+.127410756069062970666602364221301887061412060791778695573615065732047460433143583452009377257662015300854981016191800819352006113777724297367596590656e-1+.789017804769355254125973085655071292817899815875883831025077718763080263863878855225150522276857156517808655475491415059788797073317186603612474928369e-1i
-.568779473317003219240171842259278690971356208350128596019280906485033347837412358449945418704743588723622858637646404144723375066627325921976880564498e-1-.297955032905902152954707580398337541477697777747100527269216182525394238598343018045627658751067577102713620250713610060056122671351352422308823074583e-1i
+.326684379023453915855997556058375495507512231684589414449605876457604018923333413915151015599580998583606796588326114299238949659889733743679944144475e-1-.920695543919233251575500053751522090156541937335375206109619389182351279387384458869102824342208780627871354225747515068976714121776448594060990345665e-1i
+.963253807981292125128373061679800984665333852383034654737414625794680331828184459068028997902950776883355261000607278193050216515040926540571911281063e-1-.957339310994760579952974790224552523475341767270998539706644663157299948951396193569800926108885187992219266018876780845257305649689852565192466166948e-1i
-.966873705363943191156442681187033102701249653898691638006443004694720757774684870185505533044096652391541936895916221479775025472783409270371100971210e-1+.161369548923259962370689425490568285598827332210120505826451828862956742636997633395515848539883901730358999032021535136051838909557196492249833016138e-1i
+.132921115993838508019904731227295425835635167018689439924075202757917682589505100290919252534485251719263814216671432216320643376209075326804211688998e0-.349741774441879293703069667227933330026308541013361464870853760526528485184111446121259537482743942270803314017125394861734827971887848003572867825378e-1i
-.120407118828187044774168956690191440106280764599268745324158389286725598195369522828028389597236089310594560412676097015456138483408866358304796127392e0-.658589282481420044264348412129483224727640424937020326737433356801066085832472804562489197578524842294917465627329967837981099994787982734475551404864e-1i
-.133944849747666137511861915486484263820537243434887884779500791629566319427907988444901627329951554638753501867591175307328152102062424752535708769022e0-.192802739379078526596698416831551945500252731343277523747446347014754871215402356066867960674189293734377731733973797979030550648544424991402283045385e-1i
+.184112474564931176893537963143957966796677895530204209763669672444066835232102207466224643224343342757721182848305850301992389070778518681209801497739e-1-.576705992779192459085923863408524157871754873617909381880758119710550748684903446870779606674301626585265433393172888844386547989624948055594292306987e-1i
+.229609320910135573851425882416314121895147221376387933666230793405764244585585461786968318732446877188849263893251994457238453447097018511213135236532e0-.283398124072548417924910176016202270923502103474725571515084353831652437093193737816082813635012227829202843561646248473981868821436051417060727334215e-1i
+.208537803585290113706667195678902714142149061422013433152071717309324850373097670680980155077902047283355577367820032236829383447912216064567266892328e0-.192262769412117864263954436427849555143913803870593838011564794924634119956564368818382492479249117556751974667396000039281340570144513680696356087642e-1i
+.182985803022018629336140257315689276989071909723418671008477594980632745918085298287949156154937378379398468521105599356345852209479081221010940763467e0-.993967892217488501283695390489864837901380443828780741290313338258501052838102828212581249438486290635519862440579513436160562030734391510912478199659e-1i
+.181878554951328156233995443611620030297044610281759113441525505224583052908660501948360126191232128291943041164893452247511465587836791950246957659199e-1-.968462759521818065851356932259563022138375241561615964879567175925345939372542598268485595928091379480543196180113469918636566988928108057940841421108e-1i
+.136433588459683954938630271639347977018153677102179999078077995396025396043378548515021414587007009698438488538286343644795158149452018937116318343625e0-.995812114372574365841784326045964855389326690980485663313996726898100251443035315879631392324964710908317804775579483269494397273948043205898637509496e-1i
-.106554696799957463794941972720184859690149908900284086651078830789465523378042620761614281040987010401980217197707682661730512349137632935799781611160e0+.134269426889585724727287383011998968572526065807694308841594991667996680402877266060155467295428227212208485237128457263455181743478168672714010506939e-1i
+.688702772670104539578559708403954855565511251983264158198464209470291530154542304064434263274894643482951011206134460467477658259843085311125009046716e-1+.249274440812794587356343107672543275941116995188661550599079716568926530841514665326204164750700118968538358432564897890672572356509314852059202782865e-1i
+.100572620469055859805826117829568151906992377660104759877604974334368149049209612969432902119331428048041947808011800951487783408517642668646390717861e0+.108691720240466365897912964865916662696371973926128451326796709768547507020972413909401302167555601553448383566836742795477788867068083103854988695641e0i
+.371226839547540261949480927853287357196967447248625036352437552999740315182493358161353916403304154342109557679800010750732037110660192494347828338773e-1-.683655847923157682127342909378097410890082369536275737384061349645036249444457599526897339378635375395576022949380907490123411833717807708899696298262e-1i
-.102138287342850193879057927594163510423532433127367221806385289269266958866423029409353369649376926642360073775429046490493696900853798289406811447373e0-.153177195561727716173800164337548791263458296024101147440182279340226589449266515545666384416216831671562223488617592717698063909904202375171162196208e0i
-.438107011152917589576632264330650777133839155932113412156370064890509867293117063027483080798607403828408348131867319440816392570302178448030466743355e-1+.219426035352445353645202884899299346327736892681072260854697291649959284421918941540137197553712213636216172614600250858215709205605117390325549764866e-1i
-.741412207979628035886769808123769006872367630780083331341385909570299319122799364735566245561867464783716882576248576551772117498100403364893373542450e-1-.358510496591214896173195186925189428507231472014187464559621720790011993843304147955198919870181993059607470016783474722946292676994262026944320269460e-1i
-.794308220697780768877089800571634773624332643728085199337971857830499978420452696437737705757336506560493732669260950411456572496609782770369608876999e-1+.367673748699362417398832456063044668773707208451933772782828192150732163802944901038332396828422386261884634225978109110615874409326221713330839143511e-1i
-.144918707242745596841120978568807933041848988833703580919486226482613247371544766019787453624648736782416618865749461968220424279298104439348265236293e-1-.951589939993224547639905106005448373257356879556903988667976809097567997431373008177822276763773529303716271659555203013301618251038778590928981133767e-2i
+.714194131834680698956476952294214153607972063484452110716285571453352818003928092856561957362178299145521486030794146039336264477593359787728648923306e-1+.637791482449577416933033309076795208031505987269175586835375299608165356821669221357294134792836753160341827731693813352859261320920582407930653701773e-2i
-.155294340675306912693340073978251656553930901019659630404272025015338934218650242822413669888173840161635778840807462618771158268524824014800142264605e0-.123642198563961894316757552172700504159180518436984861238429213113246192735852469024919101566890182525191272178011354539601485619090131767309877268013e0i
+.352130448708961347791032280344478985419171106674947383729496684674663377427596275304313713205669125818452027970065181227042528921134140727516689752493e-1-.584377082980072298771450330959744471725332158599912089726660372617530667634671294588059098531653099280969274952149630772943299544322619296057614634356e-2i
-.647620022962234853880281116121997528995578845436224000322161106749751569262344522770735535284876040009087449205037250107814767938591834790160196534056e-1+.261990250541165447161925877445953060880193182429384139833480689763212303876288535572725999676703388943988098551783961631224527079354503007375157942881e-1i
-.353196762753819512321726065993508026646507390248783996528945479221968791619667487188564553500660597446133073394044627936945349437937965726835343977718e-1-.655593875588839892343544210804652450048858744240255714471280382385349462392956888060564309126960459559059888737291335238459469368844828315532911805794e-1i
-.534734121796613279826748428986626313698291256347234510240262313129387317252343911768808401541070822930421603225744389688584497928414552960472135983289e-1+.553603144757907974404357096793871454536385296647404317114963295511819984412264070327714591847001167482039477843171785564485819643539339681947113037867e-1i
+.830554085316331013994133254363525802390308767872163340579350653508622650733344084115710539066278201820883005626846027248454012298382298984389002383367e-1-.231558864122765709883170117675038090166771350117984009948900809545384703084923205644257742562684267476063520985111280627387025503396749537592635714973e0i
+.814452806641995049726630078209387751893232515179994780215022291475879155435711301333468774287285298709719404280095143232986511380742440542951844756004e-1-.870767612277060423686072274964777577710909145544570373245804432070173469720534838765536895668442305309141048890781398739201851005828129614375148617812e-2i
-.765646864804123257341766053762268819484928188709066313151033717571226594792564182975991896070443159555390587017407078202070960257667720017818273237913e-1+.967706586266933098095663918658806338355375168496996382469651943043339516176021057238629290530979886320032875767189146541676612089678087477809822230018e-1i
+.874452878968219772921909366149377003477477326879929478496534458171498959024478029181142921573784331315783687457541170085960741768219878680221260147919e-1+.576357247919134675596968412848416557099444454483098803267884232709253153211880731972327569810264716604395380979798297894009296921723031751057087559107e-1i
-.616484096575685744314749352273598656452924166274373984964242721749767683624971852046931522063590207163267013077180820867769417921893294010538319044252e-1-.949965301461319435519090057586739603282730664073698930494788868061814719896364932902753970185709063265386113400653673392289309410548375484870480558880e-1i
-.119875506936897533357102032687784054521450241720566597983100741375579730525874149350560639988472909571998134003029245496809859030893315578603274899535e0+.376688267345905753683063706921067749954607152703514503242174869447088532599046005021504246886529210909279992843280408738560291117458751070890834823726e-1i
+.628166106990889386788826507162715633702586975473867014870140915339409732609965541963183739916114819561361082506450550788792007467327694732153461536334e-1-.399303338345670550197744392119796753912318995991145772361489024433014654637089016695609688098279349605011926871264583780405989338076405513308860710871e-1i
-.117866829844984872432002326795113644928984606378196954407424406739670643335591410709993512603989432513401323689221655349073335183152267714912422655135e0+.194586232395510489494285582559404019601319418628694824462178781284495356423424047094750202866432332226951405393334454670436397294024584259106006686626e0i
+.134062571222995557220022113651888308083355516112693291553131326316395035300524962163488341017073265961421051459153069894170466919336003608153787705073e0+.183701225237651435641599426709464599819552359169214664622725379301698237924183397944813372164036322788619736154422877607098594044672278230696663763501e0i
-.138617753858831227077676781325213214952541193432194322331168231113442900321648915005691767890042102387915417063380747732499998826835207816691107480140e-1-.442013148738175152682669304161505015883949598720594905174424400875430769252324424548584185865195026573932146308613347497768488605239723158965050891980e-1i


==> solutions/sicfiducial.51.k.150.txt <==
+.698894271856843497161107097435534052799963902944190029163545860189565636872792992972367002480785457708482171865637130510265847100706114038048057525824e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.944490449699844015898377980277758641702648892654266952967999680001470867121222361213881385522102637099472408865357138738324122088271131033834562583638e-1+.877403529152240157629044106648938352096410787011710322234326779345570517455402466429742774789523182773610867692671795846106761264109682545091330983682e-1i
+.375131499593686186910628401840619124737903340186184081974555264614955294113699085291958111670078646970410846821512459107220273208211670803392811715455e-1-.712404225269932593672598404190715418150744688994455356536686745159529252741013687234572215447751444395638514288890386770260227206600275323088340270108e-1i
-.724788478558317983097717550987305930681941213718929410512729796564862577801370042672734957331140532344639886807505877742103915430936535104989595523637e-1-.177245781533620865818247823747181529364295678997896294185462866732005089777698182273690994714057095973546934592744644081171334471721983882001550107539e0i
+.210764191450646197212545529625890826360376101071709992556233293492716766501462191922372105333296524247431533466575117337022801216038247434052804460623e-1-.319963114631953084413300947941214077782658255193645418739305944444078151910926383160072342915121091072104066899257035964425301401493065428356423453376e-1i
-.824312250062957249208399647912101613668239928855843108391118589743663306444909342386663382477056784113487316962665127502845670245825854944333645440886e-2+.212439775128178127290610808920178514031284335431120908885116282088396163118549665612766952673564117165977056356593618631164331838978577902686920268935e-1i
-.778667886474561393951663437309523119694664825918087174252670941496386413929453361389739178418374521259131840942240616993177961960526583803104145129944e-1+.913463114297328218742281355582194022342626158036389442594645693450114156852465100362285969098297084013216177192874729723298321147969466147863609350001e-1i
+.233263411787433303275346397056948207302475778408730286695400619716456993029168163928218147205451341962342307922196414466604946073508706171048243807919e-1-.918085249825508188158560236718641259272162655223798397342165816287384608311658219157075118174771942073398795439619405350932193871304697970583091426253e-1i
+.253339351500608049110123903497099914199829207850340322705613012261742696028579393987558096164708854282825341869156924391681184073966115046392541449092e-1-.752647797458199266577921112111232860729485233360782024643865560815511536625378878482772881834253838445279139262043790769446861988274335552662373961487e-1i
-.126141404722028223919659249076563200472453370534451778249241401603914325536632857231019070861969229241925912393131627673466312007462167327360843143525e0-.883121453374112025211659785121191761166030624108803639225505680005094605620848297751824388432003312713941807097134735045033078780712765495731412904392e-1i
+.341403557909259033710668197362231121120541462967774029091610844267347015287929200048285173026740097848296036033798713561308206531872144923242379734906e-1-.927015700088794466152692487916940370199184149726233924360147117253401915993057657905815438841630390236212342056133727873571813194877214072286000578855e-1i
-.131431659066542151806425840927670252044311527060779933110606793570303426550801269627494602627645758544055555138564777854421759857126698949379143184376e-1+.249390479429666944337811149681213296041976043355488935890070308856239391287915638403174412950679185559918335281804488157773730753219468722309726030007e0i
+.165276091170837028812773958465152799053244662051498745557929963250502832257161244331234282064723948148668673902116835200364652988251714641785304841149e-2+.140471818120309207375034789358359793474454015486641980681244983056709220942458576694368983528706028198858542798177356672014899015183057677513104763825e0i
-.157069085910198893760614614784345988388640914263227872159578990193505411059447650200813359897295762563354379375717889896173970595535341238940158893203e0+.416228201341658562825427146873977267851579609619603173844233337466408830962556435562750072386609450534791128265853345560455524749324052233481309798579e-1i
-.337460126579523473882101366897645177486590632544325144310123552174609894073545628768751236448493162845975084504703641218291384200697044568953610100192e-1-.189278600896429867567924129910721105011515251093468101544124717879493828149697170412336183578005557489288324253278349918338449158426601273135455552019e0i
+.258937818434941546707625447307217637861967292961633111244829781666474971568330597226799925162269312505095077439550437763487774142256614372857348630417e-1+.186681042928428734458464895750509179477158131604190567735374390812486987570315220554680806301334709241892594220163624232135617451807928100125728205099e0i
-.978781971488414092132559182204192632552243377695169560870714509597390973672691375237641964554753498324748816783176860955201042322612303578799784281666e-1-.532291240658258704243139783650830372328928666456044567743779870965739042687313451711965163787950385250734921630653948667061681260132012751076242863528e-1i
+.152175518001431563782542141273410783135009824784819856355044317118093376967528044375716789717416941646629668208127677487778782633408269667846066044921e0-.199232402850939410111056674255497001605967886532974218253383395628349360836993331315901923468576273436608958928883481621074775618281465767706165777576e-1i
-.535192886317623070250170372156159265749641730572129258074767164673327272957232522597794042496667670167139777633019658413129291930124182879464641556540e-1-.450872627647748365651357674653913000447286308693624864596888005897007877604682544255627697521932022627998188055516870495283601714783132392083685516807e-1i
-.284476685383298136558975965405637490141310999187370842631734366905748557816519600798533907179319110964057245713177285419448098457962090969856773738409e-1+.631846445795575845492507808461580872864770984532590855460104611402800108797856010073789072856954648917328717217566058224963610838735422858525783815990e-1i
+.680234731624542726064338271459075517947337140533675009317929976249694602838206793216193508359694365136236567876288470332837149996216742445473734274691e-1-.142855229524335338853101953880294465338319954334364122334240679102743930721825697570248096899160336993248228837514593733072452565591321216937089929009e0i
+.380677164174029565755855929481600963942441595144497675625673513473471011882296983499382240493550617280257759062721770061546070784068540196314914596225e-1-.864787026352630946002417364214573730842083039659798761774169271593786191764026415511425202543741573417764319614117522365150606815222734040621288341078e-1i
-.233458783694167917984864615173856128204302926549660964389916133747135131754347439973240711859241326133368566331594091135899044100362206787628011330219e-1-.792074627907909788579472078148203699767161762439536148388878707272494305120583223013429352330073253992355960066474465713516354600776800604832332499675e-1i
-.136739924594958414737678863149295458232258043757685546229216202158405081066883221105847796276354439577774586132846590555451632504721789533114255919167e0-.491535787441495043842981232337867743971463650780539275500390123547813785531407382108096217936285436843739909172416568312258683675360600605785529384059e-1i
+.101832339169695330670693471077432665510932991345502562945052426283551355441641767708187906978369848286192865913668982901710880188543374158398292923462e0+.694211046430556359734882005967948451921031253926961032356508348654684415706516259941197653886364406197339223551614610472448696544515259639333026032179e-1i
+.793257280851054233869391106951324679398569783439868912529197546101000924879330269955467833990034995465732086937807190353774653195496700262655649197068e-1+.516431714282059973058243772566196347199201040687694724915781652184075159196331547918644825243982343230245908979251548895886351403732135102491587325652e-1i
-.704872514627423286163701517710543815539681095959066001134567113953479431175437483686661014948315108474661188825864167906856849510521811334813252579922e-1-.257321700564301671013554188655856425405126061918995532326139830365764589208808072394024583385179112122967092212844256588901436523781246282728330396473e0i
-.274478767445430097799857159835650221140096666394393980169804494451818708174456443399675629782050857333691013110191057869928706050155028024759387804247e-1-.455294345097999860703308205616679197131724385012276007536319101392356547215057158595349709950914302334475553240692974922678708378761640485671288446051e-1i
+.819012689008654353260536160651498731033957307515851517768561426354708919433199305821289686262519378084102444648905108877432258114235621751829392337169e-1+.212474702557439911017865731148456706386875336288851611104897214933270159377315219100786515688343491826189988339774216276736170074490469642029191537234e0i
-.271532326210260458737129405284944075007481013007510502476345858093712261093646887788609255224188496494144523763443531091672211416830593501397659085390e-1-.390964389379268898588734892653317187389083491055574516735382434898336437408445610452045081521712876940517972661550889130466947010705321434062951758740e-1i
+.756635544019824165292455755429226580590955138767869560778415856209460979606197747472309031660977942381701117235652888349608498553191184190247354494691e-1-.110868443435351108609958863174649893402524382805301158887241467394213666639135559411018126126256616089069188206665824718112227416714554531695054997391e0i
+.250449782258379488758008654087283958498559506185397309867365214052146525002913954210066189145064175844176508892798748109486023928879385969460305480521e-1+.191397487667044558168443537576063575069053832825372076856540752695454284003964204306644287905924500266261560089904659685367204225013940996818899867505e0i
+.122151989443672343595482907743958142481099504005704025909732579560128133653196925291749464467713521443107844520960227393769637158994123291418952276462e0+.992561193520383060704070219419873118867350693998523409175213087381255718563104897248280599168661470454209093010435461566750129928493126500264415309797e-1i
+.459390106025479108838645261925166581416598659605753387045069943807708064206825959278464802201090401410562965400425982024786555111017171261572053520776e-1+.795057920375457341950120108304029681311329981000374058177789398824380514040613649310260425295290824283640410750688027063594241987538179172286061108011e-1i
-.475434588390097275758939456278468303439717524493187054789576982363871421289947707248880356821621425891662553214053515834051478224194477171931561108022e-2+.889470726325889268649295097031576090098666410954145049195596211645885731346372751428127797648860863130610322479689011870663748579331671142124794865249e-1i
+.229949249980007845307971625862224160491247627886497011254017248664794833712895666101845844496421912965756675518964174738759475227315273717353459921865e0+.181340697341518815229387532960758142922460057709800240386492025571265124818764149681281833794642339409450996477117694006968693508346825770974323422214e0i
-.116881819652531762248055419445838788126227839664518533294811065555984791673165201379632811866667277890178108535806111248569994095000369537282334420773e0-.227872853629743764385274029308229303348811183322686494382457529440861598456657048097463709326782156480689086660714245026664761533927192348160972744350e0i
+.773528767189008399954776702597213153658016558195928294599655797191940220653417627754153679178624685735143035630642527125287817754086531859432957446340e-2+.804728837503858978381524689966205593528076535725055569535674754318872322642097246293201545282805198946737560975460880249336489209993512503613548305447e-2i
-.943384126559629613341225353773769731341928762997971685033128834629321099466371387578525924375020748008935816247303273878488894528337990539304309440672e-1+.440815512091615204512507146260957260867712157919966746025905790733541591704764525779983328205564283135348760730069732718338364527481511978556735469649e-1i
+.744103485807200442146815231299629703177358810569103645057706266379234646891310280054480586131911950998601298529120744724576423851911180218702874730769e-1+.275812780600497319438741986524589490410159987841555743857626063747512376679024063137261751485414502841289028917424724197575400554471663829433934086955e-1i
+.328799031541925134208664973681946096875309879648329110578303217250046223447494568553014167277749503590521426556843128415518595746333079728172451381287e-1-.339658325181256188646280597522353437956203788676032359828064760689729938583061537788301850446963501627722249475710783235576134949858184127847126599563e-1i
+.618666404775656530974758312289328839324513646512942089487617740854166838175290583233743022744568193873461281773453972738378955892101020781996876192514e-1+.794841488115888734455281326353667238372592668306906882348374547856910956395986447236285415676943910786611070673736170442897689010427658154845326569332e-1i
-.170361725743681194401484261186420926757137885979269185275380944975389503085385757282779256502024627925907815651130868853065627032742791826053279463378e0-.111728802665218035910222443795191541629758851724428728512662424516012731023283896672030082328778266051118255255644767863606724209097008538494276290203e0i
+.867747558510015613561939401320034687793014844800646903026237823521951802493876505278170571276511540554222890224991554859702945388804197419749856534429e-1+.637600202196233368365684672088934405007836185435513101749112351115087629773473054261429765291861225719828981376146717869633800626812289175989692799938e-1i
-.750447781053159717875998970167573137872088320049652335050704894796866229026868469901800559913734315637887468240424321528791488271954072235977831386754e-1-.943673256088376368530969844201400688732405440462756378664349763377583439927498891082510639003429750125121352958909812969293171614575109216445937776704e-1i
+.159546649676973184570283365453791080186216546744620432131875308476732740872189434734657840554455325749204306494940611132477196802449426963256686464713e-1-.688454268705381773769884591616428166322413118317085345734569736458229162408044062622112125869864741793922774791353627760433967175160736838142437358736e-1i
+.132184437951082549495052968392891516874241828928330520396354947364974832764895174369173359159015450942100366550854686729067024313303565549670788841631e0-.153500131904961935085854635326296769874935632029098074907537713921811888407083346178388647064692970537650988847978518731858528197917654171847722483061e-1i
-.883575848047057122293449821327381924309267877183507311331499654513899555114278129524993290141732801814886316744961527722356482203688667268345287533049e-1-.368108184226606780504619202767070849304999765287574446096109530177130837388948794799034501959832492320968225591252817551016117506923109592969448075191e-1i
+.117713154166239902352918051734157446678142454225449700246063197698182915947721856857997733793882014273361164959858809873516783889107846339956474074230e0-.339861181788347464983292750713172320954982320393837061215170443936043489904678259200447501103358360813114108848760914522606744356454182326469604841840e-1i
+.169129145312079002532088138302579167367053802946925692237963477814518825386273376739458095467782004847613458567824712463635425881834331264640305048264e0+.575343028650187481521231955698176770066840790077489319733304404990853335494818196772552685231786101018706674585644107443649451864207544309024456737573e-1i
+.725883580406685650479537095726868625047784565860248264061587135421642758062076325852112576878158970084222995084160537688575954792749273079435014587188e-1-.161854094920637578591495025004991271492679811654860201176498869645952710366569965048688751656181625112417752337164479066979831122836334310671474769996e-1i


==> solutions/sicfiducial.51.l.150.txt <==
+.185473989859254222356550158405574657366594018238149779828445339629057597885340722028123078078291624420572596057881209268541897884074843547969030832249e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.175758359820350837463951886420712617496668480916616607090530409611788854936576308347672792031819931716784776532131496883378940390269815562871644126991e0-.601371900925051184419177730694067958961410027638941446898033155099062511979530262323991961527523580086058850275447431679612263428465438174502046838062e-1i
+.128674709377150990011826659690627490461418032588437451596934985921200086964174488130826980140208165821471719603983830153781974260680275108200954083557e0-.390806112644348547008855864487143093608799445317949991034045579889363876239354190994011388946007485002677985645740799417758014621435230231329422232603e-1i
-.131178815290083437800113037536529958371212197399632847143577902065239307999728973511298426161199124353597811267020414431038091597199921931549363147352e0-.105819315289358665489706192395671275709716391621799087544371582005696144839975018532219749055547796241465395626930013115189872639750858886147626206670e0i
-.975129202269072206987208159180418337817746639139191127855721309299469889179308285193157608682194584963955545977833318214178931295821516998780962673832e-1-.380322220780229816628494057609321337357294342254110871895838076463325057969155668814783171723877387897637453980035974320830176803625348540249714257499e-1i
-.719882932446681439387142330602522656521935863989986077164342063311892964807062288382943349520517861779302512953604714347385256283104027900822301940984e-1-.264118241226633193364378960789229788336988534398863708726317458641049253858173581202281057668095691334148011296297693120816264876995540210000772500990e0i
+.430314433458166220777020269494956841994814457684293155213006614661755780216145344108500928485800204878463699282175900937574249539562217675879665543673e-1-.201058360323044514626246158068834866789401761378770180485506880826808225231933009856343370740818862454831542916505644873719501844583578764349085385783e-1i
+.738078117502016192289364202597445237742122319386516422270050736926029063787583384262615635024693842228330793103053668475745605394534437709300012027693e-1+.523007873533673807085319432888012745380919757127224849345747242786886783905614134918368265396559799655509546118262526082351601456013040041054751381108e-1i
-.108759485885754327558744646268342124974198654068411059427400540058864240199878820927945244712872044216542986846461852643814085311917555249633284660753e-1-.119427356046732628564416905580798326509663581366072438007926140097952552970375336005802243089546873521834438212214028943760544708346862357588713529688e0i
+.924200092958169844817757028440657563377334622082797784511567987469989380982380691324552948055858751086717174128951377750521876060969079798786876528695e-2-.626776624683043194621099942828137232705661728394097235542268441886612890776242747741624503574850839959513520637815382795749533180004722003866376515645e-1i
-.375114202701368363636108759899825067121198625908820613761075015807924041509640877365029891102764667104731544291423262635279052816122687157429296439824e-1-.784224621384093976038787252788658081604936908963495342179415980874341385532325826440022327067807078727073449112226133117519385412384874284780528820616e-1i
-.580073863259286034935830021014042838612762394103217615524449146661526895771121894466861373440742166954636925629980305594591116146623121730659547726255e-1-.108824365043521120315240453408221861911992435987576169999714189859410438152722257497096527079104159568087844695407309448705417724771144644326637404909e0i
+.339107816255460771661112311955764599678348221317844478566643440460302755050890442059467777147454778585271236516189197997174083939689336196890742411278e-1+.349410796160626739916340190494760282745115386714946809097818431206026161727232514704249622514883030277441029502412751989626034059126048142279809309848e-1i
+.444095202599028813268551328317271474672381266205566181553249091502121028682276468165645293057592451864256056297954576892144423022595211263986961287638e-1+.312085101344901807012269548974271728926245848924236236767727838813715202504166476684647240106368154134531279421618514177210785393837364740346775041231e-1i
+.326014405485230315964289359209701368501017557936366153432692527334378155144090138075288198151006238064292481053490739415309158147131153425306102546483e-1-.662767641914277021270030622784363112852187825908715900946920867706057885296274668046328822357124083339129653984448259133905462579387849312390769750296e-1i
+.927927170867508998834014513689228053502114418444747180422341250118534033687286763596046476746017873759965919365406210614389288861981845620862965728422e-2+.755692398049364834212099553580877202656996213981869259186589651657880675660119650448147757701377719420651488335655442194368316445756194203691371563863e-1i
-.672298553403511706211538644528250705214119970349943190435497491047422880819807286190311072607466350793081195460415934112259028047088909060012296538295e-1-.627475832742474983106229890416995454741360363691303415517392363162423547309794299328476180715496127906828349726690709383046024411959054759425970113153e-1i
-.483306976917692722023289826813641663476043290640118184228741373657693607488638391883827649778123514231929408645655379841572216389715771237327267042824e-1-.262191322544112566514919351392315052775967604682135573888483384081155186163642655306792786532271780166879610759463184985585513861016471136312678375618e-1i
+.175955815815930792870532517569593519258398523222832351805940629392154183361533770853192680121001591997999363324354412375649672003953448851282561270983e0+.346271052821533474569342918925305198636770045188643704370691232469451264785266588011097819998698070937733103622271741748905555158194716531505768019966e-1i
+.209791031481126369444272708066060501444482706966651534238534705986011424983473701773282206569676746578035272083273892856637745737442008121237704313886e-1-.134217559103637025659177325916553121029607970189885390762458439175417503857132423793187280868205163611837460514128578333958728027249620763558315901623e0i
+.194122508849185082595589758263796561363712026436502244381295479776232834221216314564929202319163345025578428276018434726355924127400630031973827951109e0-.143787597993998182833778104907700382400167168275786284879370901131641186381047686121122900715769198699569865848245829031762288006771024299055759909246e0i
-.428713677883183877924414418335114765062836162317389287401044421403961998175860438666348841604023784868627596164474036939833408248995034814353035408006e-1-.327237542511987379088412607789035728810685788678227618084958857085555614988015257315910795118651250980567124997379112896622410516432909008309153062787e-1i
-.819370114140437287554795590809960231274943602738567429881044739993492396315755358637755575054331023091819500458167087714703978737414237989629966600652e-1-.990050726851295173390714201517811992058288664393073298928228656464087716180179459132903087914445302454344784977884305996687956193293377176674462925350e-1i
+.994286312178420720419005407352010520016814928133930758753216884876954742145991105638123914707045085248720493673101197165859143155725470511714847867143e-1-.187070237965466483479057772110335327247225880368009014553816338808069220880488125470343232458594451134833762553550111690994026021973373085861507592076e0i
-.137087520892967468376159878369304535051712158147185669074040218234967974257391093561357651631945034084341937912238915711731127888295546545898574588042e0+.402660843696078237067139697662211272617624565197354002437556946953067872122531280227061332779225732756653781050328352977044084186951620154426157701767e-2i
+.477991848463821901447515363212716926708485348558325487183320163234667285501466623396231934946542134385691004111408678423876863866551390755927993066967e-1-.232311738456288411013836520215910167461438591676727472311611648783482166903630312839547024855945064545194489023229748947285320478237589352332475026210e-1i
-.741282293639989307547790672474644164556341224547285793120591926894762675613456948973870028473702626240589299808247699325427596863875092997742289165658e-1-.784648925676359853773537984890068458600890649798599209713876664223039927434842050229885736605564683886397750420532213816809189728470369076841719931980e-1i
+.740752824277399897798402858459269967011114028403783564202157209531415047060389776936194638751048093342892662051677827223624510778022492785519724459273e-1+.129379715447134033512144837296726245625118839035462975900629456943067366459344029502637427074607609577630471785399651131727983617089636867360267228193e0i
+.114150293733851320468420026810888207736903042443402211199405286428760456741751254142040462058358310711834205431419038043899928669406486203833951854613e0+.242484065440974984621657268162152306451961758413891469654426201379289952985868940940547508389761992073624208917484341208434694753650561465371393518745e-1i
+.145269945821859764272315429291577334659927644434219600211466506943446033829750087890163832544539264799656294856041610784389978293116866333131456789142e0+.411584937808216505190686879138448451845884022902300561707469543989439536701502894377143596073116804052917026205446882336760227646780153201979158826282e-1i
+.400557125155786373524023408697281197923292460845789439686198700228888403653310305324540858502480537848950424957922359081569389917895219900845063900296e-1+.514733114832448531268610179601646222348461825383077368270130406372569654865263178167158933357255764357726233258074114149297584661981399648660200963178e-1i
+.127394727677941974196920794334821306796394199202258895583114796816148152647702984112412072736081516752000560047365135989435110813326400723241810976176e0+.832830909416213137310607069276929130088568134952532891219692031905492711850668868787854049311133375695565287145290047627178031473308193403207808515536e-1i
-.241172029930813843477800201512152077053635726626808485628160244807954260840576553678845283516436472352199988376746105465239011813696559185529143342214e-1-.860620003340414489320857217284708065746709113336362738338410893769043806882506997892511913253995343506660829424152237353301589137869547813274578895459e-1i
+.608695520394033576682598916911895227995526896647694260030117658798325124087258439690649888276180619627677701172762925083809235588800833965792547753653e-1+.621506628202139275428250276575460157394043378342474216303072246461675201672390138174237114667913539117212784327251947911762938538106695152109070236302e-1i
-.230715941914493967149406756927171625423500843919606303830850660005441395899505732772273851553218208214799618650444671546942384561354981222511328244549e0-.122831013520296633829641202247627610374358507315507413184847788823492137963729008457416719435576845677134810331168343035681993896528780506488347791259e0i
+.350685374369732695479746289063278740068100128198993845525562130401130165242908799327603291591266252142426093635240500451787015789745250890725672078533e-2+.180285247755485934299922799359273433292657448842587124919154330202829025573677155333809230870471102444615244507305780154332762344733955118085694698681e-1i
+.137927109089884473118678095494670923538464286678488353801405905573558456570097695453568264318020358892800198044660061999975400954449945034245038391399e0+.552024496127446114164738334144288958602264883798454080257899884526440348418232637247828497162749063834345276968709821610738038997222820970293830596535e-1i
-.188868720177696391354176214858830222586346324186882707583464979434731975025092729605122985491978006179731658892655659448335141751108555099239730417923e-3+.146029506175210577581599859616282382525694339328688015056275435249659065352167558350421213238596332627152113179741219749207579310871288401092921867376e0i
+.401263489780977744670982465766533160215442557649012292936610910164124258189500043584354628849382492644215308984051805207414420246182607511145023340168e-1+.876621656682400007863812728801810027093660252854462298212425459228509178471343103730723839766251506700647753977232558769252784947341664847982242142319e-1i
+.101704071624263737921022060925963261525323454450829404823401381473485717978662247718332750313395302811461096301452535137724729114925605429601241082599e0+.100738584897390267827049309401640481030556261494731193382590369010372804364375437309536432724058676140419256864964471118689388377034683978524192102609e0i
-.993468357169316807057660523795330771236209449322606626142645886670465533629548487255501279660026188427727740389075722204596374742210434454579604214694e-1+.637787694570328577525421860509623398058222019186637142336840019591228267649403883142937216116175778905545873662370789050258276383414121173250354376552e-1i
-.102019545352292960115427770280219787306058388141600633286199481887770419623649459533237689358518958108965946318315452462202084763642045559526416086665e0-.534997651193761405904486641989514245971541657980489235032694094766754734912803314198365207008894945148088465226954902354520439516512761382566947892507e-1i
+.295902172084686014447408207706097106545440833306016203410729939548850858173868722405798773565369603429044196378933148292434167205284025683497328129306e-1-.771741673299995021965579918893212705817666124082152115284302190436457678421732815730525451876397413606558278318827665047030406068204747815264108365773e-1i
+.163130159680333553912496432817908113994254425247528988670141495368340684332467191844744124863423617959193865184776819002514476698210682802316963848239e0-.192680265910876635958117528762563366939968450350820403598627912408458956883440237152380333380316920021996095513795856151192843264529213900586587815481e0i
+.166739761850804037558220541932524287799326625368776720518651856478004313939291624533184537312399187662058102094813663771944225228920762509440381328285e0+.218306459648109137620133394986582573358289364892566493515256110679151201996633371205684618990016603147476920670855157290111285682032643098425426781231e0i
+.237481525470620463767593760862428904401949277834163702130233299659388768154282731674845981121532537430697880990431839998530511741382955886075920449713e-1+.126876940105414169243413295482904492806621522033569346390201838244466692158043288276935927466097892351221048318689967313573627418632145381099793455207e0i
+.207891216920191915705188512252815557805871534178363871501620063453408727162064683316633277012534754252407950881507799583242638577331203499878120886319e-1+.642844945358993487572739240261766207060362840784708272006036924414469479613107128218772507289401697407086923459227443374101069426863100311222679954236e-1i
-.675087169448613315878168385088406745516921722485478016767935077043344870646436924445786297397747707772954029645041175575325653401457663768740535836023e-1-.140600298176373536690150069779533027708853446652524473884035517262015548722654794554088555644568134749047532285912673052030210798436059016737302869570e-1i
+.166502955464204062082790939511860045392411725682681662781338781643580915909275640874326254939968761106107960784945209631879290743040529813328733779598e0+.421635153092212862046480560716968723698053298313484152803168866353914903504011135839943941822833956408978460245772656044499478175221936600482455668062e-1i
+.688487292568886930001818889898385660385054644228990433496664267879518795827633916789255789889473334016697458865612794749697961587804845820678191628828e-3+.317469770233473337111303808258899022391583414044008138729479943352197385831532650486854689587002045702706135297594583511135377284988377884249691249123e-1i
+.190423247721720762027044812531014239143115954242701350166384859974814842186853967725339183915403901358009337937486017473476350598377861418424646916751e0+.552362610239001784366150363574378404630691616312115086155886482727056969240398574575027372519168087251847552313558730338424709744794852418937003664393e-1i


==> solutions/sicfiducial.51.m.150.txt <==
-.240387464927022952273004182525890402658511449896046992657534994929380269430881415303269866273211115888173542394175803056432269701329224209420734012434e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.592423234984093514681506889853105493510496194325186904217331528614580893553607907196412093231066028301207316710583002472963603637934447640389292003893e-1+.338644563815862313579612508785395617257415561237234843211352658596550874469393031159977877077764054502024208923923959104944032744546506382783382681731e-1i
+.784057749993314848526190645022468155163020226223293477318829169609349865527162452842790470870135820821235535564698658989088954433765865347976570718651e-1+.160285221504543102898025205648605968685865171906758931756776960223889361859825246163835341856440310200242860145994344371091027550921664511597847670046e0i
-.550223120474512264164963528501242165293144249454186891918709967304100853179737238726968642113786025805893154214900177926936809470544704568207728921034e-1+.128944850348919012124163627122615147041221929753392178585144055939474305723269174204592881030616120014715126209913227597738271834073250019208972604521e0i
-.117802446559276729321126210278400281638974656586187217910739005302054384826631504453667447978578008411887723314906397803176601502995667948070751551189e0-.764976393282697349048249457293530827177394685777562275457502631483379534788246706038166910084037058294870621501322042369655719985247667811905440725574e-1i
+.160524537330282847973533482563813404808564899093410102477169390043559753056062703214785114883388398067475342009761943289508551329008327051210773485254e-1+.548186882910618978091131914240896858115750809704046831829902224234613255468919669627072506870813453698797894690063540134373719997129230558360514804352e-1i
-.848596823250076607302911341795970021326361644742384469726200018818640000779185602953166769704655992652417280314057740009485883903651819469641375370072e-2-.940657083481295893755651463888454819526483797498564582519047195075700212424204638569524446119504604860143198825313578974726710005689224749698695627505e-3i
-.564445122147619080327846512606463404898500221571216986134603421058498369615259356405042472887448686153948134865871193833385046321165710176516317831739e-1-.189502622356396700303235791471699063998243984728710147361159027681163376841989783244985046875596958559041223097074355887334577091711727549311303277881e0i
-.102828604548224297826921427095981655934840662623412987467518104522135840662296808979416332048995108969609496523794881876331850300063729524090157273913e0-.889205020858793716356579761241113565087838266555514535499542208159727246721074960386156948771602288915803515842362169966888297021856537650738403077054e-3i
-.766252493122918325513868954532865746235650396550672445883727357911240482687768870484086895234812166143022956723422202771655360951419740182710272790649e-1+.236388265819489706554730288961680229102986762795419886911776128816525544555177524085614013088629255291331803893465741726731711816393444631680071853618e-1i
-.349558930042650401797202808783900170564482423764654407112970163967790460467844383988953563536024755052646941140273491853098711824038040686421542806146e-1-.107539949453627495778878927074893724250387633438824144747929476891180054284402377871953884502729094270718493500030976679675508949918391717382162221869e0i
-.117681361800777374127822028831092608658780994986058848068503157188710733046125160673398285734352940320267423113122763444346387971598699948767372329069e0+.178809166387486481036483496009285551760932021537844588468139210222900129582973291130481976660325632764608278411526904664900975843949830436684381034183e0i
-.105255149579251249656649544105484053034160991046238258230094244398211955477695826497778106388782120969950162230429411085270556804434740149395515163614e-1-.222759882968718403492982862750453062083421899630616680858755384395445934421332243003891654051412781447065765086176692616561562853355514759357361623128e-1i
+.124638011995579720176824319741677674392765107588064269503799359631248276674341792014831955579215264555547853153896784111053545611797112979240238641520e0-.126046361411688619947916385197662021876497586663632649038900222269099351239993978122558945422110541679772495003453635882096673505500410661895693764563e0i
-.242443167461605286727701559685386795823258527951746087458929873512445447109874519176338296678539288241358229934924092445662292518499081762116279267562e0+.499498756216540755680858849608462964560478109017537799828205789221385719350238881399844850857340263487237353274269118320201516653268941153719370996764e-1i
-.329137788602710440025133942580204544732329130829896201107051738207590189582356386421799264438708870296691500523322504574467744677527095869611223034024e-1+.104315176261024227510843347391487012665417233964434075107274757442220340864154303242440153843899048423196796795009342924699467186925168823628025317991e-1i
-.174751775091512524711344725253312597904121179284083369147739938557179304792050077792507773117618158426190462163537985667761633037323275824966777071651e0+.112203008292937514856074950443557649520446244348651494894733122949153498958684258147486433221152242639699715997256633615542527370087518249315803402612e0i
-.133732583792576540688304298442442179779632075702006215457580455491960347927473026423411890539298135956566325890968294501741785056839253207527795392278e0-.357574294405265850165965938199094557239892796185612537053395816559247092483436928228652905277674807337554962620612183544589347290374868879879333153634e-1i
+.111680092677280343252850222268714075890593273200158051289120028179673756361439348598870899924661404648027232827896393015214089777693507717353956275671e-1-.294313789245731301263530643995974449840405199377600718660564565181244274356732494352449698951123113317792765863497812201070444077803612350888489855991e-1i
-.751318584214357496871327834532931834881481856995389285188392994531879793196236075846274654791004691735428516607167111902226437640171394712047526934445e-1-.427656088921447771551468405075388017005256114506149454026010446572237769882977523247810318812837032055832580924876956348415361721084909245614568321300e-1i
-.521086353639268894216333699766255016937266622876689447749435808909110879045123076514300806206754765901797951940580463531296048538459722564510467543430e-1-.131537211302943040042132522393475970131600890659616971024258748158676174297866519671899057882928074970829523487362299514597084327666135755232411153103e0i
-.129681282674940863612820286373899218770092113580599564815949696196878848468659759729080638163833666074782956717231554499085668288439175817022038751362e-1+.999934525766964505652628631463145822055589512751499742311365491140853934350708734085391566153640565106676887205146685969395750692728549923053384398970e-2i
+.186179520652983132863923046125345007401428661986167066341787202373645141128649806216773650327720155923913381107145812712456153356675936869179425185130e-1+.151953582187603566072748139292560029406405448238497534354600521055012859058469600361225215763258782910609865495848811961551776603321736332648809211137e0i
-.123994789513158135800815716017106247401225254856636321949625702725034061432808821935388411016402738827301792148646232373593339677687063581350954552259e0-.112281798941689369830418115851148242139578922198488845066177993633757747422586376632317345686104593254813025797494148377131011960660181918633439078010e0i
+.766812236593681259974377893166038242157827044605707035319708430570751331908769192951920395188983653526087647091119388308211119458595879030349436572264e-1+.229728708786399019159463028059436268066151139176292735014670477590366011028166623291262350796991143031210969585612929787637141030705570770149157775885e0i
+.264040277811293594681994719878913925693138169306079885495544101360990312427589137074645017602205310593968868527778908880201329189361399975881179359384e-2-.624994714894743778498591121307304355936856432565134491562260944561613011108082256581242176837070283511266010006990569546895848152177466717612852548682e-1i
+.760515210314671713966832010365142823622928287637111846319632335104394898866130361786357912971807706181256000704633147637824631840164614837200298767072e-1+.209133724340648599899483756831905181828491505277245939272634236447537517307352617269291845810422649758766183005881630953882166481251768098461011624766e0i
-.194853737591450376952578946069363205518457269322118863791358719221572099580475092997414485737630371205430719466165200402366818969581694459649119639354e-1-.873585842749819762761646071598810804842136285785430221952592247998540730704797131781140315085279693080414070135038102131723693535563860042584742456018e-1i
+.131711260842043185863564041634013765991651753221132473457495710791539068314769041644528941018672505788111447656210186296572459941730566094281291436188e0+.265417782815243291325219982952198848071382834997869834165354084038601016242249352028137555827066819083700312599920901980377664057439894516154883904429e-1i
-.314332807276579541708270058070847569036841030812102451445207685698759551584441135908384706330278125282733385814617321770294358464273777686004122134874e-1+.571219781836435690713108300051366286113804099951386607346428841540662196605354555219527273129902504175868299750633198892647143851898927103955021356012e-1i
-.297595592270888173313121021572328370102326837758943487984603138944883920538967498254376279925214083255516073106073707528164738139894177412325322577733e-2+.749311526853936723588920584990300401880071699349120627049018375458593703202715195551992442351688092119429925455560214002125979070142044961733944471142e-1i
+.220606167416393404558369023134430412536774978796288421342830161272288276288989587545898938143213249021402041702232077745560981272724973281828846937377e0-.110058330252966802800820983283703836098783666024837305717281756886996679619649312371366286218486971031974699860833112904106573644011105004109926187183e0i
-.240558872563025001935619735671931675437128561119103593929362759508802353492799591941342946830632126183932154057468705595001877893597763743951643788049e0+.129749994598828135218414029794187406930813560925933863622036918693888716408996816020474312312092135935176029449208439776681915440710611538813232923699e0i
-.967803263888350034936602762308891434065160943594780769352864101645947293507922161113810228395969629805676474999747218886586276464357312497682590650426e-1-.653599598866899433271189800695396327779514995171714119030971597061046404698026543811984486859081915667314971065541480690487713729367581211422700721377e-1i
+.923825417532437599133215860650532777977438331268902392839502198276538866015158164874211655755285279091126072788162080923301462431033381972703846053086e-1-.105095868846301605493769849571549309159776941615189006051723037739315007244987679410465667034227628251553656857603446633867323032515161235129870764308e-1i
+.955999905865543372764450435325726619880989434648008244619420496171148122878200031093561099617700897210638381557469917286826196623698166256501435051217e-1-.647443877919125785329809784705121081350029091425486549810231867663545457160695973976315984643084210188452729974410831919556947899899485489924999666054e-1i
-.183365520198610682457166216540974793038849080121497001383037492400834169295087139966423684542573486775932445383137968680986615534918208118409957022012e0-.324905248783119609060575274827422234081038086599072310996666678255027877527778059639466912326095178796416440810550569641996137997347411139999296162667e-1i
-.202410310220577684227216109399059111210018027262717005827214005394358496719022251247013353847217484298103192910884933934507883064131014236793937613900e0+.685334182865670666252207625036087418030914572745479698572037653350171772898281955306769385002473989095543325675009790697404335699946047132800965575715e-1i
-.364210102266959696146125088130680421530080134987665546828727587324276689760249614357341365033099487382394012821215024502906763118531446637628308400410e-1-.306017690054425633962037545997225647728153241795002983681420725370854354877011243788486773700417370821762201377847192919770952055982144978611770213046e-1i
-.429717828685319336389698698263251061516789769570809107028869082158021975053617910052741148286376249231468187909599222919318049967290541217907605896736e-1+.998334750805411584146154987383239416608086042359881368742903823374095957838172844673612207903604290443862370201631883788336841617765141611167887514921e-1i
-.837676585726733015417068575048449271469095670150893207149747383141842088005418504248571904460545813820143829225059770042694519451667574860638421136717e-1+.539585839697109000940303405504024656609762235351001894648782435189388200710487785640024696638835546117530965904235166037243605216783770127318222598467e-1i
-.803077890612217296359065484100264816794417566111283712284924950353709381012529132612105165465388352175846300179938811930588888748772528811296898543246e-2+.302111024089399873391227940603700346403491434981303644726271345584699227041536431048512392058360314183940695360902965003720527881618587362132470872249e-1i
+.106419959138162740842200943840192527091056771083027420446904495405972814460089859285145363861187161008509326254219598587840539937578198757050341365338e0+.353704274186229538590655415066492903259505417556923458443580036040973960783413768857699394282248064705676716319773497219431804159159278639156804126681e-1i
-.480701659460872955140602639077808608250903755303083602329027285495464807981114383746367896180023387445455254496887147865297681515081273310936409119437e-1+.721022181184858486093870820508737015759898382577428246436640804240258658991553949219991438887894954208648100393261337427057019614414779035897424129724e-1i
+.499196604770552942607923430496501268392891705136658482283311797451568941810789626311543871777131134153436916808783363366400518750416809661900309772844e-2+.863275339406222395159928521430358230420097477063074947225963124510841857576314782731152317830086610797590278768012627402271310942052923079377586291199e-1i
+.370430770895798163778801102150460568072586397449598162961839371034958700256720110926954353856420098634763447615824704168397482739624954300856699877541e-1-.386762355705955366072342681355265235099719398016394160238444206261780431152104163241144625365608040579474207195559720096744971657283445227430206614430e-2i
+.170583950598354144461857928891495086646186838546971980282047288803114277106073971445895102828977652953891112340330418605939020118064735479681049850934e-1-.755783266752280391564653919329036972537372004345453081787455201977238638482992650560370235403356330204265230501064631047981502451154789242271216232127e-1i
-.904128772755292073447734260924097259681635825135246931004338986727379760120768837683465354966468308840104187201618867749537476882487248403041665121447e-1+.522118654931328982145563064599216025451640899299818720800642501410110379804106899835065966456889622298708294257718019857497744556976822880483449739206e-1i
+.858001832982231067337554008504373022961561677652484279319502987442612008471584003593370015545760070432920234933869821496140971223613700520804011839332e-1+.595630177011588176298499059362927584675371457933959081783750992557414695240213561272891062778603187245522467524199396753564216668071228560954839957210e-1i
+.124130432277409134538290147782118519854021965053347822306273700552728686755487127605827869330977476167973309141667410187284188660263045590065282429193e-1+.117988651902532717421888824913288890514427341720634786443263628672152725157021583678262876681317949756930248885130449622547149467851684817127705121922e0i
+.119733984008826103129486570231672560983265757573668136199768139912259601010407115188922779067389907448415861648050821151156344607445086286860364177988e0-.413168165809009974160523112234609556492656941233515406317537085931238291013297840942810110924551308132408160043992064364263513813068269179849585692658e-1i


==> solutions/sicfiducial.51.n.150.txt <==
-.140424729710158417935946606200661654260863438979054462750348940128136897340668705945234779630634983847767086596877596941848663680485793482418437352607e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.215894499894520430548065172233359785482590893420222319535234099806269768706623556003742726827177482354727333110652217811083441980117660451356726228229e-1+.338938341400662776806989099437102639820804437372196797926488314785105756293191852647709984736495656960264053946853533927675546105500287470395289331295e-1i
+.922653555428753293200407716848426683973944920983757563324708658583613741250699466579430215184772754088665520174035565419321917553954637834154919200341e-1-.826255245945831708255760344982635779618451297407408083092412696179226418117297495191641326678783405719039370636533100524778242021232810213000357805725e-1i
-.219915831360266110369402995667609757848654512298151137567753269785204006978159501107947583571752173489059791764454580891130721100922327120966983968727e0-.879262574873613324692530194135539204321157336476692235273638436637181016373667765633673653282681775608543053699066119123446189116552181441327975814193e-1i
-.800599908336689221420844842101024373567988937124112434516300250047830320587632612646522289283905681026784104854771151870172756477358238734503580602241e-1-.118052297322464038909012829245018273139111914018524760437339640025501028552735113866427558985070714052287435638738010029360504398997296177147142528000e0i
+.533591084271413738383152332668579348612045991564113144127791952920077947643793373816660602776221713366636029281237772638773729634464465370643451496106e-1+.295670963543029569214277878866420297587281425587584927906091618208543635858131556253402693987230368943478449349907281953123198144022023485232659210434e-1i
+.140041891163451362342517159689561755194648374950126802311015186574440094093496678775494469138270401500999049003016341521958939949982898665694264619670e-1+.109615470026042908991153994106760158705512707925724130876443112544309304549046417690305391068202279461218443844606908472379742164147271173073717454377e0i
+.808626296409568260883783572495548423915739522095559441111868722346519783728847629738752969533978874604176049618588520380007864301452906197621474388465e-1-.539613067231193681654841993958469172852228204533836133093834896067750336639553336442457979425561458382033651405551036387343622361992586860579527505167e-1i
-.301672009186565631492475962963501929176658367465670141147539670096896313437565940542265468522797064117955230150800666777793818206299439322226146395926e-1-.135099351335106907982064700040051279606782447133291644103556580653270988627458566370910709436460654607376259858760432482913619029531268312808366735623e0i
-.623827067350587682153254218777382188177730027675191195248530102409415750340340595687473338297764066393161229521645203414008413124719230064511289462224e-1+.108321375370849492935683071602161165073392747383546814899209519106383654968153751096032215544155098706426636619025813690147399797845134961413972952450e0i
-.261210580986851063463325722800297247008215650505106562174582393447733323415583499780841982964389849715564208468403516004625524870240140133293521753713e0+.138282186149284130799754131940086552289619540571561886063376769383709012602996657495314501029673659855497954884663186308314165703931151375218424229415e0i
-.452179741586592468291634898219136195188237710682542756416433652328330811633339483556580972706237188343937993226414739191953247446846615197491365325546e-1+.131638753644830719229001599322725974088109237124872875916303998526208201167491986543747157755369355365449133740953445244850505811020053162477702673920e0i
+.112736275224873150442618034477404572622816909177183233530752339781705368639525604317531401727529507377249373702095062361023724596465590777987705572202e0+.208432536359509307454465066755130528290928517982319785269451210251688561092995862030800478939456129451097407776432178289421744740313099191451282271357e0i
+.613403925723282805292350051650187482800354475786441500572570825508087607042296763669790722144642560190879120009454021826075844141762091754117999476448e-2-.675618415111492021531031029522778543954912877621192253060225300632003550464032326473750059520314057006125175010025897540873942673733361986455934371678e-1i
-.199692671716678311107738303260108639270234810973036569654689173739119577240726771696791648703317079049228363481652355005475620040351040153953591173399e0+.643716842023154617104451119602420343673841920243196558033449328504969017361100316149524925328042104479186098577387859079998818103959289162199013716132e-1i
+.334086872216205293428962713718404162946187113921782991665413087175291742829657858641556476153981951106378737303116425259552650890455402348563112684389e-1+.229011097207944455532344401226987926420218678764838685740682732817661549134408225110882281516121727203257874651688617055235533642582646188128445485576e0i
-.527015398421080229279522381224829181206341604330582909839311863976731672321216821110598487790413442505694648785271459081252668481120593515541743862209e-1-.268490226944405840712476992930987746655676787554318227762184793651309710166263709059831983543085106811058847950508278522321248217208315023827605589553e-1i
-.675939404576792926391765479623384141974505850286106881395698260498097353765467936049798897409726426518991342171796360278279670001068122802469780778831e-1-.679111349576210507709708843772203470582317388297463771886346438428011130546633551036658075789394909098255682020393197640552181584188093409589343769381e-1i
-.230268648363417797452282232519801416562719869049906970636186997692477665953163561537183725964433443850700958792916715404790159657084010188315665872375e-1-.161342970813015188706357731235822717069525245979398137502979309012703012009708357099065983928077652676306407862346859563102232050837030407386186700760e0i
+.112949488734432580372650577340505912800985599194412604602500706115929614433292278249494340622683323286448689916046593268678969517815223398522996630813e-2-.645897648363152414244397676493309022495829141967894958650253452966192427083468620382870411671061882291304521568206201325608576629392489146897540523830e-1i
-.457189651547094285343100128954424675416600061535865816405607567651248075825042708347011331820535574303106465525741031041934810429818914547097272085476e-2-.121369370322987888150963181196145710748907632930120231734722526203347285113046782419965689617611520351533234328140616251424642207090953960029211867717e0i
+.892543288157016306883071462316716014137585532396571788276030559734554684916601325291633466713890190989794071556892669600985338063415007741651289593285e-1+.525442553410328574938289390600491566647855272452999517790068745369311040669838303170411680504577706842486648301843350212780848738381571857043449732730e-1i
-.570933868878270741086700474904322704458030477045529352628020474168217308938815801839115329307197713253498049098104668463547033932296132767607933367317e-1-.177183946850614305909210797480149067901235936064080922626170181770269561862645067046330341969763279627993311969769829433895980058723525763258810614889e-1i
-.193161663825311613126074644506800764275652323428326357353721781448642994933610562345883254733639949057891996417962396808298402300699392859252756356707e-1-.120500456171884042442907532202038057886213153417041024060167647450234478004309356085450450587468055178201418551029778201389338294066922395719291989676e0i
-.931431911299949989106532294871776078119831989029878630042305248490364794028559985044576357324081189108280972616421181519835821889388458357751046131429e-1-.254295420306332809047102071162489972994933675660587553169265796123362743382774463667347832964402245702880737260621031945505270584923272804226962547126e-1i
+.803175592017131114926224846498276137175561295277802626598815575707682677164858949260274853000999759359811178606822977090150074182923489496567213590931e-1+.717398448851859002852099262670973133464745725899868888199365316854556903322419241428139581217167845882314620026023409464295872866617481446690510027871e-2i
-.222166850926998633484060998695884603382543764561179347599068490684963406168046819946201934008009507289911530633396357177879280136712268240427566253543e0+.896034088366090520373677691569696006431128245608884346418361841791903024058816485584694005161099940863362884763518239490233952238809537286623279345414e-1i
+.640818772458694415963170077847707787500677844671112006191944077977898552081229372426030042748539599693470961945252951928921722904932391987855158990966e-1+.280147133914431863268391742344988142177816516828579505958642561722040816898836192208233590709701853051623007920825149311546908493231489025910354466037e-1i
-.656860983306070032435254661451360349541619410659195456680234073662913825277043197253146379897971612413458111437566125540688791285319581487534809336145e-1-.173486464963584066039054315795746301826787446311827238720734292169267782834414905429633764239815683423424236002286744018658134034279628233464211644165e-1i
+.867151223488334475868042289293578076705406448382559688081153398634563330149653890083559057865433947054840228544650375178577208642610216354313543062994e-1-.224799796122743786194982648595171782979057477658655754793788023390980441885466042064204306739106575957108155313611884251875202629358632698614785291849e-1i
-.629328854088473332756639956737735935765816841107571887970212876462286893475734655294790395139480434068120810346649224592155592347005015172341342470652e-1+.778277163310636667851013651570995053647516369566579795634412149206333100719499608034239383032776889553152181861935349364785813900164491543482879160498e-1i
-.428305335219955126347263296459204143866252353423520424508875860871709749141865688147579976256767563594369101113645091121562735701480629862219167141639e-1+.112050592991134225425827894661149401625678036691292933467138661885643743388112685247332510655123814083803397031165568869352218148705679528579567981374e0i
+.715652059676083862699340688817320932715468439736837070798871804537274202298497672221077570198122640356376768456178182660680633593499797060587034003090e-1+.123176229481834091006101074421462347876509745451160130682941047917107943766707197710632221252206317817556715746527532475411015493210881819738210910155e-1i
+.819468996894750716825927029666586370966507208820435215840478317076059256712424811474985804669636969905167176175277530644027048120513812362160696369742e-1-.106833270668250087699911146845764604056302399478220022747364168609430042681991043160388102238783075307825926130239846500178382212172390211914742883116e0i
-.168099941462230289057632862881253323749344244052860230678579659895628809273409441266037330629205797823234624274386474143800008712296926720877795268948e-1-.209058219070404052845879945882808041423137181924631028689227818407447307373911504311572775109565140001939312209674939156691911497970664196422177383125e0i
+.209621086224586805732083012064291291330628230671145662398437803828412658484407839349321490687590704124587071983519018863956093979042528126797086764528e0-.699551981376609460058539854633048211563984352482220920659637323278905542671756207058099070568602381061562543466027408329316139365977132399013257542362e-1i
-.813029980009455511576760558080619089443284308022775451079726578277153635689041893137942632258791782685566937108481094010098271156631510704035916243368e-1+.115712903890871286060256433751192212818801652449999117310162012509152509517114800468286756473675865719120976135611143404762346840124169215112377113122e0i
-.492334495704335316389997482754990593378008221819048836962278784483219773518843080285538314543778688921853697272407425257388199329362722150807011709017e-1+.425034554837185965074713962597233276409947478454199209463104610792559307831512748411276758844917249096329714756727488266764770070455153036552875400787e-1i
+.484720588431222591037605066137711584217288490004803878993724075843155327556022002289928262164046232568432872323101613262192196297216357009738739291628e-1+.730695044057836859338110793145677926206886878888575161708912575696468842265469061479106571110115528647435603442497281277417416708666678520450859337046e-1i
-.868280077891558106312217380977452087355436899921616507908446225180441006213454498511415693940513815815776609076664009400401384132071018774949652025109e-1-.125746547130596430555459005042711502820033555442447519683154825933528317826266627054981565114954339922931725525715645659957833620631127343637718110711e-3i
-.691204146857666395005528003470635834602502547844322607465081910394841406474748054963601247229827489767516075090172946542763124846312851453783492130780e-1+.155735091803955130343430436695872958862974957215923431112033554468947990528272890454336329574285443999437573923074846758542779610052874929505271667452e-1i
-.341067646588235463205398985523133024139630274424180578191973303700700810902797113094573173266391252566680555018833005528453428295075241265685541876941e-2+.162399029412169764442532267947336272482596055806895975955582910414484054166453139292292550331036882015455912553527353854310756938755370774700427422686e0i
+.720106521610700330236264056756363965521079475979401713451573451936173490706447586055619079907511533192334202721467567216782321841476159389946059144787e-1+.623763298183945300618350767004326668347839631120565740589488049904080391911764328118902420816959115318963492984280663742852685376102743934048731604785e-1i
+.457443994381201844393130840177617129143609250240828107607584868374470711325931702119352119876275512163744617341817650453158773395322765905748897102061e-1-.142755117618600310493595762043128281571204882909974395625780203854512953345819632366147514001848866600066064588372680173154351455112765175970227614754e-1i
+.207681215588922082829961125873773405845004926088148466796322013967222071721651532357186301858316431028547453562245625662047868671902596418953549248351e-1+.237523738276085814135843705199276398316234087260692626349391090168369057542273230433753560452870925263455534528628374658082167751285828297153435883730e0i
-.285231270298354394981549865344501286598918135430585817170250696424848507883049469692504884625285136490933428100283961877459777616232858285119827877318e-1+.550492888461945968052305263327691977982704767202975700076147597370054548041937207600830765821754492008230699546928723588549086986792627678959369461793e-1i
+.167382320261550990399578914618449795687851195095900900069889793605790596117065088682230293233016045519262338448515655655323682114223467656504239270553e-2-.390393360708967383269694380503972186433738171040202049985560767952984393467107886988274035795189490842803349846487159596030693807282086160007382964333e-1i
-.111472597671483612756124906543465782100692953981292023759582269370625569870835110599622807953137086130195015093431732357437314643032209885718213514517e0-.344287676236443171884006732394408028901289771562655059049210682809365205904102851768215042389521111784503268783645542787994680191351855277921652091511e-1i
-.114111864983254792176040589940312116800023912733549085393087031808133790869190177337619372910360879590939935685309554791196594250085487607807429207446e0+.173338687635322529862387617026426121808370344605113159927192382207278319462966960819233368052137161567161082092918939185149452903145133244226873385740e0i
+.891575910482751488963156616041903770094465616807362167602848844016539986650402114037447257360310405019131605761323545868321848907877378549189384435207e-1-.125766789003337703991155641123209594742596673664482822010379214592824208092693017414265592357836746761033101160289620021543982680615296126006684655373e0i
+.108830126362868811886353692753853526029592329795489771303088029436603131255420701743352906926360823903965103230730682814028599717813121114923139898110e0-.785474958432214837315299661474701428386744373012627597128204066667549303917099227137535125772932696130154188918850311794702467228074234256565236241067e-1i


==> solutions/sicfiducial.52.a.150.txt <==
+.171316154124629307354596434490743231636316525487734417981150345953018199384096367093402009867818064734267463418072509863842645526092143035804205979897e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.140861572569535663760178461213755881218183977226604968083820761819560161437191579274487098588352289838743016978864427023849956093527756360575890544524e0-.375845183651375332428101940798535812472175553442617879920855658175990636573858454772772948898418202855495173270650540897665696046107684935713125118843e-2i
+.130552406958431923575053593440835383018554347361778091754860316694296740308256777776519722944009590103804640836288412554771938536481147457749992220043e-1+.294593629558221003879903704443791948680461708037320154391542704321018505651047052058451491238443522042960733144317697493200109965964907334916194405367e-2i
+.721046841152653859060890981254286252507259057166068288833157050094908768347138028160356984092160828976689164930005995955780808960914435144319166298120e-1+.197897931953191646430466626371625248037532111970222831816078643737620269716183039237975881796460367826339849899557973844419842114373506717455703417813e-1i
-.128835881301777900730547982038003335847159876933426119640244127774785804851014729491857980605050291388458978470911494028321173487541789514257812527652e0+.483180691296981057228642733136891197095927567390118762839410772186536840216670511158956260734860851730702997628185947201610967294226498535956679524945e-1i
+.856607967198414199475652956186163352131727451869193442711169432481485763047394018007396096507390269373158283416932220136062567724843570477364872414534e-1-.452216342759400093549407702374683864165143836262851730153259855959017000284670515304662137738632833607783817219655052454199493891211083661287181946678e-1i
-.705772524495583709530400275337031281744982852963763684396581490899675689714260344063399528165196628641055362703078820262940668626482220183714788518512e-1+.269775424494489770168536554727265212420117498987227827009881472569524770681024263942290409342314077845937558548400454836418011279996306293756138878394e0i
+.262022305450952681332637139928671973641819706691151574599795455293843670838036914766394899995980033134385910976555330031373509440729805966111396082095e0+.110175912772639764469855206896018922109153422875685612774399993691911411869079717100737197781407740948671280860173954920973737364070817815873345187739e0i
-.875859170040962679941250898499256005861026470440035055611955937585435693947763220767744539048039189291963791464997549319273396024649140099522468618874e-2-.443611754187072040215437846754741020543862793692517971445489703901523818587665350513301030008818084775474379478491924712606761994985675663079521625842e-1i
-.607031272825618131255370118130556573092710866709127605300804712712772855548556094648272329954664790225185368034380172886515771802485825940221671131876e-1-.179387644212744283981823142862875229362383527571785978349152909787464065699200760021569513804764811773775729409237971485316905489192272663003695840362e0i
-.420593309569054927647935614038783690681882078273962021549101471512751999780405594393758400734470768270350726382945924030970483385456737094894147341092e-1+.252129379612327655160936535428830607088445391236365608952904994987088080476362053813609392746828758206550372778084141691919282918325803241736429731529e-1i
-.242170358843665850417431271497318906275540304421683690097531791205496665281914449319607669724222774027811244766526831922958138058068027784898442764939e0+.563893715817945121635009308763738903497916881254449015371656362802904049603737183737186970889877441552639587907574657937916679660857228666182960572351e-1i
+.965584766412575861290338499634566884604897853208543481024795181813605178357463383937022692504892780932849793326509116060466036037591453892661757106541e-1+.135032672263739828417063693922278383485399460265153185575498146755824509235978134058791342051209134635690524445369509549769281761929363957634641293308e-1i
+.619600802520983183910322603551757248977596018447190776194548182947466595306156976343298460862109731141316193718070244357315880444863337341037359459531e-1+.465217061939456272785151080648646405543311424559051408100447766292938995425101857556206141367110612814776746002075089162286715271793616565190582443660e-1i
+.127748491671017464344323707543625925240479125804145689273692452955387160844085834428687561278216753912329351871486621682483869040056934753512386333782e0+.362411903733286040484313760299840830536798890073583175523637244999851659394819001311650985865747911520053772232514136287953218717272625810265826451463e-1i
-.155897837746200039951020067173526371389606638068087536071841230510735486045109259117041397776065880603138509293115710875334873908833245324503377437930e-1+.125308752652567428876341095588190146867662285350709885753802555444872483323362575072233945851241822021394701637842647393921769247489164959874643312716e0i
+.564915509976499016096661018322903234456309089943544046345572300767522165952853566649239405053182619005925180773740549920814403163656946701979016592372e-1-.970309706591588889542386542422133190969993657419990773148513053914075404927791461066770745652078360589659896621345681005927930677641289893213724028752e-1i
-.135236982323777929779136681384397415984413985278004918082443529285077818627864228713238076236692283711536938413760160428670131345311336220100064955820e0-.463919730237309467232145588237164048837505099851233558761183441136485450673136036462607145128680691814739687426203919899301198309894670263816322405638e-1i
-.254167438942701365110060339943242686984783481885802683867439178243292545146074164059301087198126799377764154741466551708409816037266458838491567449326e-1-.542208355300306112111388771746083495593170674455928270997468243107441229045343245604797219788423288940361137935602755727861968319670776588180495599926e-1i
+.268225350328242047354930207419440596129406544819802980642042247958646305579205441688671893252500227647444654689307667946319139243788975460566804851834e-1-.136964685666620142003683441912914623314147571004861501920147866372958944310945989193325606849363015029077424455023239558597532943181022385414368574343e0i
-.283191563650015500964228019057500854977297694753439256124943096534958768174308753166369661836489177235805130048718957345781482717047151278844735257240e-1-.601092032179803518544473930968301253776674095666837349787960889488920942521409078628024036247171142291754627298075273910142041335786091271860918968611e-1i
-.370465908083902073477669055417767758230157785846579325419691406289407064751643799790362696976627369717060292207738406269705240258082273049282112291081e-1+.596218513808334538760341560287163917818821055789592588940513233053851924007671017280323415383209082158263467721149825951489739442679940581178072811509e-1i
+.573216968866256620272428002491631017269735400084458861064125268547701461510991255865141118987735617633215288520455275989934532345603775680383109244103e-1-.641009874501778242628580902967750360456245779647980912087894417338292300313828927231456898704457641163457707491877900414441225441355165874677898862328e-1i
+.159066454587390258288218651199512484707729845285337799402290260869971505564127145760436983620534954708689660482036583742131455180839408588223525237244e0-.668389985507715815589304947085414768524464421427216125629473666211404122482137719636532493640884121207734693393007992695338302554566935342641057719304e-1i
+.133785408513291547196943495913821884330661656737144059110833171359326534429740471011941644754509045873812513324786887242486024503760195255070290047066e0-.124462717040794738023422918901919180223110613034230793127978384083110538586188851276727581643496653349407461747487862957088303662432972016712712185953e0i
+.457709444241098721548870066966717397598002662746910477664448589649002440951488351484893142711829126305263355274598720203452871222694730929376374733060e-1+.976028507844654958433334691585585169846718169218353704043978507869172454548719328370950190812526583921496312376641946203356192799476806888796627840061e-4i
+.467815530131897714961614767350224129008061571526869129228141094768016173226264894889171158563764014171736926151320155698884536316108209055631183080874e-1-.327576118025846718879828509781131401884793992548968459497995219891668837458302580911732180396623973684300050573989047849145854847513870187287741741335e-1i
+.107846929547648575958928465211894340677117113580330272377038977860711949392111150151739989047903819008997867245222750313755857045296645896277714892458e0-.799695988412340366707121029772398640957104567278153660665747389582505952175830884943103567176801932094194125221321075238530070900562153967104156262247e-1i
-.598131632034851639828458475359332034508303115358841262048770250677585821104280484621560944322263631688114308455614854771147676047350348196704194950561e-2+.998644260064276323172262110208932167959414173331019172532940488629130160686516482876445298734594886071303709545452762743380922185122530327605797975080e-1i
-.189635726980960025187936071588681371215303942660627448565772866549232247630605269476678543104305638061504740000909737053500693363271970686802903964938e0+.171064893025504616244982209973420134831141878909420828961555944849588076963871820102832520608091827981761294680310536864346142329827836239151999744744e-1i
-.267785766942264850313137694358989191237107477252622374964819919730098694279314568260348646225336080189092295926182109021444896747723110191674131234017e-1-.122023137379089076016727383579833284950068585688621214023131409440970088607798434333242877977236046090828349298672694623915638849492545062616346004281e0i
+.153339183716931486012828866859268058271183659655123050996701219411973981113918653502051440503950970938384474977325971498265552059140606110126250859702e0-.161662748250909331179964693247544823821095597369948687906075780179648599603117012723279379362899045274383729896769625583443289873781753169951661319332e0i
+.706154988071583919431463226495585547123018405129968627685739858672635797539623341678192634864176486754580886196974883696857431823416446755237657092010e-1-.673294799167792573854527476338293134296980306269748980404469625709813262638410817675719032028144258871804710030522781831273800640738139311262363870397e-1i
+.563248594663733644771440460526609034796765756580897451956824933520151777803253926671480138284563949327581120279302943485996290537065659231380062965817e-1-.130879590682144332395641826204572195746578382165783839571964664101448944217730864358322876231481974527691152628860748817679288712736405902415534855035e0i
-.138116337309327608594495688495908855464500775536346130025076445242016166236900413284510754592359611568075815501791484600448899631132853234371993410740e-1-.100402984035693729761748701008624440609813015560329230917872358077154610795185061441594691480899074805849571701892472168588140524553514375830090547029e0i
-.189532246296185728866116938638646303296043718672057265317044137278195392324729968976361230720248159437524996421618424516757261686057241626243090603809e-1+.664096387447887049086012082984117329077382390035439325313519454750318567684501911804517484242155521515454450951668840621632739894934222486089549114997e-1i
+.372604713642580366681368145146624766450923139613446267508280797060893142820904435458135386107393678843821701585088101867422704563131378689690049478205e-1+.161482618081448827216737808770630897387722879312696974672816003293640224034350035841837928561682055765103468862820032355811786300453656337149873682593e-1i
+.183469278347692629811349111384786500760265642557926250529231000216645528009787205568621915400175992249134714897140000433662830696053176730231595674183e0-.131875065139030775875149934659448674394348141676032413936728039129184463833610248818982862635220107673529800297040685830613764255794481563199305513072e-1i
-.111209891798309171678161229651912551859930568331863045260270587490648472552190831671373042275781414617583313005007753490848499996819819698060602465981e0-.533511605324919741266237239103198430496320222997002514766571988490088734209404269447551586361630311994288453819733755353277054756921510618916496035361e-1i
-.413536124466245096510960260255320504037166363924889610957044825311490266827160113118899269343997642437318880084098086370728307006875606983214352257232e-1+.371265146687228203818738079822278433748603432683458063106845277522739493145889131832538632465652275352286178151323796069939208110184348938921400647069e-1i
+.941357213427302111560694148762823457174783502981714673306972602221886606030744997649971999357489909138424710093065772519763510833746675857495281733000e-2+.183309770990971902199646905100728894805738978279460029708357986710845009444248737411245825128506775073548310356641788583238759369798382838612474907481e0i
+.429691989411151820116437749584711505637524980334104246579290721404765212926019585719131657349514576143654314964399606966537138361253229737119314032115e-1-.255334828369112916653222124468062959624928568069620830258901522132421919981648549738057138574348861399605839700442872121712822768868128898877792400450e-1i
+.102778478596456922104395096573627845289764030487289431354997158594446658696200977327535361519333604278260024695994702543774003377988072265101053698410e-1-.303195445771934148586467822815052701481928728789875404857810158724369920634631999586754599468609575426361378938499533647210084306179491174685984335672e-2i
+.538672601865604135222239232344518272442422857371641083689249047568602656158641233606088986746382679029778832882127167207949548887304981486616060022284e-1-.415041935979864588225088843048136364052211580191498014985045028090252258942794701523061366737863537853109686637379570160588938347460746248029588657252e-1i
+.614289020739261432360772440701218279576655029860265697564522461863325590093340869519822967529551369373739976730891789499231296941045079961605299335716e-1-.218684448917574552938343359209580516484899422315323486543806407836535952577146069902417427788317235464499742461300444057887046455842956373473825810196e0i
-.748502233088674675103809871513334702290414636002665308861799154143626013940308927635977845388436369524068245606559637207745962849894867602770542246250e-2+.605567761422914478752826788289718317584026316009506251228024328506912455262211667469480956782218185133814086608162447510302293460181671786268052398058e-1i
-.788540929145412191196203749098423043901993883913426852984722123402666676719957951869796671005373062661568007532183855381945724662726876613038366510848e-1-.464999237184658331062795708953178922413517492569223878559380311313703876218082036836916043011477674360555763153874797283561998777303443418517482160824e-1i
-.152699708273307002496247787823875424832916539446444778862571219586833105716199966498878236626535250098836284571254602819523889405251807075917232812434e0-.146932702463079493695242560919311852607989585194513860694616055596569267020109560844496984766186673483913530407518249552889816170662648948676049120219e0i
-.113667098511862375024482990658315901530580181317081781280292911680707765138226635307769242200117725852967270816701369100466732496876292272029184882324e0+.966921970237997900987049049546086168603861944122875759871829998833051807950170006549211067459304254751564861276613250947238522024588940824334157136873e-1i
-.136897498544200265133523094554483907464940165021425619677099226040134261097887534867635125919708229331837600259845655053317814346812227318546128443426e0-.762606064734306474660684287730497578268427755884498278281868243351740397476511482504705158306412378290362643584911112957244943935395415720209408671760e-1i
+.163232733347778120452831995545807745749554649653309111419397273490711628172562562284638685273598110681278073273879278701605513381827916280124886553550e0+.623687790748747383238658579896007692635690618247050188934902443272190870526011386538252860469093583575711349440711008547938401192738397058352739218048e-1i
+.582119342630271276826499663597348315494857673105604981266212272676794426617573422570950854446290749192189894454367991358410444374384992112967447582933e-1-.841686754431486835210385278295618876296660318565236324801482063968580559156929691756143195730605791469948509027120513034345704529638907683476443339377e-1i


==> solutions/sicfiducial.52.b.150.txt <==
-.625929802920288848664595265246585488873476245175042828928546194517669657599617221441293003614680012998925456299139339448033346620785989391993023189095e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.104983839529919993722535308716270509151005981433238431310593732211451124070756580206590168454908110497125447279144442040260723519710790247099650558006e-1-.218860942212200125798979512971944415246064683683837251873296823142135843976443231235068082294579055816983160246819830106253432999721953757320578059036e0i
+.757631418047370602946514891401459047109640700906070758858811088869253658585659330320216306715911641769374551615287590443439642773707806566136093907490e-1+.724315454878814881036099985195157497927373545293313237864155371805930987260323160552610007724025621389099874748619316932056393854035280560402892936906e-1i
+.931399128687669554510169602596590816388990598511177164107774034966946071436637286705563575413965446734862199405573548561765537295286525539676719748785e-1+.324672470271472051519522905221828742306194496774879686863722371268703258698562471713712516256811711289401648523900423451010890600398820428593225170627e-1i
+.107308928746729881485809420626053755185493631240364481072777231628249062737159900474101151337197305926190547433286910734323031078812210680270999236796e0+.102052573551184412906303753464213500866325954253931162497542936964320613743872858377466347248017665842997058389616433591806544492894954122004052840219e-1i
-.700887039536363587226514111481451027881420232334749557590748840053702384634611143888728235420958101519843273104330925710709522742335991000528506565020e-1+.686521452165004460661973621991332297403176312026699929887849807914642547238684987727789177688975067511474295892347844897458400176954465483754267753827e-1i
+.285844864892328496511603558224220815631876267152847125002240523239803180051745687419971448654938953613247840902137346566270113451081189399616709102141e-1+.141504887031597905008774982820122834267119039699443265131732327438861160241887766193245571041959491418927248458849648562160405894310314542678838210595e0i
+.138531641815328710442302905919153506369186678765056398809991866206085353702161334763803847210329842829576328671730030642581334783903392303915058952176e0-.931198276572401167535400615657195391903199048119564673656344736708061150170053756458705796848903084606164125182551590984227399774499474488359450271664e-2i
+.104376074342917852270620179447152614027302898851513933035559954262614128395017244447595950556203852314569782883643827931214877067478950576629782613747e0-.710826319951871660750552778683450207554142169772817644923140213544921686815190753721390932954205631831386694136331844302456710165383391372073250986746e-1i
+.559112177721792350421645718877983999301654892779734748761009416703813928203733049907591197329113916480305715228177339904472344709372834827092240079564e-1-.191405231947673434496247639087678688602462764511662293943654318557231607168258014989865990676108014604730883256353332031334077061636887040666667468651e0i
-.391014683185393458370377456151607227854229928437667734744917394588937873920212822147564095413613078493336704512032785943489922831458387192027955901317e-1+.126050759637703389760197830579806910217201765764621831824124252122660141866441634633502621511624532932604994652253350747501989303625824706327981752624e-1i
-.177539830873153040242067691535050322754087649322814979271850496641189475954385343499416500379456784994919506280726531768385900529468148314215677076433e0-.536121008836492442064316934967014069060577660127500895574401631734271401228078150618031101112608374535778907533279084534118166729675730106837097724711e-1i
+.944429600774894156166629578177078678520289312211441699992642540975300179560580501660455905765684894083368919918245680927977461605431864500685507839788e-1+.123197152661487587714314945801254074824574669875861006328094476634677863761074976596157949223000500548688873952734097519662385882715063273671046221279e-1i
+.974154502761755546390480716361410052680647626586629022724430327731106560115416642944220908023334286703965748733412882397375404601534031667971935790888e-1+.148408917025235365977544938295314220214094891634567020769136153683176467035042713285811781939021364853426643021894058898913784498909942102159178103358e0i
+.277603857765378330971755091476272928740003952117942925359326741339577605669943011629916519293349595056380501440353966219087161648176119121023608745982e-1+.450222513069403855734751419376406365234379871269387775290325173249834226875488395822650669153484701415328172817549681427009852774430662878243886702340e-1i
-.173894294749217861838728796445106202126578538583854681415931755283224913745660923603463030046910118460471447250246615093267686959660953392516483636753e0-.342873410806589919875775874024986669374616601318643270406776318207464499555086936733272202051985060398835778428411106242951718001650659149888820186840e-1i
+.134507978360161256390907566752365231349706184705335763765363646972331039173459398278767079226165084580030589591887200934933393647425278077668864311117e0-.167428943672688934682015420276825872526509036238712094171256583137758425907648608102021649234408173291932389852759222065970210562317781299424792151097e0i
-.145213426227363904831269063487905575925980639680061026429682922523264193643666214776455531712504080088756262763158962970266364530006000040785436084914e0+.608572631903665182342948940976921614945515414010031293048651236603610336095568186176545414443062323817692267264954298566690311701638018541714371545852e-1i
-.109214791678750849881305508485721913597887285174262861537984107743759090396421249153162330078103273932262460700934324358909388287094878319747499291360e0-.806736184004758853685744210009097132394178761602259726475495715943314041719396573260170931475172111006658707129771924304352533206960545228206101614139e-1i
+.107781859957531314634669404939531055240366926513887077913511942248798214081262253677388840946343728723128063381263684920341705496106883318655292586394e0+.840415299553559227450104490067575480803135999550498100296146176373374193595441151491523833247662963936241657810089490955360512967706240743536900878336e-1i
-.535439146456272174565416673942577617360300656274397141648858346346873484666447660094129212754635272548591911151617615209729340016650835756734602462512e-2+.194486953287328620482833188182315593020912901241844534420882116408618372762328539209061397426955454950916154300132170175668035025169327695518537683198e-1i
+.496743414029668377939956752284550688448017104765437791737185079964911566002484344766824927840291385133831445022614132924620656793911379333819490534255e-1+.533558557365190460378864586982114223403075468621435632861102578776473925663507703448225208923092895407254837855869126926334148019708832781851971661394e-1i
-.133861509756512607113493078203382716368320601255515167577594850951754395736492350058828744033174898683804551737121337239304257150387499286407062062761e0-.270475615921369801522150343854410812423720396117041015493795008641550305021291383158070799627962752785151561794545003286643015449664194331927210543434e-1i
+.103500053959774665476760132627336900759383277243707563706239173871232243968184838596196740361989735499652313377837713783320545220938872773004443570429e0+.365256431361235127982246849696313622641010377729589771455382064801779635817769273222266972662412920550418002472773246665141947389021063953052435869582e-1i
+.418948020406703012021311431233386966019165322585327707613724441373827733440546377828068016064092690121282388116815245356771994123087299030339430687602e-1-.830193467490646730977047657457983946054362664891718266139680867349225216842239548756403500418726890206450732001413685073033207836075335697206283418627e-1i
-.124652282318336347840633157287307975910438568039770555616257491427457642509812870074350459072204157435652317121422330678924750580421529488794762005729e-1-.108971753432471769467547138758973015810968531115658184259572309563729854613817774790249286429446547881093214732116368354959078291955803220965577536614e0i
-.944211037943950155849527270216932920749638535924848022382688119891709974965903166553477556587455486539033100101030137181075223260165928046278956425428e-1+.226164497761238371891082019383068744358974337891900368892514976384245081431706110338838372112061788110327183911583800882676999556039709834003183498129e-1i
+.158397574310634799055002360297385327372410673016291007402007780569539466612574320483477746390792775044169063593017276737960427877251187832005546750491e0-.953561387387651705953158231957761596443840912224284858232430098520102561350348912216688593154831351514664929545661620297936464726468244301504139017830e-1i
+.151777335144846126690573127930637688341205183458421092819442342130390098821322165507732474861029169335661071528088044755562337115921167450943696727415e0-.919885953528582697752340421991129067184792632270432570650129942156022777547411636208715037201557183518366830067546229334518293945124592650538316655243e-1i
-.334149259399602405452466331393740246122568374989463239510888721340681116638263588659061899767941161292169834961312155332394216239258175167714943299743e0+.261162259019766910521643735847179065066088107391221135238953359174963950806061863544301493167588629690204313731230539103612414213079853192038048131088e-1i
+.111914756882106957421727391886371840404081326527389597406058451519739817321567079293853507256172049644736734332723762630784905922021990269854538004753e0+.352093183217198556174217522580928469566354212793016108772954709107650166992994582752847506031665001749749725163422023442604036864572966812412698516354e-1i
-.716647808236192626698297466366469513644993930997661668507913316668208634273258844571974540502929372780467553184196401169088881716963008523049213341760e-1+.799399195462067190133062213645903457812969489974659685569027288111224259167822290411350366560825483910922088878913331892317540001036201862367562100178e-1i
-.121099451719999790580178499284168232094863721425819447789372700022283860867011461912100447758875798162589390121427323157207108209410514941528119799657e0+.967762960654155586987283469447893013189055591108295625588910507631705313436291308853087289237321483334462702859459342033939592237439413318090681881065e-1i
-.770828002274371010991386289704626556782983402376760422030331348885293538612578450925279279499113171351132910270741412792019821260117005653619008844176e-1+.427593370443181197469144805906904606256644525259216470012060180369772858240619717213396408199517502835781396401852828561773725680729976111672383027756e-1i
-.121356041070536189470733544478234987198484707462879672086671707981530012310003207515272060017413216282126786452440296894835208172644457110145090764896e0-.147789654948085907082493654181190795418025685318966150599646155997274422973045388476871291616415756842161117341599568665625386973310653704267711421801e0i
-.844588265143268132063055692381928232210163810849946818456665097779655106765362678286263618523070780234491163450570364796424978077956715857897501549420e-1+.154340927742001909566831961275982392850251940823422120674228275922444479998516829505015994695531061522161388879112112173300757523971819191836307036937e0i
-.470751546812152427566800599967126754821813466826023213333220992171202474014379479150931991304262175188506796590511186535347318442738326525301441175749e-1-.113556458786506304442466380047524145780683514369917347581804397825949350324314196003753564662036032131518228372462439185768796792967312985142509342140e-1i
+.918318118986551900700616449944624073623618037668874262748766425890698679833675564748915874359300975628948173727170525923034866323117119941922900597939e-1+.809824029989516886745123685302587622775223750402594825709927188885981910103153958231597918541711675668596889071532335772448597677793665593621808211504e-1i
-.165364757838777680686880811719102113536302510984834421346150064962978224592629213467083630164121684627665757549474158154758777028018688832052604029310e0-.175501932264440399642933198222257289200380686543011779570992261384239190053578859701367856087557733656844719555540759511490177327605407172113902465503e0i
-.376649106667254982502120749583179070330388400159342872861658604001140594228953563153921115136672204549357551032109073407169868096652376812443107125796e-1+.910302016046252918498126184744888803244838634376331505606126845422167751941687215262314846731763548498904678252634639868956184487400781084500820093466e-1i
-.636621399060209844604749049180632999115391466147206927540315482685883985189126606940432124113546636861444591955963030268238622195852789362581651758116e-1+.262592382983019165302858144419778746644130537575766807557010726953025474224819304080730700953964431703766772831020596958064339399192820211985178618222e-1i
-.368080855013816342439832977901642256998395208315750392998836214315877911053909239212706475791292248041103484330506565589878680112822560890137517385990e-1+.691695434310751443551177194432484233378403843531398301549234275139645812035759455646666757015851936495305077464088210626137946612325506629469361025600e-1i
-.936785575812917134723423760682194098363705935520573194592387368573840150511265953243147476758275439967133056391552228312788834016563913430474970954090e-1-.110037040012340030279994505687717273375142573927444061642807581084906684013959526161343049416298510519538686934074641908347735012131269972259751592557e0i
+.114487029262339594329844297103940115793689525589765293822000017736377697817270705340937596172965890069797570027657624851417675259340205099270797433371e0+.272436050214921225236491542399610693772252377467761871921657016136802496420187844786658028607681782692707325955374081725414659039254676024727217401647e-1i
+.157899696025268492621346577895171486535632330541713462524501458375519538227954076627858842232007563157024528074933041368866646677238119895434746533109e-1+.701107233856865672725178121734029815363791292020054534744704183652842127447759040146460742590983137599360506134645178728620726375886280737320158473770e-1i
-.806689036142165195711626381974740045869103653689720420693821557752611445702695277434709124461998009545850697306016082703925684172990571825103701242855e-1-.335698538932910882186282833089814649939487109318146486607000681152518263161048083939460761182766932409174535445478522356691842039604595688672685489018e-1i
+.711267447552172680857528308768716720295994176907848037722617224265279229309739640915655270664974944080588809227833453236036193276385609738207299433303e-1+.195718592052447688541216703497657650449067702218015569814466733007902630066349520225959207866138239452931428526397823214046962191550410245913013305565e0i
-.382484146804673718200264125808811674452767050138916848874232929019096465827288456571122209120146024709068637164616849422906426555938032169109466234724e-1+.121987439371435900427655233444916125796648314295547921368771416085031344943516015441500210656410284878202757835142230172931025208144415899219474493006e-1i
+.930837055551595629696446291649773995738227779121880756513778651133386171381313662230036446519732977480665082018947855733883708818147270763200070021766e-1+.126349354107252760500307885979261578692857901701366338782659005386507101853152331915966085100606220630284968732599178812505079886298866474983756410921e-1i
+.363015780263644749036486919920823851512266509615546436602848236353038749232424183662576851190241829572250829442760049578435607842119157083428485391941e-1+.128050040006615543409828149290129708006353406641924848910144748796635972831126216291262109694329441325788160547406142021896391106608715372333373288113e0i
+.219363305657775196753885606956488070328063347326396338920615138975420603394823351854647003819237875084628372871973466012369972517075947062269656329656e-1+.542550190371916736027063426908105829306952028116774471841402449269469303130974434506990866584984825198102277097308388920915076379806862515516891374519e-1i
-.601714700051915236140879897575005018338155926203406779188395404606498945190974592948210912324265155248722459746302217442699162741723272928485996380095e-1+.720559513388921400337198534544352232398095259363626954082809305502595158588312746468419740749947997039175594354282025928047810162697327957289268541732e-2i


==> solutions/sicfiducial.52.c.150.txt <==
-.837357997204766441727575247655369276751248760989858947333670667907855624929022612259087367467714981610350407851206791183978350770489619796815602466029e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.416375642210567106224592717075299345355019029707906335145170013611049868691082733426937993199590042117720955425422969622132910488089974115180771807760e-1-.542716574363407097885791399582832899276070610720120567677098117454386564546548003629614251843555729826233968392887593240939564698477848724830329061363e-1i
-.179238770116651026349038285142281283359613992679017051266467652252064394095768551178513938789309464942325958596612274419929324029480703505938180195251e-1-.548538875636126679878861919136767878403530535149820487333355447738449605252385443346624200252485593304181047161940899756343280681911671667354185484678e-1i
+.402660853256633911350203352080909707854876267492751111424757345440897025875545445494478535666309827609455906191801974984496861931819473139325049472055e-1+.181952945427452934501722752068214667917614917675915226939534234133157755377725087708180409845455979766735227902160125539697305881289258791283974981646e0i
+.749142878811926153670390342107446951522680168454771382172416894655028219378925208652326659199007438666795953326586286816649293139213658026656728178990e-1+.516211027827824675855118030361861629269733286387530941173940442807816841902886852632022607024120135225476040124728941558953992993277203313358424359830e-1i
-.217622768049640010296361893536453995335735241348577034425327146946200211668750465803243997512139088670909159263375487871959312516790860919617959140400e0-.566619470687849017342280190367385912924966878157142930325308446348341708299534457161993396114916140991975253933755413261330878152984490699949254296886e-1i
+.378172717054578661452240801855293145036253029565033316077969516209945159029043919414810557969795835384041115349481946858718666294858081297088982172514e-1+.947565398598568380878277209034467330394698048959831012327971315322741257226458907469627846996505353210815654552758991103753719998838479765126627249891e-1i
+.978624682868570165802458198891988725997429214021229629798484085642571705048981749055710815518792995229021503501701001660713440680561850676845810502523e-1+.120282310021171748595894977052150551014934306290148675931160074153523096519505776286574817702259605993554803475566471159137327335776462087894087384891e0i
+.131376568584423911598985450645358699240757946082912803183792144056993579408258623502008811153007534127650397887083850183866129089606675595953282279965e0+.136246794568223934378910004426794099016023038258904700584924027333512976649861489550788222850182867862347123066590824546327485831163520762621252663453e0i
+.201974959529815059813111481877504932382854550002509048117107844227867530748223426523459195648664369036483772183376434508333900123639233314626854989779e0-.166106737776151545230129469101424199488544811956950090899726510290814935194383467126448381362914950009233085375834856706934026198693071615307274068689e0i
-.351174936053472456212630932431640652097457415462445608567668102349903922263060013853347766265182987190029916363396932617078542462051382638081854830864e-1-.115387031161160595949915760892128843558265085570678227781164524748944335302502323154604175421366099352874337265893360648105822608196848857391779418515e0i
-.646648670306272802739754919450136568768378000167512747783538091892223575183721899010218590325964151524491484976651173379030768533036331431223457851638e-1-.860124190568896336032844023352798601774957023299160573635686456576783696310222882816179244996280905710259564489527012857550625000991803209573495499473e-1i
+.539922581759696926676962862302938779488692655571585299024809906490273338278477209133835225517149785716001568290750729666573050069725028940464416044180e-1+.585108098772013710931531137679649511884206636017536233462529784578241005461991473225705838042772094341259389801981994636511669749601148088568463445060e-1i
-.362230841548533552511724220002405377749251688717652716497693593629713539566144205990279468430708230089726045765765076351472662261026178191370578055206e-2+.520495068041680061538655007985843145936082458971295992079507949185316939578361947619637719615125289258027847630770312079580525262710546841034992008663e-1i
+.789314810771863684073715668029141369074503691030344757556324777907733543782760990195417160550638618328017316058210979306892728527872045558814848420390e-1+.215074946290015631382747109901076808736748924492470870050507365587843873199299684235117380348776851047429875751401401277440953105613078946050210357479e0i
+.316955187995530272937006942698654874249467591243732522293215026454560287221665651457435542249873278919242273861159109755864200359650282118572729219151e-1+.791503444041088918610465554240441854335762567259704405735767088224339156430578463349509878968217924677520818970221075445573827449067704019255905178960e-1i
-.103440392457927238606335644177361320757975346756834329051270605195485505882924070104268301763345102269131779441447700597256684383182577290654336372094e0-.526905567815687798807704403667866716045322510169980468114135995804900313698152375076577742448370531966641823804980729209800234921609768270932051179345e-1i
+.600090815204714305340438132756026033934721434183626510073040614501279348205248412323615576405952579253705680800132587512646359161101280115100770782954e-2-.155352061773530467792878520021524160096557286527420516069832742391951581288532055397583870175363970392111553937891048720528839596465929970849351901367e0i
-.122565703755222931963793586724807926534725142202067285278355297815397883065878928570523218403785887832682411124396665455278658768692513033512196872911e0+.671561955674019237699122791841210507989111621017175080544366978831775851743157476037654452625144458112119850392809916541504555071064950151731745876364e-1i
-.189926888126338761150575947785563887349538068241457612418256003298406737461960643426813336751891910425837917013619977697410517485538577042810201759325e-1+.242873108382727322174684228059487560010375160458418170270371719660605870631862286567086149446571651705022041731090330020981265617413646504808789691049e0i
-.131323620133711102511949700057289946132753031058070372201807911222493976241948129734494813161401439201453943289331221359182366421165815164991568397292e0-.609937797547680776487346898461046414228245029899094542034543169311704462845567122249120056060637414191610661570542719228669427531148127591358213846146e-1i
-.137957747019201918204560252267162132672012614038787367387021424495914450650717161434126435877674387102947126099135135442692347130623322326416146198512e0-.705905035363445139381803198660884997253845020058898352162125292966102771314072781202214530711825898405358389141440513376176665494801185087905456114499e-1i
+.118564421015329304454254165630363405708680363625327246232231616745227811446041545548703013770837870523171999237802785373829231139769735004863069050728e-1+.189412371289475937472641115547712926694587299035986558465375276058230820980363523598569538965661126765310086571981126374586543302338735104918587200750e0i
+.715287309569104898102789249388198147995491862319020887984644043577673707793625293795388842160285452442811434042001306628778373610754766174400538635737e-2-.450601886271730080311066629218230263044366083311801139890019528790349235634013465439541192188969219194128653528674961566603229175583405607836142330949e-1i
-.133656063172090683000485610159378372420778363952285883562201727514254384209063692669388107828944186742347890455138471182876167641095641026963127785929e0+.285522665590525121776903589824439673328698724580942420078591127158509396681939261520685618779193174148141170560702618806248649880879602078151844898675e-1i
-.459991912327121213148317052968198711924086970878312405835322731610245168155680497388020950713132260206630246476648680443421301047413971207782334495432e-1-.707900293321096450647695883495903394115002137787777289245107296783239259910115782962047679338327492367433155443647666674421164376604098923717555470321e-1i
+.342821496291634331171264785115000979085801699149259153701677562815735053511619649467668526016434397926212599270355234735314998010327338078111432112052e-1-.443749715828797387637628102585989930659375603237672357447820193777669055251547223707348213014119455984962364521640004761886032123223197494350909060942e-1i
+.199015214198060386747896033777622304635430621344761424221917095055976213209233671137729964705366364460460131826944644493597508076124158684116859187662e-1+.344853890431206740754468085839333014516920551620155575361244257659551560372071253736941583171741555991195901829662142625654245566049254043013206507525e-1i
+.795692998775783651174880337248859211070927877972458285632218894542744631150674812052947514472560627421328008176326012587634716519462020382005179174976e-2-.354561778647498216171150490030894634589162935762547006931067591637326832303469973310172995545619944900481122155545273185199130278530301088073357810208e-1i
-.154127823106452864109403682620072691998088421124356800648402648030674066594784564471503662586322806305547343054895519273341725737551159334180252400296e-2+.368303615726211144310476467708790906687726072924519139705917202692333256318471074192621066860904916048175661628505642527670991354752625935403501522838e-1i
+.427259779715874789920939778210485380251790751249531038100238538185315256205635430119402926759856568996390139429275203570899800959898330605599642957125e-1-.116775608692888755993342430141616409210329989745467178449845444704034356023330946302938322013255617577402940754677044903125277250621663900854330327456e0i
-.582186972221748104265140071281773715333078784955443195750055414171415142090164544310702623102325775955973059802525915515430853065165251359735803187659e-1+.665442161189736200962081953600354121570835934630260479539040096329945596322830673523117242503428647080680226354156479615627473145196948719982502256647e-1i
-.787977046483227034037679672297417248186844144511263076858711094958058326090795294290499905934800487253779418166157600547472619434789786525008870571768e-1+.141037418219260061679467064502165724801607891025086046691417237508837594679697735282155077930674444867536351621406108245933042831228377395277365519715e-1i
-.106404505005854738309819927222603246040079431847556081337308016919406657261809656521414663951499437251427284644022315494940316570097520629113479074657e0-.133487773189414537259392022419712140540863768635801295304818291259753030929821271786805688969860710576756074411275751979147574111318639348518530833330e-1i
-.102590351256440784487273232225317530898968248998729030488894215505973961342986514284905353000618195807790180569251874745495730989373956899449865222235e0+.782940263338928066661064557291462455572941230458888191732506150082672017961785415354757253777109461173257627919333524032920426559568405622048267826632e-1i
-.219211012266713520670129600552668155440991184788180966680109650086375489332112673381152528029150156504800330844006012674922660141952245517514432117931e0+.653812112815038844636748070684801525257360088036392355541119468397550605431314457462063566793425926994981787755056057542042999456584563131310503911573e-1i
-.578784966194763807908611751499904413837946125013704138552502757718222215965259632285337823143744029062622297094709013590358873510847996647648721889559e-1+.690915565529388839241267637148197056966466223494915949427586756759603541692074119939756596119665194837858178581365213208228450526983278918612840595728e-3i
+.413305310085141335297784093723605585574051035646472134726761277010338600796667646372672250229929491651672520205270986646006832010638703503204708603375e-1-.555568496009324791361540376094906932432646651693728654029276629677378283894120564114943830845936624291366792271809486272175098732375784124563746723524e-1i
+.859218769767029124605300133907295975441152547202447215219324916951124777757740828125042488448732720499949720724945167186130156196390838036282873893902e-1+.109096834296020086293756132008794816499873759058243156691219459878160249659737651782084610450119847353841305188483170038260446726504559107996414398327e0i
+.506328649787057716261013032642891403827790931011204710094300724383754618894329148041330549684922487569054285818023032298921417431612507445442221923483e-2-.172602753699525011576051862886215382336961041036482456233630685009100644996574942845058533136386909498193316607567578920507501892531212376800933848950e0i
-.109229152591725232132543796376037614938473663174193494937975931875651700010293478058769429214292855624641750158349575758359469333418625829675422767215e0-.126248619654188958279808595908069858043049444094249457763309064182539972686353435611437219536234460082438987215672267109749832692243390079387130805533e-1i
+.739849757099092633047362911550595667727922474697626908276569833798142423680311223162001761799084464002659098370173267120351939545348652369816836448372e-1+.222809034255162026526678313921880272528261210714244927937581957667450176114404129983526057744763159316785120505747605216697893534233279139575167890781e-1i
+.784582372384308666977899176064725083091507190285673810248242679456647349491493418225807568292657690830114937537507957787698962744623337010184483497337e-1-.259009435251287963229488647846837903284375666893751989841126023223759369703665321484039113196864969387200575651252107266376776261517025838612041252246e0i
+.155713720116662510769172711838329704821237527407544029947694798838094628702320506452521351824720207378075438745911233691246593717399051761021466651258e0+.102712015708229685114572762486506060296054292012587208902459270430056270238657422987662811859156141641013751730308580934534496025841441158699743169067e0i
+.310769520457598770436973068682229209886291666371016720441048642389467448303295574562852573068007865282049043377115016160163214733380165615820862091739e-2+.327532913920469741049833485756357868800001124963548297628388349221316978800359040598107976256372117061289395570878358605654415361863257902620989524919e-1i
-.348797781682554077665971441058043264912219701113960596016003479935395616274162246305819009132410322902863829390536353650841203948651495757806180539328e-1-.389041948219362068982618618328265509109138275491215669764550963834226613690758112672188102446817409961618907627221800330031184600580388512327583954657e-1i
+.792632380111128871479918523767862349835307892902160571331738085015001336166285919897404104954158577683669312856317697687595751460827270164198130999819e-1+.844139912164792786678996578095890799943370236557668822887240391683174625927372954500661872390212139306509175871664684239355052357466356267569844315389e-1i
-.152809070883672355073178987050362456567284193044829118741424789024801391778833727916539801210696112839434195486163685745673363854532834881033154934910e-2-.322696342523902947899564515019912551662214531111178851750013193766269312148167053694302571360719205053902753791536456020070607329641495820473276134521e-1i
+.115506287789422469374332576362536644824263739632049592940964288522004063602048131799721030861778091684589189206294230779235703745074878477530673439499e0+.436998617943752294999901293005055755152165065307204203765541640049028277501914284336207820120326377634856287498453120283944461315684455283218397856899e-1i
+.162423451639435954460147390626583698271562508259367842472154724602857514988291555249731515988840077013467296367555166214759156854047469663015641993538e0+.171898434869728870618559438000746667139534037442754903651375712276794635402931105825958529098054324136852623671565676009103812775351707615285190123976e0i
-.476055376980064918104994950239352972585572392785180224424991082267237202482820698198762650899145968611385908035316126242032102388932464183159773780390e-1-.381950422438207101145771468189361084856153851416772658544467675130303797554634548763074452278369576791600904953467304986790286217447763986119904559216e-1i
-.130306789622680564644014240616974642122967480300201333618260925015174372790656357409490634142254740033734695160573097471245408638756506121723810919902e0-.145964852349389796502386616811810419769412403467945691107016077264957655187026373611652701440790806622725097796749456412404463509618873170731729788148e0i


==> solutions/sicfiducial.52.d.150.txt <==
+.155692074137548014961525889574948254965517004167644213762982994915202010077510412022503582375783353103656397656509785539551945110005023163463148135000e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.145910057720161355123620707531113418505587668350397782177932546593758619774618209617385375681361061822731144632987832098575607572847164782805067851664e-1+.184854202639845636691399376322135673259420074999948320495517525957401968496706362907973348071594785551985064486472125616832577021981603587485906746303e-1i
+.489823866097676647771683857953775265202551458703085327278961963121098196807217218381065486625105377240549091218004990093351361464937667427434968934950e-1+.128555326544073099158971521703749392163532263044432687473797752925939359909896244832432405747713829302947884447302137708773765158176879438757879511163e0i
-.382123521196246500319505706373193417196062425144922860354807621602404710356646905335340327132974113961400510668229234235814563239948810257953569044781e-1+.130120541603589230744186624040270705303483313879236157004182849328582843410899337978333676698137997184084916574337815861677846180837993946768804964395e0i
+.809629613330031683633882613783252049677265195863510403411179214085343999507313480837886467716500715332311789464430686875131953898418021164097741772217e-1-.116230447021662142669641057085179368726124109335922724945802903849673010931994031032633883562753744308321635075884383124833097962721965897511598347163e0i
+.195714015722752891102874328115119742108386440643173999565999993015569885607432751774690822127009530609771212805334935569382993891916834132307167939520e-1-.387345030852729142432765251016162853455468313867295547789782058816447164141594767380845422907278296582724594797999264849448010554315542033578687494611e-1i
-.727289115765464691554576069569362447487289179603897475734269665035830049711919838878714420180645138128619471254391981434350131466822540414184909185507e-1+.862924006373472729335833046064983216440844622020588307301363993710179943731978688735984062510275119804653331013991855134059733105620812645551123500448e-2i
-.984718786457650771950935938216122785018689750925083422991954831050708275198388396291930169726930943705780105714224344932876059496016526744441060939461e-2+.494295749377921327804245501259142388102243707220963443220210123286253707330531176312729400503091346108335458573984384297987458346766691395808057319819e-1i
+.940195526594181263224984791955466284725721741567786639075532366172416151369901657357322661586944586982511800216207353384685238139936865816722805254745e-1+.211479165239347082443827828237104415651004231957271058024427072463394751008231144051725970485397440906233658342901525781313574621667522441064901010100e0i
+.203597412281624737497604874954920167362795100760542385903326462961736802970993370626857137551387080072415556493720902000876971963284583532009656715816e0+.126773295779392714250448566123399819833787314733949072835294358149505862570814296962262144299075749522145052603013923836937526093475348850536623164321e-1i
-.792683521167020141071245580112295636057938043697492440251992366447288648870569961019671837703182767677356469469581481536765819139926288183072671408892e-1-.191747362962743534918562318947364962274354324935316658183771842243672804245487959349023333779429415209636177443538785430809539068774121784828480303895e0i
+.801795984181670417767018380058109589055515849318777807112966838850313549945796850297698323358753411241901113007934508105989038443309895349472564549961e-1-.117700813128118357806403586809333984300811448301411887787385871841183394666672542805889823351677363332892619628576564656482455928310003341761408948252e0i
-.109702565051293379166091822073977194240306382193554350536726237718219948209314814705508182007593787117203643461497608363638016499727539070815338135270e0+.283752657038337950578762692540952999374922766382756391685706647696889767505690897918626626383105614417170162403638215436022046746581784425746216842803e-1i
-.194443589331707104802653360464026813327447184646412280037706311722896144583966656602228727219677239411533854869752540158694267446093948987914330409221e0+.167465304233674610177614115008334919536165122851822636401406334032824153204096509863311383586305626550009201298121986494057476758536763784789322687426e-2i
+.143737773267474786131244906813774643696057565561119448194718317355217231264183006693961394907955046787944177303022453429210198045152808704454024515255e0-.310444406437029383408739627787382639227747410141277795677127486478735896646907721667442922061666572350560562020381577712338368999925099500141865522645e-1i
-.245101486111397274959324240040135350538224594065657275830758356726738273951306370760359433616174272662991426227195114714710048874615761498296445947620e-1-.214223925249879202604741605159965643567831204758687667205029465876572860351537641946309324670759868839192447781444954356680778812080448148108947834150e-2i
-.355245255161731574881606144477799193747156931709814519005459974749736278514987095042980917012106698443810245390554403028466614282557054191930369374007e-1-.817358066661009999117633739860899913104560090426663027922583318968811445472654300113652934164888286586868997554855612072877550602161084811442305293922e-2i
+.103597398556431027807229021274343898710159760549100970506530301185411127788888618232941070203569324770849059724978810742080118552043900904414583057039e0+.411145143516593604967484084836466166841019796396932152405930166274757444978864606450326694776808865321212517280233377539499783162959753250857531144594e-1i
-.173896383384004772707939174125569219249798686574458161344707103380509851604772115146277358128954202918256189770842183906956227688352704114225576847699e-1+.299964040762432070821007251411607022208045604464894539352424061947431218291580056746841057207943490129377564801663848728035252874451384468366354093340e-1i
-.337676622677228405129189392202070833844719763392185712755448956742943318940729603053906648350325620239359090768051829760614227817893920695123767041989e-1+.164582183465679208065487792934418407355897056175144623406347971174956209018476764105770133155263264836938918991544395520665172589062436474696788466663e0i
-.878590707891562601696327205353021256458392035133427927947077228269730840588411969599440025853491448426123726697486894066801651628691660570039487352605e-1+.869686792256912436297371617102770505452417515537255331502854971980425820714200824519863674981136765236698071812189700053037043028287643590941290737731e-1i
-.100669749280994040375278084485638587885301330263732559385423609174193166809315012096978576856449770604103750745338353467381714484838953871985140506314e0-.123053104632639993531013298296574467257170935056897461155678841442638340053172728289501215565927571216899352485539550664418697352483323342765281842180e-1i
+.751846713975957383185443143427470863098009910530843097741136527940093298522540976787737360564338428195302162067072635887961311969848621450914890951845e-1+.206937403576063627078121490140031844997188929687513324962008786980683771439491192034758583755259171266952183515410856713314041100425197568414650549398e-1i
-.890907995975543199729902837819892469080530516403915364085532609313215645007646715143134787410574588870503397595341850754838344947688559318467789120683e-1-.773270645491445598029885343724577033989964145400548949195061832533146121301388610540991796680547473360317624743234442448844421050372319264021738492561e-1i
+.503763876440538662030023896263993859597838313582037248369017583276467362461569403627160696642458918390717353252567255018896775618418797305267893119107e-1-.389425603037116473532766975741713435588691968129384192881047375796043236715690335700466794508490504543619099711744286185612684412762036911349483417071e-1i
+.317248723739331117278348145198160708671345389905640891687456238504910147585129837362071101056297494632684672597325173137303321742858255670954517402420e-1-.389216151694564355596413655947881311634785038483041769098460581154694275741617199877062232212544482387696266899276704651438597405594899876143211758130e-1i
-.598510194094722118988514665770557763347247965850099943288384597319596746632758667955958630847256860860142394532672023921309528632345905539003079207728e-2-.391540580030048695846535563860406861143971605711297246599713176064344407228115078609907374835311863814397224022733373235531437227383291307561820878920e-1i
-.875864872826142049143728117411536698668044987779469934233472863649834074175068296964179589328547446022825154132997785268194411081388586824369180384362e-2-.335638984994025772210359535574041681162196023470861539385225499594997781729632837844709799807903981053190750170724223852822707309808385877739161563186e-1i
-.413080029618483676042923017592435165072308338781973370640323519924122380569592392517559610220351615406491409916735022980893906892732061078044963003309e-1+.177924030908599116393543710333656178849679951450220019101906145821802547612273784936208961418556491627766603628729370675167597498817604718853937009675e-1i
+.147459432887390898455274321498243731200561504829025374060081462101705721023186999001093375399659133947582569484796274426557208022468188967606162060362e0-.526452941087802669769235264351834292943828767352853547761123479263776140111773671842479163100949138290084294979581731995540773505741077400785474205125e-1i
+.143621548014174612390995546899710787804469021054626701726538337385925698334760239774939873537184696930817349779235453266926924864214585036446826960353e0-.240685409072380473587666029240800969307599971067261134821415508390240304468454769472059142365953672239256893656807755615418373428639880881278414440664e0i
+.545411151080453547088076899157534215469898614675372472149797077516884721451273572983807384739141848681639344589171998001214298300440036106512394801875e-1+.207282850310880994375402288537300214545863210977640377912565966733389224055935597252630942209221975264351290644994848229299466334346121802103716126940e-1i
-.547446874905565381461753921268930302584245261866018008451195275028051586060008450764279400877965225934552785265902467894339135171194363943422944075435e-1+.391197457235778645828943623480720172226237402851122856689156671316859221447322155485984714438232334485512597550830377085675368433634691785612776990297e-1i
+.171677156924759374733739198213425836494077009907690012859379419305390771566766938458149333958062748427064874037974030086694635381043960196745814137738e0+.115123431637628975375954822285804523733811350113715529896485072259205118219646021107936545718692888821825781890090561591132113531158552598715286170006e0i
-.648940231223116193254604791591926917904126174624037633094619925132278475405367119247058786130867352878755813795908789284755736289905993296976605489319e-1-.297401295908824596189028825248269686807179112331765885615697932127217011687952246989323398285438464332658170234528045225051931028919155071415041443552e-1i
-.998984602999461555784242187241946558295333005385210009823310054354923824148760401426397028685074009382853543405825545075893864792199644527480727349151e-1-.156835306335569157933453541771280946395220318040426783879047993434351211757627584906241690742484318166074384716179591657566615529747466325505891984051e0i
-.578401940891099007307589521875125735165610284277679273446009433197434177354984567053148786842980953353186724570801671098573486420186216495712204498334e-1+.246270903291246045149367827874590501377261031077047048742459470961920023929678662540098374871571991383949605456707261438987711102797518750506831723694e-1i
-.212525373851845837408146240390888008078218560210748388079353851904504282155866568333791280368636511269111236115961494746495894195465580971954433873648e0-.179028139435856339596195965656849195642315048205796454759193526845135047100775261297190290334050451406636870613345038760414300516089379732111704842687e0i
+.643853713738875412613171863024269304956472846528041424917771732894568035365323183123126941014054004167842176308560208360616519903232385775487085989101e-1-.115659739449603135203650385316030707722549299830306080637374688313477771205349558870560341660263968052908508555965227190026508987585393387907586429503e0i
-.218970609503826984033813822866073876878503939121871256805354092112839363386776507013271628020009774070452432895053869865243815495609121230168161784560e-1-.959613450092038895463610999615154197339234202533935784417003088208162917896847226013062376172825035092380704256494176609443327846394468599400455401524e-1i
-.560274356771003546230550929584836914102604365835352022786323700372282000892469499795135905224047454681584258743040629914918201069532100596963266220961e-1-.110936648774547463130663700540477027428747018701870468218317825453236556662700229382914406441268658435021445232163599345187239366671275554992242693227e-1i
-.210038418859444921501309847715290243270934283588873456169571899892160442505754005104435013101181544307192422838015101812279120422025546096143900427967e-1-.764813921328163810701356610993178966249508681975437278959656832774972202684091266283634036157492670876990410438121607077583994282056442783452591153384e-1i
+.167180528131784872255671441369554700944856939929371938309314531218587517878193392601807243540642035788686364321244451798025737926650013064640622091418e0-.359320265857039392345674989667464790378124727648067044569396685277694546570207851103873631135399487118123885961230657394262471464549092517867556584529e-1i
+.124186227817891263755521149259187311087509918697193201945954735085916515922845147813723778292245654482346918509942634260633299165905716818119780170528e-1+.191515216183353346256719315104436415469903146436158906496979091721840192489457644040701924855515998502444485415201978522913716532880322632956212005540e0i
-.157414083840001963452428279734742676281929660694245119871258630037610823158305113409173321685469445677697693306094371613628940326771363365959173633386e-1-.292392341451465898201657106495407030295508202611341675851271281171123184785981169630861027022002350840585211595541129817207819474073448563974641651672e-1i
+.105699966046228778906855161414087417495028251173109124432366387551172247370034299787721206372632370119472971063694641655779440713751983584489382968354e0-.190145452934600707025485372002822371811203217452903529309660569959516387216427427011833865716379514714131839953079013423904733079781214905115264523504e0i
+.345512008731873606747504171292714180973203700793573297130299542739808095067492897200800328248873029264081858672240132788074378110205087300632535308687e-1-.140406435077394841915813672006104441226082119090168501800268581249466538946337522075592615282600034687235460172935144509819638495712675187309075279252e0i
+.968093603965546385669893692836517110601085588203176030703662407879919773411226381496455877354476392286412843579767510113328383923391222727305920541289e-1+.607268524622177415171032597301022341656242274206187866951446071304163673363582374375180258907188872115378241914200585815770131676843815033925553517991e-1i
+.163729758325128272348530165766607382209391821094603252336446628987636617134216819940426932798830360377909858333177468813232161211680035417543705331040e0+.291438489985100388117962778349294822514864810903764575432800056993438497915498141524573063972218661342731635851493697383188795096399142385854395875779e-1i
+.182714452366339533571714557765962562016618687564870296394708577933342716811053603586360143391475903967963083441779178004590386275422893131965796865451e0-.175809597827242084023128250041853610492665231105154016725628584688368210580781944705526905753984240413897361998437609132627389075030025762386158153857e-1i
-.113891059526333784769473946540274807300176970110038188866654881770158422906700477237968204723368682709458370509255279318990879078167759499881144541147e-1+.902942940808203656841873009878997868151890742199053621408506273336609995233753939697107212624744833785939742678802435341073724454202158553685165148221e-1i
-.881011873170080700501533713566514748174441711899681683998723626167575434377296047417554852298398318698870632594011601764768509063408735281076076618105e-1-.198307707843072847329204357227103521865973093477033076186381645169008586413276386987171532181549394908354136507995710617779540933747903431774203303270e0i


==> solutions/sicfiducial.53.a.150.txt <==
+.914154104433828214429009308002513449097590629525838332219343413348830359217292132298273683514770608030757581178438560649356046180808989503042744900675e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.169908052547651060708961419002963648370618502275666411266337692940152870624184761357865354870415902247418665962181642904816896532345288628221918627696e0+.240086229582698340279322645629161033110729731593395265314615066541689271044396605246594104771782483969748154675658893438377012240014122391548929379496e-1i
-.398957167836987439669651401156994524428754605467364123719655326037738069892376080104826527013979679832969834709345257850258017288155973071224441882312e-1+.364984925284366351270597281068579662409051127837723547818165390710644716927620520800294292373160488819946140823493428155233346876769371031704045748980e-1i
+.229266161866304753252156619388631877681729414668294647766569542951865325663183341107274653238095398130905423161486404505902947510858528488024180027088e-1+.150215178434601901478567233132898264486756829506051662419517024865277709269047779037189934975361335574121690731023421116490170494133608942134639528571e-1i
+.105847554625965872596144920081338490795848611926398890397529757831982193655082681922699692816995061207414785688593706207920119732084453297612234661259e0-.968103534729024258652730109210335051618493736339585832131969826999399259011176182234188521557645164317848985788695887366202466623711302349825613022227e-1i
+.718167750957861854867263195430543769240072829752940475730765783538349736464298614937502239579029951452645126573071707376498534538914520946458136853834e-1+.195580582355270398415500444811564913611713107205600400139062895042794597658704510747785570521294158638051682871145738538978416005124898338135659461050e-2i
-.159301215760105472173852329811175176819897072867236871623266415594253992676646781920674700552869638967686011119565331279145627212432554574836948561666e0+.100245106359215153821822192650588691043737801329546167131902078337759624883191680061004436864485093868746662044371541377781772581115307098153102283706e0i
+.473323599177026105194711244762124674588725788682236554686843336338133865950538486389973227395122571312425339664321442836606047843184169092944131363276e-1-.916895041528590676547102106598525527881421882998934040729842347031179296688046915638530865383307918756769317157961971896428052328920110272658406536477e-1i
-.109517512686194241355602800626738622557895013652518081519482205162610508562480484695905628917258575260852810066062229364226182674472248043752136379559e0-.140477356295340745687665270647578689691427566059697099807852789962592113942183530518448274457930721360710405710335072452734260353586774827898701169170e-3i
+.382640936443377439576745101758900412388769098642538317831991635709961567125377612448187292939885017429321542149552530783990740498897258651908280077410e-1-.133982169342064308875902792399111356125977448737199315947015208294477206047296737644178157314353096943471367985094000866021233907315680295999492760935e-1i
-.128181766094885380493294728477600891354633810859337224682217697701586053807250454692432114922851685298697280467863596631908469901134784647211267520592e-1+.120312641748557588169793295643806869933245537339763445063548020780361302058672579483770028665535029876512177594906987228138574129055433541602326339103e0i
+.617397396445498366910785142719265099571716684743075716748683512974470382488766612279339691333486434202149646901947439517689379566003160925126466036980e-2+.155297454025540020249021247863444025305721333521868987374807061060255651246977571251206451301891167682646197358418812752292908964318051957403637669790e0i
-.141103025116258061545540466649944200240826643418205694443581886651503279373353633044899696418867277841215679765691455290721011230936691743855900335635e0-.357221869658890957031716063261914569867734303783100252637425430272722073697015263821203909191440320857603904544594345962102050112895992712049704196904e-1i
-.159895873612377149948888438373346243703452246320718930158261841684632617503924841454575140628324651782266334903408430908626406536543235217025976064358e0+.790382387839124020690094389110299217271279407589961049497207325076231752362923932565596844809704213200030900456678077752132142220073077961053668052383e-1i
+.708252124281018800460925524377825756260523027902177616645416123444705447750263253946827327113232438736281111371313461464148068095249182937955735593373e-1+.213378537486072289050856239656077193198314445576663086255392656898643114987387166166916629749017078643973150511130202204261162301560723172142998107552e-1i
+.402944729803826434808068005368869233303097581889159499911797360163582665572091221415901912440239552034493046914516034278485810587057944098455609731605e-1+.651411743507471059985682843881503870920597384122153038452716007168533422756252397719257726824198917695224121211553010620572628831512023046430867707477e-1i
+.918065698844089434709446428346071975728064204902925234807379217691727849874669905815714452988919748084629943249064788170838834965251657252109371168734e-1+.284628249351854745810021091018791313624584896925659614176750715785920845961033316460843486630888648840599414395514323406599483646024297018888336822007e-1i
+.829013297536323649188259406816126764100630262230836996156616089792973503246897523991301843793580814861780521460081897459116300990591439152805080368135e-2-.565949801987403449983456114501508700279226343644430789874616594973715568101312040572644930495500383415445761526345460288566412654768272415465485795228e-1i
-.567362002517369673230366229969990327072648426004876327871867825725964292671754829074580762091884750692299187431458445532437765074613936681529360432580e-1+.881093201013228470772147351433140740807701563862601834770319789901567155161292590854688564250246787971933239178823382864536779505030704030666428495408e-1i
-.507775875983467321166024820529440467353536804036789447381707443632766689730922186465011373881108026158708256259137526926064418023555800611660144277077e-1-.437727877495680376060669122824364899343614994207393506378307950507077189357361265364133704597526429615114710231825159489236576066906586139257664744319e-1i
+.454905855907798030869273804921045267243877295902625822503225334285644786254326231401262704218010740242661489228864520124750273056674781519587574272672e-1+.100375085944941533866310967738737403618778741481296170966062517742408271646060130497197113365242229172879884147830980776280036984857096247925633870837e0i
+.934565973786877586273128623458760629268802408945659915350946438224237839818711260467821059270943405382758818501682255952290835612842346050236843916679e-2-.232766116588747532374123207544106643192023652368092361749280354720210702912145995916449640603005523845061191290906306950177840209040469585922359628619e0i
-.378029111057445504104902678418945287904132869211523938804735599884660348112588499610469034367799165460668643716135002434005221431033413295233976472640e-1+.269898449167878893561862570592246678187512284959649657312667013689994502585396700683426581339249450870578052140703376565015862575225176844014999177531e-1i
+.852592704764179049303658518336690422467652654299368952255251198795909989360519757241161996683621213818136323707535892855585920035617857358023638282815e-1-.175465029279839471898971886374008631228194014887915616921218297728083509688068022744830011720930951042454961043739993005536171390927159152168820083660e0i
+.181502974471070997615979888430503067322188861494909077182281723702896639536633719276363790617825190578366858322921874699723967487626302150669669987968e0+.247578075387383487712158441023683776731230603106209940486180356679658877135539809522739300313183231306846327397784682285087439277691877971733114631336e0i
-.165214812878019799161265598779953890231009620022698859971575438173559919720880382417162258322641762043989338746349888942153208982369918812403391266838e-1-.681143822256413085962726101194781423482217794083573567786539789999938149758751826699946381135520456369127968582276687082071679142925812990007049649776e-1i
+.453379061783136605240805140243987908971144246490413088536645488031989783593045977407655271301315910874197567251380021439841902594171859500565062024666e-1-.312399345474195922696811819815235628660548756744103088575647090163365648653875695902820951968734359259132671196678550586801767530019682131796298143092e-1i
-.646587299721667754278429068138266268409802678725791444486500637224650600931891201389812598214540147323902249903540192041863201196783749908464820023225e-1+.948276623970404214783316111404072842496759166483414282387963868576523304297088461789989179368277058486390190790453630782829187356077429170579719020677e-1i
-.941364233324776245648108801331083654255603051082637187367227866995187771989606758970639320050551877127376222949790041795732494201030453305407739950821e-1-.324527847874194690481013652973507196171917136295480565419201642265470024723873844335601268672810259526467047950064518699922152136943414097037692320143e-1i
+.183718948067494323997197610227340138421122268617957516386210937164322793606306558012998220733803909909974128249419300995366904078651534956200441549160e0+.126479747998136507961523901727918519432435328610003711580017606971143154120961727734660017763248997428594962545787367979444227912141655627052229317351e0i
+.327502241260764124766985144051582775570786647701273869873833537676372235799635511528981950326879257062204035618547957455244661533017518541590658335528e-1-.166065308505963461767817766281513759989152504829417671200497623320668514581323770911887676161431973429143857442429306196925653412330858845627089323962e0i
+.146120584479514317609412171569248328552753589677854819413362438788731457001603281664254747215087611285767951684962832794828468895574998857812327454048e0+.188164841789238098363083493217912515789461226181720230971859671494806677337848284211618817598219925954412405790984684728907289227687927703164550330520e0i
+.118905342641042398482159645146716447586991267358655683439753771853529837011468122560693948301018931802785162995056458138812778884796214028897700013113e-1-.309730413154953024501754797950808030433081760767346947764235839922039981045917176070755148474442356551808727646214183813872290948207844313735018875785e-1i
-.191210444682702390108614028008843011064776828113747844537265056774194045040194967356433698425076301565883368491619333433044259420311665524645035541217e0+.239264526655445275612264308201821331374755558191062189495340232468156934667638583908833582381873701236825231499905781695343854708201701038530200951460e-1i
-.350828991440535299744869060503809166850170903062409019107878668882752037244205519808514735261973401053025752720568861532040366497890006605869498249240e-1-.534550991780365663989780936210028000392534324427217464763563014449434823443700298429638818596283139861098650063096295666884821557855911236994000402362e-1i
-.107938507037000101236500256262940877727494068746931253345804752781592173133457738911924585195081514016240964124310235998324160896185310540785199889915e0-.142055756566586752108419496218176012221469934772056302321543742250938511955230204335141818811545233418380382350161233428628397059925090154795783622848e0i
-.116022076520404072940932212296660041890540840994460297816801412920810414321443530427478103846472246692449435747946732101520869216564602572711828622947e0-.982718307204096901871625953287386862376697008934849242902847884874421655681395955634760375025091145486143325867366599594527265173429223496143201301187e-2i
-.281442942703026158627261451584846178857069749455881218348225102371272645860738907675595130154966450636057161522814632955612648852462419917952505362281e-1-.156571471931539837423698304304598194028412982597032575903593324025961317521255034350051866097026786198689518120191235701096434267467427907025504399527e0i
-.139037973952911141039098770026139240247187843992767083878252921207478623810436464353106533490206497367291836431702344698563354957796739750958141772382e-1-.330945785038701903063430741762397474977015284191705147335402143568911901875280722613582464221693085915617764038824750720238485280811818886583846453966e-1i
+.600570687965932802823022448346934284712204094886570298951216719205959049482387634707601841075138013826858942000877458287916981742916647641333755116095e-1+.894739667993889877674854425206616269928775176449198655181950089268748125226687144685906150982179674339468305773274530115965290231336906277928571363498e-1i
+.802901847159671084208838477494677702807654325048498887669523425042074360397720782966270754511118471672397347132198371196695196572059308855969292399576e-1+.549344038098576899512595552606882466196481917620652985936485008331704740565922771669256753744567009870504069755967172805231019624806948865429482845281e-1i
+.394289776069518059454861203680275976254746888824772242382522234231664531576854503047485353513057570153011345363914354095632938291820298346255204661036e-1-.613671956922286206725279896868786602742918936147263319370485744295455181490358988848200976981739220727941089015833525983125263178623411894596980170914e-1i
+.310574293574637104919486257942008282446867006228001290285384814614037138173851745108652338748588879011912271825456229368667875037287851865427501341852e-1+.104103879949638021061962291081864098182383957488403932655549425314482135830581705664568992146729337440489248795110979194025513761695402494930434047088e0i
-.401050837208627373857896310287330550039248614650335774981849792313642609611315338326947492156946693600941579393865129599738120841803842100203458312607e-1-.136018762526567782168121161358215329548137233627064469878085482724974858138163817875848684203272516967913930120987849320801084862617778353736030236633e0i
+.915809181407477142089911979764421538686620134163604228000273131962624895825003716212350505212542525465613859595093421669708598477048763993870971264510e-1+.424070025758138086177694189548702631261499300636762161247307507386834710436606148439536891364788009963533657164407959097058359120704350585971940063719e-1i
-.214287733528288246925811404573608059781445866249332517250612774984757808993316700568100249136271995576478438741331970725247384164771693530733973268913e0-.321166725232070648692935251839149221892023942404234234424182588468973127761522864110018857933200321130869477008103785280917430451081312023663086804992e-1i
-.192488303673000625862222287498290724145111266996265136300214048771878125872661114206120938775238400459857501492901149179889915521458985908715959693991e0+.793281050548756492605357058311791259071448455291294948263052951596388001831628558875604777864789148524640570576772983544010060046871653035216772922246e-1i
+.249621193946491206878309164589204103929534676073943560990531842478628696329710298705222255387250342948874197144664839042443197040219340495740006633331e-1+.850291589046969820797206779460342826740933985056842608478361051698103015652308778939705410207609797385083487969975942537267024217023935121262158625887e-1i
-.996711728970611939190894187686015070723987970114005712563972699898358897622064937119171431697788952756909322539466864688314029540949395639453856785935e-1+.502465653527041488166822363557241498273892659355305266856989503424379526167260331646309201755440099202293385176038580475115406191337897514154234059184e-1i
-.119882985024629560654877589535319496540286954581827750909654439125865253873716321366440380750801091256864921099364526072817575737232032367965057668459e0-.119493465517361449606547392215416655399816828217137050268366358294583864760018931720849079597666730089828832847140960320923200245323300031112264396128e0i
+.332463810602597578331200558701035379224350505934712088249963916228139016667604670848575845768595942800811968887421727008042318026034314482875718012100e-1-.209611600091730681976829610326842725331806916758388489531145282619968936041896125912512385705056379627865126921556216600720436672570698580177522378269e0i
-.625933977551534726844941672272385553746425412250262310966359308713549123543871904124892560704404304128118128984969442609558968207505325718298888283195e-1+.277042897173150383508261263794326966924500430151858057057074223237979112859369853285685807841087668865858412355256778351420391505762512350713701220034e-1i
-.281435698995016170300487433762537400994333223100410743220861254163184985397961668593393479717275546214579953457881572850060878195505700245070480450818e-1-.481812467860131799481195049900763891623239620622240467070945915487226690779996687288248952701055235431919119475126262966471719434712686688618157219412e-1i


==> solutions/sicfiducial.53.b.150.txt <==
+.746624623476609763553159487450241837311404207679871831302980694126141717236720505448901738984731406968066628352467615148393454722494036762749810823505e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.773023787320664912044259461421896028264949097422090445459977912071029756252414110468026703227395729555142085643260171959275654397343128509158489317346e-1-.492290068121737162213978499790697819432225168606761872999534583753527622626884016957708507195272132091855674129568951921203950784766483324682474500047e-1i
+.793207545999848290910455160390133846898313024377192946220001300466410120886475143262004341948021137932508078616522633416425564392835871298404175215912e-1-.131436102954261077610862945876615867848321205552209831003748628771372671262708081580756642117890008563248975653953327304612842428637127135284961926786e0i
+.863418160365880047610644004231500096134351743415717211888649894656676610673449380223941154574293103494542847287219440471823220835646424331789232195875e-1+.358090823181930633130285999690742620352825592084301010391325388461405916398422760274306861902741860600005747744061791110818341417945985243705710654116e-1i
+.855247543645060983679687298294891491743877589399610745932729165213448464349771725012908411479732478498391132710803487860787889088852965329310239659330e-1-.160279575350867809301644872932930634509338108548029479694773947840930280898883568373330747705818964821475293220254933577274182059146526844178735685884e-1i
+.113760339812875807632352582185457810836561444278782924483621138297875387944987750673441401968268638457089477475416562442489858687459747486339092305375e0-.133746806625797800411282381994931782240862830892811050911687203045787240896151513993302416126645101277670709612731489475583917079767720226341929320832e0i
-.903858574956713702919798739746094035194101102824463082464817606359616466595065009233480266215178711841792959004120581546278262352690150883074605184993e-1+.108810751693816549636231690866801696510580615960020193011291996260321023352379067205318871892165197404556891331733476386096831611217094587653693517235e0i
+.126884361026700541055661001818049580750803088798271376959209754567226273480989220644598784600955784924073205209058384269305827012876025423087008094094e0+.379800212037789712653609678321427137862323340624186943403878364028255074208710509706910917547049165262391676181321449896032756257859425341761546200877e-2i
-.105770115773482767045834713228648284095984350781364257922329633782894608337213747319258547749571666414641951217200484555268289370369470062723261489268e0+.191639000262531166998366167880831568543237566149302527444828325658700948429413030298699118729931811501047489367037916901736259642124652687968753027133e0i
+.688802628383598023954632859273927028685413064982925060050436185106161293861948887402475153873633232062669519725273408941748620913976538097391641109935e-1+.691596843228018285492863960910222380336458947722866088127388386329381117183541257335034538050506252071449336788042993000359328469478750857867723863546e-1i
-.157994218254735171926040550439234197718543412013632112002888514578917626855030465370781179783590881778971431123637361910202805114313649673582102329737e0+.504121201502971319279882162218608602451881159019178231129717689928952315128284595954855686277208361109312097509401438982678875453203726120108624350306e-1i
-.924553662029365514249212324884968960818527005931445976293031591097251909244667875372268505732961889906651384808568808528298142353461229990916191539606e-1+.821448220227111627956357206092459222610163253820874070068181617458747962272703906911132739690692413103935366718963466555296746377710394551635961879936e-1i
+.113672173070457791306037597306568036391856383473044815640160278144155676266547014793240846901816026512975790714431837286318778219289577799339885826164e0+.190674155640406792282976544840355282271687887832313975348616077860023411278970165068523476294619527212942174821267827640152215811018080034317969958131e-1i
-.226105166781876473831939002226801662701596443122628047917047107556749502195861722837161086021137770480500017039888339086729427296639250445976762277680e-1-.163913960108168044433300564842395279135567877585333669266182751361951931246629656717663192749982241249911800249646103040219590272140360321631036551655e0i
-.756615881985619729157837781167502950946895506749701964935741001195311468095030319969541178112746817509711779768005908826283144765799789283358638729128e-1+.385974134968330241662117967361815900746635655649877112395016602740598399155141209162723757619353859539305976824400709941391664322248133840118264809101e-1i
+.106984119300540025962871022882155361005475991747301715121639617080057137177847484917578200920469716690788016755280102907938928258735074374751377569288e0-.213322933693576401664936895677819530178780320084984567522862680292609438971655529098769008933378895443282738832088624708494970309010996110762975378927e0i
+.321417472358225310038049481838615012190048576195161160006350466161981346820042120864267611151444051887577312557347474803416394455929211540345688232030e-1-.877293335643668513864024632066027862902787168454763143581394314916520690984560673278220779557727428891423003536949136246579823189098831417470269471270e-1i
-.366589170008608466490903413917792796815663536816101549956589215550670152589925135645228489907755625380922312979845205477773368972671088361888323981824e-1+.146165356921948123557541243166226003084737577455431688599389413064056843035993202912909234465848408861548600868666582227450369119591895749024050395911e-1i
+.201378436758752893079719904864316699282411705221837155491479569452617188794487115422960988983206709473668946047498979427415444259169898070763619884968e0+.385120933972572214295131166943138741635315930699920792487437003199724896144617277897181217830098073079337535022235710637980529012519377687641704005206e-1i
+.178682376180830922593765586575738491268724983467219057330136518793419566106977747778033748096199843366813578466057768709651199208344920527726216328864e0+.109535922140213996727411120511622812019419562341337221409486979620033621623038626051155061295308975894165244146464591775305129404464752006058944313398e0i
-.274883533774907647130397315620395262499077591749431113156870021907586797404512743870420822231764719833013028748257650953399086176137158922498159936556e-1+.152928950073329497342976666769914853535629201062513407219666098253665710719369382644249053728506766959196615373968682988881127292729567450027433202952e-1i
+.128492521006194328302857904279173902842735361978603723742106469727906050290439943827135978212849803128192486937217130240215604521633642182353450181779e-1+.933428339898215417313871594367057901468676789727530157440966554833332803958480425755973864984857176815550030935188725850226201571114039292467892219074e-1i
-.106308603866711631695391973121081242066013941867522750376148552714216591700948017109415074752332186385706499675174651388803639749018547713931857258052e0+.170432861782274789822136154787277195490661277423417014045489492249456967992740831136270048747121492258619470273088196845059500267107846753037685921100e0i
-.562332201375000374624591704973913855760424415281579595465312039511749367204706918024764300348836244684678116900140520032991462591670845885819976864015e-1+.122812574734779896535199549665638206456068538105615510963137237440775794073665077462341576584246865836530980279412205769683193861877768176101487030567e0i
+.127509454069878515476836601011125188932193791225544330301510608891581048106286380126419322006911787222665629349454797785767398293898503267764700898829e0+.115503226001020578253915211291771710695596433564921184463180640850051436490588947305920958738182132555020331409744626101845422456319912381211335158748e0i
-.482378655969423658522862221492582718334442335382682907697745436252768948318978351103495883833196159659917259362606142544483324269231924715447542780395e-1+.608508590608015720093504218014495083002706212643799604309231051813466504870997728582284894247595272575419746811522444931102438507473929731869997317508e-1i
+.820027157651991850640154598454691736234687206747263570539667822343317450488383699213252216648442059312901129156419990579828309369111448164758254150601e-1+.228675093216132965270922081981936012750939485282320506851994205148782744929911180601969142172564677480026484693667791876190372051045036705729777040652e-1i
-.920418669697250952166675425091954942500812905668708120931034794713078362461390926481163280491371302409968505388556644137954727717548421300357306956360e-1-.225652177287392377122932662313253778829617162729879571602347015204587804011587044308344920250025750688829329937622062200610246461700197280265354545478e0i
+.280347075397730415332547486261113913787938950700520455313693750003681176438118225764814615056266385570731335741666461172971350807632471928384900127835e-1-.246531920162630277706459913901615253179319377826695589100541786156861556063718385162367550668018328832060693363839015900977559628980876815631523653659e-1i
+.123114751478423813391615385378191756566641215659015949666227888734912747596694489654789980359470290023393278625160854657030046446685028109757751911367e0+.370963092750381025862586454181607556662843049804604768646278043987936749211184977521163378859119722188038719475571895932623274709385883396611509213984e-1i
-.177980356040267891628899732831041224130891006424900198656447362933871960137322752473192055909352782008929280044823581780678500040344945351579960733246e-1+.637603114188751505326718630293975219271937091238387096480481640339653666445517185837526913935758549798199595801762582463593059696202280105154929360531e-1i
-.144072135235142599626905442949292749067735629212090027437128667567814490724342152529982138485985516162912640014278099647841727191056194273537206918280e0-.415256754324483155321558247652341707982615208290544188633133264021657436879940274737092791324574640449317744209340899929646775971006357008995460957948e-1i
-.657438464626089483572452726801408362085410170732622803428219368675823632647244649950056832332972692037205499924722692101485204988703602926832422467973e-1+.545955071928735445934281587191529404121924876126088198758696185199717487851074544421549609377603744569344027456345454130300720459420876659471005708580e-1i
-.735327222743039061157915768617418909667521990431562721668301146642391138377310670213500165530430988849538489489027922808847430076172562929407991673531e-1-.188496576864222375982642223003468749303314655766153045239020196426777479361549821183465995570309832820872303696949858327598450960223427875607716674778e0i
-.122957871064374045846824795931850211462455015144922749654903153740126005049438196935668822171538214148485321259980502371390107560180907081371530770808e-2+.688707179759837812795645796748247552604672187241535091580727998974033609880493979084063109037278139492606089447665129909656755438731661580910799888328e-4i
-.644063786902245283449323527521375287084324871156528408337842764467068187423745471881694375311080371468131823694917380972149691309056808202941194466093e-1-.925432304410648868747582842625594140746568408128970826464830310615429143896893575467568517541755585981075601438350321337789671346063907350989821169170e-1i
+.120826755806701606522039795622595572136769457780973287590754090472024241544649851325926323699035936293225552690540453596688529400629569138090029925713e-1+.266459341063375609223812515269765505386156754392534939235582550721336680177021245724524442130342274061217665917960428604499896457694904749695407607824e-1i
-.649437237856970278759952560380192130487951978330320001027733153333855361946204072170048696491244049889579665400495983886489397486611517349826940654695e-1-.113312352093318319155614715902512086184524244031354457922886821820834533690325248257776783703170150588818459355264278614748540696775824334205982489433e0i
-.914930107292143253697446215655790793888285539946703956649390828150723084729635568554622192974075664202016141827780836102695662068756148884874138414169e-2-.130705444662374892460861765378921245195293969403148111199819614575773306458210730838857875405917224644262893062140786271183238935633023218731824471955e-1i
+.272719798168679846214310271350095520519942502198827957281201985057989389123273905503464786327545124729685990939797393702890599818121655403008534531562e-1+.425687831236932473334257682854874514917342499977293407411454171426038246750500925717826218354152568917396237976129768782642693423360183011568992024032e-1i
+.264923560047471345375046092792832489319371472366958926424895093987108880271189271262011678229930460838161175560739088972678546981433581232663049799432e-1+.278519816849632774277773791879261067179995708187423299140643341894110951067076703861634812071233041426568167128186995122360250702946461801759663042177e-1i
-.120599157551004194042163749015560889181228213899730513774027994242900611466175066515169257701740771333419854033730338660707733774100687518467417916785e0-.636111488449002144217920517050282980215412287109867741032313230792965620877634400170636734923111928468092537135714427417541415463225534237849200449638e-1i
-.837073394348362707393192727528369909638629450582539729260991954206006811181849044668265676510337345729145988290617230657665082219749671892973088184655e-1-.263125651758162729722011464748204178294751556978426302540063120028534977494513390804913803459317885644225269506036045184990700860303591858875957014860e-1i
-.107748225899401833531189934466377324326494884807341047479959269565691581157621289917958186307116628085808494504366268746553669531806006821655404675821e0+.122199766381033901629300054406429857296867722630947176272884911227881560394265962329959187509371908834038503453483562584606914964292653735461918135329e0i
+.240832399066067614773923287733967269849820534697130508930380497118305989538323497998911522352990336800543203012581720353929750088561456482390259342989e-1+.634054918731569028035353620016525600691596361363157858481597279434776479945601026795759452606511775166844852102616358258677698136551111061522288788578e-1i
+.612586226644346442755401334821368964066227464200849850597697943948569994356240730867132351520859623596256700725855067405444379891147624216034084258860e-1+.109147626071068046216095465848686139138141387887251767731289489971276280003222028100625990774523030494907417174911659082167773778998494996127009928146e-1i
+.420849897276852312280794349444079721593531914948563297868054748518509628380931860628311791449376296171242331708459328814068620031654449311279536634059e-1+.545837447018629935923184437798927920363071691190929547133348794565020896429540023130586676587522748131213989666334179661577376717169299287977884528799e-1i
+.585886474543074673750465874839944192218883529559832980987539471062617723467655483647335373910413928550493931570004344412421567148974536726360687528370e-1-.405420991735940769362424866604704780308114046157017200394831536178915949537017134098854548906040131299083833774731949926157525475725427513931587412231e-1i
+.300675788801303061232160363997105923058298117259627421875623127338117993326108855684843974291981847643028701677561242580243800577746925556444632637744e0-.369829552995233680651328938267489557805669862450620291992429159860762961360958507900466306973323672214326780813614649841324811662293504370038210319499e-1i
-.178899738357901824247061495986981077746864465973859884164201439312297409026091213970780176721279882817016962030541818133980490606470669964369562885462e0-.134995576145221288986762610561773826789890513537242018817674766986663494486621113837451970470029356148494889887881092283203759137690346505677590639977e0i
-.735781666297577071973894102245960464243029287410618711054082884169735391546561084362597343346208143054745646464787852066112424245529378022527263600780e-1+.161434372854371396527298387450130069216225508013713884440521754183052803869385579318201857862161499252437034492534751945396261702772092896310981953715e0i
+.766428676602239766937454564334508721274555108254855061553428842117352602994510738662413073135195062032358766131393433930267744050139721922953828942863e-1+.116718398260466687199909004118810280350647212414399106822254870675289440297727966103862617200975893936290821250951780305017435452698510798245542021654e0i
-.459296890285661055805894930535610626486708035141004750964134236547662371844149897304327384364339500118870871009448474445260533493067694588588937542599e-2+.122783271316312419127988804938446115962915872990559736278807140289682086602642127024770470544568116836229406189523547343141278583640351114504446728498e0i


==> solutions/sicfiducial.53.c.150.txt <==
-.700245555264349236759708059563887333571248814564854836517411164221627511352934854869900556703440533464352225689921689831209406176517498275708796131262e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.244742297369366843870308291270004115947315883310572575193872330916484526272954849014774341944891828146353858514044813586771366393731642961899229402462e-1-.806175354981133325965392001711689660217914368476579193768605344527534154492131986915017054408187124434490061974615979108894501429696814010703029123883e-1i
-.152286729667409660818057586869014015325651646799426392396753650896178221045192991548186547867990198927794778643636991025542247680177225080829636567302e0+.186123689079249982573789949116762948135593821088668026790197145842000742236620584436874716573161865147580370849879729037007018139857181716856079590899e-1i
-.150414283605542895011580332804278587071867017908262479590147117961700502199643184667026061362095526684349650431988899415485468268623145656311648764688e0+.134747447965633633161077465368962153725231902180184660500499406995573608041461597472915394913726241818353923217471390791463183713398332335145939881040e-1i
-.217994233987934000360241225432945042812541880359365151267215645551797054898893396931388116752222579161641366035120768188651692572528788023988587569977e0-.843678812772334875769032210842587917105109659065908508418405709926338834912991497911358591568141217583792089681128020360354921130613643850770241283244e-1i
+.954048749088474564501933619200796057548561134907675508818363097216833370445722054535055978966355192208351924317013306328380952959311324272533312680309e-2+.107614787120002585628956840869550583220702198492275550162986566605041059492791400236032142461938661169046643337669344624519648285334240439060455570045e0i
+.214819257333634557134245131620584098662774837210142425509457816527875652559783369307983387972773229306250416582371424060156399548213806454060999379719e0+.760401294157297965197916090043094297832472836414561556539838075360048016223514723999616069749207056245755781481379052707187232472579243565283827135306e-1i
+.586015387520079273868098548017827325236953327455428215180776484961053793112153897884903064176647438421194822425824707170431744484306219125073615182001e-1-.150233643560123964008667178484211128528782137859169535927789648939103947427260444582345507633407352140948989593960145777112662143379365318211287068399e0i
-.414497410862419558438556115547215783701110078535440144413747480933900766207130779347687774602724498046945039944705001975719346166600810024897734295813e-1+.130964709236079058628031242181560999818775428899647701419113247587892774694451035067913945621068932104547014034748937260171569872447424294116117606728e0i
-.518265025447988943191436596698456380741498126322651301683568083870030693063085081756260785825514624350155734280727187428469323703749123268943610040175e-2-.407475584264397655588707361567321284158588458601994025662807260253836455639643060483317580599129035952159308563983343017892634142384361189213286424080e-1i
-.138542151984393546557197731296264777474897374804326413298185474117381380739783100228626906574802247578528219305928027314964193165329579684698134123399e-1-.203571625555003632027863556057742737081100387384383916179259904273570292637413277249030730680031054493319007546749996269384138031282752873045230399556e0i
+.840407382244291471144781583910439187557198434010290597279868954567984952966063789915550676647792331319226695126537867018368559812560418629269367308097e-1-.489000249841005053276674286132243963965382309705047291520668486268296093018600545497766066086978057837429056709084023524298308983171029981090782778736e-2i
-.126629666445418877076198077308586306283789453552422637847044795072941654916555368131481678644602492431262371868295122417278024501697509394059276831282e0-.221796921941005957027071408217931071105122687326830302064140285393990310300741735650671517108169064930624068715823111344583650886131287173730121214366e-1i
-.157946581886338062618642738004484184541482106718165582710630017637015598562489879433145546813429984284827431848608126494727445954134743063231069131457e0+.394709454777607022201738936994392183442122083709952300093384403593855420400442085966566073884602936430930889913361296143846964986792223400549457075187e-1i
+.775656691388563951504048468431350807658482387210811210828892917192319115683238004411915631891389325712812021239149502344987643631189666795574402579619e-1-.243470632593213490804019903484587030601410061915784223803734634246616394976091027227488693129003897571377278045480407239542717207407452190100235062432e-1i
+.949007963939262348692605365976993525427366865596157742340281842412458817139871130700938817056134486909183153150076574503355321551403973210285482014517e-1+.139577797703038108098700876343524296832114561339991315486383235201555316177633244455257512509488104856347456730800405868553870015628394170371070979266e0i
+.785084813589980916653657687488687702461620744109669631348523351942208327175627941891697564398374807331034280655093141645777020181745490149325039100519e-1+.122122719070192319977500543981010433627167618514299188868394117617555068952463749532607560331845221925836509655847468265291606505965682990016623117015e0i
+.329482555727412630504919230830594585595492703895687889106891941271070353766422749691514357260410759411178121662188152246891055988567185790148738963764e-2-.734861753191606987773083834949087329419384583201580056739943156119937048939213958256359036878240602370986720800482177910379001657994026186666583439860e-1i
+.108843955266168515538939806948555858734567754363705922010958411221353438353684752094955310540771492754577083905171475947958955208913744789366956427745e0-.706611625233459505828299689837046683237221450328878392359895128152207792219003189141696175522464392312850766320141427665540525872352137867008450174849e-1i
-.603237500208310465572068714449920175766264268952344773422826179323228728340043774978169718170772947362354930216710559608512556766522139435361050494749e-2-.384956165815975303592942139724325337597375156268717698069612390141116046689735101419642010210192887201609362618152215103763204026886707032554664120554e-1i
+.264913168330273667906444385984509102995845624823827700405327486283706820198397527241334870784398149658033098943008044063298433848245491675166136300938e0-.720625660084059277825862323171134412943679818967734902752097449941075369010094632742504223777319138449813570182996102236784429249623231067489369316376e-1i
-.293531347897552867951637259115154363003015126627974455123773554936764392730561759950310279095955262323271849807738286294944536805691567626252648115065e-1-.679881452857418022128671702277488369954708190705792779366190572328808156651350714281697237795984789400371949789487292846986384239233374066860105362237e-1i
+.141097936541721004389606132351731961816155382887257776755840475497202251409877392474910236672476255690470149502856636575229737982012633679888018648330e0-.157589279891775809660274507499482241663285491091466154713835893259088911151018097617571942282936742668660886576040097984093964779994189272975939712925e-1i
+.367185809046744330374168087884669390571675169695780866133958659041109267055944821284338411819798773758607495161911157886171817479016008601895628214108e-1+.257696411473224140683324055827887563670811179897968077366500801199524054470990081455100811967296901505896185688857518188534390566183083124649332984967e-1i
+.304761334447642824639029786390136250260692209861682904601859661653132411218047774083686819491793916377160081300884018405129103211446458476476155802852e-1-.120278511622495114499282455245753757810969542146513590227356966896977828861811584077277476705686178680856533401165437960844929747642371318348244670173e-1i
-.205093814631562545284395858377071788698102937206212282265630281732160499771573163987237974421379179346398251116752767397482906103906261771574782476215e0-.724952036477312133521125777052582019715244552066524311600174976935579243727526455929472136000127289523358767221121873788813321929701719486103145980316e-1i
+.136381403889487689925567808210065994970722099502721258161166669681201046225838334124805207621268773979496507373998298071731579838750194643296866911711e0-.328639707213377600268135195366815727813731292297514966324788116721547874678107629628006911147275787929125229385523880237604305709296082993131081029592e-1i
-.896448311261735484894323759255995408545027276514469637470984224295010624078670666271391280327042828594925893767372242936036494281793991844445661624958e-1+.190057993609959217875359272973974579257496478119973423967503255523016762109093056101651193446501648692850782992465871357614777525422995278607192572086e-1i
+.450547783233126224911039356301722236058584229190293468924862042605145434970379377487695981850389005754403374805882923665071817577638947345768327068313e-2-.260860328752448950363782923601775997837029901292602384532482925806247664637810746830970481150219205682738906708875560105501706420507605563034500247784e0i
-.248403408427679935926927530596390621131494939972588815236124223304329193969051819640300268741646923241373641420105991278564751164851220356873787479854e0+.934855685163311419863371350691516681349025729361192240405503189197543747843418482636064642885981197910882194004413557783551010281630105901168630825507e-1i
+.443110652682049760078437504049281289273494715746912813977230718698191847200036338165765890962623745681455874243877696770589127639190826087101224095274e-1+.843136081966614211252798327718367570945665436302163161865695600317805463198680480815377638544007858767647014167851225583470710338867908815422215460317e-1i
+.306358244899118921086635630206631952317193886108601311783581058671913360931527212872242767787495467540362915063083564834646258872500236547281359099649e-1+.749850235617727799613238888531852200194167796673389739475721890534605244179724719537169551019150300355253110690670009810143907859459495072843014284346e-1i
-.792204641999196559263901800149878587099034640336626300282457070112620118900532835758789809667830172593464846011566387880199253577403201270304378848691e-2+.104132643214079632444624995369425634801801961024775550720516256809708311801581357865793629570585649208735689996673379310110733085940170889345664449757e0i
+.963012542043510011397542946388109003474915632236649635260531004635785609622431073937134022578481608299354514215128406956032400731311030164796662555490e-1-.616286204200024407182153164135184331077076554047451627683660711495952598588600151409039352904784264840107104949075435276194108042483303464879042156338e-1i
-.475230938659595262979611394425557160343155465144077973294673935911847145696848721589737830961472403521534226445879910379372268217832762525813342292603e-1+.335783791231407380731195765554636179456916139719845347441733588240296060144018355083714235735508579196000676061948690765679222990104482280518428087056e-1i
+.716223398874109278167428024023264085378486337443029863907666206123329764198400501897417930749296559401375497265119417988531952032096549512151643814355e-1+.177284410139173024144752886539475116017305609065078541050458513919617359685025088937885874945133585530329545108750809591862823957031243369265737976730e0i
-.880883290320328635492089960737927686824836379558295949020938565638185901168818304543603765221716176480558543258532837218221000405430242285226512762209e-1-.350184869104699223231673537750925936707961278006603318863979798957423480917469916551521881492785021181606225644117265791467343665445692087027728717546e-2i
+.627169612184225923727891429512530832837032588089041969937467652882943991061203740070929678214213351045732517948938646773601175900858884641346159518710e-1-.503285539774517878019896376683653337303904877450079605785344243008431098328685337704069758159997426134205205981304455846419637791493299988530585649830e-1i
+.137481472346426380399145013352388266427389137422636129953440448820998795552276398670555938367349947382865012700658555083017656442300556216022578537892e-1+.523628015259814784066755953456540027366050413857671078926239265678142691788867324156422350280224766404624072488777390263400745410286403684760866106479e-1i
+.371075114080162041621199354988317782059321181779074940162884367663527628151350197456028890411441931159741622483763299930393527840401894438660862862311e-2-.145471628509628529573005597271062367640805318219922555752048729806386499096458853562593701040393246851250350460330301413751472640754269053829487939094e0i
-.186546704294862286092613280072770754461586807345730382474963449744571301995222647350686062710345768565171967599859704030622133812461679740178683796173e0+.715259799544419053144887304281593277465353412946386505205949655008427833009300167329448415105787619576474191074952070806682004209373224156506382668409e-1i
-.194417449885690997382613758184876707724834784505200258141844355837808052003947639578777441940108784005153919117366189690646224130957968346005133662299e-1-.139326323603006527505441945014994904936540373350651259568109696251755430038696169303533668818722042105182951017264893799351892952064277645057873508490e0i
-.500848956760853284197566680423640846417124632102866472478544847719114116568017775069558615407246449965210372107435178947322689524685054555780571757877e-1+.614451914653843391399791466722187402227965105747311211067152261191104095699486699902553082920839629359885265645690967265954867328946902284814546885742e-1i
+.179476071430552650419937477524903577018965401349525172816740163962257802679573803846662491457674832986971664696690681256365613096650726707212773877312e-1-.905679507033247834987104632114215534182929167703882391088961868041184048771390236040159870012857139174754562458268984983894116765505831316933579368490e-1i
-.262933601758534435871337664235072818768085153861752986632426546535348138392136608936270898560677935444705859325313399359522325152328125214231041434665e-1+.536898740419623975469835244151912518880684747301579676998232096068782490871816574293977190056346446640413163284975376804157906666032640558451650624488e-1i
-.953765463643716186001037255873198820895361668551940637053763632682543717046293556486117431670248089295392952023913072185656948923855421158312659623919e-1+.143710476717356549152296154115588548626269628331337532455559454591146482724457891099983656650228137068072802616308777756817522631567217420419973899677e-1i
+.180619783848225487050796368340952378771568790008312081237999999472739710165021845568594915901598052948115026786406902409139673016440630957440169290068e0-.263425258267227477409147052701426460513016664016921006316669691855883626755816184413800722086924229719965202718638133342896517642719794836978759973211e-1i
-.546970912270526375830298679747997876480035044091318699160143410176772888811097098904913628768106053657728510185592304761817831976093842709673799527544e-1-.397991656175662857854404955630248066171738398695177223338594179307956141701015281207225529870761967547245329507888253069768897130928621789418135492006e-2i
-.733340918779675412326761489471893205364275497496048875120793911796036345252927516004866068303311459758317878125413681079171481657295964521525490014930e-1-.707882035970899399554673159669687120313043916585408225154637589788133624291439428010763296000929270864094524846779794932526955908255571632042539943323e-1i
-.917948429573012189282096555152682984651474526277642291073169578863277228874958533977072040976443569593155895964184030254447473560715652445907174027494e-1+.205082616314541800076676461203354580278340308603539929360791587617806558973935320037221134091540735495727288152549406336350066407622124978325475351564e-1i
-.299744287893723726364849296895018413767688845882339253114782243171637836133716607467671915078627129373010424371882996358265397713122781112267538986823e-1-.447848221902427717678539947738641286439759711407438980272082458182621732566655776756355990178636098559669864013456322238234581814986865543142466687614e-1i
+.521977088975724102682932313548007650589480300866579000686930948414032555922144757794194250585420309151811418183905237557588345593583368607674816228425e-1+.246501136756365699554714551512072443765941644637987541151514839487081833475322388183008880375766133596602542109199892766557501043921140883325098468853e-1i
+.136948503659583908234791620246626301532207080250298935475088499005057663992411110231059478872163809058628081538241586294199217676221180532745940838175e0-.360992247687554950056690779335640442579285757312305572787203564569025005187389622777447589989474425553517465010033258299375831529962581661612542576854e-1i


==> solutions/sicfiducial.53.d.150.txt <==
-.958881805326614822589815023651812580583655836374880595395909351328916622521895720656789108324629942710381605845668618891420381928897823818263834493123e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.116639252694169726828997946118798715069875597218367092338769169662465782955167553603796744128978199171783712872261487850762611834891729835180050093588e0-.518577350356639212549061104020334749512160384012166645118615770282135808477811984553017920067996748523033718965485564993755145238113467395564449868013e-1i
+.174041954175191613224476664764285581046846376024072266958720901945087765982697683774829294140876856297187444677588897973424135167821171987583290619219e0+.100053606446076731081628459108702746552776909178982630825967981750592254491740715239277593589319865382477497489870182358995999187110627489038704425931e0i
+.961167719613276999391628811774654988905887926348302807360844543458521674578696444839721149645659098811983272731094548048972824305636611690459922753951e-1+.161206916288194470072037668972706498971634432425778790692166707425787758501837865276526050011492298779835533134248052983578022352971969040214335715802e0i
-.192174072149151378993789122487945210809299062317070949078001133796754878147464984779673485736829977455767256283652949114686557476796771203821054507715e0+.874434915756933773512603779321987399212115635994833080966880066414231794826749017004742261908596863710162495348208091916218650458396496293992599561755e-1i
-.864883072238587665955474418970533189812812769947694309313980741146572836302869199534044564924213066617016599428395117067876457312484304123996961919027e-1+.127356447005747303689207748754013594890231656007646305304346175288629238461758597125382416959032273440341546657339835878139684941281148794847759995323e-1i
-.932695420084428649608864415286764816768755350659008977353151636069548048333425193508975234801710912563892388739752598721439766550244723563838018373569e-2-.572660168399455618591459149359639072923593110468642530937766736769349745298299723473071204432303340569090564010207142584931508566493387632614681802423e-1i
+.736465052463224866173544084082864422536073499209987927969414261717451678198716587343855166777018818639980027026980952795907004115472465967116738748900e-1-.207765364324397781897896324302593865608123966574197413673415941423718823522293328758884815094825475388106150830768867151617916847043275911819742078636e-1i
+.167145043134730941587001661802932696796767270290170501035477643011831159651959903155816670986833021821935457436840326215406684100161718477571585806387e-2-.268414873004156842433228652347296046130873501023093118118118791215400206120144644867525472935298533982214348224756537093479680395963646281155884815618e-1i
+.546611429613705467080057761963722615222263694480923576415892895905297629069465363017973303096109865370364033808703563510126925518980861521038792210899e-1-.601133391469845530091179199226304444230201242721112234543710867033327593405113253832109946686112874431950345845058822582366676587186304986993681253120e-1i
-.433697946900106985603951035794448074073161428906153292115169819099352044804618074613312956096765232828110880691782409956233301886795404439750485969899e-1-.737059324580504153957123437265965371447854549281479862039690248027791209261006026414358485466746690421702701250368081624609283970807080649195162946512e-1i
+.614396039314666189358694856001493308466776027249984705191644888470706889716536092245617506847101473190177424108940179299296913326967709008062828180982e-1-.115509224109032502264337556512713050328658697273949975100444925554004698965109303348141419097397544862272776827571703584746490165794589222626255734475e-1i
+.168680616374000414986198961240557887435871504233728510174605533474577432530594934564509445438288262441746553116784189367631469096006798542405045728498e-1-.191524613123023638935847565635290736454075297571925743986794181903659223353155972894544987024673402227702876759256672244906334711833893723513752054461e0i
-.498370283908002738241752088330136073530242282352855060313496319968636732182136635521427072631977726342662951553477693637511182469624006249674770293324e-2-.155121766715094741410979600415701480917499582345951915849793582813919923832245256133504630421371873068015744335698544821748653734486098443283870397672e0i
-.713206946688587705752492949844398283379673126825755519954474746007857033814429813451425012154506751494337730350305362134517814108897162013506632594908e-1-.131591029029432777816294433140392952409387820337441949586874659145209723862674046745252603478241689102145147148901557829230284675045318617641304621599e-1i
+.132300944347491620047675433608299272703850474143318831906715970158318264281206288517697982731101011690484512926265795067770770392657575479692281371021e0-.289258797578184805147851543477547299747420310592614969503348533726460331716525447664616508331222382679484375919870489685678093963037861557672992054433e-2i
+.119119332753273298508467263338556124713448196894473625787435002390873073470106753771660967828891075050831423554457082366709888134741944985427867502280e0-.608739916117622252605048134319537528229041078339097883075837978614664888418709805446580595084756305673939368134711677618239510448352465572674838869366e-1i
+.148511189342308512828776776083829973261098149419271602083220705517947817375297690790259337152006495843156661274368542562642986474606947508370711402518e0-.114248734027024720376959573218495340934181982867444269036734340067441126804041789556156675080644607091527318914264576339885749131556506081677499108753e0i
-.193543068312422319839187391352177934957307351167438019599880288745344618507416829848394465605959652323069082426020615101985996305733752029492681795727e0+.118968425143828174022169372095317773529323444240990643887629459749985048859087319082305965402493858964500212621939007283062637306680725917716107123129e0i
+.423300499282797183332877492186127240443832415980547014894547861435107299335253317813773818006017797731828797728051721861322958266546705538829005924005e-1-.597855032359198994334917000275795166720536142800675957139302018783374911080930198568558337649379741130161736325337796864287485302898539327652992374894e-1i
+.817207831863339951701050472201102669285067586561330825844252876006741891283994173810005074867282063540412606472499755197240818549144161866535254555030e-1-.121971373179205997937628929753737596730945089626965998784757836263299223897425066824440585815256589000281649129001785200770017482597801163647238766141e0i
+.552468973802956684746457775304416599064249849333700434574542753459118896263754583273786391548726732349460287051904303288646861545972930229544762610045e-2+.104978890346446631329913328235930833449497921040684311092435757029147276566490067120211876182408936966924309898376524995974875909838129213740489500861e0i
+.393406269941085172686567979854906293981785355770149077066976956780797131160383888756365112462143449672822302460924129732542121932495507679703556543604e-2-.990563372368404256226103462183195145565518665996051323885972017085719095975343117383433058494297880381960587872943732218026630656034063986520862492115e-2i
-.962872436404498205623202650701714152435304581147020351187573336656963609836320629854343141565246598537855666323962083803734064297465508330499534224350e-1-.529985159295746696108647310362848461983759706641761331815504685958764874981353462433964341225374050515618866973887141214470844629995988994193780065874e-1i
-.520677977125322754774138295878982452773470128308578054128862918455856708176505060723534965274088914104875908872276000368959788037153607533587712194909e-1+.107689483484814018991344820598520210340265431942022554200261350211842558918374757967152929023625567695066470798029808813995152538171965531351477307259e-1i
-.435883349206132347265980630848718181762282602709395697798659757296995296805860988989568500724619237240982073100138217002845177872049859902138211184437e-2+.533591035709583247717319142413083841645402546910828127179751820019888576900868897384451870616191240924509994220057789757042239576804782566913566871387e-1i
-.193614169248319456430596839320984879110071044384927453879385461781317399015798490686583112764618669442033621671507584010087264034971241426542500783966e0-.807956176231128675845722187788533672229164806808872614805329211686136319030689118756630683086414200834427160803258336289103465044702313216768243389782e-1i
+.274216653246868933510204071070029278351924217158536020528129914347653534260779395386598808021275394542535888362729345493171170614383888717125876810125e-1+.739616605120334209709557860847789003091029767877112141099301608194718317881770836928164060438513293030818940265448279289008475668104350000161394388998e-1i
+.799945916604610199803250739318458815991851066441799011522910876332406150335750033883596927090467579193819694835269138629977207440518389803425751502836e-1+.719756503339467017987690588494729814640323303629439725799561587950946027988464558012278385606500542062869330502262821115399878656345888355193578332277e-1i
-.371879598933796379892510578906068454610597242650901507665915967682431375254322411928462023409678880474710108876039659456070212512627815073295637689663e-1+.118382569026239802534476565121378005104601350941098380045845027042403558047881590296235709617287758855886960904157009472282666332699006433495896413080e0i
+.554528522109343448969653822140860789700795392358414386613328408340867311597858190992564748913661596690743870871129137388120877337548229592945614749451e-1+.138985622159809557286978719410170905829528070042401702668703678659237492222716714200724727867882119823214438870846635377097642085201575734528868307399e-1i
+.995490035800084549110985295441535233219489979021901712743444028687435371822163465415844271865722479917307811384372690407874788855390232953657971151512e-1+.558095362282690691034598309127204741937515882520688406996281563333543847245461739056492095533525891933948639405880611926482022996843827459522819780137e-1i
+.167599468454463544172586185290307434390874794799522125338099936251062470919544131320596558137302462178152322268137688872727881510766450652112683134699e-1-.940432442685152598184516026581298780500764609605318248848634351567517476929265834747659878347442910487156247407506122904934475359014284399893068200612e-1i
+.117641494243352565481287809654354726691864745138694780331185663713827036305198464244685949269593997016253725209046718920992564147263207287557246726170e0-.263055789674875924803244194141270572917641943389985446985253729567299690732322133819641175715697452193113134458712008626228575349924557919066707223864e-1i
+.711439564000295070594103434453059511488488997371881671039736022435508093547927657541320536071085946929556216435956120325383559628829951802374773173591e-1-.127514001174005859340248011545780215672445438845774089892349379805537084869991531084682995663599999911846814483079788245336374333662421787758493826185e0i
-.144169603643937768045968374827524077798897463629554821520474095629663585144700963523262151743847255252002951085207852369105654059252422785840949998458e-1-.371461113863030208097066684611790247089517890257455042746402863652039245124318071553573206855225625981404835442427729789333042128636032174285360468296e-1i
-.157953984954346294108824588979470952287104896733676944935809898425634143744359289164823482691394399475538513684546896147671801883651611258830538660087e0+.793189509907637070828569351301060789642650884119196433546277427448975605552447660998594668588334007672267394635202823690461605565085096211769812951321e-2i
-.933046616261692385381038437438961032039124592885397528331418125481579403090351092335830860703702527177802104848540245011239982382658812080593110927960e-1-.120799515489645920275258514066383537400406847877810752058907120945098096523083074196324904582471720140752413306757326904614289026071740288981608066980e-1i
-.161409048941562710805755834616961246542692081353744341142229406947275081097836546005721021181001385417800734914359951704852405871947763306996713488951e0-.289866084142897226906052959514039036273310597539291679378725961876889216261602982558160545405389785381922450619720569737647119983607074251772989513549e0i
-.819098653174769000030026627438128740568022379160045220427165070387508903947490053391794645243433654949952157661815986664406982742670043552152048863028e-1+.299662391703833134693307372078323557074216110559907746085467652710195183948404724987386244562226391255406164313188619259538128168169075733128392731547e-1i
-.181223735592217215059771628992262424711554182277804866483484963433759183595431865210679206105833713821226357339149725647771777404782975753732074517374e-1-.419442896244475462121973357492640235566233608282900649822674613267407058350441404304576070006758019535190956707682616910458228036659109885689259034723e-1i
-.458247176818643571202817775930713437932707446846997897919022773883961969042436152950101340122908694700520579018606304199036423939726477686999747185989e-1-.177179508864624771806830234487196184516456735018300468512449998632095513448550653287915724550811070555729109318065203707396122467171212352350458589698e0i
+.174677262561464844449998118646196877292621400695817791783549449452453368785726057734188689705850047523311870625819700778299530725579892369426999901306e0+.883356974095154358997233428528707230817867482782176611591468450583681418162320924823099593216601956827087345879716027167902895066875685699946655177504e-1i
-.999044860632613417107909653054694568747586355423025548937681501739245199901251910359518588483777452302722045293901066310894563022208975101770774745388e-1+.127424052000647843492054249532874305503244244163110788563878785741953917947157537455534792559532709474001396479394949327426052645944863124209257828416e0i
-.125834149079035130611746313974834588986786692124420636853732424549450017695227004056911531883216605277161876878569868956834123471533232218422777478016e0-.546685647154234018128693254632859649387958014685629301990087617171744705374941345462800269604809292489324075826531724929749970206416621686824299716007e-1i
+.680892377952262945407777582662657547698197591135984693272396318760235181533323773668451307081636391260537176566641412688791743715446850381034121049756e-1+.176535333350586925147632116812615558211415676847371876784950233953926985994962095121450034396189405127135983995739800842172905343614785318898067840434e0i
-.175072808405004382052735015807038813164311509914261874740177512728701345515297333883744605156241003157667254222637315497776718358304527483179935712752e-1+.645025698306368346726812466373667108323782914638122522820794060867427001478415763209324833329860360964013946162375387877502002924121677918751024315853e-1i
-.104142063040254724565648203951092507966093779852547330857729822725011511317379795480314566550790044626969419439611727403096200120798799917665257909650e0+.109150750396561668590845127203866873986272503829622169731080952606120586618503526648062241918281939228537410689822564795744961789775921565851558725500e0i
-.127707537544601741458177196640129135811049102791521684760000921297773214187160502121171792427262665618625029401546243329293167310557224297073449419267e0-.115567277822628520948517118389739649666617172188543049906197689105299976206907150634461117222186300382235459053412197225735330587392155924995821631049e0i
+.115559902967047481876762738497530881734964510500875686565186163307248604540108509479749206934427546447729240396272363769456585844752225315940772221636e0-.148674069601825415247630923533399315367137922712978704080882445335980249387379988593047111864764418611014036319485620289703563120332484693258832978770e0i
-.860562923462073921713262983441022070688951690663176064063703275585311588473655535503015231033933731583673204311714652479902528132367378854721178396524e-1-.566769007622444484556510845669765255164758079050967961520642833934792894947466911207113215022199104433288606913113385365114605566360452548590465304124e-2i
+.702151795057837126997910779536506517778658243971102056354267782490653048072901549543212846963803776249223935071891386814758781992675929494976528087964e-1+.131864456907205972316066230719809397025262901566623395719266353353844892319584065308301923214358725762545644047367236057109235942252496199522639387203e0i
+.739135715422281200533546844846910201118639982602586755544849345283339776775320440430238442731289487985978932958513619382604671908135960460239694860884e-1-.277601923397455941805469219839287676117848290765413371111664094433931998517507260356260856105408297111740943656528828298809697578759876913993961312287e-1i


==> solutions/sicfiducial.53.e.150.txt <==
+.125044940726860444155255480703875406437772837461985917396860139950051983908211343231296199122745899968984050348862585408915728905610503703748500084643e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.255791214351599422077914673075035060638207790137590478685230357245690864769079598919822431241972506747532424621749051512682279051703934373979885915037e-1+.189423699860107739083272041145805391286826279586257869334538042864305924035396482023646297860727951164473221419595876919652466692440520896575093343090e0i
-.732030408940190566694586450058447218896274940933948383156107076841124583452941116669589620879550162026704111621822771388658875857162741897334770021697e-1-.274457409916769793083295377898672638349369908001042951881752566248491104188688982630313885094362402099399667868455547882164945853281337719329159541894e-2i
+.658615850663971899258060259071063690518336870772762318388216016866445181163746056210361663107025728069851693119429066348782497205438409080032533059498e-1+.709867250717483303001120741117696460222271061376189515723121640338619946521531737047114208200418321190259612567310574999121087202448155180478086314821e-2i
-.111223244825397337730856307315082934781077676582516465751368696511210212686990139730384785656510104188795470679342109573060240591665019793710412220844e0+.720977538712127188808470760063421434075842281220224521448342431723781399580367206852500954915499243735682947069309601308190856149077507536672077372153e-1i
-.269772492662192201660959671071307933230789855825550716954075593519968015713036938305321864360747102776168241354843105399960256735555080190639300341392e-2-.269163078386651239104499973428619350066231232790525366388286335415126705266311080278224887796728682281769713364891313954190110078298466699879540556498e0i
+.383710590836680111178541079347969261300298434313552740638071750366903163602000096323008588446154232297923471957302391736866120809958807785104464481716e-1-.186579295974336639967440605772582736251644821350831533678889311724152156070843791345772359806839653508516899873435530991052214099611838737237560734242e0i
+.103383730698053026322937175811681562522873155284029403330373369343813239786992303507827871470263179906426105593432447720391030354139708756757254216347e0-.228360783826730110580046244923905536190197644561983441749307152447291693142951456991272317104101859381954361573903628579500325129436206488180729805687e-1i
+.152596969370167896642621796867493202631949138445076661657182146867886746242994519159044934708838490013744669525997751062799235016989637163774238830987e0+.288890215828809265667651345274583239214608235972745748168874161670395357346320885756728874338823811882521715871786669929391615388212776770741027388855e-1i
-.745098318938482078041115667705578231481684154496997375479747711327885882449108303195803927102296773804160746867036980412030668263954242753290618607538e-1+.603191179457098331548341416988232192985535570271236751332543954153200194458982097006721455556142286720810056038193563522442965188386019456104150815804e-1i
+.877170836073015332847650904224521664917212050391444467540148432144188268679544804494698014496139663934807058229652906912187497652805697107171491842616e-1-.169226965192197939439721715231500287419814546173433161400278582625271730626610680797020291158156178607673782376747554651341328407072528306002965378051e-1i
+.292043514576399336988529520122516933395689693464588602499484693961051186252361009996421188019484641759551247031260780000596603028496227968970153683453e-2+.648918204636702068416482060553188457797860717883323849779447313834063051145037109826938629854544742667818804857795953920252737904634881060210855027446e-1i
-.103815836689109948410351651869960766606312726953243533816930841063356906659731823815874466313778331512039065326060588443416813416739385340439868114161e-1+.900629301164721208937166457187169917490764374508412546346176120746965188947459270584750962551768385204987779851014328561800557589287520868677052665597e-1i
+.117967243127636438673901959107800425335910417785535377311588133103753266558741460727576495478198320629047552227152833082020175282669658317427309036215e0-.299312152692541886547682371323736798194450447445372189536518480924532484856162750539811131329669596620671698608929483049698679446339749397629447333083e-1i
+.175899272059912025645099673615222760775207009705715948322434340037097713330411862340466053993494424041100241108514169134807863051619352898104450959764e-2-.811914079675910203146982127727437285726339702261791174419332665790014444911104809313182773942586391844739447149938131547988726333243600938881303930324e-1i
+.778495029529090775602204990925886965282411850809626562101266075757142807954058802386334250257188625270659492696998300990057923821765892063558102554138e-1+.785410977661250960815214267943012233806886213205834898991265972702630911926098344519322871181993408710495913696442725974039361351707617394575045891854e-1i
-.516797006552900476815736275728494254608399662710166107877949689611880671476320230091886992376899302424271595575004278666807682043883224046955784308944e-1+.548100202544077646469392644441527027301424607473658717107926539993566127909073764654951112341916807073813635848512889245720211755939221666440772336349e-1i
+.436201968196985796215260024457168067591824647732478373991516152678127115127470245836035142696437572522191856513267418178430228198568550644438203015557e-1-.605366660929605966416840683376392554647491359751235807643493870563458281880929027060551971309858172657701423257200580627322875266333187823031718612845e-1i
-.572113877390105815150236841041581826631318709862009574952977828118192119180059520705474657562353033884725035780176538959096318925014637382720056714889e-1+.726371516345426463412835485722360217148871283399848818889260454401303499796170849165551347335282242769294327334904926753975845550894103212970336614760e-1i
-.133503193968890296801726619886877461728561274925796356287736799846441865701226938350614080118240891579987765411801338041130279682953513435223274940811e0+.135607731640771821854239495460093458967195772512609905349398534107009413287530459945837190588772648043516781441900741352639923803563335462331925185349e-1i
-.880204835707545849076604909115523330249143132382267736886079936743689800047346460601302132033491531036549740043620927565312202088341372436699595073498e-1+.125383657624227434953994651409616115414828043180648391270886497199751822840329541190278483524583024103277836151625918054797266573834949835671689308242e-1i
-.102210644434921364606398518355782986441192050623872530603170834218696233059837837633542044956383435729445774278858032851887783675094247552175226625065e0+.862995266008721427595128565057757013284132974924055988083357754730032424577897746401042339049390639795561286088129499105415243968269439543042419307855e-1i
+.123798387061258632862622423027301933027833886854655993692540447540470819971772276992595253493412453979636536834716009359982143687835299214970323249061e-1+.229921517796047268608418981125938928328230129366662546580707803283325568629424596413674990758666362573611472555565436879973715600296987692695371804871e-2i
-.150582639939425819643642308555224740467931593882691733819246600983111305970356273375351661654358573714621528487837875499561893051671313204328164350264e-2+.354640171336237546943029875385672816265109059146581688416265238598045416620622091390399299356540839279930307634636340077807877810800366993662146370325e-1i
+.169755653690858846633832271037807226785469680505839203434624129891577770859561967602030566791882689423428647521193231632537816928368718464838006360402e0-.135017105319152895231776197874427115418999068368593685288250868525452274061955241132743138581805606160618418918659468282527491082296706468573304266265e0i
-.728212631030041248326519219950879973442795415036452045172401081338499618946673396973321395884052330079395116589391515498825915776138402730428078051218e-1-.165515509449994826126160418464366130327176266068123278965222837800968498518524998662593923521419034873052634688179334915723712688564395797372340894375e-1i
-.597212109990034741629034255000212720746207892557328356425315859760981819045888243373865498882032157877524484671931924466433368805222895311780773448705e-1-.148361000527938888935881767316485002052070002284189676528473034410358595517477300768597582507884673298655182128321475250896879227282881921618702400030e0i
-.851785201378960653973183038624322115947364089500353154306468129478829271017466429742130176812574873794624954228585485950653537510194482167268569147759e-1+.918453479963115193773572057444414129581889186430922591940085754817638898091607036444686611725215167414928676961399156556253300374892144429190541608145e-1i
-.244500698812266834158051019494001404225661385364617458407801119198221935780083429877616318041157596568017099844255423848270036321217799228606578379151e-1-.101767265054894709757285466585357530062355432020512892954016664666225755800286647372190729348668541447825654239429428472698211425682094852489186041592e0i
-.194885461259972881585393538885380331099945940793501344023674680512684933670321364862851592722122414240050966414280696400839572446240550543467934193362e0+.158628267893805918975707181406056355228198738195841073037726451565432500833064901738712453219676484350230767366274758339901139021280004696299279671157e0i
+.154105917662834522091959159041665525329677038091978210443703455488373541380499008274471418945130482111011561781582830557141695124098531471591651759006e0+.619605153598346871187750669070255274161543994185720177993910845293411940077369440914274711037491105969548885602035334359078166234020046831169598069508e-1i
+.128764485001021655947590703447527199122839655664561411160079075877747774010290878051720764868873896910769885085536589181704862767330010544302616664081e0+.207299790942808631974166809575268289590345245493540467234264177246107779474681196482489263722926952359305512128885497345380241274611881756807493086946e0i
-.967534126889937745277111557091020341390780624393227430584745866718965604212539195063938139321027143719457038011717067708755537049582705291756533228556e-2+.100193031322313035161971629015508311743156510491129655578302235091663141833169856859581149067824641673651090821375234241243372290730953037555247771376e0i
+.132673522457398671688539509136047658268587803023186913537511255309213672008359196898048970985437637976690319680017298736844924617897096016382282178757e-1-.252436538818988491152187173989258675934811405661182594959286414035877898934895354894529601950380712936068187463206706115070562949991612685842042149480e-1i
-.151977914861557805866947927146607804484793870876009728724532267106348399132136544009555302633415149794151243022806387454441884030376668762173395171136e-1-.125055110969600908237561450243015136051987642940564766170174767496182376059106234959004038355345489935975122504851905826254121485115442441890329588962e0i
+.509875673472689029065399863439648152024613039286972171693768096474615583673039260498244854806820866485065522840072206383108950538674013311086339775748e-1-.783545269740659557491648986239982250316066286975067022432882028943450394361119181722731799812148248501227981330066805419621779327435452811347646844608e-1i
+.723094685893479252045526145032927274886453025846460540676400799797375304742650295336558837534454204088214034452461020151262025963195785099517150213178e-2+.105434689958051319114809912584636513267179577915469048123014705901159725743739741231679535801967070306457862612417564109163151576075551382720745691930e0i
+.111863989456113925726427985274564842583456282782119457815501617448567033381855026175395250848196261308954215966731735505144924071894072391278184390047e0+.146210643462344635773544629181947175127674228044208337257242968151390702750109046910684679478554666658333497874885997871197837717024249949706864028235e0i
-.130632783502154542937253540825886263847967836336240929646924546678713118164109601371532785420124393665227370058112970578605403449085802923486174810393e0+.261296265768312911286992981199235678517904156406324958340020080349738798337929903632999040732359133176896544042367552939163970989809590751946060141620e-1i
+.382969001249933226434705189689003804955356628396784757476662282382091318644637411637150239014421664351859244048301730774855987060175446173092451461676e-1+.251580282817999306480025907884405091269988853388669057322623987048736430898836625399047177285199014059825024264455254458296223720498674369125823055745e-1i
-.625752088474682593503914663914780557557444727923093078576338523883338036052607048180169063328741443478064933712489053404140475492856159687066427839905e-1+.237176347128677857188351206825390716674219125552324513319040153128148391580440925831226719225534437577181535696730155387232963857262858549157983547668e0i
-.872319162784624181276392901601943193112597770312388345122375900864452594513868391646029747779614844321906065527901123958592162733161401515989067552285e-1+.945761221520158967305821829011223234676745913822453845296300530204129235032089522257184125939992483628130288854369655434226524147270423633589927951302e-1i
+.125934345779823674071234815446779285908990903167171749311819160330377192356971955473506832143453496850499633312155460227770483565322970707725818712306e-1+.626158082332130167952977855415582407338389419880878176169452239872729615866741242366727388195451191626391796628674379760419704931300469728835784966245e-1i
+.460750944334503893719570794460692107449515917573031488554392757826702046557725158424077613807305119935527535341292056382594232720060396195304776934894e-1+.864108345544326165803701646993201283920545568910107522277727335801219010098747358910181966818617202711852364544080545380645757062737914837944443794450e-2i
+.195876287707238014945037837399708099429549923071992459949642550431688988035993985482888216469269283129082345621940920518884570273238899873626737811805e0+.159048022422928701754255048993795102870185457925504214238391227186752668194445180007099263172400391207359525544023551160308489336132407057076134767752e-1i
-.255230523467745775108457228667311494360345789591757353181651411323111715579554129763949623837139474110386531871109740339808054880076059414249943377569e-1+.666780891624702569671214063486481912142375523343020330379596022735997252048833658904637947663020525386835066712099052624749435490164051884333055169446e-1i
+.123582801138009220392015214962598090479218016865553054870444328603707615417382005959287264274763551043472521918942944963893541157038523363410054531906e0-.241077194924289462965841797688545052166417680895814539530002994357858333957489965490800366225395013946208876898656312094835650121085170275303967274849e0i
+.620768809776601638544130983658775668127891642940007176614021782029672505905716521359768602325156022191045493370924273053179108241606016132222485383425e-1+.141346195404570419954121309302716100011479030617946145108919698239645617170343715142756093674834637104181507595618460246658062180382889867077911393972e0i
+.956914814888150467898129283022747158596926748050658130312573700717435496946106253063932121608615067343238720981950874761261167913107197368105023313717e-1+.631687130053386349175051248813955542573620516643711933055683248026104104414292719266515663034459681839467032282163214007109217285802570853780169510316e-2i
-.490199314043215525405071505616631864249383144421494611596228047199264141427450499680491456998948504068261904147396925638594842091972421607366313325022e-2+.113173947594166004464776191955636877732172388363823836628837987736303470111873163042027753530678661736546843472775500710334362062329083273005481836145e0i
+.155027063400172833473889704750645627357446018869895210504781982780957589042992733185826147239198045383590976160063942828014559956077644089470224800345e-1-.168405331577649407411680642281131019584019549822232186782656039351544029891627143407311076994365189146449172911277754874674991988103422354818569234126e0i
-.122026939675011175609692480639262191777761368724658817047341254238156635318496499301435013055886440423705810136333583644812681141426025397576118946533e0-.484132521090950880177530604889694438512782105384646507214441838254492159297865498689026000746264299100075457731548494832353456054205692128325687365061e-1i
+.265747140576170942376140269888436620500171223370997325843099766870771461532751713269753093751424839038367962160290405627978050677295663549477833047456e-1+.830696647596596809042033464440849729198732935919384387959737175129767889815068157306918438575545811321400622754302997772733088201609109806947338262249e-2i


==> solutions/sicfiducial.53.f.150.txt <==
-.133511936135154780222553916545071926586516041684370800162064163062625145076632629364364305255754129028779243626610017487047202887778905250135728519826e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.281127300036157447325481557796401556356737841042469534860554291032942803716588784379112919612615744834385489568635438604275474582248168832584103585951e-1-.770861540147271319454116941185348845697154058399380049644558402514265839916735736670030090430819491579048186482319546423384557986543993234727775563498e-2i
-.603697826722309824380622561015542072467727274889209184743597799692756069826041522582563414498026835222539830539148381654913646607110585697903410901759e-1-.680341794013474861269181921096548555341698302059510420595147747791766779987647563194095439869038174484323620211820277829590066172252087492562951040438e-1i
-.333575423967680824958499998353006151818102878323160625248851991527141538417161018438588846346747647656287988528588732743096392547815098823544635072705e-1-.525410020703727075578584702285182218420636213919728474092483323643861511773149370701050982271904704862599996491728135110468907842654327673939367890638e-1i
-.124164210593594145902520126078469662078443792541354722095522198933297936991116575207940903987298925568253477428116345980027984434236633854610723590001e-1-.935780251541622199565407136155316230797340495717044887794048232128828822879536434551709655739272360457172387126575178601943913004318030734429157651753e-1i
-.282821639359679739227092148160623452464474325980413754960593811171589549259984916105252738307807658965624985179220357463066699604447364397093496526315e-1+.446819464112143781847186558766133036074130321663886532669814448188947503948283281927236034527209494484578989144820577996279308964875667590268730038194e-1i
+.113336650586055827026936317185237604218267803950404557994649536766977259514643855362685218113619985306439497075941627773593390489263577152815098118911e-1-.112340668246263874728449054607709314823812995256976170179174011369994583362764106968220275975737784094872340219721340293252924990606747280208227875038e0i
+.238687976129804414991617111641405388798746537545063623212564826635522507087593985128647702880161622899082726451768116246028017030162756339559849375033e0+.160141003988549908812572192861505688207988812104384025896033048149876114798659275999484406466552459497593486413273735436587997172908729212618565287048e-1i
-.352098167106209903991217957873583722199961428402318896246194794226717856509508852146777415232438964722284758151526173380507780157580072295601343458101e-1+.147897941751591995609561888247080435572996288707925982893709982009647373261337702856099618359319884139037772332440958360574292215064499899359543037368e0i
+.626907120585817937744397788264830243700623752264703254639794996105487468341103584782684933918695267284768710612605724423492863439891266912982287876926e-2+.122648307676092440693090129927898620940790045529523012297327191930801028311280860387163127838947690073146350150159254279035680801671286962870624597171e0i
-.189834654520045924644383231216310523787656369032740702507325222521445849518408662938476898125295172564042792178571734754473973381075924634589345013029e0+.192873755093714112336857239174659682101041457319612847144543529875729410760918757749132227208509692273926224260811459981817863457337851888654673699730e-1i
-.564252114728054763457305410264711538830928266666491090308420434678282141343513429510357680789280808760482500938362231339259840466322489133567495788567e-1+.975438705017904879087930830010381920506533192277422061040046832139622863934977436549695044532938482650082432347012719460984781413581749478164716978823e-4i
-.580770319737941735142151213554599037598231274400651701770548421472241793372004327422926675629363693304744754274357671136280587184515215279914842213573e-1-.117109928127027467495567422534416665028758241452037662700622429560912365566284975759841627726138672734889576530486971014692268340040039394002048339015e0i
-.186910773232776142199214856488353968403045749318058515210575427264385801735799897074495720112681230349112962589121035042736289404180475277140470817759e0-.284019296259378952983078778682219489353806516312657701967958508061276307015859093429667002554755655592158375383901028259450426395389338482723634319982e-1i
-.166821027206333470509982618835143525157389557134353503473895066020356546029616884867186752836782290388880547709344183219432962975510871852318525667691e-1+.111616527238742346849650946080220654176713730188706506581394980211964998376385964497864687443961634158598770383868174953302698062188529066650993923380e-1i
+.486963211557077901032174712026577590119310186750033917138561602559231751413366632127568095353786577873761574013224067133206487386068652078083173322628e-1-.763986381643458952014047795027909459497950119478227980147406429182035358606498860999013890560910515337980251934785930948397457305241848435607732780227e-1i
-.821917836620046066266454463193441105026404496399512221993470971362448215445500370992261565873867091353741620243010313996299816701917258817201523350920e-1-.173921761562436988150591564705094188974942616739769920068640312417398946170519516009262219602682167268524012677668465862167015690711175964244111039765e0i
-.224056730424504522907100715749373746908281668791457543417348629192343257165199343952905155822946593333853416768695968381993753932539700780103554690960e-1+.525919012682149274912425677827953286937146974761143367558408114209724376253596571635114521943785921477306351198142594146307872135397937168985331262985e-1i
+.112791908281929564474363166426193368540306744002889067533686529138261057777158510311769271064089358806886387387960386262327529410291507498586962563473e0-.343051640386389808521117673156933501862038458143271351324315936662117443000519567635739275643723343337087876385365915620885103663658090507017794636899e-1i
+.105606391531054411475659434519771329382442051676354513530446924214169241616867538796853978032617085908911012918122850794369553908198233741457228497553e0+.814435324030629354354888006865026119802076137602881510397567634587904362941405326792588482463334040051132621476943043343367849219784657284470850276333e-2i
+.170405109636114260870190257340141164441886904337570655592963190042014890264815809684673170059192576080450888971714505017763970629481415409229647931609e0-.647826557957455061267366901859557004545355953973240910659535378257112717064435784360353585381354629998583556329448031064930899793840346979211087281482e-1i
-.111616189446257641881113013819466013338196719069279490715105126546777260358844727304929389185991865288857863210125183310659184081031247297470595917953e0+.642103752651200376332897432343186385442522002988930242898726009031471838988040024640128473232858350243730104160905242602444362807452452837697698690956e-1i
-.348393084667299258439267758037156056964846208944866137484111173592589870058235470127822364414104195508793889584567980991909836168204675095101081336103e-1+.327707813203388481330529851473412321839398702943237252797091389836778993750852361233249258604528848001948367383126140931592652596020994636370225188730e-1i
+.573028890783397063374473793718149754531062286298545620352933106889351555476688779666404416968444652181402551006400443652214300551823410267696048740145e-1+.638984445010801058636518904162416561881529999704868870431844505418977534311434350157233899058071005886726902695964454747075392940365111654801214597153e-1i
+.524816887286341368578123962846114048664991805849098457124157649167363918813258354976385635705126217592911148379290812560222734365647497111977696080889e-1+.971267979664170700965782699211476298431865709175584325418980670798948274635333743771609413849304280753981505504359518062909527324188393857478376074057e-1i
+.325370816241877532970904099236220061196048139844160235417708978947774910376283150494727609409396721195201460839592912583561606591130833883415093332925e-1-.150007217411139221201469168474857437501430830815980056114617966977674644903168526753863299082243100023930997608367752396353621737187384134069770027666e0i
+.230762773643372268634406694407040330292825930275441400885352661032896961226729415078487247301414756022421096916425474252198801853983844994367227528799e-1-.224942148918398072734129687343171848940510531347141826521967297451919081774488348633661972766844261226866861560379840675896480544124940288035119506678e0i
+.922736028158314351870225144528005868652845559511160978249058373018226722833375040260047691444783949955420188886674067940020718171722373462500641260286e-2-.816420205285550208665075228049215026319958252657702856961127986339971871364978586084605604148684237454774579412123072785458333777610831179666464845308e-1i
-.574941818714359407786509139631731610973139858222489332264092057293185801300163076109285686486757720498090945078828685285187040768902859658386214830774e-1-.518997501081649483725415754200563019632305078583917872352026768027903563178522025953891689900879442580157442630859945724622926177287711307556370199972e-1i
+.726504545793222934236095069352187377030469807710521381362554278616725776349606575035683499911624112895114550363482239210111198269180345231806687919192e-2+.115480699131683882368180871829955719559514540115914133799178540658499475355267599677382621266065207071280916604059279276795811790709707752451567122742e0i
+.373202909147007505932186726364107231488544777932483309926121338006369284247241634801055840809792957900751723062764013242445367883185149615919837195340e-2+.118686858683620823011486823959624661927642986523354675804052409352413345863780752977180042008619446291356500058392605700120452790584623842817935879623e0i
+.197952917972971237360419353432465634878007807138101018466941590950212802860792195280925426776849056183666370165841325219615813809909689887671964141604e-1-.387668529673544973378989593414452016686938094751006689945123156830626736564369432830699484530226809727436887760354681549668268723067244879943841366835e-2i
+.694938038044464384980996890910992851130991528619526295227051964129755904606012579631834719021337072592417597937782080840102530718771628308732353547348e-1-.449733713639094325938165134739240122468648351996490999793017437637219583561464872370781851737113014676091830925771847471459181431188451304999132293234e-1i
+.626530288296926723760164331290613235996541028728470874465987584097859033533413102712984531237526758214952524466150399706906277397437677632971644453528e-1+.236345612253586789165189928312680985145833166735034175458705563504052515485925707560937110361294111122182742316649004876345745054280929379863796776817e-1i
-.125635577235181508633872324387739228751154141420379062746532012992856838882793938210104721920472185507181600141836388658448182459912938180744174084503e0+.115751081806176457185325146874721380927892515605929787465527567702708534746113501990541962338633403739122199522702936390440511286043587647485644237516e0i
-.690377793769347555907547840341604933117448670432244804378461199960611827246753263904934160321910559443977953788849919821366266756649405772698576982707e-1+.612566353302359019085014783289625878357083364496681516511837527233998051207315078159106586916336277342476142211858156124860246986344499569978019268436e-1i
-.149238416056841654498461842089068226096441318356537580391730530543065899275141506436982771719835243614987009488975728354513685972957375409809774532657e0-.676828527470513406585518679669146435729876017448624940455082856635139752585984742594945431675494110988019376771837741556514766796080055287528241095179e-1i
-.393135236439775097004445408234327673311027769581546271083485011170521084333062346642014602591053319688101256980082506931025451633383804056423860702762e-1+.123684190027810964782883491853279587878049792648197283956930143393971988125623231185238599052411798525651507011172869918120609613136378072557350585123e0i
-.535210215380207930245854306900929171661141092777297436215273453637520183575029635591545116446276003665090035286950471870443641549423907240965216848983e-2+.903833196419334765557377017606772094244225489603003091848203151613280301454793317403387922353503909495935417860769832252875814484006047899475097252857e-1i
-.746786276639309906427843708062039251428843746028952374746566813862334651922302469853624521281137535740384354085770746404172605445432501800633067706848e-1-.222220897410769028510194195204542121123632682014769635877907212269847865713176246930651593150376569454306281970043995722707460557421052102848622640438e-1i
-.339654044267218719430313560811361970605849170167986359405050370256634702961909538296984813398952153046521156501230688936071806471043959384138599138017e-1+.519506567934426635769079857350888700717143276522029185972253260839349989926536677721736706186467231276215159933475690098373530185140849889500607803088e-1i
-.110313159397535720649480240691703107272819161047026498832154597308374901402781219149578011236500858849455492883941289485076449937162674129928960349214e0-.204438157562343882729659484481019853893826689895788497523658404153555400040511324699534515821873870661828117933918601381038839635031884899617364333903e0i
+.763671713005625971725686644442437001678392442551507579247394424511487531869007635055822482735083107501010675259083055010279946437031823674706345654398e-1-.247147625762813361985367263767083566650276216023023209276016881069010377204963279517645911769418926173697837400325987723048376711296903370807332197360e0i
-.509496940245319994272949758184012512831253058337506773045204232889848854711431214154627378291316490639219819617046974926170027392934082704359581093911e-1+.659223517215628664527549748979250485610043464962145884012055089555566605592259672432303634429494561895942254345079214746973513367817122816699363532788e-2i
-.391270804858716396691700011771341218061973376653038256504535950444928999698202656203856698279583427922037631205727719012764389544340610394626460592331e-1-.428819464209659101170806360350086086857371998692867627939234869282390185744764832985175218234425255079052031297619944195477783406690922141962025146181e-1i
-.135573540665009993954065427472286036741369135033353577684756408549969948911631107943140153107407004388787151768492656192104462891513587524525856230143e0-.248426966024402001805896832859450657099948922901370511348930142084058317324933131735195677937398461883278781172819111108601192497380333368566644003850e-1i
+.202423589696596721620166170540308519069262266554705093085211302842558932420741398346390121212452059517888021218552213300274093788423570270941337512185e0-.944922654351680270555149220302737409773807195430466626899023210017293295720438794049076009935673446626701558025262757203030603563507505654767254233211e-2i
-.291378882368766056083087990439702249355439492561828433968659531197932981424157236388552649225634784521058095722973405305351791604562576280980906915946e-1+.168142782389981989402690594202427778022519571135072058539306089045433232242052092106682151276345134370876369891984998679802158772758958011392810660041e0i
+.963187516840095251879221143680405035829029947420962665690012602589370252680113456755775359256742940011661180164455237031596269001126540753410454232683e-1-.126757808890435934417267934405963227294348532443697686683520602780593570730638613437479284979479093384870460553991218624409654733039306952701663766531e0i
-.226329355941719721368193945942280061909948719236573663996689043991959350352580452916836285008452077440364143167229738158228304425793390598318302746973e0-.167377666358747204885622356600519618274239182346153691844852842231162963540677860268066156991285880939776591722500738384443774254127408237128584207543e0i
+.154827566006318910364980173192039260877606540268919747316297661797475934384175290429888524068157155759054526542049376585161433003486225997533984069949e-2-.309710415109900569533740785877645303773560174967801255487689622703175055631834135306061502447936009595864789287754044786896115798829126742177346667851e-2i
+.195959841558972068013089574138590629194727319911109015312601303519327150893250040666698070599538805174172630068903213671195346316405221867972760558865e0-.129173484606047406242139253625020507073210151595063587622353068824962257721400603667065406575224311047021688727140793019961475753206327122346564452717e0i
+.902006403698927037513333298720663098284081011684666940118114347874829173027874948978481084799253744066179641960089485634246743241101141576379170375953e-1+.336791498147537099580142970224943664456792130404478076012339307079000935717371731803592161479214498843206333468571475903027571089671104817412494191973e-1i


==> solutions/sicfiducial.53.g.150.txt <==
+.996686245215221338050487310690567047876525563438592495361146482129229604607572875460938003620460667935795241060809316176995319689332596885557700369975e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.207696188624532825965571778381873015701822974151039206863478904328132773229722165737031699182616304246333446674591644848805765710091347957885379438855e-1+.204503052526601334036373561552344153955400385219569221506866284667185256478982657146122816385709212848338540355435717032533013345300085916692407859800e-1i
+.120299435098343051557810796319323109915091961272136789484526614225459305217772659927120484973296708942929547189573736089335690264728147933010928222643e0+.122399771593381653643708484644655429939560796599655694550803631445987273293372821827032903111407177798631410148438675465665294178417787596476535312508e0i
+.566265173855635004830009715349182230898660723911777046633348112219278078270577734564037889132724163612234010133591867066017125813162580556240633561739e-1+.130850567122127593609078979816359387777943522077933227217549010715518462001292551310489202773722183317129071489960975498980816256544005693624530297209e0i
+.515384456014570354695895989816378457474993691758692935090984014154202388707943291220809265036209901266083264931091786496785060770946535025725812211179e-1+.620641158091739682531037615276836224056797078299946047251088478775577341830900598495303202479025339478012156619020958465693039096234853857720876073688e-1i
-.802704951094738473398263249347940635939579343615372591906069769583062290093186815843228660913593223113519653645772518523852968815212126016370169470729e-1+.150164630490290766443898933286796782024420586804063623278077841825699292567163421921802294953203839535291203682998537045730905485950874258753019623390e0i
-.100764142561222961258415619030980266089392536457449363193369344896774574649223557991320898389888022171712602991521267431487691313714208444658393807722e0+.176990720313884015205675007308020837334321021080631360272608601506632104637320237034901784321937225216678434915327928153210894569406838071154977541327e-1i
+.264596076266616429807116837318129801670026750557748125723763654832681978078396389714221587567631480848541665224713014455624329080920297616537877356273e-1+.111279982129715357053092522959499060223883718715549543669720685137157852308584141634834314725488563509055334569361565666271502793793616272399065204561e0i
-.259006135976416718144564575240908233485855691918364551608097046769124762783351312924457105711341382909211270870537705902178319197440563571125030734050e-1+.135139949884150757742897334305915727427406553616141136154583077675370434922397195295464044718666549529564419726514722035015496045142163141786341335273e0i
-.173762612535770151002111170770908451737726406385095836469734939219850959498095946246171503497018384008708620654204632489683831858223779641184542803308e0-.476980708894148115796245936675841906350650833939800665482922393828729392429347008302654982731496106279766031554425288575165511802759746660535044769193e-1i
+.268240050048445514215105430679059575841878028224932302025810936293250425872606263132995296165108785330846447534224406042061087063371200852144291524194e-1+.693032818106924446317620547636632050228792572544773144128366837112106684435403424824395376981403123702280848707766009921705353758351607508073793721022e-3i
+.332949339490533153898912302400590986823812179989892313530322808310334632827934180347226358142382397656709037365621846149540033278724193789934149232895e-1-.156436589069246018696463280535258372000992136271252638554724605140551532792548022282549586085594863061098444276380853272635842852444174160967858065885e-1i
+.289708594548788820016575892832867716020260220892100087001326101736790624595338613469940052803102925001963509318224488653236677550685455265003239527550e-1-.235289312398802125213037810117734365558249620796220077126160800182811399550351052476673539504178690728879580805310086879246099223897658719158253907909e-2i
-.286862993389354862884941621264197395593211633120791123674583027577935988737479592780621561943360723976041876224312778152066726307818084264524705533450e-1-.487151196849845700800269405937541041350505853068787848224255753135019580503812090069754010450367334875379912356134829924946302471808981646888111355219e-1i
-.551143304373762648397636333491262949138102739040503208352216556513633959531195251299290862941591910163726164352840552145797997124880185650350395988421e-1-.823795597337073927286278023523069094704942501628850458604346251094634991090591068812024744244675348645651055613714117623970784695094494638527460115716e-1i
+.855197631920607429596044199304150358823466521532541149504259661147263808956497649457503794984087274485679177224295443289080652193293906725675580403751e-1+.805488184463806230323204700187995466337770778714100148592492954993480386437112422209697360243094582019380967190864162252585429898301490706163782697251e-1i
-.201784085373130215714634233650702175556658332879225532194671560564790787263487916116168034495120355966542824105628674763436957627127975108201479314030e0-.122274066300522979536711565756943373854577916074977290908802744355191833583769033634136688548962200976197617766655555925553523752208527835180344778437e0i
+.333722769455915167163769342832888518597234919837271636412976702917519795445736051605378906617696987852953736917188666450777059551529378387741833667364e-1+.277925096779970470375918532953516810644176598570229191993916227403858910524582715350290111157700477438120993424521041893488361691348295138571185856128e-1i
+.102192318633655781149527084690553387370564130618250043982452485286398551444022707980065895164495812763813178663309084136169406638591222546458868410067e0-.419556634412204545580508895759750936006513151579626906325943072175427937149710551617299587797228699705371730172866768365823199137314883362293588000257e-1i
-.524308737341000798216477268552659070767879309228933868984829500181811944704216293326928284653081052487079545726216088295340640585384146570885485312791e-2+.320045955659641059986966072488088912927430502094107185889786645198681172657036932904164835255043807245248809797502991737502760362854919307236255999254e-1i
+.455020635119976822997997056518615165804197500361373863434037042503506533971013905808914265732986348884780401371644786624027233995421665242802925227060e-1+.350210225007118809677049235460790279209864529174607468564805945537634496060090366838284653040259835777095249257908400205615750375317796782244423807487e-1i
-.132348819800417876138754209342142649687360672323793952179575770698775351700393693645136805259690962374883928644191074098553439060902268004552113092888e0-.996668726668139747682184969741586942856876594556433750241457336190207020177367709491381650552402218334908760847130852628231872551683427019825295853127e-1i
-.125422554368731653034362403881551766749091680696471723948291654783431960567111390700677209411145503666404243684974236848250837433646224706420450883304e0-.151394971573345497154185706097486163004498318373387755268783289810602683820340885966417030330704598022582190814671784688892861270218557556440844629262e0i
-.162917974168839743976262415345635160093685593653494660888893093229961318785328043086445732352798009460765958300320037402786156431017411904284333919901e-1-.135304957859375967239093261133113971009427311274626500658337384998091918645640122004629991039054557513822803163075116031414383820877279383474880376993e-1i
-.130800487125082471795628439385342405401748113940208457199847694949929201041278152470856862560172427719418825283966663522744818285659302497884163094303e-1+.150499781700317065567095947720916063744227455185761672655954051706391801095533713939079036439145458381907722978127442635673465411558459306533955231614e0i
-.321134550425201380626401692680465199703380770958040695066837833116112734929186143880972517179229994980822336652202080174600178442020376873277301907626e-1+.105207146850754620305246564952770024069461411991545293843021678415732472285344455305977545641381796605043456185740204573290219013651830408785776238695e0i
+.259718890285045028309212335547530687519392037187442269066407923896753217671192749002469548045237541566186873957327510492428948709973806224233335102911e-1+.123215700589430354819921060839636672533302726563579893070413395008044273542081752903251559280395837076979990528359835594935662068931636866026729525604e0i
+.160215106478142935872304625976683438711578054161939162072083021083323195127902937215838702979383812395774577970695323582868331011679392926669340711159e0+.120103951480244741519421407878765961894167089958309801935569892371139437588993063250984153919331898417624019977665506156152219652988239425936493499841e0i
+.213822300730362013416754422959273061291874557358489327174154820661872904486104964140093300408711853539777652511205613324362587235028847322779243555215e-1+.475893944460149698614661935194487874546745782385849443430917138751519798192860310274657487416595692436229579857200201872750698313114114908886116782384e-1i
-.657698754182322542675515005267275412681104559958065309448223827667667598600348762899855459931060002725685296759294176149013442798479764747604847035982e-1+.691320175977587675226321923994183921105025677989011411014087930116402294940893773599464086661583977184294968360135456086672638486101051365011497136317e-1i
+.733168212841068605541227654133050234844927989520010035159277006732498461007815611229101763778118916926196055743471768444949118924927395033264770416044e-1+.169038343423059393636764110000600370237071917111065765626022275593171692165728828599904327710159408570229634304916578270804824720156627887204995182938e0i
+.283368415822043633842618083625990039170490843267283937525676227208559816035855692380783583785114582189991855537263873830725267914579911068688349923037e-1+.106895247343410030867289886581012733311914736738971193175901037041664922843155483370769223770250010852588849267374673674588895993844139620789962995981e0i
-.698329437247583862665886807527853123881457509217626781961501828371003439530186608442567715441619014377439280471782451386907474333361314402131905657643e-1-.114151881640944436081124556907922506194413103243311061123878477444777804774579077717122174590438258188233462888778324494267986587921366358864106327554e0i
+.425544821435036787355032042804269980281263228609234179694598609661303038257298502457844016163094650820231236904624401910904240546831998851369851070481e-1-.195792775839266678847960281008329592848675131561125168178555631389729767919802927076748209375367159037004106983686470056050737954241283762462023061469e-1i
-.108021687211216928195977866847596563543109090064555338280295159245687241507704643647990087294966756625235691888073704260166128683619462586921621989165e0-.409927844269666913714223721405298284195972476965331420940658772246939483054333829498324003903521968910403979193567198675504025893301657423342108176083e-1i
-.105719780191324291642542332482753752865540181942794359036187897725457100652448772031783470699658792648277042736021532271900990964689290772834005288554e0-.129152566846020808140490224838897149959298818755883946536706271478878666492242960169087226170900993712077887980282884446135329526528076797425740090360e0i
-.158706188848856874123063523203475997406051111361458088635102417097159289574089832041654575329262588577089405008037168467316107701008763403970325368461e0-.161534568074456388766350888460979944408474464193246006953123361968126265723864083604693813793472549249497113241061327578781676091810200259474025290692e0i
+.140693459710234876285799809415357556167453907042117969100176630530653646527570864021059173245659362639598765884546419485968823605463926281743930727995e0+.186788738409033995584439320830122145712523641699828067125160529635728605287351789726525470333362160919994683229178225168509130746929164625454207673567e-1i
+.957919280346901187405405208006683790719631456415861699669456316923749721256310391032892070760083138860799569521025737367821796767158060662851515679345e-1+.264750850852507999962500050872596936475230201636258838019729674292721844660904939856844031102136732089334853412988218096684222661767724663235688588919e-2i
+.109523054969627016930031192211335990438823048120100716150293680067928538287091148346296863798334097233344864751033074655555723587857417989624314125669e0-.162280169629452471779371521614413788937665127744566635274025040312699898443228733997160152125020195591205133399125018924999823577758867383885437514404e0i
-.797011787941637784019197060862189923583072023037962645611114671086928481192581761323028210817546784966484360797041141074009032830728415962155084307097e-2+.643314514645879253184399944210497495125706968057804223844254355680360767742669711256175205535879349963617051069292445140940684226162532460357779467969e-1i
+.102096558961302988966968884326579989190621601373520105045680065555385847015315276773784584254110473101368282848779148951788670366819516210885281811365e0-.107386767782911160690818570018778963155771559278040464540423100343072989722536342186823060369957201839092510593926853980053968964964514437928120068611e0i
-.755741419443302022822617325441654805782583736841885436156590162147530299016286069762850009387083061700675762684480315042970546007991125352869616771155e-2-.341598129530173721116342045180822794363454989606313032878278779046257609012479764631670425415298692538729019383118033624342043502629838469419014844133e-1i
-.162685720416597088609229898521892968828809340345029891747964027570357542615293091849127160068005719218979639180328626865881557269684619782324780068572e0+.524727518278393003855745963675953331134861158070060466602381034732734850410471534985091981749557219229745780849660843490892014126427005216946177421461e-1i
+.782213166270952358550969978690682398529808967075075951792380864322467934332838796218237088155488466389752147783251497612798232896493057895581565550891e-1-.760028766245519283362047053298554736064052059765319061323688900279105729877155751149917710548202945107488323580760556267455906060508215808736032186615e-1i
+.569947701570796300958454571697125591951543915730790489986485899291314131508016957100105626357666317230507029746626135721422962117224110769709551009570e-1-.645897376985034839440052816418093310510719475077882425465791598327500326833912297256804837209392898823418657144139166501510029009939541432422839793417e-1i
-.120473785150960474902593935269644965770557954073910407865012546102316143849677026503231654366974891935423085054515100879017738561804928203357110169176e0+.325386332379046251096652894422605648496068280937696298769971824624994132036595875976855118350502511206445779497242470247412292874487222254402965923459e-1i
+.388473856918801507056883864194291050999750532221347774554931571589924309332264531370577016430086343177713422587870893254810163680764960935658125807458e-1-.123164751782880342473380393489351863962638169790855239685899713304399672303549097033295270052832421122102165092664218278990497317081448767160326246211e0i
+.155281060373476772528409873487908796201605785909172071115205196542293575978059992999542694852383820935890061057502936039761769985818867330271976508111e0+.291942892056528353023958003368165632311106929851023047435350454850382766907976062220106678636404614002730126892043514616492219938560279599840325802631e-1i
+.201597813569504889161782825146225992790627980248464667290272935083789003850101206385736558500716623983694392086890762730123287733111032250844345492935e0+.467202093095672812639331254174081110709203660219690465236402457208085533293243219404540459012675044479538010761487098178336017787401854547670827948605e-1i
-.134591343300282668995059410820766239961798791293508988450925214878023769818037029985446757784713965018487827769859390990474151652581393017717303260594e-1+.627132593210301620040368781748564676355379595746591257614521589706955122796462931136091852128566813723153716025535304806377761059319310562792442470981e-1i
+.311126315807747765604296962093835141445196786039975280910158152704015290497079351381470328609193600201760800172339185263521973191789403945739097825380e0+.877569319564293725409835866499019175900367090074648938426038115611306584514636291099382148874675316125045624298481402171206945458824436190125006356269e-1i
-.199211245731314623456082359889253801541594030468587428776983370054975643016933345262422540981440967448956110714871874055163931599414238482706119030338e0+.721494694739709944813559947934636960462277329820675819820618599982115224742355394179592177916146307966203150910755262861658778934718655764472137080925e-1i


==> solutions/sicfiducial.53.h.150.txt <==
+.118325386152698308473629315613137002550198067133628368621781818562035922860182154202253774551251175455391004193483959826302488483958854801375231492809e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.555350004749275519215125304274839396470236870277907756630839075403437552456513843758276944136131030102492416104732187540957014847938526108613079295352e-1-.180528707923800034027163185414071612927165558765739970096898325922011427561698318798348145755117860974269151529474248747297751239290590180791106397869e-1i
+.327413652492312789881665545165803691588113394800031010063620649679853653534932832768183700306853236897289848476392017036936186525092717875925647205779e-1+.596877638121010312712355741206585731810295131748821075895222682926700779983870282937467513819395595343644695584698275867582739062239944021747572233437e-1i
-.123259116058385484021294803176832399358313036586964891215535818357195417309923596784906485241886609673707134344079379080732194073912034269782933536272e-1-.643724722454658352042488178041188142077688541838938647329068197508251266872200278667010810761286803926774882931902194961961132494953431612180777015981e-2i
+.419061997384117749350056974958930687676150221248523940784493071481054823540280207936854186283919610431747961434181951802867428287752689996075396852480e-1-.262912222806990535632246150814268655483823116966893088710633573034592238289367342729131685606576519255654663543595296620445895196160755204385670086668e-1i
-.101597505799092789935396331395918318683793459872575261375553463594301811222366055928174714308010980019896420884510968301148806386189812664521281709076e0-.717959880679918118589393115714009774936420858390608606271561074475106007089269957749445596650062742585898680604587572009232650704034064054154652030414e-1i
-.165800117676230503920320916269927015905911009330106470493474524690121231975288485134522589113319177897779385528839492966923011097449385545256272790164e0+.564597292972147753572578136363563323219664750845730872965950571152535841297249870901125857535809678054349431843508659783421131481636329238434892992970e-1i
+.948012626308069283571103553314397759909530216068380640371775465403468175869794138566787013296752868724199442621608010302763281590933198784529000004035e-1-.965211744588152943362715165520552228916728808889071908761335046383148219072451506549776312931832116082974660341000791119710509677292497108678400579160e-1i
+.788927022513258263051042621964508170379214543798034429074141102670117912119346180781617773699806990226658678811144093339597588349920682743739694896067e-1-.778670295096130387596211025184502721441213587322409332581942766415361958878168292374304221015360651033025839377806997189576939077565868987167251039253e-1i
+.221804304983394808228138541118442774413119793317742646444260451966996418219029622576008201104392639711158045792318361620962716710923569354021239882433e0+.690464092368472032255025176123584535469208463585145759906028278803731559034201742115737794152437688221566645544537798202391601192936320363473882746597e-1i
+.913013245626611084958189049817146752885153190357618044318072220057224863668852590889222939533175593296404251508874728452630803164638297722346388937759e-1+.168844120531591623479180606846834960838352554968348521732492234952032938562102014933708956448000192239334612834084333509380577110515684006992145518719e0i
+.368650575259814948362142651875668083314651813342316903740940946882930644979608073204990761413810921686272211037491440254570286596498670488888655204089e-1+.757397289615418892273887264601666995092632910333585802920526537396086804446395681958113569776536659597823907427560782336282423383752564999204319194853e-1i
+.110672609295393472882779322372683582361151914811237131159317205980214347116398336173822934989981846820803346585739598226662501535801253851197915027284e0-.896894644733000772787458999012835968736061118887025034485891986235783709687307000781683937582920225806856814502558296299217359850387022826614531372788e-2i
+.604023137672529047231547757421498440875854537549013509301829328202007591198290583311286099849977110045094743001713408821525455223773305240762266207408e-1+.131264750342490931999007530795909959124323113116714636402708615551286313612608685427011488691426283513299876235318655372262628463529457445513753867493e0i
+.112741430235846354582853341960118936460041248807959607697871402467586508206951548946339251222074270925024836137435816129456087483791238044048209297879e0-.809946389140623899349480746128931031292721154887714687155193174426515381166497698066184339076108811377736573239292204612510023203090447510142994906226e-1i
-.264151017360520216699091245738006602721646640479576277046499259037033636629569037348626567801267432028812852730457728534722044564695039602903466486582e0+.157808184137939602657853467250561802042765466210329934280069631055169488160918572519572958915058294199008872927098878410965339062529224251096831096612e0i
-.599260518155938441574714151144335591586127586265940625650540278476615677274597711559864789903398389118552918287156379182275785496103154369032449320328e-1+.174046211749688863157791852754542440945513586556869206197941766421474146272878102732543727888263111310757370764190471409082000869518167943059865054784e0i
-.231155223413623694025798478644935399824496316580107478342438520297054062323075414140369940139620930258236082076481916402845873440351377668769465587340e-1+.462294307886860084651740418902895128506621710513923299152068241604621333642769412686652172711273620658801684794180804813057654946671489528257629969553e-1i
+.624808383925563727226133988047095431978551133418712117741576301938635838489714817167429059480643767134700779842464158992851845181361737244237559134849e-1-.715920052506373991861443427701711845586509879497310656641012282540254805576780425995351504002681387243516528166444660186520656368939411695223291044870e-1i
-.125393821972200595212596865363008843336717223387296415699567673489755203324972183465749824513317241405724057851847497541148679004795073809451913558749e0-.494555515248978571141134942957411681513308754856815064200595329091789565857722513420306392117897057014447000818217404226105256561184149942884489853468e-1i
-.560764046538212542418122610679685135698414466477152380029591992679846156390515564516952422883286468389015380131097720642211192457403085801584011859464e-1+.967316626261286787030837727408427746194561211869157893963180330204740581374341183282203225118006702282987107321557482385525962267977281889203570227350e-1i
+.695283168037809851289183982166782037320514346401146751673858174708019384209773702656693402149346180728273457646040615720188367477750364580193711460859e-1+.133359484351920899468777614248648233196286949425051894029994102011424562568707351145688064513344346269290679415208958395900479033333201177059779839421e-1i
+.117590051856368684030532275139997983411366413073835506398568664432461232066203727354596693868462591482980992323254147271917346559147508283489916546665e0+.988333217763278279557511892141148644057938025290216183449690773197482850215082981602752546631207975262501601217022615123876604967806759361796557127923e-1i
+.333256494425296903502470667440973538676652201008489261292685646582270496935928680625970545451655872622916513294584337713820196338642926791185332959278e-1+.216219245210645509202112812578698219175394605452365036111419263563990109328823638818526171697216007813844236375168225522091380229619711814360420576486e0i
-.469137601634908959108267018910597207893174782164135069142706495675542053820171067180682456287593797377676013353868025315718285180129989150788913085285e-1-.935103076249452955177926935375331534315226522054568396760026668525057851715938693502209668419714405118930577151250648952980734804827937060348069198792e-1i
-.105963532648962599010327931625604711769492739428739738374764754684910135962846406168169807625728846509512651598027038992950783586732643687074064110093e0-.574545873917868735345446853619050373745374831599951925868869270206691583496557406372504787671276547873128977683628336368312412838709637282683204420691e-1i
-.670552724393989764836282780294281782040512182886857386345562355307754445152879716240329505446165923942627116803033727516808226824518076738887552044359e-1-.640554137674137874727201124839688337934925465499321866048540064613439928903749149015268737232081045846612443109483457626271944470353336199547734527711e-1i
-.102004706603630067468116785278307918740549325036292601338128629344763538467055908418971739925327709093757001554697828187346269168015708781521832871049e0+.229392819423940956695743367513143479034413706109819873128407666727571075655530537220119786011473941741839566127615731664472805489438046137456659042412e0i
+.858385156071737363187905954824588365817706427593165193068319356474950822485151147687139496529085266554694278228313367428736367514472409803662305455615e-2+.835604794542181656336689872668644421015062427069005679201474344908362015654934367126705867785122067928894021457989889317572869879117828987134479511047e-2i
+.104877437034376196898617574809839871268994796176225122872631845823218648938225021911332312689625185850224606309764765233773338922374007394289931830344e0+.792598002801752252807697343826188467975663076262344985843051588505703124862182306522232530944046611197361790220543206259205741046420573129282347200307e-1i
+.978807212240803079077981388783733492309277437861572476516540072313027598044027046408857122865092911698125098982004497050235961288991743942114568253992e-1+.765277395143374224342713521087703661371299286148984036675311514406155229298676967782786866633719210752936085422570063226236830828241962089859109047750e-3i
-.786476893267199858745608844361068088547064041043179501831224357628068326645976484839797321856524151797780244745297667204661470974794822732132628369486e-1-.101279930711054030895034445296200011856287906789411465716555118124951883888255163465764932453699378570553567865387488935614444458404078678785995585740e-1i
-.339097708990034268347797887217743119859300613951512178597464544861292480171671634714901880627943452034751626732018419041713394172182399571984879254391e-1-.712346015010799929506024895513684671285668837666462381495141346857471313701612058815544690561134797788271686798666806303325096865340421720539164207111e-1i
-.539274570103760568674621574345283526972072087186514437950843858049009048927636901897878658453390661287488987756687802056322115482023343647870472349359e-1+.772735614002585132548951005285972574127502373521802940080886031916874925028442732592004803517643394834226749680296205774701239359571443968173382267579e-1i
-.550898741758498337090712278745501459395890575986886005871070867427596095385343785361981380487177192608308698634446694211108808932844143078360867709614e-1+.508986787402449318551795523313045261425915027682465954429025049255637942939870109453807660218232091599308707114776141472440561907014536771153134014757e-1i
+.945922872505701541728378001548163364812892997290570439387632239071982895725817548708804212441588246397471307158432965987085304521103487002837956003144e-2-.558176345379701687063787774623284008697883850386526521517366133322347647966938302928949329730216036917368772267862850873810016305173972643272390588962e-1i
+.261446102012452609997743877994475841100338231324417627370971394539708133398448812074121486887079403569636960090439304401193365625363108156926623069144e-1-.960940873600193645297100369481555470130866712062908590878902209174301149384768142476827046836790119771427876998337215157090388432318907683319834973754e-1i
-.145162908265225103891343011823717065306577326611429309780593595876338815395859505320047976505495315321390213404135134799464482778379164683037422114856e-1-.668403685056031785342698184015488123276191339704222059528893037942901920074351352195406986031984970945498436508898597895642404620845274674951243110987e-1i
+.130799167429070190567463086423053748675575153599788970233195407091564026106923901429850214527032713353055801835543249965825460676949968670740630565198e0+.137841049169414691000615163532312844876456546051760783008424546382308754811582967702959695241662506957732629632948875564055630663678902449482905353816e0i
+.676480764773050322459138874251395944153529877110310575546747964832996598803772144701291309842239250844269920375111422979929750786978135039884887875712e-1+.187056199408015494602431750931374298540815703654244716380307811294897028713948576236409404781164258455815725077532621737006157686850321944882994612051e-1i
-.996381361101346556966851973197173773279198948951593402811222727455686267109434994916124553512362586587841675607534659105824574443035539089356922024113e-1-.134091737235652152315575785481822410125621076384067500138140396900579156471627535070839094739811052823723142577025744196310885455500337850131575344804e0i
-.406838053493151830682800800624435391257839564998504587204800782028012860866057470756344136366377528429377469582799274917016024696945854865879589583488e-1+.860824995770180234824439018359402464514756753728451168009013350092335549319677022216197822894493785032375419179909024030670520488289693998483957827478e-1i
-.312863673104399432580243485742765249918997006727170989871923459213845276152414350282289715941488600210508506916967619118935751424044438506379222472856e-2-.172056277151208190510270220398304116944066769957053706165085023813524797014068507233237214592068199126430634888845495151901161120700104532634089228884e0i
+.351808554637930108345936680085733066780485382167975473682628319853386199186059954904595548980842992207518201118949449058145557850159682486243964973931e-1-.114156653511431515731180311556697568683352831065383034909712351765175023754263990084257477616023553445736137885550392392524936542887273647406548130265e-1i
-.729400848188223913014806033630975882325561430280145784415404102770701002982078471181326642782666471461011200833437528786413441479999508642743207938194e-1-.142186631052105504433588403198314345899785373377783451171802805261684016560476537970938516780302760327564671360597385509407208388821631331049396895827e0i
+.349120522953335503764890553441920421940673232373168027364092358431982601654469599487424008061544241281232303503408227169760579139341918900907640148678e-1+.886612426898250500433023186821663201706704714901040024569737465909093171040303712263113762549268803889288133893869777252776114248341795570417283063994e-1i
+.633419370193970921775590380867348340418925603549337389086894100163396449623426438143949606488103048988259018477597826833387668634172600780285085430836e-1-.882934698230008198461026089500515777567753687293833756069289598557396605879773531106128496963390418623385694135585130407420064383533232107796648901447e-1i
+.195774282772701478996762862060093149966465303798983428558927964131076236196281098328179354423798584117090963024230690278548532911979122960292643095193e0-.671372890161016776568357996722352708165016818651694678952452037797704480918596863542966502128119014334906110981334138109546416089500083929549247763269e-1i
-.438218340445377397532143283368057132755735832395202522787776349321887540872246525540558085369186077901358755248594301040235514645825548303445428043952e-1-.863418999382735339169277944639792448374391754265157348909545213967743876969406004796270940556155984423282215251149247939595716468777666625600436819017e-1i
-.402467216614308711089584002437545901242359257721485580099800311864083132799757509661254019111279976714933896830740360576940301287284572357271552730672e-1+.214899252702527617817328210501821298368688790617015806441995477141888498373096493021159965195672302541111297084870085435118453178913650849703816694048e0i
+.748378507487849663603043780343468633935052990443278400084038934835392268344822713202243145477400992633714424509189705535167335196427938106456687545972e-1-.137492578750238964779569126793955283089916571393121860707555580412681568793779835779164202848832447045312538717446003671465613196580142638537062111889e0i
-.319173621672830967991187295513405240188852856464598899738199953317267008842829374519021934618010085450369428917847906726233256726679481792135656413403e-1+.371266244058369488920897326973540544048430303677705081303388473749180522196500807996829505795002360182930382533408194578837754143623870803157206443577e-1i
-.588516891722490886519332776045561932175225570207612015785244987053196022685867828303396823562226393004066248305718096163488451195659475873229484570899e-1+.214631410168534317626775556185599433744012914219590316723873292516164005439049703108201199402998593731486536982599986119152429654438240180200273657486e0i


==> solutions/sicfiducial.53.i.150.txt <==
+.867902255382164952921937655692485206857828387569367596710899185445347897860889647438893995270058437031578771761702971065129439474888758086014358372799e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.157372142581843744428928035011762153868697401400712604142833061534481182952891116536721729477419756919026711646571618832288557287596683285104848716104e0-.998233349423527269298377188587912050520772082818038849128638832907109684597617713846731906560387514104475951356342829973071010908663920359102303749266e-1i
-.208892184687994270257512641712852020196787214830499961298005398201260822056718646923804734394763885674657434797715276780430358357443032309684455133435e0+.161123843934864380331189432048386675055170915409874029976617427231747785628400911263875294992116868802397726817646061580388594097864950888877473155925e-1i
+.250185906336150053597872173841272778123746526988486690611553840643166687626833041064420194549159415582995515426752302216908027761159593229176919052896e-1-.102191496692457319204471573196155484334452535347125031224843732832032582979540366121920116059335874215425532545523566026711790117241539028154970710562e0i
+.121446772422938923910510345670245245515240976235087539659855280007171814588435185543093332074834799543691646022083435001473436069853817340329423944762e0-.467549246446762398659882029222078167808354888155463969281881135165135966639430517072100222438517201083529074653330220436452470476903934759178220229637e-1i
+.505970116264880692263289142801132537721478522989700625726136772329257961131560667346221226519191951280514838078309792782687478027767587556403464841686e-1-.180105352973637444962486355765056936278291042572064700949763063326400438919879440005846219557197474096165455127873855624863953375464160870204691256515e-1i
+.754705412802624525634379541301943332694742132824086715095756604881001792498057854590322946061773164803326499503782362397624242156137601915230598553203e-1+.103794284674676795704156353881720210554802609715680811546673415167245629811538806932549661712414289140237092691597626309158088474278764931919113517634e-1i
-.457232623535235686263848791444514019011741007007701446259258211768564358121984153319114067324132083191254026789680501635049397245610577278744272906634e-1+.297853565480238185735714406707237914052523745270461787804441096171653810217393209522518397185303260902689325046470594274836045969532945834674792596527e-1i
+.129037469359467723236227151359798450167824656621404142283101129904813521047928961382968769750854959215717686165232659102386870187881002204674684863807e-1+.692374963090005108024366891949684630713253233486271170936802363098138438630865330798843783083041882045766928290069741648648821394701726704387741152210e-1i
-.376855970041525815207667652881378307081997699048599073514972321980980404879051742820365271238208002419286565961194274022574643426341911660804817293489e-1+.411946316206736385114697456916011366980220335902811594718304854260461475984202134254788939322455382463960976781052264958262135353051377401070580174476e-2i
-.204665914271283774848617323490564852380894633679505998154660850945887991391157494555617711037006631516374536635344256669007676145675007897446202513217e0+.819503261409406074619794767756458034082959046277609421297384573772112739151067536262336857508389250246246358078995333115009056193944654126992483480081e-1i
-.991852442306686737388364346169248834666259061896444778374166157012527224982797434864642615334212340075554653567048602031215632459035570574699293544241e-1+.106498517999783968197205873842219177475441857581400505286432781311155070683348272251997431317588039669678177386857589961035420319133248013852241321203e0i
-.138170866059062141799044148062027177463326376776874659963221141863648147198339265888771544023470302149830015439508034117485117749945656564976277676065e0-.706219586330091823134965144301144746569030187774137324565165549974683972698961456283500217865559072294310736863703697219100501962531427197295323012523e-1i
-.181905214461849677092626868525888847925479733894031305007851979110455846878720553862147743302738174603681316398339264393257000493317619662956277558763e0-.209027472615555007566295857508123972379006246460443240323374375786297192355579981876679210365772858209068800215476947871390572486980890887064176375919e0i
-.751047699515465343473304198187282278800593366434734087145064924200088492332787757300698534122891331781732610281285205477332283754414630222252507794082e-1+.109132915598349982357218241804434718348970467702036964428929791847714104170599007814030271308772791224889659558573859559063439347350078253496647636349e0i
-.639979397367586908943314907319037314481692926232831855545360850087053859584966872168947908629470401383439958884541751894360078663297328593323326062798e-1+.613489685060608443018355967360989154111660043117725573840870203786439417334351495955342201432845288734539122106949379092071213574838488453485127217741e-1i
-.301801477794372286756525656665941054277130745932317899584473023223417596082897315311805272457214788124714139039041509349310793728265694839667625858720e-1-.281751646469151338496868807564139829259375784900195079091750839585475481663086037660656178975958877483094176037703554600502588630182898742095613625695e-2i
+.830169697774324494093416883455499955131371183762643709396927512433671396450429226194015231249479051366909280092634384154507642913189021469305017896147e-1-.172795844305697008012061566575818195084981579299891201585951474083702513197608449970815508123936274793934814866813105086551417580978305503990003164565e0i
-.145157321680042186416062215073708566292828639773000417239134412847526228652729699892665486601076239099102767474666680833244873710964434785250235633747e0+.378219042977187562694882054107633750780866009064644555840320284714162124758953399549756505534890177274752182006212744989530036337762410861395355048187e-1i
-.205694049039071029344685967067578658268967849309101984457181910020709575482567959790029574730160891443311803693268883123911901833661073524576364435505e0+.162058993734944923794002164299019800020871513700274930449501536796629553404177738304962922841769697451856000850619538705145005670146646405701999506757e0i
+.120646504948254487442208238877925409211495630355347121066302840568973679231144171691617128689858475203235878756382828756000430622910782846610688982123e-1-.137495377197646604538306072473639874355805233659599489102766491334384278222520476773053134197334866905743581569405689940660607410703384841093474782120e0i
+.275309531378585733903894822754526666328106900536650448099382615104421392244596223500873895679430548670166381042510164537435119181281369823828809825359e-1-.715543134102986669360620201341881804237332195339972757782492939694000687360601648697079663260016961907992045647064929600192582289954179155277916983926e-1i
+.776588522873500569734764306306174379194787971401907621256638797291598444674312408119522589145414655164005592221472855277616286527346709021631063952875e-1+.157648622185206027803135499875099326057629735053458220794547923122027194689886140537117252053604186624769952510818923656751888066184759830582416596069e-1i
-.204653612349541449086500431537143807089528947046371852488580247299634117564200951344376900776805475579615168043663986760563443944617817585918060314363e0-.118924722944704420089690296841833660205332654279567057498668215620032846792297838226843223371084356529471029268120235852277456199204664695599272836863e0i
-.124280903268410099980474474288155861081377970430946726942911078952778824539443622245474354389533838492230952567736110264769849637952783867801729238321e0+.112013640768003615554272710738976748542244542786581208910299373748814883693068074225521782398242906615981030573167533009637079638688841634744214086641e0i
+.596057278643228228006645119349386506122616493476962615281006798601509042037075972767755343805713544624952159172925570325758337393911512084666414914830e-1+.895357382052329295614391061597114602514540277227131087459023199625277879683269855260588201319691307573039248649850801802603336893725804138237053604637e-1i
+.474902063553358719702490655967854163471731517448913925089790491816710672660817392609395924051310126646425996690316691029771525500201423731193839268771e-1-.208135019169787156732801412766748064821342252629972329587032169136288098060091442057935113812429841995651642862088356352578747794980790839631091952094e-1i
-.510415966944046558470167208547988846982394970525544774485741311402951360199449705113883233953657088109662752836405118960988262514096992267544830131778e-1+.953416024988382900789709985958136155446696417173052977739363888572858197250439784789753753435902972101910434008520426399229985081057650550508325415715e-1i
-.516872366087868868639967667447102560567489779290969832916682538779636041259291350529040425928010251712796444643117943673440760496302364737679809764936e-1+.745451213265427194756915582478397968710266078938514194457670251472913012238077537429784485784906891443227985926326383193947805883173237530631630601200e-1i
+.569661943459449250743769878788122508259269887036962322200304680226715604978794459859742516313552549233042001868801119942361047586312407952996064643630e-1-.239488669413626726201187172958042982743688019257745079287502110078599160409297100845676004760847130807736554003881604586889121540726730185569335469477e-1i
-.592674899917289904484206927510825478420237316162291688209806753454432997304291611218769886037835758808973531317540062259313549245267390557894292983006e-1-.345624809189804725847991125216034800357880302081616349894909808832357298892941159825329271638436747730225151333066725840543952800668222623083011532505e-1i
-.720836223847484969759664232192040075579656290770558315175382254615820576669955282881286579634249895934191313618191190809617965814245694654899337899369e-1-.104436886260822835126342255752192318026775748081895792811052650774673807702285168260611084114472408114467069398619987721577734700916507889654601054688e0i
-.152384745472684141448876047006367710400741003561776423083539460199779214633546571075383754560768956453651963714656522681777915085278756089642382859314e-1-.170517639162093062166517803159497443375134871986246179614665531577815000376454819074446268154744365903289611949776046691037838263954206690809683521610e0i
+.565462789347862546431189797745628430924323020404000340218492590615321969136621938478290762746376413502793037298643243048737508154504746609537230965619e-1-.636663736306071113925458652371014104236052874121732732610038533273032704375154838161533696307235770272058296672986789515800317084821199408391108066454e-1i
+.518255035323274042382915136880032377483869730333471714699899397868309016950925829766119457779987988680763235426352747882644056689498573001205480512287e-1-.657312479993482169569599599192649885096005016864695061263935380189535922301256628626741547554859789609647833605095763164626198512572862598017871547561e-1i
-.949987288880495579451652858990885639819891308856675528887134289967537741048056071950996425919528469125630940162395830546677081987450467224775042650869e-1-.410762622226800363640161396273622654690673734985420613671881950392307867859740859327759197179643789282842355700843785015167433196569704453936868490580e-1i
-.358154898195432255761729453486765739487966515532605831787230089266985326537873810711785807822228882406562889509109948708015188730637640823514251586233e-1+.694525514987807584183459492458588506405263998266030625384348110648052448096240653301047311203182220328831208114305026356720194712543173514464271986837e-1i
-.677749264300104931069525092808875114622048608217223318125965930981965341054962910893001076179970543997675916566313632055039535377011978257209814189100e-1-.126875762055274119055586260682913849026391834234230635013431944045188824080407190475905404815410187233134574724776038986965530665190376011292058133447e0i
+.109427616798040593620754065979178203581007757973735126812364842620141105533471363288803831231931120602598505295832426165061486307039880068442285346996e0+.639412972688026940537902041434548101046341046199133163326956243315038388588311791650872584769533783532229732610262591377876359101694325669898759224780e-1i
+.101168294645378576499471562598700944150858940986925382297450022193860848180911079122158634538987504881139942829913541434110114302618062947341184653999e-1-.899712607515045405256771578878024349696700062104991027000744653679757830496719264662679986663415798424618940417943137042575828336792915183157130470049e-1i
-.118177457880460618951056211311272820670108987340128108208144865271609051673554230663748420449550748278482171860904871633589697915811259849677967458403e0+.197171627334514969552889677161004114886267265960409068367844798202682929020796252604775298945600726433605616851909015367758044820297631241185403613056e0i
+.104288142294536246913076242678848447232453988463310851882409472958904134365506786698532930070616764947014566771999523819833201020362727892812785419441e0-.478486482139181211415404563126210498538694024679336274749231131798745107859797356501660020989106649955773102339247813562430306664223974100627257555065e-4i
-.259640661763767220901941754430661267301862980606829986473841583019649976636124439005617593694572034214577896396351711886677191100153788656672258660920e-1+.677339495354767751261921468424232511856545714691921849840449118366062381096637835368391050232980218543688249344857619486583975024769962362225948128436e-1i
-.144466693850368892690311275002119787948930122061633619442211060246113314837863698697182727168745129324341458467545042026194815625847812897886258652669e-1+.495328826523444085065044713250763248386718264589958653193228965748354034034184257985133201176283876858540655281930356935860444939950873281820740826573e-1i
+.940703157703340376991487425215025921767391371271097205644358877177978584270205696110821657899780736446499753691226320661237669023667011593503699497580e-1+.116748861024573554825122113335314103773599467586678881776324974636124613619575570115289444092682167374251854894573594902564189482230054494803160612123e0i
+.319707163405309205370845239285849576720951768321867463877594503293980852743245759896314723723566030793978384212876722112475018945314567170652667966769e-1+.540439365801683435371269435569132914991548561218897389020948132351583924888487409004856507923056448206821415612645947174228073774231016334126474161085e-1i
-.258070209958899794414471524824411889322027232833162208108154212821118274657103315327857517157377697420490131193610248535357611773155777752256847008114e-1-.397760435242586593965063250143723477212270280603712531798368449269212844533543152759958637191040773326940809261917509939496713942195847751927257465387e-1i
+.166264884185491418410569478713116513515828061530444827588279741861634424997244825752912005535289450526724914364415094195428462401219607465683469321963e0+.140503529680648380001321187642892522938778795649555318846299798636524499777386915314632096072985774760448019348848328733632561937607655773361109984991e0i
-.268605137978888239100582733553380128746060090603215288455643105487405684030435663332688582743227598593561595400053398959287159532816397627122993743385e-1-.124019633254508523179984935092174129596608164521756305816816456417916201167849127492250267512495057453394633782676736554469414039465657831804160007430e0i
+.730449439711292217041151904875854933221925859207683703281922734349011252499087434943375390314951731551829425182790605398659933035439392282598677541672e-1+.279296227774658749083974022295793642803454580647895402845628435603917784687956929550308513964585317439347762351374499200105868341672551575783495913315e-1i
+.154485071824810738289357414086820503158154673851033580213607946214989220462383480894987514389260577435655691593425744121782097678101128909745753273358e0-.107565204544396798938407743315369459428124076854379163694160353135202600662274145083265500039468954311843390143268776199880696268341660456168126891917e0i
-.586663750481835208040011345620280261538682652717261482928328528659084902296208243303529392305502859889487441729987699395831412351620176587169472483589e-1-.859066489355049468929192438165575445261024714806054300363491288908774544529491794223202821468861148163190780451714404638281129800313170974177089351566e-2i
+.105311427889156378014455184535469487263351658226555132326688964803340260216058507942566638419688344351636535079011773092884147347319490171303408463931e0+.208912195345273800535805767104708527621509971094829771246650560598201681816652703137500948537421619749597442912955767188629679815055767218523927431687e0i


==> solutions/sicfiducial.53.j.150.txt <==
-.750352811168969325737740376008436986737276796659125449733198611445185520686985298371025247822456460819242637322796171581838494985496365826078368584625e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.154940474498612137865550499075396924022259758776315954049009351273497461107516020328998344388719284286024191818572204972395628803174409191205387805057e0+.108984546949868835422749876000231108323031248777111731034531768349092407280253540320088587766964204635181747901589241448365673655114074060105113950848e0i
+.479752057767607645380374844751581469203570108518850910426935730632781662779928497737959715699062210644825640763360295642178565930031501853635724609161e-1-.986776585084343167724637838122400303293173568319023510703249745147018561669214082152781498234519590509288940905843254381290529002546396229787807438947e-2i
-.266018215052633227075513040494854047630895751438369802363636303832640990419384711435181135529042580800252435223007751427210964909042861673854361490921e-1-.355827033378307907268994002552419377212602580042498072610285997760513081160327647137876009048285685134192234580667470168297438391442234724352203012789e-1i
+.157715311225055695937871964567118342374050038014489010790013018857492844038970036188063054721074219371700318750987687776314954129005884876909751755367e0+.265165445031331514728346356898697201119166261754096262457102138781515302845096352852122986315007326664266449969681438907298991595187567342424853005126e-1i
-.137260705363603243432057420174323233026708650880067438480904288564148140230487013619727217682273901665195706783050007906334272097739768664896986635327e-1+.135875024290578865003668297472032575139501120931023102837461604621712131647656938374359147397482446984326759993682712790921222141894541909151073614306e0i
+.973554864119698011304304376527338794156545436991476755657628477947295301970790112726437077243704657041572270226338088677359819407254804808168022954777e-1+.312458356954183006352032561789338381821191187651840628027115641802252940831434816114929123006664538904002918991289190487562568445956118796102213909609e-1i
-.595770309988278023304892755430126438518448821124755121259752876802985393920208947548971821517088876803368527233428736777678298631201386597278220090537e-1+.652536529116466375017203873426750409324159987117189971570419802452271980809256748357183343688968522712365840206936015853798935388021464301976620506418e-1i
-.580363829778557660313356308269430785629022905134324478765466847648773142195859920638246229705475211900219628916034998897809669035407805702137958737058e-3-.191742653363538412346832206452036771688961995216337864194146478063217071183286284820619151741422703262021768610973234955934856979945325317850735360210e-2i
+.562329352277095603164541800019660748333553407394182428266109715631268967182736433022818685027177276710947905755143943878059779582016649485993101678176e-1-.545815893589365685807365184244629376005631411282653067420691218066499172655703258475691409412783099478374275751351187892018011483921348027731803967574e-1i
+.123090534678150549991446664517190324668691339502326020125436269109986281509359349177936450102121128980985540287269899970747844579247728316188372247374e0-.758732231024299065006182858775471487693945138006829719211550143038391893165206141368850106686732006355069140824446077395226197385201564234070920692418e-1i
+.185860483357183377955276377472377153880822416555108266295711701605820803220750346816369466839874793893666759750444032062426256549527375256687836958544e-1+.206044011135123331732138821809773476277989333886927316350439975298408588357167873236823980821086146210487351745344011575492459395936686822961629581222e0i
-.730763617672013290334629231516838692147004801694288271350189061775647565533759129547311868595007774596887155484938291037193398083485353449439242203394e-1-.293885356302294322096560385981495010322398505628309876761184004860220614358196965674895303312714132826317359398950079747858837572627015227807383791210e-1i
-.804614342510699341951052692355690266169295922935026711251788975518738091466567377224872709447508329526454609525127588703147666162489552617438952661894e-1-.595663245252100401643294357315540969417171682703601345711906837465443613390155157176135612735712778621500741521451858502338579746107828224484498225582e-1i
+.767128194529673902334075174526060838971272434632100939391037977952321703619969293168697032660134114519643570020884392437049565400760706888548212841652e-1-.153461384521573445106903340206236307877110410566999355496523166990820133644343633270314734473020945767665766223244066796292863817480276238479207153533e0i
+.845897911348436571413177695480418379971885518167196307513854952021042724736169094446076228121409932672585072108949072983002624552961226360303570542738e-1-.978532997897149263350145135863652543007312662869972661369573865939098641696135813624416771868888637907148119814891302349934180798103117403249194476370e-1i
-.541477262410761272523796802748298504061071047039571053351080176600938767442230692748275099603792822114384687199506744390408550280091933455253568198175e-1+.136109060971227716219775559314337669833269336117439362213759854438373061781720251196932201027895090723664317207527614291544907522543182908174023337927e0i
+.638325039957991931635033758625064979928114988752824072998648173001455353583527306601264724707495493278163746247064963027315664722461692182840783572554e-1+.704400819117671623890177060948242919387238540442258215414963235956838021467956920365876412608987119082451305047354221179626260060978477585399724666139e-1i
-.864726667011023867550084854185042770064153332997450759290238652918702866498574097199085682336176487760694199498646831581868500549210248401100092058328e-1-.114562214181915942258585875569517707897591116552475143201417895105366741487998739067524986088035275211428349038541295401810517185259488658310534670991e-1i
-.181638857915965326420501438540200694057007199510424444590698026304636662993273189646558659448059043154704819493140492367076004756572300631217949796560e0+.757442658629112312490921769262283218627792542982751586177426440549929523630428164113378055553728906631245713041252459531733253519742810271907707197686e-1i
+.122919140492855062643786849200816400935241630665488351739640340198008118729769829059141193327409837850217877492152360198197022003928162622212136408344e0-.173752727330995776907841177073784580792655301680693819080422290118034598233532529289679401107604603302955427701327649406810701863106321746664030809043e0i
+.444013055644528507990644093737702368898530868919499575271119543148837277316792402859784894602238257334442265359349642941549455786268788946403663294840e-1-.782311172388192821934153920839553434164367050336840386122737038301924161907932389833415247625064490754160940256143274269810822804240815829123732363921e-1i
-.988079047310008780637149930117806323604340749626331810561072396019714399237639048941322102828076447115389486220973254284019605101750260134123341119470e-1-.163044605993499018040789223390401680675760731493942155677683043299253903160360081408114956813209907997242867709226613894177716995157525650350662949670e0i
-.635721524517084712488286245262936390919066555711937336367272259131386120972957716789353257301648905359290223341559239159651722485398660730268191186739e-3+.135561516038642507941267445251341740741218486736480489657849734053045926719442254198227184728908736430767037016374332615282266154552243749553234898925e0i
-.836159614067313125728356937755211530974742160762637369835452894702663992846852382207918865922810216778578126931217023736074166657402025106829203150224e-1-.112861792752749733342208397129052023907378882459433319201421743517326749379264179797240062379023530603911236242596395625275566227495321268728039340030e0i
+.435032933999306700088780952567142921366228683767749713678256761095059454622447543225608575671146590198423933277918565966382710822418968804907144339511e-1-.393261596843867990510117237416016941262586834751103490989029091489831635107912758992069931398358915188010164778706740543173350792534276321782625268747e-1i
-.212111264691423953774004732012108910156721315144243919866284564081427447310367594877426782242449355901484387548595963059612372043942582413112265160970e0-.153720915029942948983421971221836130670820755034722900239630338584258404682394673189498694138996133538264841846619942636230702862120615800213495803895e0i
-.146150774064950387409328883966135784335085941132811743535015546326820372340656346207558446018149476355082994811911865984229860557516988563035652150324e0-.787202425001889984959596473142507315411864625008048018878068539455756518337081252015310119684594184387743503968042911184353989631515312367054619414000e-3i
+.161200539982674735984354212138861148235942074691220228963457978103456891131164235996796012216218485824447280164557477210556386440353325648775281124878e0+.160978729426481376461981643062352648964559838385296727877189079942459287315048079612811122656780289127632053535758258623252087132436203000444628223625e0i
-.757519534055570961533026876170961609169978440613205016343041016035795227821005437379895674812951336257343884670066689348732426446741796553935242484343e-2-.474421440191777215813113328976434101666095867034314372178599938458861563715982106835239540539837319225054072180142986195178214142471620686128655708895e-1i
+.132221858827526376684162698141990938986959973162634898997592675788624162784503974425863386328997445109654535409339535042512602978845626862604326104241e-1+.121716092208265811802947697748198395144426780961614872301957808674306939832277364138908903997061612325992014103978157816878698065235439167369296192829e0i
-.656291120888053182823102106773563605790827745195876620655718971430353531209699822114984404402089995424493754112789274939053198500233327299975049427596e-1-.249565416089334121219449725117801797581647206543881050841371272635102129854097783299840385643921594501761475376433183875010496178831690154390816806373e0i
-.119737223225465484757093517882519722239107091030423517922963490320077378177321649140120019541994639607293062598506121408134724907892615488799463575749e-1+.364120284544069430249015676746656945214187679249196406871808584986133660471241772033811966572965137092730474824425032183765441311604245114253580197967e-2i
+.158113971732026493794291210455946787286539730975650593264460042750515174788042286894770644426608423933113049486657237508395059327128800402792327737811e-1-.122422945607271964172720497965398703369038484003700517643312985197577741897262314537529473115917528711133790078592428454533176512181043122727034494562e0i
+.135032465962428582671525324271815295323609202140003710145469139876767569528731340975156557223619811568529033082574367044612556857800683276160759025843e0+.869791265665193777731692419735714104837642314670105031633303004222907971842728446488899399875326155135880301474590809427195950652694475915609303992363e-2i
+.831994701757780700566392733256705216260036470116507951394166971896734081193479069627138843871479393281570076689435195703801551315518065357026670514525e-1+.286007840876047715290299136945454465604668672164219503620744534557603074435875439349792957543688534419844275662570667921095451263702529915476745363526e-1i
-.460399813916294367066032951376149995073411340931937133203561903117366355210738168100244218985608839338198383501256419888695403245545819631467298341061e-1+.331773587474882815389190993349765254180170314365494680389457068640137554281735457631693616069076240128674358922595779165139733241786491797917783064327e-1i
-.109606519939909368048721572204135949469234418703601098627546735193575714985680041787346032778465147677721477388904870851463917296884954086771351384767e0-.279289011914221772099774557505953208626201315079529094696364060909058508758464156052905487902101320271572669190586367824428767531466458854475250479178e-1i
-.518790342148543188851903419961081658560402674151271127150090621857749000362691080293392321996003653338123768770247390613137555287349002981503357933744e-4+.128298014860457622322101580731002946766296780845981859847577554194812379750303520562235846764894203895604810364387860164292313670962717712265310912731e0i
-.497729933058333653795708198403103175356903033075897801810569735843832992205803311084512212954116036707759052690293995974853921072356733234416521646908e-1-.385135329151686913347552364996039593461930863778195553803343067166963885967430313316816983561406326021836785373591988781103859529712266701339830200801e-1i
-.771563572094533821095515617725203459388006333470322081475585137873042714163434330533337313439750378945821964438030438139895197209382878497594385768560e-2+.103335021217687498870811310638295854688764892800756962031756270222196648111636871460313816754547839403713970700746803623033601925545384084948503205228e-1i
-.773594094154791122492800634176526692073895529890940887745374364030781127295061599385680628197871036317541513693917669990178201052127429126659475210441e-1-.132953350758059054010811508567674976149679010719318151199267212381573494702695635951728238112637177144976799168487739097048418628942345694863848873305e-1i
+.124360746479681166431852811461089728564691322512449041758239317769336613186452084430458450278671710282873457157446232947185880812217010429693316824569e0+.818911027760096200644463756522013694811513698601686768293396993889109974220352456991124535090059146308438847254951385284844439279274784608076101535059e-1i
-.130400322215291876123561472487942295620566673565276262085216824185671770239750010942422208749350948005478047497660475717690708191517206468745468285781e0+.358789013543669386369016756652496376096829008917566711169834162528646576754601606651791018756628902113574551905613940479932191861335593865968899226973e-2i
+.249845122701859909221981586855389277860723039070955722103680392930339253268658121194905851460802086730515973708651001107035215517436515552426477256224e0+.123774776893061938809439158776789770876441871086126892787362741712048539858747815154209366197699198537478516428076246263047239620021855643344625152175e0i
+.823107674192676922681130072676900418128863947132498545662573680156398266406459031723324457782274258267019959962321947631905878253768576234084153756480e-1-.202891892494290888642424180958161018477909439193621163319835177174029567413592247090560573819818040023062033570186596767219588058819887361959867048007e0i
+.348980791670941964288397998575553287740693817101488908038014100644898469762577200494433157488975586138323030470982631112456135240075596725156308969380e-1+.813047862907434595321404524553919695602080875275141775975390298413434544711810250279598072418252654086312238339815205297596025263861401066053262208891e-2i
+.506607819408357588998725444907877858167154136389245563947654358952327287049445499561946487071388208799550447338938528379329929067948923712490936052901e-1+.227023774997783111916215215392554068097967127414624330082613732417631750109700884144906358316432137728084483854667714366896430884483949005541441166884e-1i
+.118721996646588284482634012937829540421724750737485098596329647457430567690576180051105812777897155590684844706690393601775622336131039853921427925790e0-.742732045861279417448201320362429796939699755523452015638959823194894939929605155591940452231418049920600434698180452979777162639112282085559619122530e-1i
+.458503807054436013345959537194709341122495323986586285776620407761603508941719907518304144992564829728638846171877742572267106587670568650889273657012e-1+.537892182636941438826772161235010192209029979466515734126957511028130130152250346878137829549449970297317248348670977041910378899305898213723499465073e-1i
-.303645533102569499276474683325854041457457532296936988970638869887347986979774862943291966047076860997480878172176572144409658045155870192781907150010e-1+.867691177215696565262625140184989042047943289501031250521523125037977051942853428195415200646010132564743739745827743088804418154197751120778080067876e-1i
-.397752753232319630196764712119094136059905169399629393476037646795569150090364827055095668000504268245540089250857214084109150672102229596252207490622e-1-.573710655821315601889295397539003086571945714272482605673998199780108043835339920797333523616590970160000544442883215463303036095365358411783869252112e-3i
+.108200148362497634923195229017411749116921186823713202699791021856279348905056056535897158266457242030229818623741075158715976537143179080800350167641e0+.160316978015309999582120001673493303410644910447168677529235934582275758591640244440650770237704715104347999412602525482234949548448520659681274771055e0i


==> solutions/sicfiducial.54.a.150.txt <==
+.118665878500357430728757330920537224496148786005041651214379941385377093419806265090994721888801696537203478487917375798404425230258838024670247212134e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.153995591716450350014628386202942675088547508425142991371010911153403795205068569319623060707178463742562672613630138633035079323983101520847448521302e0+.380577282445897885042437347049026101147013957808173476041170830881018787022399470348545587947556816877670880347023740007970172398856310072818740811508e-1i
+.102082242330184529620282027644068140249341493766354581525611987160623911408210669237283628627081856958341420957899389857767133008003847532949207856975e0+.199050250148902327769246641541351426243696030322700685439834090156705750362772065626801603624399177108047171148308910720443792965943060235738399637168e0i
+.109442803668339393919467078778367551583687971329163020513081003770892779202941215249702175573977770821512844716245798210041275535932105067534147642755e0+.860741170878324207371867183691487524845785949774244266082427564861574593390544119092544837884836949067392819832108262926548102753917678155819058384045e-1i
-.888892447766273143605077280811274215251134242748563882571413716397151816330283288249879508742201464921898791314739539229859848894571579141174370852493e-1+.124788355878776846846741283826771112274856498420850312598887567248729165347351717463738549402558141731600714343971538451733301208683046635173078213571e-1i
+.293665548588497245522352325436004285589193160501209490887293760855607404259927513231925509525450608019295702994092720767149515650175887747352186097434e-1-.177243760595283224442508578752672162446369898194423877322198851063207059173447430359207242684665148947339242298714556707801590922278692686696908772999e-1i
+.470200072979635196708316136193398588009401921081741391343299104697765446510612156779789033836668480040828647689728294919346159384193619430815496161954e-1-.130258172754672123418092795222022957667649435687145767085902204371266599696207248799713378285330377586805273045082024938959686008579052665064553379151e0i
-.606145229659773714184522426311460486096138981404699486553099336910561484835217773653277322866872174067769745920758606326524801844318297647308218706524e-1-.130124278481496377449854227230706438975850920300326997013509482190062667244408511694533710995868149038652625294662921174441561170222301189964104011124e0i
-.415735567668693296456736617192145464863303989428191187316649202567257092995922875450755872775774940853654991412675238164489814807750673425016161952114e-3+.874588924258883926578018350938106699808480636360039206861502453515699474577160716491528849950281907560395849753645668486208124814991685818251864935512e-1i
-.101068121576331225699705463941263947575700573627904414009466035297578481758073673738241109191705231167619893563496886036905602419155543229916302964395e0+.181423428837549028930589348058375775985862378792379026007858307392723861883436503723466587195606387539725628979884917719113757934541929011389358481608e0i
+.354291844215447624171948561083111478981992891033952681022261714028286827432143717609044739791059651652266043285366276157862771047246794659070752236218e-1-.312819426391658088422597693802185924372286795306595371092781864601822443866056198413539051227840957002546724791098631408615824023287587637941583749773e-1i
-.543337299264631823064481572777750084592534974731297734035604065221037049740879687397800917031997608392157526111035666056539139946754536646287419654659e-1+.149372824138062853686196470590367348301319384361540815107927269407715719869156252402016311143548962203391632942292410963074409514076592700698786444855e-2i
+.824127076304408455238495459490698535778862928591782479356508471103472647403161793684200484868883277470012650275745953220490655195029785774881441430118e-1-.355983539766204449076838138470581341896060637667251512198604100404235974172579099529550901504751822779083181089036799266118079036630117523219472342975e-1i
-.571994905529474642220351073501352261709156750514929715069214988145990109561780222697725620839612001455706783764630872124316210637768526637262047601128e-1-.964806011887864432007992734101414284726134258628542361870336258772197925576507821466340302469048719913520612114612916589096895949353950193177690984802e-1i
-.548895984472154446218010317670672174318812351950415702487244805775697822169090530165200926807217113639060250284720046727840111488152017116440462330549e-1+.609273306200312161509199534196590394259817208327780601770547346002402976759722778291292804826989102420033499184221414044684277263573145151400670497717e-1i
-.152436510871243767702265928053694553963674093573425506601626426018713241287000213684732339162506493048591495683962164109020246376874199117322869761235e-1-.449180240754774615618594475635744037577134329350865319329935056821982792572588328475056488424075150581723405363798847320857140418425300225683937056716e-1i
-.112762958879922914166048322776542168185720799409400629355209838720462714427164351639817481748701377906724599125187519093115048051600416817715976518096e0+.814956952186090619199247444339006807473528180328535879725116495668623922384887834039927834904143352396933633140666451849975172181288927170170373220752e-1i
+.652334022750835572041391298718935347479050558508594683829383963896043037413690700432145605783691878748189604708183414328682510994155866881529198750422e-1+.561609764048212639586501154191742011218184896605943129567590010178473232993783552407609347463619396206724047135245369013960054767918805552209716743849e-1i
+.108240212007021746996004190695500372253635565919248410984327866574528095302753578318504939091822505195377901163027806198754222852816478275632574575833e0-.319525147694271027108170663966495686864514263378300255305098781019066638102170603323853741245567882853725365675390103943290729906416508794878564356652e-3i
-.136038174442234360092203931992961759464287534256200457387864501998163901823373747659258856757664561201729766166007810431640638911826425004421038300316e-1+.162452255858860264751114412679171165847383439818464115768323724975177912836481273602010868583882742865475768214238117632372600509890962026881134896914e0i
+.178183361459807238357637347582186589828444732353711012040901434421089381929443434088434315932058610764500676643841592417963418942520587653864387300059e-1-.669553760418118969058308954286625495742690642817796457030780971746112580628307394748696533866893056367306160296460249500230140670066857366043351776157e-2i
-.611901666523383434831965828295635631093751535439708499362602923055704279351241833729523023615598365934918965070225947818469751470732439590161569278536e-1+.501820813271024019540988881133879307768994268417517501990949136549082096842371660736149099566164952679004365652212917340509508400535355940585588392939e-1i
-.477277031929556899233219878444886091402665335688362338444742076853902381623608992674560620552277406914291294929674296609739019551655876674140966206202e-1-.917322003138294214213995996562045477203600673862005235521380825120377315699678437879641062624297440111429253015182226452181077736528075701206097605905e-1i
+.157513793473958226462723651143276009932452837511946049938981797789855996687109932522159788071562208464140317084823880610180336135548483327682605944143e0-.124554207100030418582688214485830485054074896582614965181447240127853118869820961842123374514796358491619872583042846767509750269653656682654391835081e0i
+.120916406282720889423995425267803259906445916398533728944445857131909561590053457291370491244138242501252468464871055171074049106443133050863865489870e0+.501894014118437571235195683709149172760687409579771615621246804840664137586938933543191578948651798813221748663440019892050910638658497276292096515919e-1i
-.374088406384977618468977175939324044898771539197554489578743716255656549037628503400104121268905768279242154188030823982409741877879863238355651446521e-2-.154235800414210808045450326265548897015980584001907298550402050610989312159900024464600155421439276608139715957477728918747974024160845694397575999604e0i
+.181991316132649940881286907238388256707374432275325244306114846607141040377590272801119523469739389183622382407318575271244413667506533533566840841977e-1+.148087820127116808962674391400467888370037787853732360223993996330536795090199296545080865744881378822299369113745920015041411590573489861611802009122e0i
+.185104155430251856026281378574157791296098553569243584282813492207337347404921794057714445913167163770132141120258196765171525068514324002814499134376e-1-.150095051884004311602082939015009055066414129114560236249653113332004732294500625784006086639860138273427946489443250928293352064570325833649570325272e0i
-.114454106763339303563041606621083790107863393411527885906659160799440911070190450757638047083971066530252564745656390090722248347681523353082037572179e-1+.361257479248920928083696332051159203055049912051532001511097901632082546931465759775046862120779031456491212325384075479314710122974239332807908730301e-1i
+.169590279319605053674924634604766191088150055555348978940396517987533792442325542118141291268595127493032638894394783369543601306211112479098000456534e0-.170243468036211733185502956010304362601404837261110482880199603799280072895017354301545403296261050338912002526493096828262918392857667918764503686062e0i
+.246621541886430527946388744026912110452730869975285043258175638007193477769168544830098213021694071054940740703968631960601384195391459186192524614206e-1-.980895222823864404478289559821375924621886453850579415129837043810443232902800568652105873046853591740410725759415694888052938120397555125675172554180e-1i
+.108212645098281174486057259395738546113120909749979070378400950888047105917834824754276005336879822893916658565306946957411473539892159730092598611147e-1-.165345485389311399630922970535078024283303518717587333738084297006708627990478803354718892651618151562582368388504176435531631738409123011358436613518e0i
-.105530434386956039370893482349563829488163345579458968887091157042085106181798245772273437173033865331656505923436014107548972533562055309820659903675e0-.379262351167982725979575063581013950443598495558176636141322146140953834511618742594892132997468498889720263905366892306112251934938755002405745031873e-1i
-.147859929670866159155546583899623215953018512855113089809845365334258699434553297408319958886654312681506757624645422759082759462371771999824999116506e-1-.211140001731643613396542125107916844952596890771844132395156187484021937531265564652983778047861119895303426519334329059438947288939765575535909686140e0i
-.214173695526832426461537549833461148865506138787842280325748360461985879681827981423738750442342195252344321213711991036710642854124936858772732292251e-1+.550239465446199990807922048139993698626289273994271971763986017995439649871691223928811914945848655003528388305480286995292590486972541794656287886023e-1i
+.461944981504253290726141551497035637841056661274358875266349675824655427932898575388404380772670569143731029504757553729268392739763711027541568224676e-1+.713181993259400683468432837630294427897172890597417479166576245547177114716374463967688729681281120041836593791314282076509909715134126545089872039729e-2i
-.759609579302192192631407014518374273461072060773280431336788208314514358512654084807263909709108517317441615092966465804462055120648472453037505846408e-1+.320766356346524165683758252728772238464467547653348417588214517088666247650205730689285239406638573432241901293052470895967369576400870065068601232063e-1i
-.304872043377273409712308279085845566771441370289693055301180628843932920244317668338736352458589328770488817291944816121077991088077509986365709439207e-1-.250260643386096730941705873776599485842516154602254756648093132438295147408632098057878065221586542029752478324798576499920451685433236982887079882085e-2i
-.159688760856206029636241544636428103642408443247172601249140197767994935498863275061165879772054541768846990372745821982336704169587143136739257464787e0-.833920435814730595918904241435797229645322585454057696186906369731901064234851811667351144835995520607912479878261401571261136964273620211614834248424e-3i
-.154956219405064394962869946001246990699080201607241339996867173679005410784053971555309813271445929256694730389162880941583207393376115572443724447073e0-.667420763902598629335196616110336581897752118784012827346815840488810504799202094222473089435338490388705270683942515514876768511099456743824921251433e-1i
+.326867358483649922059796453122064306628504052247733014298704684707134540437510509508062056793941531955768899862794114792229378392433175247032810007578e-1-.204862943233389703303186257972010167391580702888026028519485731729202329572533081808224725578487119482053332528216570380834350385218989848053601630336e-1i
+.386225141438457572068175275295384249243423276162529190851785405816630495638176936543479902092099278880383630890839670659491620962863340428472556571951e-1+.254968359726569252301304816669991121511869125564732344545329379241683744101944619982472756081201888936981795044719638667884878541024096323067141729177e-1i
-.370072732238904433202973549321216232156915277358968133772910227186948015856535214383028949516806949461195841121974074612696133582290493686296077207486e-1+.124547020577460763150593542076277248781294115065452350594911747025321203041985629044985144940546667993489537450837365992345794460957565662948984900846e0i
-.129479359127173931283326876390058328592569741053370786528535568349739848149442585296973666525316179934237069254576866653185235308808718415857134587613e0+.130570979038575540050223125512395288337959156740908488019975545987056210056547491638187097862715317425243289865893962370772725489565300666981663709348e-1i
-.426078033977910037288617562638158219048044571134685797179228099247918692409244447802252636319474353994747903610659866713458648761269263105103696256699e-1-.311352959430961209110390435694017201027735241256775470595614959591701645058685611580040762921636413439834657178160856184840451559834573633488059057393e0i
-.151186873224629271802542935334429222521667753658557045200807063983868545046986444281763878395632646253690404812033979270676777909271245155775713411936e0-.179457710048671586328433075051943272077542507921323856739848192924540489333202717904268669437853451929511620352006988741827063789660288644180866213958e-1i
+.123395361983970827992324432650651026313932203553054014221591973478142169685736826550916214252798885005256157006394037513993305380770356249762587078056e-1-.138098177682890799221351471408589885439496282231918318317613293690446683299232437873769531052788971524977973173339785649010270488958209294662077895078e0i
+.228545256761546087667258789513265757094157985872009049348019486407575879217857029523286667855045166817357766060079103970845373483257328396199829701384e0+.297476202999974465963387906659498900785183780453517353571297291717933035784756811426135333899626349683077873400774887484564633323839417592360844336157e-1i
-.227674575715145819331764134265594308751934130323941728242867172163587840287978823045724718306865359293785613886678230501196762771471182696298225970622e-1-.527886221365888020455129791707165992481598959243760328482450601492105124751133681738744184291659998311086867455696044593223374673003539451169771606773e-1i
-.270067747159773186839243690498583276074348092954922889808090811458171436939147390444347406660409557973122597126460777430566819613805081606823677801483e-1-.403747873491592852558321161604563735392723840717879082356238633830092557403546572308143769085407964074596484520388192236755222097367701229828069189845e-1i
-.262543987006081466038958157763914193032041435191104996516484072346147518648631123330368245692916987869756683934154460265079223533964341447799706452111e-1-.226315355228602650849207559624558725676597538446376888639972158373401425332539568048486359999929010838299521922267119876942198529848541545707714580581e-1i
+.175129638158927946350309052538462888749298444730156487261111979341643449438781852755715242856407005017063185616892314910555667824465510875160011403494e0-.536043804494545540404304804994395777023448985690558145622778687256424933927008376861315203970182378659472293580495322061690592238509931874918454651247e-1i
-.868954167632734694488177765521781315343459764219815302484026955728433038798881945161141890869019546613298905199459163721013846888492272180181210074287e-2+.184572057284882128287887537390724630317987678408308401600509657931375951814518616623120368116598976806396367807513293327930239373181141314888927311893e0i
-.679363094044831333249167410027968189014858643268268414399297294971593559040391418688791560598847592652283849930409528443485476050289838436111085952991e-2-.141486857544642893686082531909620176073695806281720271480918138099829967364727781022361983251979275750853308265624994714569400014569485188406815828026e0i


==> solutions/sicfiducial.54.b.150.txt <==
-.209722300153859045341201779253836762033976184131881459846657508154073472197166393525360639923969756936158754997295091054866993581218764380741120311429e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.123919106999966562094183067810674350126077446961609854325408102252298344238805279751041947252397875047883880045636967307535414768129417575322216135212e-1+.449651826563561500090982599643617590024955337253513760057941146503087913075088894185534183665866608948641298420837149958038001906768140900831005087316e-1i
-.390631172147345076000408049172796338552668246669088167184164652158292746469232891806741527183685868803746518517688616815444510654821877773183946347647e-1+.524423768213828557228030918835115047492485073150825168805892264979122918215342111351800944139204355017707222074400181041500412684371371715372566850795e-1i
+.152262437072406864345402083125811786805779629122675778169507813937586188637912597027537071114858159227352814122962578697566253596191850657688694375809e0-.871804128099517255058096357049401433997216305587506215877082815076353354697228231454214262067054705613967278888870338515331418942111627210720677674063e-1i
-.610642032204276565043012598118654031316876495085016576048277846745483208295354744404607291085898207822281198955295675009315605829292321530709605565952e-2-.180705260453664751913395787551273062028114298429505978510133081881668997020426203349588228617928900215423257051545449131243336982417660919260377797865e-1i
-.109534848251355000867867295993400444694409416450118132133860512385164341877298333064337962194521464863609515293352421418728110234556307139074165901059e0-.317069226114200116238385970437221113894390722184327379783124294920259358065674636831124121742627149153064812214525465500783284004889356295980556693467e-1i
+.268759861114505199724392421460267146252343262676774852673076254864953677663704265632572099162186878724402714690542294667664511499201138524725054689233e-1-.450055293226274699972954034001898439766287781158198204613015068429178542536129645026537199141740942997815724716801474659282476989732299865849526544923e-1i
-.437244017138263971112353313536471573256228195115247046482119078587859885739398912071579485665636956983756802922262582389704133918670389441934380038239e-1+.528898060050680036661873859540662468084685033063068516458681986290575765998594055677140357162043759502340715552946164937806365710629114907575235219483e-1i
+.126849119562396775748989846225851497152080583445712872811779480440632227360934781932131958590047072094179722058463879056497375163474229642025224004602e0-.382694294551503750408811737932729234568704173289756834419523928505794379087661317232541591480263056708952828418953070795185215740270311489041579624640e-1i
+.318843863194786245779824638464249729854670175523000312840125274735056534098199727596231860453112239439975866208667318969559146138832552503590183486774e-1-.278454479181179258414224332938872875369121206675146031616241662682482282908588293659430072450626908558027985809727434532183882615218069200407557706592e-1i
-.146923061589897020788199570821288936856172571215005867763181594875718890765219056439109718639738928522179922332018741257475284080309061357790416741567e-1-.174713367639082301465208399611910883214289556905051066764998388383368819959859402116270933388114418810602728650155615507657466295873654759942134691153e0i
-.615826063326045228149883329309502098366342348972138592303716949798370192836116750647395853073304844811129161362352317462722477000626901340615573134748e-1+.975869727497925469683711036922766837973828953971716693551810256674806265168201885479012963746082997843815449965349278957528227422279007157082114184163e-1i
-.911614119789166112679921401149410431302746663310141821599733798167061124577445399563173585898899061204586446593632024551716251440386587713194910779277e-1+.248530160539065691272587791019278975879634206956450284345156546074163705849154820901269102358151737055105143666318198286553445308056437381217927829306e0i
-.817304226451597955670107764224871079506133804587522789486789625641315514821362135416011869713185348673875419234094260203548403159091731325373040233429e-2-.570860795420045413372561492373818927413524545940245347959692258782691644457081302124416099432732307088042688930863648940526358731419638717007305591805e-1i
-.116093074470627106296357775237376175359372063845546005618395797823635080989030758638720930075598429164035025762092694783568125382383853740972258137490e0+.520637164115210523905272357892953013950774801607722358329787730485227589547417089051326284094088297961609099558725162811343113631243779427259525897974e-1i
+.604480754802170390832677218659411689180229878741025421313329112622733066094514903607129636952461935576099598251025146617040615141935486238434298712779e-1+.329844566613833294270547147953154543969918697353056192082576037260818766902518913383464086189645705562598806634223572607392352768580614911655175521996e-1i
-.336677881199958292540447115685289440656150732236128229461598762006696104779959520326720213704325087704468607419484804421685707486985482429539042046242e-1+.121138418741881607912502557256056488398815580706136716707083728225068606316745234216961219490939540779923964870497307970286671939428473132288386281670e0i
+.578828892325582441319616902522456890533926482883855335970834450093014138950871411301481248795932314746992842151001755620103265028585014395661761339213e-2+.111229393045388236041733942574895267207465240679292778169471838027097333577496227192031029756059593696337211163863014731196482237542558080712230075315e0i
-.534542977195680307351572813940404250886438780881711739516632425309014645552645753813561423081607752624087046797835180784355733906002736768935203349484e-1-.804392559034034337708439060344742544633393222977189615284127292058006116680855768295704742428095065818812059377205230292609631704117641882322097452351e-1i
+.270922875327756730100834202747129229497294642807382303465323984169268506210125533010351941440983474544347700286268962127203597510230909718255406521116e-1+.145532178900929911921363395146337282543424266382087081611444915256802729474914097591720428916843866002486954786853139158272476738450149799910059240824e0i
-.289746088952400049354019053215418328733317157295837857249823421936484786158792424706977800153898699995617207412410199579232094399703817124124120485628e-1-.555586168515715973752522806333920840196995271090362324078620875183591359195371699533531141636574920934201708097566203099879067638121423458734535712123e-1i
-.119079728700684194474736903259371065954361957152481448217692625764421768193111801488389050092882197008636141053217236777460634604147263919815003437851e-1+.779929090410172908102031272335010895103064430529829818565308218330571424079073517901820000726960598485477596340016583740221808408476526465115015954170e-1i
+.161580616638284809083121184382272500836019050062116460829282738981213200365694483607255392618626847999816607722726769460479838634478251579833741724720e-1-.138287717756675382912406166226146795604390847752696836186085265610209156887549614751883726742679948194413917476220423848573819494329536994763647102740e0i
+.109708403220314292939866292881652090680647196921842288514337694395977424934673933856718293906101475020709499178693017499899592963951497627365911535032e0-.193032867718611661077728727212065188604023802995799321526455357507169386234448158093452514651291635536240381427350605294179945648185046395329297251299e0i
+.212937266236176126236936835756334511881898815149423888813733934223041014285185785283667383134218212536113376390987431342743230436939103491114629964571e-1+.232586476766825748715321802606517894066440058719323180505753623101200052144301307369136680857003223784159466772363677475418320446510511837100753863497e0i
-.646169563224266095476193143645542385571991197182076546470619874001339791746821608862653075687745272067948566113460940124286048147494109959786927531262e-1-.150806135372635225445112492605801637207631872118384384678245252170502534180297559014375634106474359019778350254972333881272633785162857522416730143622e-1i
+.128074817421359083411957497098572204541079075207426245977535755801877807661553732894588340547136188077364360546407130171387200091086057816908067868843e0+.128529421417701886172172853289344932265580874349551110073636172281651590304746559646336119820894574452427376283459641955294034612656547750714144107747e0i
+.306977924778586794462517727428286232237516461165748715268963839343555629024038451262949835152411040505946860952541791669652576148528914055168481881487e-1-.164222126183673445265940986482601356107325232768796927434210534232339383299770062700376564871710360498120467401415135193199753546798184130761242311790e0i
-.479416695519547395760229386949086056551365777618509886830839413308428633765236216790049760946645126250294483413700416784181722549138780407705420143913e-1+.211281330497912298286635241852863277240162411653942160292582939085589302575742415397687539043427500217087497850145252763552547663129392004248622588671e0i
+.776415833671495451996469057249951602440252267691991856203540868607467406016622856305784785015996023542688330302628809462238371539767793527619086730959e-1-.878735887030237882782453370108785959419977783053817631825283175784994795051526092630760408666189071583115192220775469953259354292142105774769285583017e-1i
+.355495414617557696051382424365878611594014434276756963616285708395232262381604576140005881326669262957709399416947074925208514052944187456017122303641e-1+.120518667273790913847806353545896266703731506098565064690391907845420811304157291963847516697817469358117213729551117870074844161512001941180368719747e0i
+.145529916077968612233019581853229781098657547408495645739987656192962084205746690485992426405584048331881520320513425972292819243402176459695069351661e0+.227447037908022078303986114806784897678610197163442281471324804728169450626213383364944460699023194590634102181986742919705827372870191029144564949063e-1i
-.151724864951805812987833018778664988692844723673100021403601191109099323508678850713932227746437008757265000872702967046690181980481190535794403810039e-1+.228275902833759557345607616990389598282092279174566990203307415293239864601378422359724086209249500182097781665629041774459850598338692870338828536716e0i
-.200715837657736446714638547391476951889834444611170809693643760590845207302881929121312756850686094763123157764733573106251487391225792101487853744574e0+.335445039235001381855645070616715806500034481304869577459018947789553197994766590745666518386076855322225126893948409357010227459881930679322687257870e-3i
-.430025419317487036196804385651084331199648949413487431008038197339935488506798489411374308253327787213254025919319287204653059272395915069973524300581e-1+.152017196106633698072577250949919728111049359756080903773392729397654226929358866599185021507642353343249831714779666747097909650212711667355770265086e0i
+.323089568986893935462628491745807570680212831120157583372396760089810516756557028695445824084248731569562736102104993334780251076725507488829529599929e-1+.368460098325129967250472861755866129770195910937852807349511685603735703772990582268484676335613600600402934095456988351192314749804621851300640220232e-1i
-.560778109433117910359044691415639470573629934384701446903794439289497292161780884518545027986465766804330247558813593823825100225426361330521721604508e-1+.271645549980597126570717090151720793401947392937817659346660770335705749218945045851814342007239393359752269501935303503628513303695463638357985731968e-1i
+.194078799134204185895729087813329865203926947527277536040050366478207298331926390169092340872689325161202783505487387361058879699922535911804504214207e-1+.234246498863070574791516950297827481633424860826755347476403278142954678691047310132120345006176158757491693702001239088686061489891549447805809787722e-2i
-.834470785334632019189024464684733128605102635194395202464885062309034148668695266671916977139015302836652061314642218122872520013799402319784922371811e-1-.347312117004184687374727352085995677757289072930601193175748345995160269613051484885184335813578107275918941057944214285703992660450013421914317756446e-1i
-.168926674012921736106589353457773742106609040929455158289879959363542803019745997621269606937628370111288365196808548675636817332285515571935638698296e-1+.251840796299266066300152379965879699276986016543354124396039772712620320644015972761463796202897776646800913380506199735173490409510139164618149801403e-1i
+.183916137556633760788031618363819750462735721029796292034974003494678010975530687529593546394483607026636388349778393298721003794444917451355968319315e0+.745025733210407223703894685543500042765057538559239411713055192762508264803589063902650364218392959351384021724712804221709845072329736816584487246511e-1i
-.184457278434479065932246494260133179123466821597637146691602182591380304564011273888233776248103364020870405470531990583891682321667404346698725447599e-2-.195476691854026130329780102825873196762414568400830067379972614482901955573983881567116520260324519127809347953555788723658348825864451455803088870966e0i
+.122789667487858791798107542468542855973629260998606122515315378595339571979733957313249374225151108305357085183911550400406274084016523066353110089846e-1+.565986173894707754847339809334243872816208738636031946052887633661688806129395495577504101128284166346412497082894920744936046599809785165793668090518e-1i
-.170342256364670871097625817757439072667153983784223510353199042142564343548102758141214429271110154037938533814012925861484803915900058628396954966596e-1+.110294733350341676795080535775473160670847126735325589290390721192871019588386411439856835636113804919359421569860033370580489305057026196532346943362e-1i
-.107290298873549915537352235891218935789661633649902055574050411780595895326068675004357147604477044525118746760547599026042719722040886262356351486395e0+.345043648102962054135810497508652530051335554609806025068033427273319987484821663452564613272202584440589703814737911837603049977707330824833857766425e-2i
-.818456276765624799980863257152320614365206886967362268288191338499189128916617500011435503565861249132633607754365992120099768194751219873711222734824e-1-.554235340585363391571231650968600137680832023139409665963317810194257242371498930154897774426214635419639270265789501526447189358246023344866987565183e-1i
-.112726706175018003320745476732850528597736303421026783554069653753223973125726380145901549162259090648804326109443402870211985179579233348119816037183e0+.736545409020093747242665526734972209224500561024630304801426264513936982011333689716644475038501282833567253632415522343006328971675354793730020015458e-1i
+.135002566667524831368074326502062988305096528028148799543603304489756762210899189546567125706077870122561065034675667722254606689699190130848164699675e0+.128930823018433005440467710512210112654856728120883996229275920430056594455734708922376510941465094471528449241195671343569048717972540371787687283971e-1i
+.945307265546323004780441460203525902640611395541902770304613775514007737168916086381142347540716389757391956245606232401788651973034839801385156279678e-1+.997323186981381514292946150794643453224866157756038240095785742688948986150487957311834428794692779595777633071349187818750746529596018446169991108664e-1i
-.506718573443420753743867087295574907604189094641624758761132497173809255162295755598373904180506982702229526790566054228903294503787247806273171372355e-1+.755182186084193323097098690033015332773352407933938749616599386640345242451510223688624800337782965314777609791220151897234922736993900322691887737147e-1i
-.144652983856841858949552996233688380073958412833014483663426553286982874088070187251654484639218190109897740556415407861309977772744976144558435207906e-1-.176444013115270947624234936305700930043846228239057592811326157351000460203552157002072273170230375774347807215568179531800328499095481056330851801363e-1i
-.724921930895791417537580755024446635948853156305901209687373385023121078194879845365717306087061175890058960055090111127854895391915130950927842609859e-1+.260077854695013859058448211957250374837871248540505115757788603674653696895158130250317766036011066392586258034795589916363821835802119369406843880714e0i
-.370224030862455158793984632090782927754183119701750554922741450739759456967310659221781487132947562599381261219767559680888816993256938240120926854177e-1+.181839343766104802181941678288473408366559009226557400834536080844218243871849920149720992543741550763394766315480556317831031576343900300970671284807e-1i
-.866515027259660626030879721496157810097080495664881263329032831227459682013325722198873015605986402164416894254499652099289595317599639531894174660365e-2+.954503357766706575624146615933917153867051985870596470189487716983909855757808136114752501720239203068729048713152021054884286883771723507586379713825e-1i


==> solutions/sicfiducial.54.c.150.txt <==
+.130909346366477042154063069509724701205526723464127034146405248680923438439564674884461930528407464925001134065140962415626395410610673956961809962298e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.278743822064825919577390467442041062050273832280174758153465170369338120147020980767588652427036948104276260914018028258451656692256238704124604726000e-1-.123999815154941433437607227303573114101616807379627278158670050625772010200626863072867468019460718654086568753126050198933884737198222752692607292803e0i
+.561434323499455729801118067168679068402130540436165099624065706508510403817423336793599119929405831097373771575779732373791056103726135646386960354115e-1+.756863134197691099448381539183473674490570894194410473293018559844108236614454621467443273862407764234272665434594589654835537613591628326475796725615e-1i
+.127094161871797417500398592288590400398974127935311132794836159891464875959028714213866895620578571036837981452874598648401124311269340640525333728427e0-.394420394546759403135546820102251743400317219198165372408582585853787521673421182916399111643245956834402617750833458091095838105566994280464481865283e-1i
-.755264444078313117086072850882908832365407856062525666094302402408475905277535038416765120718156255896261207904472017201231231452588598775672840178225e-1+.697467378154450472240259546687743145209636489733257737264461325580750233976232622019128974318431332362751091738586623534575550532855205979638092588642e-1i
-.355615157590093640049593417440896236589899152416445451209554990864214311079472946647205042055217911339969332120495315104128399945794052360444989838390e-1-.102593887219753932062778516754131741542430845120278907930434757776283788403222743136057702336203133906762108689619768860922009275541814207446268597633e0i
-.808951191723728985858472346555271386100215995098729811793099769734806308435348984456384888604879387211191964908902458218357168053149365718193564986686e-1+.560947495800689909013274890775099508710178272950365573211079940621781232891771132978669441975242936883093558036988811025946612305627570938118312598260e-1i
+.762576110846707887648991698115502529475919416576239275214386031338284435092119958983743179237479263930902252761946010647538343119672261120733349090978e-1-.110439532075587616785841721269875157385993829691735639375235887462711940859470215025423232210182338260341329496121504015810438365656418189812926348057e0i
+.215842615017991288185491502637412977426428460930379548646189026311900473696120576410941957015204398186181931208885560826698426392478122134201882990718e-2+.594557016547242325070237429892585144855109137885717813612842389541849829536932851744395343377847687331875861955339626641812050970943092828139660547640e-1i
-.926884710717145280344584702640891453584067257321969410424996040843396698078655353573842605020564251220563716657066375318672721830774356252896853309175e-1-.325741575723587462559114904107572685157119712258783958585139859248283047744527643353854117950517509244769858438779625166414578855047086897883737331638e0i
+.949167563058967327036045122306859263691264123852434547769967988417035134021079247980160593196580661677099502845607467115644429841401287666524100219615e-1-.744010890257349769648800979325855697558220945884638861815238852659834908039084251655112265332949168344765350364753815051158318145655749490827482459691e-1i
-.542534812737296138557358509427188295656429790525044662338900706594014452820631504936421803179235965876541031705668229765165128414397009674317969369099e-1-.554921618585576887440681693555334777839800161213115730636980115653406649827608063496685775895095329624219749205911184414280592969520520076484583979045e-1i
+.680979184959893145191032764027166037299488176157727791568552052064760389089138419215172367983924076903099342284655058936117518667099268523819831434825e-1+.359276086021226921890620119753719318502131488555786833768531415552677784132030280033281321111142479861640690111292710310440251784193462947983128542807e-1i
-.363052201544829091170342196694215964021077833578025717668334653642351948072803581367610180477304855269021878543054298244347692139601049664812389140631e-2+.814369030422622977784335947751520529198188643145091517552751645696849670455186330312608277164481323631879349569966302580149534328915122639718555385423e-1i
+.896540575515308889195035727103711758683570895625964470858958500620451376826655431320768350712376026259124432807875516040734094109574814375883114329065e-1+.716995831212231716568745864583380672402103903941244731810327923974133476371043007465749596680956305415503615924353660308622453655930268404203650189654e-2i
-.800503936395836715164437032050213427006838204222966537571136830317246250999229855429552856421224181922502532144481068925408530033192033906996411808844e-1-.212222681516962988187120252966550255804808675009223660724689694921360725180476287707733032485797160601268385118031199544081187589949420871566525874973e-1i
+.383236675438199249671386605214741327484104561491809088333153229080642821063264823687694208087655702948117719983148175537673962993031327482447463608560e-2-.989057442213187515099691887166654501168385566548592438305210200078491687514363436535432749773446945196742401104604955428761280427005210279786925645071e-2i
-.788807442863221677064160005533540455066593210179092018002537953521339254250547776376398454809693643415908743753202527991113794018274066835680259682170e-1-.114339746961555462556939526664135795889663211747121360040211926119007040167215535825235792661987149152090165733969754060489017659911347085670963450519e-1i
-.181832122132944800963827041779911058348768941173460564219139428246236402785196018539563528937079011341968871856347809418176669841401482518010861445614e-1-.707534212102113362552380319675377116693809300311757711123872478852587731447719076999444184111920512546572840674567055229124429438795494352055541599059e-1i
+.114190074206601808441612646143258587100170244062915668821828751063107654055671712486279267778408055814979548948608636798329099743817367300174157741969e0+.151742799330963541930054731416771620215488811864237851873944277375334833159305824009917284294060446474665592397649079995448437851431248297793597005996e0i
+.783992053968619148720428165722337453481553366702543169080185177039779418622720572565180620604106105096743550279437029480054084709487144758462302895160e-1-.171894228498039284611915978324646209782249216461226583192470395198950828343701274367901585533546319124470685966920705271225146770454159562738211214731e0i
+.100204767278960975276216635378544280620910927425920383421660418428047474256922729260276459115317509064146455208052397138304956531092282637947607190030e0+.350791279097661702124784134933686916630138152438923641587312880597249620852083224615780738648440205154976213728110910326626041235740367523133051063354e-1i
-.154845612796767618923256138997964223315719147005117584495783229548278776670706227913468737295681589069217557817007846846836511505469934666947704656894e0-.946698710694357711618124140710329973671207225234751000948742620030437687889815654866560900324611435452999273737436062523433343362639079769043527417860e-1i
-.103734910885098065180780831773120559403492446852661275934979406124850887580247984576320378285968214282173106006957058781392871851667100820125674101022e0-.658894072960397680358732483010155896143466502010001287887798555139775099082149749457287753940507555143923904416082829066484320833840761970393673739724e-2i
+.109677535294786512838829423868455421365105178741161324246249882344790978427896704210314062064904908573648152066918786678036345010389209733102840322417e0+.380647780481467025739225852753386517561758031299594039308118056355758460649596867329475607017212229967379117554801043283560741002151114849499297645486e-1i
-.162305544388901964970881429416860693614106388434273743347101503338651027372378038486082811467520008264445011796803400249055020338806711553645733147977e0+.229547798643680968318048117412051918785099950623546258491155027039195448777137467268814788636155132943112348471451821698107623489017393551758702302596e-1i
+.132558858960853659913240930491915245871474345585613171115919604052885391598073213672940314649905561171997404729542877786998167369886519782709311877245e0-.132285349031730580834428905379448596250579495270420961018535022879817773024433991123034546160000731504678179770315272311447603623142482540444349736252e0i
-.123484403794611017983110066932168501637520175602747701312687990565962701248027451657149938681015258042505397569562054535107909506177056907282312090530e0-.131056848925368839751727999804171422507146646870288306539760949144738412316720331164339552564257158021261265266540887984690225940942294634196891249379e0i
+.723713688371775803246244618527699937971648053964182589721761399802663551582321608602718641706891592357458606325660020427154890610470108492389994883715e-2-.181711559352228669749086790671840161775132255264136520669595782941504899096694732602196541222636943844801668126243878265538445388653059488903781991188e0i
+.204207400619284951773903588989047212976600467556255600677256461426261661734188063796971701284242054563455092643525089942936558075856895941968263658674e0-.534768601441839485561167013723674446170519696391922155133567659524859092883921302049616199541956720408577881395355336150894514789570828535888878483507e-1i
+.718849772962169718022249059952994610455933464712757966917135975420554030372898141633425821671275220154266864583751164053809383314250287917446574893344e-2+.111881259317483451444943231694872903908957544969168387749947718719433782339765451454954082272723069993298285399159079686285472215016582133085431958773e0i
-.124606405797060478350321803552063952104596493465415169978508451325315304110089358480411490209446127819164882929987772994377237085408484875634853121929e0-.150137257069935031388276039391689772271107287924330599778617531864166317309825371122798002946622360683591043915700933299328870850586237218661245112005e-1i
+.811552242310854261484662426782074329661937427449167603788202946332586181223547798470306829938046986182618199912997965525380226460738866397810838210634e-1-.110612354519172901752307673724272649744174343566096039099273438851310166613948810539174242492186468106138108031311870773900586130431173082807546267597e0i
-.105665155734425352452717423594338070816781523975142084155342880941951343123250424097379245346242766157557724366593167291494609930326290766041163108799e0-.188531206734596914111755669339851729417538796518819412232684572981017342708777649308967965086651172347106841241503763754848370456096948474613435560294e0i
+.373578406703208148530620760939492784569174945403027555734263423008122910621618077121452404293668193773877094419373878021177761370522422855479708324867e-1+.185325436746832118431690500345663327932128338022527213918644957178498236464275549527844879164250796538743661767281995527951056775157410933557543065206e0i
-.520138181447269131868963902401100867812161034965957461261728141310636394130723088302261385456744602593112769969529171056778217524021636359969988755029e-1-.724072996819996512663654728721931226056127301961923440625532907502149770113722973947659246628974823740889859811271317345491155464457244981714238117578e-1i
+.586780696446046808149762056948201871903110079120383981499157977725908534360140786652675312472704416376375001643320193355257751385865226682996090749600e-2+.134440814175270130076457334432874241313482735935084263648387121016075273737822979319186665863587567024145398214839223045408308664821249364053211363594e0i
+.104518306178162592969497761119587147215963925187494812816129923538351958949495285721767194785258634823311623108685714811572543771281423284110463611710e0+.152480699357297969180962427446107955172365843813772846861696833369178756123181387827699206569016770270159385031482120900544992505363955402603999022532e0i
-.748862332812564623340857242888944172228068626045525852377258791122358347584595532673233829609364658811360721028220283446009284837282105176254278458170e-2-.248897739655327666516948185263610560013105298439138055213562521810657737277564347515204138837487808199536741397804649868721887106760470129805800271220e-1i
-.216472349135113681909711487080088069043037102306294712082692924954859571668339816060536965451616942956164833420754647590076036740613637636412546992657e-2-.474847372730080813034342892334490714623861165855736852317194399960634507716926844919313254618743275312058700322137027185738499720872286580791117282706e-1i
-.140782995183075245430273702003403296424608600968531040194276275743451043494851653887967298076558804985761318900058469633001797540130026380829422096603e0+.267113322330812214852444430550217152156710462535261236660551169546206964025713815511164165133392907309070265041848174664190107184033846183984337807353e-1i
-.838240932918086048297218750643791297487628070864055181001916327913619324302047351933311915570691822624471217212888668055724257462780608347453244144882e-1+.132100755196196700366573535336035165880689195982872177931596432050892385154057577234079738667292852770253282439856952134634692228301327025065081064249e-1i
+.124738306943423793813381296706583705725837730040622060030451550026052346773118691615649356097523643557285394938277275293447067847936336326458157055070e0+.153258556896331847932738217766781298662322218341726595323363331115129245119277105455635060350592306107567553450230912037323394809334755880723710749369e0i
+.395012827726019299631320046647531875986645845917933459952897332849613991096950091537676374567510922779606175852016960894477530601931555422026588414393e-1-.171441084144497716530678989145169272390717204306952205295296017616131163176048116712999547596534962220203300780895287696982496874915810306385876433697e-1i
+.300432760425747428156563081466809012455159727388971091714197026367213571704996399716850692757362300691590797605957241461590980335351196433065110043502e-1-.129458894109552768380551570254485072955165697123321396345709453594155046821159557640098350777042578686581240588040001139021979382147603865236579531841e0i
-.546640822904855402035563339220200852802491805034481822597267860950859090322834862730762988626414891428508159942894754855177678864141451223511797039513e-1-.534150021488821135378028636818782275853493380172372736583449105266378245831471924736204504010570234278183843302353055076338420145309634486174189827240e-1i
-.817597479713626108594417457094655549810984124116001005444991172669404164881581880987535566064469691621758365734874292030002327941700957294563051416512e-1-.733367605210010821266842145723400221821219021253251958038472887289761443908658645121258125999515738335073756571910898034487141031343133572035403512941e-2i
-.133738220526640328816524868775804696144490329946395141949907355139036527615453004827972980878147680861485017308257513048427201209182829775489717960151e0-.108584355868212537580003867546942843871206381580697522481540418810403643825022375298399224263314832669398993763605673851863060856143213218142877909271e0i
-.757929277748032351965067847447843288154580821030144614978321181213166966519871603107676701788426403287585516167407905198570014524595305286987067700604e-1+.110416450355349523913002977311398418496319784382582947434904367105002017183935650995547750004970102523996687855700675044375770505523239270491131482343e0i
+.114256814331248249269807869264163681677510288231834399039851965811857802355306574529656758432174582651285642016221600119978043364121202439844945970964e0-.819105534040746661051785785786614371480717761437688501020094426551862574781074095458443225215761347722658759560046904507004960561775558242691791303580e-2i
-.582414588939808044039221609550069296690812471543155319801302359470659430754042152732870343613864346864950395040322939878734966826682403660034250549707e-1+.201137118042255754166224333226559510308987054654706417280697532746744811047796814297898242237735217200982624458405592221878343607033690709928337638655e-1i
+.185681683826925888385015575844641190124195125779994691167603946417242582041341690315224257144266315782026369316334676116505158161341361890473427954705e0-.377363334427268825317886876816848971384520577285306141145584984792653220218856373668256391787164799826997965681361781864728797889609834064208117820696e-1i
+.716907338605221245636858809800964859275947562972291686230469133754390943524091980744473979477253700569210171760140406752181097812593525938567158373893e-1+.415598370490016619799445787378037296837054728357603205125766876491763476220185214639459448937479299877581779033348158741016018687034614652785273922766e-1i
+.834901681375436598203993752774262637255008314040393959162796527117243043766238873616079497845867434883883969241910426277111871292498444510154466982432e-2+.259343716793059367952531095462224373197808870353321456314186709071489709715827994314601049760832872947728378376062046737387174279898497824291973825633e-1i


==> solutions/sicfiducial.54.d.150.txt <==
-.139620277411850734563251169315515459516529034680560208240526551942067166875175499244997672352580319896617748584769046259145225143766302981022754119215e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.150109675652759699364549007275861596403188927494456438722829629055360434633318093397894813839253394363927717086715297528115335374686249158718306294041e0-.514906927825111035273060032159430533813418733078726452331840836764134704627357943494854257074656664882177301400807613253140111585108142072442208119425e-1i
-.309097425159263136858812130160908100009041984254125912427402686434333173534171421942231910703642607914507429869209502766454633405504599624689095825066e-3-.704411967288871317610442658230056201539815526254605265864361338374957078193205518641416576177441735429214961804011873036330212930324799980309236155421e-1i
+.688760136293267829834789185683649989893495652980729185118939028630114937586596656041782762147627455351338965077677612688446947237201044647768841635291e-1+.898446413028773374526060479687760095628200445361521417999551686920651738290697943580330808807641399277831682876215205800683658719155685052989008901413e-1i
+.153646332996703001998901175357867930930720104621290646400062025976264837566193480605387076046139188687530255793037856497304241277949320660743798876608e0+.154474800858181223415268491694406528321702635993718413723428692420935188051383936410622852959168262645594366429454083836678057507676722667312132039737e0i
-.135146655046429024292493103550515569321468616758829556185445923804909004145721706148185029607393672460301117270939865268960312107863124091388821460739e-1+.610902238418759030766792505931370439701811765992213630962887808523951121896443591567754747101020336581908323906016901968214855429283387484806178981044e-1i
+.141523616389465427821632548118933598533384016627963368269813101473134134020304845252702368713265256643032035082458962738272833776071231639549020951259e0+.148656839483445437873226249063917267614911777405593529936813923680134957576029531621127454546537056020837602169606592764959135001781320665012488091165e-1i
-.172813339503520999814978227674357782328650348561261552266953732312315005173006951262108694243115012232510373515479370250750180416911336510550165291309e0-.107813273739882074072854912175968010502678019823611046162347234668286420867027396514324512826706606831187962952410430930386289405215846490693764158017e0i
-.207630939773340079958278428533977449625321916550851823448238585692380831632289435768257855500788859261949450970943770331734332521526233492977631972424e0+.347434773754459027000897040726483300643470752462305239906211486393556096886436251866305257779819776041679421248746117422538852823476486450549281649470e-2i
-.474368885480429217932329911035636562846668577211480614420278213189197989787794996482167741332776726661876866186933845223777221495452585066145377347308e-1+.212407229059829971971547466414375314796476558077097153813448816589564138470300654955122299432072847261894209541518806741682527440146670987401691556540e0i
+.165292189558799725580897958497449576567154313363972706322969256259592834956279411495046660620032798390900798641315986962349638275756391826133060606586e0+.605077723108415006894141935232094230775612135621301506176963245475693373984728785871811892411935061276617550165376712475971349715638603239789445110556e-1i
+.509540230493184026045648251784113721160021270056339431987280063960581127588203146142872560500198116907881266265391827642673336118475815532207322488621e-1+.291375627625584039510380080653044317729194743907194281063222178221354224020014089052298416682411429038140834111653075757653333003963085350133099762541e-1i
-.481149174798922726853392388643807354060117634470301765321558217309188765986299984007902017084045224812497137944473891322858419119448769784347035736609e-1-.143138546692992042235807874840432952800595110919821624856536304944399770337786089340096440008474185089975547632370241770010522942406037025891247386456e0i
+.595110176423526417429464486898586275297985500195822877060490772109237422647537875207581804880746060263969150952274418736227109823386008896609194535131e-1-.656713308839808509537459800933509330387761404547889332601705222122847824396594931503000395324145056604699910120010499984860804027105843552618346641753e-1i
-.894710076517614774627424813912352689548576413044331451568565473226120524245732834645455990783906573324385395870977525145255329781256390809394449510353e-3-.573820312532449515425062675521357495299098363471216832400207944334046043867573076729497700833495269150116877988810231177150963246900223252994018976746e-1i
-.181431795515466927862725111267151145556863287717341641852030888715979201445501373767416093752247681282340119618167862714966957176890239677033718698361e0+.140002488460364168609254943543027113403202174260918359849259792000590145597205550392109104007913647267142676895966312055772821175111672091631861888024e0i
-.197834960554771083527867485509847617802918650868283686888428457830776289368497360998553674434303600822847867360070579712613627893556863378903691676809e0+.692408971105052464271093705726735168099069385113966320178221309577342712928012082481974376559443567552133912275179084041236997307726027402871252961424e-1i
+.124055177272188188696099126483439961055331813796005144286805148616964509162850685293717638743558687558194975332230814032109508443004700887919045120221e-1-.104737840839256519515794431503028480606719345308675562969349530447601544228787237477477762657786948511041325757561633793141323055919721336642307082159e0i
-.193270638144314933376845648595552135754778694365317545236401244024518626366347573421907928553575449488360889422273513161976209737297386536814950709136e0-.591860110063013705644731165537072486610918769629552270500720698570275734096275549078460781283594309554250997220109173760021653434932014598705449809992e-1i
+.644005598604647865965009475128788274092938545098976854138806885525445014257868851795694472758823423648588912893575703594349640302996437321482045390660e-1+.312220676550319724034693288029545905216557851795151018064281632847947386483817715815992730150869196735798324369324290737879013986021994776739686332613e-1i
+.720886513468698198116683286472214361166875792527753030740606219103241650462883373212655795842838001520156074579504632988814461983168508303650056868623e-1-.837907074736160282033457458104529489165911710854720066219561366622962348688681472060124389986196922194400299538420769729313702893518076692732121956231e-2i
-.130404770869759896593674124351984109651753525437208496198335976802829662666838509023470508516068000438734658221353366960215560293144731673819116546228e0+.131271301370559137632657530723989853389364999868411230030136390943397461074596252717591637605957012644903993242019501841082273414119684063218287503833e0i
-.563395951331695385723338206941085817523708629985008173056230099738823837265220353853306983840292048758743607192454201525108157001038410414538524717633e-1+.728776531598215613995947221738323346522559993235987374534805927887721063047284943053041852492956908237235858732557184918555737754226134813608874681232e-1i
+.718233126157199276055916924475218568041962811487288226725882019516735233387203813426733208989842007176848232662758694494207604289511513175840786091963e-1+.717533107656596463745140160953230115320531132745247755068947591634077309901335954940261954644442854451028412641345087801628369560664477014551148778794e-1i
+.436854025535374490637946030085116331964750959835246488096703643317722671687244218557667503126590252162456394300247136600614491616120665543602050565381e-1-.184498737064204065078053872289557456527252607735990370652587006959877945533444958168134182109992817404314486237368345034932005520167347197451457001493e-1i
-.126502385355503899703262335152725262211731201172204363899393792254758280611693881943037986700436429910628612189795008746043201728759832410186441932357e-1+.322891298525242002346391836773178342786871933670257405625237490666763604459101162175385922466553472179699867828628643150750212236136585465838738949121e-1i
-.616242616796967660736202481877409600833541415628567401236661561235750439737874685768473832683477815181189402361834051102674295503212950204962365601252e-1-.235000868758442612148228989379958305596902929253192296985217660646259159153635981407602485994991176799569629139334821430978164217014794754138398014372e-1i
+.115449066130868370458292157666029721176281311333606995794921800028951529017911659445431061169796635692967498382875901212363446143554388299360844202157e0+.644327106563685582062602856742405931390881167779274370076435676775576445800049912524304143189345632595686544275909785980496013966548216271080088805422e-1i
-.161898059816139896191807099745759489751550163861838628584494305372242665572950870757769681266244799966560361335164234929774156603838343466141337955284e0-.156987389079170746333536681607074739516842961470367203025018608813538508526439853794476550172038229707761729626181644104977750204210092447578837309028e0i
-.138638653738911618119083964295194447067049166267533905317247927666862057250343569654067576511564005137641793169424912250651912963859278990331972770219e0-.623388219916362046701725533046974903076642862845823178843066781187539528536577033135882200123983003248741091035533741469600449346725879141643823269268e-1i
+.172550192912948260213854952076731457536688344525393643201044938811582896741862269864709865644970877656007470722278865320202127071965671826250132179869e-1+.120438537036524529714311156728767617349532872239130173657679297293455544156558757262278387058817485277823489859309283532890154709378828896308228488092e-2i
+.405519897679163399681229370556233974393493509288767933206807333767986868263928720816599631370762825915476439880857409482377622132696049943881998318610e-1+.141737731143428154167400133677702542068676826238478993760124762038663190102377337277256539817345851040650414285200286672494024284280643517239430420070e0i
-.472187267224937156446277084842817177769994910090814513428829089791504282268946080656620902515215167062428715525390270804238579748013530587585160744726e-1+.355749865061438812702269518978548567981498696886058921298568836063067627682822145152560963414018612173603660092319826727017845862559906895050018904046e-1i
-.144285049315282825278941160167357356456236812649099332659170091131291789628357240847833312220965874839133117239159979002329651096284234533756704178985e-1+.112394591332163476560548197408764511874893029061829231223062534773111913143989710261413723375668754650116592041200928777806593880377425827903792238018e0i
-.130649371637765761696633573547333801154205318933643311789722217235228103211709998706672794019485118054136752384778492462707462338865062091583243808580e-1+.155796092742057557760187963501177497192793870940656648877446463746463290030635176473472075142175830621261577824135692955064368554323208593230974383470e-1i
+.246892106068781988178530589960261776312954146252084962609011703089607327825992618141587985867076419760949357791136036261879688650549270522006104755887e-2+.824360726830445299771449258047041893401905576634749336691579483212908933660824973613071957486891986473571015187930073035211947038769283342885230914056e-1i
-.656720371674661192771525708419476874449521193601874707043119199120723749839939315638478802989848646174330111057559704140664492286821959069846368338339e-1+.808744874427635506696416654159848584508408164087739761753393931252638844896618101443043098275842905881962479262778024739581084527139050844723466107070e-1i
+.931719936100761830361482157843018012520945064707242471567108380897119002658187966779815336315650134752831697934456305785216056339009842589685255760992e-1+.274709152838472018415347796866221891544948678522113450707598905244225491105144074551039685661659247978176497762031153475069559239291436262993013162511e-1i
+.374242043719131250114574853918655157852467101621562189026712249949933383011179635095117523384380707247200329633221765889951408571586863422438081297568e-2-.125954994343765659936150192680777741581660966062618839091760124367795525932928820207123647440812993515607773113510572755025624064914329504869902920241e0i
+.156809704393031005596622538153061457125505343712061455835079522625728934409386581095464958946128486123661222331739398198579205318468558030250814519000e0+.109166373318549187835119739423568492808583211721371730228613904906360974269057447515671927010892459727981574933808678352669409176040413455158659396477e0i
+.709437981692603327000449248486297336377482065801471686564399462617265726198573641434001807172604659765195689024926728057862110961265258019611471471494e-1+.124059898903854948604170589283277794683666243381775709248995607794543446627246277837861772967178020665394182664500382737461235654364293726520603783456e0i
+.119676644655724419300724193184879991123392074354606727607925338754146400905095680241994631773380001464900305665582730406472349526391780686176909010213e0-.339542810539862717663533545618422075245285596921884038885732766045685308262396833217430630813700036821976987033196300341231291185207836222938118843650e-1i
+.124664012721304600885603210371892502384873505556893470393011656664126304560180581893590115958227341017805003817074097838566681593566759666528224527124e-1+.506272488207176744475771414695339959266514977273708671763950120056886945222742456693006436641243454982072952665344594602784376557432580236180181993258e-2i
+.983993465562732277486217367095960406454744341354458233278660112301532889407927432102017827151222875741614343542549632028727404435201912520861276004939e-1+.341680613794954631544962566548403795706270659320196361248051393803352971487762913134913288873658989541791037926796195462552920132885521698575021023076e-1i
-.263989979244007529838983366377152253965950211209090744651639295144838387390496123450044753861736546940464710358133737738987318743155756389124956903596e0-.834701492124759407419986170118900780158560125635370400665623636073399767066504349656467173538346889861706092662272033078804295704631340317539976837202e-1i
+.595055394057321371043330562243899831362994631794839102113444675878650311629598326694001611439862349763916276526369888959927308985347222834542449541932e-1-.807378031868002092429966737394045332489857547552036772078309533243415371465724917373957882438439540063702878997732243885753487588250177783946680034811e-2i
+.159133674100264743731603480068940590604481899886300028601182620655851520134194061582073215278807879415330385309545671781873877405621397344336174605350e0+.229712436866995117602879471091938465909749834627070377963551189769683132077967958930894156045619993636017166357992088056835410784100617732707487060286e-1i
+.262262523629942224524922358759287743382200635202841630615244662844506260167035381292904402016469003246813246955211370415214912429085991624869825035850e-1-.269533590143421863158865020094008111837676382328989532329945876316504016929831538919901589925413398213316139025973803991776997184806139794604624550843e-2i
+.654061600728612194120824224984351508961418538666346779996975724512098900150978692814087433797923614298702212163022194860239558962134054989659063940312e-1+.238771879908432863991226026424894289622343759115037035279021867471873368035956378788119723685902914175810083801841423112367890122298459087436099255164e0i
+.641282361888220982687026886425696899916799206975824389524708996956185773824403034279478660278956579515140085930473794429959261294863417489848153184454e-3-.348684000918302832612574814733186368791433025896826711317047868656326382809051934874507202018971639217908542818216731076437925663108033763864056570217e-1i
+.595832722027712953772010630631216970986032086206233985195404920901888756491344809842009158979431776735277441328876571199204277856999387793260094925021e-1-.992087754063039941099082879733594837773328280157678259871267134298138165092684808911930503863218668793979910063036754163426446497241259931099897892498e-5i
-.619603938713222085790577416533862151580183538202258488488399037313277228187917149342086599771210576373303746546819159184478031255999485853131193219914e-1-.146902710855101113349867218820814344323054744201409423131532844874472128511795093033091856297436982256511474950767777681875178321211150346957569301789e-1i
+.114825535268541496770683319366895869108932151997647811774346818698213004343955112171541007473055173461483762556888008809788208759388655478568597726639e-1+.441477628687090827267788205976425692940291066299750178653427942368900791694384386237526323999540910379594617293514715600709244054708663888475765552915e-2i
+.982042607294567071420287110366684592141140607268189755796854797553478786401670521125732029209247898474593102232120964287927682013778524800031121283139e-1-.505108893225035917237579510830789382004294132795606510423547793245681289257281047173826683027108239641922858787272392123382646991859765723949698663002e-1i


==> solutions/sicfiducial.55.a.150.txt <==
+.267339323310975141557667508690615579021300777171487328531094664058898877289389131258457859132006432147842535831090522970918588949386359153035901282965e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.161740406235877175879789268839045312805500588272805625110228114876156794983081864476245570053388487577875817172196038770426542932073151843766134711695e-1+.667907373878971177860110468703543504349424098990101871705393181473912155390250857232389067314048706004282396069249391918504561196405739376128559241221e-1i
-.364004786077728948920768512258885033496523183203301936419994063347779140866456059478678816213412849342733637667160360190606790549995057978303765665166e-1-.262958203633083860048780326195275418266710401733460846363638963809168042476544907554447582306648653930623461294971235547394820046897519279058341598669e-1i
-.189160097193673143245653077580304467670105320447265368913633935454564698183407854898476967380329523256583355083846084209224037215959946952422308881599e0+.152088510211189421032606381627622868636061471618595160136033952935025517668643782785072716641631592664731347000888062984068051239053031860818314731798e0i
-.102260452887235149846364431911833747282136839393147441045134671405071247860687719490477785623578788162324111228283745758700137719587623925567418157599e-1+.301978019562025680263613244471536391620813996947568944352943121780560737357827890865960160555920470518012113805746908843460737853011312532337593228614e-1i
+.165888517711886165467493040103823466458063985631251213053320582474096939816259551672457581544665982964763850007394546927077125080025826290935179851788e0+.434843385632782392555421947278396718342694288317601332166924793802778922206485775490036474628173860389446565468772031419971373481432676435281667681531e-1i
+.579952364924556976025581923423635841064576293786687468126732805752125983610426898576097378697150552977108493770070714497892629570363038616124590917725e-1+.122423991556143511380294700462851127874113001691159192053396835451826925027489631546122598729238501138401423113276645854476765294245507085937117468470e0i
+.110393153568317869911334369970969174344250485759891563317337227803276611124239704637721709841828926798355854589828357518924713596412983280312429963014e0-.149951711706393560850341311258309052178077316515433009454256833811298572552596422825486479300623418986884698797579602573303194118010549415862341318638e0i
-.812969083245890391660696457383554211544488114541697463251201217647981198883333800812713157415557829458413750857783972701924866263053614954418391217990e-1+.972833817963428148681149731985239291259647382060911484791024916725967600027929252997157830139042008278789028540394217382329631979441537083179314182055e-1i
-.202261180021207860169574520041495820033929126206014423937401230261508255487872543755066709332336341007529315591445855133229043487526026122373261284584e0+.136197040666028308026341839667984498153347007448664967299078004524424200533272662475250754268751270107660895648136523654578419484947165165130823302057e0i
+.128738910932240911965450272948937221803545113017079482026794007831669439376660481193293234408617653106742729152172641127179005195701987858443949944176e0+.207860895055750906957144467536640290389149480348571877833386208053048645163102552459414663510901090310024327495904258954188349069708738792732437145637e0i
+.125172553516593235900714118517533926496540497009253180179571253841557058247502933248515991581527226615755561479683578255589316176343563581235908767396e0+.191081468773464359523377792984133442960539375413770946393347906881499163398363934294968575280451028552420168934404477359856738244917370972930256335855e-1i
+.820573077358768006489498896216112223933548645631760818829893120392916838930204072111814653007602545340588646010821913232732923169051416061797513086731e-1-.799558759609821654181099333553660052452772523916342002173000931480707959412736107903746442428308991445799655030573671117659722912804532499232855627108e-1i
+.129311412502098091145069631899128120547479840051798402091370473919301273512569405052570181433432288666068690584995882471575653062637505952739282409477e0+.379581473996123970052211538697100243180057807683348800821115491931308021955636582263599831723336224549263719423594534786779124801675162566344149573260e-1i
-.680783270586030272582502316860861090957867178086589219121303809901529618342367669787995439947410345963057651107123302482292996007608985722635868373754e-1+.145495583397653711930170483235226204215915925190598030758358544533285868892748328211522903500809016204271321910828461117817784167829206125711680616324e-1i
-.180032281989156369722306228671721418775737200835450156530474966775092231084084929043545711763418032056125374763887776133476967203980691502236008297693e0+.478541096286742649321160117591559057530805922976043497315192700825546347750294493501864019157976553615702840751050783301981813384214692984703499914614e-1i
-.107445083123392860991668159402896169128522495259806691581715499975552171075803510509136047001381753276151063674615552379615838410464327369228612503695e0-.551568191891615783968545786318217552808732075249936627484197148441280452605346705354026830406548408608663750591321819369545958741097829141229622856824e-1i
+.168028548498639183086914031931793807832090262563089130941206992698709433979294724515274278856445387679875891510788408411820616197608163597396846483933e-1-.146693570224276419773148289502951308119462828895853149962791567741965118609817327943158246767878108806391170860312128785733667391625508934159687731062e0i
-.310045903670214145255402410317046680819831646551818782046276988542630636389085773838905660284150471869353210478710561672524237232904890745726548246151e-1-.763078676830202314164908553118519549312420449034490514365854963214800668307790514267421353006969111949994170645993669047374976444744192226099612168188e-1i
-.200197630956500933040120241422784041252825500051517802055836355248342839124344639903194691444978957117988472863394741054005909230498430798894800015585e0-.169300197332269912391101764774638726960128003994294816090117252834019966821385545878040289477655224665893993678399003093956497107154075901175118157483e-1i
-.579612780217448232450156682423453122481743052148247570758214680654373828675289408236379092019453312716989530124439337008312336236816217941439648800184e-1+.128200778282324952374374225240301266264761117393195096024219310249420086451874944740170153603502639872948481189405972372615673664202093425166744470698e0i
+.423747528307513056093353265889743136798171721313947710447771050596599638970627039767967037861710468616763302202787633146591348639065502674708802552917e-1-.595787550672184883696042079697986614920933205176375672059062351104156527302110901377039802707220239317012383780042022603022785272354750475165729150821e-1i
+.662937886685896965658058263709257275258052948785754198231461879950440420967380639217092861868945090542775577198989332372199416921820577795760488367583e-2+.475236187156396757460473498870382332125894257843226811177426965802956806028745048919291366056279918171445197683440507874657492946132064715082904975537e-1i
-.156257916927236863393721652200494443655924197849801070516106136295454449070999939429577091266608706823491716496124825100380640085387252097749360952867e-3+.454067542836369436299558288547773306143232459150133487245959418482064805784822598333679547988331485019726397338256771901226450950447958421776693644561e-1i
+.144088587873256383571079099060913805826578772024843746625741723008028542905045188731603430125607428569511431198171235309436930209854447101850636530140e0+.156304239348542106990021552676114584089922856495114739909550261600588251605588732585187154130723201994701632397744909046032085128784607918547175950509e0i
-.495589561155223486008664785817548323011341999464081960750892167192019104267118439967561117893364292966035571913109041974972337556094966799447704618674e-1-.153645635242426044815083585356374620710542560752097766469361339905750974363670919531426308246718848255093668259031761273276900281023059996864300114693e0i
-.371622472280847171050328721591376252521727731493275105298598833997346642929517671625208900145490377478243974447839148269722343956051973117998860680786e-1+.833153933197514414371692429712274630233480529862702241566077597624348459511539233295736472228172721689169086964292478418312237678161726022749606650565e-2i
-.788523869347059624144160061773585087481264511408042143654429336082184618630914530488594875856345630987687124778570634710033964352390394917894657381245e-1+.477330862406747431043410341426721429126658796797399803243794432107822038507429703792118774024945357398684821568354286856921932676917298010598351924571e-1i
+.129792113207021798545209275454262491449305775977435452588508330294513458126112176560312964426423692514825040779416718143847926978551434591105086564798e-3-.369718121747947382108985078589775864820781403866699417831400376343188836424553303487083111308945347038229063477742091950209781580629491827938870636259e-1i
+.860106347990388097658247591404287444837290062475117859299736461124938038339239921418097938344796660684083492781646294530922758220380880524233335619685e-1+.102173978068623654895593073118771035679465949701031700109438333373603486459581916001631796067321805517656122167853699582321648086466479793645321472274e-1i
-.270318651029213036631870704694805713286851225718773486307498069530928947866513429897431784205193783726188155903894866929195878286304441221058209367997e-1-.558580141667844243405888023840175932622011293731031787387595366654221752349423215157635314829276066021774777232415874752263893060394270334127988167470e-1i
+.102680040921938175466367026703788145142955146238118108643692774586676473961398921668324623858617094850215748891256371526231889272168356087744306606198e0+.772507590809505260162509236659109747108873014643951381762496090667869048663927250201682799822492192681214200832763857355117655494898982629453320885483e-1i
-.103109576671213963812657641228905331525673526585809558724894732115941473716607908146315803777165917072729410994502024426921295211057944652642659278352e0-.913915962041807627071623415393352974161612760188977433293600993635723839427960813541730070057377772639868075619258008925472426167112094585952176561567e-1i
-.221709847856652809079842445247908822603336269881434736683918044695001286454070836503759021320219458137188171576384323416884680920879402045825289255661e-1-.121897111811556057027962766216050233644008380187234948961897112817963297165680454640100848293711590129801670717690686917753353112742059872364839646362e0i
+.149775832055188432964376483578906249871192214061594645567901080344578847784968840609518842261013098116778581395602353535639725406424759591495736184590e0-.196302566437349640576853812669851859230482211371812645479853121596424132342745306227126859295414364156526272207248964161557213878395660102020710760108e0i
+.211735498869645475794816765455228297787026521617931553443707592617464612484477390796219364954123685829577088626715462752173518786038325524467011947010e-1+.467149900828769090736401529686265730804809746325964786125269493538891186966779880121997496959734396512375074626205187449868488395801730584842726883062e-1i
-.189081693879364583416923593928919792927910876232215281336092175694238393538477633232469030723446513061781837808168581921842112187590906922337619255079e-2+.553956224172919507009260240778542850093218528320901426248585075755094283171903575652155646722173123713252023078393614104037645608342639541264890161748e-1i
+.306178290317197668953444437852261489712942171675421549432098511840264513431058193781768340827412500501570957788359366395747910149608707034185145258936e-3-.969126479368505912876582722479371160057861191262041028305017756604610490161568619984914571570427224325043110779341686952743111188181850335864693106179e-1i
+.193923962852532646024127005725602134901013915816106206793175612874063507226236376484205407049264722618134483727999749368865261538713308414433263254303e-1-.442210957177496652897981803158392152908059419977856806953443947616668263904574209761593995612594053820573817329496936523339965872665293834327605859377e-1i
-.101585577961757883521967107486789252590507562570656557983941400442735671161600132424392710138032355545573214821714487941292169137166192966636286795415e0-.527750038343607789933071012878072527611989678331570083750200393309963443995974830817372027496186732706949735112499789856237520377360270639377994073588e-1i
-.889635263452432440881843998208556345574420409798062988823200751937696651488211205569709407583964635055932489596799518320212744340429362960563379414589e-1+.119473182630508588196687444340012282855981822939864354608871197865511445149202278363599436402527070367844617884439624255872960548196144163861441505116e-1i
-.583894307240875215955543343058358140529274104635008606565173947164847762422259855773137139144571231301975208235551276189424996490024631962715604746700e-1+.364844727868603887149671286238525325115027057317392649052195428706065641097478427905404739897608351483813070610996011623389865196255831634454944642569e-1i
+.733825757691964006338128758545004677683442931251315129547306222547134437062225526348369016883544268027137091937604279380755037452851487202525053250224e-1+.219966800768933758284092785950671442096482261026647787105176823976609510266954165638635542116471121478458040083292620854075222335448480169002015037339e0i
-.393590988240731130576587470770209596989078592437942260434802740163605272577625273266415601827399743247773120268007406757327555790724103986019944094781e-1+.100813745449389495959992724181365276062905091463657848331918769768587617754997540889550328590711443681233217793075282029759202883724824772899550354199e-2i
-.718212493192503667304331345340358877835545523722085504680940651289174079552526302208519722706316465249478202664422667426548507853097743337242940866112e-1-.176967954840060717089106066779205328997067015247031078139844316609645519399552681388997944466453464057880670789472606389260546435538272276733035976627e-1i
+.153449718016278180028293532961710696843133193156964515843693417120977602153801734720899691660217888855001808947659805005585142001230842264939554265859e0-.183606234134685488698866486988616138964847943909998692067782992460922579980732736446064976639414345807279380775112581893143792331317011635030907569357e0i
-.445264058769579808996585216177337227449149585196787249090950125392394539375195108240481084116623558197855409266490516977505571538603208943081953504888e-1-.163692489097145870964465406216872433966168093589729908357642345628120873394783301697163529067823876791466485188163990104442518698843513951188271997682e0i
+.175841975510167559676196219236615625424355653843167287157613799638066373038473086303199281467309335688690495894745221027809299208890305133720193805323e0-.432387669835891932288090846818106109581693420869133572090561712224710437643505825097484764643040601636252545504427608272330575740941724415289869629595e-1i
-.740704983791423861602463388597521865643542625346076287418471732903263671333875633174195147109845724218897065730623870517508605600228913843119155326697e-1+.366693282704817359473939672429600142187952925864820614492676043767167448397748980895981468356360953354638411611046312518827714021725864831519940464804e-1i
-.691081328400921683085776877248166910148870432165105891155110522740096255146204466019930394207035499337832228086132524248859510395597825513521758210687e-1+.145003940894677102636605973443614361541969822922189149166642360639979380191900272796333862757100703890882714642867069256714659823344482868934488703614e-1i
+.551780360969152404031444815734748154963384967808951266392750291802300944608527972070714058567767085131181811787878744440242412265081905989003288936721e-1-.211637893755424337818996587996925274708762590201255120384569922074338008770625881634779615258565034249805702590825501019175309511933062601531713944581e-1i
+.245320712484125629949882121067788043482287560897104592412776612606884946023081834550633347269489241160607031634863881618365141899009709242320667413018e-1-.151296855425508421706375743579715293390817557215458679154991388542914115287786868314737821166031104952265567050480395165177207511398198761337080115083e0i
+.138677188515491733359140395350375214907465881516855920383393482609988998372345943427929921955087438995472064204856793243991164821114701873458919393620e-1-.511694012653130663592174646809109178116979963850451402563951717380664957786844707330427832034342289326960692509131312415934092736820559120612825832499e-1i
+.184776162898627203605632540306426054015610848917527869985548529989686649712655377850348841424939965298689867556233190123620182527348686120897655024900e-1+.123034634392121544605104553463473644412581205637508137066823919504342672928450490730828170786047535750092110678862816070483007260267527890676374029925e0i
+.852621369476511359950233302037567764208262913022989854464826619611123142629703814240372774856254473730947134934940147150976658548085859305962005723874e-1-.148040424342988708440936954026916930730217058059318622404019790561711277860104325390457127774324678707827969609455204452635046105983966600546490509598e0i


==> solutions/sicfiducial.55.b.150.txt <==
-.167916555795013366233603852899034962911170982459137541515716660735671421363916351213449993330069315564753815858022834369062004948195050531682472329834e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.217667437279995073500980529045786108647582251587294663185015886471978503752854072265536770683315259101698669402765264847480193604142198285919555399540e-1+.555269825830969184243883878142872487538052042911541242402388901807366933792444321759464067081923873921242871597561851783941249828077104534542812209374e-1i
+.236120163586843374721061260778339271459826310296995715007126616127587998407867635288072687994560455282206390477052560696447049686023917910408033214747e-1-.608405707868605105432974404594128018693238938764208753112601519756345041550003395139304593381481762371879655069041764758332127404667152876582754455627e-1i
-.860052042876538342746533571342550911329727962418704217560886761584847346190270883601586427503465145006172579253202859135478404511786578508222274652234e-1-.918996538636679054972500840607179491395603686671200353301756858781240165713484338321541672163129205666619415839549322130727203241823643634102549535968e-1i
+.228780570247874559966058599347333763444215641376486763873288820939120085471515890540001364535405948665294009663157210082923185932340724200390975927633e-1+.153874045447573518347148689674377792924366686270879318971258268556283477747569255745841587368037208012953177660956950418407618422736935047039434223124e-1i
-.184893627550243453894979314240134909087265742197027325861584799746065994110907285933489513183868136857921561554211049005241053221699029228470735272805e-1+.317508037751408365426152930691008349733969735438365813499303700986959373517207610432810242367905798484019206131588766294529734898777189399852233953484e-1i
-.447668556652792967873601267613936371786481841558587658863609193910584849195422341213600543355251860855983214401102537550986341977008977987867537226696e-1+.511014993989566809930302897841080156698129306960027046810716248816998690538232209642823043981219857307632728587889335955189277509252312392974881753775e-1i
+.196458486513227491724759217109867817901863458670681823867276934446235927420541587518138006902431244633678455412716104546467224020884435383262347398385e0+.968039310366684367683009330450258881731857733153567761296388871844601954567542131081491051419049892010128264513459679711398322798481882334862926721276e-1i
+.107488266703193418257942605010146070973101570172717553068617095965219516812236116959352914529362219981326828474891500612140622247612034691771003754565e0+.151941995319729917524500348801023341295448801969205450118105803508888520685564731075776377015370234668400050409978235839494726115740358511271109631830e0i
-.302600935302953121036680768754760739547248963206212334274542717576274620232651141916868399054791097599958286891212335834279338254161354619893454101606e-1+.127776946416837240502535163908766005852001875326116230724547619881527598298124939689112739366665845053565247416853272747427794313499462464969368603776e0i
-.228074871023279225424091256911291822647393098487409168017881517933520135660848123705177852714601372610792181977082162445285366306467607042036270401138e0-.137695713164808584703429884752240493881024625358256131071791378301942872520760228571568326618057073032574848120398379523737388166495988905709037620021e-1i
-.442995060394463553851309079361337712391589344733874787817580525053235499739143037080161567560481747567697012223147108827169493644370469145868166097901e-1+.242745376744512419688581111441416269569200537956183731248900448570702447061321834806913570424495909243736257392889579010538409300028498840977581719318e-1i
-.454993234136752806450079466510377187328307202335445858071901294928613147268025313318141712762020246214058773349437182341007022337439626615655368659343e-1+.104188357858122618792500180057330152180660396603477406987979283080554841413776700438356667029880635006764619202246166813257172420252578824899985663257e0i
+.207531093797008858914644023084626074939090553206859158734937810574644351333245567194184864993056196788054080825358207029584846900760424915780442295756e0-.728782943517928648974420579199466423048537558994547555181859391319788976279944915949795505020529412578385289120415010022837169822169457419335419947917e-1i
-.411207352939128399797928068616572469990696898493405689728807808164209466669452310797229445394918535297737009800479422438685219373463520111822251770528e-1+.589446311865548952897034125287190723770665481452701624989341258232007167470057430439328885535103776128098991560310574851825047681568613465535597055979e-1i
+.675720400762544579296591437434370389278194282492328764405845968777086499207042292739019330118905617753200730208429205135883808678166889100066400410899e-1+.245874220407381775594719865940860393832479662585279136110214827996160625450498322205010448990057168315317700078819625338669124438445376019775759063684e0i
+.139917747620027356065625012378129604591426073028289770682919649509138723950857223117897605785839271902534478246237054904999745958928937019774167380068e0-.705913887915194975410835915115080318645280033966902697332353896133247665596524433832342135335958321845379683591448333945366403522207784728188936336053e-1i
-.230382572142414422029256452565574335508895097365101341058830023315995040786802471996772792759682902962882908067420494928539501247236019996465272104817e-1+.120522128325711265601526293160887336697508157379243786263402612257069537415678770900230268326258245690204524998298039310619435597475978998737697183705e0i
-.123414144688175791856870380588531025387453594352058106335050904972447001744962794601810481918531739286504283555828717212592095558164216242261291068987e-1-.355028590669473990033626443881509295139953582378567373897795237495357418606161245260196431140093194853006424771763133098915568341636749721690280033079e-1i
-.138243859814075841049799311729899025800142347278525089686139805830717588719894302277979874774112139800375356458253501079000709728869082933037430826131e0+.372893118070401032671899902600169126643126263373630109236320461608800467536488650193445259860879569886689348623063069003020289596960551795500937149844e-1i
-.783383541135567813414595238407755683046528488535228151739089633665366697063728590733248595819000677960466711973501017236667756557549667112512612479464e-1-.152522940699892467595982771435605080923991491574410721832314539584366670797381182197946856878132651577554977759333607768667357519853849173525097163911e-1i
-.188252200205502694059044096443608640419561384726881612268199068921602371210791260745670977833411685451510647193273806959488367865764814124055060080932e0-.144034944593274457802817458590285104229435541530646292763839441574879310650502296827777172549351929137399212209287466152906810477594020011903047387159e-1i
+.115074451171453678886049897519568462446260543214529915183619776713133340987332505335441012420555834244037970887367181722380073946094045570675198249469e-1+.605836621546248417201135082493291404218969511435609451699284409810714720872413265769725979275532063722290714535233294869402834731785251811925313444869e-1i
+.169664975619256918497155995692370860452426698497780745301358783344002402448952184151798596124688382821226543209852891822955597782072437343012660652412e0-.549389892676628604977108145611721868376861456523199931531287108872699954988317952859659449544823237729419868035857209267350664355599638711073478080851e-1i
+.115201611804943794939793390744115197300304127143398372530509303957289570844511937593562241273136231950495370836339796827227562360237387031357562852147e0+.159922232821546012162010311741468624280460891399317416225888246037521072554663338408458281347128486272224340177206384518633866858033589841572134133724e0i
-.179676945027012168747058848720739545543222793084784297069039246418558924172025199467937819770943036889019995676624262686385472129730454793051909765262e0-.138539398912691645410962522899566905599035645897905278207934625152965792329994732653246935365636153670117041407832413958472834571980975463974941052159e0i
-.142176172396721381965684850488437294820305863158341474635287900172109686768501452551375420477617720427208084023055496099690413445736347665313732354874e0-.982688589953789858040518393518621378909410927396371860521158369999849994548445479867180633653947478331330754427920247280158955322552079172595816084643e-1i
-.319186975163847593441595652238174184535305379131433209985616818373930566686010619352928274434283543344567366163917621348567420534504367934260753396095e-1+.511377664687195646220879139404128535276004128630025714824748165562346296337335330444599010371793427416997873485328858535293352494394008816157374678432e-1i
+.360657437569403754843828996390291469810209325424828369330413611254906369844719316829567659483292803544949070932690676794506966141864760645043276203200e-1+.104515463651566131353792379032647817917275485364472928862812881162400812484767464246282387033253040864103413227300200205476243233261423763210611238794e0i
+.107168620499885377564502933134171372718809627870988627527828540782289755625803926905275099712982179843456923854041307109441713446767501316286893636458e0+.840205627014016995812085578522655802772645766517346085582137720663737109193786595000511089557619458686159952580685881050149755765415758270747012771429e-1i
-.573278050651304363983430612344019749051981258846350817981136451557278894752102846611892771048258568715569390229448942100843076154638661866374709042015e-2-.200840046969291202678153693922672959734178825114136803522387620397454917663651460708226304686265355462814488381020236981497158045341462306736514916836e-1i
+.122930610861605493627732411762582328579504087001654430090757830140503271957907565137657023471971353509206210983958759219256113326559525909480177355513e-1+.248684126434661696921126988523479656371363990674786336280577727586150077233617387103572663730658318627702353091980722001750076065020697250516980346256e-1i
+.456590784729825091549502763690094575679981960747666970756083260209288290039721907088799950631740329168704354869075443253316827116208368309098136419813e-1-.127130171178298750525324150836038686961130598599548709856553671323489986933732352607730167756900978228490326008238981795484805541954614114152678767193e0i
-.271389795929052204013756677328095922702870847684710895634098727706740951244049585284723535287147896866294047860608026738213114594983751106060299383244e-1+.946239469249432134914416670630539315736603358883583288851078472598245778154148417669286974754836186023848972986930152201502354999820226107704406251934e-1i
-.708081926696872382837275097655398592223156226653127697977421714371132087596157430784117238863907366017870673284438301546191235957662503190971500299566e-1+.362042959181025006823568509863508175056824782149737059002583719825101548149934641043314069769821348019951060227228141939107958374648000817799408951261e-1i
+.721755068380716903493608802001191683295664181800606937154322590633416029537188586434819339909847612920983657667953054950510169594628265347025312814746e-1+.119281108834523366404104033778047953084366391660459351584672014162340269658986972772254885686560637842341980584585962182123272158523388567234261095436e0i
+.921170819288954476719811324882315268075613257533811333794561066585570775774874187321889426727470033785768189115835123426087319474950846531835473452865e-1-.648913808185472526405521323157409269466840174093506855277876899980575071939033757907935924305293645930496742202520376825595427674412191290093827348843e-2i
+.170809313063009180491042703199902924524619270627501003799603184327184878810199919155403952414578929680691974900828951165580878499467596852501695682767e-2-.182971571165472225312275494614847027080334040603270506781590385691914763612405189801721294419935598926478218812580190820984460046341100153911899540118e0i
+.132556119374635588542197086070171871360345302518050433951884123443071853208012627128981745015865689907357945622775921675471053907436186863061521740460e0+.669817279454495669730104062675559814694113851043697469005933581386791490196787075403931566027040911951573415808672381734608609924633078330614050225406e-1i
+.235093643205414818656244268256008439274561425499098102957853653319659569450902733148758510380498692385682684931749038681709377900999093125337145883822e-1-.200169470943860289143739644919163771124736321491266602769894788940540499167933757957885772762182538481193560027203731053139112512274272824955328102962e-1i
-.480601200111737620308773366865474564245904226077724161882697369700529147927213665356136142671290704591195866451595566655328120023026008811685904751079e-1+.267252870720773405272660382238179017714828614196505016828480683011022106767049276168318523384413126708266440848103081518972199952947980978882294600431e-1i
+.743226821592441205450095357674039933637402058581446374357063729546620104846196584631107468617217658290478508605723089900462985293489508557464087455352e-1+.108945546222560604110362476905591810066495925282887641635895217439671096858283512176802675423313316352902732229087139920764219013862853538327033281030e0i
-.495950162563257311664608350015116629105234753781510914853116656572627509940144516636158517147454066519112741978838101062200237415601052209454964846110e-1-.598499224714329851033717250124427724517180984408710501149651357737991404518816260801232829330434586613001161642350911052374040636019025860399206261383e-1i
-.352439972103667482679704904060017948349492804787948151371378434338960583551298480880222160247713278076026065884641008487906988448476210166541006160182e-1-.639391212959998488815268731291496532904375886099814328982794460078770786618006082846376580072451808346674666517773058485996417130817146785489512514510e-1i
-.621868879903267455891456046572727560285475986585745558967361558634883992682602388315908216652171524981269743505628644532863395022089903329656261430347e-1+.245307424026437633477406695902587239191964107417848588153664495202923962974295866412156985251615955095249999513212143133039155530490695381677195527548e0i
+.110237706836051782950217018604495317403497063303570277654543783075726619661235949485705743548959925696705558383255155726711696024009014003938690305668e0+.703627340463015710855245720758463712952256033526793540999344439926586691750721100570506164379854097642310949781766540001227724230727246927093982013932e-3i
+.337691006028599780730331677766377020420479118446741454643295230991413303891776886502388196276753455809848199845620713613475381915905484254250262626004e-1+.145671405425544070631976806045403640546008014736446259511931523891249574097939760892963157210234034004985909242205814525634167821203434225572642770067e-1i
+.299850166569116804286456267864669899653567581946031889085566613312250483172498784618911879978005311159518304654965684597845703399174319257943389879162e-1-.431026497319246102444812533471770321038079759255120643988822354849111307167811379269519309848935306182995974003928982785507044916486532397884171848286e-1i
-.185023059080830550831271715281063537772586334514858659811095671204511798280373483395792556975791663069683226912467394633026875084871132618819429418482e0+.165318143066195539466029762260907614445232990479534514182630198330525284742606980536798097940639176913093341585960189286989822445886382118338893183308e0i
+.147112288272436710938838261263572522054285263159139865956838040151145337987464032515970839508304410963535978526512763882897673205197059876730611989723e0-.275295171016153108134284413326495487978855679078042764217825580092856389194752819334811587999010974831793167180679250840148811895003283359791276794336e-1i
-.112639025332896108215739128039288768616718321884382582142933028858216577152373191521355381363365879144866573317004905733566017895077913470861814518149e0-.344520717550584581263982950581439056692357193742164724236591834795547778370677745948027959005129087100367448835039049949740830989731571445619452446516e-1i
-.183161372398951582020760661116395039640509187684212160909144358841689518204552113138814035241611121755303584989776245144086629158762820124887481761094e-1+.460301180037463643648533299680903742202943163663314729546600804317659748864183020244829267653003187168470728921942782727395401552426873276121274834706e-1i
-.483851631010864587860503110014362230118004678566500019308188497357048743628393831496879722687134520559795029271456440585321999331677102203136355444172e-1-.291880242530968485787167810449549175418788664446484212309325760873440933048297440345321347246263946384484715026643452599332932371468010725865134313882e-2i
+.148901321444370873711901744942651403121674793481860938636024993297432695287456425171682012198980974367864709194119130493384436555506910712100367616399e0+.872322190568906763459211050471228640077981211947657901114733023751437385070904151694011302583400861204885103583450038367234521265035432268249857726492e-2i
+.559019852647510607480271453250764159797753847605339438499816658746732034703346163195451201008245069825855676849337496219757368085917474931800978476113e-1-.391706406526227519538356883541922816463235750100168910226742573719823019637363974292621479659581852276086676850037502830894279069970700863467437820748e-1i


==> solutions/sicfiducial.55.c.150.txt <==
+.140979247252262682582425974534160118821843567356948499659347719120026254835903141274690749067681325413991424705994453964342248218169551079233483895617e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.826627766699107571801228616707161725943990342277782884500290521190709556279053160876734041342633051878296545006461126346198842618381191709099111079130e-1+.127771537220332676801403528748903871102471977172554475962193704220169001010555241322477275321338498056662692611852232024365312535945234207811867863300e-1i
-.156320889531836953950332403079887226767459620855925525136293842674710197567058930637013619307916340190432073206809661070190977708350357446406293884487e0-.824683142873976941825240544597962379746066684912210697273582734801311697304755405892594232391281158008446848860490774177695371023307047344297032751486e-1i
+.141469170439038292663687929894994388982437267514937980471307160310756251826874138369460324877191923145331662510672268759010107876096670591907006865432e0+.295902886578981485604044119709221145380266631414095829365628437703089210585177229054142254466874611158759173745361279612551045885723240392314155033574e-1i
-.386918802671292613173506865480108770503875778870051423191253560938491440071649890586086714825963777442194829348348407999111329053321898588048649695315e-1+.886596729116978298071337850223960110435720337873605505535135076164547736964913938366584123160771825346282241786773896637279808477963367335548156272145e-1i
-.689993543610274367807359030738151670731625316201627546491312140573262690232703159252179717269948401270045235076748551913663427565494446373133367213126e-1-.100804430623029197925910722809995734633549989715318776908011670471147794721737738328607717949246485523633886512786692860492072045003664675758695555798e0i
-.603387126172655700583350024070185816630951205814166998970243772718732566502689231433701649258548378725015332510274703352817129848237708002906926473563e-1+.469282005442108511859862696783471504191656795408314321490416484134167159730061230466007898948776058870317098226233773897922811948391899185330679481314e-1i
+.971716112314024003929922893947434669745454614604810045837329242856692669111393554513210283232085134521996168773974495478368770918397666231594424525503e-1-.147372935724931163039826805118946376090108289344207463005923726500416036680186008004656016384442282551357812879818323556130075760619077054713250693461e0i
+.259266172583580260951553616532666449928874602317790963766507915792751884792596109352381655121972331855149713393103665698824225904600779581657711072848e0-.985237716973515153344860214808611114921330327989510662354560023770466049989285217896700658508776743449978531528525139842239772211499645801320821866899e-2i
-.101388180144532090370119291819567344913482572986340747566573385138717409015086441150340602448709368685240270484665617578477675457162763966539528613712e0-.669273692548009416808689571227954167693036572175943134076782163563321589858128597396015662459329181502715435191382996952474548267005543264652498416106e-1i
+.241678025473143030730847234649115836158637250721894218386508664155041823076451289474915671152088746440446796241560374976289247212902579192455414790869e-1-.374800332344848414450867345035429471653214021796387545256987441825347248372860296988968616141823997579073450670372201331848896732425216675794025511490e-1i
-.103540160597782953359569979610370271378280846423566321297849711823172250015027357806924728390929254344165902135439127857486909828090578040922704716438e0-.174884870745516917417505715709324395646342491946140898636080064221164143979001765050239423362382369510893028570846163796063710820557626439570603078534e0i
+.293927108642889972442490096457411808850947634422679104197448717403510459834378745015794601620646653661490996156157210917087466342787572245466276187606e-1+.113486545914528212578064850792747218389244723846774556564974901026657442042483378592202559761346880825552161353015592811979915218689774476407927389313e0i
-.418970757907105945886013723323067634526271318779097023335392855425121160647911749881451089016314701741145500133568802966852985102916292943929607189376e-1+.483756479012947255043562127462245734943848131182711785456239816196787706951710979515626058378241603859013871532623099159500507945195294906003960249757e-1i
+.310587886915732623776847998163108812087501098253510632515292140913282221589356290765178457725186997038635874463664049997440978961062273238413305477943e-1-.158267008242373645820647291793933967254351470048617228576567484082678839352790342887630902880128147460246096948260654517228284112591576281589306900739e-1i
-.135599374962313559110735517747773055404112025067453956344819685978276849260110737947729167589282747639932312151998911783104890642196076634176785731271e-1-.561639491183285908890785775153535004408575289336314506779299308253770883961279808737295576339789170616092090599338633160188593031202730769650991705485e-1i
-.160961609480353937401779044913235645517949883408055033741516708322704941655055121851559173714464563065519824884389233589927269297427549919398538088274e0-.165861647504961105848856614800346861775498130108901271520281080206144535762757397976841034527671724893953342930094677784999332941410931180442198544302e0i
+.290511070758122743372451034568757202670703268853720482157965152183121394448091212989842338762304577991478481243253163098987820203619449988720756906779e-1+.887980840147340145805301351948298785797809710165612191593903485189695163179493539352942205388914520982886984207625741850476572169513089699671261279578e-2i
+.233438783758150264970680591060289152109133449349588455450553465392826937169096895514271662389547421439081952559144510402921451795676755960922274250125e-2-.241997480999321041212986596402870013771949467536597728699316785884773040629170012805955680464253810889878266785509788845808937298354713878614962400884e-1i
-.745963201713785789565677750785124106012027660865896819328181473579570199877333564436902362826392282464287511613169042355996280945997698658812461779629e-1+.121785166654652175674930726068930963152896412431868375073911287380949674003052608125424191319910589783837422470222175001647810416524730321100560173778e-1i
+.460056458533657115268941412155917498499398249705665090514507213455003451958707172789055814196842894158496486807613546412039562900199920580613526855848e-1+.930869802616880083513147498950941899762869138365183715084178487172589248374924972417000411598029185031487833881510177895946321342021742066001895151289e-1i
-.498332952899720686302629281061035696708972364075070450568368532461788296868170235419335594702075061368580644445128279888223182772232914208191251926933e-1-.605081115129976695969867530977454535835099482727732124705103912054471411008805936743471683796359218967534153152577179434619807299707548962533718316005e-1i
-.636103300049723050082811694387344891681851722470492156760931699482408867094285993098962192467255868659584855731987268341130637657974148294184315927650e-1-.122103706069032481285357663241716876158740903548482598138183137082877796494663325975906406135224851781031716695847915431094000645705907121676490707336e0i
+.704251867639503821920264696586621534947202028276695766854995594997876693029933345908930698068619047285693636729213138042752969478224878483829578944593e-1-.130336917151242432932836428535042435842595184328163120006735357223076906276353235231632129608088785205564135108035259194301674860275213189168564789418e0i
-.904869835635068147528727472849488899780601394512062097940874973365507696361190440542217091462985459990731438106659549073355176566782035443100391236131e-2+.115163346194407312197183926888977673982158343454936062764357439358778791025198126170272839851586399180918186719650537650182526673536772961738183544792e0i
+.578058778177606965753980809836584130492770009336488177395165566857962745234393033103005957575161383800092728577102242934030342544454814784513928311807e-1-.180172525274732647237510526134128342576673089082235430568188751942399488761706083393454664394432709122325631827582189430585692594455656640579174330466e-1i
-.638567494184622420445012692067819548689223371153025299161294283847684570661494199029978487952313626620584025282487092228670631858847710720654960133777e-1+.773199440997745035376502084179452243872034235916991190781901296235317294885557599843149942596693485079005420353517761208357568221896164586990232848687e-1i
-.596311906018134954448011741905760107579630748735137789496228784519229019872824738964491963894905912337372279337691246416618165823672703176751100521587e-1+.882004522884105926752370909185956204538894022524309314909236720077408009839449052625842163350761214790550498929529202707848866787205897804506023591663e-1i
+.240260084380938520989702998962300925217859512135959238109419058017809585713280071055694224222257297108352698254039200051232264809567791063756378591163e-1-.536735159130803666723085738897823512604250910772491960707737129019502144220944692080435231934479100617971689700408077037344173808070344731155257272749e-1i
+.661531749210602957418419884395308607865748987853471089592830399964473625314381001208305052980859755190179246207411465566008177045604137779535177105497e-1-.707579157017012845248016124921290813760694876053679999283441272040157924813273804814297572907222063087891122866118727080604817758065585783271081459412e-1i
+.185890343104261787121300835247275583411203642148834582990724708967562013904117268989298463366295169542545447974704606573857074740490040688140189733983e0-.782688089841349171979359544126280076438590096564322403332543581215112522615238583934308558709019701911000309860107649302249613183973164302812244516296e-1i
+.619861055417551873178555070045230421299617325324292675033412905658771358735917746391430296573829900681753423674664778509825683159973582675563669550987e-1+.759398820597191205109065836773986026332847094583652647434699807128654737023083845302944922363539655763995975935586565227516965415684822434929067447221e-1i
-.161794054085458347627567634007449619411108199982982799608261787398459326275743634151318042357623708447077590049340015104709194450261127818519548889011e0-.137495041725798322186133786982054290497263910433577902786782713094123710461726442823499806596307361538750817105058694236762648853653363303422812427029e-1i
-.172475699166806367138120863112671293916845667868256002785306385085666962410289283839247940474923323294234500933784910006307259153574649859354949253844e0+.418953156430773216480859620623637677527711318519280656814965683391294212842992571034099367200645362126879524340209407331801649641783417017530720461609e-1i
+.755525679996576212828950011769995294487833814357400142302849265552137148750068802149028522373350250437218999494374557709207601893642765507239336560772e-1+.843343963201871257915008361929323481504252107880766961838582447872249247472242246762773120737342464192425673048241473529183154582544659066698453198053e-1i
+.110442893263821408900308163551495180814891498684601640527586332082153399684898455009802817169646156337365663695070548694173622825357975771294523544419e0-.501003865484191567363188147111304763044375106736963138705905548803517192775184568777323605380114372559825426300433021072274320373263125864257933857150e-1i
+.178238649556830215955772466846148146322093929364511420023860672384016803092060606353859881414394067572804521240780383735890464686139129505309731843529e0+.146827596842590573920185074023513532982571731587415234729442866418218414370238603890610488973382171070193460273159798836249033167666681763202218711633e0i
-.555951882961792023832526084711276478445272597086122450735900346656234792451984892500284244541747996158657868285995061893464189091559987575949648747637e-1+.724827072679118923824882507065217354028754341965274606391674888234886138472839265283998145920006683686509069105929346906152778232691436474199125226609e-1i
-.792598280976785588296797413001205262295539336258966027709894179951081324795142486318961170749703052403724046239972950486831594540408744969294918688954e-2+.825186511806987731095490403050077576609173756036563980861537813449526557019176117899190105968240646992604986322389306364955739640186408991507743906327e-1i
-.834192269589143710544132309472251450376323332627509556885647005117011657480686515531304284638958666288464695418713107907936419110454216466372304979503e-1-.985100412305599443418465390872706763796344379820434951059931549700806286318366729610414975248352067956224509316616179100604251356634269444632738845144e-1i
-.459059256026764521453220748651791490918479636366409727607505915050657795873862851692587945837117296319733639031606499175572291317831785772546132314377e-1-.178939843148424620193434161454897799699411698247085959340428853463318580107520000602032357991732459856503927000024166279265062169092571498052606361320e0i
+.978301616839467260758766364937344240868316463864183661961494059745561713822956235627110809138717953625782949363229889045651622784856593003949361018621e-1+.502554036629286029936253905778956090004512931578838937093375233172227779719454089118287554802107988087034476873985702625863773773958469823622824313700e-1i
-.635836848231708659478434314346552871069891041162576758791797065978326087074438457448994528026184172681229472010186020395529546951808256851730008918193e-1-.204387296371383377085607114894867599670505747931372114952810936114008505916429282823019034415739712676919540842884682521615100407264764573806567487003e-1i
+.107474148732936033481101056676269053141506763936446414421027917565982092984817896036719058628462584751409048401183712074999006247596119126330451770713e0-.173825265109653781189380251396483581595963958771160192667273971633917662478826975283733359744617954369009930772484135639353468955745729590540858642286e0i
+.626794307528736326128166085670343689135438563440184464592298758227523443344269118872744408543931131373801417759123100813149337703013111592690253472215e-1-.645978398576787690706841539136942536908237059860068603971757461774281125436545440933826513827655585505646853074238998779086133613376820796292084167852e-1i
+.774239950651376830861744493252317126815303597979832143901392351273958680498365841868320208836894130182412444753503288827315062214219041557439331316801e-1-.288353413225011821083053676548291641222418659182270115729182363004275777693477452600036340509346997687392644054993812553100072648298530924208357996132e0i
-.159838328171770441815661425538523662030432315749510902856726532979170268579270838668225119437026884209560519036278039315280901634055475626027921272317e0-.738434633395599564806681059613620071643753744845271776618430117836715970061212452929960948423381157204955833539876036411099132802727031597745095189782e-1i
-.190901123334560135191876169886740710489610006108318353913537597236473128360444386386026651330166574802339418539004969501489942934284713639854937064599e0-.706163927530986676888477661494367102414562274100295444274317754429104029301884250888970434107000929684947370449464384396461465779629500519893303875276e-2i
+.291146698615956934628734184827741866391469598292237391989545208982344564524519272312071156863239168269070590323308601973581172214096797445898989238693e-1-.625374594513580029010176160150720312820146107586825366295197409439795796636636729403291207664287789238144581691050907621406719144034344610053448834716e-1i
+.418008610625301355999926627730380351522540077651918201649008570624468889816423674329478111388971862959820071331605203290961870228726029541288515868910e-1-.522091252888223205787417240521506460066027394803176581979711070429355422903369891720088396547032640984027586027322433555012161800297237746185047274474e-1i
+.395704770361243477553708941621476588499998123191370447823474941076696268260447961807518735907127714116627631935279270956975015142578598989710204545147e-1+.347488323892144133536447400736419945239509398759753512286403661550233681506257362602128192469536463824447674187265379217695968945652119949957258467326e-1i
+.560735721062500183691263861139218120654806001355624143870386015452215992313172983681911367760239116048993807649681358250927472121649883142249071726192e-1-.990345841324761498421049083519677321898366785451828593009247313660252126896566087637436772094944158661138935983880919218288405409197825719501313852196e-1i
+.515222283867167399289814843397772370575553694553431957991366546890213223430200838972052814459385095718952047297016104987714645384212569172826975452177e-1+.147970858197271351909426373685400858264950863121686982180261923421753329689184525255978961189246291122320136039735598366438804021826761343559138780370e0i
-.881568582908617757497024831361497004902812744839309061838931103380446226198728095996899900812764463722129420661102135681275447511338695762981739122518e-1+.812991279622899086159515357364827638003583654489480316233425012187804726842235537649278851630130244223142010899502833557207314767843492179059204194871e-1i
-.163737641316260479437572200964069745641909559052653355191534814240080140392973324558855708235853711998778804329540639049921353812803422301625570565618e-1+.260489591122988981761908494373951370056847830531677354270451622928067952096752670052787611797311837733653771003998566133848420207078444152423933740298e-3i


==> solutions/sicfiducial.55.d.150.txt <==
+.258285463245989857718518146298639909860397459279117866502876698903033665556276176914440815072135089999316172199455749745208384858408535139641052944142e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.851049001930488655129643177097159970717949095930678161642328846746674949526611884752926518980682823201338253895799252776638425965653349105976323564797e-1-.528273452274589492876843245028001142231242442328395919759906941139595283878892591709430134307237228897209459713029341744634352234709201607368619141803e-1i
-.234651210493464590011744673605557775834909613193035158375739391973110093482957307191653345805279204083310407496396895372897561626329205684490442668634e0+.139479863203676233428471198867284113153621681745824640389870818097596415323751066007846955068572159974812172660796234792973504398702312769214235392789e0i
+.193525073095335090422300572439476635228359289413960900864210409037712325654243918877007312709000933105297302064256860641384181995550121327489387360436e0-.373959438134138178888072287784646738790130972524885719714595620314940828576480891592457620110628360735680973887415669758984444903024499617926427928055e-1i
+.127585141102299812953486298594017508829907094064570497092173233653771325353563083204315931338643328137270426487232845559748600331519482041046733460295e0-.731896032901554867086775193486717719276642891042398596708331709244533714402574014218080324994787528275317512034286376873659731362609899541371170099838e-1i
+.329924939063596895812375486807687075982968731352971156217213393617061971263651907058348387568735474067833090779309856074662284634628044126493157514751e-1-.910428509452436113241507452633433740351463732402108288104547709044326436206236921740810421144029884746705069740458804756880099273995085380854476798063e-1i
+.790653997476479914742857398565188821269123393880419327471523443317861259015508192548200894178526852619650147239495502841443103696699394470125356953668e-1+.371195588213263269798964664861983759031341884600888497219363136904519638672844380747473920762392608782631226291046836063215797892980180753001833697301e-1i
+.137479993896243677478791969368082211421051277414856181191370111351295852229899609724780485064519184793112617150344981394595602312329101624882595070685e-2-.105292913834019215253140132814196634153490492014401847294972118798274635029386527798406510795749766202654882162719793493736542473531640099983464254379e0i
+.195035331551322699625575006421616951722490932028398285120872249909819852484606334651351711176479474409275083976578065537326951497560947367641822695549e0-.182821184800003122821821949924601843318624417108565790659932924541033970982194379416536333005645274915161340800354866934010969261499962891881009552665e0i
+.715655942081192745766181071201972230764257991879124137491058029779874773084105756562126434255005245201347415561417917353049803063096539451445174068196e-1-.784714438524524251294795684790793260940209259620178628944031428765725707332406450719049563862793783488692105023157870438718368341483770913803760030697e-1i
+.139883859819977866190870881529057758316262901441603316055284775604893906267426021938500853083619931022428425632796116815553030900619864299724311358759e-1-.620869571856236186923762154733322471044639640192446661846102224864515771961154227980014582289356002085859151580739499999340140688050503629720699562505e-1i
-.503714318918941876088472614926054800105377461737430683658362339747584570723301124682104716069404293826527892689734975571497872945832916472040616321528e-1-.195061869198999909819595900137727647520075926505770560417075503565179931962920108402807142387053770068573826365501818520094377754410383238553900025523e0i
-.131371132586134921924269280365587342606041885221265752537401822318739933755141494848112116558780897398604893671588458785040301226833020633407264521272e0+.737158262713667468293482241368780774584093233475026947405157039754337697590036553773346197280722716988323930340914844428959746685353387333001170022932e-1i
+.632548800399865558769245321543381198427016846182534355121620725643695477418422010208064742861207958492513967608773085862358139711370081295949885156172e-3+.392756098491199565430897376682581629376682400938287088372845827271842416130809128925255533565757680483402285788971478874819493850808930225493418073176e-1i
-.648931717326717194826024376947935701395565564939004147834903907313101892870632359585486843440567713360530084162999278151247451390867001542639766468009e-2-.328334067618697274517523473296880101412261532252298603052665803023567498480609099705011103877943229385915287361409486649324706849498127843678343833359e-1i
-.403338714071448731158101158826904214131680939971692814904418616784824191329680245123834852380053260260018937797377635608356721502966915856204405827057e-1-.221257690787720396202817875646677204807627545857466662474474938751575440934059258083479654692128313332086665946021030389738145923673339659925939309709e0i
-.103914244369881666089713208266036279453278621451232201609434190745255304315928009568431249317503174512734757635280651269114771160323527964410025064391e0-.124309352465089654591628399864626333734004159153102922110092371757433145633144853471466807160931146012505930320458835325804040519066964485345834716410e-1i
-.116151217125292923419302799703040712006176634771706234804544146047455475940353969946505786460531736766956802062386667299066582926807072352039915769164e0-.598908597147484667859928077768215366723940553302217626131879446565018319677769513811201944558241952213622369055649147428699856043700418806564620529220e-1i
-.240325155247939067184164290350829339523361377704984097079215163522478701497143213160150385761515673309760677618177121564989550236747931016892355384977e-1+.177711101527277397354681591022298553795953684587939103484990896447135850677952899125974863590856855705881023177844429443490856417982786720768161031289e0i
-.567976292710035681669126418592067102414630917025804947282632884016864097506451509415756939024535588297272699291730794159451629870459959866654281698568e-1-.363248284725377866058116448508647558274032224266017032683471952249160432549796946883626811290169735026752348347044556104762559776858566994887017512730e-1i
+.101381116606480313783729619030191193737994743663332034434231813301428883943510547152981409605535636675021714893939046769973979597999179961425583140358e0+.862298409084047344549326203986823548645019097535384246633675488133478065549939455964598336479510150633566931054539043296651260059269049949879816298911e-2i
+.824418016648785961589858903903775358742373536973817179915890782595412120905095584902229963686018692334564829975307226410660932027574148492697786228608e-1-.436836756743298672375924292052174580880995364418166727652439244709094249208504768786584200815543667078717441751380636325160547882055370044297706926401e-1i
+.143474197777370184174432449084430576911152699320635362887922632597863711638270827046616194986751727567597047197177742977143023654235666267667548192659e0-.105715288709247829050352127154334157180677033216532735657052346222070974243475983807050487081663150733483658206974455277939214888053123541637510616652e0i
-.506297079384626258220179218661988467347750331452946816789165950317366908678302415554633583221362367555224583476799592367251443181259486867956970249309e-1-.143241062456570666886593988984332487774050338092402009875841731589202717091256451131808420487665670712372907384446113060082635185378508038245914549784e0i
+.176488382674993176719057208703339384400014718992095633793481479305334502228521333238595010099575168889972390947481481806424474635456492781511785797451e-1-.208492721860244684018494738049923820256436503849837086713683555905589825299974537396172596168627616038122188713376904213053768197376114224211228454258e-1i
-.205241229930260629369638288140289384800447135900127301259768280930031451521339956647404211446439130254294394901914137176583215782442896797214783545569e-1-.205934070677887227077998819628028270824313122525875792094918508997497600001800634736351819531081563377359109538584098603954270962267005665108874404976e-1i
+.799346574635576938161476367973723911086854666565995774968894794241700019146830071208750918009119775485364894659564731728147401748442561142634273725609e-2+.337008254809966811409404999639550379652714679642546944066050243781804865007636825505401331578605390310997525846116291598462193937719271534974638881811e-1i
-.106557670877245832618221199723192212566097439374706724164173138541755464924279628040057134158550762134256371390509750993140140477834927603704780764458e0+.350803872657603630947524735562054623756166176373962836259165947501557722506922932452638391497155879117397016334003525629548358716076493715705201145545e-1i
-.202679295057298599989015506622681981148519167800264259242951300183950781802569735790736553765668617862361286505868255779451863621312618605975705544695e-1-.138131838366733019357608673547702588744355819436595963621941586754314324438560736664490755852769359842805513816802573835791551266140409997510211646790e0i
+.100576646407407456032700529151305360400603163535975659182426049718207778466299504383238592443272378785201116713424526702883420541685378473591983602088e0-.396176969281930979526079380395809603316008851483190256047322456234422284172443168432026402962587467398143280119467801446760184647596848069932145137228e-1i
-.621882630694254480872583682172478409068223468084759528486175459333453652824367637039416751220149913778479948270560546824542768287249656180697480469550e-1+.155508177868182176350735235738678661981986249832162845543345551678332813454886971549233490223570054658332355346186620174677189616318494287129580597172e-1i
+.756197955557530232543277062103028476651088285654028427968036887970184603989195547231489849563046295993202815459369229243397160118723259708853802032895e-1-.115543408232790890356714930444659698505859162389037406432938607915890370647128639669481913823503964286186123056356285034577933040110953092512167884874e0i
-.457347538023125886728602305141207587412765330425201632789216422974875929807933451487483508755796182858918599167253034298159021684646601116635344465299e-1+.119524322349935465067322553922940454676445978748443585126001189659850474133763764064936033116199021535797634826863351045005772469419599624093321694958e0i
+.343638659986949393240541598044092630671031312153537362333263901034237725777994948137120398042748590152760007183770377050429493198210930369530142559654e-2+.122748988463459762745551959834927721047987739622937103329309242425037624082101813291984320915133717867025106766380638770301173997191570926549087799114e0i
+.303860772046467244073221163081901070548071259862680747621052779225969782351031327758652551886990128724911052898865324494308370422794805735935326480165e-1-.114923263300227686604594207493083394251913328170465103650224787523728292513387606805238822234969907745346242102302483951341287579107404245374467442208e0i
-.160923759068773707611679979220819362376968839386230185553896943580020706718894317950083444797993433361852540677761227562794216031916130415894899131011e-1-.137262188223153781507206240432035708236293500397119289628306235397099737849217776706027435631357878772791444958290213491453804939456769021460667003386e0i
+.184108530023402391149980597596848541275388152456338168254962793734040534624461856703262619971632874705618083494399499782718119013496342771453038332517e0-.618786942393219720053040846127472273373880544408995397657922833295579523149922579833509509060471447421447694534240640025822651309757489418320630000811e-1i
-.879586336860675253737818983074434389625532260753006167348242957921022749134592558762314151223089038958309053469089489386216102567832300025163981583608e-2-.735632231378569216712404232704251576087237377719449287746348659480033490969919208671851233398842505844357195392245809138698318413559805968342841831542e-1i
-.119470237082115794860170630462583652814356630107527267848183615509395190204539385290010182213194360981599800967865203943626298365637281431984424436448e0-.254293436004372370703217549516130662860807813062071387448651018684738107209232047018379192285353304213769835791716809619318317237667723396099001233240e-1i
-.999195271482159068387166835901178813656396162901786262939020537620136317396044058242080736992478210641387019378538546097428548812984051007952847821158e-1+.598940848638963274295194581059257783852957466885971509370909340793231544072376121006738332946251025504708239924048959927647277174920245766333935400877e-1i
-.389448399833374396241004711287363111635449360665212256196502734727783193067444566612203108520618408360201462293216038649913873054027885463071564633115e-1-.119083065911439771596003531210691135728148776868979879492284402167747648109390639128311015514077845138656262577020873208264916289774314676723752485382e0i
+.127461210955573455538769501389582701658260680940947514782266352288339765981062428339213948864221157923971714925228171153519864592702047731957818572382e0-.188558086335021750983644360577064289022633995430420343090099355035097904912404937436292113440153899658407921097970385705028902617041206469742442070299e0i
-.450181908995858650156956138316236007326169398852678563154655670929344422260150575916255027674928401208261090707128371252443136194935193703198508195492e-1+.830369798475075316120636879523925540894836890979920761843454519820817796096118362187299230452543746848123153790509050113487866923478541845332228491926e-1i
-.794503889910571876431820438831858536696482593940635549885130324983518613041594041165331169780658341996516013823825221422282921470822119045269899719255e-1-.492391329834747398610887121313307178542293727686197371491186503563171776615470984408452055862384249654855311461383193740817481300697860873386711375885e-1i
-.648890381588576595728887451077728695929897303366372911184903870965123273041996187179627723990205400541545471431633364886740252606605755994730287136859e-1-.905692361107656964096858498790187448318906693493828096106499985125480356438340737499380304348048879945576583740015386776319825811119268570664889871044e-1i
-.154853779102113375041955465200220749836530952513125617499388131630017338568014393329767819509774097883445691264025257582577169487352738701646580944425e0-.309916603486348129097979837609911982967230891160028108268051683250497697347197342030118176453079031488586961681532596894272038933354204766392609092006e-1i
-.142330574097715976117343863701989140581579935743131600883603678443574495241783297686624302861979036151761671929956754123211175122139624960679763841294e0-.155623368490469756649429261168836333619960068080323152764160370585954845828313094211032903450282419534739397193156661386684365163200001971104474215094e0i
-.856310384153126980125713942589748445412399840513309506817877683690945007483745794885679403761751796485253360326169433724924058689045175622130959345842e-1-.713041641351988557328756421089886544119553855399363469525221299833958144395925036051428778828165943470119749300631523135539005437663591507134184872477e-1i
+.506746927701632155904376036509903816410174583468396242353707465355937034380424791942943541100717571103176315192370098033305184356237922132844324955564e-1+.687445270900534344927001082003009576523396105208548230929836051078227456417539445171511274014477675143767691172340298993299113338320837647189220865877e-1i
-.160059356527291487836712689936534342496210763783781731023187863433883858960095271111627582875829706527730483399231064196310032311875692464442382412129e-1+.398219543019345714994484891069108964101852477187418439889860794934680989733064992403777743420362671878220097683060045968262295668094687607341677896936e-1i
+.200299280836546768984499889535512307072332720652298257355845871004569348987231433773758606445463597932674539415446400383145884800257912819267118700645e-1+.491526578010370843069820480966596215764571504543262320835672068885600436493812778621487365634000182696711106989150234814804497593766474027840369066251e-1i
-.438584692905183203297509874469796349386184310097192347574271669681095703759977290283219094761558035646188810554362906718526383359167997476738676436930e-2-.992762670031771188646072273650020366115588646603971179552851486996703382367939796121876820795164485950142854309314920507128219645675121832859048710359e-1i
-.538214863335593619524368415599837879985471606637319695909747195543980351123057636439693571304960599995348555774166688503981532439766678843770425781966e-2+.855060946382781654676409555587516165287167535439337633536928989614164848699517194671481045306007603719386898856855945607998227241583728458981235744215e-2i
+.121455828196831477553956208457125413186610885126822750674546021399813114521930806582605936766766700941934678463242186615831039994865339374220367049173e-2+.844441098902288696162898276940377624462433489055129146602423276439257195333520187293847897051160639138933667020168056971380629814239042082006402567237e-1i
-.544175753184931333916705500812108605229261458195645168234390003143955603283745372616363958773696333850680179603285862363319573382348860398683830322497e-1-.256662935611615371730195883452985649638880869097606261792427248903636100720418396266083799066297636560928218384165560076349406834715041119941259585423e-1i


==> solutions/sicfiducial.55.e.150.txt <==
+.165157359484826237049415414710746721472571995986789116661315020958920517561804276753154975948162304746869844327689683693665941605486118117707697875044e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.140047290468453381272367271243800821235261945030122238455571193848693867279836297146174761158543846918136048379302320031141378368251334451748303572270e0-.190503902861761631099521782601590995697994879953874430839796004103146628352662974299232058057035593472280570006926607966301579001299609592226763432732e0i
-.509293086647919973998337210950729154673003196619925560142673282412953869695888478092109714891890723793115122816409012899047718390171069069502699792548e-1+.133631401021610626923953543807450456947234374512733578379969557302118196875177067490505643556376958615862581910791700509113924334178303722313523263470e0i
+.328630261201210453578273353267074679902691329847877151695786949499023831185174557142260140164628533761825470184515013120965125031920401751076535039696e-1-.156764875130174802890751277321176657398147207296733180541942985253480432717567756354753813034552116322479972388495470974525034626643433394106928600920e-1i
+.518957449071836789469111702602985772150408999939318810998610827343153075981117684470700659821052503024223914766818850305328252354315944230361490395895e-1-.931774834440299634606928142152279991753234749720164809466565449096808327275844438413453871799505610531519880719654495102227525788105983391850768815370e-1i
+.538145470734129246131593929982136469890124597555292043580637611282986065958607667898533592503648388964779081630413135596552336763855516609856537591119e-1-.189058904144591792952286132843645530552983154998057245082770267680118459697400423336004837108064573283421401072584766999446260495346235847747523193952e0i
+.479257203545093053319247541317716405283409066820456700375926785979626532302452855678661319711120441599788595266497156205428192445755115071846582839345e-1-.707401802499299206388386292981778239483791282361218644960316141179245202202938008218449119174921979178035026998831398917849604864273032115556599211230e-1i
-.162398596500776303908430257682653104097707076679381340631925316443131122621680612384846568628508327062257211507375300912138079225328214803518262234151e-1-.591240395511181599349455740373461657959932814727682628838042431217096449158652288125401357318116299876104431093577112717010895531820560778447172142679e-1i
-.929451821133193525302859538850369751863246584391596533526161203946635948656143250217948412538782752532309228895479735793261987549857235170579182507599e-1+.210708050255106609228614039235495142910255024645910435166812732338008395268667655358077969169501119124087136935224939748608292970189877075353611210576e-1i
-.264403562015636532696878013205714446339852705916882674964397608578862296896441980600261828346169046578061420589490930737675470976878958936321474382129e-1+.429443826149845978054642575486396500093564542393468772267506393102561389711104396580519649244920666083676400308671994285628762055883779848461413682771e-1i
+.103926428673624060869804856550445916056191189650613712256065310037661899413978419079282977058917967383583402141068019908546980929624395146246206248042e0-.236949600364612652617376212729739410643042243100857675411700792969354889126032514068929130123130157997590981173304658548037189666061256436326117872743e0i
-.661924379121536411465805265024644614256174337989778830614795486167795658205443172500203866723922463462053772381989503068450256772769448691598232566675e-1-.192964329917137362206243654038905115533885943343008195184653999113679058280316121245027867314315870335883311681704757611666194582546189229277983052673e0i
-.220840309792033758743920178016871803452179987144422988831174544446074452960113633322110544923703061062714782072987067275770086464467481308424747250819e-1-.101068290967191400878043218891711176546510576812868290658244553905723938724523816218507753299138690909092768829045403841825892962882256231319622333993e0i
-.158845188323810114888120735468208205616443033993036352429956702869964498594427542735590185490879326959765184294348027511534380738547631791458179976645e0-.111933213900420229745560863147971666747532224130080602140356676779621176268143029286214641311466863895962048906981199556153994697446020484829479321025e-1i
+.125308544466317798707090472963967649835017879565976521208976537585214455419662666269192894115780761123555414219498921342013228614928825196224597257879e0-.709650073490046018155004730103436792384573774025233625217854845399760391575421833895410683932864236297608392032667469349355423464008265740047840745992e-1i
-.488040116051757720359721350264418238923460216144912338929070385166561116801102355366667897158222935184444719020539529179743201333646492834562310939977e-1-.909266523116125496559045387539374246271965226017719737380337952076892526558732869824344468717480611996106633475150555534342275901067071386459194800092e-1i
-.162481020246958816419748198969660479179290648376890012645814515424592479084581465828079377973818998880871431549681994195116397421242889825126399105077e0+.157117389219537804554541014511497300329832392251169670637160341633028911231615884116352860229790932269095570877481978593796388248104406078851940434533e0i
-.169408876568693476883404759395675156209573004570169675689105065927381808730901895308598389018569011604301298595657118396671924710021908914200362034539e0-.899177842067178308961814789964359680419375110830494284602550608162455451719822191310857157842356814596535730468618600008343325052577275231119579177665e-1i
+.289692369330519668966087924366577772207346946133874368711432972616998649890092153172288708149468338335014097940061510113938156573720281693334081577584e-1+.889817401837864061024891050157222036490751335189727523777345202576310541178595499502535985437421522688283199209082505643781657226466492282972606841453e-1i
+.757541507163326919406550122833753052183743548529030543120519698688848393888192355371816615152951992562630261566355056056819243131656287594721798858775e-1+.850625928791840609852498151090559538618688642637224718485365911575608658175918611938462032612762847797269849557846035184181184442270088342217619021476e-1i
+.116445368849030856340043103254941115010088086467662122469447770615135833163229935147873169012950675862954135651362356289939121640400255382087742374931e0-.840596526394111315255192659888800761920744917512172772985656774686752243389756627570484429894349511886287001665031361364487095315496017556375346815557e-1i
-.233777041722909385672534500689212891219503224588258138632525794796981168073919250728643878342517104018365806626130057260331238738185441544995305205913e-2-.177921651879673040819433829848142735241766887828707735847744859418752913242161471541919372640799476323076808122835998859167477002795074638174106788505e-1i
-.115547942353397376127418046090762428059296066714055751559182423571325280466597639459116770777060149720940990910871756900707416275809520365752307579741e0+.234235366404718569438706166524444886686154904078561009689102211077077086512355704734533667876422179551363512233888822097629804615800961566066442013881e-1i
-.146451881534412505325252265294108618238356411902165397038094917670875940181380704892601210205533383378925107674946495945721804210284265390222866551122e0+.623428095642539803515823108254872399308081106879100904627961438039014280897453576199107195461836393646519191215893599930037862437419197070989302331321e-1i
-.446689168541559050232789086082469492029374629741840736426534503931848456072630389312230848502116725729101648812324399093655143471718390949420196344675e-1-.190279840606951004601036596111260907614454520879126806902997224473894940197083104586840550007396036895598491672305876888564419754494448520150783886883e0i
-.545060928606970936121374114430228218721546286609571297538053321491216322917087179206302690138130208581250614870055872139663654109476508134834889044817e-1-.548860302469894857100037946822380983486394471747865319256802088115972425159740268517334649517251499673261015297384214867038307160795833465608683234731e-1i
+.784440399314238738306165600358639166456006873600903954194981852178219241446861323689446850467553172328479361223953272097772507411508548491302860927924e-2+.360125980921037296688474569818893149699946070485988470349384145005178893235068908582699007929996640238013439821454153438343570750476120207923919746624e-1i
-.361721452903528587797997695577971403539441809661475711248186718876904512275705576757526819567303929985986642013034173175367235697686181537956779215240e-1+.296859846605144983175912600549147918918480476828272000238073458672431455297992299019639032168154160378702447579593869532692938367832688999839771768612e-1i
-.185753185901368347527072886500673357203526344941804364933259267473107990616986806441320478817275416759375800186324919077563730562296056366226318810991e0-.344386066842269601798812471385751854909355101476815439776258242020610024224407989092042126417918075116082058606991890204390785620103156659363495252817e-1i
-.351079905133019872638282405980576966265832060502395689176541438522676042305546240501852842804824143503843589007097834233300474487226128786644705507820e-1+.246709048337689277382329800320756867490996514631985555914279185140601893371371861363471887672257134086813478558283058619798033269934110782385530865296e-1i
+.136066774461318906311532474443654754863358212145902409666730675534835892536347040674092958127717552613958271298107972626943067080188121291495778200236e0+.706827498223887791381041253567209560870859594640702995147998227505760093478955788490918622453161038799285878949649120358710542021281326881734579181439e-1i
+.760813628640412764246646278487682293328259001951135499979084678482098690340016057701081589265471029172376468476160198591037994499414174098625761845522e-1-.175039441726319950504584056392798917953825883892564704661707553030048727954170237401063008518179488116330566165753670765237447711077016099483875266982e0i
+.213884077973287095031034984710155416948592798529451273158122317457936080383454700366996434257955437071883764598722004998106488924353036622897039742695e-1+.944588290013906836926198315050025042251850491084640288357799629302154545135709278578492704996544470978848568457452679343176353459205961804012065665112e-2i
+.454391303500010538438437055443285442121964207805152196207734818502176486063528685001269991665876503513538264513931039731081790980269524296696814301903e-1-.687969660110278869528759292014412820670200578212211486903179693122804753254258894873230439242508190506782779527879160322697577847366999415295411425719e-1i
+.695427196431195965689121834969791432513485019319681228698657143734133399611381598575695554620458878647122493955010952290065264023133237841114201208523e-1-.614334164124445652425630044568538912031939560382682397407405426740401890254920180339772919434643340096013654665396697554539457498659803376680301670838e-1i
-.612335947695101443622108429081402575336997787907242634346645154647599490527330060630351814918029240642150919280155690306914392679988873027907930849772e-2+.405533205934946529182382323726845635311176798314751160803183622356473423796629339061675512047822479462597293504168039704532180178872703645085157562281e-1i
+.636091010835232627606136310326523809468699696069852970699317382012725080694408919857468081291260404951313520282436552211892989593373514753303958990653e-1-.101418349253867398940633816074593201054844050543171741375912653346654570894357226566574017051949525297715626656137593760957046282866097091664338352629e-1i
-.527408791826995403780968499099620242246041425896931588617243912436652908982822621610633322309359428869062845038271872830690851044445644025144962669417e-1+.724556514505671403882056524410806241392748070396250629536442066080571183749014966210492728193173540012527247963479116356066525372223907004882351457505e-1i
+.152955589480307969818609826426794299767490485618453122506109029848030737361769257617429449923394989272096583536562244324826262861654355893343895181839e-1-.506857640283137856646983774482631177266160749903864111055004019984332940837032876158350017362548302668301180617653222822093964934663385657482189479201e-1i
-.333913410994472315142703770085896137567645427653334993725305585712394443710635670534310969039746796616447871255163396291250298597223727562923786882977e-1+.133917168518266225382799883555399592739562919589388494165726301461267381947760695663489828230896066152478695028368934900454508287751448247660986166877e0i
+.342139910961109983120173997244728555222524117254492738672132691503669997714874423484946328271726165380622056548183681393331412120504040465923442377006e-1-.460561705124754704462118974709705617322411844189531784101466007364508786821628398873523653702586920059850136045600367330653013975476669335165961453559e-1i
-.144472683753715663930426423738544448717376149639066616006377642832730506856347865699505364053218322737878958151326807288188069414361217622710899855478e0+.554945392857742586075964748544939643720552557605589121829176710184597321123711358575651348674281157029151412201988041377969289063578268335580995415631e-1i
-.120333382517798259539165508449339135251402744097623592231409905067444374930860861813092245430007886681090126602858605629076018915675947896477681550937e-1-.555599399826146604502435016913786873541253925907860616412199279842159257914218529579067460346831730322332042946065893063701232181609145691614794199102e-1i
+.858151890680210335158086854772871319785456733591153227461173879077228190122067952322394355852155918993933723031915429426719689865187296425709480315362e-1-.198209777079114061622112207880131621039545374758034727228578011061962602907460548610350246175142959719800752545831950619441865937128787093174049284405e-1i
+.136752361115486899322640980697159455724063488992823325498702668761731587502875050096283552816167574555912788376613687869430791141303447506844228889262e0-.192646048522867071035568825791311622626358784271935392044190334424970972251639558998899675137798923830918445624808869363883912833731408986543684841626e0i
+.705936180759592306875302666606604460467783259476995585307011179899635551965236771531953430502007954775806978762329954540756983467688068324992068240120e-1+.382610646986700489314313283703201403901666469388265287207644166341482946541166204275012750278431130851130448831743130315396096314554531855303436016270e-1i
-.543933266182026329217845002279649901327414401862364939068284811197817507264302397660515689211922881554012063305791226601948641116963380057289478260843e-1+.251406264341784721189369038759114745743823724911668204237937085351108330929982078227420470607608660852015441222351475808002751312637759263795953594787e0i
+.444997301848483832349731613037632317098308461672523945697159382076886769603581015710681096896590409706069899315636465036733822436871185387225195205053e-1+.861358576207361740194833044448953306056136262068351855266496094914132304577570250270079510049961312037175231075290445012811405501977534758526583800087e-1i
-.174219177118683618184909450696383037213911316765815224591871141506850539039907119644953496783123080463899589282075633098305557728121054557452524183082e0-.125484048285234937047967982426173633886699810014702826873254536689614408652635971595910919156392338007102010150691918918222658363908520256627955691532e0i
+.917695005086012947692468530826243344852562583479188501758015187445275817775673879759534639815824010626856838463518252690092223114383856624809061444090e-1-.125691019108643537662457788157809906121323222229344285670743734901786763820603475270011222875705612736458195736993977104821587877411955503629580201348e0i
+.690200644946082746903558745824891401336630421302326978491645797140099253830246962611110649591960944157885793899763281843229782685152705015862710054617e-1+.113856801769710056478284219262978512959618685556044947169252631831973507009251184879806567771717972896842485513445141656718858201215626549723506814684e-1i
+.502864510431264567680884083852165291225052533653056870304059898719656266291396703712519905638352697911145107727696686041274384601873654133371312028393e-1+.209762963176516109918447420073432482924359612599323604179565098184452117273965354083777432478086072367172669594083670044397989948826626800597760748382e-1i
+.137750541178736384370109751128994273669392726513539474447891951700264213829158990374163495697910574467665722370928133716498918889223216111927763189381e0+.276433311860297398225848426974758905851820550267066657757502137789578921063263206328263081491357107693137424914107811514982300288860258288816898634037e-1i
+.445452380387590866175413222313133411174240491067740258455214585729534814623705912884211955028909057738606397330783339958120617004150716212670067786135e-1-.335716172382755191093059690722121881557834996791137427008008374937627204582730738477974757919141051453611856609751021325690176091521723633500114990460e-1i
+.497633224374213088270284886188669944059111431283033993072853476403466604663972691394974761373237294957384389252453872910811513352783478649258867980795e-1+.105078129055453312953854456922571575084094897552102907752845717439206145459860326799959778982416288462201928755290931797520146074161792596123412284339e-1i


==> solutions/sicfiducial.55.f.150.txt <==
-.464771852672441864751907367514354836455186326010216500076353144964933683877461556078647849317690710932061018803819442440089498255881808642532606146358e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.129330044574989376467854725572674626767671011977888695486744436114048086420684434614857842441159444953189840652045502118782287277628919361705167836556e0+.346408446247672508441259656071664810253450132257247278432670305031124135122712300840034583237019572385347444434004660456567129907533744166549291131676e-1i
-.200082284410603249461960991968465661368818682951023702078130421333483192896131945008779397044742245647367018705197346235579849587619660061159164406653e-1+.782048523504479850912447135968347656029522945226471851409001816900195369873434546261510952965633885381932878936338733771269789444440530790334868898360e-1i
-.739772772832569700822953499777459006273762747814564766344513892957618524202755257234979463535796516916493616934305285566298734543266478823909694859508e-1+.289945661767388645221870540232844948276046634676599027938040911259972881791252929971989043563720182494983151544052267531889754600862520893208901878662e-1i
+.379150029348537775105673545523849957182247847958226573290371847339750042458547130673313038892637534553358118975019523923011959679340176825418398413203e-1+.349528856320221775370707844392058730753488877672717641331175963049958430084989890849327469644382056103894311200088787260620974167191031592173555159608e-1i
-.324879556909436044194424542431465080408926611791650583643335198132916447444943542650400507690903814313507067196178143579420417861356132349731614507325e-1-.956480623884281990769947723461365207979742951732051667275521293477947596523489560192087193346132997122190861014151955056994607722003549463256810486435e-1i
+.794962357373512618328420453769348945090728324139974065050833915518284015471536513199557668806833752965296804521293441490737473262625518846087127626852e-1-.155377319365750845783472190739971411670897402916619020796059891001974814212062405951383832761971008233354522179336661799696573598727845716668749137777e-1i
+.105740611686940325763445682042843193860833698633199193935552972563908856665911607843494338320362633438484814727240510387093194109510638759710577419669e0+.124819915652442173279135976153091315864025770548411139385497656671816306726657139086777623007029983390945083024134915040051900771713864782906343862501e0i
-.116066589577306981885730813751987659722636684709505954182068057302204298822086860572496563951597174778494267951518594450894526289545031462530841285281e0+.611729018333482169491341148093201238329904462507888966060718999300383375500332772176101239084870015052515728776285109478736207307579759338852908740351e-1i
+.316986609635371212260361966749164521943090767656879166780537069057760392277448030219244953471381456404462355538207654456118384260882931036486821503127e-1+.199462730490878894279051567205505598699673214707389820440495455009404722603086443792581872415690998399180012801553850186265431628974683054413593901849e0i
+.157759370876856641543822725888176058884043061627537692235926549573521022129860332740498883726511598649667299041302895365744352445771248031649020086592e-1-.629100412175072450291691126724201845356124692842376191497159717341462355324985857039701437558945533286041362272400736665595164470306975185678960935555e-1i
-.952643188921896123143945613107460471148286522629023470153471501919144295524664370308177565945311268914979484718401287487595378736436826347954192225097e-1-.124544266813771574122562557899872868746750034143590550596675453835211323386505437002724200974979864440407494560857783417963285364154725632234778176567e-1i
-.716290068868412595774153390060813753434182267568897126259699693221923201998666755427116606060705244793752700905894950055290689155872380228345467845665e-1+.912414461513239526102770197215675069913077683784504475095175669233392747879888653912986644874918155771944383187054907389548794992769705293298881765334e-1i
+.493396791440049231054619422412673144694403354932884045664815356818026701266212797848662847884460754881121478609337404523106366670169395067938756303861e-1+.451855471886296541314856276584837791984365186148689991796519545209933408735135749486762466794416098543480294457022926684256906901673159638561173486795e-1i
-.166704873317996529997412551974433192949135969396417543116335716089211222910313384679680637350914774116919834065676858645942527927967420945750960131223e0+.315290523707849796981993926739449831095911837185005091146687772143166381912382124606109793161050802803468201418617673102489466670500967256077820030087e-1i
-.179567515113939444693715138467684273333563627678080187776810148345033584901110668888281244582730283139803348529683897583365377259906363184849920293899e0+.134894701938925419272610968914841326861240431145585238515825479977902085323987168121750377880359674419241017885487168363932376301466621716284705473838e-1i
+.348310463036106209315382232196757808892546430076762978435876904768612664599254444998361365045206545211089611202365171908238142410787691462709403219278e-1+.142534043776219017110080261998755402309203731022352882782761944094288932048814315410925059673721961981594125963489368447845655215930774172687747177722e-1i
-.902917376314193051325051570531901974105949504553046658829053870880413212205479523041033865518579110486124720825464311770951616108098365543762507546639e-1+.135387678131036448857131092483008016477885918918034314422704796117610076527374535597241507536780570073051854571336596798659609769190095212154219052573e0i
+.645057938837341175342787182454635206685632635880162511650411351460117498622784935320820756591661088353073909125029539457557194797437110544115913794812e-1-.104074816465795532867407912064771681104796041672712011801565375378131317739947048046409006916672214154358191028483062629998350100153544549211560329124e0i
-.189096604649768943384347290268605311404800232646393963135502744315328824097008171621136696968939949950226198505829064248907660674532641505433506144334e0+.712290507224888627547411660938194868419350560640700554055165884878496797548242272207899340455051783525591078346895324872758637686882367229235842246169e-1i
-.136300065701031252100324915635323432969250888229808574326239061554189748437968017645627450581881517574844560624914369401468129899700313750491894752376e0+.826563727341367355609377420945976971258732785630555181297081801223851229199992050871719669892130795529202871820616359821684396014065995222586633792211e-1i
-.116167439257531929583386602187173650672790015095164591989174418969368210499112414263001291930021891803231420793007376732231250955100539406445606727354e0+.591314969631705415420373475513765967309530407916660235504258332555185572525809764704317361269394950553906586014840032312096084820093432187695313240841e-1i
-.805596066015152753887736007414512460304902073356268422370576970260812496455249010995453080740699306974348858134448793405499162508718590174580241703136e-2-.548086435588733186780495406528120875006938164466573224409976286086580549285415199428846256611309751992702481920027873890891142493475663350656208514485e-1i
+.350211319908191954755653672005543950678382872521974514987879273747063774029061872730725792213603897593738150752572845898918490098522255353771125464854e-1+.521684040931260488244259982963107221459802069107206941456087330085167487109797305870792277406129160779488257878010840400001396854158032614126113296234e-1i
-.243648280320009454349115612867091694670571361194480120500462889831674085523751443493469320414423420408329662155532031544144207652246219375751644960851e-1-.172620926680556114901849919369840327259246803281745931671404326848417438012494113231032972793710578618470401280390799809330343044776794198935936684940e-1i
-.444677274799826939255255931667366638066928928535141952112282379346763930667898056290135326403889676711862975905246915568852479656344485200355530464624e-1-.124457177361565554792040202886785185308542280663172047499577146314638805841082618294654583708897666861110110920467411169752140548461111646091366838243e-1i
-.311979515677934037787215684236725976220755209198944294187921853662643188512467513250032808645646246654576497806409525488413566879737728380915854936837e-1-.157037287913060551336055443076241318658100671107633158005113792336567736326564238857787832434578486219559813105111920154121084376786655220796708434328e0i
-.983127654205334263704248654817608808018432863480485651836280639421591748264199065700249236619018510888093998701938341552581954966596278029469887938627e-2+.338400474253007396275824906006897415451837272169060113976876995157969166821322712464241881226962106309803017765951770450769467219660539178049140769103e-1i
-.495619237982249737915534705814162962499927750509006829708114768382659204003138639457629556756811839472977844149658396713409220994677615046345674198237e-1+.134939736632268172570808863727697193560847256151196002901617797940258581411060261794175366276730644677857311594764563667112975705463409046358477045230e0i
+.615992873756622852224131649243012856271694709030962915057508440964935072374720016696682977554849589053694820482978786839779671226003038105259108068271e-1-.237459155385917521686383026968458621924295366523835014982098063745103017350725688545013530188296020112861632679867150042188529974291136629235302255032e-1i
+.768192117433999160586276475700252938632481795344622895524982998297797987404743030255940670631973073494075508149832610788452583801996403590503257356621e-1-.623626306774056944327565072308751075900934999546095577058314393229173515761598195091045273196839700048191598775725230556789470498116876365335548299183e-2i
-.506310495803353820217036902055378333862080325222141682872946398558878363654188367257918634007312971434035818240045457012237685878294088502411238676097e-1-.155249714745126518674829162283152909062431971004112393314251564691846711544489581956030337660926404157152224141989196693698123502061250298977574849751e0i
+.218495857495472457497881328479194772898571031894425138434301304292836114509395726067055546968591688186147284072962791673958715208787222798387417298231e0-.361899984833951071045695415723978604870321405974996851129142320208657538925244236878823974113389423710639460582548970310273288637137991842397468578863e-1i
+.121629938949627734522346613208879899004353793862490621351416174677226371382764263795375340653743475166227063499122093968970102209511816081168238051522e0-.654613627692758054713691046401390580711094198731430457366881363342629960269679090090630394045954235968227366486060745526106401182932014729855290641652e-1i
-.841911514244265209050302607868408953598904644900115495790230513885484192804090973886423394395420824629790432519921225161558694179726366557516869838957e-1-.599561393999822852924804549301707487122176785688382406834861798265755882276091665338999946100815543447260672431370695255943447345551035473917256608451e-1i
+.353105854403072864013538898011961945114989060088267577720969202904112265185317143166752513233157007758230021054809014761357770133002482708203412069756e-1+.124279500479575499270443480862367859478675016862742704248853217018080271626505709431217438182825676239769241293358428121389466412887695402419231876382e0i
-.141718611021159446929637260835184029396411107531624042230081844594721111359928504838943220632667301191048921801370287630758414087553253669799551087920e-1-.148609711311193433418966768699296034429893192051943503250665183900782507907130863588104121965741701051734765374230766381872326482332307325545226457445e-2i
-.279304348459337937880793008248545496139129121435758644895445325377282810540222112682814640520347831308930988662440107433128118910460948156962075264007e-1+.393224956417185441601757271872129398256312590190675262974687853171053909920427240858710279750851438073519733326030817499172196865392907089345688833627e-1i
-.142472938654435793425575605044125548844907862804505962936631878017057265284572496557930537978178415177486284641880758818389511308695208913689544043765e0+.631699597681856461103375285141970334789072784757261150439248057321778808572195575283276508606363831981457220671958973225141474286961102859113661069236e-1i
+.720704090573305614012814832464279662922692873946991944880104453949398182611475079568819496396295648064199756874104570837622578375891607039093880064905e-1-.117246642340321042966469233180364053257579914620080840420425887838731493938176400535223847009572773711611952656107735650159680871521205887320875710447e0i
+.226292137024962532808850433000772610017769651453305717833076053689991602099045502534321355513546904371568448178274464984969856010010179268917967835709e-1-.845811888157774204055097818612463539213655220603527444668655687268614881426132178114342026981463481117091142589385509341509760496720277578537130185805e-1i
+.506309249424923064816911112922332546095448207543895292235970760952851141251402092695706799188116391405651447861167951493157980915547450523089986920149e-1-.356072422886827514701291780187829077506917470972669061356026492889849189787318544640938025223768957155688674526938544471425617287328168809056199348635e-1i
+.604448358146214208203285604278205828909281790277040389153268322202055467964424237285117677741324533126927965389040376597003435390861050927194199172692e-1-.162869546966765196145280396240018373934825322234650966400771844771612256746231725372018655430784842416445689436020659792701781378449070091135843575216e0i
+.844443696185081956573759321915562853670601368789440521748989671902505662998373345263362882449326282109672881555293900784606606941646049167459162732760e-1-.121497746025774101859706268477797971443708058074940352187973230217184989945792194563794086524873589314573218102384314049890178926614433456356794541497e0i
+.228339075638357050433000354426662147737804724446093958946370849316791402220078043566494061473569669322470159906388526606383757327397912455449377094424e-1+.825064874720877838065925254298559803902137105696915325931024087704343802616749968057678200860779711029293120624665283661475999024611695702423307053376e-1i
+.153024298373155289404233481270766433611410587308102609433812594131184310762448832981346596892236685342553284492949795643996496663447726642829359030287e0+.213685688572085130529091338470580695970007912437850707530048784869327363803981943174336127105159193467270612170645770561222469104596738260849801756402e0i
-.195138244263708390857978672464870261682995025541775068718966349418119778152054912520856608830445513492328621376958963610200702453041761150277680792402e0+.566580829250081847681458586114880273223120934688106203198423483822725220187506214838999084612876136276749447401917676928952632590718563202366977980005e-1i
+.252534648827049285560081401961828263867465830416512849332185529376183063014785831394779147644180370851779327356162461239303991811196455582100211195569e-2-.120255918592518370296637394811189696247214743439909982232577586795133736442986483349916919371746506536883469504104274753395607254555735460767032761425e0i
+.111424572339025258118485191854391364798669844254279604864332282611583206551726213771612472796816502797799355509744953912462273026200629886969646376654e0-.100755631617329397825795755274926165298385023936330942874228860591986476928654273125453485994895841294678431671870914309708533440899063326785994583410e0i
+.220371923932042879388369873869537868127303293153699015618473309966111076836354896842749753082853846633504158380371850153847921628570484304774910525429e0-.916420718951831923981213834727325638732627453995095843354575239507501840920540227850304448185550518212442803935026940225795543755704941699766343320639e-1i
+.338374952049012477707930756222439341933415776745933488012584116505367914106276816522550703596628720653268064447174259947617004443328977798317031519187e-1+.111945740324989718729559543434649348200539121733479500062677426094480676980760361095242882691688049966799211441300606540912320669446577641460611695979e0i
+.743576261275720530549275401986651777890877688004055218000390581814573963391649290314683910427078292314050303374078871317236336069299984347894222781541e-1+.915987028149658529664733513734780705293346480245440762217485224443409236717817308633004141663422339415887203648491448307920403444723446895860708424326e-2i
-.149252482761360285819772273977088771210135675110017942875704237466330725567615170177535346354392967451123889621843972512314457806830583747049522773432e-2+.124579922800703957486888750443850021594578030274808119634317249410355116671953211116482734349093211074347825708809345916469227588487615618443256187400e0i
+.239303210090050856131987780107546564744907031703098440713716122376875212329541735987182683717170241800525507692547466749576155699893787471471077202652e-1+.816035038261658835916594106229568070843292162444848590470373874738641412084510993935254400319695115179877535722707939579037770702793276783517878042820e-1i
+.246172490154032600589161386754233663768947230756399545883833920448451347931436211148789522895455041739395906310050619827817434287514881802667411490948e0-.174567324547637203275391092468669079695481407100659516699987593063456948647970119263498168692741186332766866646249891474169330352532309432843819471159e0i


==> solutions/sicfiducial.56.a.150.txt <==
+.213738060867394489344402059927543574156621567655876090484682535067074748434017936560231879899433471430044720645868865480337596158794259101254520012096e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.887744488621571274621998763618824041049105524893938471872038505528315964668817907994407869609926967984603047667046627514066386579184667422548796456896e-1-.221598356187369405246754484129451956616941577330148496396587309801926820733963967417969697209056942177694502201055454527055427615739231796349775386913e0i
-.263537631438883786620487807121446447945723087892844739261057987923007009805458251668122093833155598314866988834240230589333269441190428240939739907239e-1-.259208127336650815619936379926799966086441811628125373299522539798245958572662418556940559821446971910819337852302249706977706483342742271435439724936e-1i
+.690671416727747321306414243742194107715091029339369895417572344994658620575200890070877571593938451165259626252551984969646378328713752488662642006305e-1-.858044233727356298545820895921947821472680598762416106534029363016504240834981276240782459184659486987935467370343691801891016394514093539875451362633e-1i
-.560784407327643455864301648630979146063018179870197695566820060425518753173308991965918442079025911518057087765338613303673629649744327155117184594211e-1+.102057799567211985607564680225554802061312532197073920114305824952469036049286595919093241061406658041105462973996255432284566802111009673069441066956e0i
-.591542165226823116791978826275773888538625296367902112718627271350313956484268559825893981800633494407358181399681753523668424631845605618176974296768e-1-.942851659924444922780976149423482912316547248088969214860205201578113874598915286788247752935563535649161012531540296316144293897602499607272240054498e-1i
+.177915628668623594959512871422445612684259115866707519140039278862787472056167640303220048600138965859003650990296253794601758314850929066028207695500e-1-.615565576646821716524721694415160766112497811252144852610824314738004742526278493021252065995599390715548015772548078690673308056498000152899112311485e-1i
+.309809319632319935803615149134413965031950721198222581066095808192811810062992586321484364915047279761475162315187224214161217895980689729551848832288e-1+.291967039401106914080631824339675544825474539710703880932092234493412387152655119900644887604063236762318315746519989351566829671722389664719053876172e0i
+.821168487278564952362572208642252011026452561783713505521036295243414904561071913146770111166746275540240260064309397342199906130484034576578593429831e-1-.131472506665504218539696536176393670940338587426215418776983789839660388662868558977480894089368844167080996282021633560064610856589730075164798897757e0i
-.822233761067197910958721113905234515313991863887328345825720737823345161379472090316401757292447388200130810724738973583301924227523092156395871348472e-2-.179219344214000632764625129145687068659933804677309857885999010567879358236781251952496147421143816159721226906020644102665092966454213745356602047745e0i
-.479413901982489108004536476903192095795259542911978569350644140730416471328746241703996746059712777358983930577148147386248042998629443394143778755976e-1+.626344718453724881189675346489651362789040069023583482564324473862736718868287710765396381745583865111570899748581134407566390656406132293265637285968e-1i
-.763988177314074633822183233112009348565328522648712581930666494292786273890096245431213782414937888343055326439088559789723027918759247168241534453451e-1-.208285549328780414856841309383019467923656592961038602434053255738932644330360323846433218590745489587091494327317239114566699515304175653862085043887e0i
-.165689163767789886654236635788004109642753801513892518140740886717321900478569078718120215834447632159943743406567456960350056122911699318675694381382e0+.119495333992205142180896082355175891745487159827383269534643493227189490353008413573435555211390599887546052502027078160624373485323533220615626852268e-1i
+.405721493867808114220128615191981243960479298936235697791883782330527928600323285448569609370687093428684422861385110743894699646750560812192264829757e-1+.492044521831966132482843105477501715403759607624179527517882202982472357257027886046467521204889348717792729548900532758416463353787138509535492724999e-2i
+.635984950538772942610857949947045179975279340742864621046575437628060926664928644903802156674745376341810615946312575012031654827271634564821963990500e-1-.886801502580352216358770723162118814122682867498465161931917849701854580165862823064074993456364134211786634340649704478701016026669280329444626034571e-2i
+.154399513903694042502768713857385536100596967006541358846643776239299859797016616104088208461596210313894326824104213069401354344505235563411029495382e-2-.152179358901576052439400625124312465704864299187048451072642506113538016011334484138840207927355122591646065961365852130546972103232678569177850093105e0i
+.647631197856244069958130525765305960118632690928171486525870324851133030214039054793923582848457969735086177258154699682264335528018374503363947601206e-1-.977490732261811777332870732940956800097909495022989863528957747241179630050607267601316675553182247103394232189898882565507122279917488639527599556552e-1i
-.770942007012591760600021928236047875183748252892175826075254705583902175258840808188099492517538267439020761662097998933659720474714085489753668440309e-1-.126590939533583579438080798824370790209416606861783352092585379802753227437623345497581851662348613810134070990176475597856211480849127194011454831174e-1i
-.130346496298811833373164671343650017023726955728707994744456477243248758013173188914181851858251923992022836078965149165555169982954383243292298822628e0+.361648462137216675269440229100820251897590585483675884991757447144011836719351467403300865216937794092126425935894514301067034661835254214314218141678e-1i
+.779880448360693871143225466507569988627391893014339741390506110492861638793909616643290622573905487463991064087522928955364574840314884749370993698264e-3-.955892674976955242292553923875899962983709575428812234706314219756709538009550311529839003104231184450019321361270597599956629650263451084245573808857e-1i
-.102502244561760618226490089293139316948872820793918905551689721668816066290121338600719997700876285542714433146664049769708706708894373409343872355554e0-.183163128984674663077281749374759751278555861426325921804156684719146565615783251376014916603055905528712962085269567246309514484815807666101741220190e0i
-.591134874734585585732488949765074091414219915980173304091392291370655058282444628641442774346245781684371443299837735947227031406814757105381730191687e-1-.171329652592698718308971663173832331565336185949421698186105476523726117210452798061564874400088608061939497695029454469349891689037005291165941734206e0i
-.504286288670186998471810582659029816087407541852407102586551591314449591798739759092668173443144946255027653996920853370035433214569215319335510977071e-1+.129610181832228830922264554529159577057829347442902986349626822685973970109056798438076191768519687776295978327184092881685844166330393203570199596976e-1i
-.161720110082390059045794735448636011060644247473478501872222980967153388700913409265801375129172920939783936816902094887339336374311515293013177097040e-2-.211188441635117383680280732764391797340011495492168366058872369606864568275702432072685575797965900142691266517941566239319451198248549215862747025515e0i
-.406764046810201691069891414734783110801890972430824410951684055583061392260565459224095022795746768864667480224467121742654872920422757417888231908388e-2+.439219040566502044184813866176951573303054978593449252669892300186794374852860188172494945390415072541243081120590338843507982737587696161783521892574e-2i
+.679473868363797148099406550014550315475324653949297323741579451504889132768476274354988701909123805449381019110323187985706501210891605062884518087802e-2-.755965591323120789104244313987837660917194695144731041960112590399315342679652362850023239135771436230360884413437889576759357744870683740507959210494e-1i
-.572812414597230866749486297125327290806929240937695195231585452396179268354360313494411350723258049021292413900114779079651061510278820923962923296345e-2-.564507905538911225667680984463669166722339895995749143855500309815305018548713327857313358259692361613071977990090200194925492242317888542400236667158e-1i
-.530485958223518254596537427708362659785708153900963276203386335207955238018892523175996889755419088631983174482486694701951465631143639023889347687987e-1+.452730591560989168759419993532436331171975063537609505491223700376556380909162975360056141186025169386807579493316086890566050458943028151621593209745e-1i
-.142508523892063228215815842296685007898981543930711746267774270370679156189875426145257403567920436648844671552120598383379193594784041649348466528175e0-.701683623895998517617131846698691473042622653136915194406723708006506857877227967775694330308079024321219994595564127324821597701737226597684542612501e-1i
+.364056539140715566473601270233208699106405751947617580443663920596349419867893538915134654600270878183103491033657687582492112068859796890588389050857e-1-.128640349875663497897977817150120872113117470422139992979962703493179436314370207002788613297761277582734387372572043831412750106857256118580191083584e-1i
-.187019584684679332594305482755937610886207947983681123815233376885874043682440955588740825844002834142874608759542765373428145429339340858278582815207e-1-.605845844655456239583116782388313257328419240916261401000532065349138083315030428110865927616245745272472608232166452065667221796495242463882049487334e-1i
-.102166948526106202285411809922942352269037408670519715388589989377666292780380943875076955963414110466336124355942799534911859210454016078426038017476e0-.312116017857197438886731375600896736876026364965067298808758471278449169933806655000454485857708937404641877753769219975455623025569475797120659350954e-1i
-.697268086569941090370689009915068243124397152275845309355743303913078173847338254761277307663615385330847096924508467497677761017132615043338976881020e-2+.254148118046777303268636951117983555154639928151967549283463001378765692399715200571293560434116309356606942265163598082235664208104384460605182955871e-1i
+.115058225730795982389248742389874837357302953723025841255356105941718918092179854024858957566938570780357002254657209894249443704325638156412933209412e0-.179428412457439582966168649140564934053581165771134584753528022429573880111097113771649936695533219828239578491126192902480981972549026929860985729284e0i
+.990929878318403123363521203649444094176710237890249383988927100518564169775953733005961268511957347136924796094657535513523178377562007161261063383827e-2+.988054980153775185083136189305851701608706368596549403369890808945762601328550236207617328889632978600935278360265395915263101937098482959240361932184e-1i
-.742844155457137517249790330869308905581949483717834917883475179083113728872238913832400881465153343899401754145307185824219142507349897008184410664292e-1-.494308142480184769480297469473808416486949539289844928259188080082175599792001149289901907263158608226060785368246996066209324085666295808269883532811e-1i
-.101395367661078370816290518246245185272364616567253896360973395391558556128837055772570882472225142901337510839793457158557949037668870041307372361907e0-.309051320564378351057647904360810979632576113583193751683573615804753419505687978809965052198353961546300288215648805174848196547472494150447621423208e-1i
+.920465235471621013918437253053204956397618537622779076955519997277259427714978639440704160398908184819398404610682056149190169140471236698430274372169e-1+.139041652907226856541667054654556553533104311488896307986865154975577655492308912573550444242958678582500173805891642958872238747645918147515981994907e-1i
+.667212709253336936427282885983742909708589314518532342850218412573268373527717683945748953027160526902011324901485472896158846816858359583188431440302e-1+.203651589101133388824640037008487120246203975165472459766473166290279037978367517686325731886279668252675808785356674858030090728718452081936657106036e0i
-.671442415786243455759208386304202903795510653806007607102124588869552277852711858801109328997435199701147621561620878376722616954036066898499161718090e-1+.182249580122284314481815473343617438952919742574735047452053265787963160370751426624383248416924850614012772805694267171358873144164058605721300835292e0i
+.150855655414118858054845965406939408239009662001165482632949481062541201494177084068354933152552288769020476917138268003386375081131168152846704425716e0-.164032241441129846341081024168456301652609262484543764119121939679156676669737609902529122847471801013355105383298137180115221328490071056167833651393e-1i
+.388611639161619553569713345678267621927386992220863075622426973986672365388641997696971877347340016229032465221882973198661338781247751292336738214804e-1+.193119527120459002611776925054145476344914166958689420186966148188646306393293281951821132090646859061985571241867634413230327390813692977593328717630e-1i
-.742569571796565960844083297435990049052157292194906195831378512442025462219203013691792952635385359094067551566670167371287063839046848030899003779422e-1-.155720073323371482580323884073333794569657793629911862321243402535272907664788732605591080588012992195482743804123571052416354108156310428120473769809e0i
-.107162763680462322691457245284419092769791927787224306162292860527750216078711062370243953013613482609064240832525899438080247569399094564195467047823e0-.890382036984103948977488343072069322397036261480857811489689890421546760860260857877543561005359686947840314527689002974044313993037019414014835556805e-1i
-.311463092278358947596777874697779761381675091405657148172528985927273222933101390464328805745274330860232555525411185515057144689263017224270809709286e-1+.405970129372224348838738928704303825287976342403779932913755273823914382371864415243341058952407657797914848651934875959582728229331589723991166534360e-1i
-.618659424285545998567259807188698129432334543850894642152724822398507506930477382964240528223726068025992395173645251608992662597202079694425842003700e-1-.604585150568121290157438959541264112593041609555435428435163956473072130754351302013939771708939568037267807442995445611463626097939240633600674499234e-1i
+.117852225477146123758142332930016528673196737838106274782739954558829714309056379682982919117328492018770486411151503859341968267210283127377856827307e-1+.192272753683755970279380864110824947342029554242292207377362410516940040551987076208717191781189366013092951246210403752552666783751910599555148821150e-1i
+.928554113093355995720970261143534211713715577592925075061100518427159405837475486427766757114043507300907583822802657548465253254308666775388917805466e-2+.884513469745682079355726737875591823925379657959180979957881243486514263189546649264922954646953531979296894355839643718757829630631902314657394377907e-1i
-.142757024192681118170465191623894660589655005372023917527731976012048669624497078427573141797203081791465431204612900882823224446329950787653038992360e0+.144112054951579037180034099454570362336069615647188286362082406746923724174464731660208636684441634126817649240093413981485167220011820164267211654899e-1i
-.879345746114704625149114411126170802615361262720160729980053774828777748715575043636696905852430818044343436072116501884746589508734724022322199817923e-1+.318713723262499325486861807939605736326115460882465273298571438472029013542033076500279895153153339492163879331578035574634423353443097989740674540783e-2i
+.139572382504409056296817264090214719037085858309096662537625889657132488954637453499996890811421607213060250530940522304879019917489453956367865465642e0-.318912300356224616537048459205646115657854276515486823788507802176533136625758104425466311688161677229379406853212900793364452417336445727655159626166e-1i
+.539581117206934814528452297162580209338904960372659114152191096997585251054540480011789678605899878925523304672714363787843514651662342280891661195387e-1-.105407443275569012719560804925088338247540201354295085065975850000501815305576595458680767825827569902476797342942855084354052972171540796833743194048e0i
-.186013007590252800188401683514060848265190052022337006356556628320049582405464223311356793610880857235253857758076347081327276270782765753274558161307e-1-.559660124013575300456887317545378203081344426547474047221843345198165378044815052376814184010084061528456298993416288307862360337323757631487118631577e-1i
+.877982788904815148769006592739019471024888101683246959404816786325727654356013192790972674535525991374777182394838026567683355758231695582120435558679e-1-.318499509585591504835152135597596892780386864693714454330212812171369578890568892641434565295610891560166635831130928006492104474161148733178523708071e-1i
-.179553894935493774088003838951061701036883621940807306998278061056445945220206242764409047524300160257908174893892718269667544720107642314861550364514e-1+.165068956088479033704488783667120019228617917973237485410562514992758887605501217659258618607624255006985978542702329515547701321836284147632121740670e0i
+.718873567217436899017133990481477799285598516872402273093821594441067284832219917964010385181411572198653010227210188310924196697534792040385299540006e-1+.626741608317973300001881870418267317330632495949911311447778602878903607193939254110386212206484537840575441443225837637731397307127316940925206342527e-1i


==> solutions/sicfiducial.56.b.150.txt <==
+.164083069204013511389736267052760553036921562188463081787509181059456305554234223853722195776964634735655479264094614104266247464776012250696804990826e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.144343481556438472912695803011229259591671548819282555769791331506573179366089399940603980945085583229659024965186834358120926613191329490624555166399e-1+.574417160971882435247557148164176276743176227557244860287577907996650515453510602327789275711982203343633811465986953605552063046439398575861537693073e-1i
-.559792867826389376391587440905917048733216879156490859864263873429119818360988133944745104718891223888388777945062647428183633608956396071121399777462e-2+.325945494416156370767541248011263338774325594307739538001852578853822553128376182382745374213952475507092674848475914608099501127984326447317213075172e0i
+.535252800853888739771650275013470761180901163076154362907552489332274672710101653828798479115822027691426681880626542181060942602311830250909413278978e-1-.688254578024950999146680504569562940101271057032519218512379372721242492573328284838662458129768749497877955491107104736095753805111089758812077447345e-1i
+.674846066525323397607683080249679709939729968296472277541295521253304145962738723011657392205784139893022159282864377337617617335964888381862313812135e-1-.921164532036119878260884709317442439730196256443067392249791625355800335265616505903655920739413747908190419802382636120175621249778599746954691210966e-2i
+.792982634879435583743760011997681635812827206011158040125309874813848079476105065807424438071652615588128929579690086196413810722154263380630399909865e-1+.378585207537503911563761335909332230721620598722197258527509019707978610132593340499981879074595165905545722893996375298325127480565649775602668991090e-1i
+.162582600469474076029903177101419193885194366605139187838810818436318413408225400414731692102442841376541249308671914448145652841820059421531661623079e0-.334364144573064411263738178210619621598239664732197842886903169278666105229854926808074601279504121212444885116447883688436925697644011275347277488284e-1i
-.489871035853579573543151595037889400406621198833411954481923621217727607968595306808084674390997718885497222982253765710758138633481951240461188310021e-2+.112273953277076362480681249796033470067840922459213586127226996538130215908996920676222975626248412262063739230012687798117087483363543014578615197671e0i
+.597690647486408566895897089394569847886972078159400977866751431459438603564700169836062135311700147195147932813641537371682681624202178652329248085071e-1-.242731125194659601938661071870123020001722225105066058728266189394453085392193799016123250052836372296788870550249195670033760466623048358649100703641e-1i
+.215389173801761510945261195759597066051197868950871228478168899114959837486967338489774746588492607339087176299277901773378170722723412456536987923739e-1-.940328928578214601963746298452709928881968270837283071192200614509515092097323961567988515686821483345769381248163824623425017471301717312976211656514e-1i
+.440943144686028466139259382774292588760432355762164624172985509133616772753866025691524725573780716463569586118253789061298130817451318047617602873916e-1-.146833488641911941163506275749094872817986203684024606680786373643212308060509778500710581107404174740086223960056971540559448300364135373688059092842e-1i
+.560223481705583486210730007035380761909206479522079091687349707616344187140705963849720791637327701537359436809143107667174827799170657953717680744583e-1-.275816842067016338720074933771301692263736973206562565303279383255965313698911148516422426363780960292159448963807415927207320204244668950578072690390e-1i
+.936456410754799276410785584852094274013986433654867564231448597837331103239519737134535053392529315330895292417431084412896173432638599980673699573019e-1-.128983435457485455655489993976230343412171278054582602051775855199091817152561988054706920230017823382784936362869387009286336375569578740213879159221e0i
+.664070686889400502647340042861842067489640452223526931251866139331321719641967971516858160099197625100872751300035480723555628644658425378648874554196e-1+.751765560033913455752315574786652737743616822073220896949094474201622415043993337471857363738766555916204382489367109976437610574153923752546321643536e-1i
+.101374694326675973494188664821598354669981064022451756398017319283651221855270394025126646981127666155045892633879637046753740522767176099849973589595e-1-.824762107769582214841772183429821755853601153528398017776875916331525736134919841256781968254081602378028730782528687580453212747520136047066005221274e-1i
+.497828706945113115174488478759306551039825598632361932523037578368242890069995082433294898302113345756149000118737783999833551945436678203571993513926e-2+.143618068142633443240276046075485288698236228455620756966592071989601820665459407698489466273272502916391204361268898305780352334764646392298515868060e0i
-.755382423725513653517086887280007856882372769019387018555753623042112073520009679966070800445946785248856319899231229707807294451061027877521675437835e-1+.399270270410053779068192739478135585215952166488001449116758586054560588856824661140512649021836963042506081545607423100136337725841964621470086177188e-1i
+.141266926908407675813007385020295370784719701292850511612283003673852071320528981182210979432787844084607924874982070672861505983670483003614675495475e-1-.117126696102508937884829558274030200203041591503392330422142201724940333127027499669552559497339433142688283372788011980309177289602376557842367065010e0i
+.717597706341176677773274831404556840079167124442214277595799548165851764401856984162488460051171291673151945426069112907317372585276839735614123439673e-1+.142697274521015642820135590682337841307781434063634665225959788508710404667480012141122365939326198286352944839141261191850991674245890733513810741356e-1i
-.131880763649443665734413215458031547295034444716109800922342439266489598489768124135073536930520257886633273729474182762420989448137252562137911802945e0-.132362719242612313042616922369788694875910495496020847046526972224938683220287141015656756668788480128913949901605501975751595441676442987367603396088e0i
-.153423029229397755148065258647186054573461919987082893196884483007394022082057404907991104435061146108236454574394071432272478283202318651389936780568e0+.739191375951780676848910833926501741440348728316057111036823291050234139679645659940538292722425922126125793944834474073148387852711484468172500505244e-1i
-.260465039768734577312369591297250189421087799689402016649595543206349681775609618929507255467808054031685277936937124033237758302785832598146065811058e-1+.100775352511627796207304932240381949240567593633282823970267799852350405388599228742528276016057680152489272335691513422700528329494976125017661901987e0i
-.133778419479549522464895117576164000917589020800335225839764706438605226730021567900882091534097862968851403430705167725644261458590875509517541414459e0+.111584426804133134456559824784695715288909316218549889713802502872964852024170566271567516792107689658401680043182550299720608672225131802828357377936e0i
-.562885386931191836915389977853861144127477731475526731677422777043889309949356863723071775980386387998190561669559791113344438536689667893610715127644e-1-.115163103794205206485999317645902214473556522730331917040629192216565698252960394286901935144752799017354249083910742646271298239010875087833471840916e0i
+.656031619083007838146135253327829216980266678342435628295497314745425621015178264319785570716696090455340113120733506632441783938234990312198987847536e-1+.563981488894215110335290836859524492788147341601013643958326655063327212586534661186607859252691836281092559465310373260177648131908470506918838071295e-1i
-.649964011542480328196591958427183286553671768547379395837349974261640358814617765754782413073940078761671500720141394609082951732407072446533677922182e-1+.165040302175045221982925501614169693290170610536996262613767107600615625829413605036851293862418641009198390335663417422173951054235724208367199797081e0i
+.197208607766931972124049017826182374487182113193774664230138289298771283952536624975498234469760681862865970904107507266995764931538356319653804622881e0-.611850955324115934954338978735522457778959843316161789662543700267010123954720177165952965586281569731030805049132059297686419938888173916786207521200e-2i
-.158867228706108427277109139634742856807236854974379195127830161832854513429442168241012122751506724759339487074905665129093274176943722802057404334654e0-.188010333714108952016314123325525341505018286783528417283761448144175981398492409850011614942700306146996101691018882000105974460340917372928650526627e-1i
+.222908611304551021454014593487629355473906408025546605487007586577228191638061840968729056654282253575793419619121067847146627217820888399016093050618e0+.378738501284952808598337887316523030663441920838217418544143144663214427282493399944084980592452752544144743371356089815269423169640390864984648351879e-1i
-.644953381581356496483547564411508649045600555859992048565812021576606682865512233041331474537436897364742886255855189896346469931745674374743894553258e-1-.482357381143815713123184593339141262467166248879742417950105916368110591853739328133005468177479588965575541346741837076901892166357761652196113482732e-1i
+.137422053651484971379442164418487460104820086128766773007508102846842141222997468099630518068318886490192553079309740913925981010392793816986456383836e0+.753304509491085337293917052712708167659657361462785504031397405991181759382135849437485057404436899713802014203474230518692208973903941591609103607693e-1i
-.204314033897240980281111463029236462359403594570256741201521671414791583190866235855779694163814293511542779527898863497102564901367218852978979559715e0+.102453930125910859671173120380092763009953059675136632618508726009043157826864130547250917538551390447918937377553290031938005780270622679658029023945e0i
+.680630766538621714549314179201496947586417965401440676989766641340295293026034328209349541427316076377695429564888880908139420065396714610251655382380e-1+.154354899385482469120367410424807874088576215926946748017185204581690408970522932769819510790192746443086425915018515813369908738942129772208098716436e-1i
-.175328492977382534991643505489400738873344705999615596388754883821344246746243140424716628224079268105031696306844604991309754497420685721672802052632e-2-.322780701533751347429607557297845670305316970354742232244594089575772262041941072379993426964480089416471566569352457701461342273524890688739765257369e-1i
-.150057905178108142851487233493098810121879592261989171292137416872342813196482351363179777603718802321733782585331657320055549667811796668044262575736e-1+.568809498317995746456568379728958924762141211686362232151191867202631791312821221282417442155657788875980054049528409327802632016429250757820832318748e-1i
+.170103939070657977215728345973688777047918833091566856479713498601250480029771234612321440706403424435754427528156982036779773606438701770818049548514e0-.195864545405353292035246688285717262062790946968014267084104050867145848494078739790947204971210155444992386714960940794447428291201810208173861923424e-1i
+.197484102569169061414231318314959671317535606510083262544044509313330896165073936805315283743094697089479032385847028962345698421864098841874427840756e0+.632105266401008288184639426054272893243402474704505116033864333442049423514518135616373130740658679337137238444268623605279193396977665650996989485125e-1i
-.789908946749474199897166949923239377328967446555027279490845984735186651027251696070639409307451270487079069099782477399566441213272779276265623517525e-1-.170076944078449820143353244271217742148946490082529990352119865522225472976231269511150945797507309004469415894965602663821970873076220375351095444661e0i
+.749950809810088479452214786092441861143265695678250350906473428163389001712154907148651775667982994032996197472038298025806725767301585035280139007803e-1+.244835772746838211325097111909709406040453191243755534335347555355238858856142782800405870199120942637796245300673514328533529409462778570574354151297e-1i
+.114200285287873932585613713213358275943442038821218817536161503673759549433538744654754954449110370893230072897122625227486162620616342246663369816621e0-.669119473857957213509274381193738974099517866976912881811945187180257335102630900786487030649252630779145762119596982285796553446230591823005074713586e-1i
+.833982345871050442884596184272700002643049367873887649448080818382207739647011410067214258061350927953639844477938258743756744416640054875531675999026e-1+.796925161546575377905536477612937048681751913213012172076954058847305789004527560344514405516968585585351158154188842266093631887540113508703709821752e-1i
+.717920074412773862112237395696646738880109762503394313920611742784922177634253634593728649623820098417851977448769297301332844101043895375726817203652e-1-.188868187390996207683170064554215921402281247138020475627481076980544096983022411242592017970873872284190195237557787886573611439533364275994935568832e-1i
-.778835502729043258987668199575207801542595842603866694836612748818089473637024046025192219636276774152756996349255172884290843294339656331978494514206e-1-.714798190838170023450509829591060043470254847648240971106165483704915679352983015950642787137618656659298179109050873412578131532585441245497638670126e-1i
+.739099848731148491363129145157429479761719677137827553500966670383362299834858058722434624938008328118772320328186687644696921416566230820453827922154e-1-.129609666499005100834097965525065614798948097600275121461795264106843861153432329234599831405521629012481962963953039268934639965137637530255019919623e0i
+.182680199700226871571231461697392873223865909592074840047498261712119105523893774162363559797986453883184670206424903501512521898592015579904997988868e0+.321525821818386116552832573382046911873902602474996048542001884478181998658826024332236355694536162964867502576706893332911997381624657921779943471009e-1i
+.423485102532957553421276736050852053760125912245946613912905747363375926655998962169168831621265890257923355432550251475833017155668308475817944744311e-2-.109365398193000447205661753253166300183261525249795842201319972787627699625249500099855552478417765973639678331915846835743343643650226232078757164779e0i
-.261024664723585246357167823198121495201910863778767200114441236611617969045767925228963832780393540687741511044868353954140863914632639667624557045658e-1-.156121277345598496969369145333774237848589979988661641937534631489171111724030892003531669652746898437692773832088571393634571358422625622094152932323e0i
+.363006412999089199011866769426286046747881347045689665844071326042994227422681348055623823814384121445373943455237487520255268322640560500690781567815e-1+.115820746247704539512760749433319542305813596356707451338014672673610260289004862299536265169265436599465109134521048283310364692205325249671853020433e0i
-.350696317230510468680348729854886633926935704454497171271767358112860172732993579344405830852568807494336591830592729756438718848373249040041763220049e-1-.835428933915702535806249750965927851231341283577392060011805581049477694403123224648528083797940292123347526343644652312139180384375760472975605799174e-1i
-.480737063365669928955719550884312641802920810641252409455249996252825242051267381563275035840724333298601365031577288311833887641754786467808558123281e-2+.594975207657015564115494487014418806777833419173010252453021796870012888069891025005719798235111129249364713388153983272965267548254888806264496498593e-1i
-.128495064994439257661371537674030174999711110056736091552933466444294208433211126516725111732935931820250813743715448376977631381516331970844468006765e-1+.912624272425090074502696749191529342693991018766985744147773317458671131699132678825779479510694207662440079141944176875552682868695104179514783782598e-1i
-.114154193415078946113955153376073514677792071766719691473098032448102492105460171610205638532937195114679606925557513985243922986509195014283474804815e0+.199940013448807238021559288566469464221427483177729384632876006060748425206605597952766841264915642498925165462435032874934792606395077208595117695773e-1i
+.509121870589542205695799697309285388532149711777727634659749953986826297164666287423606727335165268634858677802897832760352281745108757037681958481934e-1+.553504240870686286016756826757376751405139111583074139843704920597885929274417499112958282131200952200272646846632451063136479321563687267526741110888e-1i
+.456795284657193524929708442442700450108429399448284717879207419572951325376803131796183262834803436502805401137746940307233660139141454639558422965411e-1+.200366959756067751702735885440674943368870346334960479200542649494015652475383457667072109067467345473377884378570313036442688059638119467486075449080e-1i
-.570095781795051609511062552770687280156491936928470375444816612981016307132270891575057372921431867853691638498658366630385677565187079823811347523021e-1-.317403414179044486339504526742458874352334385020169644590677343033269723889503965919404430463697208183029674861164272165178160641090219078320820552122e-1i
-.909868100298599888620032299390175323825369175313741886400409000673670389959143719103531662336821439776314760596486464252008871705626822486426097712232e-1-.349923973599765221269628194478771284948869030795706607027075771525755724381275203518190743407323363209385334267560484949607319145846626395583748605391e-1i


==> solutions/sicfiducial.56.c.150.txt <==
+.146852182631488061872851451719876160495760733659183999480617023961711371095321705874560207882631518895753825410145322525043332534852061588704400866007e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.420956179209235914886799521929280692864043318762675463566927141042252965968438166511571563837485660606812632277692751572425290155202474669896442983268e-3+.543194301396517798932271479717379669398954479276920447872821797839362844528978638420868027698466332044252312036001224092249978281680914254580395208289e-1i
+.359223220282793144316150593268076869279001304461261589210675209188891854223160769984892983139339055687501507926958673195611034375837672997840067029958e-1+.230247775735444666268015186336191247465445096845988702612802536358846366420459769653097240289285856437679882757220502995203170112562994379457551097289e-2i
-.273558555941248936782251869842165919722912430647058946477369683758867284217185950487309783897643150767558983910484157581976941540050269465076910902832e-1-.700690487521496465758152875845928972475554014001160470596387080106828719095808331294098787080281955957986458492110078063205433306320214751367804267801e-1i
+.934144551812554150216554341306179409448596005065700846237826100918488215714092143402807047887559913850319761882192666961889632594353397168598683511672e-1-.581677891292893855538445959846091457785644314894045696257859591088206655618713844462547270898331534364914966076255776640462829945926059801506658480734e-2i
+.763967286363363320216579189646503913213248136061363189333640132442982158927138011533107115957508364470620282474329984955069865230240696808539730468264e-1+.170532216536948277484502265570314403631508409519506742179958802516859413557102080406719874671254715828559171183372354325538963899206366670134926975874e0i
+.807026057580383885543208243533837528473759826627725037254189696896741742682501891544697152666867026160444400526163989779974666809408601128764606406966e-2-.980124078383292410097505529736889796407160621748344673170882713362367270518956226120908476512021880583534958785940750021133924977126487025394423425547e-3i
+.142428170371231193822472210678785088448942298459188555938823514917068713997980554675805592076583350391035230127026255756864805324504530730281825493787e0-.528445113586335478861093614197279274373078524032724377769082346945608557524033122773729587454958229355421695423573601272241086586833951398786163360110e-1i
-.105924371042173533646223457486013979156016789254032570768458049887770258428407629976493337192524394437440175424557333905477820717983813910337397364061e0+.152647163747359019588561899143555195229685475189480980142664994371501305620401197631502378884359587766805037771623206194567271686973646305723363406434e0i
-.126521513802676446369885249547647836678375624433786290698802581465113869808637783760682868039430638490935913311550205777727245641840266172815266562183e0-.547166563892749334661608748649245975609343928755676444046717337011707138518481559873683718241921480754578946432648368535775401987963724239527836616327e-1i
+.533549611124966235597061788630282068507703511701741034793151406502471009053880483862077401230143780659926442828764278945538865029098803773357339687395e-1-.801889422026144385705764978788294918528615538276593305383542813784573067162868645699821820906470680930034818505974912922903239817442611194347099554043e-1i
-.158764325416845873432898376197465144689323100042286307024247753213281679832359556323995664995375417939275978032361248800988356899656585664563161875187e0+.340011882129525008957892235503950082881507762065738981277926275494349432824502840567287998509626115593399006011683613662098799402329118847779735896357e-1i
+.421725072295327175447907546092117992489937744577407907824056109148875948249986143515320440355490762012751845038651199662359305401510141601216658618206e-1-.105084005172815951624124958569882986940896141124506000799618344710527993634472756966593622229104772600745556881133998208003362228506249539759001212461e0i
-.161227528690109301521120391324065437227684046427723677521133408977404913164852267318206226454621094175664463670670620797787372628067972632189194883762e0+.419192653880302075385380367321104206165081909213438641215450284652840663156330674725500063626141088501370528630892277817501906087481678318806081264759e-1i
+.153650309556232710548507424048713914789271820335027238069916766180051021036245986985916635898059588034203017915293584569309002029806277709937711273943e0+.345091378078230961139870911621018824885679054742567464199972889225862518855911682793012682698427512009320558981201621888656896607376843756903118570103e-1i
+.129259339394694794105160331787015845417023844179396522807329247421200244494103099021460999706497418272254355713462834908553844339755072562171510908667e-1+.302618285951369639759266824058510925526696935416426392797348420137650865411615977445214115858769458376641051835977667118395059633934210826919010442805e-1i
-.201124055501769809343697708771493604454130037994553733091568141320227852336630731795222668735642275799545778018335782793054036265387504541576873927549e-1+.366915933637648439704738589129408632131948019483118269781359513564560484395012134577607210906508838772598631492619699496600637035998676936968907368924e-1i
+.471499746616113316589046489407317159497851237445140790572299887522530162752738102518755937923897354907492549375091070618729168645337214140916244360985e-1-.693202841768768627265813647504412339511876278238852788500661775275173033752235233743174567642811632368724695390052242833440526259065287656231999971782e-1i
-.219113580181589656390152999320668068822834926697482273277902948359335794383908599353359724071416039567825652533527928652704755993916775072604984470231e-1-.217656984100982517681208844903903336637439493994411069788061325600837649640518421917843881352525819635805074217605309041969695377520409906489033407552e-1i
-.874225923334409200157400685112587061511972329536446134212413640433361625241359695424491873102067891979445884022039669884002803978918439553480655688056e-1+.742847856375445270667877761429549048986318726184673635005112089065990989699574237359058486795322269791509130267358015800531484252104555326048102146248e-1i
+.385649461660334417140545379287754422514160152247129133197812520439699173576813278560422129231248133096438846888321063390874714089766855921833657941497e-1-.875117508529468963626757803647937104663608843285371484304765038735927955823752267648521032460372598140407148184911560963161614747762651177645546670910e-1i
-.115195611394950899875671695698649873240932206707877038597946420198650780107066828928380123098790113570675524289771654025334749531070463140457898455613e0-.906564528963232552540614944657304701526813864458416384512604340694040172526754686507018812876093330282647859487304972571840296379938134197326830078380e-1i
+.231092472101776295582333045719463190133201106494937854928361347002849411562949706471588291777948794400843912432876120081434969410648424053118778022230e0-.134255926969952831284184148074933778473293500089895911090129093573783522221671716861233750105308668973855816143517987287848086969518085063555544943221e0i
-.400585042069121664568408637001837093072683044283530702137700988976492119847911824500600513095944832271264765924238954346553824162975445803014559628338e-1+.916356772717056483032425365506494841074310788785944726029380627840212147323317203487909608918434272887894477442925839040935542415459301140955642269097e-1i
-.112073239638549892583541575139111408787245893187012682486642865877343074406147382338432525162221874028251268759428809582659126006737214350049785832687e-1+.126747008406296254721824393280656174242227343176009450411846836181482801367788239310210518661337778712232871915717964963297503138045717026075596878350e0i
+.821243155121252901227984928662070953071430838925424615625461331478578811917867215358693100372278830549596706568765257314771611686741034378221847777209e-1+.819916372230355113503259152226676845924113572059227505540067897200007215306231958789050031769991303453790342238227551285422264414192742298633537825349e-1i
+.228380467774332633098558421375841251735082705853875008581390895060262248526600609420726038938923928218177565861636859954986290712400596834410799152888e-1+.227007898595008667584641993267531272797057276899124062063605554561072243123898426788504489994596741298091740402057533256030411742829973095695186606295e-1i
+.182714935295972841809435043291571042319971665487758881557388286991006533503505355844991869851398154600590222632078753960735200133613697921433529386370e-1-.667737598279135473706008718507714606854524394379629171114294309564744278562411458269329392008238069736943105104997768125152109050621731919271846086587e-1i
+.120882376434376732686857076599094489371765193253556741584256328858451129476594779520566039693910576893532578384982488629342826837437396895316792962472e0-.138090208085127243498239402588451358304544668881288086515846847659441894449708387087318544684841263272562260925962167138072712466726170470617135173128e0i
+.904059886324163746398934439504757692090310252350908235305491840249815934855776586182947208347750135922503731013731753945554148895041329784449288949655e-1+.110151698429534005864039393634054071918740466321050461088436250328137367537810923762993450547798140662009201556821288950556581527100587658655146981573e0i
-.741212837058656646603588469382616076438544697927531273246510814053059235865352229988227370032649595826563654917725848108188273256177617921716173333079e-1-.160659943227778540845186497381493397478033040031277669506091936138839046141995306040730253830616611401023607374876610345139476178918787850231709228943e0i
-.426640384113597983730715915227562996659657308892352994156415673612117501185721247238932694326306303863550836513539021448091884995917391033895303835083e-1+.268785767240114131595407944300837630557091714271757833656115234213039031258625815216451920001667776457044444027839960288222773625416421267674617416326e-1i
+.131148528116272089338387354495796467540005305826020281570991000545455848660889898658050170782439027983635620278973661918627807790155828670361506619914e0-.111158611546190016138120232383318087900558493944455192835784718807211759320303258579955993287080520180581217924579766205880769760729885448304368430117e-2i
+.874716271863127245192358662410758934359785132995014250348534899175658762193466273410522410864050340864377494850455892620839604973345375956517405624018e-1+.827074771195657852481967416455642588888853374242548688775878340813595078797400955409902368214798085982502757631826362116830427171787373953757326148162e-1i
-.133302650466449245977959696222253613056487749285227519177303963472943079675768274572837497929591925715455800811196759659240106028957261210791157774055e0+.470278883840490771313352063934292694883766870705790612462869688708503645845203886212057359401273567168466562014611546673379156367124799237185836590359e-1i
+.107369044843309096549053228861744506048341762243232241122949057226478817771681972800359783681169860456538631826224246878707153001937408224104401644205e0-.154528227961213242873539563325376036604434260950606568373657628793633452703064754502483960604488029769571713263728049983685754597030546911308186838736e0i
+.362746165517228645150299334380327250867496679347488720654835573408671757495675390669737384619813882659472452113476842635362989373475871238734225259752e-1+.590295398522935806785938414262330954946821426421480749822856528642001816574863947899459457090870599809228980211368669900855129637229888229332338342900e-3i
+.489598845973520532902251178802225818562901849618013431145503724946514740024728258410033264676622083716886411955238332795428956544503184733244613037494e-1+.168238157159857762694015455629234684071877402341964589567600066148796022436458457564013516520468810678419172060533967782519179294169625812544253718639e0i
-.610308823896476439932038159682855295179738848190646107359175296724006609281309648575358130064174472452500977680632460070619792341001480881284728501846e-1+.193610541324146671142013041543223446015903022769620270106780379959447551670034922235476918097728506384086023781412338424647497912871172637300814509536e-1i
+.108233124799541006076252854467700503977714961623041157524939288208703426852792539845090138923328749173349072050502419067191358733345108725942812129456e0+.100069587892194682465556448383465873425153129193101344188029023123325191111769538370428192668110140099632573344625398388121292931290837161530222166184e0i
+.264637417526742552855010084175800460634790505294727604879489639024344195723172799589129983964403530864839124954901121145233972980518710417346248622790e0+.162455376921391716492937197663256449072196130261295865371685988689460507895719052849000518469695267557688544926651286569934416510236156838254934463867e0i
+.499583971574663581751232691723657383796398086627645869816825558373614057456729112274861842280859219076116442085348424751720387156419492326338641683245e-1-.164194101784881916974751796383319033154326591975949617851965409118386359987869651459576428460872966299931398053452471372384916342686574110496154639777e0i
+.120739475539140576539257904435874994824486556114700249145122697396800194736063155256683666183356058348962028846337674563703271274461564381578143669067e0-.905240547350853892487754557649385163804138270537346486003901869809667770027748115583477854529206009198099424013978062368637000001758774940343198485257e-1i
+.170914025086565441201510017720273796092787479812089263359055516714929814409786180115465370953936172449705143738745114502209992000128052597311576625994e-2-.128518647765120211972693694772361199127299659364593130989594013480846242975723807109210082351416981276684748924274548103930849274799624927162480936418e-2i
-.150372413277923096352332098970594670070666772486095000308205915272961967901029671173053239552637172679503627202924408722728321968733266969564171610313e0+.190207657603845885439556652163709918786047557804176240970025143584266993165949588772709752472597409497356842634786518570616292904197937841366371470358e0i
-.277781819586164904785065154334258503892836425330048213163291927224387299950231177287587445316589898023046491646897625025046153273770245173838352291792e-1+.613636260272633427074466523384888864635081805512783732519477646518845770366042839621408854203728622895823077115069345456201094571286666849408145778966e-1i
+.752078093392595476173987961012495381362910675803009829751728910400227630653477998353186399237212095952180901214646162251546934801481584881688000161377e-1-.790163753644546845406326374218995249991184396341687743392902884224956214542048338286106351874635515117203389531885093048320437766695974821504690661371e-1i
-.750277335078098241851440145329330275275769713296825133350588761681541825860473020425092083091254016310822978126345125691444666821933394306240575171420e-1+.863693349575540319574248681091059807908789076388951798049218255875905468426786598778768378480248360337354088698796927451496129349258033199740417966040e-1i
-.120136260190157426262343539418818356603040244638427771948603565914706493524748766562474564014215282029015407646042482121202420203664869974854149688430e0+.427948236325766192976465509943085622698975876998787449358342048687439448311554572927965787989903028848152583952757264494989386365963785367557812081144e-1i
+.789745048387429887700014455984815841507607012757495246589329736184690889099386906653071257625937151976490842703777416526607602370023394220252919826397e-1+.612032551823176824170245453370894155959525163691598816034799272831347074115597817779730918676395628001580881762303170054513421147111847287818062729005e-1i
+.856780801593205304643346938927842498058904142751107498664907141779493878574788366473143937063344087894754674845303169686047470218717320376078889698014e-1-.111480941170956270133787566965251247731087778537028506923377881585530387851118438435364770023060751038808617135335104471519335001040272576144659993175e0i
-.488707248933805509269264938604511378606777431435319841477802204875381459766707616845507394420162905323512978549732608254605969624268571761949697256439e-1+.110346643784050389737019386562338552918786560871014294547772702906223132515222522413539491684164533706084739446407936001602216721682281820037666493930e-1i
+.528504282465061251543822015288229620584499485469583364030363237495734430254847444087498006471006647615476724840152471160045524552734010523825855176045e-1+.285463582624801830404830028646175831836579332195869839879713307539646759631919996108004406173447386863369723798443029243076379209464412835827140697802e-1i
-.151301453325967630485787580390316754176835458002726774388460235588398583265133232487426322991009205332279735448339807337056714390346758044562873984100e0+.504565926365427968470551092226554886137946288861890417044791750236342222558592189076430059133854891433726445362154613503974842430192860925308192152780e-1i
+.861324662990616482886648510373343905850352700985087208517052804210086321000588574545594998685314200992088972665682124039075097106665445036161870211967e-1-.898984689585585631407391116040789822522809618677287210545557181585163745273499940688448663549727826889269331056087244567417972410525554196200686877501e-1i
+.703615753989296422668602869385222663677797256326726147869507392499127760764104920168042191776104650371935265747279365633330201193900061065471642645941e-1-.888007027592331197599422563121817691319615412420903243321068692002028513756502769787712364155926349140300045488389032976282562663889994590459573259267e-1i


==> solutions/sicfiducial.56.d.150.txt <==
-.886469431582375518513462480742126500873770249551426433548096776460295142506217024053634821369828930861502417731754979005809312254662556763033296195677e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.495512425120181176574217756412284560010326117233022530116736769430875742853984166650566342512804440181948040874395943183753717776770581221106029198592e-1+.407052361149127592596570106141001347300297810335525779042974115255526133797654391693103047982607276521373735331673084400862573152473164549751783089351e-1i
+.317717537075224864358372112251746574314475640132472047930612202558584071903369108898774523761405077217299632395424222660868865964279712106313004766203e-2+.276900835706146529815284881542496662711869139200385209713523115180811723592257319217019163561121171411895929681588616551494462894548733696477120632164e-1i
+.105934328142904668820754592086151719729736669284268094093171945432406135201079103069482595273235023127390961922746648181652260828041603028068272717849e0+.831182599195980210211891647917029156721526172570892358706573206724976581886921837759835340786594108404306803691013050764542941102955479217974957489042e-1i
-.487103051286945665811799496234137405409919377687154523843484008944751216967539285463793747134040473584676870584447463668145197869915928081651990935746e-1+.124297478390443067136779754963732317928963003657377911021018215600900402750515268909910367476912672317630901112349373721472214261331747912376502673319e0i
+.308671384020623896618914441875930537607940349129067346799835139158348811552117663303607216347644153040914321072099677253574318981746245538813885855022e-1+.108978885787499845124323930181358825860181972738306840771363511300940898750668081189647865794336335412947568306962424745560027501365219527672299572128e0i
+.526663097236598575269998432226103964994869839024753243833630124873373610203381383952838407606992860345623105156889846992605380795650615651127952671701e-1-.783348009608261979551879696258165097505547175868025074323530357636637984481891554910419622249757435499462633969156944108338832250135597681193544011212e-1i
-.184713836587214267842072704690202253567611518946086243244046184264542142348018009350267053088090721779482734569219251451890148587697072678597561415435e0+.143801703704848973930242172087377657698636950064280925774554799870733219780196621087409251116679994720512231628674916637920995926449529360690174534315e0i
-.786355696178008209844877160081071062953138496227649660566666011987876720393805469072679728548070920876775280388337437619132932190543347528044256619706e-1-.161830466125767598088620080676675293745777844491270757524828076329914970314590751256434230034699602217235119643126017485760022957443866169319750410452e0i
-.199437534842325554861127608265217422832392762614012981839698243265805607304106318560598705809054440198442473990966167506932855526482479201036124631854e-1+.843018128994195902984291491482181160698258506482335272739899590798730074940169218117126076067186257385422737589101331641071235517001974513898889735057e-1i
-.172574143207851360903473777977070670864540033948508653658108893807120460110569915389631255528320161327990757389201673750070305838366770274592669169176e0-.115228290276160793826856452743071307986933004659570576890344172426238537332706341007679927211327795050440951990540309916046106917980275937282001472754e0i
+.888982440383584818520910972834099091850898108007270751616152112714616980371861883266601846370345080212571662282942309591663526999762052946890051026767e-1-.766939264124594486515578979205289723492267992718849392586201636558882297723553462568696418518307820165363736349601724153606436083601000916397053248487e-1i
-.888095179197572705328954470613891350851689074218442229021544552036272545119912941589629788991144355772107539964916751610489931418447108518890445850111e-2+.851996703410326925293198631482824443773940090992479987884162876727750513160540750404334108915430782551109606361475237671591235373197726788288145370795e-1i
-.816001858719076976433286243937094972807360946842915698023099436603067755943692916783487654167857991581230650491270467048126255100053545806023934130809e-1+.607576565220282882506703515695463717748076560606015527935621378221687648531659578457458051076410229962516759661277249172449682289391157329994068653215e-1i
+.904563481043148475628462930413165045691016567003739019207634548808601528046459912130644485221494939732699473345521946872105579559473935252953440203167e-1-.451095763339580979521262208675810361705041649682096977248852934991101699407632015826724325061088132441222987416208446065570849824761052712396541239327e-2i
+.523277511132932286190054733120294504154397864324373413799923171847666009904441086500508721529353053150988125178896683583258674731858411836088806695223e-2-.671742089331755107361417026203536836274429086852956506263274850559549751643077251819997207152946139246899677806856271836510789463562793897368539301069e-1i
+.314049276079485267714111741486229619573389651457189024647276663373743096878480910238357952898007200853052278564537187904087212777148897651229808974456e-2+.558020773096890544513786060172118835288249698868888041026360566802277615186538521232838309736988782660196847583154653609948540655411698820103432039133e-1i
+.629665233045119898954201377789518513863914838286437251444384110107470941802601346541640817058544795852833248122710989154279412788998832436050339592278e-1-.148464046269299897362744487319918558849211544352100102710248927111924141645195681167926140855812240224276966534382030227776553760286105292946130050044e0i
-.910946260799279143503619580181750118914954983879282142857947969645204393503367707530454980033019395424763045321923387900573438823486481383624990223836e-1+.158214864507713241710765718728895586291571011144689400182507222030043536080602870726251073763401141854079506789911179844247587009374990606780078791006e0i
-.535819454610879300115699074040508424780000274821311457791470504647412509149717138256079996002646630260009034925707057895455539171308617690870817752915e-1+.174926952529187846588158402273149054325174905947703766154874375637345545382675089865310186534630952650124447568048803409208441458833166203810180028766e-1i
-.561545177289274518006232943756571635177850277753691506206836664357227359138276069604993457040490927394477970545636353532032727734138883405043984080208e-1+.353208379681896339210643828386928729725449822088851812002821822753224673026994719840326951501035763236790475201203648217132802394641333192565714220955e-1i
-.311692158260799934285943185922353310344480460888010484281864914022938661692610252987691915066096508348000460761713532980176828839982648731520997414194e-1-.350540927809227665641553963024405271800134897476543683728938952104147901196885744911827278162716162699106244311250827952977991947653232574451330991436e-1i
-.775723406448298273834041488248164028106764949676612263252381260775692921210314245810254855341755647258128628832349067119597075925960923016918582186471e-1-.645505648887276981092276672242519484872765726208357526204099860704668879553451035923161129998917090055321235797106355833092223730091630842885792743915e-1i
+.265359865397929096605378068456875989558056006520459091704836041125738394476296185559796714856509975319190422053529862185497319207136537018224862215176e-1-.175004743641023299140892494891854539125480444014140570278789485947537869994861506910733924515664224259840431238376733401086074634894456786960792009815e-1i
-.820348286351745093360065660191839751953933607651456988860275037028736579845449914747964065835396412652448759392358324672421751540762905354809462554548e-1+.286716738157493312904905957372368246375959798215806505413526185868358862877028565670884272561757300975921574587590682816996724754861712096642480004654e-2i
-.166927087702735580809384190122695129920219616907162090802737727604622282673213970108714094020960342282861206120916526185297613562095156405584679689225e0+.269816009874357630172760523280173853500676657315393197214605366331130537160842845319768744593389132694420949193862413359776432590869768755110090175214e0i
-.134533639513238519932454133989638158244071305789583031533746048380495645394804651339474401816519559865817451993802056681082226576308486891722471986605e0-.620276424099065436235144796491595065144022010262052340640810586898441868182046816127116445884374500952310789483831390368803232238066504301434388400794e-1i
+.109526435994037214374293093273436622137352506788600503720598759601011380407707227426769334659332243356450822240028787813375480873601809338694557753614e0+.123508008003658563598875638161393567657647381001586344626297418543228730958598491205804302253080331290104433371033199374290813227394625558456180482120e0i
-.397910344644982627372183939940025146765692025199609404605710197174376938603578623149554979873074771098617597080899518973679754252222523708230788818849e-1-.966180895339837420316955541410489931835714093628336226514667006112804267956227196834992124795993667935364606876593356781187751851946736481978716411047e-1i
+.988339185015067928395233228961859222154959656527865278238166966748769131363218215438436260492503654126953550516859921335196412898324665872829026105790e-1-.423845009380506593348161386984710748307850036818868049928758687926451857568198691430746066057022762960563167529185033720597198609274986969922643474600e-1i
+.360332415444381853769484747215917015430010587644410859514992061300293838387709595100582303381036745347206568650548344271744704246017215685179023163655e-1-.191621090507532847733540581812516676629514191640347952609958495842304192344799599197543192755257765235123832077558281017262615003902291921099389970494e0i
+.442171174164860088489770530122013908148762955952972950803337797804369626838924907139127256440175282206444545385444018049969199611731672206698025928356e-1+.200752736416007917782116606668855692749153650977310658394396520749622729004101108463846235332964832842746008988294769953903374924606899145184093082039e0i
-.172039088748688561565369051390626397679443760718186686104017319177975342230678923485648401380167165918631800242654342532615610813330574529835971240802e-1-.401701823462825126023251898815717338324340836992259994576703701201191360078350170950545003379065296343884044006723183744545882315874457175521185089533e-1i
-.118868643851343741741211195700131526292612119215927203447156959202933717687110315024502957487726186685660151562800012006660503931104143858848041279702e-1-.120533718836172242905812714110628430327801702924472678749042260341383297874434567358295942233988371572712196947501189224160174064943260338056208358431e0i
-.966884521173661740756613718316647990437342463972585487535497347225669305472254313733794509610426107321618026953573526204043792533151639959450800806462e-2-.141842302658629060350486477969111005349214561313420567777681924449214740522497004170262599961550145168485235806725731479609753154229289163024641208038e0i
+.176172573375707175270913190584554357593267671988606342988275741765758856686906136660652782826358059772444086871462795040242585222240581828724654834203e-1+.152364040729187126803038636247122642888133135151124732749521553927175756292913655021691262337539440212066439645062337506591828759666312314024250076780e0i
-.973680366944472226286243000280763424586139126487184680833082790484493792555682374154226649637939787501702831052919514602075618120096139049391792893292e-1+.742383379663646840482424576280234835670526556935849159760151913268604393842787096979707308725501556994907327060468750711330730329626720795133638760883e-1i
-.283725293649112418784302047892456519619495639207096012912293458482844366666504917177680690617125298229128754955253732394398549496264613714287856443724e-1-.228315049346591041449210220791180722661242928122562615512634723314539649493415427519372368538180090357304481123690609096107613467004875739128692204537e0i
+.973233672783000787012885451562998575921922956941446985278534386397978853273972940883442171888106974317632577238718863890960989699560024585496005756305e-1+.489743145979528788992376877555729667870513910816491405129755582797698898963696744442744829623160855529298040579464436652831667410994259933307492396437e-2i
-.561203394303330751111868338653507367087688413563254532325160177012010061517728655963664599140102107518508904380832063288602205230864939517070779166417e-1-.181273346284905047182469538644465551831069082886788469379775915915927185732582910320935392899413452451477998446194835828474726095440516968661827434379e0i
-.117176136582841936307719666135957005610228457239707711346311165849902575183728465259054659314907663063306702826279721035171968064203317543393584577397e0-.938026218434921247486514443627849455159967510739259390331141185447431746824268242195648259595528865024123678447811179791218985707020915984212038501406e-2i
-.301925990882977032686667144018379377356128334786550773618444471775989867272235419058321763398996738160618857133156849509046669718156238033151662340713e-1+.185138526041226567827571324096763620732436224745550090757635180911583141265860710871287141690852209740261478886898298898448836163981519649823714896636e0i
+.812846015297729555518100218810468107197647201390002988491287721890337410054405908506669778689795460069327422989201152227984834009282465269514297358822e-1+.913833593352045891076394202838451600009524683191409928472687441971430954831804035178968439793943631058316613915437773915402281371285933468464047581074e-1i
+.379109834953057569508290966875021327774124438079802776443681835025923563565153891319176036752973579121164863159397903905724723675177060279110679454934e-2-.297212035966133851722006986329757361985519675081136371122047225552841011925224155733386847214190899464976086565860237643802051357816808170681821012123e-2i
+.493371251394834218617736884876140212730577724244043819371339584571128419754410985313075312189574248721125771965165313822042627294908536337677079887029e-1-.999824251115647689375628305539422024308257260259122813864178831750537106624806645976453997156507827944681210529901882594646396163520286814884188130104e-1i
+.619552358386946565756422201350452464463166775421975301804276108508342191836056333475169701753187938766055665519696307986592176358082552971445113416356e-1-.423158456127171150725225418266185215285615983946782909326664475080455470773635234880942384609763676997259829101370819594720278854248034781760609224663e-1i
-.116029970524274286645111923302734063226022262054490723758909879915044336149326981068903510243926827030565243055779512566664530409174828139023386687772e-1-.169526589791354311442989016510495519351164166564907330061398685133147762937312472838630726210386045357591777424517490872586777327287770742752571576070e0i
-.117276479574357231141860326973321939116314489673712724155074300325764328017014421117276237331700369039833285172825563391977075447811990889608752403219e0-.302855382317071879634675303738099825874078222178522768445514838924433512887303988712933372465137233570315552844312267747830657769454548312214380470436e-1i
+.672689505953134303524319166202852298040204952790301991343048968717795330101971685085294654872277145795482410977771182556957373983517056303841820509226e-1+.791941177708443117613357274573459258597040568830143331852260939891228200747281107159439427724803961559355875015688797032807981930767024503692346754434e-1i
+.277806982478245730993308325458344725951656365766565864560050877031974960867461748540538854281113060344490250853847600126203213681578650675005012008084e-1-.367587030502500291568895683870692188165956585389570164817498430109665134762961995605568688684549533476057527917180540969281277136026467660369283205905e-1i
+.196949657997487283180431347621466793378540351640884667767277038042038852081268369393670689493858696042827375700069166649789923590585585209716798008836e0-.207313593219364225441851303338398399722734011280485438104462411304036335647770043171375723528128127878472031121821565740932925544759589513608449628868e-1i
-.642435792526866492021251963001686705529130141024527247537742723486815243979354433856895079408800036620219674049692674122526042147101169738355923074932e-1+.480701610209846883547850629822936277508232272333983719547661051593566114274956424813007265028423696515497241184287123994688532942654657586964242442741e-1i
+.893972599874648960714854130473061611661557685000429198496882606503192223704858329733971697281259873184374039564553072449474089448825905243451638283396e-1-.174397104135844020084646826715590038450112951052422360997892675325091631998076985845642097696872454375608162574720826830137788720917402840489017604261e-1i
-.339255013609477456012313377655162632146893297062984164309975606731612222640804952747398641212518858106939665312738681869018045095384955668052107534643e-1-.113779567421985391694652049410166199465528507469314866364414642341917667218447494705408291049865773748368245903652364653803467297276511211724076745262e0i
-.601542090163418252425263550091777642807149371903121378077527787183337842550700911634264113535722795571264809582828243834642845878220394513898518780677e-2+.611148317995417848709223135194151110964476042905398254006185454500104962721138586373346994104094124292918331615116402845661040824837749144741930452948e-1i
-.123893460321218212064265313720727551927609605994205722225976568745232288932066155042959620100149731279497631737380715612789062960879875971915015933442e0-.734196781479508166494824863500825333345054723902235418196810864805994885449202071631957166128990460679727270726040489070049885357733084244812519898250e-1i


==> solutions/sicfiducial.56.e.150.txt <==
-.130818045065080652759729446752907757787859694703936343745902632870886720815681119125639858084777707855211626742666248870704491134822947033053912845854e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.592032730278405335530273355964933918918568596254403135466303831044064395317403106124179198347078910463420071197022546334700226053486938290386283338952e-1-.840486463738505373029572547486693755664460525070237025207205058957092656212251230135804820333089719331928438217420250765764502230520828529523047397455e-1i
+.133576330869050777634174283783441640413313956734797845296616667588783493691521438919926783232067289946346634710532288921459990839197226067214030658923e0-.151226412037397557064357618317313639337761850851378812189397752154001109721847152347482193624418330555793864296386533440002954259108782041392849279845e0i
-.126473929102562041473618363829520093402640314074292005522233416274322849255489677508680204254611252096640900235799604974031506402131314067360486667499e-1+.155878130249046926832463975722012219457778173824450324859883584018165742331555279664503808237567941931187321899233739648965533678874452625062471615452e-1i
-.107267592866356942807301734648879278426083941697339854191237295913620968825782246420951900228712621410550451965534490706559050953141864571933842565271e0-.457872706157393645721239257295815992951413684308876577841941370215743443787062954143018749508225378423456447147132795920102943357915691854831688975018e-1i
-.929986378234604673978875566334024443909527810246248563756798120063785456717582386026961612320471582073132936626632272250732940971892325652747459561361e-1-.560817432180143169779328515967885231341682815126290963332727308604901299592566367493890504775559363409402373766390769061544509722226718317254510311877e-1i
-.800569789126252046554229794837194920604116048061431670233606440061579420690101430399250286572038350641606258494163616468396141040050846818782989630838e-1+.239059164779026787484019848607530689700647945831611490280382408406740805523934194275307945530181308265285038723374542070271167412883745176305981203526e0i
-.355776682747612782811704976954429939763695914965762388641696644091520006424622354588615865065205860886667956077114990081747426454066223853642064440113e-1+.204046711781898906429564104942051283184922642111187049599106283251167436547631553030536711630532487029705729389721280405227199669162266435405666380049e-1i
-.322088459893833298309920684407195511112161003207885022398101002012506705699694781317950582299059110223906798367640021757407345567435522473794539163016e-2-.171640390591991192857024611612802683604715605794388674422678483496589827358103072899289806051755907738493946591513806004770885833922898548003935437646e0i
+.253910506198537725198354408694337512675830787336356163699321793239351458463743397640162117194937691410351820417013089556368452555867784942956352589113e-1+.794896648746256902454059442781266616498854147382142979967691179161597221739803769110673108039413030414398032523033939926119368473374354559321147313690e-1i
-.404253607400498919253064882533688184856475204184658028288304406997172462136676350661060825507934106039483090899063390807254061178109289943627161084428e-1+.822872016115510959763561174462507911450969276701654524563537144498558429707778416425204426251865218044268594646352061145494095255792787421376736041367e-1i
+.192572816374842210791116380324648391534073165826997500749786522620133494386710116766908507195019267888520883100415836959785125597133205901805021130361e-2-.133594960210309915508815852874221036186258694595828315970619116934367053624727029751571983855274495565818040148469197596130942273083529838820846447023e0i
-.755713398518679777480110863647084161821639924515962653171652141137503248896061138047095426231143904926236382378069513916300877659291404428343126776839e-1+.306498159555075192382448772885035111947210803576836018031109512414523033062276752714754545779265153802145789274047833890252191793927880688722246257692e-2i
-.103983322570055307049126386579253034347452721102273370731698979316374378697124678549912057030650179790253839815317691180751037764239395288729313340781e0-.652557322145649403357527179903374245337978288630075917120229500684643659347613783850753883477046276454590180993482185943389557761630483351296775142328e-1i
-.224667895525501382767670481416003121365377653090413489387116427221287928619540408335149466508970384816476326564713197194348598180476450596952605091837e0-.548403009767950642661397286245597283308133219116401468902397617016734299449620791047819050730710810392949244430118831541861915885054235098599814649524e-2i
+.116857158389837167014672354221322051751853572697046078549169562736572700164582441884689134341217484448051403312126910477596584833405405364280234783959e0-.513242255967086346856409475684101182632259606958227018278054278290442532858436740524454002739364969695063580024940970027170506545147313412729232443678e-1i
+.273527047791070594968672509259261816892566376989867300668362811111514900713526817730776857875111965253116149003695475810964828375105653703057750055778e-2+.923408533113047701821417641440357939381346651989745431095907126835136966379820748525566749910534139557429489045223114751803288285399493368922457729362e-1i
+.860350851550153847396076166035926820350272954402477612637707749858637328165182281832701754583863523996335018710986625308074199254563124596868668015973e-2+.373490834522447618726441073430352458211487420448630987167707547746861630826007327892104146260977422544090014348977618747840207769672445464163598281404e-1i
-.478752236724756839244534812388425414335149716757175778725397930288767856371825416509533911714245509379027645073306138495831457943141574061728147903355e-1+.754264432711933916011429646617003506598127151854979931305726818685365705230436667408159585029826226344672159851434910886936915475793186577291924069169e-1i
+.105897788080445260585326949730023697811379278690004942149283371289569620234032594537068150526328026662405215599829649649939870529600531253017572963766e0+.223625825263780598811571272719547861995348906102696154485088570882918464434567432300698211688279633853778731906946425138654714235458853390579280706210e-1i
+.193580721287499632075661788188048067436207395269252757165547348660785007466545244489003591891669376454150405673767435344202249971251318420818760723974e0+.545991220052252569434171127972997400266810810620006475120052216662354854952967372590377008603363584242829238849899421036311621492562624636900400523320e-1i
+.251716996565036364711508191932715114993801885068949023707726226007757131954610666610302513112210257183991717824149563017270037554708748608234443557471e-1+.575871829939712762082052019837367697625964411047303962629170672150147023412899240769738125108992157932314134018860786353728681212735554274651979582060e-3i
+.630932810463779822875788378945034583029701364517927990453338040534159132384004092890186421577543114434608970622113086457646528882961536113147787590109e-1-.934860215542147011606365035622623610759130511409365169025100915812761015943998403572224936811446260664269881385819662778221631718966978263441741006892e-1i
-.613586831087861156265415937434080638083357543108708325065440545688119315820341790023129768404633284736539733346921648033355884169181788108257973646458e-1+.119163486040157425829127302619475763555769276580423676482967108608068184070557552179934610418539345784101809100816694257045922770524334997529397472825e0i
+.954231893493722441329111718556746476475735523424312735759822881086960824381801165704107654864944657292169927533352513233734326594312145252228449223682e-1-.174929737775745891098681344807882196793902270617186260966670954775074910260576480480980227557402968539448804707607138990501175181201153649423813440340e-1i
-.174927028717476224125798420381449208103979302048852871792158043499414067700557690834885198706824402909499102465309905883136912074032676748724180668761e0-.141660542423850672318195949810495180700673058650702912497286481444827484655252751139618447184329326482041672900399097387328317970447610532384133237818e0i
+.125695045239836470620473862693226036897156240701194562717760201993706898578519164175290834671708566470321524434065666314013892813931813258137973978944e0-.782377585712023863495040976491052674762977814902402194072934208981728147371414730603387993080191306894672134043345404564900931113928838560896896316737e-2i
-.583324616416393293499880241821257542094498507705006752229708344410012421815144471407346621737314120473988324176970910723796030548638912364090353593317e-1+.141312086811785539761384709854034963147647507923887083884650830634441756440270398033671735111046552123648071731306367885080096215374845411592642652574e0i
+.102109475866851687241656121267098674030220124078055704670257499989480737771916820924062889716803956568240095452580528232184227062399723925568876055748e0-.581837348142191573884073423203480111186041973350990992475109392587754997936616562607360500667918343863226422561312361302299998990106260739384432579319e-1i
-.188392894594378739052294476809361873972284101292801675662216526792714961275142748876922299677819167430914441542427227119465429559817093655557244547088e0+.477657048980911411007590589610372049443753210483930883405197687018840995951581600258871154409515461844063066460274614782375876559081040279989042070766e-1i
+.156065737435657132414212411593341667911883372987412071096596765887143026869740259196901103393502229051122821232295596313585784309932950825047358898945e0-.148919558760635252052890229896172930368011207358211645012333125398189452901136823844951711788519087811954172762269032814604732103116196264818854865226e0i
-.617402342600283905651471146760064700200661031653655026735853532428540100772147667493913015134779340364343902056050966876236895021391236015206515051720e-1+.558328552114940168898514638862673491347666123509175633743565395201906974212895718575265303447513240920504378876687767233447454581199148915748481414958e-1i
+.299884631448853658847563037225944479985731208570473004807163496491252589304752952062832888548470508563016418355702953708868119890413588677829653081863e-1-.131104774320749973335336713335846284162984634443613159278467388795929616084352555209803295646848036350066087074764071303425006370201776517491199114097e0i
-.100233755372819007138375882137940599924820854776914451059544073984365578996172827670507519451836349988207405074795187022892009706314629591484761032205e0-.164202947637748979787655957176761030905799891795122104227913021931931291233573587705179982681855595171486839945474413921115826580740975182160586348867e0i
-.986083581672860530935150252807923125285978319105061050933464956596435928393531650224768459107922165185289053841380881561618374846443315661594343066210e-1+.688282117168505074181469061767660188547692947528569148642390044592189425212255222103255945463419462715214759843075302986516924672495854977545752730730e-1i
+.525067335064872835725181292875075461677314214021752283246488664354852368688113264574348406700534286425328836823301290030727724028641161588741409575157e-1+.984300911605841291510574015940802086719858665905873416382824926974570113994098641375531955412897884661448141650081871779519931928973283203940176969772e-2i
-.213496115556875320713740840433267815822990001499267119817944318075575959158716065987578935634178735499834482565312231305776425482106173859688648900837e-1-.321377932583693845131908302548415610871530316583973544914913398461497550535194499328382103644562065810532873893483760787531228633395594452668689014875e-1i
+.101579161652721426796179099890437205434606142642481777428647581004424949950795085954199349099385806150824884068674174750666204930327401271025174318874e0-.137789925163800035021164410252725912759349732218406045259979677740454028014257354698116625626946263286897808165919040107603686505963506416219102593789e0i
+.721393199045279846658482775693466508396053527429292824248203857669902512618332781668939488546472270434744679102522249365030406676674559239973766877010e-1-.655568659743854948330935991610251642622454289057737291745180979050972893219721931323370500253826241705749295789879588657330427551206222236086669960707e-2i
-.149494536724679554112323341974501374064737899371430248177301429357501743156217213664461380701280780419465891345042553295207493503822839417848422977656e0+.370458113278159725690399701816365982989960695784681488831806253042205011128687442646855144599765996232914942521827699445747127975023247655281844042411e-1i
-.126869953779871699864499997325398206086646338021191612623569492729391413949202672514798588292694461978859020856334506391739092513479491193315492713751e0-.277451178835629211514143999926877869605134316012844667253792421925437512235596037779391866017605414094591588740156839282167854403346452376226862755681e0i
-.483387567519941088637255856000320647810032103782531717730756883026227241104336066208448463931233573780362349799921686585443018301989131198349100460282e-1+.156504158429502101035611679365899245661702412615727980102979299660185802725426924546469975200914091510056768150651748260314961042014415589505542301263e0i
+.184585096541158464616229533502649771512237401827444551418266288434662788859964206346706702495538636919875875013974574647813964415414162653564623382508e-1+.132558129675027478754045048065779705951846602452826305094148056732203577965482836822043817842873068210205471120224442058524850120220209475584208897530e0i
-.501358342544580703552177767219872760678083985824872298877793129443122017804525673033383685667793493253175717110257749510834562805951741431399448537576e-1+.107139283217156490942672341150822617138330042048000023453035072594819310953169864929813929573465611330075337424974687733704503202738721206585114353175e0i
-.737611432553848935272533986139827509928101036034224167424061627476337850640580581730022659807472242283189716180182512870473059586472975996669557449018e-1+.147827769408594824590282839711001297842615329601986235519477209746629092749303581194819328697440451552888935146779984275022755999087386791412997372777e-1i
-.113116505647193016735700946085573309353864532751973659648368883176932806982746526138479990140204961432703518403073542762749067404000663673243063135054e0+.353220444976689817473108326591672958700043753751926881892668777128602535122211030632068291266191134322452718195833610390273641094103922993771856588993e-1i
+.201921404621410660029862594577935892363988262929128947147305689360079453307068618808983253074781860632027664522405990784487709525537194471415434285836e-1+.123423078869053660146984599921280212568337876874528193858503171849791904870876559014768969888565835965499543954968109607549042901840535898781725192765e0i
+.388762713521710549173101888742222479515341778644423756359976608662266019912356010610219187916828916488728381052232295991158669457585487566040462513112e-2-.747303591904532846313267343640268217848699026898730888432330709611844037374569400100251829652588898956149051436074206756240296125520445200175375457530e-1i
-.300960836992841830874130809440750549517272357891517498811822383786475737215107085886207190160760409733284768539038919547174693366060942237760919892400e-1+.545114767920473237281171551207161285599301917862999027542469930919634275232902930474755052796079088424558896218906798723655962775753823528643934481651e-1i
-.731671797619776605084470163534459401562655838384538950361323410527364434068547232564586846239969232501623013591270946464092140884403185502962962956733e-1-.101715465693961052427847947222561709430442015982709877119626004402669225716994301728468480123378757699678866176801778596048305388381259922246065898577e0i
+.518080273561706703944630469574160521696634031519681826656012700975000117625512318436510992939103161343089930408623819929650887352778967970062446160017e-1+.141655135033994050675356424824909817711213435242496954463568514348886303698507383010247291237281560896043375452659187196899682079305265199175223050605e-1i
+.533906162280618906290538676251592384173219592056605322916149953437254595443326737852806686320744083228770618309675258094741409711068694385424308075884e-2+.856621340055071373884020729794340672168275789972668823352130365549894526474335727604835973622700878231839524315945883768349974161717304224879288934248e-1i
-.837372262991177136693207918729412605450958433395651229377489303639388962443617996510259384202615104543528618665639194000215257931298265845834739582741e-2-.387119959132063951684981419089127907584236980605113208452941453821076628227501054271792999026531882805115182159300959520254394922030172309299181632211e-1i
-.146391038661921282803934295363737677743354672135094405635825924587829353572587080734858123273271348503036224674333299658660433542234531712410745783467e0+.189295592622916661253810418234008685360482321148067288434564667610906149083289142380950445579208637325276189652799301585130765738734185842556494120717e-1i
-.433149426269367997948291655700200058925527542218941725873386217961993905716531185506007706264275556171727203040072585319593949267999027544930839242625e-1-.712861629838012488501786281617721138365958202570993236112121706709888603322748093881906423075898433776687241683273460796124767414844354556054185030233e-2i
+.662891575390636563925591616647626640653064420857491021277669315718023293103455187214265285254231804286583826430376891399275196272711468614425490894934e-1+.483040774367342468234025782293676881969354140635128007014319779469967286458717470070769426145584795955624219275983604372475884375406765617490158417278e-2i


==> solutions/sicfiducial.56.f.150.txt <==
-.104366284872613331200373296155147901715968158746873050120857188449541164294625513150819866739507594960661404869260443807861840756317615808193630880134e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.530643646252863555016862070469014513718227228078126015398012381062089402449401988378877576180821661214856319388056077922935629058959232536451642808761e-1-.142299110004578521995266110480853270820631064610617530932657018933499206104675199755150722427760202274533839880187211621818512901141478802142403360331e-1i
-.135285261035260895719911573490818577738304343986298490343604109699915037819733367201742236394989512000319683834022713804738123984388469520699394454356e0+.503791970041216365657554734154861924040147865402634348250255133434249156174479799277831898850744273591559543873132940775855550463242234716949325362666e-1i
+.117565433409321179145972784698146028404685492784114075037664470923729200671201789866213964664076651862680640761205641996664153940359959938504240263054e0+.154644247922209883273676960737398612028140828028118261741007112857854338358286432257910090188298966518484991968692294261755852676720418310761662268319e0i
-.193200264110542848391468762570684457616071474009513488641487721557101519277688548330758976413674939248416421940743791666693921381854941863363610733072e0-.210333903569397849301688020696058875537666868557375898189052071222495874818894100195385648606150579275493620595955493281093542964504543538146807864881e-1i
+.523358299381413831240906738767057466224764546296023294241224934682065525242935176877430608243387054897988414443871469030285107821183583486393322611463e-2+.980308723724261281490053792163539294940571256966418513190572413872744858791012065194016412981526976194405555174356347277497950102446671312414662149067e-1i
+.587912022175249559952520048568396641090399615464303291019559655253085777093706443876843502911708778382263577257692890322112232317529700079468009951743e-1+.587309153129269271468256820584915980508279208349623716253942340340853423382880356670875180843341459625480287671608704374685634323506393950334536170341e-1i
+.863181832309878119900448491127453206675829471756596915695211370087522391661772321689107237211565885520807959223062840955789630645732492693912179090707e-1+.175202147955267484717100652524472574202029843534251265445910570066181854482759951812792232151406587488866235292257862100542540570908807550188241433947e0i
-.593858351016948228368942670115819520809021264417674540681217007832822469942734270607729693566170959837867007778395095622266637667279886724934895201683e-2-.360777236930989757284694661448499939927243882619571078684419978561811084107928906010317414332585681942993975796101476007274499091109070212632265143477e-1i
-.544445159842803367332734993045379297219575920729668720775265639538337459487559795121669645213249079872186320449370200400506025605775431397083604387645e-1+.178711780715592008822432328564839117819172572869179633629569790027021016368166509067053709110035503311839224233615218870250629352405050701481664165898e0i
-.279797713688380089056343698946133747842185807795267361739325698991820403552175407633568142556245814681657288218440121926453071295915033625116624959854e-1-.152814433277671877113633932591219727951163901857815591718344990688209829519014535501572464728788690758988076909467281162168497391625739299185037427905e0i
+.234433868266633954563233921245203289708393573544007265061629610737416980005619934367933884768075951471716827951938176010005724907761406335844324776557e-1+.631445523210962674821218390899305001283879476864495981145700275147505824978718789022535758366360095085941697734401965900625899768913698016903081053311e-1i
-.537682073349993486170033253553047766870266900856814838647537476287229781465747255961555609070415517979625247632319378055679362837880335208340491741102e-1-.871198551254070503984114722797338115766690596140944784917049635024721121144597492022879501732838648270938350011295936403940887097581846629712542133102e-1i
-.561921399512098292045255512046254576918282726631759630187735260770134707956846182782368671209093728282887851885514662682244845818075457337176237704156e-1-.451437830238235590033622115874752584809480800229770779757933120854200377429604611535159416353756466906795456725208342900465294381413077316614956293210e-1i
-.583978604834107944775869107693606128144451044290727115745081935239123519650243472251545500243766918299461347071016593587036977208455209720341015083146e-1-.596534361703245981607442730101564219086651425941532607650008804205638307634987716469203510810601467089263357588127152395400668245592233327360324071221e-1i
+.554296901155247437921207407944961101464336243248603768670284882641014522792456370157655549334864910225050156033508285981630356035627502781065684491648e-1+.229453439221809515641066880992677097032984260102384225803899283974235103197930882628688661359950965970898739123443835319827854702546407401548425678271e-1i
+.361767095913605522164827525364008697428075126381274062522807155767031416092618183978957831651811607638499682909847015119397833507697553031042795511331e-1+.658134143057506170090292037981807809212911372155390991491441888180914167944363257040264144582249500187891534301965351819165039616347621005332681505708e-1i
+.383523612092797667072243150854939752110901935400233058560790759928935684018954500933128034279901434183937042660363636604202092687636365319071686186211e-1-.484691337145769224876041634332327694730228069663781940690355354821834517970630193967129680270177978046966622827672527099970424766198244167532685224774e-1i
+.698677832015218812591145716937872512771706105659778484601358974075890756853596237558495384846086891358391700463334718435016239795327162066906039227939e-1+.519732543360420845394941258788703286804313379577870733550925119271068428368743503190303735034919551792795060530297713253628600089304828374850400528134e-1i
-.697493033748287645007884799362920286143568251212083230251920858796535052166191752021577610599362158965572205650846707870259646216122942392183466554837e-1-.554874811690352825693902629374731156001754314029128456439886447136737612841703245711602925582033648442441157609818025909122226545961792781061407726429e-1i
+.113477971484580119890183789809308992936146109041718064228818886823460684730806455336410122738486684194066435690109944470117872676271416751611605958827e0-.275267879778762600417430161077863356759275635145911234987234631560463740084364876247013054809190326675690039625050802301280961256873064024235491742688e-1i
+.125384702223545146744196275716881106359370746315503018381743183879709286048615096771439319106256171918662960074155535976846934146408888007578555860893e-1-.164435638235110991193517721751712105199496857886269472252032173669461432561511567816352306888803018012451362551891941472544160580305392404107369061203e0i
-.907547528612318282595476029283353922958978752609240355041378523392027374345057463063777495189852474636779509769467441479850802100844699648381328299589e-1+.812511759814341911184651275778953654651322979886556227458888138062940268780812477507819564128079554387819064975497153652460046123823781589779622962742e-1i
-.124626845297730833688409662287277329355520516394426032347762262926019695984707264935915506705739128640334058556599898704902393197311800365956367739274e0+.234354171070815325413580519240213877923764291233654215403321248428012067404904884254488025100590474295687744018423910153823301468871702053074124854694e-1i
-.218056219154815417570219582103028219735912641447010244657207384327160076621550081913839005332926444861227926807849956714790980927189510255156814750066e-1+.599060261956409079360039033588918292818127315850591722400042740831256955222765450257987829374384833586085702938743893001273474803496079970171716598052e-1i
-.490921156862405225265128242266893906573369349308161699038569613382611763379759785857015889834039461793560571897276583543524596697096536514493324172662e-1+.233594302007444259624867403492736212124471196177043136003191865006866880795505309108288569156712530619138188497301952004050911658647637043723410580048e0i
-.130688174922587307601578892566147712161991310108904655087175347035834979534136707709033108669469198819018299860780785713933608210006248182669769103435e0+.145918372873546140775214909072389867885184052260927264458116760017609338234886466837847250155988212102904104680690286304488956588219227014032281778961e-1i
-.155566167972650344806019092875000643853601112045274005201796198564751874101640772446685317098015218765289226259462422960489210035197842141016341320749e0+.292441598792045330768264765042491549163350878853171456290685200936329272430691032789704686988910949781296562481905686753604199399122117730377745695896e-1i
-.231992794665392172047410143730633026704441698926695987499158632932392065472163341541786115093411806677578138251176114184270934567141354774268979434870e-1-.122370300839717533537592157650926245236693125070961922073013259633702614918265914739503394395471073387774076402205387879920571473556349563891528378369e0i
-.820745275177158426926828287071111129198683334832502178286237740260011924334967545463923883360002870820689632269331605593445292038710071031377954404899e-1-.760947993659082695016517582218316418917359428002807349151997860658815472949193149435026029128065613886298080819633046402395254525801382063097466789920e-1i
+.593751492882172931881176405006968989036784119603132191891501288706924773121070452956222542796456165932410487673721031201552277140045604068311118805480e-1-.109281235421063554552054251603772083794535003629402937511909850429111038882951940364211353334993001552336700792028239894199024541341327822584443993158e0i
-.678319045447388566518249611825583155042640658668763456667511823946961900576119669194664332721014746262224549368141021759737413696091024711530018142951e-1+.175664408323666350584836530102539910423094264829941898684497353280632633226321378405769825860889284498881668071597808430961923157587303406488027558802e0i
+.249280041304515621916484079839351030331294400330779012008911383753261323142873840185947305389694815277089868270721432331789571008620367176571116527781e-1-.357492283502715205893391182602598885470633865555085470226468500712539418698471795726331643819484881345920092471896338685658211897647197183313758923945e-1i
+.115467122084699192992305944958595465576154045594860571120711983778071597923369900430951898373472500196255872162374178149536583380681456142810286163329e0-.740272085815775869143971324896209738767252696601990510789292795962806733476395302737812910346148249172952100775535025105966231941330297517385106802891e-1i
+.370397493377436703179899989406448189179861248398095342848156683156865180016885080890394943694139411010821246797500560352040615215588034351814422823857e-1+.387380427817720235741206348848282778990169916522220858930221952964942207055273221172632583948446187370251531401125207948799574510560618580392375649765e-1i
-.391861575026329728062825212886272342805364395686473164813855957585102642015823600129143545293476060735615468343290535863468919393879312592606834556374e-2+.308827365286384435570109707166540630063757658941130397313904572378931256082758519339623593323171586660941727156295118961568471750793000916527109690437e-1i
-.751074559701035025716883450834760404678673847493861953856333770394396229212234225962633359335012814449041976978719026585537690046410360976335926826855e-1-.102927246423239859297260192106955006847824937510795509095070388533758179101577738666672303436130753154561352446308960064516781850055426828301530877509e0i
-.127937642233904386945771424301802873196827504352818596116978479523346848667217500489345488371885381883221164507534884105389532021848045461554084173801e0-.746930739832406720310974489895336881302933809884981747020871140424022191337419268821367235907492463919170602102252660288507287231270064108670308897006e-1i
+.479716720947049120298203817477397791483373446934785793002159899763348649235500153539689395950676448768804464057105370782382876647582928754132216645560e-1-.591527547249496974911451673703098854818544683271258935489386214553591285224358517170854415585441529018519286433013705674515459047656203026469568379011e-2i
-.444938946243990046409064772726070750833453148893035103335516012426036811575884435656372130346128595132937786810335777240473548585643311463611410106545e-1-.216336016283165019813610350885431748176143594041987348064795964680846304017033750893356217301622537265621883049213457021939832144566593738598224273906e0i
-.934059013679059035350757584047030796600334009937582844496454028644505286120939035572144598368418715800695028477723194119047829026643795124530039143609e-2-.782255266326240768498589442861230224890993248227762708459576842842764805835273373481411108105277089382729858333925842234395563435956322862159244800939e-1i
+.493101075897775964930318370826778584262203884846221445029636192386972269485374300881712952633090595228322826070032262356559204903131162597277079232826e-1-.876913726322783463747135306635503147087513265204583818184566093463850006204437476509342906125850336228232176130959815756879945541217650095563253749486e-1i
+.539882877478331842028398396926774648046803053662990604338708703961581803655259877494734706968025549583799715674870049726941671501055594880386673935099e-1+.122725240426172992235803810810806157356223657588393026245082713317439029757315424110068775787010153935405458931438126829022953087847189564121927634657e0i
+.107705650964735408199515663581642284281747798655611613776104029131162321760864976323285399821754873508495965830742672070627986726427144736363498543347e-1+.191608245518317982021345776120600909327981827168483901482479384478035295170762939893078665490026686108091070078563964968608924162933328835697477083061e0i
+.113080079233559910521824250471682053075998097518374791102235334600583276976484904796179871171597782550927308318032097505156201764165454606600110748641e0+.322687820669024362148574518465841519879245779820785397838938089177917951569341570224824075245132132603083872411339089383796185713983995501873822816430e-1i
-.104305534973049386829021401028022382140746408514048373143628256308459990177696163679985534905143379360091316485152219924800854153263358055687700997537e0+.204146126164483982906954756150260399129853639662201709473866277748132477704871289619765796835090427933492102192910618584695072140856437823287832284057e-1i
-.916673910588313378584340723483696739292938772020848437764886312119046200257569753686204729230766871763482295788335470925077375949529107775948457308099e-1-.141146142805175719186355415727930056280759923886350276702970214550374656093912712916046927674910646742851773559226611344691845884571783575141166591232e0i
+.975248016619067883833424498930833817403893096259114887073197266923964485125047734255252014999890738557635929876429826124340981465258837029544583850323e-2-.847610636103665020041200648391645250451316648453127121361558786627341931345625829925643160582367170623367057819375256120947032574860478752427279975210e-2i
-.989385811899677090822360597541864993495520539191955058871548102023559990401141123188730034484665679943307835666291349948403127220366895982765329609625e-1+.863797750668064414550081369766923874473978456409558300718983749710395510817604927264620324215422662523662027412229245177297763172033726706740031562305e-1i
+.352667808028028646777917589431211173965007581657325302480307135166975199289309930068946118156424755044218548882183336870268804627306126739543247202487e-1-.952783079021703521979079963619504643693228819976209009144150993694936564102057764573861784091300046896009866600844003907490824885371904639823218263991e-1i
+.197564445735329621665616837112589154113775108871319448432486748985321401550344753447782041655840550782625079273440329519434348511170268403727279403818e0-.255088005686497302327661037494549472418999257079757455716312553533812782803357906931053341923356780227805829686039272244463667838459284011267527044953e0i
+.200321597820099826450449831920046885807303737044677865938642344056032090982898770139977632518827918883524109028985361097017765938251221427777672039885e0+.139930626660334205791069213234686923166941280334922312520260069629170603084855051045558974581989695414441804583481419030264217147394335525211449657578e-1i
+.148923817560966978565486417918070695773683616305267220663255960854181282844305450080911052432522856924229532576166995455466772591055020847464394861358e-1-.547473102258812341679581022604762695418879028146122714080161683935858515817488249659038935070944692066981080004978410460777252257550833279606355137135e-1i
-.155896263715016070340603320548742169868703015547981491703735409422088221050906998503503140119109625907433064525739717272836642117081781331184257233027e0-.528479969262567268146946330917570731587166431530359485615819575183858533364572693398613155974317767604376739614140740960356290121274443694187236748853e-1i
-.492532711917868152910113111383899454688044589259525157549849094540276783958321733914805597607789273335523319015457129944168507377749430302214907521176e-1+.611159147676126970418275616209799480906086247821869112224202391871104431978027621797879687214045602844643448519983877645781376140636499496394330290124e-1i
-.128560374419750407998361054921250308639039854266305166263041812740272230665026141170229444901976987140624785820669446741648331646696266590346178761207e0-.346419031486406045185179837093290511801856564371120126765722381575191523885243974722829252288260888197672454973355932027394283448946627524036221070002e-1i


==> solutions/sicfiducial.57.a.150.txt <==
+.230673545106685641320415474847406590672491747288674097871914505605473542864858963335231182864878724041411690521098756307918968294805663950770997246291e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.859042010016228444973993719545236696817956453389271975419459129857951317654157202273289119919721211990370386680394147136151588763899579211577572180194e-2-.692436280768925093704300288606173943487254893089719443196262896606740352677595681834995043492887267486786064282430654477983590099945444718379821860812e-1i
-.383662832353149387576099351918790221129297299467328114299018581866178772625620619999254988154532638269562078607248916252519730590027892227492820488116e-1+.552569147141093136206345456039287556362639269203471079742697611338527117769279162479337930053697142940539706044084901447429631171839247971000766754539e-1i
-.125230040282420501468830284591617236213374591475844728699072383928886383107253051224755579331073246081973336318992288929249979253635905612357899354760e-1-.634901686790170938614847853764342092516475288851132502486823074216131502238261171738372431220667904615491842142820043837422433639647404309543066979280e-1i
-.170123687178695930084615387300139402957095727731509877936524761740577789345258807703493179423763175218668809208153142434316942045610932961164699948108e0+.107016117346259291709617812516702905317491051766198482161604667035314289732287015122169012675870289869965551921144762259472635614934830125716753752541e-1i
-.157388839081476115317492642651499837273520939661838742681733816987416081521674138074973408411752590257034342699480991341021944717931738015455269004222e0-.505541021950234941505623154260599348298793460799644609931556161423220021347432121012627035632305508713951805245197810584296390254091676598409722811879e-1i
-.290720040743592635260800906822466057086301482005648397455969916858782378556964681298436967527233763101849738215834152734613163765146115524722654033415e-1-.279022842974769517888441434134116489671059357788349044396934369445465103382464657566878849947664963887144973188968393387126489921883356818641581408287e0i
+.964292434477360019288108051164108687016940192417248955426881523508734990831590490547756877143369086903200654312979494585212435012189871469916545037569e-1-.701705712173569867139930211409325589919409818946090719677173526346267995577740516768644484302332686742418995217612545465007798494619110959307507331863e-2i
+.453499045163934851863931266067756078231954232441565051146798527890555192243303925371648314767817598446322987715354010464179787129317571128289765470450e-1-.650689520493663593790877511266643781635033209017163199275691940658483503451682204356742902723089483774322145862756432947778239045573505045231125070993e-1i
-.121391214427305156257492040107154352712463046727076904551305791004924204234295917114766481212421311955930381303772999931191240545977097669933868791262e0-.320767766876863041371727967474112532874480778294035184749021586084110285780202230926452723392771000565244643415355623836867051971947446272664869255432e-1i
-.183736661412308702492590201008408817129704461080064175835059555082401914058118850385517980891702359165405455960162145181454365545290866824888980095607e-1+.306212119868362821143289010009422251625335216945488070437028772339777255327370584127995684855297641475561159634136018723645602875969936965339472135477e-1i
+.364155003012777160646508877306902611088997812425359123408827331215885449426516716314101192546033509662525579305340037614673291298011698313773208334934e-1-.843067841453537851856030233750889475423275873790631959627666664641194904710896020584105449883690669431889563070246197647246691717096752413075489135037e-2i
-.885589174596003747848741707811202578849915903507021062609360550278155051208913037819236394746739868704839596206970922370859350826563892163582015601263e-1+.329592492866018796795502376666423913670255951631796764889068200784391936756847000313554880024363700061435264514251524225287223059770150769479990054753e-1i
+.137417281374747868898523867473335117047105772637492887481161981279045910847274948525426896520599683210881683377138104062513661585638584182989152605183e-1-.223226113905570817961554114588455433065629904997943997076467097799466441606711898890561987308152315092264147976558835978783615771211182555534021173335e-1i
-.558323235786310010586899189578060269192615032215422315325820836249713388121182084302268405182868294855674227989449847642929307333300542833892803627310e-1-.105109578050723122762920767080286031226059871941830772937091642684464666041160097336485824347349854539159733819782276158040727417187762862612699624802e0i
+.765208582388771584503081142766975619388812374939542437851356227736884034232191785034474292907422595244964781121658079134662005670780820723626155630865e-1-.121217747141818088850045501567726585686229678552431965706241405808626875208388004360163345599975329207303230863727956401649006182174195518648346544545e-1i
-.651556523402417757510061465782749082645955901427220990655322705477762069823720343903055459382087500099294389206585555968588510598843398022314475028475e-1-.987477879733725466376476552836147417642400863038566559971346792915241926322707755162430118516886293592990349889216577192373328202452168296402649303735e-1i
-.207972545141423473623636765271647931680863259186931089088714409379732293733081294434158900237643239535559495969496838020909149769988588075573984221576e-2+.114829227822161224959051092298849018353828766782373843196860041885620007003950872030738391534287263386015094876506640487983009840138733979710865337986e0i
-.752858711425420541914747149077684778399552599480447852261757341361060637412178675053848438505526773860999048059994401475967546807865894112185496035191e-1-.933933485150999802822126750300378811455760600409061463066245720995124210829148859752278096984911878259723804601248257768055069157403701196005024705818e-1i
+.176183081301691774807651637739926932471729175201280735108422282708475202944654152565570648257735955782336302994344003051782529060266869629550907705139e0+.309037090973005377120588137498200979041773073798433943063498896886984646665547386551341539447329918311874893682841225528638640198315421743189750601661e-1i
-.130452843580138234176644944335784070825139991656579359284567854911223702596709514634912475926539554754949302936320275461952056690024250665000696649835e0-.225155531046412228988700760383775250333026375029155762460822021144100950340884200519876220356061382283517756338852522846589637229877422598076654899958e-1i
-.109652891827248280715685499172795079887446857586196694906932701588068219344372886955749650954185989293942288723109009455160027304834152057154013452487e0-.145111997065003719457819179548749396538285202515995091842954174237447495467149997086922796855514305457936603314409442639962608608826900724070105112907e0i
+.260907454056236456663193061400513563855122629674014708178261327966647930430880388089501878173908379205333578977008958396270734959138056300815384165880e-1-.374341493227182653696114608023247867193364237186353717510321711210322149452073283849536259029170514035381698380856069863078836831028744193641130805726e-1i
-.228378851673291926094265014988982851924511484571175264004992376720435615179413321074532326107359443029551429059645046907615725716360281933601467055033e0-.549641563687966688621656360743774171560247801156052075904241799443268930273379995135121647237145515322996029921978497261126792412450885701849384516589e-1i
-.255100424467310721587990597087154445681616513752867164796868513391003539893883133464754541190167981941985281418084364101742812478428221486866146372897e-1-.813214063436948702211430422623321519923622799294721800819560987781396823806091195071549407515842197083933184264115256858197234426025727252136612744372e-1i
-.554491729235122864344110532534765962066960524124917364880325298453728271426763412837601523621572224364307643148858466328042002194539144028010575581838e-1-.120144728075193794259429565722260929272018476891209423031993730701883286322046606134223162954164669094661147221321028192261565778188825941468840662837e0i
-.734127444065907272222720152292257239150708569874016594780510673569474612476560402207455934381128315951856392356327292355867309695939959834682695839744e-2+.219774223934976816315898631415627020662903711620766818552242835341503662159906162139667268857272332720798717005036256499930399459989210623175458210174e0i
-.377479414621205137730639192863638586344948485173145855668479432512800033233641188989627908351228001141183370616586453424235729300319151958424680308648e-2+.667092863852900086093731072753752531645996151185227756531236746316702593837514000526260665942056795186138767301010452873982118575657543704116742520698e-1i
+.704838295688883667248335661997207036142531052724794839440608301039620223367839715956564823292557485375003106615702177410212397191165209944054631970039e-1-.982004161526518234736448291652443715641546137377798429423875903376399636300837957882283389835689830366898956637162578405182253687295256792203085524126e-1i
+.216975984955585031769059503088071113114687774115108159424902736893441609036814412794007610245174583776791810503714201249470046967894228093737156268962e-1+.258331312854659258530243588100595898113340601996830196294000308580997501926478881259074070500293728717010445912889611984412582531027691100341247834922e-1i
+.220503246468645903227165541157164803040214521881940914080479952760019451193285832801525027191899263222925192413343411906944915663215189884930787267626e0+.500513137836424099418982696563139121221064160129986162810631798971373330629324014964707839457256159476419676772520475605709467407361363547387540451996e-1i
-.148832345242052425483307345540085040589978145840362994139037590314174820801546599968997762593390326226741025544371821820697934445381920589312751767279e0-.155118147226543377705753310425938814306626811973595507448166301408898662572257325551877032814142403966139762016539521402985572173237545403691079991811e0i
+.572552709919402393778093026133084898782886063547929619904060471934528924072613656079647267297558184624738289844126385698291078690491073496300511743765e-1-.645561753108139947351417239450447970970137478674639690436560868362078189446902064751466489289857961131034745029103755688078771669635917072957875222044e-1i
-.804641863265790746020515498893635569550100150404490531595931386713024933246232420002406030113423241349029406573329306084642140267960364423284201178077e-1-.115233806042619183614614689004589547468180238793786914420134645381389668417367421405408086181016074544983412991216493585007572603480864887593505658634e0i
-.137457369179954472310298126158586664019197266912631521583025570155339431620311832268789564551650960575043466169549663984394494753133404991163478198362e0-.171291295393949973123090765316736750455036666986589196531519307277260013178604467749920189464225105262270253858948826403423507363531610008795317084035e0i
-.604697699556765189225061896739866481094706247516789002933941701006894431608903921634938204769400698310376060159368887677250944660456273661711491555614e-1+.143783079142999139914777522697511914727500749637698312177486516211626098462081985372192883736605262944288535081687531208353274707077176888735945204619e0i
-.571822210482317869506416129421316816569692967053786929397074247803420331585632259020028630855138993455418516238017978944809580029978727226470617046425e-1-.174172630693131598755727533651004129536055245495006683788140989821689313165586161624284455786785245307492542528108836178342093187221537208887393906434e-1i
+.615199410585020922140770859713931940667828638334045067916827704770283175405384210230072964949690909018078993238176195613595658746689665734928643947757e-2+.711862280729324875483110158380156178403597907694351045917191204825485919302855733449179642144231820672064020879017752348902445324661065513528517114223e-1i
-.247288768964488465184133142885664295728588481975197171292936121581583967247763133839598532245739579672944737458048050372195729553594628373504816939538e-1-.691553165965789273624229363014703676615090144495661430482980569952795750864310662844395842577948694268246421948343327727290774118901410179999152526931e-1i
+.136424824523965397723552267890705356602286969011126535577739711797880328790120246021537909491935818694351968321023520389771817082650757505758295293832e0+.122918307105246725539193023753442727238170071150610747200140912758185632505842306737894761420203460416392275759742430353879974778932803368627267369415e0i
+.397087856674397408243695052510164456132382554474688028449760038227273818026263636686126997295888305382011081732227572403133669973637131139477217511365e-2-.117505734857620724468752452096656330342136191497336950673078763200975566566418347149064949105132015212689611039869186721801616406057083538915337015917e0i
-.187658004323609424651587071138781990898172037541977106073158901104988022214300033701941469839598047887842097940634643928269263092135166987355496399687e0-.760717404770421345832388638510165197578282606224406958390483620221393596657032791724601070223943435065757758710102096397420459952850526363243460101734e-1i
+.141162300389281702883261112295888048200409309058647888901733656322113135297773776958440220518665364635761413321050328630706494664602505244657729368282e0-.592556819805975335686435960684280725413439589112295210700487674994028696899718577663493053505112140741320346555456192526039266831215115386679407267231e-1i
-.583203169892757883745857592827022330703799276518357754880043456882093501798608684792443207554200191107943025114794686209952992497440768670093606216798e-1-.277390600880476679836018888552350781914849576253008446363903864323338592893457608020191433108370789625508149293643196348256130880842400359709904716599e-1i
-.773953261682457458654885199369006378872792010635177353028814492685647539040982910320825367950812983561558430720116648942701565374381922316542441438098e-1-.135239030324948875777152401405567554780529597795722795489803931383581744723579157411589882908460052087684716384096308396231492644106464183094416582369e0i
-.524117044890255052631338834097482208927955496567731166365603041444355143812616389933191327707231654513306340311705819044047344999061911926189691757758e-1+.609572515636581713033496577374957195087887875062166378003245677839035018460394477225077525323444525130526191082546070670752476333083124971821169919631e-1i
-.800720816802678969164477769143600176773532723210691481061437565560134426916465438062474052458955350528856536261607207769615811604983649952676445198082e-2+.578415265875732788646660756729954637534745146111232942125335145399229593345292133530386984194456503438140727981949613501842409267829646449972554215640e-2i
+.935442699821989906533494800018031032999290091544600284144401492310314518428214572536400433662819450857318238398925905971125142271112293579956027728050e-1+.692191233714695584615203007983233115917773789316192206722950671982374564399900202029213728192061473730784661943578374994040687872514085794313730739911e-2i
-.982012763596989875155262055837947133964054111673379230063656565257926368275951029250569147999361032457855303792542543962575274059945429829840237732154e-1+.444487484161149670370675532029315720380428080514605099707046936839171769091168239880770607837860434782571749613341560049556497175030648368875697439865e-1i
+.131292409816011172481188581628618079370380717808295385420443954281889023688346480499691173116456297237128350339434148184564819556331761709152740192808e-1-.128245106252170401631262479592521731131787933332658166351403116034395680885062028391753950884411856782112653734106177358637186356301439093528658636720e0i
+.325109969527771798458337949095049809424392751722295594301791810662721039265141597743048537388884650335162100139232636611324846188028889742104469762070e-1+.121427995662137913699175996944064921803266721781418984330537578614818774275556293379884959302864852746775120154067319830329549275772056477393764279147e0i
+.535374712742489068956868626373901200616119759981334109269521506388408294710158986386746145627326644114833449119142248975091039502282812343995689698046e-1-.163768397718227619330096104093233409106580048908652709725590963434594908319530938629701546729568227473124484458888788523738182887309594160626677478840e0i
+.372623127841889821612777551549047220893718036691322165637200670288638904210719320900124996005499172758954425433033970538948222217774802518767696711201e-2+.346284195250170865251196739508465029397261873415026497090148975901617400096232305130156909576251179522694576950168787977026219053323605971125159683488e-1i
-.537204476280314877569627695537730989404867016638968262044353514578548280745417934114843154058791539486914135819927263280501269148098884016963346155900e-1-.680828744935295787681884837623060231098827751900021359406945941101072627690337171703618869772882919778524266760153652615222333568055454124255017025671e-1i
-.139005746562557075115311673793092516340194275162005505763835839699619895507433667883761213386252473619747519937150834246061079084940235577378808058256e-1+.851635367146620427384200485927459021132799892721453944378749717224190814550929980541012205789961384195542592704901832416536836520506482045904279143781e-1i
-.195379243597661872514735846137656477730960792432268258533622903040975249559086049915303264319398764530614374373925974509542222452328366337055068153965e-1-.233021910950355157430772080303989595547773934098848972633793607974396961576707953719811083621542683690771084409397170154880546450893030727324943829067e-1i
+.381318937554656551400339011178557089856014740399137090442998712795381090801114292633637993175892050368285238209045752522879865599880026635702441112575e-1+.151900148705458593024120168420229315376316236399015291982670478822717210026663908025240595704228917799784599306647726585912972186798994544397405047092e-1i


==> solutions/sicfiducial.57.b.150.txt <==
-.149874741586953237199937507267058306460083199984434730241249299044781176172041853652125852243114194600077007642196818003477010038708265019558096251549e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.153776449790502086967001886415695852334463971179122965960574996650553834306785246096960535294484272457900297616378077572542951451619938956425230645791e0-.110282940858998817707698390957922648786880587030915974043488112471269807570542726774263797558664934315876643617445807761993858790978209070908458051761e0i
-.201460075194044103357203896018149307414554978502455422116170524896736969990445876465123729470957217166740775908431288700123951902091633133622720087851e-1+.599076981845030281012615856856245815154191035280753845197451406915237864172546575704881975855922227198454345333595238545332996841137332925562708909787e-1i
+.804877975265011102388867718141398527633103709320584525253798885946824516462980293368851574412991327453935663297046031518446121125574032565484011983192e-1+.107376022091638494950965541212635736678556546635496187702223832824315812182407698918894955980679042477096642644009213255159524868034287559541122375576e0i
-.448266103735198919286217199930065798579229826598756215131431073279408509727024991397947400481057480495537087121917482051290249091055400934905791852567e-1+.110927844934757057402919622551704609727110302316660905579531353927941710720805919366397783385546174461312787654357350095376891084665019265420927657539e0i
-.700876148605975651370883932594388620788861107562374547236937441592077339644982060192205362120943829721377253887072073866670429489246128674754364361403e-1+.183121399602330208598387311311593938204401390374201537583449974860063810211250174494352391179517536714014145906526088679069905913900480574885445661638e-1i
-.190581640766054093824553420259881086298619030603283704741663950361927770537511818409663950094197573329444967165776309043791949387811485755980984036859e-1+.152770144087863135807722540235616754655444158812637969215480255784429834097342086609588842753036888077937179737207726923297667000917809561155000278510e-1i
+.141167740331754824489033506445594719965024549692893453826829230062142895975523058613949438964946742319552944996772256841146723770012963135320789280899e0-.116555668437219552982533183206120092204212556461283498693745280267137805974578555323384285357173278754365390207280057505654437763261042153289361326670e0i
+.143969964208602120312109663228745991153940588993812779307783859271764881298258566157736166296457014245063480377583445539321314871999997347527263078296e0-.820235292397148790680154418032416477672995550066082207841167766633870210445974493007997144106562733148210939965883488323934723892765083765432444563469e-1i
-.116836829302632935421179747152057374059927080027936818704165219632906462438042923608910827104134998334281075956892916003501005748237304131270522475181e0+.396820676370890203836143914329408454450428890757686483037250769090004982054328581597295105303186345129735813711092291897283484165487867510487876811812e-1i
-.172410897303305383574842621889432035335735614994922683022407494827134526652348411240827466821498261482429267005757171464649550779417055998251568728559e0+.559667057452915819673963205058105280727711340972144424246919226643117046312286286673098731637605236110482105938160934175975453765237395282288091512985e-1i
-.471188262957729761008451243203587878016188166598147238462697670091369000509901319719125640628727856574900282055328561017330443244208117713672822198229e-1-.477111052007519017426377665784468262870774754004691861254528613002413360958577065508798165612859833979201419008539645689694631919352188173126610980086e-3i
-.404427730854587417364144044854697996616495072242993842097841889894916064135239912827784001555050238099773208167759806284416038897448168074628359012127e-1-.180123732021516368848684976395897379784829288676982922227388085758564407037204154087182825472282284541644454735793849171661972738752186864588422831650e-1i
+.334359396143651621994943805561766012100724634712654247817703813227127631102041865252933591630350807127755509225215571342137956941930270721502647340804e-1-.936478628077752743966470206018576701748280617120581467635809193035412470154864059996081782475753053906413374994775001150348906262668924685439104992017e-1i
+.978749060651165720215248668718878155928744536276568055474749165324262459456286550042638742262727575726914968410267243338649861530247548972363629902351e-1-.672976477048518028600892150917055248704296062387733639489604839734924898874475988758398034589697417241765936185108755244220754322504941588305726637984e-1i
+.327259994354743384369209692246341712349281682568466506149762113650765907473280520865175575627643247351847202528517779235057276940555887590357497912021e-2-.797568412781053084635956253633774745250649956220167332839983485336941351961985324990975176918619353450006789073228121436254957049118435928587759598810e-1i
+.512994328933610035822568938740202046174545232021212288516616027903160455454952569893926466853137336290311771037701740014920665528734475173378060551688e-1-.545223354928187424745505978110436038974614095718888245859695484451476265762968120858158912957313042172383042324030893577195272766304482240056806706724e-1i
-.125002015362874279117878391917001755581279624852960370149712319337947430049700633475415807203785000264809342906909960225205984877280334116447810542088e0+.888871322169156359941485296130429295577585259845364599934513482772178214055935710844864674468696312674677323402962341654166313267666596366604168092451e-1i
-.919759992702592978171672136988521504145294948012002403941191006796439023627050576271554008485013475372775631379484039121769120123059651713955175938294e-1-.437568447676680876784311912109549054189820952570957160589348939215244981280204062493109871467876281702663998151752943529254444780956481621265258754635e-1i
+.698608332401373112189739418658120542687721251028646232016237913325451216938951846927559541188296454611616211789298372764608679925359661564123910919118e-1+.696266795829809227847135553502771216863372425184116039444067530161454872076464882969237924419343071305275246339129326530017300945221530533278233919275e-1i
-.105406058060522378026157928961153431688156914637893588776364203881024605126278974538645448472750585863659209742785493950719783802286094508030907023907e-1-.642937316232289720094892924843875710176453527086332752593864117167909736098613172799626225391778706886430316873575568201851825314658565225198098316114e-1i
-.535010012744473223325179755304812136190649051788359665154982674483142603787380219041891224627186492851892615806319506857725696518306605632447549595566e-2+.292338012687298858374036440260367160774579597873585906866346947245374888470695661323080050516339703264223456683185704390041650230162674291713856490959e-1i
-.123257086171989973054357902579504477971841216632418593811838673349889610001073575013056227317057349753359166590365365687985111520634083179677514056491e0-.546207796364870959682754125831243620599109517857542566053397802767251013690283996566901806362598162620591451184982766066297241697074592811591973781291e-1i
+.142650409758757690809408470404075192946999026739907896315792165833364222051832694619827703787281340832927072916661359072691979507667461287513667236634e0+.948232513474986828376737640603121280282640050011221303551547648947354575565538746172748700829316630235240835857192056472533553179782165100140416157590e-1i
+.566521813838755419055950652177174814227617655375967895357293677622578672449709984400823449885837758583105808007746784821636454036905399166005461021871e-1-.451620361015311237960169662652546231018337382936309831927259396593136407131534452133008780514542928445031785576237834715485380793116553610196336855445e-1i
-.787292290770933189577356362438146044630590819630478764057010114370050331126638946226672538702017074071576915247464572335156177962536707196685574104830e-1-.129074233663018991052227506069957184337411057401662243123981394637991093825511438141996630091310920459469124195958224689095190387747901574272274565764e0i
+.639482493713903810698615945534157290975175582654479057630992694781918813084368793986988015640152772666570742187901636204204360392891748735186928228025e-1+.359731666858802319558857141952747530526662207914395494071580352985817187898013063464994025661757516993970561493815610828835601643554732818097329868087e-1i
-.102913167791778330958420704231366276093226671541483267605227111302759363699809990661328310441672246915117918277121962957004065216888057026483815685737e0-.307539702445125929390247746951886060714689719742265709938452677416797427408957908328901381270552709277970902345797640749056287705097836627990122297442e-1i
+.607972066798724066676593301612369777230450595950627994135268252257668197416112587640973531153848147589634942112589596872890699697833498191660854982878e-1-.171144007951416129929458680208254749310562467632074299283579634092425784234863808388523960032013922305607516166268876916677584144569208476513591895913e-1i
+.521153626468464409812201994977596494424642682517818778458275617714926816675136929848954565383537373513009157226029249610766547205165315474441845711875e-1-.807513737248260028146454011790835739248922212614733222349923241788235939813507625825407633284528206723661309233503173750744659195582043003849949622392e-1i
+.278711527338107678203128839909600905027454784736908425571873082090514397049542336503026347668059633979597738070456116852573660893754188338157745414492e-1-.765848158544566988765486052998536710068513953825105631679800754217830118803557930897174336974214329368769264486281849754630158584759335849951851797700e-1i
+.588211550426261074701942385962307556885727493123860659826485240029310767240785916870044493629247691942621121916487786120958068572487013112335004090096e-1-.286929147763230467152885792739703001382668179158736168479276133528149450375497913744582294426236134458849021855223417098971745388265210884844702164080e0i
-.216528880447216539147724928533429199222456304255089611857239130514795738608922366147505592150588840646896133578267163916328538296766826222189077126355e-1-.224931386976060900799733945338978540438986622726613678355716701980776397124213517219652125113336353464526746318740621374821785607905217305690021067381e-2i
-.300490822034811797103826630829272584038470318705358466133199936069572209325938720907245260391208738009784890614155120741544042711758829392027828990594e-1-.333285478137352057483028898337182155198476469522806679254085123097590452176521353576780432175172884369889604336159443552711157021441766060706108624820e-1i
+.134518834750202920417509428095248504796723682686317653640477696536996266340957751816636768555366176604240012943791763741236874242902589229490547067898e0+.830960429583797514750167234968598593674348095307252691886432748741355715371178555589212874421655601574592743440793201882417325126941538312563989704573e-1i
-.116406374387747495410532728006053315816211874506512092559117315627069128842934895851603224936723610357093977301651056573666920427855089923837326726634e0+.183809058867027158304754066551790394039130882945689679528755458740703847522182186788956357579700132236516351138733145929047540349583295366780646746826e0i
+.812967338583079299922506099306757853938453500765710645216504847283946179103121742311600546475477905903273535408043602455603969554049192516499639179379e-1+.223007076724841153949543706146460215704988641932424105011435189736219057005939400278497020065473209865293033008376450179517507460734789285089399539041e0i
+.991132477622598585685416715658181643572271342893251206580173527538452544092647848961972852792822364018906679565205226239914921337423337570799159414069e-1+.674296700321512993845488404589610133505966998211577207411574688787392916066454713221205168774626465986140655564271154717973345777974738352867344056230e-1i
-.170329319383783557696150249162318695427855738653571014162384484629733687381616959862945670709870555319881037599073158376941219246388491559235127099307e0+.449856859111984890109119747191755323800478028088331272639355364394407120508113508801020025669956848480307473114890368198310895823332772717377807224122e-1i
-.132533917071648981286391891469212820005723289611214628227876956499875642380291600608598122730323111074600245545505780781262538833323127936189535336707e-1-.968450694423819081132673265748135503487876883350596062661218317228080600228490256367434455382653835531366487650073736130301627573445024104605860695794e-2i
+.208093208153869531155893676838186614751073651979127550967806900053512611368674697610711303628972600978629326089247388179008939273092547784140570991323e-1-.410842904711214314883259437546611962132733274746814593108150987167734998944560603687121201896291716395348863946769039199360432607665693827087185056707e-1i
+.691363974592870473948680303828042941429567011612133620137589668636269891464641342230202732709424180018950515980695714073870728150866318009627718901905e-1+.106796518305293171027718685652769102996401438638974626004759318951592565046260805463592742455110337216024584112185761077185334542656946907583918523650e0i
+.566581774593167831421446334241238483447044349941518846044964234353715979570814616030355402868460848821745426860765063906629848763029609362550813879293e-1+.101694250076484955883586452889986137313190908410099391603908938585392191864053902158326483079902497904436826021241636634470294605641658111772355512389e-1i
+.204530626163880639504544709272172218327350761228876216565548275408276356816676208498861093897206635635562894871744454324266713081989757742813056020571e-1+.127726873032395520795409764352061717770167277657745139348144272905970642371876535267717533485357672302230337158524429377236225755739904109309498021661e0i
+.215784488990020275135475689687754476368955978447274336580790920540589270744554779166112439880810023953663358932562450778173887677807889924671200645140e-1-.154470255224395156166027881087169322596111203898677218560738001878236561078048071624238295297707671962035759216255581733271298971370177447580123874159e-1i
+.581980809139218625940058991755610974847114967127528540121211750179608386428491245834185110724575741767410316683249500883081250383890374207328258737961e-1+.700213388039579331253256649776153932160099741824578744966643793279847219258858619952136440544786255074335326668967528989814044112318230544637835638572e-1i
-.123552363290434188846868479080012025294465572418015269565430513823076285063757045167366059202171548477216911490756157754061529655400315513559510001622e0+.719880909397055511024421580098103188115297846427600361401841534531854288651079569806865647288148310702047997740416533709254170964103263903967994273272e-1i
+.621976264517413102300994319630638049146535284837821176664307858477757170376319594099848161581045687040032241140108513268628641068788091973794087970392e-1-.190562268323818358066207105504816964179703288253494749540623363720330993143117127042230856704618863227171935230381668063809867343713355866199796081382e0i
+.759156714597504419747818546745640375904723086079876933058559915500431912211320648809267193072712695381608710560144269525779626298158059502783649227664e-1+.162506914258216856476665917333867412140808203925597420743671844336264354656834560743591068290570490582952034078958660759065283998199296868035693462771e0i
+.926878693422209617801508452033260753238091435983878130649731175206042735995800635176138627281354677875628768415635585499629212748998710299934638648151e-1-.295956700932982060731209348315113112059818517121921038730336100809712068804478511147747044180025853764192287945100545083284355157974312336664535523858e-1i
+.220476279829479345184424947365229354379446324673859285436385381946129584895239631125908160380969113691337311553889675820538622359288430064636272404703e-1+.213755477802527312868518081142452942930287658116192061882290805783298114324717645246105049515670998977349328490661749756488033224596589347065613445059e0i
+.388546813184108506961856248647307876684714680268211775210235226399419371024594998510964811019807876202729956913219775409307006013143924397068024286566e-1+.144378921975396375774384360977190546181595611608761267799045856092250665530166260760818594611595522126173837617049022510765799281647958285864692144564e0i
+.373319098021344965857145073576217445691587994595528546631191466989092100447092845277169812582219922982975242642145820060604169874211399619882171552034e-2+.157603007169234274652852994601098374448986948854917491457811088832865280791895536409610365830501819990994565587667514179378300773307204498010475380317e-1i
+.732175463405399213960695383086527416165018329814386219960951704593900166166374797006103383419514853598332146102317750086549579377541889347223976677592e-1+.134654047005104549350907548201468381559404016206155563844359575507220461299539229207440718632262144870096361813691737711336020564904843519957033268021e0i
+.262952746071426132501095142817561236089936531609890222039557280457226954941105846022996432316432677440297900884390633670528567154888415014396279656671e-1+.150466574985426200270504014826056182352033112378205419919581575417607902651212270369528255604924990902454280427300962960331898709292345612241786268914e0i
-.289859767748680441534555549580827814127101555322541843892034784710299112990205103016432562547210823745335286379724299128121371866549128973333051876653e-1-.101501500866803321296401233855684716366859507363152969446879220600152350643918307316182165869462095242929087944982562596997789944260124766433254270515e-1i
+.938516320610781657562383873739111802567309841879876174965592732783050988501276099873332768067734311023352533218226830877739910771570077027329155604923e-1+.227107155132542781169030338783232745326851007883429751727149459072487682895091590186080569082096522561791603736013862214712833999712058658896316570703e0i


==> solutions/sicfiducial.57.c.150.txt <==
+.151934703328870304639325485314530339550004088301667584553892960652090397510476672328618417337188784040777685095223519900831169188260875113072934876110e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.664995099568739467395640830789325627770747302175939475183201033434061334824665665966281773306340937431487794342456062287799132647941768117574293825483e-2-.543550999502978249109625988563215540191981740139055950815627226131026405614881331370663901492228557687869019991641970338789113167078641511020107167939e-1i
-.437401904664355704616565992991003466176033707056134518726459718439400168942172264866474274268526532444921055001580872290912535617692613115559810979191e-1-.117437915933649357551717545307660282784753330355240994367915763443899174432708235308806965768689281273359870628548959862211866600466071835804331735065e0i
-.572556531645010751240316319781296894438132808678319477175213948458465592378847253525575518488618059969204908049249408930948960822887432839150640850624e-1-.549543577052995230529831424025530274450828823344576263788812952587952274761464684844824883213090730284617566618018560428117369787791320654872180279669e-1i
+.169073560253081373186063223141359573919783176253802840956119155259219058143302734741774340378544070951142215817102047422827621461837284889773067907273e-1-.497362725442207330443708075358969174394521941725321560007396468361466977004722113562037826477287717774158460774072690805361802420260937753197962093063e-1i
+.836085823288027227776718459810921602286019679928215925296451961690798022081428862064637030443505200248775915991186723199858831577480936773145919272198e-1+.924975566907851042896352334091268283982835546821522545355123677163483441109094776050474559217499909431574551289597364836827396750066111470523271690498e-1i
-.237509770904951659701346910069991505244858794884163287489679100690754284375516059217965567495983902980466985684938612550561929207300737177533825122253e-1-.122420116478985429882461138850603532381188685481799389770978263286764343900144404252919672188069623761492238388304388346838862060499620820214594320808e0i
+.774733886857143658251136328103629169378893645962713374603986725226977381012585852746956950297328111343833089736354203923189521063957005794580716983394e-2-.570858062245972662575760822678614296604594582017749921217875104787346924226881150318798300362115345203478676484705720242650859479517969766323071621019e-1i
-.101926567513313616073696632706559643618066902624974959950949297583740795318776586672741224177881383823636681162370573334306978789287732287611206202346e0+.144176210570502644488013219749527829656146181203295007991746500770910490263146033024500937318356155825907055061552137077254724538106638396505508939273e-1i
-.748570795348752518516051035680942847004310623281176311257596783325871415799655342218834453760508357905320247893678996476054211536156544036859584660865e-1-.992670105535778498786459431443432459282488601981995784618594542503568257081085643662192136976059382294163745592621766029953618784735718365246357850217e-1i
+.167156150577059775121986334518264361844042508300420909720965149858464199616971371910277816645515806703970429820758471603587555140700249366327500483223e0+.174901918780372006434904206422156948515818777689976320821259760212586076909242089254592864541904915615613946409823426891530436047768800242612138705383e0i
+.850631460778500721133919296336232768983977181906817915314740714370378581503575548997587932232525143894336683565278846317906961156518928762100186048264e-1-.453876502983758323268247128499834831902383199823774279127231179371454185792681177890369371288860734581089130667749896785122434974632552614342992138651e-2i
+.249627798132864000471089368237117780037659872379776579047019661164703989872864278940265004325038251343160004091223063794040723337848960383387370066301e-1-.187011547521870359022969706810591082718124665336492967261423166447487974714189096348050628011006676026227342275760220303964008893008851846777435347668e0i
+.235034971674179294867162095949702554563108613208032780582017523882112558399196695794365113234836663611190576113223270881219901246861558125589704241088e-1-.660779424634105554073285731361623026490774067487913353505825385346592420148589132345532822911701378420580258832627910419985571539757851074982855445956e-1i
-.645053303460783251857038980426636826035413388457299416047449326170648174875507791920597173576037304806020282767881266384258150345279307874399310516075e-1+.716489266203967735571357357064700099421192944178757052134950749220399628368427942426539094520438694371711490300052760862251297729420881797232638624480e-1i
-.354967791307476050724570857579212996600353468030088373563848457437535167224931603311063485323340841829554766780600052163692115157281807377296181163081e-1-.132933897293998541237762324902029774513316884429680472693543065939436912487366572524580751070602365013218275195499843022308707975112449801994550900616e0i
+.305065487570585033047250758532021750150937716134533425812724953380105969094446731506831380132423182603207362475809790872024088058510004305863945639658e-1-.121545675080793368559061914387969797599391489009052210108146320412203181277593760431638512444105789695377534688928615171227298743179370167480131883736e0i
-.771705304612931330907841812885505956489104116669091624449850744821181838967280530909613687313263804651836114961909790916054351669863397831131512981271e-1+.810494692502979697290530142683976762438185139450720033305071301040693548781607563690564334448732407804543673631581215137641461820005922495939387737692e-1i
+.406127089678963363312827839686031391173363983621435798043255436186669348553560849762913031063587559299578648070614504641616242690060366604036583504616e-2-.173346628228655814429574464864473540010643515471675054409470118029636636172566594056536937001867352504221466459307513711401704249096465514662197047111e0i
-.589163849735463151978192247236120350558126751369996852528171948525590562149223450726436881856856156422120001941188608247775065065713770210348708374405e-2+.535069395662549669945495433322313424618754586683711393898103609455864907858518830784613782927727637377608958403198073839650211067488575456062234467200e-1i
+.523761348445002596193730998309264436593481994646918195234775704968815048050327187750016028386200043292332884633469393694684012766166514046821999843634e-2-.894821441848240240751087898437061164340375803119034220041224407713798691144779483579361054956929096187756236076311094667235536961649844551871713431810e-1i
+.666677347289169341791798878593331153243062765600087105968870955166763376512559820871077919781514215517827832709775044748180206802209294581069042799830e-1-.116716041186402576846484203408923463586334185586134367912287767693856322399877593979641592225619848899204662098902627982183759646515319327095922661080e0i
-.190229108403949475054236441442293431950128279703610361253142332777700969835909320499078717735081001130721083561441929601961640098600248006418566668450e-1+.150674506418717911121396508802794358273009946523836084689928104587032536482889280379224573107127232417574519654997688116941224493839944410961735391588e0i
-.132515541350717278609796306634558442511650335977353007983205080867780817652432396881550920928307675160194456124418781175158645714136592249668813846278e0-.215673020634370576671611114455462599513032631150296399449755289845186112294078144116599570271459093545238042570103861806569477479109329659413226972194e0i
-.334441057138218431525509260999342976416047269741568773228374289695374314048933538155924621094738253078746086368297678364796199122188860164325808693543e-1-.194948882347729709245466811470111126959567107309716119046863091582608321619158789992273867597997440344257692712247720745938015268504099997838304826510e-1i
+.827947377052031274441816992873344046434705240155300307740299273532392240852793771694945924430342299772079666320456119679471469725142005741008271714273e-1+.749965932618583013069913738779573022621973185121942511121328328863949840345723422257149576959316095180573483037176367517499269379759890850898470697173e-2i
-.404366880660962728836496419066932479313035987102186841248709723593951349139025455643482177559619554075251814845597256988717261803697499716221212205135e-1+.539011437945519569358368561316709917949513662057698274062638298262289116445488047114784312028145218079932745750566078071532238960511462885638747310100e-1i
+.943332320673819868438803719284971612550113736489015493824330776407086788007222837051527703842282112483558775366505587362618757396234726027898958705038e-2+.197439768349786367644847857395956455518163054774312286674013853184336771031529649888858097964997002636598290417358830914476208538575353897642783928794e-3i
+.526594355499608683642392042529566876998223188814832952569202554715502045621304603350138770807577962293748279253381122877904740756713406957823440773461e-1+.401881560423353427164424448939504526658293879021694791891501101347854070459906590284639253673614927643105166246881830679682472891219972024844378525376e-1i
-.836470861222083891200296562654737655516559539159789159780075635469928792620003398499791841014474296022144154381729856540843296231964282416831358345557e-1+.219804567898395754651813034074020101319837012792173175012287853172469431816225839861664751245514961452204071557259648005728458750751557649504273848010e-1i
+.106195581812212060950833743694479593271339982295906168219064562909500642655366596110168586488361500537697934723010798790896647208774344956802710681358e0+.108027368365054584280838802960950451375170679506877588736078491650098450808543087816825509300689722035908413298626386975841853486839874661262048138168e0i
-.421638789646825860785932314675729968033350466942124910359966515543732028028812866859992740606010184059745140548507478861012916300106268163890642017216e-1-.104302518257109178722944158103075184318848269925135412304322103308485361485052045631412603708522968933033133868047761545845990813073990958864695476101e0i
-.438097895944585461989474255318831695448900125366744853786444388159224070093658453533982990298788869074766136498548115682623225550151827787722666094923e-1+.281217149788224165529543899368196193905390048932109875720829204965099479238380707682262754817541840328336644158053368351225884184346697981636152452077e0i
-.613865324634292989126838016504185926402635554112200385769534902469341659751593519065217817941252858612867323167575843781358372150342305877863697593235e-2+.136916510757527955304216739606378391807621919003735581507993327399270505045013813730176058368771742307278126817692508905287493174484632830459882978389e0i
+.481189468555187067141235680163735729316853604882309062330759215988382032104792739676008694497862317260130414906301624875591505469009682057833647367950e-1-.136734079595762289388072370161865634558064157088700868131313992670441304330034796415801746260974098448857601583049986060741481772964958483481618000177e0i
-.156090127350477807480427138853559680147093900041099041556274507919541975470535720399726804685740478928779665703534564656217555432994079717360640365906e0-.748980582434550541659943394048224746696687419456608757028353128528662599689779729471832584933300570798430358683912618974888892291468988860609304870853e-1i
+.672746483108577859725560522783289658492725897212126847059645419363533321638237116373862917972964660564794482450983697071629704359495965429846488627005e-1-.813895863448546052458265584179524475771269214159869264919038340311644890747076275037868458405021687981283423036901593765954486993996949183757023445963e-1i
-.825018540963927442687802392005474882078075241122231828905898407611985261230124183563280169717996972845881910470715113284289343818239696850991013752722e-1+.163228530103570192795340998794154595669417229475109437489212783478926728568938722266169045598339403516454984497576708954997508486304224058992996538951e0i
+.944975452121287767723617847541448381392333256927401834584918944537165914707891017918467549318593797945590977937185142159878221223663322131188822119974e-1-.237846220961403872031961293892174134412949658237652868799251641416055218817867517446094457552003088723139213367821448242146357440377480946434975096621e0i
+.144335698360873710966051836940606420475024763369616778654303630884973900724067552933661790140054924871155133425533276450091285343935181832102129685370e0+.377236667226332024261192375690533340322794273903938120780309635304031836690746306071301734004360900988735562373470796791005611630646464369492647289737e-1i
+.552556475945277732840891555354447657476963586663664914344755170738815642286272250893478210924034538000474649291740014559594588624100956512903404914665e-1+.114459556434744184486188897698980780371184939462927584048030522718037863874621405889940239055142192378894261728195786050022844814339781412103331513040e-1i
-.450395384906790069140783951785554286173248660835820866253421968071686579594799044141733602433265790365973393499636809796495839892708081784875180137963e-1-.103303875145993404981275130857045170153276803039481857646114793438776096747046359225053774864335182223330103479113168218759746219472739287169112480534e0i
-.184132208133131612580743096730786485814555533265280907283649591790853644350889170871361070962161187199567800366210285719213320829227530103833739627213e0+.981293710350738366657549465996716160279089258760589610772268307399059225562829691782434314974619394734823011103722336116655038776637679507769667614243e-1i
-.144867062415565086137158446837760798114808595018269548930375048695751702707494248922599108141027837833115250848162729517565085530160143009267756984825e-1+.384066648037386931170353301186046369515299435996361741967769998633774079885368260649524642869838047947082317140990939443170177359255843113779258183153e-2i
-.833639846238248988588234397127077593485072686104845405826186192169170226041450369407823216979155952820413788467418441730065589258152994499677567272560e-1+.807403787228850177259681950097550455166050995605138602355323697475496207948231622290803674935458554509569360170475565492173258929102859122308125082466e-2i
+.389005610327903251274226643514156181389084413556036729074264540935328992918059546972051948045712827285984254164678526353750016738825495204337276741869e-1+.137532240860404297856858140145345532845938087323473958647723167717459964177959391398459751272268509962643877741179520936278428365019176116216740078879e-1i
+.176938691733600015838735325603768716166448009083334501335604251846344507633594153261546838309479071045100578723164185715035969584739516685235701715215e0+.147278426608648094986554193527340150279099952005932194065349522262871026925280384127479058855795360057617684043141494255183266323928681239889361415660e-1i
+.136062727848710062062279659248372051506822326958244003533867551310378271093285995250898712699970002793851362878758104289664525667925841260075405413148e-1+.279263913014672810702273513115868161079789562624156562779277564413931757949061349050960562113602571570315384555421627047223060521342866448130961017183e-1i
-.538137634812487428388211229306359650986160736882827128386995372928078638710036200948488334377904038192261020951962262207248810952738372783069211470782e-1+.482688272517659764087749366253604756310923221899351107492679400075601539576138257707610321639269007323531151480030901547050178082058247498527598566318e-1i
-.157785274459921764229164963680595908701248232104106676301236937526361362506227748170918502372433706717773091014069920526370375348850964491334521467890e0+.746308562077757286406566208186110657798356678299453627902470590538994204686176252346757576491286693307205529020496272573682388578092867495126042184884e-1i
-.100205697824383910346290171887430978374265421899789720339522372749600730192744538856107418901371623215409849086412415093659366144651895400945578148282e0-.115919586387724688145896841110185598985195265173385311363492264756085575265915667416822725918230997226195389040381627608441166359786314662240916153146e0i
-.388744235778544940949823754127580394344788320895672346339491185442113719186582459741077676611568056106977010374469416558261748786560451436626068630117e-1-.116789783960162476013624263448952736748829533764313668938177149210555219847752554377011999246385754948101647895687809486786798846979509327796736135828e0i
-.255203659066736803392503282786410567903433660625712710212026365398916124412085013763167888917426025783424336892436070437141017130313649682547581524968e-1-.869636649843559181099040913843705323510352505623402388326132804795813977110665946187265007966764994275576844005549336113527415513720290585954057304861e-2i
-.941445761991838401753343434361324485375248292918417080040737535072235479511538872040677873869078671764637712095871881302513430105003161449616223829842e-1-.461936647287392109725969892540261446775643975906838224530245401930952542399636110650086571329396433180624168013475153042469015768759150661465831918769e-1i
-.741963257079451762162179189390669273849453946540368781452388657987293759850758835267637575310175467696690978192744721197389955933133546453768224037518e-1-.133736910874941455331011920568625118702029483034067974819033776846415243359127450579560994020661024731303084907889414360709091398833171311775470949568e0i
+.247500908476388394075348802726629367688429488374013946736301682669115437850077517584361651949202834371781825451242915218775291206576725190949538407042e-1+.235030496197947383182849918602202297874561030924963163601208646121118070913208211649100041434874055902526592880987524998377905383840691966157956576792e-1i
-.153080633420999536748816635320167724294160905993248642714831032560508829027990083190510122936012511105716769588222005480412005948853765332053297362002e0+.346085115060113612977383621965004358511271706341012946434328984053251070808950335667832865199491926235312404215211648237082030773367807182145298128245e-1i


==> solutions/sicfiducial.57.d.150.txt <==
-.119488834628515027915365517789752905603592759238952640851383640806073889095765785644098353694062760186823146740647894603014498928342200720646312820120e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.184770116186327257461698092087763814947863930569693328918005162991398094456187292008953521378659991732716824664529419692390402182249860465127755802239e-1-.647963545046745601345655670841705854894453740015158017994196438979647272160886446460366129711107582502297894984508064037023963906828629627673551188971e-1i
-.346415119538004745861688709521087107988404558041129768033001078198072771551281176042637036154478791499380094386908097742296623764063745552260401800652e-1+.112346536765394377502378174907649891839951909052964353974589476928534775338881461083979216737140307526654530607551812561306846524815605412232203067757e0i
-.418699392039246176254284249831316765804432805846241372998054197063953042572696252185219144954810766636968921554465690794378691598012054073666462469185e-1+.278406966805898837352479402246565933488874089035692082926461128777822644973025246700915781786082315322715746853570237055377461039286485000293793027940e0i
-.442129057807020270698642991046358054978158082433766480518169716496946089039706925115098755486542475987632928734954366198233945485705654581965551418842e-1-.118186591848545747706399254537407097489425816341107057454894750878391225766393474951930631114005998815171586146130058810225797543712135029479350408950e-1i
-.531307214563444583602269731477572720225518208072707685582797692948845518738903158483846801247381022612615606953790400659815921769900269743251957137359e-1-.871586332617844293933823221325502186093360863970360771094931056878937761687299033802171435451808273538761413508278241379277227278871219252246447826539e-1i
+.104931995786437537930740459523640768029097169951643935661197372957002054993005728915571999410104803859182889734757549892874076346696657823577486323792e0+.115033264873837279617829921424048746571429079241535171856561412966520888477847029765585810001251460177007101672722120962178573910446675108472526702531e0i
+.127347017722400656322467656919790866910562855541978241304768620403614714939676471506714036568521069156905120826770916542772583323190151133384002867492e0+.576893848780443772944581617670444810761576862024978921352803510373743888121404828823733700543775493044725681315048725536731331289467831652127792318884e-1i
+.523954652382363984479862295869699443378633215396803678360035302296087862534009672150138629721402969731055819581852736250368986287281297933502770625968e-2-.254848944132974471194957284721006587746725731919708171094300182502818532495194896177566678340736245806789473569410215499816479421909300186666575591253e0i
-.803439711755240108698221783101718721492632467532997791291123033269964177576859880486315419018404474698556142417040264616584386109964353616645970835208e-1-.126096647648508531200902313473769899435600414821175875672922789489955799210959199358872604826392858692537026384614045386525018620337078889022404529295e0i
-.541257441791106273035446411847946412768571737407550005672127589001871910851481391946439795360060326242037862214710559544714479534269342684376405600082e-1-.101264721725434437345558277944978769056373841656807235796525411364678610757335806485963673714167015686097606679096901061060607481046764941680668048715e0i
-.772598441333468912643528697536365195774928829699002683496253822879568826366547503701391143210806674285529196050603958629638275730293252972580231969487e-1+.906678975718918506354628648997799159500024988892270901692815271138791152326874433364340540823691360576336331368408487463843014566145231763357166727409e-1i
-.687913328756660632421605902341648197210421651474339669408564066948837463176403746909047276816997888117257698006682777795954689242418599763512969964626e-1+.725696634637373997757650490127845554789001423517376577425770054025612161604263420118235291335879335613235770486317275301833316948524521172345416300181e-2i
+.511259542817959987590218263694772377938624772252643890542832874829581867006827629504698681937957827018612389396847456949372514957504082010395799314586e-1+.364903275885848538313294165432052399515460594227595332077549072318099252012735201920125710096213690735422250003974154298672029821640139224545702108938e-1i
+.155128451242342949504215197906217396176671093204018094976799475513714300119905731674597398258099831334064815227142742077618787064883039476505737987970e0-.130083273866449179411501955836535269865134082995807348889246039739733665835076175523984064840875528847517568136094593204484819174470791976344399817674e-1i
-.427148970048635233384903600039571413696937627402459803079337432743018477174362750219200141802156287867506961877202449669329023614695641602751583509214e-1-.874941872649430188578432839839871610431323026161876550680342397604389655388343443810575136689130282119925123200717196996568694907503849942760374026959e-1i
-.234888433016782020195479251287923096165907056567172278958465045232110124278055354403626678412655255718673153267072991917354421576798164641985593402563e0+.787815953665523642811398689254653001616761522593204005541792462298741082674810611451146338204102383722446768028992807790461294961424715725304094151290e-1i
-.621296556108621733760757164061555955243512617275789261729458868962430662488596468533112861678496821617205254195106619135533968505461501443954931185743e-1-.756740421280959503891335305751794692486031943233629238711546718010860010969948534717660378203542684496163319366361777324138321557940900459016723066730e-1i
-.124915197771298727720212416801847031021000291291474398443591954328531138450394516399081641576232267245776481075442716541128630643515882705717603522458e0+.360393769446217168095460042948482481796295921624889781276888205975868674718745981928036681805212134370602334025509477640646945113295342573963456121965e-1i
-.815733248612924700632568002284246375319802440698202286303031326493073125739139710611593210384467933735531356426513683302177112664896862405821881355258e-1+.785682492321818943225983335384510581448015422008605059680701525601185546070232439413043603401923961236786013347073231765000076555267596932089053758359e-1i
+.609561246495825313860782638967209080133700587382295528940075322850863012057916498424958769754200387587212884690159397179980590367948138115627203511800e-1-.419215304561684491717924648413785075482800449481671957135182874860226333812603212929965108268371787412861316425240547602657934187110295717953707405443e-1i
+.468832193339228299052486208198371615215143697317186728484715918222702489562074484723004354164969611922060679322893128976864304013922470493018178462288e-1+.270130674613384430480931068187874070375164436652130025028326053876331073371563764551811374919100831306265899564208936149776594331080451036278826344518e-1i
+.978018370821664972512394725133842142743136487168850923926262123509147688300724940843457722065325774334117891851381857658224335470166841442629935258566e-1-.387026776703645782472072235803055668066704419166865736453292563698114970254969256854931116821749732057972222201158069581070732629599037879231152603303e-1i
-.469871169330709299961774672445116495896770394437820096736052054676938453651677316442016460079331595543390437275945003303108470624069023395773349519820e-1+.162587807965581317844563353167270826438881049759882322498818434177321045991646413147488266616715334160804821929651873468890019256489523430466106538922e0i
-.942508279642644808727144086014117003113501018372753429531625662589019746058112597078852091724002585281579423125737795860895448412283527721901029855130e-2+.642024663133747701814562604685379264472277477688534646294068512679867540234324036612014941746019805814827649289998787195749272338423120645051400894186e-1i
-.173786895205847582790423306374720286220990773334985514926675499486040352111231789367028621279979293984794905570755453859617864531160997322148940287730e-1-.792410262960557399440494512775325770319501826748049864199011355777496814424980921133225209980112498065334997894213866305956717035351665591882445958880e-1i
+.885299982461933410812160592013104055188160704301110406121009563987764850940164353146879220369759227397418264338501660623099163729013007500779417279567e-1-.308146106842754110791180230850763587408066936561712215210556348093429109617380040758817164472752093178809153719347524156916629382886308748742606352358e-1i
-.262055170543505763443722872958083468605061297673393211250704684297801094349513144750058616030321126932891860336100293088097123779027409417878628035475e-1-.110218825232153032290910404144729122485427128971083413386074790515194060154572258864502434033582594792014465895189857766348834585794073754060859139421e-1i
+.171989259641253642909806927270160091416520565414264310219601593672209184456836875854016928347347951817130648145467028109341561459213766919386694121488e0-.621655076872307187609127461876149907972056461716751308707275747994955787485314015605941320283129220938396467201426135309833857718385527159187531608514e-1i
+.357759296188006638679346651875910848667998037254383847568384754595975041038222392005101769092781537992572205329663134859745291289038005484365162037535e-1-.819892002668023826519805438555761517519895122557719943930110580335937426538187545136944830848050733835105030771074987276242199549874154890379602361164e-1i
+.579792513405436675985897978080842433850937563385786467251032014983529709795213008652036500198147139780598577170488027165872094707851073329652433276872e-2-.679185187465919546689761712755556601773778795583583889932967590413230755775396036323641313726829018765568380361460108442959598908636311405785734327354e-1i
-.140450030762727950290875621301213355742287888401167760723075293564412698058204821430993888874173109434502136843913313094563111514357971408663231939384e-1+.672467412850136503547664739848916212636237213676923043333096724473743994630871282916536493350271046822782961823400085092787006343109104689872653549539e-1i
+.790378821686262338286568522208818932853888485242995680171990414663004065772558078511441274872319881994955948216632026269721650482973146219474796669485e-1-.124995426409340026596744268952833053345653187487321843779476529172327614971388904814847806558428882086299625388104273012473418713533491285128297152145e0i
+.802454635390124368427587092717362564873891148787266643142084626847131583201664614008247561473416721904193843245955094999858619616236875361349818385636e-1-.137324365207553858131945186207378860395465753345310712372936704026689286317933256351455139751052234991371262688202241781319381178992558892627211979597e0i
+.515025207850582966478720262627044242490025645789248422120885788426652875643529465053918174414750314266505873395684288942822873675655000276585957209478e-1+.146073510745319694511743657127560786594871430342222472892576508071504607376115741081252636144968863311756717026114193569147304074424684750353265694507e-1i
+.139443019096477155143891028351941655450574332436495893184803619919621124289530464875467216733221026595382026579940358131611404577970331513584027414154e-1-.129192598758295777788127457789863710430791429103826406348089673316193445564413692997436618650913115598157224405657393379430719431363310231870232291749e0i
-.708751661340451805648960428218511368407228855760916496297749216605430476937810926864353864485877976328159565975429455251160653199119676046414049540797e-1+.575410568293698224529849470220765066451784351187879207693758445599380280383123439016793011018952097858575481305142182136093625881719591866949716995499e-1i
+.105541894689410621241316861656987061793239206909850626104225251326169585903400879448994499855174002489602029840037142754248188353958751336301397990448e-1+.558773862679121516354467086950478282415981120156147953354430618177550040184222789684533510148221887532256191908409077305210496183006354893048026215080e-1i
-.237874927162590653650116021453691503613718097331469714616930186976178440603272081383483320386868155408319196301877668624969606589533227156347870075681e-1+.158755619586919070080338302542498179581172150880457543584072847453438375435548190088977881718333460246399348449952852480811092838484584309789262890737e0i
-.198866137685936248920118812959962340748781099818814106845181173948776382999987126482651600058865177239421887820120421548884993343221149004949254748833e-1+.897543098991003162634672054178119243642095541895614645130878696746565254262965955271515067537389261112277429407281001221890912921716622619836402739847e-1i
+.258720056411884896183847597185226323203638949299340664327755950470472817724547172824450306442727738109140150265534681840212796449828509712058968871862e-1+.613113211770314285671473019176281831744968161137670377837394466942046022256411319168639151862015850313046099303055073317369110395866093730056772973837e-1i
+.844343492718943508167785060569541358398940729168331971847953572216938861685065524167109135297713133009249850142133533645376535899317347911275165399434e-1+.134016737652702019256933818858388809428236160117479168516865527883961916525784987342244553708175794437825021825294248438275909214561467372844802738558e0i
+.961894088881238592659655970316035246556016973505715020376837313418147012093570678862768242546169022077535099218276545288375539246097857491760406444921e-1+.242392216656488464912259634436833213368394688424965130912717934139661209869593014556357559243450982618287536844593719564146780865009838356220975238760e0i
-.612259009701002608387516141144910830763078792709836761274498644513602117024750071305242984836328516309469621256112688127785822029897477217857707100014e-1-.148067185980433588024069219039735113898388526920798290721780723144944151872589274889066977989586141577891693601797893544334329024285840872304898260014e0i
+.193736231563850677944972850154406314160695939861078473970369997333523173188999963546401223933722459171760690508623998494700939960596072245674613033552e0+.448763608131926759823194360641824439680453297956748068233947118446396637591721282496939397680869702103357432814183463859028378147844888832742764705814e-1i
+.309061852487824945249003561095157970576927860529757714274926630716316804984175009248932804186073687458820608470106735084917077371239641016571529184973e-1+.147398446177056493963813214279285601911331371116086635253432748152788614861648754529398715488852930733808646425513515422837659537244331189264926599529e0i
-.923446313701375630319546564392966598601113065547561252391338320561150774000230314100056283744941328634504144720966485776445897713227989268379376189333e-1+.362242154732871842046387732829799894908100603040499243358757954056667163663502797319191296869168712500064825786172633761159152042146710363300885058571e-1i
-.700493829671895963870861873437209799762525345842689756457770396727860146720618928282105117930204778602928639020482867737792292747972790196293281399762e-1+.578325009124524725355020116757745846415058591173100273469057238628762158515312109183482304496526949428061758484869842290881845533179775185698406369030e-2i
+.773638426352838813049823299854761478288773072640447146174742919083508885300895402215037450374388747127639662011507809679909359553758022468537719129101e-2+.737381409883900292995220530961341886933128823043849280930116159650575037580821007141119576572747937138884271556436740236071241500479833362073621573761e-1i
+.121618549459746602232778413902975965970470765260921641580148244058703016370503859988309411754685032398728030986963511765482963390189423339685764630259e0-.489915164195143018778441240415796215122500473355838271446399925634422796579418851119459740984028240177611361133551304855471785392372337298973937614102e-1i
+.183411312190379980326019539518197587059627060220266899728120466116950514757816569293158608984701173413672637175509895551589134190550854470221898030144e-1-.108934731808540287326016314468668780194210463972241705064018072276887640210013766023207025144860751947410363616731902839466024008351515059995158227127e0i
-.699867395828577126999123487237357741106981785538962735537578431923337925014386490517697461617730061633590668214051534942151016036176412582911324113031e-2+.457999231398557670559127916641058352228733350309200393271568509826107630392631890350153891237057026954941198238226047500074726141393746920963729777512e-1i
+.206182954997435419693361855452126637244374186469626959743595007203535043234412691677218271959926073353114962565460878573156912002058551079997227839655e-1+.102592023650281033415963217274132076776817814400988136156652030585034147002984171732751380128542961700450619260244567111651291248710980272334433525277e0i
+.106731425541610360012098908431181909879917261749783811792549615724337568967221079068722262209034031128038170821174734696346374009618404947409881781696e-1-.128833049508594630638511322466353362294226761389985912146624693406453629961382534040160875145546476603277984763405750257161542059739864879809635467416e0i
+.124025887670661359713861047673929565059439519350340680299809846761169265068290348053171871890269599814318604280875110027998025567902186611036769272635e0+.102951248842719392049666507350467890185081900712068387684103752801013451712305188729923021900866136196443950170203549578779219571554350066311542766988e0i
+.110532774424395463314513830609241480594864594625478464351642508450427456751175497520649167747081096689125740892586010351447545740954029024132454376283e-1+.533942461459930932184769214786470970734195172420539164732555890741232891090777440659775202179203412303796218912634152731403739525214564132521868874371e-1i
+.798825665958655904413828995019473445657430874891209882143964540597740953165619880858583945434538931591316291096612034391466896985374918925397494700886e-1+.204189474336836875513963166278764546212315621993629980106013945898111930503681495513414546510749865195997161722939597074675064011828143513550857603662e0i


==> solutions/sicfiducial.57.e.150.txt <==
+.116335110263328483145091028056549387750095425880067455461233964352650366263887186034998764864075527128110045823175782732385187994281043609750401765157e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.310026680308439212963263006191338389887442813513643871751878582634460949607913238572373585417984653425757500367878407115266185957463080402731281812778e-1+.288785160968170436439830621823700994337438909733892667851358848853143565712539610711453402256271656312306746048083421526848090113415397241771832829397e-1i
-.370787214487707618300362600953526623109230308817566870292173878425569804775761938841908151251888576298811951578380935465568265138745590035204868877760e-1+.211987754787017404181093542027454039071916385595365308671477373009540922760260479296229535937673840592945218242146710571270984168398903420376257326985e-1i
-.420191677808726073313939828823112916643524318664659987433379108308795373545151855447319863205051316120880938042304030276524775650689902111516843287422e-2+.799829424865394115808842765915401595673802750658119452712555841298664372575305926361334466787788963307530439711548845309460962890659464416787857276038e-1i
-.111695236738201024076703526161311685823647479334206851215204469010286551421554835646981731066647598726337124397321711859832131573998047206785273526915e0-.574152412221847651571047510393407065871589237545742291188592697458361207893573796848827432828481304661096595861744207398068811503316145009826153415489e-1i
-.215566064952884996399703891679392064867682366293562181729014039284503786076354078959333418751952086152327547078062281538660265490983968846927002558786e-1-.242455583579823838998234160156281218815700957204638470508534982501444810922598670843925370361527786014392113484230479378764656438605097178371197027729e-1i
+.976416158047147970092308101070937478974934336800048294821361199108609213750284234630457924083623221649907133589460947281879341852708909793561178678673e-1-.141551519260491244664498124015108334664570159715755218668259180777675217000005944934091005934954347597908983493508022223575761409407855078868037924388e0i
-.152122983277797200795415799845325162926099657717649837625703980178436282541311459398692148253933402775042829020663085348399471509752258291906619612290e0-.274731399675999995023854623272518831860051332734083718950090345104136159880923025037043965429356631888349970833036546751319099014133716404592586818745e-1i
+.313572639197926295157635309720706683883128130253302716866423030746273945116249579216621723893108414584951776784288795839086525912521202854207788936947e-1-.184019534504650852782708706939586455367278786609127775732512914512966363401760871519216129771103247581832317483685623893220918092188899580119377877660e-1i
-.190950227531790255554225403027632187765553386928702015904684728672465053117198542680226170070945790314969447253982574916104841921857673844856927477064e0+.119335921721285739112442830074625258520921807009304655219788691926050629658488570941900545804358083729081438008121517460640327192390007982156144927673e0i
+.659698306581211821296699662190398566533975475954620995753711426700945741506445227863831525128886983889420992989582319163299143179831078148640817889890e-1-.307633368044858007811500829386423569537532994399406139248368434570904781945660919272886412794236490395505515871754047150169624030172898417802160521255e-2i
+.693742900237100949933702223428013974052791035754737599185676167780579765164919636757917443393978682198421973262252094103248302965859544387808738680358e-1+.118534456095135639099273528369069830199215902881069286873634463790416395448791149919432378239174129133606377649514334073687054582227268248296120530414e-2i
-.790577484481643712053895682261213925033345683167027581436029538159153131478201990633406869868120601931661583624557872663318768393142821535619445595792e-1-.127352659821413302209978487037207492016916500499440229671128974109962755717340667088667146049362808932701846043828009813403581659183279588275807759933e0i
-.395555590734476246017627569506786276760808066534148140922404842005295212157983235415918544817506283935553499656286351169625701570084720835896027795780e-1-.256355498148819081074281776764595330954903340595368336138585077610510397216118562895830282812273678722463344205136103365856148392803462737228104597741e-1i
-.131886343093241226944116235710022191932393238681260989147570339465137815829015944441150984164795414531114672760008062831519621619835193201686314192297e0-.545993122779976950100368618310791487088664008492586133490656332507767343762753990354827416122225060905200476556874526587744139725772665181616492472659e-2i
-.579262983741811734741350788627998342735171002625801269918766222272920074655077882768925275264899969061812952741918822758179171076110076092672031206564e-2-.157068341983630672945543280338588049877828072316727815120458192706687734934861420452830740381268447995415593275745384500727195409008772486516397583510e0i
-.560758988415308427948096892127292975194985708981738932102064475048174872709990031345550837915032293904113318010290589072974716660756567511838869901393e-1-.135746104782975960723418814531676653170603393085521100366854601275045426863443969432238898025518912689199146952762619927883490966624516018259978624326e-1i
-.137150486278854548114417147789828077418389565497780361925860393941751827437282424395393972304725665458078696805511986586777257197783865362910778529341e0-.852964896334151733600372207972959681069479263137785558432755057806657869849506885973583007610455556844991187317376819589108867216750266650333347301019e-1i
+.219098189429775607307923865125860974936588697892879172637686643319701356148223398072909912451451715175752301716764823292378474891512171798033882908787e0+.464987262040059349440885621254433543273164271191364216020953204346516797615243174712490030403401685598205283606975215841279064591455762964644956629559e-1i
+.112293021424780586663683002716387625472346192274173541942510040453312616039692129977674996323296701227394955379173066714736203909097176086963076241434e0-.646473491214354187170072868149093085299469822251279297663105083601594418619403372206529247384556062137055591010061673621048750760150252826287158943361e-1i
-.133190870192659828384482069023408457951897239056960356677984643891578179037814885583340703747500159950015527440705932583282771943632445024261195068063e0+.199421895893820418096468712169439653526421606767434784856458459566961182421704236501630027957981962468565445149124229878056026549002817137157292182527e-1i
-.353879238575287329463951784118517843956403228203460293830622689985528034858340438029661401352129953204414181036212997438885885804101421506938641025289e-1-.778308471179937810615879661966217696768471208157804658047229650014442751232985374131059180249812013491972646062831040747899765969181783388114733321121e-1i
-.143483579896726727412091768553508731468702681605234478887464932296096347563594508089517215365949300936625051004460382034763130260937694786382928983628e-1-.809755157321376880061399016211534924655588305904538782744882901080235013140179027687054353377064023382740860535087426028768867085341693884214021560718e-1i
-.439837433905649833177508652624906584828492640392601574952392225119532639783085401281542851311205636738218625750968683081983323171189031460825328955215e-1-.909893954506273545917580790691842404749603032379825786916430224599372918238614193853381976416923485047088782589425822347608012020491235220679213387796e-1i
+.270833663108035769094412667207771041719287228745607496993372641407965439623732964733909406237470282166313743030163687920356881229757338169124714647598e-1+.174073652140864319309194057188708740616732805194255584555646851621028281058455076725313162777545513510039092587638913534166156447078499064531502651145e-1i
+.339176589849258155457138489095554182912146452539508365946944917872057847253145463948101651479833780588484303654871034406974834537346666950388211381992e-1-.706228461565495410031605834295480608760340202194182463440835840394355952810190398305172870365369787641146336347164350454562267634021934058918802530376e-1i
-.373269159835402320582015755685590088768205205355318361366273966501102235459006184453184846490375311730277148435449003279938817499441095212330994222708e-1-.644027873059469063755867082831494649907319500854975992754407953358063932688612863249226491573224526892541307639235569259894947558858180646143785265266e-1i
+.195339507984707356096982023014220787451917815139070574649509878405693842795676951405656225247652798283881392650030639957557194483641096869542571159916e0-.173238261256680212005083301209433330036653982511983852783408460133060364237156978010096735240996015952866769185940868521127365900477461924161377530258e-1i
+.794324721200519320366395834532823243214376548245775055531503520300171699945687972298612960177841413487854655823638044818687359320374343966184539167468e-1+.291666631892120977806403827673717643069679652562284847341964233524828962251373530645254395971894075487285715635649196581086467390884598734969889638852e-1i
+.224865962441354566968096633988303574466023905661107922253234203302922879569946690539082298927089117701898980438060288754498881434914195227317928652141e-1+.601484822113271131955880113286276846281881234794865698816086608713668817975730507524278033828370363408859957427470713830540622169228029894923077673646e-2i
+.109266028409766216089953829856348671150403582848685966631339554023859584679994859443789776143266018085732047057184414454586875758753657992264859597323e0+.981358079154644093602180282983525511567104212373789735492277208187858154671362374981652028881882574005545783287192689077162139255259386223229587328968e-1i
+.412930971606433926320127769777294202547440733812720339469998151184086115566987750230934660657788771213352626848031401370799994324925053046004149775052e-1-.344659159808070993499513163010651669448082695680631304151164784256592897428273797684230992474118148977191525556102734571307898801762254097920117229180e-1i
-.638794466879289567172755749713149362743455222881910853892769540075292735857442769000630846660517459638440510990782667944851624482080509738488715071665e-1-.131834577876015575172963822405795802142544858220579825721573068780190819273034368827276537935270572930362648582597033536415857968313473053789980566774e0i
+.103516319514634351624595836930350356481236479418489544526128746844422233913995753762553921394073944076934003334297740666136725993500034067001458601875e0-.328499219453072802776937768625935280599950080112375220026024515694561770580026946691482059140032539961942146769129571679511116128696273788023314329086e-1i
+.478307775339184703372395416819913161847391212278468797311173963910819294531647958575585027038839767586902391360770090072443184598418607486611102696536e-2+.106788367940048848213471823111565564166326099783626119146992367953279018654232637972199393093766222548291709458792062053975616261280460935567225624985e0i
-.162237656223978772009805727429299013045679313461155037039816991482168022126032825757633228749247976121701315637177532479121038981051684455100791754067e0-.299627409438247061107315900829919245788710568075578951626416471299111160050065958486998976885652493395616824654987048312472793202593082015810628758552e-1i
-.681582278333125891437574852390731949872757954725523915271697656226920643223898230577194441772811933841238198345840945668565821775962779779886243965628e-1-.632802216217490058566979290297467066536838145896595227069851840567096650572195649393446294992160224137754914918707014277712620199342483194892221101545e-1i
-.970883983168542893917236642961094487877128280872489526998982449547620753678379943257768066707299090813685905919007671851557209007942757350393623249421e-1+.159484945260175719474049557629677791015712406696741375902624643947814291756878065079127814217238354668854311547749458241419201065419051307675824047207e0i
+.380670934044558056116345151515247135453705052945393356393098057754138899652165904351521084136683107263466455012356012500970302005250135874818151912453e-1-.641263531248776018054595053938963403288688432217428902923497684380078961992957609344705157890284647773593603019485993736821068213090038825031054942880e-1i
-.155708446295043663577569663837363009642247533411066365889679614692866089067968430893128676546150578172705194734411679443421415253720488652188176777762e0-.950396526147007729018722590155413064086388725235018068637436366815971520047154183905789970609647784568020279066659640256834090933256845021514204991008e-1i
-.855588032511545514724558324880331226606793354052994013519488129887311613716259140234716842684230169224174716880517313040800573585509109117254413505902e-1-.101809710613099482076811036848581602429931160470391948121718461071938995575492698459101358614477119372564459000758823065770163873150964339346911892418e0i
+.286216670993613117198659656581205418369435449290110364994579601721126096853121774111553733169089468732701356370674271103314832995111387254930926714535e-1+.171078256151782995045748662599503816001955951520386681591474088392327722480960123817646001113714350376205619593410681896962085907675259816374063282170e-1i
+.194280487837578027639877297625060248681735427925472624293026396571752508997040269839621130584377893182816445064528671063779871080173051594935813075352e0-.322714019611450698106768610328788635014854469043305458440563092486275907063673460770547059954757134765062000598277433228734837607093276112281373445920e-1i
+.613582622616707982685322101503334214333187399470789404723937804436888393931342921606237364971432195291137751610401688549432022802728720112515929677704e-1+.307936606972009924906325792482426572591840993988006017129094076878056280802848549956429428087187670066939097095881119737207594698195999327221375869496e-1i
+.114962278597262040159580875972300525643793406721259644826527398072999755391674769517371788426685577612796303898477885525559133909020321706498182809239e0+.272983759203054006722006031047093296552908557202015700813279481582215844910629355379032405859697655057319587402310703659626667419781495245520906372152e-1i
-.621728320958547145005339526200092010720726442546937365436997652955157499735878608230165788496152541708213621915412602111317459960546683133404635729333e-1-.396138873674426460652605587840236234517538691235087836380509895489592584528275647090910994967492352926231471981223044766186486121881160625683324952102e-1i
-.201455835184060471022030831313384859667664152350765709022460809350133702925966315077291963815711617870581994755319790426113086155546796592066210683520e0-.526965655068929425169826709252096391060248621074515860828870216503089717325092980682228357252219564815178958710374621808634130999235181357727471461968e-1i
-.187867158120311358653719827632360019362059171089418491131401750887191585893865216767007686636420821405100781937594237564683860377061393052387127017377e-2-.103523114826369445642060299848643762159135358664280126376630449571986582002140693668283609589374595771370513219432666825403558936131561547828876419628e-1i
+.288344486499909802150889215477315768260705322504142682325411607117775071124385337293389703738219975399689360218574817376124971434114327522573974132683e-2-.155481622349405380339988509851184750834868120044103127611129690878764743299840768255289430942637940143462588012256557984428654110853467938225358941225e0i
+.230998708173090000540250854992472984010158998707516418281874246517066049454867951944069991275917432226589784125036632937404735882419168646448719677385e0+.139350580980398860078465580915230959460257468455123866904329667900787971917008181295585082555890083798225038430646546678585127632598277448767470034196e-1i
+.163002261003263054128585010123524760098449492024776740586736577040354566077214055100611044518606609068116567689253018465155288792458599639059763824817e0+.257769902436329906064901588439961851884611668373820932777279771056136424302010058804076193294774537953037807658428036637471732008952324914719329845835e0i
-.689492952872113144600459371892477781249592201661610299683142418895333230894553013537360370533379550281068071177135838837719721816852119282417196512395e-1-.263400168436977140548404745752378213654663652999062158695169501726117299002269628133765194054773743339408527728316667404942193357358704411961823636101e-1i
-.976557493215065761942787707130133248744644189093272116440217361441789188068241463918416004646305115609081542141495729668947745127728553105308704734826e-1-.175811212616444662563706868018651196579644391986877467994007354785890668885185383575249438868970090658094824096652033281165964435247145075213220267642e-1i
-.508823756444937733230331180947994255242097406050934074823842733222271280282892415468271027260234842934375030696455727296532306768265118265472111065247e-1+.731971802610882791116540467941174072522621007093765796046320833476133470673189834330399895677588077402336938847965357020905046629967992254467669955509e-1i
-.163051968495734988743338030140307906835393913002680324436756580728196644385733277424840672116366397134375892593873596887138575589177402864890575163804e0+.270232836673357057062781835293093314207766552484974235238877594902284363983787958857692427812403254801221618393173301336520872005699795492195555678800e-1i
-.142211591377141619049436936593475443773037237649900922247366300491394031507408988273945206692598824416596926352696394697163769711737635909850125948610e0-.723547773767440754164896641102645701281026729491293200217169384659310806082172831519730737373033701794865599882955324456758061195370344282384351212360e-1i
+.187317388236816956370352017847143111436554149129927523697671935744087382445750825818661220957757566987549728987262507341408883080910051880075644573164e-1+.171619510370412557533853713535301525163838257429913934382616218691946901402375321493299315397044776530945872299775258146731545789566253800304518852168e0i


==> solutions/sicfiducial.57.f.150.txt <==
+.980531413385973829918644024879585845247360925831651317099776191453537552269152524377666895123257577680546014160946881477645861014552094161982721617162e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.108744974051843364399781403885643549478312789948656585250532546167504000333169189457003749190504945540583550941268605798700932378758554579681269802981e0+.113817827313559993199516674456697742993955312451782104760039888442507047976698985807442603311496929248776836720269190016692858252229657592695433911371e0i
-.531024367121315949971532132330159036805611468478311668187652071040504548273752539080149237137416930917578459274282704272664332792090817209315634278691e-2-.507140154612393638897575683574007921323225422234335730730634229792642082295765923853720446328901969900869625382166615709544966423695029138134313513221e-1i
-.527672204162530772845431456751392637705267214657961521528151903767434151431330545307231169465867776664913273089749182478757806383885459475562063804562e-1+.337446120587292154404715534683722776219540480413378023641056512653955043671160801833093975102588725935400655318805062625923953938359482246961751425959e-1i
+.949056856393049018970989078896579565371641216189323815137249867924676611949575180133318834662987370548799109913679624224469020539232322395856975924709e-1+.394442979828850295962761189640222091289321040648248979420362340325191752332186682669131818115878689024415835887337035732872088476870071275235345229790e-1i
+.590184060691141030046032596031439878286761840395602012534355307672915944255915543315789643713092428442961831285489422527360436054228071519318896590864e-1+.165302748878337778962149540716156667679213665919865235623139273156111998307869387421437516462851731129916192152678510044404600312994767563001701556472e0i
-.708720290474150458019010765859139108591366436908813854451993483220516858123941377343532303432060747155849431183553803854066200679452208761539582416198e-2+.762910897180808030762574513684347441017809100788667178202206257903000196100329958651714290090181700390368648912520417427577450842490250354842638173309e-1i
-.389256343616987393770559139506397818946405452234741022101234409199367149468810503783890164547552080932262737032196531353834123041322150208984029697872e-1+.110711722846773958125996901819929023689795354978511367560014179374970233290865126305103832441849774181528272588429102597716441677895212646667804227960e0i
-.468669793658148702334755516881413714090605258739178844580141053888865465383568110885057708346005445807918737038192926371518828340991156501644757679401e-1+.909578862054811632398422010254388461660675693815836602203789650504351904862522070516114597491330379421810193379257169487285047749433284765817894659492e-1i
-.237131056379402821945605360584638587521142372174326738836358731946247863852346236180444511878265394670771253895058757723185159219418854659831791656610e0+.129563598314435277839149057292355451317453398545132835478205213776338194248528718788050498409794929048339568439740306079911627629500731135610336999489e0i
+.865287097042672626986134845472710634603327617923902004071894962566470943805357716461746695666105278927302414441009559028587959294215093304306702332989e-2+.667597667530235652807917408838189358288778676134091080311195225327402126172004934780760688630418289502360206900297880471187382960955900199441601357288e-2i
+.161551624511713828875070700964484745855611261721789935769593845166691756202039221736084339450445409890682042482216257923685664753972144950962541519321e-1-.784333770837383367310817225107691063892695623134615475279637161389420489378149015098647727808943474925844467925560604547353832989386996693270109459598e-2i
-.331073501671835359735674791610227182779300882291178019507610222229645315313251907103338296059919770473991713412094328566580437541364816509694869930421e-1+.255814758840702631967273424353317901654502023247644921973684660792095707340750811854084473907771441175251760472560977908869671955826639582394605817524e-1i
-.951584712592729778631959555443708249407384848621521672602821996521136283287889439241436323007560057149668081065803590801118754119053934345118496909330e-1+.276227683779883148291594433781675814182490918398416600144534518401337618945590438468712628352850972993661418868292082414793529362548429340634338882848e-1i
-.125201474999925449272049522823532323199610398203744507663364926044341111718542167664880123544913679265503526305219738263997643718955617469353694534878e0-.424733600679163830641818634290365614879294312426847416044850214624613287039472842877095425176075028857065151488606825900458532553865766368098490738351e-1i
-.221808877604431086491824395918447686980504888979830290722286614244479050596557415946404031637296563289516743092391357416665553062445833454919240126231e-1-.112639139659165303276856656844282947807735579734983898599177312140353150351274514324438920715315143374482373313083418420054745049668488104779008149278e0i
-.823219276320520492292731762566786783174056286623816667154343871559646453157022953721684616411841975249103967908225304733016094332106936148930753835132e-1-.108131628542153033856066226761085680687918456288613430156806042022739351961399499595111096738452602751434156776650475563578424966936403097543333875745e0i
+.681881472356473446442701497723968936727600500159416033234062092277526510581286294753996465078392086617426574895238168796518094689112134457125604388749e-1+.168285413089090487389317505015021317057764782769409064647651989384878691756334869861552120705143208148272492496928308806164343037193720134102577299773e0i
-.366268248234189519514350709188013710243344670758348895668209263311752108788480415326691614983147530460227003988238171648104140904734537527799588207202e-1-.911518417688746201978507323283654974801064459864859792204164466605552698986840816580081928873296606594203870805453393086719443601556858523940425260180e-1i
-.277713957218470463355513411062637359250802833999210319903825260031864567010096543226426827309940551385117867705887433060563450838662783174911494660507e-1-.683003343816237286933771345917804287901210694166983626713473198229145163860175504024077293727364089484092374219531089304136771339584105392544067074839e-1i
-.310724846940482151793102360755697990096142204087039407860344352158891779650704511038247592484281258633678525148664088482130775650687480876215081706094e-1-.121695550870284411725467574676413958936105407967808600723460247345544807277212891889660969300545519018253319242093226334267078053067048125017446909322e0i
-.845609659232237211790363287407349085082394310054496885257637629168527184431345737303295187614987935177284960238297742952019706867890147141751711342246e-1+.115025395783854747296750870681634652924597321093025249859645876625149020106980800951413803495740426529566953741231717916238860919719914337780602043100e0i
-.733595502464609591463322998473972306195999950125335778650330495503978396055350575558999819608121465634362264412582868659834795190414541814702687522526e-1+.205896920331918517321920601249125145696957021300805462488459123068849587241256719520694203067719960482359002735812883086640419321486558968100077284875e0i
+.431894568353939659492408765263034250255688595262969237317703337794350203034988359034167750594918586324447532357359797111651449843733197711460253160179e-1+.332607309189784936476549755644304380217716349258360759306641778560294484779308297394761221807674510297692959380798923360487420460491468037753891865714e-2i
+.568854745526391655883309608085080550084407794728725690905093941284474120998972217109676741228756088411069211562378174838064857052033078782838336327776e-3-.994009059765284914132159020838084796851595689539610119164829546095927517702125696548566463248572494831960130718377060806325237854317493556674459310889e-1i
+.111833831962434938861012853593647439768329312816743422832666271101499734040944490486481616687179895456067065963208615355703211800813982868582261411842e0-.152597030603960130850770961353671272341919635454762423344827604474763576818941731932467314988965532097886267370763003285349072114386158682432460344318e-1i
+.173898237290659392069379436897294969145551697578510083393318285957313395459228748135248714873405707527943698962426990842375780556765813864226907809005e0-.820188951289783420399825317242285385579508352189399413984756602450444110910765207944222393993921049952032219018226315931030096282168989976702164255681e-1i
-.274387741470585276085394829988021942625124807679680705024505808550374594737467689743461602934478951213874950434028538761527163603781743750628827043002e-1-.115075326414077104817121117235170637508054357214602316566182628722153422953584234441916700509571091352275326951143222729610601896433811525304705146341e0i
-.665759146992965900026271402478902041527532395270619353088682158103102827352314643637733573761414362347657887942188333300328415729737525044049205013414e-1-.963187539290336479496833128059574569820947503750843570614127284748333068988374912559943712203778283467221892378502689923281661816585322466118163180433e-1i
+.521965533880230095587366346912812893595207593984164674036524350724531300424619755345016470165675628738373248589404003603537284414893122663233094311990e-2+.103385708266662608245703107221901906627269274920512273040416606603617143733506300325021486579094032382263595256187707424444904604015043170113771337233e0i
-.431967002857234472778552512691797978965821869580723329988438275561314117342769727399413350542273387558375943923321407440306118228840538399965626310555e-1+.137864563260275355954789116068191742287308059182291686654529335347608440898381585545556255466585456252347061894553533392611352863298915140633281821131e0i
-.269436647576547625173660152624777022459327337336137588267825898921425848979405279906673848285492545006844595181666148615183179003861335456362817086658e-1-.551730388628591550154080445087173467958669872533108966193670623986345306459479110929032062864660136521669581966201971763544012684636406862743833982255e-2i
+.241707257224110374372077348818030472483532215485556833424160587784561126547337606484441842108458490483519439716531807001263841700620800533132128446752e-1+.236365076750539513298407453070263981838893075144329297789451998552752309876345237669146703145725666149593347837244831291162551789120343299442812973210e-2i
-.231242268197893669058466974739714768768638724641845923113836640215962168445169572683290665019160209297922305615280446000632454228455482372291376607810e-1-.462225253233318301681791562680590326046750257987518967184022455585598779466845438374100299756164003747860374115574923987779086699861437261668282404654e-2i
-.162586721036565254795478933093950868851960968252585461219636168401097192772640302508712288965108529260463502150073567821912292284422927777060009133116e-1-.739187634951303729014909331772463542349345586323607035076635152622089239707509972423651215937434585601627428778739422704269806547774222286713847048480e-1i
-.357847273700598579386458536103546577548247830185450770445768097453781733121282829933976199762564029310221701005844512448742185565426136495302633947489e-1-.166902182735622655574343179789845657266010024566431358716065416619983751182297245834092913146540211583123573894639556114516772752698013458196276812201e-1i
+.129714655325335217199867949150105034823916219791160440389153438157832849397705846031249020703320059245681895147913283167203933662108385705362719546198e0-.219635637269147644727892375953602799703927901374404232007976732398832928893870649325592784207588430138828632951473818070046987789231873443543829505466e-1i
+.954129197278658280810795909194149244906049674223131200473385178044803061737555482375184709257304496761190468414350033495952119361521000987280913736015e-1-.234646282707521142045445021393558257482665176105868639114441336326152342402950948537868680394069482231256688602300904191482235275906667862438434602374e-1i
-.658323667020305881429671416563059899579892190949415704137884834449065418868590963644431200156255565409627573415118911506875364726883591064768802530261e-1+.141214659426536742833181091020959155159730206517517929769008218811695029448696328241540506664086692446385684044018940807870917567664382983769346653172e-1i
-.261862470193601061892660499024643291930727584486094104215935950472781019453241427425151801743051138884689318036645673421494691932547692296775204526689e-1-.718053587247575643853024576140296911970454572501668333479118718781104684124172072511663612508847294682307272826201088496736999645165185645077525473406e-1i
-.114179818339224316671511178323217531774725130901274459043706529889292110218693550373039188141640566556231201715087052366292416359522518713329198950057e0-.111716701050952005906693762397904689056228592332282366105391077405351683486647740116339509909574833928673474877263350609632090446382389143742499528337e0i
-.145106071680253317144186377939511841582764088878546472188587738820261643436394549039054276674787579670135089468817465245109769154262007811652536336863e0-.180453909252234229105957477090829740501818108164161861246129087712173945186747328444373288934156158331231948554179632816411798507732670232155261783136e0i
+.247012995756356469942449333951508887987097170674508181656435670002177116249487135531537651747110355366456939078445469347123821158192507409836744966384e-1-.108920446305894306818468767566740875049031460892894359475638208860493492150006262651900910560086683381610278614984284550235825429545010850577984800865e0i
+.193902268961539942387559814452491150725026077462870853277815577511750481995786034485636469504434397821496512454770053799039140141187361429037686868494e0+.730980342213982053101398495031313666493241610081819947535737721761427069124610710681920451370435737400157383116785618084940230794621525428180918125691e-1i
-.126819560492054245199260220935772997088825336553978546135297844519588068428749383343631655465743753732629016001573477607330999537723410486054524313960e0-.119491420625736354809957765276779512123203205401219961138518893374435392685248287895393556890516117421249921432941377362750141177987070761735105472034e0i
-.516024551330057856592946112461210193111789225027141639971589241218035961526095570723658054318680603880613834836520738061195367053589548213375425508689e-1-.653560844262706582640365056220948559174102338833009733087900982964880539817676920408779702823300929151538050928529453127306975818407723653029791289239e-2i
+.118642870437599504491740695567067649498406897694809755800529798682150585969498048233870363445195698110522985085780340370494309899769198251884905163992e0-.182082116301612512432057614071928113391504941166690378238118500219405192341156598583909508879549872951228347933075249063967171836043847064603863457573e0i
-.443029176579003987072827671036581947692866012763462719126702513294455171915139031966297054676839437711358399121389658517644363768085057697062018369951e-1-.784287988209982803866177138386407347933506325178426951557308084325054178108058019110433132341422617220695950391534358860232752780101601181101944802401e-3i
+.232389645873237052256234552376700442379182396693352575838502270387505959731730539135289289206205397233933174653362339422618547932526166981673258541446e-1-.165571749972486726960203078697220473426609048348628613736447770738335687354325536967359805041877017950204808448620831692826902626028134510554563521430e0i
+.149708357021622525571171207688678573353815112709911806900973869423755808738987012650422796618478417602787172521965302343632270504424880282648098399862e0-.126972400581336831570620863175255237302256284017975655169353321401603186225948079171218845858370906414620137391258827884392664928450560108196940683225e-2i
+.146868030956014565432611253344375468802258186577586132812245949990010325689039129368509204451828360301408882136437038379572755796650817515963642232714e0-.506074934096061703162500354130823722006404553783985634737779342684045175730027347845605944529977550545164473799330821742176995346860206417437645090456e-1i
+.290108893862028011203960984208815380303713145950454398284304363607666392284677972402613507922336628546845072262177806795061656702492238107457841898168e-1-.302642497213654028125105492483511311082960149087775363415329007114675507733895362940856745094884791247773122120406325307741300984497011607999442887090e-1i
-.434839810512735581195217984803444913022316222510711854283942017774801444847212921203153664491583858205583848785170754813817778931427508335586383577807e-1-.139574181010536671364891525973631479919951356995336655646900923896671025504229297227220975039226181361268095079217860892343709211414664025196166557354e0i
+.425253371872594941030342536036867577774492225205986670683354280181761139789418739823935682063222709851201436434530544984032790624545488780985141968749e-1+.116994810434595827626100125887258761820433670648130824963015747779981707689778407364645393905783384771256153685738666432357868605185197147919017214836e0i
-.192230266126837929403306898118467128535563664374898602123408232906113615243841891353867372842083919243280279157834197987678639715223278351222298847247e-1-.401693210717626094857292953281873083791055677677362734573318025527645927816176872342806304867455608681630714003248674195446626725588504499370932683133e-1i
-.264567628699939829018700217055460558399861615803737488962999209602370102507676848772548441163800430576308093314297691171738303906035375722697730590929e0+.198060410915642537377058868185421357266477651321715680923600873226994485432937475466174277894179802507050143870405281910091467330131154974200568010132e-1i
+.221099137701613280869221628682711612511333170475800667249980505118180890653740657771535180862783077936478112149815228690587433933934159623035403401596e0-.545415907873279281087655844271429264132206978882452257730637640831371624867053224165728315376046397014457107117112004468034606699817227647983910328432e-1i


==> solutions/sicfiducial.57.g.150.txt <==
+.947775624911934464878802840726690261322478183023443478380359420387800934318553684805072867040161057554510367827641962381221062611983232165166150132337e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.129865114253637090615901539361115109643636916172870504570080177615192659021919024748017856129526860382877238892929910074692214654599041453958278568004e0+.545120976859824218114530877836213741741901502253518772160394515096241952028852692098527831959809647719711361109958890784489934423569165443963774182231e-1i
-.841572376150399312038333622658780036058121774420827282330578960342113384407688984242733644716497693683084198682228324453391012445980209537488196406326e-1+.134522498087457987565701435264169566041286638330178854543565836611526941027399068427301818383233785998308078074865938324236202031632794337331496399458e0i
-.850971861474593267940751305713529688988472190601284851897365349635013569255641858262042010260947652298131970520823419539219750858396212736498132435377e-2-.361526013790058515963734359439643798605736138522737183333767600971345783311890853873313809737723778867315583888874230558444039484281093659649006523154e-1i
-.592364991876161569800727403582490084642568923703887020149685430677935603158573973218691886967094561196801191327665237816381992017908853475493691475132e-1-.114660919104078683853740311261759463400685270703111162587022522023364826145084814885683342213569920674115484977100606350822955491383617897391404581911e0i
+.137093251598438289742419769067087047287879477126632992233892938894275373707257574595629764099445144573005037800077117410430737663265786901661112484406e0+.152302812529183207453920504154919616675856132070288387022091701623011780887768384023701096276163833300717634906599708360475674718826249504179252909194e0i
+.209403570821246303550683966512172300565136011816676723075691923284829982358848505924369006147319154389411216279674002234574192981451805805059466030192e-1-.983741409306167263467479973823022145402259899752677234325100174555971361150463393625147113151065073709646107472150116428220755420349459218172960303513e-1i
-.130047395973787292743691567911350350939974759334938724206205804720853487065486799629677414030930810783852543688582269742794120631541721325615304973441e0-.114063791855024144308434580414061745675898009320857496983462594364291171558523627324399986474179078216726018201473193692027900925625461915892885341532e-1i
-.327129982872587871859145466131689147625389947778901217660325053081984528317802591905645952273159101011979433349849344467290606266867869119549752486827e-1+.368715377376209792735363961478295687888327644807879840885321350954732486811470060822916159445228264568308214787796627469603059797616971451696455005221e-1i
+.104909663029881527501603325236542133788667001482342169127310976848982649837148017074134505013199121119819969501161152698161514124037577965328735060442e0-.115254740844778220646520238539634555880796023710203669547773659061954352249449733662805226690348561621291461494217533859682022904070697630451815441379e0i
+.868541127065566249204789758724501487591478838042331451410849354903238924020859827739903021259104040727098919589486837153564580443129348828717762319672e-1+.406943219489204162308716259562667443383010866499029091309036818711917093496201116235215374217345259664985321044054172841540677544298393617383033283734e-1i
-.152086505965774431976164707795016752097534273567369050626625263169567980170304854823102161342839953609535768017816216849710519453432069201751658477116e-1-.981151121042725589506693626123879869274685383913446796936960349361847331135235450249962966729716376742948338390341086366618849394338697768352663960586e-1i
-.919889896712137631001693495511941975438282924264353199079486298402860626932537879320608181504280745016302447262904280107941280806617984795470723164741e-1+.330356808078378730202765557827108541829859007683891005634641741529640723030573013596906805971385243305738813358817091653756914815855124613586863820264e-1i
-.463857275421168125962622291032682777973819613213143855728807452945743742759666890325527682978311010508392784438384330858724661657382023676147549739079e-1+.555632822277512000830803491416067403268089015945912116219238414585581124144683598947913428766320287207930499463468029368489409417692433515494118134280e-1i
+.135657024068055497299952796049688503112891565161574618508115499913088985433467775052236569286614287739332553006013103494107437184783441955400845819804e0-.189482275125957876638842838053710704108341689784725180974228037214573002353009547963511816844325099313336542963152018146526236746972246146150550973094e-1i
-.100919568438380864286343228414495273578142094398754061117371789042237039562289064790528082963505119417078898100214197128029992380259570963611989208059e0+.102104577936789071780543854890483681174780615741678308522695137288220594871157774442408423967270213711346900299372219518404947307945799659110742748683e0i
-.503270734731585536240949574494921838128806450892137354540563296962484854810127418169007171049453671044200704874454660991611805600570323974174806016608e-2-.775324925398969867295529514911120052561762684426647153341249818142259394404005133455084458322960385514137835904011528988550734348462822931555394712594e-1i
+.572651885116041546767724541165539257612231430796428837463019767428274077340633148383071999542857778720704808148976719212916673670434162473053229733898e-1+.317302333010598752614191940878188174134428098174673782283140949506315676511819087563172678099724583909795107983114984331431909047929760601060564370976e-2i
+.231849918839267933489227685140040270627760664404472792954455699938505846032254915812569469552012838763448616048775894153952832054689151544464916107416e-1+.115777188636991304423667183267357668301557936500867905152476201314269992399626056908221905807915283027289133994221522748054303524445710288323938507221e0i
-.437233285698286292561721595685054501130581183789670001445292428973243120390120475723768634241793209004515260332773177094901726655250749548129936202106e-1+.438525913465373974429655113766845478499446692219557920222001758969390113216729237206810124487478352828410242170475511905092161816376454996570600167275e-1i
-.590634497439929768967678378775447481343292572992122531963375955300925149931096199884134837546132991900395448595567658299949714297523904964860239400434e-1-.148438632500084615223266789924695925754572552148850276743367056021617911759794502835552448404783549858902935402134303156877111923125966956924244689983e0i
-.332762782090595091660132577056353865829976759422361425074540778372759976753084089491332723461600343881562881299534621303317160628542559209835039918589e-1+.138652823740686978196806640548846684374361960829030601416297617423813170532807067970122082074497200321638453318059647915291900678363883487862532959417e0i
-.615237130420482452029523109845635122105077426024647428982872966299216333079096249392729264238121135817276073213095718809360184244700766336768247395093e-1+.855811284990613247929658406451358572012929942955925678473567726164968563085211223503281661319835414157547678027316699188419484142805500711538916414583e-1i
+.154422719233602043769222909658355175548820033783699748070047909198482796575836800001147717675060906831636332135140151026425403992516632382582662750157e0-.116580673216473683710646624788585217859430812347672128101466794163242185350925071424960506173142054288796714121257767932720848069466745031129454640613e0i
+.139419432881875404125672941795028110958744862243276711256944467692836517241299490753234908328743628307245766365075020715393561850397972172569076386196e0-.917673176389539051987027240547016835256776984987563821985884395166349541933703320526806356967471174825632587129853396049081249887293290251799948456561e-1i
+.126862095225308074249142301965950154798805426149037975397391404057177673707677527637307460045202138810257679627468782533245773092507962268572136075921e0+.149206550735532825087373489342819442260641868510979039475906116847684015202803360993794796260074088533207456835750918901379923195648363381956191081555e-1i
-.206505674327804283053215512607676953838974118770109042401992374547262226781266930434865416820814132049201030177031758619315992869970655476947595378392e-2+.649313073264971412663158885975577349594535476222084701123254009695342574597177980792626739731936676322865294687382699772160062323547420661423178213456e-1i
+.130089447835316186561289692438962848297838975425509242809876890433670409640124546182001859020916409473409192394099957486628879655870007133891392212069e0+.107353797823904852683145788182898181086041829363949013429213284016495761615757569054498265408698962387901926949752451703408675977808404874688313331766e0i
-.146337718422604376983002877111641335490489544510528229615058470191083436768582698787494992347813828227067667906711217818567165489264239388001681969896e0+.794705576971210213055611619587176603353720636532708761510517315454583987667906199243999046972620216938003598084508203302401057052532361061900682031020e-1i
+.185685881886773060451129891010957793495008370032069188185371189463296762566338128540338273554636468535750621533529614326582750400282647993252760067907e-1-.260141917129678091778903225452330151573300540794926091971004973241843148016569734643129463037327397635651956273009948775195388236421491933601461491398e-1i
+.204624064625006959676951783430101999126872186118842564768421657074474467869264410021910682249620696273852724388968344959003479707113497802482526684451e-1-.829771248253733856829870704731375629391952370145774106230129028968471318240236977291838245944406882012383091463293641926512393538080706310765184695105e-2i
+.187796817540575621439460902111946420638923882836785500977235384408099506732349948537061142592500484217626359611626186520251775358400993104410138565481e0+.428682979979561975423162092563562021550886743792539907412547643385940741311426755415857404908734213470645618090682156041162301587998198059534642864845e-2i
+.159918197474989471208310565009248402037501869575787391464882385493901715948048457973853299482969221388906662075931804445134115145683751599384637491869e-1-.879505062328535497865130568977981424266014724881700558557620754164018705706811910919468835560282789081731463434419680162826837898660652886802134460025e-1i
-.651756549641391164882172266862184323168685355092541887517154182033553623709581092667916943840628914791277014845328795960985162444019983092965385846182e-1-.132331654601998524164303655675942115994097826941750551722399889013885309871935324983585507124772269106114860992580580917703536472662459573041683473189e0i
-.251866074201377043002331289716964896120359460902819310580098545529663535890004980768282269982692405760719176339980850295498033898110581757618662098203e-1+.327951909666338942170034598026079577465726661594960491055867161558178078522560607798743847391982297658278771586874253133461773381066023656161440823294e-1i
-.860999431450042755649254920527076138402583818903689877606488044494546998254672462820014719438424872080003036428895897858127607391417170153148783246994e-1-.154635049506397563332672726725208134406616536194508201983497859494501788253823494020008834526460475888803386569895269971600237720110066234837600395458e-1i
+.613682076314481451864058351085120797428894931359963517115276843534333464147995038325377148927844025129010171631820440394589629364533448704465927261937e-1+.145253394560965046271157771259509218643394528826639626175370041716144775528156301792646805088380576326212224582326814341706869109970427328632173246049e0i
-.119630754246573471176229131248828238469346778690109763226678181046281896350372024541644274874200867256005207032606610945440484470617445771913695785168e0-.671998330575447796109799835761856099856031837503407717813654954447348200433935109902066297364254880801508148995424603227846221900723716000349841867821e-1i
+.440182659309948020029971215941868949021989909679817436458269989116196207482016134818293273862418415149284407364470621284934351161305558632400347141708e-1+.861344879605926421088603528131134845909870649398961334584780916220226757091316792791856993136705665633324280159288818842667187209978696187424275952637e-1i
+.254049967701116324535062491110021369212038733769607887519489820014066160377339708915246490605558191421902186856016897439535840704324209980925837236027e-1+.736456335851806469524748909336870412654030381629660603317068413755742762836253316368532134406748002306179064988408458073135952722591481867232182548333e-1i
+.546591096773558813075564571921464286485184284129014302154499876340270353581950476162739058231766209200522021245521173525923094323023461103478816882512e-1+.180012010820358216745914517729388773136878138334088236290411809946849456231847691039304320353950381063189745935890001766859090262769769146292440252177e0i
+.193513914101180141202435334563353679490102136722247408070696146750186499736227829655841953187085148631626576997233511925466813190042859375401567474421e-2+.107750773819225546961151205919203743407383612096356910505848777036016191897950176602633475979067972856994030905865846791463005996975551082248462758112e0i
+.136699968410893836923884142690714974462631932175885475367986292217381697272286347456553369196467359129733625437177540644425913052435466077133864280462e0-.116581645956239370916551344030148594515386496651903044229339557725752513367591895478255664830505879636302402738257003333980505007344070104288522506463e0i
+.130842800844466156470599425919653963479071513430646020681533968918120406750847030912834463632078229217803391631431511557554412015258647681116209155829e0-.128616448457298238745317496444931361649115098619067700000493543195117796011258322731177164906392902994898702866941534006059964609437783723565139538274e0i
-.102890529320743166227968128877969685648226473198188065274197071012101182637120941251286515585613197022669111007922393805571179244978829851061938440167e-1+.519015418907853460103381718272352086752269912484050347643861290071624006004116896905193746059179810511106919596242196280416363573941379029319189755134e-1i
-.236158217254384910568640632783568251386441998045113350626510855643327344918063786022409406974309461797920033558666211654623014993872942705091773854214e-1-.737598938832679847340855731763937460570723160197458795307067709602570261948790399078841227055163395581756545408640015316192884215088268463047485920283e-1i
-.121502148709433430559218744077981334429209548919719988338385103645664586719755234664631994842702321755316527678097742997691948527412046845552535205398e0+.874912511062695851771532912433132968843353776369736912008922193260636748137017386624145605116060821293671455166378869016769677234618426924700243781706e-2i
-.798098089749346706103504127770508937234289713678948316649836211614112514575924317620962279899634930088544504220924022380206215236870867439020074443784e-1-.616628448365498542566672092261029772245897774667054320511832233045935886090333289548657906148184401435128102233815650556516488476154112050982591914821e-2i
+.329732816493725964917196903827632641878839455252218543020724985539957577728553354847816163555042625317311279330406873847242624211797770886439910770082e0-.937512168136604340519114708505624733348151684521387402616565157530689194505690387745062393492735648485729711907946327093326132273427362598077438916551e-1i
-.145625773461179317580433310940901485629627064938453400176069737596032889329093295739031834813645957854279258595002737612708387264180894522868503329524e0+.860051069029349769007891485713298873709572351834528256632869708737763107270189796251436906782471621451969117627938206747962001625127321287989954942569e-1i
-.101090828885621549269676453772614191894762287484352283855924719473255116635860811318265224858535762412973972420264407197906570021075203311868687374539e0-.136698174475473257302081158418933739014774080435796186250359630750685489339592117671403596746467962918781745059017764994598710021194684929035543132988e0i
-.133131619959030271700861824450985952132506377630505139721004633503293704439131017647625782294069639334046393291727084694620293797470855377982571973389e0+.314168264855840807326016809876864135354835826972149174945898840069615472605808781731342837916771070791415107376184701121652036889212304262366213490526e-1i
+.153404397722274456294144851405821254756247926158212679758971191460841477290938357100562932345874964864561323426022656585084038802710305572543044715107e0-.458765410950367946112032583716964726368919027153262609986637817861234236816004576357615598047020432079628585302800614914569097788639838633173598561697e-1i
-.391536258244479292684294955455701645584502570841101308708406386976041051279818112549022255738667336877105585671504038253987272639884568280710567114856e-1+.641057843422698247874905495659956615175676246477363375761396164036844982873775249271377221011758280239614076348223981942669704322178023371814452440063e-1i
+.769738104431005167230661895930228130304565136870479340649843003492756427302955606440909487575571051254159897162070613638648606238119467510058556729766e-1-.479332574166393344342804350014868493499163541584773934501005879492944782959136101835798774469172792311713174460734456314782915071466904887903542605204e-1i
-.362179287665246316793823035205336339830859518628276119458867927303146374310805603731230992134245094953104825699036750735757404533661939783488970024425e-1+.136648612028973174205151076262067047467607185273723684491915166459753814663615853231031824593745817786838526428119195274368205866090321505742393038511e0i
-.903933383182481948704415473415677849854461409995387744341198676317231829089643681768404612509454892082181279463370597403542752434878052973260347356505e-2-.384564270468235055676531092678356040991502813764987035554607885684443524639393926130337682654092883962616172998099303534677956998264781299037454611277e-1i


==> solutions/sicfiducial.57.h.150.txt <==
-.113851815294838827839476458945978003069435195870504409218773102388802785657433327838285747167465193040606891086005571937214174677680838871230393832306e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.315124175343900908954537158796916990255095889729239456232451579642939456293491632106262663899303407170416139229193593072401277835498901724527220162341e-1-.470053667964416586196748772829472056332394010829871282194763215712236813882689112797137780016611688909973777977744201295623021612256952234573147695352e-2i
+.103269646305971739359244341753648263452013426346842437355488443128657057252793378080466834076371405342140569234199889469341309617915409216043164445388e0+.259089036016743895274266540528540705393595745177750429505954996402164230431243482036270923086243934473314042687997210981686945630723717654334689868107e-2i
-.112089358432030349486061042126568646204470497602130154120751806223356018041114062193330125612970769929597398940064463936491277726504612201285059774573e0-.634383412069792143813760951369959206746825529698944379694906077773394505199451096458092499361404347512684714468391215804052115757233233638891375858532e-1i
-.280809437294274010849486776521025417954346620357666927520602485177893174404021789412502900944411771513773715122964449389426195658839824683107638255441e-1+.257799252785169855164117704132508686644210498398797965023997426202290649265993398028167880574704114116323336335295718113058810820320517917146620937422e-2i
+.827807826215588305891822973899274769537157924483240347653241558049922072889640504480499556073511012230148960274929733954004575256324431151149352681819e-1-.404411871432352044085973878973699183132696100159740903210326073250817860935504111823701812161252782005594664620978915413761908368300139949969272359394e-1i
+.248778328567817601280003771608514583480089444192195234299347753102646825831102335481027161203731650836673873690280333285913327835943560948245783912062e0-.475335865129664987278996866699660099413545579785439519502444977981051057396937743655039270343917775534331351332026213078749245366522875708340421459555e-1i
-.538860512011735982327621151165764572002453647951845713581719617537461502963246674243288971628493154788619994883672068516556249175667599983290452349662e-1+.140030549695515343830878010085441724088098986977841928965111912319992587041007704458021645732300470579527329475409312982324527633745748125249697509709e0i
+.697283263170100402900488909708344209117753885481804519023027892736745521996465111960043413534651713178916727188421815689479546319187231040324634330404e-1+.750156990221264759333393648569520342859233162354407843856478199853745191676538298960649341580806711943174910339208480019535559980643398464762213954863e-1i
-.232325037374741592792989538791343230808315306515696056588471292682501846176683792061216399358498141885438458498739537590673318155091177525320949420325e0-.178358173290771729730274003555674826831987155533780626317599878078348506373177615307562457042688698324071174254643866586436314834586928124186198488888e0i
-.235906861944858398101153014415010547778958803632815426992447625698972941760900125423345418991629688802150478130906073443675801304761193516788604827317e-1-.101464198244296718371058852138030604358631189324039115780314231599140362791216055889613435399886379939510817297640193591487749889546832137964071060850e0i
-.691705700070060643802157934250918948639171493433427699115682116295268138960832540919440372651397146826640336900142099246602203916559031610282153656349e-1-.122632149435535543058926881029781036833091565897566969684419256046655903675261341176671405113227409854110066814911486696655632204328783749002092065476e-1i
+.748718553508792851560542704049909353488951531757055725981798390296532696959197400616235858448673656548802209120702152894060521587986355542735083890646e-1+.469932869587941459217541041004469571739473969334702733089857736256798702528349191147650453069277381549160234398324625154251453454221511770664243619900e-1i
-.508668309740269537128525755811032289489458933810781366658277568783354491239792706660494326169492986128725278481347459062852716268812662769916377207895e-1+.967928010795596173643858583999038555385024786114418903476522054597789534594458880255815949885412286948259819074113838749178147330655820100026501337027e-1i
-.122621553648322568110070705463420359171402433121361542461785501864425816491964772364031147125310858358423985124765209645983371453628346007214518835047e0-.111196117057737843665272091094359484751789596408684901669819547340011326414981069479915798484136267725779007716381649291615370618556785432265291306275e0i
-.446604427834152148579863978564042944465960206436381131384660203150013794895635710632046884580118741913431836564085159259184746752234600148375105857047e-1+.875988761457364772426890283401794100209883281255143678849555997704870114674894253127852876458893294036010874416735768171329729034951145897934499366570e-1i
-.112070057628793150032334189565890319778120381074694745323993599630784469570617320544732859734128203591321142153590610501575871714202908566517233525015e0-.161307499743325484730915667070018860078537133660571665377056493514554602985301887219975291565507290862189111910811162073064936357684429746462420557182e0i
+.335145791607644955519901398765749531407849664277133179089710491763401615307831145908645291662981027373863714817599756782642493800837436451977330407161e-1-.152335932531488998043260851676751303925588401720120432250319925453248669718273918814866197654274521917117613038414232082221424171475367888292215766372e0i
+.673446331676577797961899943213369247260829501985660964466857073436638877986356284281486152479173392681845736677507208985634502691551229142012502885840e-1-.129920055813104042279115103906810120237947748988570950722002013384422438179856949732631994193609675005675962496249934624503424633342275570631760036726e0i
-.138887597439930590897363218184642690801122297246726683001102202497849501263164400751936433939843495239092363471506878254297549411387326637774559133553e0-.365693787652401834069527326120608019080336272341117815107811948862054035189799558563885746664879863187460361832365423099665108520789389208238908134223e-2i
-.823736295112747844741195986526496936289757663720545508381078291559059755359863852910794694891286721552628724856977098495551433284774349456931119656670e-1+.601985379255885580646766244859761031567743040199225621731618708368553475143280573527695758208775577324553291058688527707543228053602080444742475419320e-1i
+.146798028041026331664399822943574815558918438226485130444079756128176189590004475979909849327555365953769983457936001738318944551932807686001469081950e0+.864392984221225579975295851643340381982114102678491773468137428730222716641487058953385181321037798816906090488994078050185878758390536960711011239819e-2i
-.382966420220055384033613139129724456155045146049799299179785735307510038028909512082546197732989836719672487095468668890301361287290981310121737575538e-1-.840016429241470360180942882658826352452876882431730025315092026601476355218575485011843543355613377531900206035688392003962117316426662319398093090886e-1i
-.292872654125100704807225899813486890918496324964853925454413291062477018415233554644456523269464923940530476998674285729475903034212202368687568975101e-1-.213733900773480323037319050159230949835272846169365804593673569559365976308502909838494458092087469560740514980486419345700743400117830057875687986199e0i
+.279214376615577612690754610536564323017683767064113204566119112343046388880625565471115815595546253157260995754430571613513111102650786604189373130816e-1+.479152142408033467030392777219927675900982240202452944211572681839113968877367640088865619741031509119974526224610030545347781736229747607179438297328e-1i
-.300008317183755895697625059614037584721616007598228618661401261681398601709205558365078385438472024130420068701528361235277764495532169452755263626356e-1+.164606297665399283156548729374551886547954562221639804259121371796199658536928380203683352323084370814195596724580658136748449667246810622563940610167e0i
+.234048437300981651284297017740638767437569041414000626017974056055151113928040332990373915506597304881605082800429030769225953302383745198153435957724e-1+.612538823671346656000384536378408478066586953639129680246019270341670604193638640663915297687967025052303566708853793017255380936748684657696365064369e-1i
+.609236054114812591942661832150528644247548149677626487079182456456055073479598868081871154075512687793183784532203807570710734103958513620078181875276e-1-.330373020881902979068284304675376515464015614798682365286495921988527577654308667771289375037542596647978561723614686671856954125478779032484639308313e-1i
-.173835467570507042669222394150368561305810513000479173258838621048056442499785253070633022041057914473352003908928753716867075305107933175361936324531e-1-.892012468949648328165794418797104661683081200760220730560449129391832216278236344772602002981872977931244734593330907173868769721440697864910892717507e-1i
+.823449069051608871947325613174500246548534389537877263120866715727552766795534784649545448894389120211606659530613182700665777659011060866609834721549e-1-.241561578605835403026915732081391886238524704683293020944678563198448649262648299860219578164790534682959921654944571785633462909596650412689519393783e-1i
-.224694740226004297949919510105558473963840208080350698321521958270543915729247106654507596852015265721657818822750846102411722504806151603722973724354e-1-.764995577324117396091749647163800445325076592231497005461011816212793286218886549777467771373215999908735405998801062002063494974057365086601395603162e-1i
+.612002232679020154795536167622179883439931799232040086097609074182198549445197811748480711837526261654371608860457552415358594011672756544564875497355e-1-.848873283473538022954089776551489854342630235320966309984745007189070774493876294795850892620308531285306539101318819908726187814111279491256336797280e-1i
-.143517684256172237084985181437542668967508590030964256624274695909336249215973035298657644007554125555875194113617856974393983769298632264239623787352e0+.158104510153317896192700287582135140389633467689525554094537246256269039005937446438429708081629458187220802358391903005462886712530403944511723327218e-1i
-.162571125464044012554124438639456728266976611064250064513281707899280368759497729802792535820164890067358832117621812883288961598723779581313222407314e0+.105522004491297823548915426125693062446007286411721320121772528473839748672336686841039905234443782908583484875445456779692614527596965075199842915897e-1i
-.694863245788000652015275976327323175357551489084624648777700861142443107074958418882979213218513292494809338517043209264265954505646622697758124090306e-3-.118578131080336518630117646844532761832773459638501581458569428908520040680984260299128603299047568848489554157717073340742206259807840977599270223849e0i
-.350876137452779341990353226311245392744472843983663397764265144306066264762228469628921286564847430597230838968957012708759391366564497642107698768115e-1+.190100882822232802587204755058261036665732155198326834294683690348540030801006287762680727538098422896887657146359164460012552940364882879990069920878e-1i
-.342878147285295890618280069142104234314361535966175386215554360248902462617240356713184169041090359448010568150513980355823289550472952625361447306451e-1+.605167132863746861050185868389970345693795530544589340949459686063861033305739756398622554595996320712677790323411858568490864154655533816252172466016e-1i
-.205436744399010134554251662991042775537554469215120626933565110902610765004516120650788535639128551237600656230145611543236198160082289917167145603785e-1-.487531049155732893156464258172850862392295417384654984818310992683269920040645016273606534296684168101872823561321348927032779285339945496575423807280e-1i
+.725403308406080525587101720764906988320189215317962937596187712283658460200890918177441909191489807108612277971868549430164612802410632893405120797684e-1-.390610190082769203062012417524123421647251795162928240824118009619588999893761440566758112853600494075275468238971161800679565308795258395592109545002e-2i
+.454575867564702350405461653867715224126553973336209789066726708749028347385481324291406850114190195755528546035300605661016518930836426503338490383605e-1+.467550256083389349142346662693391716570622658809923815773384921897026863638718219501915243728453560974051815937698332347533197126212320498524581685912e-1i
+.209310535324531492607219369921044763018419449195055355206878040882694501746346879111363918924963299457035301448720025990167457964120383269239255887777e-1+.150400526049138323027846184794778532986668789888322743213746022387290302776072911409902809108469966360753453254930957856595136887576500140194951317293e0i
+.130039141189248705453198322435385021839078544600934241071043354717780934335518691457128200663335543524086329023853253874549400479354969290972749746875e0+.470584011756529368383081669735027012924804890767267874093459132215391496030898949903359094575657462681888437677771246070801752328041102567618848567198e-1i
+.997201120890448351722187561678161566813724162443465851275719237330055265395737000631196111919597896572907162180265767272569511971541559071931962952186e-1+.671918653208431599348861670801785667139432645671415913428939984197057905233231120647612366195620143163150944665196123082181618175052489533102384706711e-1i
-.599711363410381407247999066418679681891414565492428283190980839233616715452456689479231524410645165149501135149070228631617582909029498759005066992297e-1+.223968478083664350224970531745154941580785722063937573761296782602709149791992135375284677185000191694820292341663448943925758346375824708542641081994e-1i
+.643514569374727650932016706689494832312618328997477358698910344646328896968756236686010888922450378381354576809745224050217641262025737508384530742925e-1-.329532124706938117102961088377255210813483266819884460015647977123178326200093393950766474669681518464790664907649472827396405219889403920082100308535e-1i
+.136062830604833285034366538482574631463464582576637728373765607343993084570281609000413960970031187820411842337977991148441984869785889203432773717953e-1-.239558967719041430782136942223816342121757621169781413185081285164458650013766240654351775848927518461455635005132940131175390554779116592401264775991e0i
-.186928045994884666645590427608141803090086654987996722797192225155583222768788871316977299496818744365415550469549510780574448972549267761595551579780e0-.544640216018279491448644323841428668660552629164233190415921961474627607518659647447481859149432988086802900624101660512546595995027086556979602723358e-1i
-.648240261501622917932982095312496843602224819136745146870615651723595082649738139290326151697133330404734025281136503083774918568225681345096667620338e-1+.164893647872784815614409869978271143605125280711292138903018084056539221046413115565567180536955123001510924177083732185683903790354710455601520072568e0i
+.151201524330764345158374551068725353787648151154646876338171264209599087024370802508009066950161959639137422978743620292521228356259146561216600877709e-1+.417460875477489212648703452102170719714130410728624545898317373049377854170869670251249912903989320819789776452212757239379129298167034443533698924562e-1i
-.622589494863434044149716583199700871244419644426832371700743527808259785411328739576841685124718772438798847576942194957268483451344653107514388372409e-1-.342943399294463020606566106089142896522228374581620035706414572891518756747553930435862469566009983139828612959668720654306798446850316748233708816624e-1i
-.151872378431122475248016619865725592414777512013079790446816213346687716366169567544522266532945994129876978869257300193712928283897882669134202139206e0+.613482250170977199150405539987646360200797981931307809600801794051301276071829359588808379181289858937148423912201300249215990678448013743985043125036e-3i
-.230594354744918898542800524640825097530680004340031519390238353170468717027304799610857583731404044422436706445757523901995786384242575860217225697476e0-.424000683371963509306577650047934062918605683703472391641361676010342111054994313563272478226669690722348824993700033923108229707482082015519370309693e-1i
+.961245454181891610681205418237049682550896361882378815652407768901899409153510907646719957240843203854917880251119333630632215846966587457817182176419e-1-.500014268223943737483526431995685109825487224259619728915446981700666885892691219940487609723968927690757576879129871810253890968104101807367764290921e-1i
+.358115557336993496789871567003609141443346125798302728447090895393513046196306321570264446332195124906349910119112133682600998802422276393345494582007e-1+.143702792423621342447424295467065508074490344479886162866676860155916896752913210805252151503691286882829185043943245831931850649781200958050297313987e0i
+.324629104234755767737758061334626382997912236747585657553912287891841494233125548368053682557370434269743056285625618327047722500488727479847151654960e-1+.283065657826106472057705197585585623994781445008474061333749662124462199244303966705241197317112249878448139945155294318643166897577907391665622194514e-1i
-.337268532087990212306971109302067373388415829391738003149829810110206560888622578644822871956049757444632814066231493626607902655241673707466598547200e-1+.183591326141223731917325862659631899545879144772258513596196187065656738213630112857144225029601562822057135515373451703346161285457928547220035934342e0i
-.554919458565813571299563359571126612066828012468443738936930324914088584516464989855871162731733660476114327300687925661690411982048473889761103009092e-2+.396756744276911276142848427136292987375244771503439445620725767740146648403974907486641478874166431258066965497051747829134556933991658298614183633244e-1i


==> solutions/sicfiducial.58.a.150.txt <==
+.151864648698569721883012775993249635566389650677827674730624958297775524735943298192306608947454974358139710574581317743827454329348581297065291945391e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.794820574066259132381468402632146070112818844655224026495666920650729509912036763915875143169303181506661128582621901349023183241085535904504540212383e-1-.134065833913167977138183145737366087754071436403470765331878936474862598006056986916032847149827336167080897094495695550325856105900350206844520376668e0i
+.304056810400728996617337333913561418469168678677898662506621564568304680810924376048062099744606049525276892223560812264425744293299882941936593447788e-1-.132134381883627838557938271623544556229888836657720196688101517867395420933214692874901733832011444936437520089587554981224546833241600356880645148030e0i
+.605330074938076962714372739583768481276614290038419739470048527328113780504099102116279715648665399830291430156002015423188708119812810479221829788356e-1-.204158231558214219850697611539556246645708551465292854574020975590297613919057374302233953274938175991418321941990556457734541715646253784006616779581e0i
-.104231047300912242084939320157624768532318095304016129558875689375252115600998140500457832815226085513934064746890350502169064955842700605971614096275e0-.501887039324198962566207086387079885664986251845637568318044568917633482850201358268455253629433295909510760435951351412290351782606246701830845378741e-1i
+.824664833237179524102229779704316872268767579516700230525376032492625402207327118976944457205091002328176701087649044415035222604247815805785747852906e-2+.284074956400238509329383142809048991883862491697747624098685620457914152424663069765406423846094631560916826783098359820436389759195907863190163157813e-1i
-.111621737969103199662809130063203729064636077682448138716641404889259522149300458905135997085297163982569030888822327345946611073850702031662765789756e0-.209169792660052962268759005802275221884150311804526647048592736586053696833258328760333854327284516224375006809816595930834446325202922901750622777595e0i
-.693651102837000405528991012678315640182041126467942144434998128653505637838682521398819380081432471748541892249625472465725954614838850834756856504964e-1+.161199908499986819743600162051072601822160565156633708195344221064275623605513905993841105719840661052597227703316356572513251542422370399106672135591e0i
+.981426139362585546047619583290124498157526038821244272586295791084818646235114810425291008245452308239755229073574760255398045637735044262149965432540e-1+.673903872767505349225305534159662027944566044849936384383759883040270836159621727701993231824508239108893568933344315277798838111838633035495728519964e-1i
+.435727971307821495439772766957741023707394325708811018416591013213719562815083920248880714384900122245047365034027158831825831256868791802549517392543e-1+.272531531653964721395557416201309666658867212594286213051516944893991321436936518428886937362651708634872475547970602372280306748462508108623197387267e-1i
+.153695030047937560889845059444338899872887984935062321361569620523583876777221092259620417044134251602993657649928667765055720542345245902202563934910e0-.923535448793954019948434794502537201522573639727286551451604123161976718206845008396399944868794761479679574666579442254045205429608462005545425184389e-2i
-.101711433877394949919484504667825501141081843975109202490612956925167610741042002753148291176061224467708846497507071283362634041957602034159561618447e0+.799681839382768166702847441317925374444011298723891438114889766792813573284506581396869461409614778450829734410688507907468579221242485288198390824832e-2i
-.526333124415698831651686600856185175131194903529097122522932275963745421784795286062602950922225786002665272675529577606369280490565795095155782545237e-1+.282423764306989313324244313581047567750704845899639256179052831094367599074015152021913430377167520303924977017161925273246659745244725799772055514017e-1i
-.419074416897819712112054045756542142669255890446706742059055084798206467623356951104041721518568558321957093627142046252136118178333905011914921358068e-1-.327374727100845608204125696963568692756176850245232815869784289270735615865598453305815141754618999379014076175515987452315388491597207770401484396840e-1i
-.671972588137101113638076172186194974213301522177575447126180918184222216872346969256284249039149645958236177160293674168927167039773769616825858437804e-1+.215130636168295657165671264161933053444478900683134706058993963374493180905128538777190373334423222390480109351593279818697277294720880547437385193296e0i
+.486310853607421218250729223362388080183550918004696482523783749325123726421032935801204331199887822467617754487000143791926898168431195903654221461542e-1-.826260313779859305187647397919023161671998268361231908269706050124994463849759516533476232163009635479473376192029540082975922351777110114008247197000e-1i
-.788956347668358115083018125799033968037971277319203506725261123472797714642425882913335548227523863528168773926408318904481377574906364216075389120111e-1+.122931824142828160032259948444952952747530431379020324001170487668849543667154180176918468991626830395211341826458251410216705380791475708505832914022e-1i
+.549571448835063077703816764072248663402147693336482693302739744804282315166877778369999336985866782164742568215211686622441094480692456034805530929255e-1+.544750958463329264462612205265042238517578082714590565965226890068258802931318932130445685931087760025173775444677806614926074637871414739088000724574e-1i
+.173828159565395597110953336760131590842965961295123128685753334924897761772983074155592650218896585747890800029131731377240266354436669938805598269821e-1-.184052318560423430641567397730714962319666300928696569597967450801199184927613678784978386768440823116916530699197736213510529147518014607096546546308e0i
-.345614885801607050264890110444074775872510395269983073380061229935388650302646865212101333509084102879570487766169971285827309848815001390932462028725e-1-.178313484118049967350890151444212363086012588783877548188403632893927166826160405842524609590967347921859281032038060039693088036529350042868853503178e0i
+.873128612404458330123429888495624175981762872333214574325490216609101380606620500663678176663224676981205344694283096544328116832821902585592522129277e-2-.125980015164460858476940636839546759598068849675662283627094206568311673453615105457380785538238765783497492466002889831109623048310427243325472569294e-1i
-.941473084326674057930502745905076576164202175732961526874537862301270011071709560769366699846913955108461025866152121203014349560856666331103022724655e-2-.863817742472285630344308530801610018606737769771243539362747679470238566894357846935478734695007260026785661213322670813477317717583558249351373405549e-1i
-.863604385493157939394346299437484472511770764169150210311245029240465352099988431195647152867726600473849904102080101039063094640814313914273242498775e-2+.143083948757179524411294931190336773463449392659850955916339113281381841428012698887028117292989639338369221847921245090277880896716077197818277463991e0i
-.119376970044081777314576413931609172005587588193167127263563179726482951766233035985197893888146560005682681373527941230737697774717919929626951468838e0+.246031683020337039065511723240817085188977447135514829520127838293286396672434427211072480475579464947414983286237154003500386050201708463158087516217e-1i
-.296664010814637091992488799910560234744232527601780431632558012670923658015676038285538728620135451062941102958645274199553572188813183574384081286446e0+.168202476610813289371220363624101555069135047461119480584974352057107425817445129588901575858303998640962790774525280443838633619894458445417297489958e-1i
-.596497461562366459217424124239691379375468414944660732169935892281427991671427365100011130306956407279028491117265010495203313226907153391074495881380e-1-.159466961518666639178644232151144256955535099241333782315753199449078966813217051736299640336621057956110772607614043122947210668710600748831267300018e0i
-.191598273183627207440511316891183741656721986378577611338114973968751322687950173729239842255095132403232917865688569182444946997644207213613143972891e0+.643290559429725437305619030811752240734212077500120856563124291354575654094804404036992068525254632687849884178628512906165417370139866768175569656857e-1i
+.301490806520916831657454130825030002494415858818428058791923466447414128918796744090730317125654298303376541667407953334656366585816460661573584003175e-1-.741359049192121350774364083635094896584862718727937570093876363934890471197725224258380814777080685260968495438168352007884491268726162918048916067060e-1i
+.480646041349726492348257689218248452884620142094699024048019017202848604759779374416245243439403873427843619732799558346785278905002347341254589573228e-1+.669888007506395682358319705917531284190839417397698360214491016185196414996137692085888508187525264713514950069670633354720908626182840744955988273988e-1i
-.373526807762433090520279751397117912164727412882678421410433363749754108297511049848782621410281335929351917158679949807256967653967046393811654187280e-1+.101625479044553788421742555845988054202488803835209818892368881983951990419243928367431242811237419233123896238412210511759072108176534032136215484974e0i
+.773005902602829405912776354835688545763144407836702615869585859920657061393234734739442134438022742036356557944188095605625538795855358890198701306439e-1-.310664590606622176129850284096987116661057364549033260815434374477278018836011846500247343152958946402962486630680005607847048671770290542494452715849e-1i
+.188937155020923171538756875069264315397773433983622267893691618653303095680306075166588230441354711640332668667738246656059056740670774813320202974748e-1+.987794303433034358562906742580608325519942114942367242565152153101552674078937529155977764372575039488766096290407195818874033799875036518468859842751e-1i
-.567270420490383634861301431802337247987635851417333153621285129842793441838286522972288609465043175091034229682635872382523918048102594238741776817743e-1+.348935937475957494955934380281349492147762561212305521408667376802888278892842912211831451644470267715372462811407410877764576281704352766891459771509e-1i
-.382524635451278090069194986694595145527868065874397185668617417699100899984192513112406656647944306730399539972162344015298093567201242573255593583264e-1+.163439473807479546329979572932538597345143263685803053300564450905633392570970750893267516577516638066445377019797155162470967174482102569808212095767e0i
+.627774399162286838243794881755291754439525393703454350169138607765812222223125618039994625319977289493358379182568741334328677377299675007777862877397e-1-.152089474315516729460881026489398304002464589367983034880638442888602210371651369855618088645289397696871813033740822578508768306499370357676392495684e-1i
-.105190629333424779190645985929648594850582405350768510801445009219992015185547563944572908916433967783492740442039939243845470938352563165292713930768e0+.160127281374788111609728987274258625138088140382662526082479506169850752851530331599881824005414827963100691654884124121616920904021051222482433959784e-1i
-.598202527135734642705621130939005872679721093828500700206752076933670441894868084380932677637181060825210927598253739028520826171066672539663438337443e-2+.206789514849364444260176279911847113178712929989561011781128801439213668895715976325216921185131056402918299953464275722881658420478147205957608626574e-1i
-.368032683821067495688517674109001651671075519924768964805646150769731216433050037966607184950110454720504936230779013785005828520989295558144462576828e-1-.361924269850349475595195912016548827690545169748780572368493068326783259460592874535589155904139762728535349099126154309978132753882383528260466587066e-1i
+.142783090298546610734410458827666005944242660608321429387303826057759795476523967335613166731963701209737131094877077304909816498940199138657904363632e-1+.129784192496584954774229347054856533641118890984141060077610162539568110400255176404446076752013871809073459023191638626516680831543900958063654989516e0i
+.930783194811933607193690976953632316084939112381470798900794904879828631111686488764712603998728882629189971591420410931421558080149608749252428877993e-1-.188640068280818886404438648630450954080969167046178629649952018435798209483543422826241049989990226414726186925136135202938431915766485325011945715192e0i
+.247106582894832000669145429672228702921060642179525790977636048020706592958403634260100580339954275227682603114587679366217076204081025448326525767823e-1-.132531263164680730397692036840880583656832411329415309772499699924696295861201468768557703422690771874814910062645414811005619294241668883561074147468e-1i
-.395553090500773128504625357358772078045577470568091717871705676593423011362294871554131865562891062194308245943817678916182351503032819652787617184875e-1-.832332562436240660072064193222107771121549255278466723866425305328348112962534748061434604498452116062780017154539301391976119836190903503206099298405e-1i
+.503365642260902540535420450247571237534073788422097152352945741875140256342026270960797065318094767563390307166707984966911005222114470535408857403896e-1-.132519149080640652354248122005805331772988764266597178059966078026863952320325716889594012019721112785020727971532907691319787903108573962296380327080e0i
+.719292115140323807566798180578142550338897360629823835753837266343564004140475007553763599968409221400467947736131263860978952306377308582561531378369e-1-.881681414219008707994853684806185557882559536602411071834299450449361675099838494918690664975800126237451213885248083868392439753891487431188277175702e-2i
-.960440324941229232276766597799265804065972519719775964008239313006439196326802910243658194650832517927592716903665588642470221191943341781385347384455e-2+.205010343427626253626276438341130062347543082489496500192682804037302923824726655629841200967729441329408243925359221891178736127385612749568214541336e-1i
-.126368936489643496349889929076328885727629072110078996236553744730920898255062686404180681041677403128619715290449012797632981853775185080799343729685e0-.269837789039039986595285759412486114030816445938345548010617993003540556612730540466351923312327139171618818185290971813985005571612704418848188695006e-1i
+.225503718662873240618152618227028479382966135909408636938664523846238199643465794970708955321184625506603290244761627543516238375781636354614051448155e-1-.299264112450878589226548799651068991386334735669578112294806346733326727485775613079245530451959149749076445826275479001743371350207258236329367932004e-1i
+.818095777450792927320414352603735432867463861648726633521941295431211604364083594552448892660880452138894812541761466935743586036904814840455290530454e-1-.567503063368142991481614114356997072753898581907409157728605304255766790740752819534227803822849517256604089534385870752453000955342959614925282871206e-1i
-.298454773629575711819931208889870602696505373500960567118173249020508683542570505672781322484421294387904724766930127613941950013365379609665980458060e-1-.134736313550828987539197811492364104076576849985199627520751712099489101235967068680484782820403829456052606061998288217649310914955736685074571824909e0i
+.248775096472629027373267968211316592041199777837811699185574952779793569716305596033551375312981655513500659703353959115780047366317168066230177900491e-1+.788634430657365692886179467220318256377973897669251591711720151544953304338883213868721139403737130104904648984510881924526821908677626864910086658881e-1i
+.132587191952450417994211780632237196475747210067485522611174330896424490298650517843915650456126823727315061461462538728759097707081867123119934473481e0+.108810171698195808049727345373084940517310991377489662035159261235380020298311524044602107790361557981239070098762994053905690257243423433780304567015e0i
+.317489661118108204422526963524802684945323530022278326677817907759825391682551101174437363413981691445882503662459726127813711965463483973434711433452e-1-.394471968818688886783127680394884694044513187434961450276099915722644319861258613679804595811842803158145654800238910478831293286757573682994464793744e-1i
-.145284288805548349205434115773244926703500629319255946427439150964001586396637070988206086965263337538069691253715639059024419937318869642811932114614e0-.155148769152075492690726241860639382510362845638946944314140818358026372144296005505267051807699937347824784927613502711315926957437443513290830605631e0i
-.127416277725513111622692026968086446502807301194197059289437715299179121756357374602380660233403313336063158981818374591475906937653473023042264059243e0+.813978592418260054436561654104287541734336845821314248312788972884303253540232953275242307770784132076393198228223031762216883886005072417603702659165e-2i
-.168473873772871983225598127799374638530748187231225789953986047068644772522940655171437353584657535808686715481089215037564747957189788782708223731542e-1+.103891396457681845562287856475495899266163283489571858128817534447896764660195696364236759130813909144895588854956563483296847979362548356509202145476e0i
-.153082725018991603855827953396938148546848105740245116515266516164297639486633973704793859896516181538574686378772402047713472380622534499057633903815e0-.858209827746399945217561910743320718825136288895157356133544668126232133721494077153235775629014857721239856684249288721218691110697767648338491781669e-1i
+.470918626174445677774850516186561947634991536141640733081937144140977937921065800256492843277443981075604132261464137343358450701568847410238565637969e-1+.417018200525107033588826589290224553218625433693990511868323032081715984110464590078891532671312129222127287188649474927639464892508577408072387514042e-1i
+.290963188926323307557106408910909768505764023832845735378014381509434414977152068121171380472245560056185758427618561920568592825409077402999949214766e-1-.761436836821577972744770778076621509425349579713774572224391908522398369791036580317095159707616288273422381086965577230539683396089191521884680044467e-1i


==> solutions/sicfiducial.58.b.150.txt <==
+.335743331390123902650856923174685138983051668896974704030061480730972559911405117712282585852472784396009318429646763855360208108748267275643337799635e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.957715251050083129018941753888740961153527481161259387482284428716499696651387811403137084823036417263323352434086853958686804623141523547165659248008e-1+.335965745904723662546868646923229292254309264885561252172760081635126535750799136494459793888777484926848502317881313852178191088185344225368779215333e-1i
+.882550248864248154409821109891130767610034261430982531693188302375674832054230398665653266234102959471194877046122324911289724500310015891145701400165e-1-.350190186215881906342790825876923831365697646937196420031877938756222425806199519122074072580087919549730600450236557626224851578106293861252056853435e-2i
-.194830360473831696264048260825865404485732740298778335315127334098594445178284245525439350116105551594423198771258511137125361978250809114197415222440e-1+.135949141710755384413835118029589286610854110668980656883958588867806627175911307774270343941946664291733320876254704354290383107467746162644314264812e0i
+.191536350587649793842687624539692313349135978661752730989895519605431537104453685680842899493530390135299566810693277186177664281204164242805502336741e-1+.127667736745113883771192427973039194233222460589245193859442240458924713737497545559910217893139787001661187812906788864858296800376374727421162486771e-1i
+.368263731471252353937260809780206799640447849497966265745379930362114737411537055437706834245108093323271508004478456390475980061524941241909052206853e-1-.213789237253251284350021451096013139591765951788251798105029531624234705302914971728872668724246295076379257868826141563187502564342142682744230926519e-1i
+.116822473106388265402177252230373578714178825545454033848839060485813004636010560609556543247818055949237042722539870283674191533824548534734410643853e0+.734147775637257446071673976839254615070704832122060926506510172765667330378745468272712563692926265267046154827970428787811372691972542249039171844253e-1i
-.659650017918236379873526923241333977366257041016744720423681663355943368355138659794049758854007520950234493308138581308445091432322321976336978432993e-1+.146547298932262983450641608518077823142173852987631235445497409954900815982923632499419688549038811858936240004883419334331469287774243030438053119896e0i
-.824983151566040325841694081156026238428726690525101627014841521742410179404069370200875481642656249079466740331232914743219472084549401590463784423534e-1+.134669270199256420100527803056065386552925496695078317745428678814586632411523990195154126382067478759767709222571108782108165875543124382475912713572e0i
-.344606511592186259909975803129035456266825786398078360968305829931054469439159318194616608971196801657376287674766932319318521957760395346889245674572e-1-.105552514616999000400859062911218132661960053685872753168006940624040179828010364138563271185681531591898699577956033135763827866067351065386970620378e0i
+.885049479336759888466067298551193463882377589280057746046185218653943308237333436476911744065510860899906176071159487313467118069120000237925519139375e-1-.218483224339485015922711458827636078436490716027430529916851698487929962916968314295040880304478389455166972463601883988810252872480387597351965006741e-1i
-.405282160513628622221495626523422641972621199607415980538347629009151431019912511768041029701498420310379564208247448738684981897629312294708860314449e-1-.602306263933359522763804417413890585028562117146520395639412660319746550897753440267596716975779906647035231098159040334787940619684402204205877377791e-2i
-.564104373117147524988458422078230460886799912745786878261807119994408338701860844693633443623344427558909571190403962081219408850248270937475192325404e-2-.571619681189024387039814482519673649326672915184367730489755301612249420881596350665878471286153826176441354651273108564472668938841156792273717359686e-1i
-.111744647811416397931127329515477121814870154618100553487635596938406024574219037213833504702855727341433324658479525148349770089130629969543537342895e0-.266065386008807999595089884883378424482975114333347172540433084419871041505108292901228249791024124608310498737721439623112784548630619407338854285949e-1i
-.451074274428145586910951962279825152332712900453773361367866513889819852643436852383972595274280834750907696312519727677973130678819556042971101485880e-2-.582860504115944655652435522135418795863875149510459806737582519520266542006955751737617141310748992670615802783756681519428662085933465632577831810709e-3i
+.409855161905819369114989774963627201402427055462854679936934599841612324052764788453089755052436301315125123734132135543905389363372818813101343937067e-1+.785745091984780544724655307754380778722848301058629932402540405448313204106665726786212784248465187925597632013837063298607400174621937354333220551301e-1i
-.160222348236360585520532522375498176309719441152349251973987971057738163149816597084162761857803985545052240607393833865001788210772781185838510127486e0-.215080543873181481737154803856033988459792787717749480975538197627657991830696754010631309248715736401285286360605560478899914231529596463850180396029e0i
+.826156875253688072839969137716445232480437764395259199237379115626030101263331767197763823775008933545070182831070824827780837478770662011691950365126e-1-.141858208488086066771844365006024299179269930258677634311315149670264561866999124763754892941979059877790977154916173905779723756461130838109269131044e0i
+.213536371751162401056053305719819999069393093711977380083759949366056946174830752839213617820673240877284381704322096570022181506818708747580513293090e-1+.613726929050551336784373129905941702318022828734274992250544451943096397262713683241786190176116295017913569488585540803857996728641864638574521280041e-1i
+.253969559285746739757251279532881902650358757419547116845770828890133576739820476645320503332595594943703364137092317934325255329385935556626942511431e0-.109823360536918487764772980416674050448458819513381241472186170597844817889958935166361739865185707282790099544817164581819748246601856014191520496814e0i
-.154738489949255356760932757090616329171869811331194509542527791599806016004685239517180612212584309402581585255761645956341302554368243417335340677927e0+.530214820732376215722694666766173699064479941862773438296266677882041057807722591680693680557258579823423438858956900508259040519931371572347688681381e-1i
+.330658226351991806240088471797466225509365267517455454884323520955741958102941475210879717077871755732721074598566946502226878208253056033642729658051e-1+.126091122073833578472508197018958295393500871760266602512051978224056455482728932693161163872573728972519512466345238489957095993820998564783631224232e0i
-.219331532065464501256065356324296735975913702945594146264875681765915258986415314376030842137662182463364169319379147539035919233326789636423964810750e-1-.892234318994423876663547435587212727458853897828480616873668374972331427684068974414416845773496620845529173542887359823726215028057485220460413974067e-1i
+.578214522392711189332015809455333310860869060582381161819576255593747517801992958185191216915474830929231814950619204932848021057323955950367607658934e-1-.499252943887841868857883391282164223130517956742237935207743392027977622788629768850242236904349444322600041513494385734449961734416374338081646738368e-1i
+.111063637926519225161313898171971212133418679585605469200886579070114233136332601027031870290081102226051126825699281032870626492334650325871991502545e0+.975792698968449945286897122146627632805365881893590021111914080158353907583177798187143241255133664878806165545991591864865995225266120529271670190864e-1i
-.118325797710940362525656248210106201773214821962281818441689334648165708463454287416106758915741278483500467431668880392322706333361064489204206593549e-1-.414134687679480215574192490136926127420442453506058122740961821223151510415771625988359096145659619040157470136443246818423445251219241499073501618981e-1i
+.967956281825195687515565442034102880847538779488079000632315174799474471081039423764900633713074409086980234583138048576226712008083625297321886927630e-1-.163530564087106220585331391800796952354357879042843268985686479088990176232108911769390958556376113986056985103883240897150545232861632560822379705853e0i
+.403422902538605802228653157624178745746089716925989355754791689497732531135807867715196237487925330062277625238240447020802098851381430815980626976244e-1-.995244435301289208383540837776305046221051368270740125832728862408056480549621619627413409960008485016663343769303146802759105877053285994942293495595e-1i
-.303508618689011406403554574923193107119900109320055867302136328945994929650989882473120706863275442329727542948346206164427432961434462492809441161885e-1+.664694204753680262758438550775138643682723505565910612314337072234678498994092176366922450859219223809932629318590682542686374552906067110634741184635e-1i
-.527908402554805091040741495038493978223533596542921640609495800963154071319465529802866470402881528243445518306605552525153102380612134681815157321655e-1-.591654898376527256659042444709065201111232943643636098191236133112537094686244887256495520805983430211116270714166613187608840263838397648908479087237e-1i
-.245017358030345476183181996690078475995795638587305313213212760858112432341166074717978818735310268450136815887925591065365617497793153884223969477072e-1+.500983554545028929195285723597971542881252236062521174459612673240520044157635940915023319068629290219133544251719551729337135163602023968008792929088e-3i
-.104579542612854656776597403951456558099520315837079080881025179720337757069518626732878030326382471086004638892609095275845407186594256708433855856800e0+.168021405062843981447667731250133994633338894578320602702126627161098979574673748908185058273490387654290565869885632033585179695401507382673039421930e0i
-.484047347872939900328130204417654016643364058222417487625049047589498931691170677437356801827756522949289402651778469961828193478861527959494962043533e-1-.230496340155657611675795044985867687691640571227852993223774763528837752728975283204720864601781113306043969095317536493291349472403486128301940678697e-1i
+.223303579497818431079660226051596141408945456219876680390582014067160260096786286850993164341559834740191261870438329284840349751701696292627874974405e0+.122012087294944246867856277725700275850185388059597898273045163955179227262807562649160124023870884766447002253182939541398261729296325077065287217655e-1i
-.111540865827366189199619107797331008627100013654554814456788535232708119231163420313619268037248835136350225183402959381220758072649213716714199731662e0-.598808530670827714507043082858417890847702381496250221241854516046212852413709126889952517931497824548541512846798017793574883100535485926943269196678e-1i
-.166095536857367865220992112192320665542579948124466643967251598990628177244745742394219310002260767361921208021238375959581970530575306443848021336854e0-.938793555378164499694609539085650482089103036228071743760059216853859561687941922507667899578988557656467140139349096572480265931499695861093805276974e-1i
+.184761800090000143593500877675163459088167430122895166715219327217736353589671269387956716263572195541006972763001978652277754357629708997047004121889e-1+.158952951891368389378366887062212711760047446394948635789611306565254583744438266757546526818980343662658785937821101729147038575972772337269146007952e-1i
-.889218811919014649049851606391301082530377099257624976855052021021839246791929387846872029286314619905233535268139308270079795759847131170574155335447e-1-.497086310878923414434844392165310163027050656845564245351470237369967532274341445641149036270330224580730199052561333869688267928771406777681284949546e-1i
-.997347669682444961997641638122916112343649450340596141882020655766477345513703410896859380598113885342254604057094982204390748373374880837435128406106e-1+.114311582288471248529621885670711469717159021365816639138762731244364289406834996402559413455686454296153488984945495082826812919605002194273827437767e-1i
+.278544814173801280807139229103788906548703764276127570092475941924658945979103543983848207116179607798057092124341307744094902729169050942496856493438e-1+.246814848683537200785267362012930204595091095735380880561974823918754132140098837025227516224739665484777348570023990250040619666328957213998232707789e0i
+.168079256630737132367656241757333279604494502354252340722253222485662708367521993809989315060349928884090943772514633812087304317440356524537416220526e0+.225242161865027882098655182847497653057082758815698881246362283935038127954621730098308299780916889517666049503492269231224746140794104871308216445081e-1i
-.141442415903390565318611745972084379329105410117551086099515705503530588435365790319611394039479877079641245068738857588214524565306990411111090037870e0+.229434222385243164502832675425807165122933814947946755105776600589920962121450619104448883951057156709253194185395274636641041007130059908691136826833e-1i
-.336539574658489470695706312940988443866529247222639061383141706006074349523455953362402254071025676252469998675597784800962646452788548245939867246116e-3+.450384962655916351691035042314304794318718928829826872504696305292063092331319051092324377346535998815564452774877589815914087075160809178195786698652e-1i
-.135537943634206727468010381512338029631595439544674156618551334890059397043335145595123626766602601330367881418033513618340939079211750251730991020668e-1+.103098607112269136657087432873140590887686901448441581213768718915311814304161137842434797740232459779480237812727032287029709014309466314013757353256e0i
-.135330892683333299573431980873719445422085475809501851198827325008752169808292664380230175809242184191297765692042050305849163985093239659847409620792e0-.120823271821154823661052968161718453315444084779743874654160523322550775472513803366535484638382896040369702064750355384770860265771456385869697272452e0i
+.122229773255549053060827197874522782694799370600329646867656637302093327980285399954523883795243334439739974434047550469072078920298437148774557029560e0+.103513599708594435963747915003181955616879189105553094396547452953725650354898644181018445929249591459695133558611874522794224740516356404694299427229e0i
-.546109833321894557308467880295255440097561313144157928312564239481933733168221713984164365608637684853133644672077874062749728815725884267645821643164e-1-.921892933643815100735430564437526542672022631007265360952204631321645950904489764022106836925384241497800093948539569245583504123362262167654035803852e-1i
-.443154315664609311672068491467207067243363567864386083249296141884041094682696833815710062694767372233691793164773541395434583915707415694942950790345e-1-.141023390215996086755438104834206952677806704383214889474675775929602650515862139282269914507596444161521991370665841862050739636922912292627189263668e0i
+.972134175223445572408295208766616751651084953429759812722501431556677772373958300273408503157011493106426224143773903767501005519625542905610952735210e-1+.108316013699061138791361958398071075219233799190756238160892398912493278039474524077795611430550739211571701106271492799996534141236238455781045592260e0i
-.652593562378858955652208835417363974616044954447629080099385850045545697529136036145163370348129476100230900478657680265482968421971065646969846944400e-1-.385509849221478624959469956082353534550435398974579365266560984859577060757083651442478380635410586279364647960128511890113002376189039682319627142037e-1i
-.141500025195714363793401630537632795990246884891950547188992879725614083051074678563380226572994002758392923253025661214229351247121306646421895668103e0+.682892335982942084621587711325310171312544352592727151534281404109056733606760533559454733358609168390721878414386903811756275981073873259340297813463e-1i
+.670193687550164295667602401930637125542548939243217646833283909479877796040336769263802630773901243752240498919706709376239933557926633008837235325369e-1-.788284511496482663440753523998213606452459721692942074234480442144812664217611569528471979701897186697590609392000120302726400270606908254170852740396e-1i
+.804202929993549394278288482133786127699745831722914589494535454607081224212524536430430282152376259111824936089621934951484235662860904865849057697037e-2-.101154391753984611299304437191373008563574846962676585463517940865969919729167602677520635835998248142117189984063821143418016240153897961964403232853e0i
-.797680179268221487967287396192550321174236401812586433504156691877001950441738060903089182479874134578394885621140368619567739964274582159644133120078e-2-.902643635639680872689128534923005795091288544907973887223283811135689666986444979411975712058961634994392273032652954454682330871962823873694746262145e-1i
-.686689097471119718087065902715090916733875204482824293838950155070222057243127359789538433076100665576378598380448309485803570320291384922730398152209e-2+.409223766514784878875056086527824491757116049471800563742195503187890865653415036558755705423715504879015557247911029516755508490882414293599311870318e-1i
+.133237780643304463611241085202716184109006539503591857867972444718608551377446111588389891195695008742425472042697636979904532186123850463770968044829e0-.828970670541865462845403792321015335520417699671265329299903135621596691138076171168364358299476090018401023353338749191704435544524606193809377835517e-1i
-.176465113829119121674442213939769266913915033106054984867011335314696191195007759237120346239247303621622194504700372780728631848623087955150745264336e0+.282496487240948226489122645966923215419559839153839742130976638336154074259547420591753856048935544982960963009162709381485931282568814282965749220818e-1i
-.350434907823591817225471700652048413803356481939165304117680578690044754371848085318483904988412056522318716128812675718257812861504012059858117320494e-1-.141655787050986663048648598993728374078029272958410882919154621351090581742723064057493155272523949234723964288205133126157669908637045537083485942175e-1i


==> solutions/sicfiducial.58.c.150.txt <==
-.975424611438967546700737499562754422435571092326157944115311087907015126646976447521182827008190448020719848438334769840153840468830595022668489433997e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.899438783884750934007495138762314028949026461158306739493385745403536531953459536019707422794238687621180724344632753466029798973535361321901809340447e-1-.481083833041334398238647714037229811177063856222902659325953020128202447478811048192993792684605484440814539231481457585571731747468465443275556027687e-1i
-.563835548673801722027853643858958259103226148366788502546673572228802268248746192659132883182169942211121568781281967933856548770889418755898597150675e-1-.120868007028587508092740804121721651310339623192852478897371761969842217901534366073268829425028075711391326344868680973078840800121659860464421725070e-1i
-.201996448903706270760757535007591477468128872009212258857647136780374179196748141234769774183918868010109057873434557518862946661790222685420285106536e0-.547482431926222238758398504980295075495426715921291227054358239334093455394673699284148603401963253096512284098778937694877247908998109830643530376661e-1i
-.370401336409545379450543914539594672035669000512168243460078606438157041587698940997716087746527771338600974236785640011004117552292113802178628102688e-1+.132708351395046339346650253589001255841355067719964896451444132448000654995390862308187786507070210846328182824482407606865528823462485147507356266113e0i
+.260654386266401584499220512756316919798979615776253608842719901045093138955700567332433334389799207384200193979182884489892668140863816303443256630353e-1-.538791363316111235152796142686926820875742097704037471009362180907145783572207604721144798474009354930213795939891852603460235834193815608607924459954e-1i
-.633778946619948586994446572636411813908873825476380210579711142637569878002215157498603911402370285813875714968426137665004137331213884477750447855974e-1+.568283470506657970743045376483526625292158256440774151296076955779903383834577154793574859467143877255370600453627234121455347020887545844730018688420e-2i
+.149978109912755836225152542601259433755299800066551562969679389097282088776789687808013677874007739385758132690181205239120456233784777106615726576095e0+.228769004510224555830162065504174370573497457623225451444781085047252887618760992937899404985725887825374381051923098483120419383213619656196635810918e-2i
+.123289126432923500483003977449013543023861945034253574057973340322220370273519490630438424420145754610325444825439845490374515880907106621689780570201e0-.346405014061559900998937516307222854934997821504446737061839452253171582571861205703604899397132212575652259105304105204664189991780079927685214787549e-1i
+.777433128899867265968417348332565980267445981498715951358785266206614658918409666493412717342774380678792008811561611208181084262419980516797521511168e-1+.217357375066605509913902846435305214517154363867295498509437102263596564726004678808596061732131103298196800321223494883268209192341854226679637732942e-1i
+.758208291018483359000722528248249385911344719278160715874660329114775662563027340164437416922757241156805886409572644061402297556717354732980071946421e-1-.476647841598478434723532576086239866512234763987684802348938264840659352576876401020871507554954976832972485136543299404634275268057775871464003686116e-1i
+.598270552928300741321273039899869923751708567110810313888917549408883551455916549192831648088359683375547417858563272694379996633184947591184712471895e-1+.175459899304372370004045104079976051046122704992488326927158535789916781238281998378448660150604202999050404647433164744645705788753513593668767610850e0i
+.656248166542340465283283809295908124764041093220174730689940166032349792398347727156439860914068442962227148675151154039907719623422628465417572595312e-2-.933784583362772308739850014294462160323723891199606417374863607830077468294129171095759769003189994818197413475351600059731834508923959850105770518174e-1i
-.109799201128025884639514652079824924062632942194069521297470418157252167900423549533072920357453025788668468131555688574275126155180159747581072470294e0-.955183068602208489265178100162252210085568485272311878808189614650937250907612064738080354042137832343078018827829066502879498654232653716625966376068e-1i
+.139868193153104898684988292859771527922306328006990700693584274666624438841566235941625658772292871793749225756971789144197759060385640941796823060001e0-.945158125234083218701107246404574108757808959189520987870402881221259626493524343593299698014633512447862324639262302255726570875363707598600183628100e-1i
+.128432188274031473328074742516354132126187392523733646438288209251987604524360499082541604039274316186450124101720585127789607250937403824829880287723e0+.741751860575170396774154078775746614056705914848603596789034499897017764024099751057142355891211172403262610048816397424933542008685052123588079184802e-1i
+.205762907470466552773961358177756694798247773122684524010229494186122456426962013102198097401505016650979997874487362420951777073446975577773654646061e-1-.820524948188948283428090696311736566885325147902186927936073109308793116429736626089826740156654106415750705972903355332772321379777735284059902219915e-1i
-.838684344046633211497791016356157747843092309223530757319585035888640515006528617208854996060626589341860875736981284874554223692252614589216925104956e-1-.141717255099255161642044044041828198831224608105497110542456061008755517282444342843538109004247552676431441348448797888153536926236010421335316138459e0i
-.204633325577509486304359273753919598262225035810431339360275275347826200424982224284002022780620993516661553856871067997466628347522093578804767220927e-1-.107467554094980557408255558202740463342284500618883116779007174611415658036079551729682610868961472040881186408179832549264585787152297132267116751407e0i
+.153957752027968626566320437843019290724359191290871029509473830424902274167184483158166090410959860939416424482655933806891519436601892525715123794166e-1+.398248510590308424690683757883697826312647264122553346372776154191374187298994216407529105706934541749293111610030614462083657371509838344281153706034e-1i
-.944035991074012560885168286169342259623394122237112695094921191468653176659642708092428651382412121390253056285032202971213614017915294658321338869249e-1+.842500247982911538989089562212042814145681391146419559348454360173308096811867178129702073167000307945929024371824945893221719414717441100789787264076e-1i
+.537622692757888269916061366428299689783660662448285661832378210081659631721701097900703623562878594448051466609368532743270452960733778116281273579367e-1-.261215559573751140707318035146358848901043815850311266004205000447249925915858947332174932072216605332733026603803366281314718642179481357623068337020e-1i
+.720908177892291276396648237097661517275870191688910299194682435769679130052201285844220073795256075932049843439293160169816503055702614221750898122674e-1+.107816877173461590090211364054390852371445309682259067440686594860596242948549530523942234789064134461553057201769740921542123064401988522059244990178e0i
-.554823649367021746474277404556346840486514282905785428078398016423858010817068052280568098418439768862670880312751505339713586580098774275140021957833e-1+.208189328673183584727302105594566037131155127372922010634150605824623034646567441686430728488238886729496740945670131155849540727728009899852773001891e-1i
+.161650888994566793678679553087194042087487564398952488409465920297526842639388165851087109326214506029885205438900457758663122466126774727540143519404e0+.234458001642527646275328498356387796806553462632896142689712471333570505464441521616895334974460791071240050017132675193383434234630292614297543124453e-1i
-.113723010835963598153943688726437862868716600741929061928266733786444355210824786690722285834502689971238943369766265938895459748862520839413926169182e0+.149598694633088801101688263119958013841234823094822022037095253402232045898051518080789572624690932040983101824645962343239377985607581896570721630582e0i
-.889777190393182903641760815991867998762425717575646907369983937955209030188211999824844165693132921199258687372360463242171016157400263206378809695042e-1-.481730583434830647094370322236727408397352851474492991722574643748410210483961952205493818292166285174448839231576089192080944905742738259303307076753e-1i
-.180338058985525146409294772118992674913940604889466872111565321949256723854042004232757487653488115931962936780751481124010660533880434685941937266468e0+.262813384410573997352633439440687841381539893979375674307158250562277133322158965824501256689371964839171937721220471169652658855421539422201854375572e0i
+.179277066609822469424333176134868901295054917088322767683578640788238074165477176573146566341665982058655872809291638838547801449682894383423915973378e0-.193252604358817789771388627812338280972279131005697413250847921233971326966923713302309559112249040810549839374776959908332806138690422690978154697598e-1i
+.654021177607510805139187678036212816755434859728340497845937338789605256952165401839236924475381711386703871521928621564271811210739074417812704117939e-1-.142732954525126826538093202057962204629653272930009418392996216452471698207138761200898152159407689568445011084035448540755360345490275594833221286832e0i
-.527952125145942043379453201090936060200348146428330503862723922230553273956397934153265933116564592482960678488395731945478657258425969836418855852270e-1+.649497340519396561053385562530881312990014365973272728460889643412050441986186482684972001845120031893921394115260584433668804620182482036466145401547e-1i
+.414855486576832270003375172188177362561258818372232623155624073502255484819086530198409826790712636277381442541086791063532014764839721599033814703924e-1-.551942838986794537594900109830191569545913151801302888078438572497167732700323510833063215866407746304027847974037660277771852410269552142339491801425e-1i
-.107155346336836912649724579008662707950830893405155242008356641654187930818155666533476402010990892755037093182190308173616132356290981679494167308708e0-.144677033855007131978092223815305934531678097145797212186721214911492129716152706841530769868310148296335697639703940810798894772793498622638236788424e-1i
+.217302800152056577433256963224661417985463596947126835222186493226442950518667208734652141524078177345268816042098572091027356834548749437278941886138e0-.120177821576841476968057402907470469655637884379307590332396328980267901806077174241473664579957871309080910710036358547585786744933731883052750393780e0i
-.925579048646000447269794292395573962396235631127912076793680686067474400914351243738497713936941747622217864543673780621800928542308798692610722401560e-1-.368936773944953554574014210973076461127542367491890402281236343277377186962362337366814782847857230537032267876508213468728731625354498562887401071561e-1i
+.102943109197549083030955640933806802222197280388912954579832674495231249955525536063056706442817259953018667777479055839214395968137726154900141626862e0-.273146434537901450286716852557031679144212702822290865490253837438522548542945243898438123096673188036376516366756629958471965702891496534160387375328e-2i
-.285130916675756728794669494939441111847767374535299318475415509105662377656983774134633713056322275742113166222492870343295184109099762310174627353483e-1+.109184336144225025744563948249062471965471396986055302650347292109785494844296361697834094774351918141574616104538990412367208028008745978434571837702e0i
+.129438720903603125558265501888029689817813210027569078123858057318288744201525767465314399541134867831355178558160371180741019401536794660010026624158e0+.719633305474782157478016204734132271797070708210931722610189996518501741955853888935442401236766189322521229423721555702926755099557312663299957114796e-1i
-.793609771460848976383293452725356042216312258979303740613890715261208479724832097982456913240613424574128496056231148301600624714077222961805491905452e-1+.753964904137408145195169402771598521017233881477141614272325805914521919889444899083156263710672290776218397725336831624250054989470883449659488900362e-1i
-.447474791921315722215824811066953315008455225041537434056593753757482543996224088427570583466016240826239678158394032171783805798932326942317295756022e-1+.643568638207319136762562602954394499498082767764859070701382328604874389815949715051942775362929853556278233687476206800800708489687831197463463990254e-1i
-.780393707800792297936912579455813893687546523277502943217056131937565256717203827424289722512041702860308446309448272236343399015488383864253466871202e-1-.782314663084712315536993939537935059708900406545039830494643994282903952038745027300827609568733136990660257557171287914600530780317251831166921782474e-1i
+.646642006398954209211885955667416268557924734747613015516036885631872075953501802327633363910047859728508382934076127669861461832220790942311050148153e-3+.653539977633263894279870732424159001352215806458315022445719097030514902789380853873587343918590025046246400198713155833661577000065368882064616541537e-1i
-.171613439559822286520459245304952843978059413334171130716867281469709102960819606969251563897452620655929190253098928361418412381707792753273896237056e0-.632949269307206066733045079060938783240982987870232910064637287325723079397716958955535480815042681399692895826192506621076044583821232024182927692526e-1i
+.338234100769158708770938525620314879026139904260368697327196777871745528427066189142390298936398667359177424591311063360350615583495157055558961406551e-1+.758975752904107590435850139872821570474238293109485839049081175879991145040101077576164884823972794103417591005066899261654320122820896821822717303108e-1i
-.145182551435287216431583364836277891027434817370639894106002759852424299380106869754148057993485424396714844903104096076156589489497679006416255078614e-1-.421509688897041146100490931284580623202607564160877605898535863502271771603335556042041061000583597350971899793896621320308135752427790356821506434093e-1i
+.137798393855167827586916182236679633189513283538391830427418473366686550216951412062198730872077566457834216557916303851699835236320778583767636760514e0+.610356511670332173284726332209409793691805664358164787701818847553679972272707085172163423659621328082842226478335044827453796988654942237600426536104e-1i
-.717557745967197136687570966301950011873953650073297068424469811471157844221048029084766905262888764293220580174957664912186409852326233062261401678528e-1-.570477600328735520989266912392801368381902242052639116258581493569842542399888807897760736779092610619330865738934314629259681756104905961776958395872e-1i
-.441473480183522133404623461358807937735242922047337204819652902054283070298219232848942938696587588317383846564907563344438938479804792490003407400370e-1+.132797264002158100853899988058461250244461369856226545918207052918460634606839064932478349765862673417049753921748343254852887224362344910819544310680e0i
+.198500158112962591402434346633445600279618228680472126430021016110118840618542690928830171974397190049507870947567621245830646398830572690291230466703e-1+.217819451399506645735392725544449869142475025318207390788696667674250607263505732529886223266818459613944540515085646027086461502673724921747360344691e-1i
-.132272886577729687885085466164682032699722435148820066831298917636326946711991956387259458719708170364503735567142933865636024505600999630080242219189e-1+.615801083611914139827420608259490311651958664512002817456151795684683489750245335963617847643164633233896263996323191079425184513799748212364208472115e-1i
+.101122394692496597883303643304735291543437480394449740252894327342962254841509514180591783872225041054872630195064044403020156077357117673096963926055e0-.168900177092347764030135416842362871726558561526915807649786855848665230300614393067570449650363721680035282254961799761352525811554662868016697822249e0i
+.746923348495582847384419346496755781627629257403180674400705261861346472850079268518156474354127331591510675417223150144613318576063645260457857661005e-1+.522931896033511237424075507904686106421713856936793417780692474681069064278962419160925705149618324214664978186640369150690657477220286811198341019572e-1i
+.641094135845344711482377414424073595445552386338301235092911893770141754999776317885601108300914757274911394920234074826587889947098394794990037805240e-1+.733231905242730589554797631832001111519210043609026159017380463984667100396351974854851502003662302866196784573054847359537347146437090403523590085591e-1i
-.316357178093970991657940453802354641736198041524240379213918423315711931795927139020097094118416676287080157194378791525571748914216458064877429864849e-1+.112801055016036831278718045582387678572044101992902262194969878412913991177569910240596004805747795156955189832522133635334004237521693173637995564017e0i
+.203884209322250524658617199972856190239414225896332716966960167446674584094810853475776485249924501750766796612821933931406262773280307675497542810097e0+.862891254934964367593116281532616824012377550907181355957792622394522883536138717620794111899433348677442033347205114094863276529904990230787714773129e-1i
-.159630153054375551762646653738794235824051967086592320813225461517983708951276873794150690615409324379552694123227333222143232756277818653822423018266e-2+.125306693097856602514917735265961341199624906430323958745275633350051024996290859470120774040989308498987864196751433885701961933120158705024564286919e0i
+.408178038758046100047307085691769975034549576191977903400899639237005562486462493372774731626943404850855714361161417249398063106155354638954323647844e-1-.823170238732964471887292162781293812365685510864574435907130807621620386242450511559205662666627247494346431667789936006982236572970502407899397061529e-1i
-.532586861186166037191542006919018154625208239889405077555786070334931317559164090611524069335213482397818724266386898147057931203686039473336560392424e-1-.610875178314240222368273714881191685434619053216780982714436570199074150916633469225476083329156206118152730101846817409916317070247048213904852942238e-2i


==> solutions/sicfiducial.58.d.150.txt <==
+.141945527651156140937352873812015162502736140939071014744237820467932908419100195446970634355644845222948016409010481360677002182075551082745218030870e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.157337185022843009422945356453782602038320040436539843803506185581580371034152649809354970248181327943551516609737347236969450064730656770453714321787e-1-.345773586514176850020888500895527609443803058957886691830008181086292097624356429236170863318855628139938729720408354849821122191487613434911883515663e-1i
-.307448960549557589017453534393457439081666050651882732551211097076599332466771307765966546882340398775543533849722613787876873872692379592782531074375e-1-.620316184240183341015960248027249450869235213714163630219315502174093077450398652812518643458102668978087274036611183450435297513977861964161455516021e-1i
-.262476804521425167315790524872287972446985300801770559436441567786482292668424684359683225387273129702807467631919004556886387421910505114247488091289e0+.151739329713726972276662374202048167163961487566512964363870932382711171298589324283205261915835732525243482906454069670792593419424117575905535054312e0i
+.687842239447684326480393990399360129882261551477766638228415264913676639556829357488484470171140272571882414821484012433103119179493924370657260607846e-1-.325445684755624495403624432579706111818164520716442392900716264216344553552925807676425688890204780628946184228561605006685000750109526992693467932421e-1i
+.714470930270639396156367222662466686187289626868618138282911021560635780252322067164413110245038910007021298188628966056512560274143822605064592491647e-1+.677415860187002081312022996165363644401928042683499276104714813751498138072328290818165362192368325083192183816186698797364692117869250131184726533700e-1i
-.626046592468110676212448376593495376037449659486765744391607482203944609411419038612209694143846791287930895584128273360558888476805046468994877403927e-1-.859590523750895753048213301259512016113240729607965068673231048720538002455929946892320069821024956494848433676182427252532507712108242789938632732595e-1i
-.528669271311906923228947751317546363700149585952841357006237737240152330832059982381874340827423676552944299216782004400623552980909242055291229637583e-1+.136907901142929166617268978017210881617226472315135070440539272245491829445463410277520148241004622959077751107788600674216953709963305387527219105444e0i
-.672661741562171401367868625306728685133818354443403695180915431339515663279935865258891671958356899477524658492828562244486844624151625578607163367746e-1-.762462058268872591221364184177279004401983552535834122821943360500639536885309170310605318658490114059488500686497199044018741642528919678661157171220e-1i
+.157646960149679400958778251861889489113581037645396198881729299721270060393017236488255110811431572196239284814478369777891883556721192088281673699194e0-.465436977503864568648328233001168548651383379107287581948224461054595371954353655130525172415872650347752535115601083221695499359881344892026856934725e-1i
+.383980155068885219632794322161660162450019774915490957971911371602423531712880431556020247806796842741851968507254088503102579406581196005929890220983e-1-.528994674380712942893508437855917328009487878329655962785638163388692077666650296302032641776309430415517838704958800227983377423110953276707937845059e-2i
+.158684516691656255848684722262457406832321969202483520616217452844678388203341599620267226498740765349336729186710035931704540745214859722783290582118e0-.201089238858820202434693169812070431230059345498988226097857718320730588826647455251017778055185427032182671513108446904153926404720909665640872209593e0i
-.106803159876681980256446103591947598046098702533039951231343437193901689760558018250038977878637251630695332984732773112226972264154770708924251395492e0-.177909879390598537499068963013476384007398977337422356883532074176997620689086587803121915984330104486370454365351930363804824665478500523419952029056e0i
-.114634874421727652721807687744703017976851040038899158040436654674058952782349576809500880034083876301074060947238512478705566570796620329003663257697e0-.142523056814221063555029853903308216976481918744230406432100917659766985238196379820660192624417055181093802347962935614112195354750141201952314525243e0i
+.120083224812662315044835256219005804578323227519108448364117351544253257437250574117789010818373982150347462339365332727732880929945790666032296972906e0+.113487576562797638975854699462605660867540677138819480458629469810035381859689939732282513876699049794040163121464130316229183894141805383037424982834e0i
+.579145102581311109969276158304114102989072301657075194835745793900819528515499275857144231597176589156758298996936535605432760705757312174865399483521e-1-.839028226994710046713146975474014560519886601195813037089565207533565314885480698984941044654780793808206677015835380414879716187921385523474544306553e-1i
-.997208056402327212805170792503186031252791413837301344849772972397671931338609638514709968748500276927306322191029509128612417274149127438625989464511e-1-.217943926471418989823098008006915377521064007373658138252527261808873608931862397979745956882342882790615292171317657483515959206905445620962844053853e-1i
-.922195146949547417366386245899392977484576596251332302999307028657182387910633381752707616864514027005153948326622691149213187725646293815938417054899e-1-.913130932275022341221298225389151033513854949208350222159579099965374188378936484468823507531650363763796848938540002929777903286424294679546675530430e-1i
-.156271188348066910812445974101949383290560494292261929917112930308581679514803086120582445305701739231668286539058266020298181640363959276295887165463e0-.100325840229828905730985640736132271594005884797995866382277621710855213431691028787591577900968835219832091464449946485188026598222139689190036357718e0i
-.480293627352315367252249087552689449352041183524335204669532831877071785130276766333981558123386764173777676531302068016297369550162098995860804058251e-1+.490417614597441300355245596618643553120347175584079768328289191890964467562608410846255493317079760944994482003485128144669873008116509613945840147721e-1i
-.499780209004697697016294141958945061150875242795165995036126692626518112724553574565249551559259410029149181330075926943525591309972974067656651691005e-1-.488886944477180400647195225408121235697805191113709228236338069481902049154340168994168430777792711839701072639568050573649871264013421309132431831709e-1i
+.125214434619274164950242185761305348517679739778702976975176369273680567016862115878698566971255164287635291439714935518720761722566889708080895716975e0-.117294009604715232424796560184277684342091756033668127274275744554554507775701745315123538674685123955258704162792892186476448315971154605076865526601e0i
-.426081026088690525926419089594283475892602453470075861469301277445263015210485344656246321777010543569615096196318839823634691439009784366385918974486e-1+.329983287823791675600389992875549351381060119067631050176428002573764798689369751853927381979780439645241922890691281633662671542017276061476060152088e-2i
-.509905106232520120311725487821828712352253500711927835491817031244639609543813892467778304781212910126071729257778655137753177266142838245818232655986e-1+.937862222092351822967355199323170418323773005893333950410701897670385258008672229894249216323940989579192081428337262513924517612148313672271773284510e-2i
+.754318473015452362834992910557511924544023023249068845499909581683321702432600227893036974552341505267468101657087953671598643118503159854173600535659e-1+.102732372633017137433318715500275333964894544789476908391075211343929305526427722654568616760264447721966489307474196869606122101426959597979007689488e0i
-.676018367958705907849460647392939949108672874174357014392626491409423741067401754746903900746340274914465636235755982238310428402287139692659227215118e-1+.455764708659766332282081767129594938561733633737117448039042841818837932566146638250650949192376415697786104904826477915255170043502367046311881641739e-1i
+.111669797139467614264106493967677425488586795089740924000917474170279804231848053465412756609855606197050083687804844899230753097134598536510375645210e0-.118637443626147159444616715073784769854586280165884097558164018586543367497582253256949392604613207127602689659144242026081032898636701722403223919641e0i
-.868770861102358078995737327204624199076349580729637581277067273337616221416882241248913874802940941159147620197084220690223856355874248865112048277815e-2+.424456535824045870353067584340417560076970811626050742502934400636099230112282952658019143390292843221952545608313572966850971050064477543535642676143e-1i
+.134568833730142002286599238101291179360075424035529899854928085064721309442924130796868348908442674839738585825817875041698259598291922721320910469110e0+.493597351899665018658282395918557108472432896512403899146547935800786652338366437786698443040379021340423814250917652411796365272985849853370128812529e-1i
+.280014154753944816134886559385457984385685253784514253087567881746849010550635419118549954383710996061250066254149262505154196595227450088725399381736e-1-.126048471565724129788140725057052876310425891755493161285594741333925431759512518387908389508641057853167699532617938673804579653064448005479643180915e0i
+.106453578931174484634632049888884079989181160180820623394044268615282245893782725760388313772824242651392209926750194053665424593238740964911172925438e-1-.315559593161722676055701890270216408811184475442265874933876907488695610852255085175914359725619751625442736196509267064902338857769465962836595205109e-1i
+.173202670691084842919855215317652445379479981176677117433718382026809842911654456252508428755206153387717766033968388892540280647442118490675754700744e0+.711984265056600467313975426340375636931980613141606817886070645259528104797834578796731738975706086981895883059872440012634335795180372940524643963037e-1i
-.368503940928180338390715356920426136984704728464241048556646739490611612417372130686988043796107890345810165608960515071536661872622262037538146466070e-1+.161601745671988979215992866328482227278808972684105489352180466083340744651052559577013767984310604694232420743779751347585794469860196748167008882792e0i
-.957488963250782923962874187270138557210160339506373148696750198192844102113545490646182116504618844371585689544912837512263392991432981295125780049963e-2+.197467643737780940567815678088526779334175436226140505334043262960362869057963253566914775397554686540835186112317904915695542641212782160375666543392e0i
-.139614093751323819266269148329158494972019535682855630046937313585111945353736631292516981266208195414465169220569381789613118956219801348305832421744e0-.120749537906941860388119937611247636367760338946974101855461458104423526726410698136097112123712054658838059025358752903533843178589167914803902812864e0i
+.684181194055920882847900636013379460897140150921113808557529711293981985185634718652093594983035727226340917044853111247461200077761522622264603889165e-1-.910010635705898496883916122639855785999928004094761875172455803798405575558548367768143148606068026293528769107549167726697221807559158778700920982358e-1i
-.922594276369253075801865933041219893748716992209768914777395044826651398654980499460365667867786527269123817451091498039841918092312796021727945674427e-1-.319310546457710650797021034007102509332552718209381643529705735808463833920085820604386449839309801418905486680390062748790244913953998017573224858108e-2i
+.157762491520349167181935462094254020405557889856330012203419932858336493129285473259658722491655938198929724033846257391728631717838354787003933233508e-1-.127683059549747929048775463358804712105764743415438315371572564292963913986807457807300873460919598432300519203527441422886707767636392902994586814024e-1i
-.124856493560680371147668526610861290694580614811104757104974285340200435466205826256872737755153962555354367856021183748184125155848214945720315780920e0-.664670025889635733363265841560553356155789004905177955762606849470902423458318827331068503874335777185437468370390317012105648660869111339737460728748e-1i
-.768430640438137799956282118821512338745459825590856320032783117532168036084810946374818195772526303515571498734321222095863474929462314715827692318707e-1+.493999877641713866857632660226676431750598616215276489942332230038052547868974367110279617665299469349240247388513035996133609974510609455213832511776e-1i
-.858591502801707733675278459598043739449069672994669856625476630162906006115527316643282165862191250792293652912542243397035492780410395426247134196416e-1-.895455190531468280009314387402526215448811908507170060518936640767877634654141699174450992877970455576963607568120090391634355376764497960159811417210e-2i
+.212370666303978590209645370449897415564870148354486242381237866413882470366916095649497226864993995291965395488184667548696687705342650288690042068552e-2+.792192083873868858813527966121602165014421628390105627316888648261457709350136961747863689590636869141813124137391662391843517437873995348337115687504e-1i
+.426519651454439946074380859569438365083354888725681552455547850989098326186364539589854004725571642971480738930198942435458566675377921306120794969109e-1+.158243766355732392071840470985870172082473742474086490605218845539169101865641630942421725716936963985832087441873778927984346052164720910239192609540e-1i
-.505398393743274101323018157640172541984095962736195706992785069686320348265065847543637624631187634406700029250204055965416656184325399282827144109152e-1-.404820707642022597693262476199173907997178285449497520962677393120836037586085110825230078609393957280914578704524734760854683165187915158804306360998e-1i
-.737638906391232668379859197393171531163373690217981675988253752830916834842034244189348031371191380751931384669133042423834593476258010155720114980237e-1-.113341244209160520647268808895889669306424485323074994384797846360653477383656693403561155150542279635622087916856901600959967663844451023052652054782e0i
-.292821190722661575811574288100939073907899931331952788627695648487194513220532515108258847108205250297738587683165018554271453657901648254874573123830e-1+.225582364353556853039269470704520940941165931462904262582551442388554586693126830646269301402669633360613939703066113620819131240215981374950765011191e0i
-.367228908976229044935118402249206109992390825443047918864198589912400892652874527655155931515142566822874721207889582927919457923333651491268258054246e-1+.666175120975342636124244140670475401417666966694089738759026745990780343114137145185171519646829065688070570636516942379409067260647611275887834861957e-1i
+.124405255370132205844810463437997331622515113530279978996677419981477173118851282725488282809408275346503402939315080888753024485240470064934099997943e0+.291787421030525799988435094093938915848788821477043973629782085662495091047273152473795192257465007238493426356532419805737557349484130006407508382055e-1i
+.413597181785875434064368326523058147367107505374605504216550477667986601329948919859600055239655280573393305329529509363592133189605603365679407223473e-1-.350436962166444828297018882968378565622008888197236810008296415941138506796575143235900596376229943518332603597359513346506065057006551019282616807679e-1i
+.682743491138179159814838787488396457264922143112562262958346990334468240023131448982914078133974330503720771550452074788746533389654495960883321322501e-2-.415188088153473487213348294447079175158277890323677012786541331993921420177750397239717553046898906419330267486343786256378147593801027517188381535485e-1i
+.113598629177587340827666327996104281517419081845611693167684288930874314861908889991251324142914595672248712419593507340569884440598992682662062556299e0-.100437310875264427075216312653595384546410380032551302691708350674723780791129198512794490198312215397694817064461720430758451448032790452708475222619e0i
-.290128314415609572162717057146269120279144530549138670429690056209271229945498572430828380864311457272810072889864933344801956317066437136421028703958e-1-.111086121618064070587348502018271852399639648776454699864742471725130555205992670769548944957821190080839458408247403132892272062366706732267042375771e0i
-.149403550064373518315118030208944332740530985378751533736834646645748806271264729404903146622032039043594871288814526078878754285826330289790898605280e0-.581222101236337052554702085156274555848374658783953095460260687866583289023676333158175634638593012146941736656786705873122037960782017157215808745992e-2i
+.162787043933291001209567409292295872976145816217144135491098227943307664658485954491374770713829805525467201925279002232689906749707330877078465748463e-1-.134382086346864463867006812685177561063076799882940448295346326293988380656186424814002762146705822039055280554175734700708713967246291984428015160093e-1i
-.997806113077073950386204335352152028643593181334583742533711921253675245515107956765521828756074591853738226929252687399499612463442924319572627785234e-1-.529689140279394239336385288455745687989666189036782387616168235348831938013854428045613764861049793265223869059941282995940856776167539357052996072690e-1i
-.873735064691669304445890528894808136908603670557060072789657352844448253946639077881022281468530646653677314630596327389211697637752130838463724762229e-1-.133498914087738815903495945282382756919222836785800192608524815859602085063932077534830359905774752799308507743343850240754282791639733362436351890059e-1i
-.902294393872816132433472082128594817103825732635209713819925154669967811174256860879646907127228209233227372362088353483153578715284026299613045646458e-1-.417640110959853259867847680017830764969267306233811748082090089554444110152615972066656637037848812843056947872852886938675285178671533650257475428574e-1i
-.159741251809938202301700299849271414527428923166299958780630474523656818824866967084669136340781987398376503751023430268752860819464900664287933433868e0+.446505071827497351173946239582741408799336636946446872412712494890741101989898092675391563867775507823535092808379545607757051159985376520228125395813e-1i


==> solutions/sicfiducial.59.a.150.txt <==
+.289502833603113802832866951168607800776625053120569942395978097856322338231711606654533003535541654810513972952063912490902284297543515666823453476655e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.454613971147055208400612106682671602116720755412345328981848593796105670465038937347961049288893430666844143477118499891673282862413304549334807264850e-1-.531901798219998507266273733828782797036740460425884432211208735957121833900394290990864566805273138861743803831220564669272832601818332515406310865998e-1i
+.417666571010337541079317668391067727296095312775723539144584696438698162531396353333322101553078577152627260662380588935091085528897454900351411864346e-1+.949933218512173682554427236346036141784035131327243059471274697875235241465138716988450689421136262937546052957886711159958157376833666331172520392223e-1i
-.399826640137764112537600978843713355235738205798273968881542858069216246592089505047830856181031627212166264359946272310331717620931764833974562215456e-1-.145351803592654285437458891303675929420833819636702559228955304375571952710708585984804723762396065958741141581865084948040073706775838452872725095415e-1i
+.626003515298675409878520157297258103218893137939236586931118592565699535137458090825374463710362233867907208412248035534861143094332267927079281288125e-1-.702002156763627164429409697954275769539146000783423624903204344316993749346731022413461643844585133276106381800190593610954644213276340059713803206713e-1i
+.346586755886980722410430824285396184995792595738751963347198195015700983488894125805162707229346483488184404955840872094207329584581467471989822287537e-1-.180724242144593941454039577119168807313383860198196746244925604720659391576609219865940240645163984121451312867470387990755768584871066338820066372980e0i
-.862404589659720934196441125821146575636472136451584621958988597079111129747169848876500271859404250468817789506603081538505920540921510167360400961877e-1+.391506801074387944971278835275688804103148641031983474138420019464315109525619800697648418084791085593257852154426365274450493285312777279899631351971e-1i
+.126415241161173850567223954644326522803494801562948445723675662044698845149256444624912001333366631969516288495083376866486875439013708528510210908284e0+.114515108281036689834519941867909813331799257784936416704096117655684459091210333916622225034741415420907546562306340480531318698171738659660578793611e0i
-.129636758849638235950752183476293493352661854654927524235268044750560978835666947054848242879915323397268013671094054378413623719646944104472780448145e-1+.708800226859653417586959818476780319043691697376921502847081766649426343160125795244127591298042246967118013912535743159777285197051526156625901846990e-1i
+.944171357693030558413093204966513408768074630567231007889599242704386058663792313790356390144390948394842299815296994753086217171661857296583366772309e-1+.146929849651453312648689132231613066342522294737672694733482622070777114169768174695023074102280553181660666875448873570024746240562398746215539969947e-1i
-.425708820190141028297811703630646018139106445922820135767182311052343460764567307796886414527498963224946822494763412269124582864486687961322642673997e-1-.152317605207748015277321727866092480322310670201894906309914980892481552117619819731214823869832129885473890878163541518132647513796650435705067945053e0i
+.201662450227893267163146077515077618333415434499368396379056103930356837799835833502359818066399109390191900297508910801991562542871189621953103350778e0+.954396505559494214471312928633077654532725644986454596200840817822017121502513945621709414480234576425908878575932228991497933958554453861545264077716e-1i
+.956788566181470812420234215822422149806314278592391566549057155238800640923199984339792958851303406636120450777616846587619621750045172574179882060094e-1-.138441727453423185292707933100787869084208339154589998750887117014049345998190677016558734623002434470426380135067855358812019185874373022453682275935e0i
+.101504892818241183528385339993814336817357662521975019300071260815465438444553920753058247467573201210925437445605873685397864626908662739712472479655e0-.162682144128749329414877255706412152323776668797200128702006505343364857236764080171598527465817351964445986994296896612674289537674212893972893985113e-1i
+.397802383498174124992523314534795455371566452744938931340602270175963495548355677372330510694791095415035552355479708712954539022458612663366379712721e-1-.151713057169628350136185200710026146656455824659760035303381222256307399548753192612474241231965677124918119421507260794962375693453037446980397938132e0i
-.170995920954974788079645154810567636327277300466814717883711272485947357112906464276607331329818267488434669433361948772854890410191579051083259339468e-1+.391701821401138430855513950126796715489199231671622457999851118494708544334458694026611808294581414711624272187757558844195753018117440329247965875155e-1i
-.182236729058285446496546137711290422733167264182289641324696367364381387344892438682133588977192991703055676261374174465853614625696893735938639395967e-1+.522637854764151970452675387266976850155813909721625574149746750681384016685185095887473274684664606905081827092525265222094793598927347220222988742003e-1i
-.368405520870197070931299535047611955002860306430365815650768491583552502969898698779271252344022940167523530692960880564330264139018514190732700844180e-1+.207242871752496733168331687424588809162725321016731603885194219145041561279880038479401158184058259089732837065868083962544538365941064937678265752195e0i
+.117770570212567743096883653558152262125106472115236009066556548026790507008292036057952899061558402536412899810705451854647682230333576777928326077459e0+.354782785549210670480338785914102562970771631923271130072715666908739819560930897854807572466958812973084545004080522236526809495600335300715176170401e-1i
-.739836022727636089828010589255787953347632618618634798588091377549520622275173676491346882663526837016653146279270388333051654691103030822817078529667e-1-.107672805591784837182068406786541652290338166863808327511033846214006102388210886820703317742174688999872969004093798778608751532730105333841752010518e0i
-.840064027147681776582336810961269270810230560263397556287879172432043010624813206710173624786240006187872864215117443712903529834711536593283946883935e-1+.499090748146724230222510422701555141223437819405370985868939633245922905568837730506798716263858120515654250114985157272966333435252091611268041691905e-1i
-.210697064912172447571452194586552882482079424912474994727455527349344075001236292133829563384647101637486574676229181740767166901062174501146947575354e-1-.186233203287050441340237221473495009169858399867602243097905992975918146025219172821968870604497358452422587590122561149185342834276762661554288861838e-1i
-.118806997877606492637840149868711372888743032280655918568876643654953930220666200359612856057899982616329321205493874260870410294287778664227014050712e-1+.453971113348619740827105674511774542304197008203730090212895254825770158620997869893150888942450713885737862249920756490813298607480709354951281782442e-1i
+.129432618257576126097023354245608030626562075739538623412823441658657575135405216526004272517004564978298270589686120760365534069456108573680340427531e0-.115929178009932060259284587800536810948115536446214038256166192939990398313505466530270707023679905544024456804282493412689172517831913487493816947842e0i
-.932695822708907471363445090867866168357182003194213606413642580775050515507734715704043045157935795895014777617962230882759004424634984455867719610125e-1+.549418761286776783551860191251588576363745476922734208374765554509633855826150369862174675655653834473527872978059565633927419094487355890201461853855e-1i
+.818949364055605340142672446342626481054124096816263464124770194966458052766530405107653972290643206648099195990510034834550646982986249138162009494304e-2-.144662820868694762396105771579959758830054067408411120586043048738185481117087683670322133649187100588880881951750302039181293684495878296828648418916e0i
+.360912506620644891189970612453787252181813506687576985881237752477893646698714448611328878117479931858093300014693763681358278650272332288090659974140e-1-.210332479102615542639370287104315974985295771510940357011744836112362488628338245502978605123706367062850057022722506197927624811189503912598776351341e0i
+.262200809130226425946858850919569132522613915406109229006719076481218735311710381903812862982418985903831953375676348687041537525306191416799514004063e0-.753444135561824165141418415567917902352976284103306723626218070934991819317088219619150878591644605648211918157757941281487211298189255107409725592113e-1i
+.396509798586582044113626124910952627582936279298922732324116606631551734289920532770403102711677309181708761939461512403226359312202882515520806452458e-1+.684736745758526383962262724610556274337361445671109556630534070273185719185586860870881737760980545099185894387635642080196667759520061832300004593925e-1i
+.923143210304565406435412018718098841568072180441625614065474000688806257998809871600830419449903378667655641990364476608497688292853327162766151262045e-1-.838319031299223108411134122917144282277809165181238389985013113207851864279977288136836592913096595629074539401094635453916866544218206143723752258689e-1i
-.105471060782303235551421540883497214158072664918894808642465908597665491135107932093441623999098437042609916470298355446439213900523440550620214195467e0+.589124621726918949689069905063664775662890422190833870835851772120990785685483476967759956184724742921624340128382061133290380525383462121952527916588e-1i
-.117538172541906882929583180626064786080522557957524068475928448634227154262462555332688763164639644324990462730029916392270996980949541425615429406984e-1-.173152701488854255156704813945798783086444950710415773055854591658693850005054750540968550209542281568750201568323085350019697211193955733926503339461e0i
+.113058813678553451065950963730305915136602952635518239659960336276334377231178995533479497569560808368222216587381180434470908639033478874988682614940e-1+.654069785766115126684141334687226576447971157926348236884164628196327774140438792923188729926565251072697077528500334489040632279063701361190124642527e-1i
+.139790652276664612296286731443294025940123874579348198622039446645332497105641811063593247231191920089611151065858171313441761287679210024335287711298e0-.635722145072387929682781687115817697521484324183152442784580358802641075462078517857699926417069401526437579196685473113770351017155594559218283013130e-2i
+.695984453411300192794513278523515431521640792845707508280327032903102515904158284181915479896313713056604844417232236889513756245485910157837640786585e-1+.173475960198563109253682497809032920119138629441318242454389967189343999195277015275468710074038274377628320903881255666754586291896599117181782540194e-1i
+.151387007665448124771392411965900674066845090444709155838177993797182193048315059694334023713350984971423579161935353919943289188655758776141721521029e0-.421679133649903879825637467385163118614439635608172427811714475851757360171965390011042740587066413716175298294068757580465866759860264305371647935206e-3i
+.946543345112018858620913350898982532302919008821071155637292749000514451538038140175360713668888160031460297395581132754367478549072278103178022260530e-1-.956147931008351406947306071970759616858133727673796009300567872645380713461486114236602295374802913844119779738981385866339254426677425876582463929392e-1i
+.480272532096704558689990785847833892066900659861110245067675128179396136311016760862107533015096432302252668019373544098910249652718470072055529116840e-2+.372153764869568262584101838778847440746277535615671437943243179067794064595130032734883889290815055580256041235306437804079902637266718533574010820665e-1i
+.492558742775831545747017907425789973207856635734765640220829537995378030827023523634474054839180053892037070911280299797219854189842594741183594522835e-1-.446403265073776953329635971107042709201146863410344342630148193546974150646045049082832945915709524152468522213611459971181702153874889572409111118313e-1i
-.359149073505948285905233164385959481961295342751873673214532183174213869350122761581267904344445617797003175612660931542537322190583802727456402733027e-1-.320015326412204850687397804436092844714833453161053876969794169775686492044062270812634942861534805532969396551051939044588144660256988192338881262360e-1i
+.411257959368794458536419423379412361625571137293026010509960018729265600090883396019942270370836571199277253135010357266293111627330471411956379364466e-1+.383487491593086624578889503048571484222485942423188445546963939449784807147621366272777457776243450877771771656188549399176223689163343580921888022291e-1i
-.962843280530037547784787727487395160651228804847439659341831203755219560950734521075276064188591700436975988642321571329192317241746406795514528859003e-2-.129256901139930279890498240439318267866690993567954739829896182590589358506312240081272350307536077408471666360003915038613126122413263102700639211670e0i
+.255002726932344534445862567053085169202260364998444566786271562173068357339562523398329405306783872670115275563401942916288327795913774576501186265053e-2-.419140069042818335520618712266109323917258763158301469384528808919735681841111931682029362121588544593628622132670617468308250704020286279349218593577e-1i
+.571290102248403359704092104296287145934421731757052182882763596669472218721303277906590255024159221880985951633639504590216076459512872514755366129987e-1-.316405775187969071482949407540756551835791931055660831602206614050618647686737081601375355784761873742732658569754936493167135160342557120190685751863e-2i
-.979496475917396450877882558869363981389690843133907074170476934255641988716296416346109159549808562834215347385714111780344115304800111904121183942693e-1-.441938939021650430875864417581082957297840632890658118664610796846278025633184381466702782065547030540378599053188178612766212782444076718521588433362e-1i
-.712701035335450990326547583121875239176837628264858953545299686399376787547110222990981923552431242782263065265869733291517065725173609601818453098341e-1+.786108244228758667029132384757850612977834162731316094228294205440199527501268546686082324170345044050085358063692383126551322234421541294033155323648e-1i
+.601657238081010601170486343481039685810306434661461274607278786591991634304737728899000908751569636497776624627201495847379310452483223094797860718793e-1-.108916268606096136644957495285045996814749711574758109634401004051586192205522832745175978756562828886256878570437140147905207117576442480840791421293e0i
+.747789876473108224603206000671286958418360189425186982847545747371396213673615363631793734690268449233336536974221097184678575126977592058716680412848e-1-.814250693675160438928011933647762278642277804934437613648553523862657457809879741840298879962931565331478105640946139920835616366008738997624249715865e-1i
-.186556811654356597079831665407709655583829438904557006542098923046257053792367341782643880495529176714011873691163577763939331070098351651708826718195e0-.559236095523201932955370739945311304380283757211999984552745296614287963196473615396548544236342260727180965578309219364890562305764752740953171374021e-1i
+.358046090610502835383571666776311188872299805482186171810705624722887742357625338868561005028307420980982342448543591899674906548627148456972313946224e-1+.466882374984195500656370432609884786233537703224929895019172661332555204509292345029403666558103602817913667667408914509542864907093268527105851336282e-1i
+.717326350996541869262603537260484026996421285240428886130679219970568303702486487319795889591649242290072352970186164104462913952359244428061419402009e-1+.104139532501278491539283070761297230021720212537247475208961031419632682432889901581727634749580792902933436041236527864749977792217777843783747686850e0i
+.100128465422793803991248539103325365917478115621155683984874496632793640649763204257799180463711855264865722405309012895075913539490460796515551540603e0-.140497579930120784641204890612812486255646406216029953495605921526111455079603007379667225952531676352988495354027264857373463208238320502684310783171e0i
+.640502118339580163177365638524607517146855624355198963987409506839129769687204310310751167207637708168133679186176339858758565261857861612186229767852e-1+.328291443152719361483581584051041529004704826867511841907641404640400668742503598021599716669781058638213442235243743040603179893738636081000307448561e-2i
-.152699199006796364504597658196825696311653981313498387637438148068208749358643902532285080988250080263560316730641220074615491992319374891569059114609e-2-.680588359265256931972159260435319720379641307281192537656861606361503841846000250065149005571355749601086992552483708150105588613073868830420892546368e-1i
-.776675196324886884901180292868894361577323106420652399197844895079709716243935745004412468410576756523160073786763855344127666021258993473602455574904e-1-.763769588832956764505895445490086828187425577671377964982009869247476372569192382379715908850905736598901335457174549533889178292386369180804585782295e-1i
-.433646685923435009744582264775950298596913728123119865418961218850619595765838675952446003523014510657302961031929281724594640991467314748938732533485e-1+.110557988542613850981572344691045381448179379082323072584819649836724252306546114883621182213869068689460316434088444120969233606701675135402696957009e0i
+.152372066551271901191421248897784058595306717862418990813213253815940309696410638661262908415535993145820755945483246173188130273303711137083679198349e0+.186347964882305702187308624223613552263432637070795161034101905318768710561329002241234565918729277384935495683157166380447753097548420656366882141790e-1i
+.139848359442119943473181975733751519574224915216424798192243971488585349411804127954604458680186187240102668893102170345123476715058934814371757165547e0+.664548750972612249388812067340384384682366672437071199712923528371158067440076771203990114060704989180330311370816214581847599348130321291742795546618e-2i
-.345517865217525849360307161097320278636921337471591851639421177718763549291104370055796893735523224881501329459258995821380287553440037795838012670952e-1-.444935175775706249603695228439706121558782753837591386455662881072445451168341271854947839429962288741775561909985723678158214773914797794127863165910e-1i


==> solutions/sicfiducial.59.b.150.txt <==
-.181393516229022615212810189875306095065443392435185836295915577438655638496865532536014790534383828239908132109278420204042925269719390451709431800476e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.143102069822924750678432491097354911399379070688354480313009308471609395715227205806654318701388612134982555377325435921675181981283175587877157377574e0+.267288187665739538924003610957093982556311662890681313220616843114529719021878809841542589870837630940851247041016987535582580630932101901955848105353e-1i
+.590761744448990517754043723286606474704908262740463949477325012330701956727190246102726697823675021377158810889457693790031446420133915761354136341144e-1-.271442154650239572852518445563712649027009855528073300103865214485089145532043515176738339266746741107775923389976197952193435236524346680222808961254e-1i
-.748751424343202971286050812927242273172015012281564302791684891209728494077992186747216822845027669900292540519799562787044207708944333797524420218205e-1+.834658468362267773213040702172084786598856849261589676010180309077277135118943903622594424446205596847567137640341031774268695584986302939454243080577e-1i
-.625937013407000678533032934187285155700760966252119289595117768250204575140137826887041102676740481390378615186127124488867892541553457817800882787038e-1-.932448424826338987252780510061743966690398043338482276484482086651457963772938499417852875070322654932699021044768232033624903887868863266527458628688e-2i
-.947310994495315708590476034905967298662794812732644878000246830679109750457832200226337141363663992318064305552381262869447490509206526284097352225901e-1-.813103549057963882914561753347960047846644013113497665998289678717982579380850469159694725431536512591303450819342797025643855561155053691556786864119e-1i
+.560492902200991518625445377804801489843764364982012917889298113778687306658696056001239251852981803568701631109734980905498831087719249045376784624866e-1+.361456333990734421495123045031420258900923909711465766522942492063348703442210474874109519981980313066451947169574216808179855367639750273189250671144e-3i
-.532144975545525681151846799391326495789625455871775419337441446845746894687080579856900645450554515478899604048928836405953140918378055421975821508195e-1+.239589874707024821090036579274424905157195152813270181348073917550776439988883772388615942542386145931191953720357995169147424522233642816714226477252e-1i
+.599374533582808867298945528187124700835323807126191041197303835088289057415821778282687925464213513941885548813392218336771549249416428534450671097745e-1-.118127201338420662874406931248305804839400276515622984236312908730632829047839180165982235770151539193800686124366525840052678465592922370417493947968e0i
+.928623367965652326398343424289585147628452730947022878901325786288015122209376660015775623399456803434422982320589564903787438858358841735406514798496e-1-.100994147853140682892607208907457665491160985866242283695565002045639974164760008367396045146487593813614421084641187250256331487474849446400731492510e0i
+.102172449033757768577878781214867027446079432623706955182011191121974752815847538757357441058073406093900682867704995558932450678155660564016973299395e0-.154727066162229680184865973163774212440641460276081360571913186428087570017948425790236745300767855600049618049274616458006237152592663717974494795372e-1i
+.159087919175176627183851920721287740892429056122808885697174491041165814650402482646328498689213873091750691123059707461133223246280809929619618989821e-1+.577934247919881471909571450524165713074597297592269558985351489168439891692306662853417855647901451350495024633120959158344376485234999413367365725157e-1i
+.754688512932080849823354647102499924497361164143723962545756328588285388812421242773305123480739491530323478510838437047152799294040695589463331657556e-2+.597274484235945315682154246208651093340062431497303422536639215906016735512468087814458646785490505638557093184543306456289163429862694819776551421046e-1i
+.120677744141478500040389066527680630297076096116472453456011041627048737474049905473550977718548647920107784994455558411325999112437840961868624040575e0+.730476773897488567835653544012558578012518782240743326510499878453942429206696830342984831304081899548533633612432054461621077697877054408915319840408e-1i
+.151829195876765296338933330909538943309385515437514470596517993133366079738508188511725531491162715843457928693060264534974179458779556621205658229655e0+.129658401243769407375751379752310510441292099765873012810927175951093279510213039561357680096319979837235339356223253087367294794135076596863924191107e-1i
-.386773571137283345311738238761495824943331704626813974962025705390641813407574889835339452914718431335581819186904562578635768168721504875016972907444e-1+.218626278647089888087569034347515841299321216938617207199162592416090170566503482352645973536062317865577264078467790104343388854099184055361210927882e0i
-.551046114119574995076181813096721533129995599149133088039063677255287367523103374696417576532276311323895032198479813179067595946902752889794335409792e-1+.559774122432673865030674703364755905718719151667861074199295381771494355405931447383443656261907939419664809996315608710152840929161198827177939651740e-1i
-.220064454536226611817791078550408094038159641608893024559539162510486744984808269537147213011584392889176833796443848204614493985307752248369201969707e-1+.962668934434924890145556750909095729029881731479722939957274023713080881836597474696754951706440997738895485130596858874173502526240079669916131681113e-1i
-.379235233755682940073890705023138503076106082940863157791818916228025810279581468605323620653584466187095997528430705941359551025444790724233529551661e-1-.137103397043783809412087008897711765664616428353356579658588250455442262915614362142340411448037078766589026584403990857652018773859578426086223935030e0i
-.355045562156795833400181509662340672507661541564019032517616479604845493645867719942886860639189736616044283137841349313583731128176290183346032022236e-1-.765339201824193175432429245758752561867509916548017318982144063209020207257208160642656809005189078173955939707490781875460409252680461457373501842268e-1i
-.796041169110306021249333674076859342287684244088208772073297977674788026318933315280583667983308075234238547205613754918314080627242001392091959442921e-1+.189434197129843715676923108679977989119800293776909009089710121076996597030759415710215171762564012932192439185135490696434429456047153941955530547857e0i
+.145787068885614573945444085011624664125311499373174449320923462356741563294121613825634398959486518448194658545519715721069399262239805584137874089715e0+.298069244598592396680432775865272288869316439413204426110504246304592982505753929644350550797336135219268805739639117471679253898902702611117866611179e-1i
+.292529786292207933690922008525090432637191406423626289434924773018441365172364919344857734643081440860954140193778972211931148920878435276874718876635e-1-.178952167145594842758079847885447461475963610880807744049845056588749229254651021360633482791394232416290495710423930125013005776888575701060326779708e-1i
-.899733734987760693088290189511330951281163753947723789295249094604747776672126079149675626210329160195189714911043022520022456787319768508746722147227e-1-.961083216779725401358127940645381300135199941505597133618804691162033949421248712253077201119184104869274941792473217450223938136700755995842190101206e-1i
-.961741768298357266361054507625867460028556810700938443991630443805605614510179495566742944603890089955897610737463516246240333675243265597241317590310e-1+.251724301141198552898753498462362515558856760353640886578431489328343164167528209714168390268766801474860213158838592237174760215342238488141100776654e-1i
+.819415517503614047396433631025875623981293487898997546020324825369435947099055444051907141285102181435955301967934178521438554250501391947310860632012e-1-.285018053383511603135093981695251877066779301199227473764452410945879569272789986585665687538082049371675419845578133735503798448768833444337956051103e-1i
+.530696989047430883113635117441655887655755544202920029459661849925493639709299960469723190427518413025197671758257017876156861138181171600678993457913e-1+.320051849735357185398657553064241779418445034297603426068847360651292511931191262713461825034429631800299335238721274107044576810979841066531413786308e-1i
+.180455283449507804181781731943218940772653482453592891329421755513910887935959702237415154447541860468968567893832178656350103338046498632000503078598e-1+.631626570473040777235847992805298820209090645284534611146946544075472911492127581599050796424258316831603262985761019918716212073095021829704516530828e-1i
+.127080081185508218143097524364567374724982462396970396500697168148121645002699879899743641463662478216162603562237260585442425472017993043382910581973e0-.203941065574794448665832434776078377590152389110057368190655318986102818666410526589358974522970336073251187213922733625989010803417063961129603903843e-2i
+.145105463168351800208164460102342955566119155494616411946883498783621978829604796081841389285053672348736168345435510558985220872006884243435601752608e0-.662031796504826222923575900427086274802924198763226054717606912401100737737873983493025367898725224824192402870092573331730959093547947258485949338771e-1i
+.875027462093210144470216048402195456954477226522500176512295624585350501409763406022464013643966987598789991651452685953379810404612091341248546453257e-1-.114522245441771395198196242907273294760188166252904864226371567802116185763005624072482074491552198435503989603305232192652704662706447004404362755062e0i
+.927404041837121728203979977372836548747111124316368788747206314460675931742807327904655973497296379319609947239862361079569763974679912722325339739679e-1+.187282462049704002010328457373057629943862940593663371251603719983490612263478397257537955230071740891785065123264780573006640192879151561810843806801e-1i
-.577289192911044210815057467106483935578863060473828722326241506938055639141267701664472568295843950662482877852931003329026387803962950847025001635396e-1+.337732820470271584712508971593921349300046319256483242332711313631938573325441404662029399997130115434906690777776318071057238367134371908874421507384e-1i
+.538123481780816888575138371629376693396570061199925480581942961491452181265105519230158016696411152853538635312754026720992906822113927006656606036201e-1-.233438779356527218407779244803094254423620630405343739580004955881906077313548126471831590335344212658245342728963742438638369673099830555143854027114e-1i
+.175702788255358133103602136352382677271405061095473022468926657588227882414613055973698322387257814608084775361995270229768746262919814728748991143018e0+.472898146337344999502224025180271774640998913641950729720415998123559379534198350160668490820605662769641748440895666421740601789951071556431330190082e-1i
+.765698234119123916805134215246470552168959781088473277165972719179005712936510836365493440996648082066371645898612667739070146375184033455348246868817e-2-.143782516792700283965207335952216576403601298711290918851004041737335083795029759797319412825976759557878111708402224590549497560372251622865917916862e0i
+.528575384339394733892610492768617567913492799092232654010921266479892075879705806250840628798046657101038798229006850753284502159308895467778639471063e-1+.446268898687407325416093170109341170028343571768056722909879730745438624566726353337590774339531075284960286025307223267655188745777766557075872575076e-1i
+.560414081249388472105427919986073313023594501931675347330722392498764026377480906450251072388458801041578034132816502051507059543805637644764111619007e-1+.113283921180733188412969831981619679151234967867464470300588956511021317035149539797053345088930404956086574129866926957564295023114345691326160241678e0i
+.103033631459353710804496783064844741114444773822669342210314517781429432042061067849673990263936506893728946611796475380423999559197948337826956050896e-1-.228248209496630765672931579779345921651810195364487954047781123789649661253517693988494718496086225598414316684873386096170611958014835254020766080503e-1i
-.159169071706619767355564930399744743164259220998480513646903359273022262341392810564654719056164126923610317696599042999778098608810363157304609101728e-1+.147900377395225343244941012955049663580542570174419227049549317053891581531047474859877167570316094361038312807056135432260708843373763013902650185537e0i
+.328804237169430048424236396084882466223786679636912057220749644563511049374478158438103915574614788506645132771426984977807976438842263205080314963701e-1+.125535371748366830199251263075760671079449223241021659447851097605797366280770750373007235582071597545660390678075911588585839215252213269620463916425e0i
+.746796208081977417637578241085760575648953099758182732922915180969330882851321474265988844303731815472609763530681350920677374540135161742138631547340e-3+.557974949817723116507622787292126471668769036495128074430198938581082003308650061617020239987020203946596422697268371319705887238297677281156155384687e-1i
+.636171059417456078737411746097349375287621121126360568376711386000098595757478895581056883250356407812182666963036829300801191375591794070346858644518e-1-.942106588720732000789404818188776108261247152325949937607895679426602668675720386345394201227615116308851249749562618826696240158284339650517501924716e-1i
+.156178335949790060023248678990614307964223831104972522138727287693878323219044667379133221619097463744209839139121256205074007266564648203624404773842e0-.368507650423538027812750576728493604245486927071467206923362546462587626598847099330935598069562021709190520075484320344736874185974248663981141598899e-1i
+.661627202887526901031421881393751381505577020255663983968542103374734694753908637394683652223456392820169485923034157400369307417555142551504002319652e-2+.147218585712297234819543659214107599354828684833552556535582084841553334799161715693777852578379923258983739807978675759914916543091377034135532556192e0i
-.201140318360515896289441053873417054892596927916935497439473807347799092496081196593786197697777224653059530543088736015042198522036573935345690433048e-1-.148239546293054711843644236506462273450024909950738209354445098337163752137622870997924247415417100938056106118852755497418706234735443762060218675727e0i
+.596229105132272017878850716813996246707584058391637315781546354889232597257967978271564866507515285809178183307748674756749278743813071931350945457092e-1-.114555775800578157772505428607472360841768752448840620133670257882409070848547587316667728530573531743213254574010053743166346767482692541774216658409e0i
+.437711165588471158837890742582810867124560462369861918595220057667682100254560898980607377705640204454828344183253576929983533941102526848797766932077e-1-.159652372581237498440440171314149229285859071424497142756481299741774272855727293301277764355964392606816397461440781156305165905429137459646828734907e0i
+.106525095046190169662869668796386228375147931175795174573084166589422267104137501633610762656479001221829088934238996652639386205562696351250350821820e0+.113051972595531074731796712774033144586144249461963100032477548254983226529600482035120394431325798480619937682243182695574006524630207471427021770817e0i
+.200046462967724286941090067586150949538950339799596139233754536248231870074762689893535828125433645898824863012532207142125772212044497417749504877289e0+.382392842015483875941720971738180264125378518169032783638223055489684600267290752426070830234122490391508310663777411710995626576913391913993100471677e-1i
-.407345243822971399065797327653923583962664666419773713902667834325556479754191246650735831530875403067614084997120900347965318482777252972846554734166e-1+.116452562563956256879650204327435856072332032777365813200285731290206911778685799132023487970183391476772106397135496741179098300020442878187043071891e0i
-.692556577101628253028172054046724210819270271069483770822869836304450166533019206732774678287901944570614085057732820225820843815382640239494576288087e-1+.497110226065190188528154322017675762123714501110160767549423919134441077507194560325827547154957769970677119728315245331305129465579103274466032982700e-1i
+.107033323480211367177333603946662874072072943839512017563829024621404018506742931584565914833494248382736038218936731443647821175345462220195851048478e0-.927069970116250839196263712352270855217829685917512537545828554886333505389593655978316641867309450336397732338294621721018535503410283282695509118094e-1i
+.135701739318875479375331951629108717430827877057738581703332883958465246096946277611960409901529573292069495811145065287991152259780044061723912248276e-1-.427738160876620246927126708145929430210780515272517370508781291387714775340721261151143888574605209161498999215491326167475264463379921328836449260382e-1i
+.568367531200978094440716417222551749046092767659240229075178363038145489585738100213854752413159620799209749047365807613544504818177048708802816478132e-1+.105447743898485352142241565833326206822799215071619683229087920579904615649065286628442394032069191143505044347415161543745624993472313300655762549000e0i
+.903278791862341308478903981508378357328660080160456597338791108278788182824253832407821196190245796189181521891221243368439847394365850703987220641221e-1-.364765712116738591564851144747302769457638681355030621605756890373621929720585710918279131585768195107876909265263777292173169913879504800294032002795e-1i
-.308888392225986651112127749559910826465021714473889449859686692515388768365893296085645602515310574105597987846544638669524948399428675893586352127698e0+.137710193787914703539337332596964541969179897870657368622953438800480901150948991332445481373645410710608171240122189417081481906219987329695930455720e0i
+.104789345614597673253518492019144033756271707950304644292911466770922155514887152350236049850159776881639539688248342594955743488840787999431512215607e0+.288189218092526308245270294906130843007879406534678694172168407792290236464761886860332277072142384348463714984632234637224656373768173515556921318391e-1i
-.613637582525989584408911665711406266417121237095193902170114482761584725922275522770282628654073842955240910857727658271457570389696580658660594604030e-1+.131266180215187040385609624013757307960983295054363691031844301080590203630277684374808308495148026618462041767641025283925159609337808696827898169442e0i


==> solutions/sicfiducial.59.c.150.txt <==
+.102327904401429974091800071828628501429936339631193155790724706611285870019545887717586789637380850353201549935679404330510470722929211443119335611115e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.945821338988666455959837057188890078160223814851805950029925847948137875723844230949639149941312110057025541766961694111350371712443653601097543064993e-1+.100403737495522821822159539409894227196891353805497427838480914046768015838677687607516737768726927124624048992315355928101620965580294036437606483473e0i
-.112267079199087393720083032578071971052128906919645819193375422325495913978351349504973344515831540651810805781280201911503150507675675552392087004117e0+.887476945141681981836406460785287675408548472002624787733546362410621505753643874880877001197510790809687409206085881596539997978413559357810589337643e-1i
+.668734021453867632969858203763416242902941216863991757966433507430247280551066913395285385183192858865998761520888236311164157519978114511733991243378e-1+.699475852515506243855998734583715535787577113738253665700435609091083100316992674917771548853410638975210489628263312995686391882397548114367543899890e-1i
+.437420128901370094721142000045204337936466849872918673175739081694038254842096662939400880025998502577363394252800077488955180363037842803477659828976e-1-.359238588405063869361024524631825927088572987240761503300412794717313694436775472092490071130080938981273672725425521687269243819231504908303555139527e-1i
-.599993015310723949911880919439975876623327728957833846935999400707354398128390565216200695721844997884269011856814271757186521309196903286304170590317e-1+.581678564294046319148222207801250791556665850490498467401879030101764248158488516567646863150132741577657100848262835180426549274870691972954068028263e-1i
-.242599370294163615222131468335194563758242584476420320810974571764827782512160756494755496944747583067115166193195898789329317027887315948308101804538e-1-.418297850531318621386109060189515289097820851768829651170512719544949240844626959312617667245745248165068271844320801049578494319887662477832742019853e-1i
-.552770417055318861433682261432272851961762586269472092938154431798989754281216415929792605812300310282465623833279398917482489605826147282559836407116e-1-.149946336812999006127919040983948014478633320303824517082660136569848727004439415826656070740667460981167214100070961773666795245841003159890059558732e0i
-.110830887671148820369769367468825910578507617224253421961266398228525169738332296792929637735040373751316902306838032343503777823206499366230679657482e0-.149136709500408313065215670841813805096638984860290548461272683377138081123693150459046463909947327101209981919804177921274027933888559936152519723330e0i
-.695220722040395125901785085805201328806159896026250623282678832407353792795406514765266915489891006420363584230443514621722571239947757695376214926219e-1+.778154566233126195234261923698989883742826975957771459698153728453986197897773468797651368660318289493593353486840662603786890160726657207741931423370e-1i
-.655141775193377064431891660154442113062094187511554522043477328727359315913045446894092210887408930066574113625896423423333866511624474308069339387881e-1-.660903913054830645735743042943859843839156280384968348668489946732557212737599059336387080600681974948524732354611645737473902414717521445724138517710e-2i
-.856173890686645384596793150848428856435371470654413179122421102069410573603479134799382203525322462363223376536367730460887894633298609211253761745732e-1+.752833930668739400487903282020395751668743879997426971684742292611468970540801428338573781331655119966309231699244933307364911813285785078209189159731e-2i
+.666945267016552122374008357824952476942021065274539946570989828208784494750192251741707562175808827041856787860277530145533819190962029599045103083369e-1-.220993063701524286767229792453434201944013821264177665186718036689124644897764033072697585860322498184508621481735174615531530523634122114773695687740e0i
+.128812294232429614787348027063931542831443233463762968834725882673895227423216719224214630482030921902542766781369578212063527150736406073064811693251e-1-.304477976267768637177492203487088116971768314057535026370293854976560771195726118693074750147275084172467315285992277848499539342813965164380837367929e-1i
+.442817573879090044120750655023770726978357474048058628549118385565748688872570802175782288183468893933676708435627278715500713605778744635189906462375e-1-.468911837863626383827218483338934602860103143497744364202641548630130337692558110420037334134842653515824511026416251703283094583692242824125765965692e-1i
-.518547879424704122552126116294195671159333028883187999426572608063764865790982120265445612382780757722677905523337824970828585607753540771821177907438e-1+.161034751006319928355000200808333642398808752325369120235642731451633680586769542489798760592572711276292769695093372055866515106492302171009592668968e-1i
-.202125626479468345402257760202199762649704462636562278447105181462309797930423528768549939687365024493974975858494781301757163461885807475284167486195e-1+.248551757529404128078291262378930475098748545682054591283495613157257373076484341045821950006470558235873228470671643349730128056808973607262645809987e-2i
-.132980423604610675394006901156003499696598596687742461590465914382231177645813420384295843451088650940251120720614313576515036745754841268664138510612e0+.151882096422951329027683632308977731554013203895472219462520558296480516144790509568417329511538934163995300905150752509290791425147663018022521861724e-1i
+.719890997980981524649354871328103567220467699667318499065513035978331958333482484430376607416209136228043314514900247580723411707500623100131094942603e-1+.392657742541360626652909632241754376295149555888349343334838849328438769572823416141356199341482302537560414519820231008079885718320389250748334562269e-1i
+.573875922542212268323806408445591378772394145367891212272935505081039518668090825492163425484609823691871539100857279389147968900665711903924345836807e-1+.152943166267939356550258266670325810213383135227245259846252727981685283367082191021792820619543060446384606568005101340731329845037893177303234445404e-1i
+.174651394627022463869640222362258202057746251370075406485222399407752294695637195425707612407310647432505035806692720555548432088958353558699001033038e0+.382219572435790011737944690815476214550953250423963181186137572406861140126075181248188917620244694470746355598283642381149724022675974365022373979675e-1i
-.755620066068825206469866109662772095247688437855823548153209953126614535879755932306360609497875493859579835665358131742760742721059999001965337815770e-1-.103746436625969283051020530295977406212300971673008069831040315805191992459981567840323506123181758269654713223274995228563259571945852332455760103570e0i
+.805912323190813527031629458298470165005038070978389824156674936758822157019804338426633831600620773553477115063007949115821938355471785418704014312696e-1-.887700539591272085050161366563908402021319343866849822236675984859754118826310750435691880966400592595784300345955677013100020467089385488451369106201e-1i
-.755344276382833607380723530327848408180870798501590671720762516974018117222338906729698026302191581825403233739541212185575340310207026764389284950652e-1-.799249436056087445533642682245476099727417856318967901566873207183169466801232238958869827706278168684979609983576262213162236402132601553993894932095e-1i
-.848722588047247513703662883169402966933721833715614573297789743420012577736170873298746108363568611327344864821235884922784602362086449303387824283504e-3+.211836608867487897282846002019440170520424283928144963768103468875903656440474753677442957966263074684548876577962525610445418572263518212018121201240e0i
+.880967362641467706031126507821981482408748646911490998258459400773891724401871035550566945623471093751476190254958472350184074007419134361123973793115e-1-.839717469871521553223170843024130480754910551231206582402875791909372996199489273088626583484896583695133586103463631547493650545964791455734862469904e-1i
+.879585353484805887457024724287136367362621481785128453178465539124957780698706115789144326725388938070562503199949186859279113301749453951169922697051e-1+.144076052136601237629296567835953799968693478419638584805191153878010598429720361637780800224068254647822082847633716289261095404045422582292603077157e-1i
-.838087609748202769662790835279315398680038548504080980517238511114886273713050914058886576752821775906267922518631142340396498297332190560710000123605e-1+.709081523357860538014466444549343420513579954398789365981679282105131631829445235144981593006747546831390338500134068510935741630539138661394502613989e-1i
-.122635111992056821389167534897252919455246477298167820522504200985520323816807475938955339221887079335940291633011716196119369679326839105151693577260e0-.141523858116145023185894503613528280940407058986460999733428516699837964533552992169629349375939421567583857351696740218774864608374732841509890782381e0i
+.115446685616388657787127371073108645009589663139582857294145337955604925189977629589853019843550376635926670765725295126843940999278117485042647808801e0-.116823007504336963974253378026655187233500584637754573911806330526749258625368270660708014310634794304932560479666482321237628863240713054156242600218e0i
+.493511842157897618086845758547573282065868307266448093530468502622094518714651226968746798877607182335228217911313736633859811666344522686527576798804e-1-.371744444883102506438071310867154481822280126585176039773061043662952353470023102193199489241636266956757797355067958304704570215916381131492297141998e-1i
+.216271714658850832283558238401518003111070666341259579802573251885737448687644803775199010239484463182272419396535449060883530466309619646292575499021e-2-.119577685341857211080449159280607526931345513407207962764662701732775184692404910708714993382620483897271516934476946315820603977774365549868289611099e0i
-.463121590539000708837994232504317296314038436887694963988987024979268867022093252387766182464660034790746819108754103298173017893408424741388198076743e-1-.581624691374371557194640886813293617941164265449689104015299882789735837965804519691266434533167350607933959793209715521392865070361256908096309337856e-1i
-.100606328110989241859434482039380380143711287829544054587940110229624471493858993613422595313971281780106345636748986329142495880238171424766541832260e0-.106389999445720247280524271339782576508311504021403722462803079528949014550116648506976374868645286705626098484942842089226226283039710508834291042932e-1i
+.542825868950344885091193553806480013272594160983561133112869212804760872891521350410504031328534915445063090806677617655144540643862618898732167402912e-1+.402594246612188795457599827893077937068490795190340328858603979767868646668717203535849416057261582161058003118741549974618184271170241774116493921064e-2i
+.414521931812306714274671334680982470773494222959491811598758299602195921705045826769211952669566456041589565451151911885962301964199306330183607206529e-1+.393078635409832421038277089679636976770531686298306570205647748445127792029023213802342399691290141071447651916387334810104553130355088249791982363078e-1i
+.885507486353433089452098952900549150551117699994729935997519479640587030093193039988995062786266619305666617484883025861087161951066116507413344746828e-1+.488961766589695828197404167889832575081370547197488332222048817099742516888710023408169049682552992272372346916831548938276693829955812379096766915818e-1i
+.337942654498481547271163440411994935655683889871863266408448365921349526060566984272179084163810358188516554206790414287456076080659525713069778274149e-1-.552985249189738075664380829731557999285590927439360183339547668245852001141872369891010794540001020941228908738198782488592307467472121585406497520964e-1i
-.109996120297981471115601423786490627859795714787324351878300793803808110717251651319275685003431849998003035506183992604937017736571187787633231061974e0+.111063584720336121358080682158585433647407277401489450539578253107580621731323749864870519936932475857331609092514731693364472581235835828344178001107e0i
-.303720047820568539441141466915358773678486356160399006351911777645158783099222973113708478500036387120153221273216905569227707358577699000207107601103e-2+.469673373300262827509973489260751956388128224147767549981172799824704994675949077940731265793853695888508737279937327455844212147471619438529752628031e-1i
-.124433315592458101106062167052976275989627471972974761066350771083616384357459980924307512580308734325717143717510460720679401091763242566511907313978e0-.621026614821209748806408939810488181231437034395597643652168626699405031685699302906488076968855786872252604001258966761647323808672448395340103101519e-1i
-.133265663828783006183893899205630548251017038139120354835775512101170158079568777654980888428224094205429717817169331489554370042048756414559717460434e0+.127767746088488090295040171825303396505648108908359799003639229504912506344429265174420390741556950774108846596181269716275803380023117859675049534691e0i
-.556372732352600269131602643099216619282979320342975651638395156541947905426750181100538282364330977290370295265273939476482756960658193965158023805332e-1-.839625540620573735691610872642361764183823200368908175795275749041322517654996769858780454719552006643454165978761753038549125820229578539242081636091e-1i
-.229651553946522425853186489857396611473537691078496582075520958951365612835571805420914065578813339528964842081159799165380454240694432729117968746070e0-.369703123709316305920271839736296253839875713366827432990177536598920899723603781019126591743693332780964158742139725586172227778409479352683344911440e-1i
-.604426049827890547675159914660039760232747399000086616498756268028713932604765250095256616779566774218329877364494218424503532582446621211207868207820e-1-.357481882990275603759637382739293199987570863867330815346008087298237047272859897485184857989434932122946483392812816787639158775704748321623250305229e-1i
+.581418572261930255021411688063097515939085902055047894177526486687468291006314739899610243088979514048200934386874610622256678425473355777302195295729e-1+.130476291859454721275233461226247471553731923520074077945743010308662145161339698082918051908539555423955839467053354651208253301394366506495811758265e-3i
-.191792094109751920688852567365426241195596918347889569526610120548461289835319711941525181984042165295215246644242876155099129676570511042367436651004e0-.256820879591457847443862456670238554230960794332380822879970500592803366453975623347035476040098224353473560163430006671020292725021759381645875829966e-1i
-.488316418077586893621409479436409894274304492546006475363050351403796531010178558710487467319685591767879645008192410053270613204862587114352122876417e-1-.239866535157117814446382913625622281195604306209837347389784218018302135036825865305877978281010270289815939369367260068717508123218012893402834874888e0i
+.246675567344878405003393051117713665958115994684154675603051908052221341351021050672096699072856055791956083634110984989770177945300746705973060755576e-1-.719006708141086892670445704406424167649860490499211034795631518357020937918474858052134980677605836079279327900802870355680527629499309647567445059239e-2i
+.215166817388033436669562512909003099556439701419574728281608126441057098398812846196517618994063151560493889482877784331267498155786619774260860805721e0+.137818301357031557033006832006207314662709764321499431471279816566245537708255334679414800189524749316346187548653535719274904551053782227304263720707e0i
-.648646759319469247268142669339570157415148008712825407192542707449310384974077799534750907624670748693855861671928475225314211866591538080744603624261e-1+.665892894136840705131329440142552632269903598493855460914070492370034338649417229861332302446524470772632540873758836671517780037062250321022170400649e-1i
+.265140610894518875889496402994861395188562196790954659444905392124888104661766751032532212587271581861192496672734037688626867500524719317389878058935e-1-.823208524853498863215442398811439866344544788102642150337761505242996080509193096131392122731955864083103940828516905548082599854233870786366889398664e-1i
+.160011841780506626199858711426747772632436853027033970031052093727858577390171518404430774082920019328878772600674858309156887068128041228231599077856e-1-.251603216630805231349833856989970809895391322710148561789385031413142558619807894103397294522236791386638465788427695941674480602484796193492879532732e-1i
-.552494627649255864050072801643067585390745723985038224179981003989361865255204244785205301620129038227371757352089950668845324287462414040053052667691e-1+.203312506162954051747067512472746035831066738598762261421403477146084490558409436202191838310674609476228203101068731640713826886943190208983653920719e-1i
+.144882724145498779222301596585512605169531634318709503507507810491878788783844744799122483693343509273102013736867905648122582656233225698202244221637e0+.610134730451525013230839844082513706083423139181613203209087550856846460681777220231378708563892121403955886143583922105683294931019763263496967694702e-1i
+.312378478744536758550415617248920406379463338304616469399769028409685465947537790480183869133180617416122935910907570774312859067484452529889772754770e-1+.156922667476999991502508163311735322112490145599022509555612935838131231635242317678018646159531718574526713546337939870165822147463441685998571747186e0i
-.558955066348192650077889209099106762327426740239033377500518049160690937453583709531107948845767330839761379089438176425078613396418625040063166515360e-1+.235587973919833291852708767057823327850252394973692580200933078855248063381752373976001367243461754709077841842183609656966994710887785819797657920403e0i
-.100485929139070760396314442384893723775451637933407834662286917900020960201229157875949153296541178923734024887351704511335831832856131358912641038942e0-.153563394128805399618763045210766985275927644095679879180922338940122901102569226358806120930248181364312549182120704835250089508093135132410622672452e0i
-.471758790376060414097769461007749169323815476438675695620364457810834256062183476609921812333127214126920239274307250783622580995637081894949902184965e-1+.542147764740286576429373140004037403245147014606781096153712673569002963327789126395093009097631006133168387611148872574863056950934665907438789348309e-1i


==> solutions/sicfiducial.59.d.150.txt <==
-.104181246762279278627214540416881094885038958611807098341062923771589929727868047136813653503701015749166853921744113916382178171901869813332766607626e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.293230311226845842640339526283325099143101392204659406300613147237600938823351360118870244710338052232509328858256804235797299547014767080813573295597e-1+.229873959765777929871088045413813684132702943190390564853810844746332876277276423235926770861139986853419568185963029413410472439461535610534091618303e-2i
-.268195663136384002255651767811254383464336041008093658032130574261224458159700964891379700626092298603439432959612900894289041578327512567423025248291e-2+.360084834273249009814364673753175011586319849092390644265706646944060746220260933637863358149039660991157289369352357036011394110809715740017596490145e-1i
+.393039104419428559641105365052575335977469424315452222511415425016000328776339797178281792641985400746321658612584905315251136064068650154732397624808e-1+.149725425632270078320952036348030797801201437440406970021234749184443607417745269180906744498129390929869815729083801822541428423754353679982807354361e0i
+.361245651926823182936436954800998065114920978844362439588432517779856287498437968669789278824648943598675890489960922691173824858977689208520216590633e-1-.596942377887362471994240422926050528079818818778045405178227518120284420814957351012294266211488291648618046292266564847620567925490012196199750713220e-1i
+.312793918307067980292836585072948886457622531566757747538551639004333866780301901161121556448783096780829378403604814617625422312177070737303790476355e-1-.629990528432917807305251856215288811183904436016719674623013523702017691291721182884833246787955591847906914396653461765051527769406750724581355533990e-1i
+.914922636842067414611160450025671529210898622680047307916649025944944106284380875190205985328074684552168000849017881213569597558788476247841882301309e-2-.418960848652700514537877888333696958625535890849700600231147663879014942744855769070386623821313008215620786767532222155235590096615594080427540205804e-1i
+.175188079030651950603753901373978666229160987379372369676409639430627787259899271705632984650448385358330992905026069138554329437773611647150866657838e0-.747251275667425508536100515827086370363460095092237967390564601613651985201922641110826627544669778142363632479707644214892711319855840419036029068854e-1i
-.106928829425932625027091242063577557870320006796676516061259673545883801806351708425625287195491008426789125943023196073499263259870853107146328774104e0+.587273569077438273630213101680432064940499078112314360758668385919366544456453553749471762704644955476829109285794023575443664012681556998034103730108e-1i
-.418815565964770573469940381942145042128101823172254753126192386628074374172189891561678476090304574535603061916295674531400296424023214370100868052501e-2+.106364532019495644100597856512084090607294781655438451160664604025271627559348537688882825706144921105459761260367353526132821622647792498295536619003e0i
-.485121654435459860574080306741876031142774950943678497449316564460442003937811205669365911353091376281570418294750398640354790258227881060526029063805e-1-.823318071972861950019794202593968386011143441888546798787536597122278231968675574841656655729244104050360482974558460539056424355338107956913636198420e-1i
-.438034926884765393394010114693974090611291267934717937753752386117060075779585815677013054483632086808483153260334754983478215939181479621044690782841e-1-.539183851157151437914910628098506445633753271223625607394378699137907177250033497643759285248056419013284084182115682919659529691610506753874380496356e-2i
+.883842063873867936201470420891877728574851284792509480981591743793711383524695128586308291251752017901845406566775195810649373884008301162409654760868e-1-.121430479927219197461177387527738014351841598162123500619095025032209482756644325359743644769520853553714117408357358344614158568440872724730552758253e0i
-.888246772305696048589258916167748681766247985206497949762126631940343027503687480472814514460366001225217031203200476383589979866895015420666060253607e-1+.151885894085904368780656240545161821042370460842220378786338488385769174852602591597423337639414523548424865637311909114344914328348631526688481011184e0i
+.571225593093087365194125820527422390721346543716389958359564275033451134982335041591329040080979300328826806539855220052468939264076865542094971994256e-1-.499983216993294809290331079164409463743987646516675517803862941971007588614864287607915693806338405827002915546970065068465532627898079366273794771258e-1i
-.384423006960046910708389395179467029047622434135685900570034319300260042351893645815599720631214077776367025118802392125720441431404305280677480061028e-1+.932994363923925013920781358217006979486058825804128707793204030101829550213651104983981778778037163790416910073381456923422327210622167188004863290212e-1i
-.188373985052906207112335698550347502698073856321803439105539190484823138731169347375895558968674304608888965020528268342304892524995727776316141055439e0-.433538918209791785921556950799731376267660977119540096395432715003283517907567930460707130798731352807725179506394833793730835755626047409761500429553e-2i
+.367486809711256246423885687144205049618378858795274305433517355367902562797729139070132537469482907194346983788767960674067434180606810524127048554222e-1+.102838608329556671130144020235423533990019711165566531985758462151477143482244391367860983774383201067444504497656141463675813579382664793716720357483e0i
-.255069336055406558653185982695085634409730907893834986740368443021356505425115025694222072152498780540533069960870245859330931333215175007349054951193e-1-.388871084886650650937206739526167365992837191529107128636792785034833501846797388245268968590948983735153910980727042538871931794571451185054719133696e-1i
+.242713701941556349433417284634999830111560974441656302943545310454316935775503000336377787279291498352684408147216721508860515386286306534801166208425e-1+.601484412003129254498044055325995698167836406777961533685757447068876263918456375438301487325521883284350854438131372777414465378006537438388285656277e-1i
-.729355176650631855353540889152071690045807051107925070895067669704753923726171937151816947093461747369689450218649395238857319828454357359662572479338e-2+.286197000108742242768237419717535062173381333147438974526862309160874877005324392839657112592790327281310975974448233150355065758149816288135472833522e-1i
+.254941488442730801127057666832538551891721424976263978927300795098184253398582218642823579181651445313686780968701091145196826285168328174644894701583e-1-.131236612469012814224603003627492964073907003700296973673010113008769045714850585542811783839183210660633862177617072267913570995715951046282199521874e0i
+.145368523254373215713881729971387855687854071295288670786143012764878927491953324576439591412085889878529994423635546525296858919109834513984016916221e0-.152728793282578155452119511839734700731513223604369337670454227450958849230188692085971671453940014985402762588613107210876209823670997112410477863281e-1i
+.210736802927160744137436844365724892696734034628064249209308922457090723797030896365001861008206089854113558398674768730520300928767402836710872430099e0-.619729922630122008645805933316043713853971060041819088887946852769272106753935944563916787475127267703400883404792613370523297218275141420406643915695e-1i
-.149661996269865318248406563019772220507821854598110729398697415150678284166337426445325004460053115948089989176332309262619974171865333079159992588382e0+.139875408174579785997390519954249212633650707361921296028635567897252416424123240868611420189273038161062801821774120531359902972512937496804891330515e0i
+.215235518963431313020285046597037026060839484744873262697408270803225441697824068249724157284520121725828892786788947216309036018904118852626101449230e0-.650029014592525432166606789879136424709088528283509351341813652850573045674312650264302597891862733901650367699537954669616482755850385611997102103327e-1i
+.156199668353428357857179116509140544954453859349886498800496646413830299537092730077340328975425106350349529983011099745396243982677604605791513880318e-1+.514525782230288317785755682285004868051189409613101266434128034340504627445026218852742902827627111624147097655288172094720624282990750879733953137937e-1i
-.110322114831254959233537864279249588408354073189270037621842574228290960592987733984485313018828132444458387854250438770921351680716736431029189108769e0+.675829266888947716712864220073187211656245787688341479906744330990895518410118932892501324737444060261477879310763915648887530208235347024758279388711e-1i
-.881464417291735619828163229813777905514632255186733197392610952845056036421104585459301007429841124557874731680138487496676144818809386243342998348220e-1-.444367517170502943660229503414319234684408987486714622368851422159484669752631662051984937491088860426249984811488049982119439101564729096737264621472e-1i
-.877603395670455297494416386470474442964318001176417401841868598579953583537147985483798627941830468403714438037999441750772530812360321567735437529370e-1+.534666121480281548480082795765071207252287578294112485377540267673362625996160751592028383045585032684578393240190463429037118806004074260042629839443e-1i
+.839108071456593467836106487917598529445374893207592694369936182074045581462876957587342293276636636940363355682116294868493674301554307557645936993578e-1-.119666886458263882378174431379191383034239942833222236276222491398807325571552039641097747733631689877893430762513409233504631495767273763902209946469e0i
+.141570296304813076167212990615240968061386115306241825134758465665167862485753755294603507908784102929193723265626041780834778615554676046402839914919e0+.429152523332433751827400192206332399456067035648978001354249514604835834739864103765566692649816168677518160445942253632379739658435499721118303337708e-1i
-.143996001937114009218844988150447461418379626349106677633122155679228515678234366827821093536894216957254738200517579792588586554821420124903888002847e-1-.347481966273033100845116512722499468762898857685265754533617528163291762271511821029052252543621476605181820812930574602824545700183606979082680382659e-1i
+.684067743856235515223729509230634495352370382231532638021260887948696323339775495570208601344373274180395596349167372687126007802771498655315166878585e-1-.206923231465413695712165252829568823142033226974488264348587826612308121210545691719332923518704392933444353684121316289138757528936724406038539346352e0i
+.271016909878801579982866071231239742464312602970541665505461534583796500705885871490286184782471102381676313666439980892005992806324650227906251603988e-1+.816688202750730385605920632604942420319556572976317212108659643630742102729110283082400411382391580908636592203825470272817532355308837000152007720453e-1i
-.759886768905349442469274905857509078942184240100042561886286734063563751162138839276973804301637720887372872449138507171314253583091870190664148087600e-1+.859912996453605678646124087024436977187582138159621594513753460077654156503223571784324970104387467555675468875977336058233639627061583490707065356428e-2i
-.100054192945359834550789745818572347511881437399191275239009535423914117910999374142774020376043226395270558181242172869590296537173474497801297977225e0+.272771488766295299508251270116670581767018965496649592987517889306364835449087496641098687157577733182859020336151830154097080715263040120759776818557e-1i
+.217904699241083690531284265242119755909940634810110412448474707246557771956185614415133254510273301539797876125006866342115017206778172127568971109840e0+.513441610691893444448715872890718303589256034883711661956970149829331737198806983239344661687996774468622536634141051120317877369521271333135029113330e-1i
-.654004961587177197942540336604874739307294352701784103831010456255538136472106420997954571335737213090592625231118146694586547172655357523106909414353e-1-.590547796778185769930975747897664128062642071901876280419252561485356324317111993040829608597997620293399945176612137437052009220481361368592831506061e-1i
-.188371414506781844690845035436067590878899048654322530152674324014606252123345996146928979224821990922991806478869677261412209680632675906003438993621e-1+.152676662658867770821515121701311856577034083424273850861249289091776707971513945905222481972455739686026880627922397255802374045894063744708307027661e0i
+.548308635841415900553953200440750081603724531359422855098812732514951757124435900441021150333605266599659953902071741878620603011366307749182282722561e-1+.272668392625564059818055204200080856354196827423656292192399608871647368833567921737808025340379640076060796135202004900502954803122766741488600734621e-1i
+.207271794667177804375718630254179828832877506900017099342229488755586909420519310101006656170185389065150688550907748983139407731753332175921228421462e-1-.525884739308189851005812850776119255129838728513912617534977255943366863721780192585869843410593887794695652213774249855317285778537766225431761296614e-1i
+.108271687612296930505122981387825117237542863126816766263656452902830934218155157775910170205081151964371411306399728260867602685491923935354875214743e0-.927523874179193424189209955498380541810829627100438886904858670484227886490405935738145682309159739040587134926191363021976995077978590836288318058217e-1i
-.745002140648365353338955879174772319919438689710538208033159075701436579301866934304741513536451521386052670446238291752530459675574105679332776776222e-1+.182197553671207716197751552068037759610206964944531373044189818162089425435823664458401596081237747046681149659351830753349781440415370647228767409236e-1i
+.869568561469564487925687372619730042408551959562050568819558185564825296792048685504953003947373629820699854092451761852693891369844674374949407791298e-1+.231469975268670953444216716459675048987004789045783759390899872360518616686060297273844204815578850340707372440714417461957499520308323824139955588137e0i
+.133139967816033200929979557426212781367142167843947744191686715444034666927112319997654741230589496902850855439014262966406010762411248312742932283186e-1+.128356226555530454715680003767888754253499184048357131737248185855431170142258378841173943863056329805660256577423079957841487465007206709071188085847e-1i
-.638168507621289943116769079578493225292303503068680889227636848132143959993529646747175241307936499115875920029273046387443027678152478389007222522975e-1-.105057266891970012756968028291342886074633594440019069734063693555147219083636171006115325985952266966541406720528928096833650869202813449684762468552e0i
+.526631727816507908029075838706184925868147615275455949841479904696328161390133773378028254929037452262411017165757180597717046655924820375314143113211e-1-.991771509654605657515596154284451830021670573369540040303903011276296098508638701194958539841276969985277361073286974283318612370074791735702734010832e-2i
+.307470062786962536022678666976562453302448874046074211187952490419524654209046946029350149763562014453079867579149191395365182474024518524804004260793e-1-.177195991006437839097283735224900191100191712461125258346198232851180859824097063792914161613527304877514097677336451789674944962144035635275674458051e0i
+.255282437939175820878670559353766664529707778380984776563545176680220784956930266813995424141591335728908890409582338478303106444756806304420713587466e0+.433785010182392859428284056170838858056505479416423736486616844270204307038261501526580887789064830085728893513525990263987466857647569540294884042277e-1i
+.992826088764429946150750133703489403973365402814415276021705528886176764753615221559037269089517548563123630116653686353312886191280444729963284720121e-1+.533368457662455172357119449495084763446359180724620027463177725901472949794846447243471576517254566825630659431624794392641513287428700777892456475437e-1i
-.109368830575250780175136407375828498362648345720031851986425899369064284551058269133582091325362866618346184773340351988217808070811004886525580759479e-1+.942213505322762079846607791883676441622714496788578445152464218815195145466539302122174484961417600358138535120456289055653446525274876678644503963159e-1i
-.203577937833511709957622659515077099087151433192049620111701073832705261193896849980861307033606351229195548444186893976092005395717404478873021685247e0-.857452269450204623068050942789409071282972634224036286416990299480224413107048862377887124560838670023094226405102063801761924692625911737382783960505e-1i
-.901508851969000309831112671134175824238871013687944401683108009992139683457257662156665118673570916223439156677937547658708464337899700117710231641857e-1+.439243907331771492795432577409794432791785367212075655394889547481391746225594431079542078043272599104521181536035690960562470008885549324482448367481e-1i
+.544820287809766025060397226506995599266592419317206780964891352522400073182399087383802970825071764701160096230511429192235120997804128408173489937544e-1+.968167602930820263578736076410898382663426532056937891197597320526169310391668724149067695243580748262792032174534952248297490555306687505735002987891e-1i
+.123747744158749134212829832863872270633521348095982015954627145712498543971116768888973339758463425883386430192233975689452360769010497174488089520432e0+.731271802888020558959018473980700219886151095632663153522790288220333229277355989952710061051399141922782744917454516927067888624041335214305036972132e-1i
-.331217902237167496246768530724482266626961644699527153002473370094111797584205982283287840832140150289417088593149317774419386120629027542941316210573e-1-.244411779356051620703060026749838116281366129622180072962750279345702058132933174579534503346079075910344495046794398240007473384402110287975898566774e-1i
+.175190573412525704141047695993811260848956616386498885536954459376146590303302124097796426533634515485026884572217468672932567271283749361987006252673e-1-.225954593354249585145760581218716295622510070837469767622094651446733090815322228268349501576423063960065689678531782637597280092748078077697492869104e-1i
+.101069873879662584988416738377214783648365769569946630977952602466281757456060040411346957230007445147563269033130895926943715517403443480762965171671e-2+.890415091818767947134972942828414885713949871010487396918262094709848475909176695749289806449101123696977372236899648735747729613952878742493234392788e-1i


==> solutions/sicfiducial.59.e.150.txt <==
-.160413559967395940550785486023613190091157514179414097023955291462510738538119206628590258371296263037512590577162624619928365396475870469952657886286e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.817624854112905883869507517550018574848933452533902128306698062846239595015732079986521213860527170139631890334557753583920785711878842154913521529290e-1+.151869646405856803300393746669167006527310933029152100387832856674738771859908404060266216743030783418877131493917614232924357561066570538282270471571e0i
-.117902899737072256541606947135085199673196640175402788839181542939724878045956088587343830014960152068074982614855712083256938200965502748208517688680e0+.590423479251746387509259848127141560811457042804540866580197330070400110683763634846985222537292602666979407474417893985110985935128027361951317676010e-1i
+.411813996178832765303175100860949284290392026409551665452637454676804264730648693104017096002129688947236558739836811761324123509484138325745137623413e-2+.444206753905764312360099289679804255678733187788241790424548601208758440735612342127349210417019046030004921266667305329540846993031851264735716333064e-1i
+.141676379579256650434154895519007203220679616453140206902589904908865069792294127494468830218788399956051932605495000109963126287461026915747251214660e-1-.129882146350631959084625614477392788703298654933679776297412904524416162932290953418626922971099921668691082005252795706163450572285114366973097338712e0i
-.178630844458301833563709838941435562807890372835458815560583598216937359667241157812970587559674048383821376834657874054976656742275463854837561714832e-1-.188759351252593397719008997835270039529184148415436560224698574551827420832410332642549769118377822420981697230840840576790667538505315873116087615400e0i
+.190973623191101942224864959165111814049456755683731517320221633810468975903851963180300334126653694638756679125151418126168568336543593886005862212985e-1-.121955393494127546465714731221426842227074354271867129104320180175557840274173187847955634270167478353842862989554474985841303784801065335667857500553e-2i
+.578017128065525863515449382633495798523702765875315684671607296368317284659859068787827273207796574940462007339448910110132114612533464140184054478346e-1-.140698272883223502058902821126110474056802810187560825713941040187923109580880397120111777369411636545960278113563943946717613670727192412930315292118e0i
+.397758793222704877265135107366685778153880698523526722885250224467615692522254923997794528690721134066635278794611427934950571676094034908212475544983e-1-.809576769838022231287158961555275943473625436133135995054130249304216642022753530004736975940449521824770130612965977911995881207607497037299655682955e-1i
+.843273909836973274610018327356147107323445971968734201342751366754338646098888319189097280711810013873628614202608664336237859740514704309563426308031e-1+.240478993280617658753638820660734957610256423428044575602877283743548946714372255344047162326016316274929984132803855694421837301824367651540686432666e-2i
+.101004410847518477627373330531648638202429400275841289570265139858660258411872668749065028070598557666925918327265667430315190657302763265997838542055e0-.211740676093818439264373505980057819035052911567690983659086577626866403068220314962655980093150448105760364098424443448628862591592939934509730244620e0i
-.163627994904311049791775544011126920350947929274437052832966759875051299536737425175898993487059526221093180193673063092664791670246916979954452401991e-1+.366929083739048114492791540870960412132019036798164145443725178276077526951628760937601846637669354740724009083808136050399587566419758738264236292951e-1i
+.495542963945038255532697364113755022023265785717013747108269016328412425426320239960794805741274986387545829726069809427962441748640125304952820320171e-1+.919494636049496524615556804442078119337978925155570340586939576875934627545961516232862947859474254732471994777917730422266169875304591025287071947360e-1i
+.360186255602771289808651358162658905815444858287810308719041463022075314017490559194413852547245635924172985446557755175290521683417665335518078467681e-1+.953558405836977761680518608753425146878917735342386742766489016505379938378151927679073853214978130860892468794441246863753784776673189075569254339844e-1i
+.944816750697587546376061242539802567519984643358215101960334823166661967645329699074556865731479913099909277339840044857254143759031951538767861092509e-1+.464822687436030904704976044693836659353376075774593678153580056554397533604675335881978109587785062252610044098999916891127086911473486552096190509929e-1i
-.194920514839883615001124451204626762877647217233484140682408824736053815919707556173481839220101455364400887705794604858480643294511445323118616744666e-2+.141690799229063611630870148010471174783097370622131393884942800140844899244389342364788149725521965163959259159550013673679659791843452348984944452545e0i
-.804223858059466723232620937500348601792872160536633642769405653362521514933165335239378696302290309369169787873104516170363994282643443200012058728630e-1+.942675762086824213497230949444928334593634206762608723851804520509765138633822137025082118238819551626273077540516521790874116262304955613009081404810e-1i
-.187186531208805631005994859836071776169253106950250298223324079560331906121962863877821546595410266410289646840969793493780730778570175965761473756394e-1+.139132584747030511439933852308101111866329742137919929478297923225918177449621625220620455373033465965570731694525801163466877246125201916980054396814e0i
-.413391430928290854714417779352563709116868614030769380576265568821276282015521420677569455975100653358374215593568101155788159047612322593566461813375e-1-.273997492721266145584013916677157487997070392948738480584949173720358085013408322331703092826668445006993639791459044817720418563240473392053197802436e-1i
-.174883754821486169570661613682697891001620892878308566050549015265163403965920252329732471266001135757605056899301253251465247514585934535003787364921e-1-.194652060252146049803351365025732616653572212241861368070980439934000646760298940483664396773487695174690671013537308849042533950778046350705386521308e0i
+.149136276256252807701815816546431795857335832134980895043335099561373160410808581593368213497267553458308123991604789208758988822421904531670933599979e0+.246131800478743165964584470487328314772173818213887094839044195413591447313196087017482942125104612066616191922610212874505479073300689305065918185497e0i
+.170010532464738354334725529818895380354263794824226903903087736657389013095897307063260691445299561188231406719292182927552893648195479922532805364597e0+.230269424629276213633544750024854477219336969611752381837451470208424573610791535792168640109093005734211634104545009857742788268434097486383300029150e-1i
+.175357958585056857132518796162930863317159032170146372495798745559636660596714001267119820161714256055929383251890739749552175889975667192897345670839e0-.111287005210008269872699749693783692017493752582352429110125820287435013393728962609158622827804532169621647923435433709329272744294478167281390934087e0i
-.425331004366718156000244644795735323915528414428565457892104719689318080625060183220557241184756951703902666803760356353092756951252313346422629405663e-1-.143740783397541122473589686042975719199694656606702413753546816746894459251003592853094442110604831840714895289593795417060572945818400650648547975684e-1i
-.829391366009440542418948063592552126240445037802005376829891286123702198202576328701513504187530742695776072702197183322124917202323145090895788264222e-1-.308817938992219382197606956546265112858592465500470818062599294478901119977616901479867695187711652786194069770811997173990901113478092597810721163636e-2i
+.699044325460764171606848801744476958471016829144332897597762071751020492410742125479389816099984564875878985031810863521598543296345886387045135076931e-1+.277642599121433907524351590091372687552864601482198135993516587546745023561433994540772131293500484799226522130301957673489027206709729622415733906330e-1i
-.685323341045415421356073997984792865738198363591202305496979329373146093065058745544856785821330976121746424385886102177671350786346727842573305895427e-1+.117515129039869894353650468024254438391296797972456957323413702814152210916385045228077319618870092784378576138745739356411448988341566163284885033360e0i
-.197869919112083741938867526925875212491720355201548033508851271205839998767780571911173500178505699102883180595057046197556132038301296006387470404607e-2+.164449066715826696314806121372196587255076467302771022960487228818906601766760345282827875983298842037703972029822230191938152375769692384202068785613e0i
+.104331916318697870581951639813023452863139405500239449597874890398755839308853277957146502421981850296845242483596572358712098311203093821991601911116e0-.520989305957194381675236976712325061898854991524309142729502148729138062605228451037071832859012133970508006579113743865778702930673715095290234176663e-1i
+.197857537793623133621614634258747815447880180617285681955255519266284830886350519849199452311683705415860723508116851466428684660049780924363596082846e-1-.243879838841108747656055262989123792989864750079239700155297200931435410306024761044103057474669536327173610849505268847854669686832585318596709305298e-1i
+.115118001893163320986287630820290221370156227453435890900278648642687356957888846943986966318129686369008102460778296345327967995657321978642982436681e0+.447992622849146740401806270216529362068401787314766634939635229454901308627740808343436551768390679377105980066413398691180753898844867882379673896099e-1i
+.913719158477985427494147478291369217328930058612791542454572307174118684722737316911635653812825929512708530393477817103725178564463773237440143178928e-1-.838394893463556986859007107936648733840873123239496295712064819348987379573720026693250218415683266999920921021510951960370717863385653500704377887670e-1i
-.786250525322759059771854837234936428195437485523668218955364535298776533397184569808030475823896299958321594274803454587212658132377120139431191660772e-2+.195961217173150705330491307143567494415153915206538773855332800214278913495648167479859452713310685137876079514037512278987011043054680806180165227950e-1i
+.678287495728886248649402211463501965538628849358340252771322768696454549387807977338788250144287183172570396582610927852531884548578702575411004218440e-1-.365067257895423738988760027318138037126661682878727220817203885374888968663563303443768306271967468165196407511690867443225102764274203733202283415065e-1i
+.138387092077927291406347173548345670076801936781350488314970782846238393392477591997682375507594674758570121968062555532380180910833388243793232093705e0-.160300966035557188751028823313969787750290486611631613718234778094408358750832497400913830639509324284742446127410608937205904587364420249240362438888e0i
-.708445696268115591854822346574098445725049876352115207717746372887515974877099132484995487666905130676362048341286378807263329769292914345772038957454e-1+.720283015913490962560338736776051328087902610323048049193258032539149376057655357942833757538128162546412616122779766741711232482634812516398939251023e-1i
-.185696184814345741413814710183071148443052935473773797511356291427969070799529051043059935238443092986369202417015864419612353461063838866739765424014e-1+.140861578133771981840269433680355139741520605966807915085797149628885561999863904023891661240928654340212697173803175028881762625710048683488515111098e-1i
-.195567593246985950280245319958859848839696372968859281935123422226071950047897238377896339134660590189425158015849339881588779078811769227194533754159e-1+.697982977510751618118150190990417894537279786102630792449604844131428214726543971337455266115061734324756690282239536908574179340806476131936230575600e-1i
-.982832165750344251552889314753254711195387444821483342994134812148952649786122159691048963318168421713948269695074122644821395402419098586150939132135e-1-.179167237400694130953230769667522901589323836686872144766234305321893483092997840264192997461318535692903996482236571846868887380033006331036572705275e0i
+.265476050007596995379714966287315764657785473870225135618590083232539540932267056116536559389874426417274953172608899348744361168169449590785007897048e-1+.827565816401981882032420656392539603389145513005299812506276502414765930602107491948790577075031212219114596756332309242902879591502403195690408635858e-1i
-.478129413771277394952362470892864398008086179341428924050985987694155943412383980782509504034452276770911353870406251517435975789475063600764727544413e-1-.643083460089228327829582593583175092688662345846966951406867313395368436065846156003942138276622276171363794990876501440971391598187850647600936039742e-1i
-.552686565348584006312027563657176084280899085441930631468987442385827774647943781781460722775576962909830362535852880565162507638027727485109495783857e-1+.653943207208691577132856243704014121613977950767532246202203901170210455630957531043919660496989070184193675707584529899260546404694138684686410470793e-1i
-.452358060663256670676903830806598225818336660954774426964629448233852175327565966349227064979083652044836390283012214866378635024370599301350718070666e-1+.497671700106730828275913515996688964043061579928429795966749040602578114334598750640615773835838917922740967845101668389301013653535762636302108816055e-1i
-.114176240120063174483591247549868443883476812103381432946217947490279400168961467034037370262868999928308924482316966530772789618861929185198166800761e0+.261516946278256291392019290899865274878163628209216239045303443892791639007444823507766082823607046604968678403116332223203286046074227093832154726605e-1i
-.100650441629132923636021267346849441717063716972164598790861515483833416559255178909134810578928175627297191406069109712281441989443389961339565159211e-1-.280159485253412458997042118448552424503355108658828667449603880101593734469839988786075698621668734472283699942988702847477654138851905319126276629485e-1i
-.877765641933091254105683539833114380400359155596705904892555465433516244140993200959258973196973040930503611546834354095478211461649263192524798717919e-2-.269506951168238068554104055425653352345562087709415296263408149987248398936024397748880725168176765192510395510089483925272777239316591749460283531222e-1i
+.259550476928334215349897031907884302667994670793882366854379052399630999366349915700841472699256535293565529065162054263235023384558108970772582049654e-1-.723961406337951919293871041651120589253707294669936794827559148980371311726982842825166382706350256946839088468424860580157464961529450277234473558244e-1i
-.151825659969366962626342804164566507546599206382152418445522594052209327272564362369442495258954724116238285726260739849081708190721272951457804670693e0-.151566894168674198084541304113412506780444173640754519150000759258497821548142404497775249472688990608416094371703551136314295605231191041407868852671e0i
+.525481024853751137812991218107851174682624199778933976058056091035782929808045833002592454917923774256742313114853022360636942108361142867286672362107e-1+.383833111759620170898198360896382524964825430614926318531675442426331556106464343899190047680315421600749329398357921048242306771702874294587143445646e-1i
+.312246512373405968563325698879431763250984112199763042953924967298665676038037977752242713506799449667701115372345883317083699100850497988709540723349e-1+.901223496965972611878500997413637250727682340512140448901512320012421315068204779789529271613769206103895075968288874090089202941046408458141750917533e-1i
-.179271454668909186745286791358685178393916711446833893422904343372253837030174719671083734720990542398136191071059648737380436722125061245160207285300e0+.181694463821614486417813477395550411022543558894115593430914954510292955823460608240512784092128829970759603296382475001764107900969751400575807916286e-1i
-.266442851815174660119217335712623279947981001932883765762123651281979269510140895861520822069398760875085771773879751213025789625343893389977016096345e-1+.321113283134228694971218993688426342136369037038342298547864685208616078381367802577275011415566036208279530800143001426484029010200721885284118712243e-1i
-.110152147909387897398419903737983532077699595828289503936354899727354997321928945164339348045690658942921521025981879444530765734105312907149690855706e-1-.102668704858446233227747481436337883033841285011579646654625043941970242372078502733915139621857212029765940084727826525587540281303447493884752132119e0i
-.652292963417172938661904648606595961201854405953659983335260318620000823957908789107242002036729388450714486506987006290111659254750496466448333299991e-1-.565887919739107328194521564218285816657304426611321073811401735222413531752695680351235256929899085518076729526983572625402995166897028784383214381682e-1i
-.286861620153840671090749410301609258882649606908183018445727357014584670019854776202960861714227407595221366786425468815427659171234987804793672002240e-1+.193830909880185016074132586119815285594348003646891648907789649800715751622069464826604381687484250071638408415610825328207535139108535101770994605480e0i
+.149533437734565943346853556320370813927576747441460205142746694750728584429141053458883272384634338275517231253619394851878793181389257157617099753875e0-.563180997872286007943731541785869423232358260395550308640898792618292600057810299599452390000050124369070806682208298233606766103467162348783223544630e-1i
-.170874968386903301540789023572512973709961142521255109536630013537376359637230133670594627160082647879429913143419001085798313941987099911857181588416e0+.793079662069462711898724896089673792257478178944647561115327026251315301921080450367927808885567211023973837207004968257267572628793971151869571335182e-1i
+.894023542509583849284420679470948619670696242333303931634180859622046447106776880859905802033810811045304816065241987887414189066811230605204358037546e-1+.220367016556610504332019847592616666980666574617806780128290544685544992943712821551161491420319378728749894184751203823775341031937054740872294924523e-1i
-.134249065165040808439686671569065683506591147427418310843498943218263161215049536097846335398951949840846493728068260714075962948790952061579659860892e0-.139754320433097835920067217910692346329594874731758528408309571874938405449716502129734982086095476435299575605521604088055427842556820230740750795708e0i


==> solutions/sicfiducial.59.f.150.txt <==
+.758768181828611612124982327303766847186736998298236000730997839191493543854300584533727210137901089066740675088479505992025871296145667897777551039005e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.156022043095953367802269596767398331297603290445696241997143602465808339678067062056711599133196335112781697881077610145142944191384477330138889123084e0-.802953045135242845940112720910780972878438992176278948146618119789298800702512441246524825954296675119293805239104265793800840741911985606953745803733e-1i
+.376380916468883767235233842908491250363450489792970900737265006575884681452745162383905615757164125252702978541286345388631335573714915602077178228204e-1-.295271048954045066072272538711136382947064292160980519974059833590209800380746170995528516059399693831987393401179573312400341351677223863495719404211e-1i
+.359141634185634756918688990795083136626719761933350144237626477157118980991710806823116121552657778592321273268790143841302773660277067856970728689429e-1-.903958597427711969638163037897821922446458457953318878046550453289552097446989252619352276381747836263498132476937189782610167813319744689674425982553e-1i
-.205457480186525363636494560421886992778087186020634352638817631800134224131598272535437382794228413970811055339910883882286196941947922846850388650895e-1-.237350509698613951661141129909458696833316299333148627807426714125154464870896519405380957205040465529657356796245290909814108487933574256692478853457e-1i
-.613865737510632225823800975761332027813902858174432301135904154464029633590371012130412763598670906547615922946908896275764117206952827304800449418919e-1-.399077450918006249292578727931922104779903872309232133123596899692956425108980358386958181202239603405756495551657799328060061084115470086192982272519e-1i
-.406541299309319620140474772257401837925594999088634977215669647953399637106908664737946656210718668413039758039080898324571634676852447207714905689650e-1-.130412948620829534949538976275290813636433828738453594033909052520128844504045103450966984807364139150414803826193930890907412724263783472404481976577e-1i
-.104782057154862054162147802924167125999688886792130841879437029293549470664227785817942669878553027783650272961064637422215422662183831449395288600490e0+.178420779561182045787264099461120313226639873826223441756872692053879809900736269167600399322568895078533221484302098151679763742546204670735481926739e0i
-.283212152367603209632091448952592339410998833366067890433777152233742448693219098976592316640929886536987187368258269478801388244516859576383853019461e-1+.116965586956157764480023454286995515839941010403248605740561426651788377069581716386326452684238968616570996468361947833390764114247940524269993656266e-1i
+.174659012335699404420381975423147161975751746722497759157720445195346566996411175191235022102569771761513098359968749651004751718577279581596139808956e-1-.958779193099302935379207768650307957553995964856789298146179505781933594125891701439483653111112822184134969887146626069321140125560366454450770476852e-1i
+.960121033815005351474760460227992050062954592160014167789896949945220597603285986749236798810162010284209924652028054095358293352910886278753691776568e-1-.188468007246490336771089160110133897881843483386702187012856906606991900953849774810243822053411070209327171251042189570972022143820880360848445012476e0i
-.148812141278978787194074444466034606035407874499280622580398005503508399032870015682662281089528622508266568927541496548204643330657131998056970181999e0+.217128336775252222020055126266244419092337018997081878509339157691595284237847086688457824112752525762874343932684871875581583288304721374918115640413e-1i
-.627348024087583132311382613362865610998940600848435027112861605614737608248834988152595682981608081839769691900760602411033768442352633975149141712302e-1-.845489856243767133590306624632467079085671539227343948623305934957028016160955643366349296071924940827658778318476656313590954954286355742968032738763e-2i
+.395024779141626443888248120131362963458194754749726930314361451258434840764930650387823275651267150244340769118484840897712070068550266112983398106009e-1+.165425607147242806511400501378814266681558953830642060269983033244872190217194210497830884329719285037846218678705734999598134921338636719995132803871e0i
-.327791753085776835245401302113592641416782638086596287379077200728215987238411521350206759933172818065808409198319523880430899942556532936644483364732e-1-.695500157954958369830392367671533788233355403538391931237741983375443181237161702608581418230799639151862138986068289373325707151196871182455506484210e-1i
-.941530164181072699716610800984466098773913528873322652603893044052402043290163189207573299904805478804787603970294678444198369244472947205843650434107e-2+.103467878870917138316812621781567072517678610366414107998084427934596797900734946761045670442583605348364905079783910570858698486396975970711656980346e0i
+.100188152260086830265984546119464151239017461236663150292063610808584342382140952929949224749565103884302235986190879665995450543803619543640477610258e0-.131367050196477110578133731235817204043218499135205958650254806866853351597101447943194735630447726391278168997589919078682613452005699674232336102848e0i
+.152714382224051750889424426024486332637926461344281548948784685555654555366961450639732620650014854731631446037674765442616968806167515143952518689152e0-.789084245991228818951518023888295406556086513538345359527299461688904038605980874045592814481816548359146388895291564236807634027046549799641723901053e-2i
-.430249068612085162086236131049310537709181431912638450402804905412067723740520734703368083919773812836336155436598303087194239942716303216663551066964e-1+.107285292834095335644129952264516322601889657693074877233326518680736548142110123040056562443375122531496767913063086800130376246667509517556339529145e0i
+.135124153820990470725129419757485267138847894722573116208163952514736335632774572598737206901146738358758563863193968395035086925132151419031817062793e0-.230188779367424344953865861830310222197585278893783675904050304927480148447170466291782062075805030179767928670862162436151938882149992825848115965816e-1i
+.417388343871461502684415640471707549611106649600421623380910867578099041068178053841276023971109232292792285958887584640630814515603210113946408596155e-1+.291914946415788164165843668034953413484483885038200466888673217497284662845092149152941529142826417005016836835139495213388183472942906178394840544512e-1i
-.148582472068841677431887641379683336030539003447509485529371444232388145028495318704820919459363576873086226729122610616949462171076038237035605733685e0+.831007458105466363175753235213394948012970816022971020571887891855494650242346202548717492570927320349757869304793982484848982009939213540811107890294e-1i
-.544155624776015098393025976166815979471034354244751749925025109725532162301954332086787473700848326952149881545754375171574538028350058286129618984262e-1-.554888388774925126298837640491803538632098040616179420147660038167105620389412099129574149976940248624292699616760157433436811661551359775569359057936e-1i
-.501461962875936887063571195661999437417174958251786463213734702387953406013004283805552924560311251468058344994065023297974586819747046066010394559701e-1+.431423023783504883311795164588460396297955028965080455037189029967785967013307827386466500776508913312366522811484770538072948383728220733271059202921e-1i
-.477763644334743867607350694580313777561353868359038076056061885240152679845638434782632637609711061438816989727715300782307181064351999534976781313054e-1-.145831896896923279666550865284416393821863648661981772295915231164387799800310099264804352456703502388705344181882783537946953791288790800131957707347e-1i
+.560903501158083184503390339487055089697502450269798653525424161404043022167428658940381381740278969580060407320167582399386380924372936942387132831609e-2+.980589991561323858374386714799854829756752858601978826420872719136635423912882146738817805652831231913812885771056766952377045441653549383067199153603e-1i
-.129150042055174986336339182752387290376011125732258485474105686955133241443252275497521760841373174678340694965265128722449957374764365166845781715163e-1+.796880255201848429825485329466589568195674319964613058157290859465745674224646206071118780458708935759045643071469844213436732861028160675265267090394e-1i
+.805078976684612483492671607458414740775254010447211564014227215314532538801867436312898974550223662127054452664099594241898756424999589931232744705612e-1+.390343248759683019477186913041184301901891710679290072933369144836656274854287228166798931754440729569052939560554442960225385933014439279280706583189e-1i
-.245242932691781337782291790953451477750355299404403082801730497134557607222320741544548185637932924580188422109129087615506853552985702956507763669825e-1-.606891789435789670917609284320992444596059034991400549948426114699055606095499110189037055323552770903089127817316883780739428110075343572788224948778e-1i
-.124672336051966957404421244225394739411757786144997596922930319124490328031458630840767327825665251890169464801726126320561266892456194412138801852937e0-.322733246286097171302192592524601834381305125590286081367023617271430291041744212950996760064160114430619228621350909842457860297426253642101330375348e-1i
+.155500941439922608855722138541759779650499642466210153876813719751920842452159179319801961456657808753842689275543401795804711475406106325263665082203e0+.591971556963259670097162899879130791060031504330990280934733811211638403169478878264478118619013954282275782633576323392399764396793824463013910087832e-1i
+.567842769800777359834882991493952543536024429409291484983401133392218962337532211528443148488427951787602098363516987547508585782841105176894493443185e-1+.870938220159001167290618909885120072164995124859297084109268825531790355053853722362606569922513775263258014640659687713430915527686831680821851833966e-1i
-.113935069767852198506511717805273071909688181346679300058814674945865268276930443118231243851662622074179358246853619397612148933300594382300071386883e0+.193142199417308312333800899067351161402276291138775263743580954866723339298638113787227157588217699693630007030216642790300819740425268418159478426411e0i
+.335777324419377617924826671453389018854148306531374340499047454633288977192626634532265234856109386005416049776659030829681373096380778760285760575349e-1+.853134210198744164172553550847778592570581921914983994106526991114812026877575209513255593058444781943601834389144103830465781931282879074393210393493e-1i
+.122449693120649030061928878853512989831573108737401042888495244780195911866291612123190948660358191777762693541556169492250244537683555841590393595129e0-.640159496624664366069959257903004545550231021275136205283225386936532081031014359173898542885366206611243491446896150722604304885760969789385742787867e-1i
-.514277216389041220175309636556085961214379454758544829987733212182446351709466889585518045349519784626325827198416028638407608652469694411232362727977e-1+.103064121910381096722495554725144266601033059963651958547996565972636043721380178753151822410656081892266151229300085244309878403303143880894771995897e0i
-.546354817734773517228681753416894567619645828148297001711664196159900538932436793207005985037410799013621209644342892982000598613750227343733196370288e-1-.838916128374440814873284843558582144796731364353723890458558111508326410186462363509752804095350146362040582076354395406619880652974532491550522263615e-1i
+.473089834668435105525344110717798468101128155924332573082351532220857997916806031633808506218087780212394553234417774181186646925772470067538831463192e-2+.777799661455089556777517377469437738948239854355456631824457842677717839119043693062343554979337005096761073686269629130423304253415794313811174652229e-1i
-.866350524732001636687241268308538878847557557768908424490751913434273069840887858823580595837230833995853727761083045048120138964696681371833693874981e-1-.250567005559385490855686160090380744787382276909811421772361576177025597597554927587893007765643136936338085320791294298700664290869148591240976833673e-1i
-.265696712249456840022368003023885450533804974574511332959743238964669367709043477709953708366462484462734074868364911918253991063633406180969227422021e-1+.124475696941605509814376522399005444135277530202528082309888405164781793055735290639204561584419588648483766194484482361597214727571298399458082608206e0i
+.498938120811243293614771734295579518027042088590913350675537279047992164153869763096099719617381334206205455924288196369924447361383128782233544699124e-1+.797651178841248768632482486158346654120135262472404112948673563392485628115309781943166056737455091006943995919458047242266113045884087647600543106989e-2i
+.558911112954868312377160469185134119656829674651207677108797071938903653598677625809428628118017201928260865294110668520730834749570055660685412184551e-1+.248849062319973198701475034892258169674948492538386927808647481749298993288853899233642716840954807039153573023832031189109503046494568398587940685815e-1i
-.211158380136765287447336091016518882321268241762673097557967443962857331918946375117654371669632226462366135684266787003307676848143709109883380399738e0-.203359996758469500910279127334551208445952491101827679635684705911055086979455570392188376632388376648257740294179300240520153889898470707021559723818e0i
+.157744303610065111160552286804448907316360651263249553096674459255613586950327367707528606110144500875851625479273616904516840886934549146571392181066e-1-.451228720487093051027114446883777868681725332481988174580359206214464332745218292910411416108407035350980294245274322348647716621740336369400675639013e-1i
+.380334398936489849357132689082157760355995687892051170695642521732788948991103593922824250233298636505726338004869942416155591613835091645647542943955e-1+.137001036245617117090480679365501328782803356784524444146878445236136540975148442101267025433296380129963248466768123428335161176066446780554438936341e-1i
-.388026342533605594784160185845814116861905373644205817771061903168850691265675538846172319523639706012846658004418100785027483984314054575709574372486e-1-.440172483819002024377927096812218902015337759752188441454126728316427502589136303447183378050147400256090077902680436155624951103729678558322138067040e-1i
-.106004776283631319485858421672099064091274208902225956361745948688404690817728020653191536567209518937390013847526284291025447179969823554678671662146e0-.170278294678690038530722197736428578524091872613917950515018840658974882005725076819385909341010986762734934056524075374554682350321969815508525573429e0i
-.926546772730092674989842565901398279840592057375220744469110601620978719487576715443930652131015322531986261528572897335353319351714713562339886294165e-1-.229523352681106010760153810047785222491562983327074514552163584554931668228194022927905215140463884088791790876352934370202341367496696658233568815369e0i
+.156054440785962320813398089795911288958022397196532600127675811597665322491077328208582112519586249166693931334661357963532863424572452997475381058663e0-.895707310317846040169333930843797058171651888564184858793361435288818036421067936387654870190873031444470253027975483638162911610470122144013329854564e-1i
+.125905112712861264099815810143181758826154549125973913369432178088448697274677021563565842228373083426016608031732266619152016103210410990792382326388e0+.166194764153562088804620064379045027697326025713284466252536840537395839854152150649331269575026566685699304324478801799959517140382513381790173341850e0i
+.132875449634926251875698790651570784928407770466999429701235518421277023712347569750121391858389935089331726558749283844493680309379710337651040564149e0+.281087225131283382195522069153112935755998503185299106597651035682438045901000398270199378096339652004395400252617029353868482687561741042683486967785e-1i
-.136009113912807849002752253584115052976327752895474446117885999344427594297497526782312219389399752003004458316339191146827126102363587828041805110824e0-.296147236766892443074605086671914283914803191141615410967758385771605215554476231160345373967306227745610118086769159741732946796661677372119419727607e-1i
+.177356964952820072459827293429493452155710576245459266012435050931593905474394427931580503961111065882802365864122675122841362552146859868150251273183e-1-.151690260722757165313291716650724623794001822687169479274666306848168813967832486411627230950479714478949281310186929030031660075299720564467691403964e-1i
-.611470123179671023180529565511706736147607961649602316304060264775299564418949027099893595786169237265096700718621779133474393004171500356758263367294e-2-.921960538943977778468397270088121993389057215532736451011521421674571001777736835786435718767835750184854891200184278730339283294465738533159061448136e-1i
+.830652643871525151441277030165152267515434440664367601922380708783825543807250134109285048833329316955795255856794791044829133349049961142491673315665e-1-.102084417786321542960666109895811137066269990443944207471420436223617095596559697301223930286886548419600799952582934891988609312534700895531155660220e0i
-.927082419906665442320688574853470189751791002730533586795111084913274465145157301187137127880415100281064032358045848308608982448161640549282112778688e-1+.155341726791878357696753620279445135367736310505007837776983087518257955518920131678695477366654148755001816317969370748432916364004241005378643398765e0i
-.126253622725533124370170936937511378912322703222905778288484982093233038923785462025806365556734382728513766105329148436130867872481513950441236793513e0+.485261604707653911037750608651205175500559578819345814209163828196357171313981721572025469906115717096207793117247437961630848926570908661013967089428e-1i
-.166902086118039591997195367954372851105226850267052724232804381411002036621262104666969867807409541631434741274642960167010084972707500228403104487213e-1-.111957196463896305649179510861621698706129697253992241719055046151252346629494827134992111451618220625278026719402908988692478315409595013557737234215e0i
-.401923390381680987983267105458472446209968804502119221385741651353669976264431699045926311297079117146109161648266319289465707577755223194174510745200e-1-.156011891311697842520434215936436802282375443156098823007922940144765595220955097099896279235087269243003930748031184240976537947769489801947391887141e0i


==> solutions/sicfiducial.59.g.150.txt <==
-.140091380916518171699725541027806780826759027189432540518942750063762415301692475317143734761866258311385394374642783131805112880944190381042784503338e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.145397455544863509000318956819688409378563987490338544549619304234704564585718173384040189376346251843302542579153894753014705484413411463983578360030e0-.147500444154552775165242873722919779712636564480903640654347239045483940127414693078441110040571330991407929518721500991733451355599999998954851566713e0i
+.112751378404980742498330772843583738101961793175829626037169115365913750160581246215062002549218032229842976534597456222706857777626851793944220040257e0+.119782402436421197616050949481243074236717283550807422596869155589264442079286656068175258960972246114001667474449956282368121032208656595993480951848e0i
+.779719256547988892594623020402729994074461700271945386196939707024131642295641388659010522874384657641084549635559406967189336073046695658117924637073e-1-.136771315640578624550467612038680935015997009304854337263619486540837530373235590125485973685301208212928825023446536190381834217515358014402896466256e0i
+.144859047634283201098130970270585926310049751205023278588560797783709859938257031245639871535132185134765970736988520962768630313169779250242240383146e0-.195875260926434270160909405117171438401905847217658112946936083201707555819213889971738296645335926555983304659187815412480278131203169646440972958920e0i
-.460545660654821234392626997924028524569219674512070825219925799461200155126690545013692338811310309169503949443190924816348240549956136967165725218235e-3+.140098658889918407039315542798703068060602625301218463627816676043901030587155455535736889076639069668037799711878313182645278547383109089531599982438e-1i
+.924055080951606827833811645923570634392508940483458527160235365866974929654352704452902378658066899987816086884736500800006439387810289149168380695268e-1-.124518085802381830715393444106863419530207849699742134571875975101417247430159126771465271087358726632351842643576843236938888031438279475007420365038e0i
+.645396775393456399477781459236682783190733675801603036397258227420543017187211053940600654824762357883485023832161216855540702300837041841232898424775e-1-.875203326428705192966486283986042140586589550789823268962126361167169373400391224915189891350744797625443898173571505515618908507901261209668360897875e-1i
-.133334376904714817934734256821043415947552811267002613188686458911947133744674190328828950058708402289346313068459100553418790101722505003081557693633e0+.148292120727817360304560452570660793169550519201922703742622510316860606134083415503324838285101623760947463152213871939123828004622416034436558174938e0i
+.920966878108703734035699486163464545295469209386734819589496210803303475390544239658847327498623396492611767603647986260742665341652637525275953610174e-1+.371238444411875798300827234237591567393564951941555136866279808122894925736843797143720203933244150799429473135437529092514423509884286001562728755329e-1i
+.865504350814733287511652766317347263718130157132530143766972816725716381461379557325772961884213921497162043573536764267938796399873538533888025314306e-2-.773532030556074495710040916335795246458055366189725634470501159832910830113934355347629096920214356210257770452292298262694165273895393530148801733652e-2i
+.113464307244547613150131538535323169413935121444978554518896307030409721010047779144512328013893112233346087188101015927499487192704456092677849017614e0+.658478570528864344698954636685918736007164185979577446633473859899772298941559333520213667971749010587396469229232490050487179716340879897492769306356e-1i
-.187152783940663129449015144805889824879104440799347747101753028733439267238455308100128969563027187759390181249714263372466032284077076993318252270146e-1+.613375504961535217163939297099661683687138352431998089313458283842763636189146484950179709359300344912785500422230064489253925617260101123481462124848e-1i
+.483773889235146595405519208275821262755641112247323692278126858444282162808858604201916379866869821815811020620226061255466255432406427761178335913649e-2+.126947727981897257752508129494215408385928283089157386790098910555972554438403222752555537016286646876821532740442865940746220136971798460347905509780e-1i
+.331773645885767629259226751467245194683675667935786772517897067645283203792410482220370337873411625429271636572958374941708471385956942488258394938846e-2+.257529845115429501954398043174975621853057636871022502568398755550024157509087385059334784772937768142955475007720265172428816376586111949684512104666e-1i
-.669686993052039064397576100741323607897463023028074418336234104219236756517915609935552342697689584682011243976758765420807163432626193775798322057664e-1+.660331769658196412450080062769494408221252169810662799501647789325338092431157664514925645540433195179466516731061143913115409318946153656692117039517e-1i
+.182768522000328094928600202402519795564760338727777932133903121532761480793479144840804961606992131907877082770312155380123709589062010624268452552698e-1+.817806406233338528367244642887232702582581901340180518212983578129773471998063182553904578078400169799944614189427906077284944194513012690532024186952e-1i
+.124700116337266476974092705707661448168358447713745663363497577857426015243070389832986061803353133004690402017773743200003756261165191155363028400351e0+.106890289015897223495640851576149715150506024596450605586354157797647058637891250760072272047772424376581684084786805949147382495925957122579138340367e0i
-.323412881929785259697982168980546114962338316953002967839223932123424219439956724250044552870462975323662383950482872130636455537360772680648966473328e-2-.230617489095501698843663117907135276837172515519877980804689544360134866007237119193902163474736034413590271818088289367330051133609590340879782490370e-2i
+.245034735599339711022492604186773585405281515213912156370593287389280016683186914643668045064788733367320063379532994893706870700311660108064918112858e-1-.810273374834275815464851990413909454851480718301948195166621525010341999710570767507246956385651469418359537007743341786149354861608753728499571863928e-1i
-.490458470756875839541873533945154806755070696982114652171250677057197855764775133100483392516475871282653805997828420634381585672453816343920878986237e-3-.371514751219774021264392831147790146644424120447717127288696040457438487419968993185254201536922355392615767674480086700292859189302553013808468979537e-1i
+.153879888429387784575798199723310266243218891406571913579178310699692694531155528811551490200507268182382797279111823161650733023421655908094185434081e0-.213252147011172254967776928093880163717558078850430393330521021438660538663894385844224633566454035010499332561923570326748284465569617529452522370730e-1i
-.619774440319942246097619564809650179076964923382144306116829187428438175196982017798548583736243520717788830960720603897668273859032428660884954208453e-1-.882206617868406822022704060513849631184974982886985926673537599673085019300702468502027540836313728135858462062349843186060447619012176347287257047340e-1i
+.140177451039404508940515798702864164916889501686069118586089147269092681420645082926255708000549318744480491477696464698529244703005500275346036285488e0-.110647975696262045552628885386823223182962788450839868635697751761319520586285834395377223317240582196645512422342967987929238723248631309807243202359e0i
-.635210570590176227092022271709342048645976991846622112434245403239583402096701735707583010707127747152025268559840191922563746844084171594761621423039e-1-.102483107833887698495985919812400630685080134674290536026570879797661401748165566496789621837500615027181197888783802377026377907404419608285345307767e0i
+.360671087990524581342607821370228066138452852783550324195120354765403097172609982723402920850301698481265834161169449039783138439425313732715412625707e-1-.108434080752291689235451873730599358697779717399275892673448138742812937578327322929199839871309856257432128794000974847329919533572212615581241765463e0i
-.105457904229932771239669077602101926568873304397871970956769911618200632987293483341123489794687723226266891998904222672608032354353741595302019058314e0+.107646581598382721876634338228735478960375834822085930293873628113274980922036782507615443070947186738453901668076779253079658157263238372731220902167e0i
-.191029387041619120986078306727239486739369346958302080495768660338903081771230302666072551150866006305184713167404889976373485905559929928603263715435e-1+.297683131416082655478364472186292162339678524783619797895849134193758695198117606755546257822426390671660806983538723612710199288730589015215597825936e-1i
-.247890541104777802830204678316370426077554822418698990113215585792641356526277977079168906113288415851296871838054710411683551414644485449798322781272e-1+.392031049077486439357010447427554001552453305483556593289750954238995828456766440623211965894663297448244763537484590629363141169355872418960813436940e-1i
-.134049733723378569262927273354939154568443385111809510486171233658580761192520963710056951944019074327588957599223772362969988375421321173951524689792e0+.209437546679309885308831101969859835999008364480679842338160650575075594780019347294385221402893526440710448027498197478734827781987419715937708028934e0i
-.177050217442464489603718296706542752002056570723215441875707238732625644894027915195669816838014321045249858649000001709605226585790820955729284118380e-1-.339761562873232784895039197479570309699052836069251690556536423816841384742922654943831801422548506660361664166546730417235245187439727875869092859387e-1i
+.128028418908971093173076461970548662926107832790549912690837086769393062050243498792566742007068041498450519979912508124399818689505984242524305890908e-1+.106982432429093912403555835624054483935781644037864981616042709434583099737098795128018345904723462881546536296733930354437627016159543742687590366394e0i
-.326836094525562268068488421020869023677404327009091205154019717422724488323130128124477521074734708591757438998313825291039157717379932591916678033175e-2+.103749834689523507172836729196729565041985681407494395427082231730998364531233977644218281524179095338541368169813809567374689739899651499693252991119e0i
+.600514987757521688066885719557301594755078719342102620727446740690089953552455581570302901814079298252949482836815506344170715352544631974957445772707e-1+.184142632495142969231705883607198996052956019239724772950455716481666007597642486040724382306658206558572430212483309133002819112929828016778406823840e-1i
-.107441463505841593372899518174763823908365352064506452881156710152618046125064748780009902683208531639883613217813072097329514652649089345474084108707e0+.916987345968121338256146334839951781689446384069076493495660602460870306142708166463277254283580314030712020023485856820339907629715287852033523789297e-1i
-.174629737036443521609786711802703590997678283721069130836849040381559467534960560916562191142667375058147286494563746568659767192876120396807473853612e-1-.150888434615480918699019290084138668887201342952097314631955781868900263645638951145027125306531500144662968221449982044380694086705395220537494515660e0i
-.983953138718294676559398695478725819088296295081437876114667424035126918439396512587656343425194613931439026471675786704841352867290979926428104190655e-1-.262897269291718819349760679845269548398955222325621770193018623785727742164528094103917677937896025175355125447660725864211981673111262071396700129989e-2i
+.151559490278382790092109255418295993045865158647150769467830125764946322114733676029323653465191154227208878875037184651932095233933020089497760894527e0+.138260974857859229857674597639198114620007457614924114652754568080765190796838073694048321366058760714372125208578124323917413169420831184842532862050e0i
+.226816536957084778399096002833034835236777253854397303980134296333088954689184285997385113626486847951911845880696679471968262249709400174429275716322e-1+.519794993794611795033481022166517350092443249432253467281276929528342736635725326680297551370648723254989264150751128140157580392591608230973051967589e-1i
-.916676258823268548928044765488502814788383802853425058755709894698255683561408696192762176361595230520409367753797843020760449356089332917141732623181e-1+.139333260991964971232301119089385525277622174519485947760111589687636897023831536278305670177044215278524929444561486743173453620788780709235269918484e0i
-.118230323074636762792003367849969408586921687807058055510634916251953788475834778222233232059445395768432394754494353750566140835423318362626531823717e0-.849193060279417271531366281212210808944952171893777892853010497397884281764119349184735121802031790651982872469631354054631188176663069299540235943251e-1i
+.508857603070318101033782504265569543523820580154748348300168355358682944389969108000168055632170457367261771025896326769890388453023339170177990592067e-1-.110698084832730452041560128417076694529140618591835253358117911004665316787034587782734279711606316313819998488885892678307905117654753443970176536374e0i
-.331134200730251500195185812790351668116115901705814225429189192125748677252176291675318346993754092282749433864714850786346416033018727027713044418292e-1+.375020533128840226526562996044681814303454658010453434401586027019710674920568353730080831117302144122850600292439895694140212948500108651621070972129e-1i
+.193214058853232084271850397700856667794855224867488068724613449695845715203955715848502141190507571703734405125091788068744103839242351199834705155004e-1+.300419554198911016927301959089843921157686597994761848772951598684764101128137738597421453804943910429641513397865119008896774020186972477045131561325e-1i
-.460902462562498800544058287903126895728214546216334208846228299959742919735930880696062951598258920255463317723009547973899670196369815979772378932864e-1+.479216425890230885840865932775996943300998003631799386023542258965980674070249897976667727415290625795526100394377924089244615320680738892756352119092e-2i
-.120450133860378110267333276517292094929524291579423987275910379391963770179398323161319517244130222215232489124666045678356205347843621629996970257875e-1+.490183226609635282718300548643686639000223669655545468517957768414074786754923778547534613888760511922575213191683797177456559295905926263758596315539e-1i
+.173422839228252449106810634452478005501152607868984202088806075583646144180913718202835967949167749764827211058498263969126893585124296661163489458194e0+.884208514398939225732116268437125578123069299867974541571468355371215108897356759651748958396727146817786122037091390307070427606289892767151427234613e-1i
+.800219928648332899781352766263345691654887445162215568419248893744491070944124287499145994499556482393768713488000622026025485001109922641727027535930e-1+.243759115258276910961992413442467795353947870762912050173456600632742230865700532939925754909751442093797071095773312550602383897562249926759449087586e0i
+.945738281460602462157557039268636212920762994127916059396070799374700553390742130087480223647668397641047036752877900113933325661281523342945415906745e-1+.161296522906975437668017641930585741245560275201686150047568193290997688988781698353110497612209231795182370523447685978516440243126076584126957154778e0i
-.179450239060059629596186493737823556043282759987743670017270787268278262258348251640521034645906339543705015113685315124855280126274361977696363767765e-1+.425005242245732737875636896964670023247138535207449871698366879989084601589289148786234580827380037773031093389561483807341862040275127077813493709592e-1i
+.523585776575196853577225296986537400401550371178479369237430430602173541196663842204660243487015953811919924544380731697499721605645296148791722299707e-2-.109043641235877624566654747195214266328055304811043823535432379817120033411443304994008718289132154777836864183982711714236517816825993295996906706069e0i
+.107442921494688276814200460701915079548575915162821727223943590418473407362934826325755692448279011947617230212112772571705213218944922849415242115119e0-.967669282989091426158797250910013625163565100927342868437229136949067695480376217592167659442186543134764024065671766290840170983855944722870863920157e-1i
+.112046144319167802165802839220813073012412012381142871590453522269029661238316785968480125010158714737108468985259208128557327753066005362276441733691e0+.472936731189712317181289975942009138122187207252471712699695574883848575109264941596526397926357782580532099826458661525603455575078564909006970111775e-1i
+.195520285293589505232626878052078777857853544251472018092006407694263015219117318262332384427190514021482479439065517635609387256783924770167203789127e-1+.130036001378902416641068420253735235708188263782679022959264538817138261412228805608150660227494937015281520542424446935341923285672837675147102740520e0i
+.366154841612676237412665901130797045679489011092040625204854727589158385734547441239778148122777391024896241947904585564135673623768411311742454538310e-1+.137376917735599147591509038276137588433991215420541261717185223839950802643225663165506580011873274337081947248631107692219029887029259961549470488810e-1i
+.394664422063778566139712857155221541747518971946484490679629347994800130991470284538828901052778738451008948326440801324732094224640889704414082808650e-1+.252173594480324459084430488807625686181905064802328759750935299800522199003385947565106884156756028639798894593568921623708951943332814318852844993024e-1i
-.103221909245206648110150033461579386604653424868938505929133565037728394702896542221354403750581955109171620369213531135130533411995974495576176204980e0-.216705000283811532276077674570544689524919340021104685358040584021030985178335601624681954497482907297631540848063425079930678940121551853558250754257e0i
+.411023590874247093914765057054066059050628373581823767962419929466669123169363606374278657928821313175194764480407041087796291939703533185480146314043e-1+.597038100534104865509963373363391132675231565508398982066270202306759148213503883254459149117049322549900118921228335504156610516481487738924286627489e-1i
-.140069491585918734396528671264193019072237550366490726208219336946472715382615300433594346659192904602852533296863675815676974497892528006313357961561e-1-.114165627300649589585855958748312788525564742045893616741067675746500083643175022778482456531698742465978224873581754534938711218868856530511364076483e0i


==> solutions/sicfiducial.59.h.150.txt <==
-.131307962895400650762096773521760577696357039242118930275347793701734818314461470984252474816466476598606342116514854121768189179328888233260034938857e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.600963004663003015437853436195965682946116339372238597707877828826849154336953935075790868801245240668167125921169336348001353920713618436168388393106e-1+.100501128798344232772167947504128928100971249343935478425003100399740282185479949668353800074224491588467063575008280287045003513185849990101745429950e0i
-.677143668553707578170295347518198705769028211729379740964727433959226487877105695658485025917804258300333204880768275525242107522230897721040397720532e-2+.407482046315549392065649774759884821151077089699674588420190552284475783963809493885899294727001901745944878544468397800832699398296099839448365505961e-1i
-.974317723298118131505716291312062816166828623855132942622189423511576534403636598387213016537996850613161657160581368166870832639064829524041689920248e-1+.333768932060368998071499552642742713722912089788407757789375001022655931655046179692494538958737258923114869867623807583878384079221709221327817269698e-1i
-.117953608602504275340801118073100453267328183332672017850964116822336843279223690995920579080582639634099243294414545284255109630730461417279422934925e-1-.194214474604317853426126436607338792928040358346797621028408903165576986492112820591608801124308479666778057699883053723668654888439932537628251456409e0i
+.105432265209799194447593890377033939542639716766450665380588086753621831848022855030319253272784796889875450917441703803190049406006446357416398025030e0+.631534700710355792410528866938621994126484835493859475314821077690060117243084206442808326688695698950233493527143353268900455836161314571342620964034e-2i
+.842550442733300929429725527400294538466241564861839313825848668594079695758231909133459289872651919454053782782419561649484172699555893781362839451200e-1-.102600582684623723918322052248203632888352555321551892081770336966738537727432825389120266826684748044837292322785559636432271699261190463559507212524e0i
+.213205600398437829363797041895670828854706031033490735946150719537997771248781945523106593841861893179870803538155129517116661170599949411500358130910e-1+.503635911909880158125097756831584670782937654158008032952819517894288831480339123238181452249103224577836424622126578608106368927744111118459874771190e-1i
+.152701098996797812639128585329955311326823661716075581240727636713337672929615420333318807344336198555127299828147159461917451493173622856816431399247e-1-.430658385669379746052847245949882659024246504169134063013241388448046978549215424307405880352705636081344990826382292484472314483959593094077942616884e-1i
+.157257001544125517370476544895581764645042849695906187723806876447936725920813638824822455282774085721936713681029824377199312340857542795825727099824e0+.166512107293894942432875092962316775483487997329369460895859227516112836627021191429497537944048731292295276168677794454106247053121641101943440760410e0i
+.124470194704276321636316980821273065165987320967849164751443032157884207616612671549604529727709462367771125530959540046933591816338532030373907999351e0+.490209112828199417816933833464232830025251124923188212233342747347671291848536922654766675228882954525707402875208899304470968807329247400339229135965e-1i
+.665791935689192075422924770498741533875289920122559881097674892618465183022303520053508050353299077812098748441584074486355219276487089430752766251244e-1+.153968041817093988879454805209271562142505120857081958940718355264661133856805383145484038171194670527010559104206855767212817608718170579115916418234e0i
-.385753936844352755166621383316496939006328585268100317217807787631727785037602296060246439449395210579959272334550890272894266219747853172705441636145e-1+.661804117120749562768104632548177265887944235651865723546847923987820564542501251869517050780600837372238012138679424483761632670457015811659315302236e-1i
-.134930869795694029809891497336359946068535870596692596481793844600130422131158401223742701581803832836303942171344312764128661505257276552505071128575e0+.281991989659926487503795668829580164042534623839060124585227143384017787397755808581255193470336909806932152259237249794836300101106813259669201014588e-1i
-.331044668552758882481475500625632377917777228127341517456992107900780873124288211667867358052486924971560260707453249722884855567627420957833604315054e-1-.705919363019973437921966151021775933975097667490271772481176183143833328419049903555330759075545854367671014818028597574206334737493676462442975238659e-1i
-.230044204473699005760642721882610444648105361211048776366220075595085876592934631871958726043060288649084950331236113320425292491894730688516315556923e-1+.903005505612318800350174948219857742506353315502109079540887682213924086041934177383198915319640290899135572416291640545148098861032377112587204765046e-1i
+.150366074239044991405802823560255051736915333011563033404902668094368489026646110298453082780174801537889870328589677607640762651983560274540335645306e-1-.175576977324229823228583945111471137619758308162912910296757305157712094375658669669295992223050014307646238746539517745251637140493356594462270387290e-1i
-.540895352097903413868196039425396523525196513258209107722100931990192969111076093698572986882809387356032852127999070949279373186950297638451080047794e-1+.303565048881236182676549546096542518968419221402087144541908855586387932644466679975626936329569780718153429621397949146222632513880479373624955406135e-1i
+.130413488184329617726687547732956051917570771275678101944404313955710855543509086279218536606599978794661945583159505540521133583487888017423880498757e0-.489811487937402881252448937807085010526554472929584733072476492772869530258795556227144415440043085907178781310603305292300013558836828182325277464057e-1i
-.275455301448762713185616040247473204720362908391408716339616348834441893751518233257167087731182216320420580097656876086083778714378874600943301209894e-1-.968370187782560476520822038172924884083520408643362250165155968502723230331743701805324133184678042747197100461673896222502103684318534836634898300605e-1i
-.220116198057537460220403768319859478245951842525024071495892577040258539791114073729025503620192077873545986904912104397896366202322072530896319640123e-1+.267535466169849032624363160990910468116099589103224834067861305363916930203818426634461020479270399715658189840904709870908092031566361390868193368916e-1i
+.399347952824591311056583098440647571232514115405947145594780525837243835948799671358367024824754818238475025487445992971956379988300550472468907139447e-1+.402506307382379590580233318315724718534503102032442155513394567142730831393077340506579764782148678636219463283977913819739936520571061608233061160103e-1i
+.571055408944718821920299350668124702458754898765062560951990749065093378481481952164612381136972635423678767729314762303257481421778088434710836284737e-1+.150281937504027065043677262786603863735748866134960913281622305381913925652829142733707302407564252599151096299762588562612857839847374413693742337755e0i
+.652656543130944969882204567552136528866725583021298099388098469712618167032340687148316637776421390050347203761155077380305507422406690368717745213283e-1-.977031049121015039840704547490037142260902914992848879925709831047088841505193225141831085052605627654140907701118750051389024991192292709257993215975e-1i
+.133098840040373682823638900504646545660349154589659540778930739864991307818392614144837083209779739599291972010006049458598377401344308667381094172782e-1-.691676636024247006563118394940442860308997807017797792657136628335870429912430974842753376648205368774912261153594632745644573123869256023408442415502e-1i
-.904771800827493200326986948178083167943097437202230587598709845528722057894000539240585707322649700341605230574507204134258674173236060670111856866994e-1-.179377486301654459270461099067663763097157365293392420458080154103718089724847766746977748323348934569719038701777205440485569286022595240958460535305e0i
-.628790601815463447077277516821457222273280787811268881392127895253073096732122473415933612662039885222556731701649970127599873888491786681547980245524e-1+.931970579822378913001522164704381568785600057405406147205282051949818058424377448027931577739213089826948159666218759604222639424437466891126406029296e-1i
-.132965011718491381155148587228757129941585646147826878605296933732840096268708976002898553451069618494748137403869027023996001050692767912463226726479e0+.128361931127202161070350402648215373120442753511737711838930734196694642884781151852448608289403930421628253151859295167621745413423105056194264856399e0i
-.638617978986675246871019579040404549712773417676443090309664295549713663052177615636506477525063276669170092108424910578638370474714729608270479522689e-1-.364088634843377209650170726372065394756465111214835851306190778055975867763665258034351776421945792136588850537429894118719031951481649548412125021822e-1i
+.150285537058543250753129491849773352767540460978616744069718732931231177475499905397080573498900772311896960795477677880593708608216188852943188426447e0-.126367960121955413269004933572497082231465568687173413399870095021595647490428320832485201072570548808135982395942377911768899546448825598225939880354e0i
+.244207241857880314286532749891628207169728768990714739265279617242722433376830436980130146465884417780330721904796251242928965234562997582539019219899e-1-.140433717675202838915227305134113888020795456426401100519633536416983263355896365984454538775390726494162647806945447371695749615522433046249094414043e0i
+.930093568383070603184889106473837909559950131957209166948449992323807177758723798834367679217845524125989901022055757477201350187199691569696358215264e-1-.115403086173210157378820228156717213302337968475546397105127304864925205485523684029868894186743946637697824602760630744470828435835012516216056690853e-3i
+.111129320573557592541797185850362539128117826854293309973073903043604139100471509015335908145270174701952177073911329881303631895289504465089619870757e0+.107042546358852416777794170689284538509863183468537321765811027771098772385628291866868249913206090205269238006123573523107471895550785709560889131836e-1i
+.528354025631330841046170899942182497992849977672261027760662324469775799289789042906983827119343411849538427393149684841353590091467381648506945560471e-1-.666307072311927206017040086582088638862268618246367216135737909240625303100672840312884357334254817730623372540789421869439223388398689816824666288503e-1i
+.542419141247049953453071340455730675926703495904050909706368278844349306462804990283814914349504374540114806534034536234828789270604682747229081689264e-1-.239600413672722208870551893774423197337094663542920069303197548318581020286592745324059324392936783709588219465970714348336527836502199690550365549059e-1i
-.269401466897863977455522336685536641480400750789958942728981632809547568355114646539262919255309736035110922668874766975864266320755980580495072876365e-1-.188624536203815430403131398188790516370275741052034819894742612228937165003856104267415803522756067723004312037369506089102494645591418281264517713024e0i
+.466899294737147105855521634617461741746121840202906187539582184439181071352615822470711737653530907035637550098351810658630008268806200056755576076811e-1-.317806171029984922224509939109621074330903688104680003263131035798983665573383174469059533084468072241677630657732571070491185888350140617830833751086e-1i
+.612460789807564658397282679002954581611364431737703224184862553843803382887622845372738874485003988234288804453896438930828806306580578063877904502637e-1-.104877896847197342510181953851775113055043271647665516713939210040366928579043482709880101628343600722939394578362304468481208524357124807473339703137e0i
-.359926444173246792474583463960409203439219599939565689616175599637274092299732909589030896062970320670927556389175301009842777282726134255633060004678e-1-.130315081832048412125096795901268208017519181824880854260185745748352396111118762419106517477889502346244716819186146238706373058586061420569005722500e-1i
+.252915725001962117628242662860606267396809103957854404015909899099082375298148806271988426278430233592125115045009938331006348263129312872646202228281e-1-.126145955337690803905826609760919594583513356555073668832023609393969949603564169528281363276689905297082522372244806749187653787702569849063277942392e-1i
-.580032139093992010555456266908826369214102788159942328738789817318865481203061595062236306330057105992526791538436448919296229847790629016249436453037e-1+.545971591172574851194551614106346876889894887665843113281985135429267686030094126594457565667318258263897010754253016008739047127090262961249007044023e-1i
+.244873151837880106729866565383914373638415132892923705422867326643794648315796336768125676857141810413827043968909010789260450679189398315482230801190e-1+.326258034758250191468321448841305491402938762726409547296995344100792322107570241797012415123178922209877818862679155062701868447227558580880084727063e-1i
+.163994317663295142717310986861865353050387537913751449874743934955607563315380815627505201357691553710273702497214650463629292217121297244857607171204e0+.101826986674993380150664561400042084351242129480929350377867969009163491836996307143344652509752954323139529945908058172320448818021567884514137540957e0i
-.177669274266515350909826111316967871310765850099260067467425378685569428995175858624095738880602462108768005814792044054684456564221970497667548312425e-2+.982497651052747530695149155979776162421173351938055743798103906495699173789336624930164955435738913203246846836538490437083815389719832661894060158540e-1i
-.693793006778113461728335649848064857834221522243828413925530357422997539785376604684821651840597357331747827738222700978196402183866435544531791778006e-1+.133937320514119094175538640201525154924593397151084341983069125223357257232358129715705069658443476531916483721969910640281427488608140316919108319693e0i
+.952064429426638975491758733517750319654095563612263317793766214766215602005997620545434050410387824967964607864166966662314329012689919921905213524778e-1-.409950069246969946369442179505556492600326274846561187277414597805385057813519195946090602942572714742318149184284287127867353998441428883494482481975e-1i
+.144654730641915593771546012599328757508413778056751764596755305422210920469762766455171489754066352910101727727638157523203285725334883525944162898607e0+.110687281308789866996635777697410439443556996002148786071667839960499874450871269268992458779085393952399128113187765191470233774424740131016835514237e0i
-.147542056235304095733985987787083625014275024418831376932195528885292524815429914571650672395736328812060967828619355857463953298864428623202863483107e0+.139729315827960059300773999604410712675893174052499597385328849302192234252547923909591376720350724405115563356500310299495908533070786353458591739934e0i
-.126508903497980152116712016416477017257109431394357491233931792444250013180951897277764242874851996411327549339627015472197712125559337397661075606938e-1+.181299670685012982626522610826320317616055869858114915602193673454042191631537731872994478879508050469578642134695151582230328432235726706802955676313e0i
-.244269958207971113366874347903030922779604605087490065818917602834248203843687744488067834443233435252351365608665116732740167808555616134430148295069e-2-.604335637582252516835325648991090727381100763148756483677135639667193024820112320856086851568664311100030558253430707210346941119421472858860212842095e-1i
+.946287286111928647036235029156377874909823435267363558101027580913706615038446294206762607253783845457167569101777525813341003629818898787894878720354e-1-.789594672889348100794879912380834589462920699432879397197688961202235477716856266631433002482515206844115410411960624505898159294313457803940351249670e-1i
+.314908654919735775338761769020143399136242622167069515329084987072179301550698780500525944731104546365615501250777172264255472665298471634438642955529e-1-.612770137583973013036079727298732863631734814579118498004226523022066263416291495555266923637721577016149640651268810271096996735169867582250665269752e-1i
-.791325748841096873957232260574617220394545914473572903555019183683411965495705682660522543483068431871503610935685594470540036107799077288499098460117e-1-.222169160840976744592710635640055117691898718642600321339940456197708076888011822590624757993636839307667156129560136433886925229092939157770705729719e-1i
+.787706352757946819051093758560221376668144669531890520158313378925362342245053117795696351512906761759679686507456699979508071854546376028676020038148e-1-.572160400504992494287629462613162961756026160966500831342603511027559130769597569332188195314956890052298117962573251523069423003456871880120055676476e-1i
-.298823606614840878842397832949244599482554217735755550042790321017256934560139727302928214399903778593091387869734752201512001433847064809829332002403e0+.698489879771105878354846292610202156254551031348842561905126506532385226570335105968256216241590558561180853506207355142515598677856305479673202309017e-1i
+.172360462242337481424166026778226514388111250428497145725174868682401153259100092509798361920673524714699885919100985983297754729255567429698787201358e0-.337504166869836941658860581145299874799095596724986237931653418225407968756132849508917575953712486746485516609249697121228328059163537133813952341693e-1i
+.416840431454576577014500571759641988044378948585302333140326946926675553159405875718895841524816320098495490417124652554172500191135874311582242851951e-1+.999900403639705814216543640166337965704352385389717553016082126307108858726398409305707340048647031558250489663595749764205622937502866949052662845724e-2i
+.771817564203564124723867371288087517413330570789916959087191576835360168473161074487649142048742926979562215393407033632314050481805578778462999768605e-1+.185848079068968158013697084900306317261930652515244179276648254753756535163557717317000260675749238655894457523913778840347542487373180199771862766490e0i
+.375488834586371966729107059890242074364887705812101694157181531442961086659744875223749236104383882247423427713009522541824133645340541889280953613094e-1+.140047400343535719397067755471731343844936362820583415029144291847929018479585174496677987722772992292440509923765198912198319615460235699520846344862e0i


==> solutions/sicfiducial.59.i.150.txt <==
+.116197178230895783974569291164928403643532691477645801373584210874796152339448517815632782595928662024582711832282655521929581076088577115596305899880e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.800102148765374114821270305257650486889183737087917368479631454182026177153121016510788861440832138231089330095511170343339221999828063341797036455152e-1+.820442591778949555307972810853642068119767219868141527118951951449774867144077688276547044079057846876813695563634281735232711649137119473313480911470e-2i
-.337070390230871889061324556036954456898098476498960199243833494701461772719440474992197396095226584362141343572869660218010684582909266814236704288179e-1-.161237443968656148217353272895381690510657468128864494268905008913778274913330503803847425603048240021741547882180431598621682882341615788980165957117e-1i
+.805267426059431807743279933472523966677769273405624209417450883395680252584328513727117352725323847926516086385205192019615469763805784470570306248071e-1-.196925185377117111623348548846689374619709771144002755248067180969443132330609793866777329207672032938839771990372336490765384205320312455503496500330e0i
-.615774720512040767466324806978098245524311275629661714817148673132654116984965654469208959028611752041023325471410603177134103912860164721717765875632e-1-.176458350453484028897652815601608273403734771027554281341011988679515996094254457603360082649670444371682777941377915751255186328104574939317321002679e0i
+.463300711500026664787115814357050497816953321914349954332995238834876199542926433799445746981458089434408323137857351867272589364416324727206170918129e-1-.108259976227953583731868489646540378800289642653092004965618004456500077268240411489423295451296319946456015933597351346538276196649149641778572694939e-1i
+.825180713498655882656703009782149300092359306359477357032391729042905433979150570603192667221697885233711211076885440501009165824982030432047871841903e-1-.804027849804800538506724804953862489112889340834072761868301719729804509528910115763760078594435119542835123937433192681391443291302319719072367464410e-1i
-.929945028546900765949257883965464346675494066037367521899496580302203440285116898885201257175071745991525150015787561489688173647255243379527018311055e-1-.656196293481961328604577983697770408267384336197882046512680219880563358898570607263956657471816835866047690231696590136609562443817266508686830370001e-2i
-.120562140796471826054237879565068996124938688812818564895018828798716828824876545966033373959224887579909114136295318198048065624492642265933590146348e0+.102296256470592297359412769661666299297140147141486442514226899765802888517475043980503649631239809406545754543786859422999217039366438819699714928734e0i
+.769212179324963306499686914017602587681132674912776255069281746483227420677369520655484059665830854229261383348644747709246039982920680210358532430068e-1-.847305982356008317665535913065699829044678111580684008556980929048031651464533582790760607428274644707014521111514671610458223987786524513077771068883e-1i
-.662404573505726536279322417814989862954013199270885160850374333155739458312654102255914465016473762539890509692165093241354658580910777656989818812911e-2+.179681428515935748311782138575186963077337590888228988005964046706590397626631910734513613825260229377182079858601938716903365489571453015116803159638e0i
+.578668842934272424050652249443330268199178679230238794222188913626430335416080093761100559475236322382091408410598243345201417904864969590800645177311e-1-.504474704992694794630997048951946645873646875159248424826522188391711774095978536282324032048843069938644129353124523785554421882543192861933587731339e-1i
-.522163366627491954742212577700192774623049282084286425770222233803199390351078905057742872496965438387796047680563781667153838663331375576553396420861e-1+.394140462873752098950281250332926603709003355519604498280505788902676113508966551200182068266893284522834481086150960735090001474847397292103620470648e-1i
+.102562757003617519904465789548191502650140367223401464950794771144232938327106520993314209394226834111807083158312144934893766871974507831824100472792e0-.123547556229932901962705035001058108952408501788903357783469487096271068357795709231467198870692496263534740572203934398813251988273294062005115409551e0i
-.667311094048689454162125367177428529574392247033473470236034935823065082169222706270063133796529411345127633298538127898717288138735769763038451305367e-1+.315878937179068848948433591628687385063185530656280760890787716923098596409528716171159257292636204186648697729121541212382400250215371331318183762968e-1i
+.115513641824357857464401398726095307141126101970417829239872167519605796787719427657967438681403267760011404990464197299745585371982261291668949439426e0+.122904255473741451709058405731219924220244686504306589902544029709203847062624245697186056931097287624568057780154378787554491679088903741394290738208e0i
-.965785181276292445026668164835947350243782020205053198935274201739149785955979060325900171005103169138312762724076418387869569045641504241046216756324e-1+.144673904265229479109767101855473490013464611145988238102772793297302350474934935241556325815051082725698250471953573391675133644059245223915871841631e-1i
+.482790196981770040425389941144449742127261892372607372621963265434715060575698173250980114038882563957097497593244102436900378771507032467869850307395e-1+.765736777845740380110641661459487572341653545249788484980052530857630329213234672146888655350782737811737897676734728452752164646284725076087641951303e-1i
+.980247150346214240122745225604007480569173596263024715664062653336718012839003891331880050795573674472323096887220282372794206347399616573033778744991e-2-.993124304538881102563167238206484909631261095385787396067461383507927305972131917266726044080678365016289575558006694072912003403032889253397763782933e-1i
+.409125482588948434089858856950661247776468075546659887997228764181447835439522644761621395575266212400249563935245263921607374344045318399836921810277e-1-.189287677025830321739376142088679738226998809745348351596326384108973549077449842628843758042119262267081151551120476540758653663478364549543367151943e0i
+.153707499012013232481775117186706852050676027425568536690074809200430905695902645487406305252057802250487025684361084150314205805992581565633739914721e-1+.155450650167496515323310511424355558628038559618453168289031252271999983222767686495722711617797293928768273965024899826896550796125127921051484997867e-1i
+.112853057733379982614360530152590773258491500254455113873934414918415415058269920055865183348087869120420635289093766539863778784810263382118652225519e0-.735873806483724816389624339912686243924139105933941375699024397066598392830842128947222481264581703332600860625536411824038570430511842692492603134578e-1i
-.684253510883909244930998008859506484141151411428357980547588213050005907314963939244777274342254588514730380372837525719599368216040534002101689849524e-1-.655266768691554015950082891957317506025725881208159915682205505167022898341445437323840189901470574660245248840362230148092193722513772785951463371315e-2i
-.182504744238319106533366692286528562876390194584074482966514008105104250766806591421730833003304476021050556203739161409335191043948114825227730021640e0-.197872123848782785953210788933166810169995432840926494834094299358677571743272343144384887092468021819148765215969916446144125925150896167159147584532e-1i
-.654127868948639752013845825721716967126951973450293074989643967808830229625342879170852260981485400227398609484442961307928305093253475431018045195626e-1-.347715039803536381727546649426460002026314706742942924761240384550864591472652128139416843085759291401629752395436113989685841978350534806767456143872e-1i
-.881889476358919581374528908012607374687828616667775241157896978465968462289680210563893632950046403046932895985771283123010056847922594126348470839841e-1-.124985377001660815308874990159499369578334292861446204448506212704000587366894152883038556741348595271832744216401524100689085775273578153126969735739e0i
-.952155657652130988333776911537395395289240444807782648535908549438791421872461669536366389067632125537423604751777066860450872696150733813240722117179e-2-.106402873335858536872652077579179257342958778699709158342515461972057643031899684940315254071948425590923374491607798247124107647645792504078145189683e0i
+.220218608053799728656513250984524026078781839754980331973257537222493988489112928683954859514307903427430780323183995680750523812416557636463021741900e-1+.217795830142734394053804252019312583733809484378554279795156285884845168323734213245448537855090695247143351705997989805787396544114930385820597592946e-1i
+.418551905664952313701930612052167191992550090297707240443581010472840235501286916646838697005910116284843972770773477618841904814834351796167326239115e-1+.169264617868248974540771411073576704383395736093025232628696227426319427227521186442511801932698180796642692039540834517836579049908357270832387544568e0i
-.289240834617238374782506200387468180329459997722831698452433317883711949415854321035937747441828898046756455279245580930514947375741866810431864809502e-1+.132798592221857162808492161603613088082180392659851102187381813609862616173477951059217701504668591341303452212341932853274049625720969046846978177426e0i
-.123285514236698106641382599247882590733060938575577324677889112993304523021228900109701521448053005108920989335489368522415169024174118783854280467872e0-.407102756132959652668605013361742723523015144686867191406662572848785960971811420745543030444866866130220060269484081680903605044452897971678255488654e-2i
+.553888540399398069342720936965541172189320503504086345242253853034416251011765112452558564388596117047333563699369335733157844881460164415599751547120e-1-.459134350646075455501237184698468328954983671209119650916190488122257591491905136631858139764082844323648588677327093919239637175574686096981098387122e-1i
+.461613691686851979281580750150145322826072369148069874826785116447004938898843414749426503671096724158130343942842857007751946520650749514569488374689e-1+.627441588500781416006401529565184131053136413004266288155074060518796241545969972811076623082353098228846657745284035832059262253375497563943762187715e-1i
+.644358994469624930274127115348743684377406935626011845784041822206587520735098350877160826533259931502092465484151561746670872793902240938476335727336e-1+.652967883294372753292397255830046068758604550960831527254574114418052683309951977385763991800271561641573911635339229984750063834994687178621453753571e-1i
+.161910359387393303661594091995331959031977189680599736776070135602965472672054704452605610172134531798249320250272479784256419529410510249646155015949e0+.539934032600268666331341936479140670661997988260621439263550167791387344058908001468101086152317568846706382629293036965565410425851897643480654464891e-1i
-.835602852706540453460762645491337961845359272729862739727364000554987428675965161299829542424063078673230395544735173923066900020281266853647730801507e-1-.482333683724354934246892006131842776066187256427613136290757102912673076334089795825429826271799918851227826917185288560285413862928552293560519290081e-1i
+.203270957992345237348308867184736235953163924734290980165406625980430978351756468449574389523161833671207930792970731502271672005752691844846658711867e-1+.681636859073986718284848136157201890942012091936415337523481320261032646389462131238227730414906783366113409642809951059514415462236779564055135636867e-3i
-.401454478996135406085549816101031738336738866469263232027922474453777865479266455164179041808725843358642714002580352559417822994882678389254003970214e-1+.322775235672825146627455129913997241508436059769962326328719530228782811603532817898363680414964731176688081327122646146751803759895014516720417746606e-1i
-.178823673296937208766116894580538399786944559337714758705211269893234316303295996369722764426841972259239297466515100369729815467581708513223187422558e0+.873163433915294221026712981719966790104463935768845312655142041423510231567944242489557548023011182696418113283388473880933724374585010645549508195889e-2i
-.167711406565097681762011868993638194506001652765114086066343383632117811071226943211048173633514042076794272401751688085429627787058291962723080343322e0+.174171176336207944862986029677651914932472479011458651616192881817461366775953489045373303147163475152737578913871353964536789763873342995370725435137e-1i
-.114346929570977072405198249005497308769121997478115325728529562391598463951597656221626111054114801590579845504825875347148815261694671470509878842719e-1-.215590743465177088918920741126185185084428154769304970580514355852350958701455497266608713945415481820145198366236491193288252304450692726852792871239e-1i
-.248318640567372351592625690599780373918939426775142543274515634032208204913848575776271999097348466357393337368684302529330941209802002112043898001073e-1-.453110572360753517147216585095452876545953047184159960228679828929981837941742389796270820027006004182074984511866949650689776011075520106900198326454e-1i
-.995690181154052308657024806663379616524145700627821816778865205984028053161739222251261984568950875937049469088086274236824962542241947152774922504900e-1-.530448054808300684725052263363796532054147654900995517805428647359235726932358422999518943416645109925637666628212559394840596094200748326985942537932e-1i
+.170952551325985448982475553976469239220863617099813589044916454664434633674508702318351361295592612251991637782744212156929508707398118812804202610561e-1-.534710022241570905515770749758589554015472872442203639149962882001529820580967953806276172369198145364776710988916862635574212325376310150752163073365e-1i
-.660057349078605730755446816769665451969319917499078312937708958470195809823749275809515276698800396714214701074962819398866265819274673840781758658572e-1-.440260366240139249207527048509699621028748144399768469991781510345903781145792052560313429018520088404705255257938090013224993939731908432417980474144e-1i
-.984507174208015333878082539380156719123735043458994696601984647150189464047165793254787329035741688624349203943613591621743683386328615483595719476824e-1-.394518141074975066838394965467059834548711199515776224867430233658508103806848036207419857229090782759850039997250671700405813745046315166429189470132e-1i
-.143569336018111261856352915887652904874216432066931958925879835644238274058149503461369553407030751517978009830788851916799813501515931097303696143386e0+.100715158664864018222812921966362009593527069789272012539652335260050631466262398785114379207366125708619666051110333304883366303618987326337887776090e0i
-.517246112493901995125939530471966765533618510308339318448559063002287598337018987003429900328316639293788643284972071712138190168947739999884362616970e-1-.136520918874874926118808144846367586852272122755516407511782608376618099645736635766592870475077423896742945995032140964076660245544624713154490519315e0i
+.295157664674627234587340937227867151922914443844082862381791101047186957607999332974989538395099072524553192942868436009941545466585036631428915711102e0-.375189844993146431202911292029367645615255982639238650213416068269333135647323071596437554747460657657393373036426044182859896151396262113150957494004e-1i
+.109139640227004222722045552119269676946146071994681103231835272401544542400326598449508271680578866437650675104822110973385414018486999339635413162465e0-.547591477718462885502890163513595235678911896853050531995582279101562655126362782986601575705465986708523793776890597931414832590851227321203432537340e-1i
-.190508117567751340008705219145414381241125956199217424612945894908219575804110586072086353424221678179868167298633602243360546810098846760078585127869e0+.400063035089671140276365703907779214152516082971035832799660548455638326305526803313385139131956044896389521253505463840465594181598032121351592864069e-1i
-.239007354926149668700360163905779267502277059183347143193167505847791709373970508758039126172260292491841817029206389933679758329121516874137598431969e-1+.231392193795921139772394149555975344749851968233333069884817262148643602357271567098391904504955682483683117320726435126686993717036138224141351566292e0i
-.218539099077145239723972459800624616780921642087269225973761406541835342075323171127863436380704708775599938191350786761803918060418540637558019175133e-1+.535991160038331105172487083847870904390393079959497774799763737519562223661556793362564435959244421479480550173580008689193016534308794000075750035934e-1i
-.153382099049424415533239307672633284832312460266485690210148055322160099048996936519044249303512340738056121141473428284536151334905986142970270996232e-1-.217967914210945952455656091916723219586286733446819789691238947116528409997045775297502015452603802748185221987136056490496435121047658576338890880606e-1i
+.616744065864499917026543637316102028116013484450334030788278858584733703814247711754672833209718687628263217507998034298720373653256115972871588367366e-1-.114267053837612753374541162029155943017617074606108625007154536272123208047023996215363599811581058839185668357017582369434000826950030606458459460601e-1i
-.479274148526499324293607065062070509989383024718001999317146973474759126782366140774544053441324091116394015480531767256323694345300870164586060127741e-1+.155275010428330100067561489693903852099026886741125703102440365547459426768621438941079534961563198997687457778094871272048651510237311298836318363002e0i
-.219450454241304370634063102873728677967931484771301236350850237378150544526051273564950209828704046797971670860884165330034273530865244701267845936809e0-.734901537415814528492222220521668138188194430680523605019386904333064534703569609145594794094861091944555660401615657980718347794711707959290634729422e-1i
-.151997066454081078601900916457514011766099386181378326845619106531324646798419615806395520368711707801579105386620556054914897065473823578958066738053e-1+.369260889306205433476346721856925256268457225429078441297567568038976510104337865297403350133822214567228302045691033574735311419310002716727777613558e-2i
-.565241922579183144153567305044563805350436992745462899375784934748289190871455715651770734821129410084060390490613316955715893207007963538517452305944e-1-.952985216324451528126800311914081608059327329747029236603606242168162903804972797481641668150774116801039603115783259974397430757479984485765720693585e-1i


==> solutions/sicfiducial.59.j.150.txt <==
+.123011651749668013156609494725089848020524329246403673390423202154405812819410231033046007595660201211866822064049747608369944686224852553620113745558e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.835994825258655404608132961398193502860415703348235549640166919999864867394430158887680166951530318744692041376034753735698782688333375842503736071533e-1+.241462458215772078059393920980297244632524678018881636378817848341331948703926447743447287376337890381602847239043409710804651230463204470047123154065e0i
-.640770357580153798786707484727620017290682486619887330917627357708689637795051850657112640371957262416621226428124142464323328669373979895650038862113e-1+.646224272717724674627393362339641687642855297930144436378514006759198773578853890222379831914609907406134269795144445957181452312441280063566269751641e-1i
-.262457915341835827589153432397878459179641369933301583391090163565608201964294336824784789619328936222520237646799865380947339120626438455395536536307e0+.157362029956261896815214214908593999883687658537315632939471478260982505372517833017214593161776989940642050888302394967229244919861026957868250905320e-1i
-.468479573837148261951609821623688335818321626150836550261173669937348534379042894380188782056914373938968558525853265444698347684947034975756262690801e-1-.607788844772273270451065308386391253019663285240339981576796116448908144424045321036321985094856652620662268327021883629093832468468728228473429269803e-1i
-.490482792713826896529424022377973737351264333941063968508437308894943877952803660336743649745671971664341498311339086920587213633912292866109243492176e-1-.642299132019318959523141072890349642433003242015202966463094582892353557356066249568899842034225404083617171358274074524555316755019499603604700595343e-2i
+.408530822874896924355270823229205506500697726622487038769321379995120803749789449245605810675532173135662552380933645430699647187553299722584437947349e-1+.143353343668097496473281702851815334344453273081272053639408295845829970799061307812796059838879028394197313056451784757102320833195785599649685770168e0i
+.114415303300360936238523457763427656141655575666993945185878409117973129644916628503185822000772240220931350873544530949964365258942692341864059816236e-1+.101039972404083437008720222898961414623316274623643208602026214230332176451776686208919222256291114067599008880484801394028694565686838750285617219900e0i
+.191005334203724278785828469398858338405418121270783092694492236631773677382554011361457232062956516696069680985479345150746927627343241633172908402181e-1-.421088142057171821939402075946840361096097578691260922173336406384425256410487750404676993522501704654782698234225888069892741649592089011795081676042e-1i
+.378906681403646764513502379426350129590915118660077247549553383935685679962210465212098997817988674524904720352561787033094135508416361315152859784860e-1-.127911504251612225398488302234159195151869556025639059357041211226177404414344032634015692402934721945138458135044658099440679459028061304010458162114e0i
-.249449915399619446814054532066656867294275719412256078637726872520327628182285473105723284296455171157975350131992640721896968445319472285727590427580e0+.770205844224798911761281306526372507209227389130083326903978654908611009334432120392161038533319255339814846153111804491366449211614559857401918250320e-1i
-.157979711459343919037811673304817631433041120188464814728560122929551020771762508501428502331472031726370089864489610737533762329171999130310963952133e0+.599164778327064734168855575486593142535150766451788990538919004889866377078446876745085264639608762299830502925823914343855815017233443361571126871286e-1i
+.455479553665487295001942528659109665869810402381844147500355780663372308220536729717992874827743487839163953362590295288357813985723082961269611014154e-1-.340519026519901095464668736912960349322252175524539381192173013565504442905889147445688523183947513814383191766270937028341341361807605771579955550546e-1i
+.384019874773824138081972354414513429175996535400703768160612152787530430757129435401993400169656678489384634784422712791410523944482788374230619584179e-1+.165084571364927370125808370642569725608907097894770815332946694567172944203707902420560007015638341576679939529753476162850639935033781146778589681557e-1i
-.544599000714127126248024221965306133416334865237364769825489365020483578943624208833078332443691733251734662367734820299758885143192604927356995331068e-1-.117981196165151819563937476998438119828864522871548913286549571410985286104315427027959455732244043465130353803074872307074520942827662300208697711449e-1i
+.560433698341781030742454788330671266109855357912928731106717834530013719932138049137583978038118587649671291175782693949627714864853552785522295777657e-1-.953732018328780212067515480550679660851178974492252645800847953697612669562526539328618158863946940063969399414893029395208564544491356730658811927382e-1i
+.777476186181980388526372392894057766009214188284898752324115708531914112568812250793073670806714854090001738752418082961112326879678767132113179766344e-2-.221239591656063291199800039844718426524827305029648828086932130168260343101983651019108229398435619274810294054594062026137510200405003160459534540595e0i
-.735458526579399384109332647464888935570297143817351855535853865788890461210576393368296604963717438863228275817229204029869154803415875428162397418756e-1-.220814870956209243641871135855343122886933256063644852875989233040846553629937159043995961698703499299293293001509599155758950551900460185280294426159e-1i
+.136731321422755451793710066156677479983438152063111148077436715953517795247363811012183621871947264464382522248485861374307004846361557795994742644761e-1-.326153761449358517902515998509467134648863695951184823112365493029056866650278819513476698202755171705448826621181405929895544670777688236636649895103e-1i
+.774760731518798873184107419423489507831486833902903231048067229432589314443008957635561472883746704819249699831026182180714646278471525715800021181462e-1-.857062385642542380254073924457670418031703779399557140775503943144227763688892427047410597307544638248177660695988069519811343409809802751368813607466e-1i
-.408833878418920980242080009853999970302436858509486483292315300796891542535791295493457089261581486965593064724095046063636303089552759495884060832645e-2-.136272650353157153420727595416260215469209313924578721765856718991656069483587054180788632541141123002418127183792695275942200840240792410487538296028e0i
+.783303401207471324530514955422127544634006549263550788538918043832358346558475965628912341129830879121525634217088643080289379362075382772383903493746e-1+.831632548619092042276045734434690665838365267402515187712890120933182030575104084497705105542623959231687354135234796692960773020346702408143649777276e-1i
-.135384397904647981928769429737088741989359810840869253238755192506788814350371914704449904903264166256025074095543454304453785967571725846387139951352e0+.174199280459694403204335692910590453562127743910589982483908057869566327960878893799138905254089680509493586651595482040899384402404133088466174996000e-1i
+.485856345106499227079357255132931085952337516282928026761618502011104930153219186246626991709266910819758444212335809857528542026252420283566099272087e-1+.827867265853797535629450682477019971195303911465918437983368221817392005376649331287913648712222608128340847517644189322408396803478162711271267297529e-1i
+.101195556300779983729547130220116916331068642482825401468698140581317948273313501308845391033579030973696120454832367129647423562990803254839342762812e0-.295927749650854290432893466073906251818806912830051811961935955402381584180857735162186023294945756593720213363091221060996673150418260391673561436776e-1i
+.107689761667673440726240796746771690802052118732537988116323509313712317706877201969142904413446479147020164046392778887193886510335155429117903264019e0-.348266992738220415373225961813254398741800400006816263867611985842776737234892731378578392372223378918458628782060645584908464455250700254656378477912e-2i
+.903626068730334426363957445784534713172693557883292176187259522363063308588452835986906931332574214585273000378083123782757959835055878075820770684542e-1-.131622087497877686373263446872809592463306527836122514367884206935532749633747422513240127012114592861497050464589299386285629630712380682029051195353e-2i
+.144598391073681953675922020778307379102205554005346317277118013153673740728671757690310635870250039912020872677118464385831545665650192533488990940005e0-.701905388351745206763647893758054584171599651718959491030624735187081736387650159361858396620818257526061882397522686058514815672008377900609891345653e-1i
+.490137332351732192975401589294704141936547038063315418322221583638479309676213475449255085556738919572444978427400841687699164784558363306258905391628e-1+.217585137579939148475096151094287572900060315376308696705534219652637350886623108031395212949375160232466733494312526137594538541722891483513525203864e-1i
+.780601089093717429401740385912304930332207126425158229698746049906897841113645951162616387657565794667895479899252709659777188022494030373824663550146e-2+.457344556530243822566515267583118668274421625253943596943253580436885778826528290446224307808069182240338465672181207241165426415899127613676075257193e-1i
+.176775065058179793561115419214780596161035305833126725878187097138820591249199372581086793458959994991583729824574743001540089455225997248315657198750e0-.793283452355443600514786713876153148045844657332500145467870536586750143713616277992906746889165114693706827646197484139568720150891179089936072402908e-1i
+.113110760251625585741696882566835568693336342073063257186953697634446571658093923330115055096781198286304887581507007203810327654072651576657834388869e0-.792326288294417209785838874005461839674157412169115587596626134295578051480306806640787283568608817678070684156243882192977039675768487397993984020212e-2i
+.445953353635047904939015581625480193350789633442138893095816436895654347806832266934891500443411438723203597229192979992151141699456545340779073013937e-1-.900981756234032758693271740198119502117644254905895703382069104531553199721402520185049531641804080242033906075116438997751392139452526211362539165592e-1i
+.658953350319394718238145479336991014403475200257192468762214170900625306553868304287387435702362337354707536837931088773644149875392609292502395624248e-1-.524638841345414862573438700198723797787688714976744421484874152828238511889799235702870786365866757996242695330285260929487646097002196785509742204008e-1i
-.284451277775983647886830080563584864373122078532640682771789840980576845198460147682989362285752986603521767508023562525227645384262519265469961131548e-1+.676606967405668892450434586722546243799947107320029864787381526483161845317981044001867027123542161277374271091838372162565359596989710682166620700438e-1i
+.109018626675998095837566016251438990566876599562032378255144171431651884229245158603033582212334046010018152223054141937318582237060552870376529641091e0-.868178952047189559345648430179212059051066830724796196498262698617343870483595656343889331675360258190297475783131875803529870338261528614846720796721e-1i
-.499845448171366385562897326034690050321879968823962902497472300093511943087151151556547295166204706558796461613003127170434468771852384300184441339780e-1-.156890403199921827509995156656052735347060210461598213944333114020694009511230219090343083651572511793876989642947540740002046180915496286317847065826e0i
-.529667284651508233239666955754578374742028818236163976437260940495756037164666042728793487133272623181510725800783199973696816011072356302298821427794e-1-.840572434234558410435458041966687956819826301194781068651218674264617442855081722089565984755142043666638868675217808166480484131611353841070259898105e-1i
-.118353827649152129726129142448504445361472732801088317461898254605636525185515305721596031219799622125295020851231105831254221756085881747899463775152e0-.509336083747302742548296133269160859153485769453478403064088493052567986628548642865989492535902591744686089112800379571017487102685213609754335033856e-1i
-.155567784926357321272819103887178169510829976358380275756340144335398507090623806844290402553453820856944187560035300107214646476901781315425804307317e0-.734358290624973364438060108587163491785553771245709059558220908610542909719139631857169373410746547323302791880914159636464481710783783400551843656371e-1i
+.276378367272642151954490683301856085180156012595381860818706947343568046740546312078763618878671218047530560200631801983997204828254322179507356872859e-1+.114000083781816321679360861844030045442210975634692646946808122773248776010314580228992145135950756495626208037817995209552782805200472163827522368599e0i
+.567982752925420328277379842232251004896415995691874746642053192945414547851249386315566677094758313061885744213143429587609479030888358383780968233866e-3+.765815391960778305916401318797159914291157667689258550474357321988011448073591581443859073677540797815012257211635020847803843762406940554759278593653e-1i
-.892760576958921842906655761007589513874275480346778335748969893738660263178204265693601602995311183858644145122066348563169350210995982188956262883070e-1-.209735409797412523862266060267110219109277461022214002086259081235135018231642949284046634848709470092330616229381956125485829197366368382391930876552e-1i
-.409450764864282395675531606174043309376775965519728431743098439797427522806129941372727049429637822837558351332434376263938209676372768881858422929814e-1+.137610992753789291056389668794350546657739552999428895302639915093530919737989185669907450351668405156869069673315294863666227005769066184506810853716e0i
-.176108476436804687447624141982369193220258472833385004836808279796206331985347323971313033891396940241681595392250679261927824487802529163010299447043e0-.125104200011956981859569274261830918900210643069898911429452708319788623613443591575543816733625854068249351449203766825613024714504374292237453350419e0i
+.695721432922369277068927888872407097654729544970608002549132165077883025528764798498887736728001394322419096994786069194297606900235996469809450029621e-1+.247114827994030417718649918753271643910085372981301023536660305542542794280038131586791657982174502824477063082225835090066298876285248711400101574498e-1i
-.789112007030254463380075995270469923602550430287895966193098476695530309605005693248829712165293057892065002938948975594831636916196237291064800508452e-1+.949985454888833051387042430532804941530100467053860433523488936395255782645086407891530631990163284134300606278557794314619447839394752558189711087650e-1i
-.151957869028993166883144204558277335247055498782439499292277265837949140047169329411182702598241763774004081553159771935518320346769268611000571562146e0-.161707439151458509952816575739782287181308246012491725572623505757389020091430561162880870837939476739994779841808600197149207779389021895650827439523e-1i
+.554778661598088356509132663483901592098166184080307491643537435045282046176510179318739316937687530532900693624811391522830526534001698466807253862950e-1-.353628180093849719637400034664947113357444165556814383510545581565978283712902087352029128067015881087641702951101023230825212359653330218762902525868e-1i
+.167687059203411957439609986983738645906813025187943904536485024257585639895650988990419370851348421661423598737575739349897669901855203224592527020145e-1+.448935644221974208455609416538291907852426792810530315020015719005806207430638674417969932298477538530339927782792977563907448716235396837996142722028e-1i
-.111681045261677061523260137481610357222996027992800980929440027918456391357079880281859577667048753083738484597597856481301051896428897810933612201258e0-.112100632397463854819292720447741692854608445891109833105871978181126077979921068021602403821244080065078983616812765950549098394388977719515390858837e0i
-.100770394432952138259440469664412368838047394100453049350394438097647234600527041003792716950189154524654836994357059707231802322903022531939628156193e-2+.415972160833058937258202273258264964449566638530616747886002620164278231783361513110071548979570579503551233616586855428319099536357930322945667326700e-1i
-.786461356488418842391367869716242967724997932102556707489736967604621878890089501801040939655731782520403017517158399867716328888750280001864441591886e-1-.304019635078737985092237204409526764910740451482931892333385089717730717507033762171359514236082570264764545960113765743964929323473263488371190681091e-1i
+.780248431857262115146700225003896376793650162896252055618087491926079747520470694918395322261442123885663372913661539329701153876084261017418009492414e-1-.532669501687015584047739190380638018922177204519510819888773633069313678804324101741960323507643187719061797292036028934574872011267717199835666631727e-1i
-.109337734609559665498047712385122149189049444909616425587722286441659464256317317216473274905025384534672190270003840092601287182180836790572484140584e0-.305891510942000479195698991074517455029982601830661921996364342780727524390776586010178382716534405530066571983530705045715229484056169802733754904783e-1i
+.457223907768501612215233144418284559281220178226673613496677052960424711579430102926457681896587984905318564848740615308993618258061693033651470344877e-1-.210390221746181597470097073124427403713179164754259964938549258854532389147154972071264132430194242180172192074889674524774843678445439760992421212608e-1i
+.576834839994724403015132187010932168475718722173117382245394311129897605257892525333067924435582243883824547552218045790452868163877580134551384950632e-1+.368970753226380914149808430352361042217783634428976025615156212175243828727371616674284423252539655724964881940285498595065479658048916400024858490618e-1i
-.169604965359170407889913712927477779089752782880290517555578265965312906383515041692028661634193323188384893230650025924809085346040308975090327630090e0-.101077366182380339356979152687361491662266760958929009703392774568204397986630347272373583593081253089964943324044731038956632993734344654453362887256e0i
-.184195882268470756935471990819605054882328345571927576490505111164547696329697188606062920725253202768669723564287987130559265398470840100065440518468e0+.127068790028396173756263620444893008210075779047201709568870061418596535670808258414041411033842122100410108344785638662783908489627661477027074910342e0i


==> solutions/sicfiducial.59.k.150.txt <==
-.826987438668009672350867301349765941482647146078841602533836881613724220145887152535100178071538712401787619432019718659460502618131613724064272152366e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.230092445172691783567929313018577240395197922868213777022433233032730156622515393430790428221278069442533711203082918262656731449856007489695243420042e0+.133639711506743588784877227303540158512896624592881884178602260427900971522586636371851117683750138805361443457508911088593963159874575024699230584134e0i
-.115732545533110688423078814441647966419739285824117219420750328752298533429592752182230790728898002177028217467695012630866742969691799397210913572190e-1+.261834836311175193704643056018271185624244186224478042679578333894084225148535713010569136734360775687076932180256451091046579946740366785448380465647e-1i
-.806004314146929930356047595442968210542574508030235743545928564289329353751828956933472904746021010179783611807146958798456079434745531614911158126928e-1+.746197182964307628528412539681651501996903906161502969413576845382160385528853037536344717223668160756252241984829583268164089066866800357887978880852e-1i
+.134153658993490896822643104755554410895998034700992367312910173362154787983002141512370563165497977775399368205778139118695921829337871853993843545640e0-.313795081670152160223692841229272479269698693832850467066369620394309965772740282704202844317372123871079314510422671738532094813385108376050306146780e-1i
+.972221975274043953213755673686098381349002954001747296938702076686451452576584578629750343358211498373093412443995305092858698150073967919741183067306e-1+.261174639841525140667151316291797574872011847725547339021799305881553397404299430796133088226709747108106430227471632058032646286061306622904354555818e-1i
+.791061115799196704638407511030165132709947686184232989105306127294470840962666599810057973747872410063911888044506247126741571281600828512947756089303e-1-.322457820282565828862005967655503834012872601868687053216470974350343901740135072981464017085433242148603484881573466522522372057521723876176012794802e-1i
+.982665031101844397211297257681590061601491519011306932399444069569118402324027524204952593607912858895853386814450360017700065901737555006041134697026e-1+.470522632155743494869219317385945100222411677514619260718311706895986329092675593405313341607042405545669213499058147247216534688916323583487786318136e-1i
+.130257382008542063429829669667439726605860861579475832437474959404899866769556828459826968159903915769815905742845100535499624475574866942029165659760e0+.105285611687082987441467090547275416795722468784674707949380637738235290733404476165931501124459168193771976543022619086181024236229258456319023515670e0i
+.412709767559745570462968721837509283271073164158959584123133114997717720768328147589612205166395460692718328675248873838619615055088195351028331351816e-1+.693776823729323514140417823246957905401315202262985972172059267595343274063803218743147770704620221679635645224915460350184910222900207816859583850056e-1i
+.176021599233070185350792537944326449433928133283764328913121394274998896491155475157433765755316718391253608828196658981792412409913450365946547230002e0-.409452120109829719812210365237194973727507378749223673444217681696891860000275567677182357938710980185494360428097916135280490522042646793273628049002e-1i
+.334615954323528214657551528742535040012047624740567891270553964453677099432059613662725429270313002942618066398658404131248221461748458517141851272367e-1+.748499974376157865151810659088649202139328894006846888394518290191807699217019833507445153383587868699969756163771727280505441170472044852718893745210e-1i
-.100975454889089659726354880005347670772493488543861803169847179011788748327764703930814242732162513860386750553447724558346854471007089109451996082833e0-.206328089557138255384874442794328382533606536554525527115071041060219274785452355542935798433378079553725937481972433448464797946485110966158091611933e-1i
+.216676353471456004201671308493472355913406109537151249983445276870567228923346515446044859095384926481250980797505464889904170091215270236503373583432e-1-.510269239003565499844115488853863247231759478843231796217165927165812822255803045141050178479540421375945334806944324328946803206411102112823033142860e-1i
-.886961621512255858454488461463468508556608348026806110789345957994125637608132465623843921050467284864893483422123220752098077874785718691481956246533e-1+.647859800489640889227929794958302017144741266499664172299216614502247748005318019620653475608342131542352871050782889778207889268709876857100998994317e-1i
-.313914022193940219639227589779288422771568902967551087318531712747634539241970671461671113886354886699988240058917022729091714862986694534048391538036e-1-.100416959263070654680829997366142317814528997095509494462737732474008094128325582653032347600441782818294685295282945303665221932122529521117739836825e-1i
+.472551207932608134288062364947759587128334774457742336987923929338049794016962122430452354630702480650866325997194159780419681612666075371778412471501e-1-.124269598670558770720828984043328077077433620675399538934188970359343534705667342292006859200260714158458984448021807919730445049501257308411744351772e0i
+.106884405738590833513228054437907583804915612802581127714771349398358184767185366390431440630766776389377568382032666838079101277397666604728125540351e0-.210372537833855073025443747989757089317058348919297637775582197043573574414899662042813532748458801071902425501292577811049698925202316158325360378784e0i
+.470093119078551983030413183516797134650082241017341557533825642499357417931068918648152964175442337089091635133353389610253141923008341166138918892429e-1+.122133984966105983557574403267679164348884787777228721168611264514815829772509454127249860377434900703646776432207055169018232600523685927178433760148e0i
+.465165241795487014181176708003276650925430768274998289480337246311528974041028224421541115593855252421598895442680102270131891051179869841791510284310e-1+.125736462349105564499950086550281171754252803756131577682141752958793450643122874070311034975930013290022761993093559524912967627492900330495019144304e0i
-.774573029282183912917349630220298673391223793820326502793600215501696984690923707517622903262532626997721936143162029341945588548887757507237733013368e-1-.149210118283346630882688826781754930693578921277757861720136833242533999954943161230147524961436765362934615764397845085555666282584868257882506294151e-1i
-.376077656568840609450891186525428248869086560035215505250617065813887614770925152121234586245891854257469352800736738287893802714121642336634766506345e-1+.123015364503228387383918751494021868288644813396532106717789500460782000584230020031246486000528317644084879513886065745760862358528665426226238167200e0i
+.630793829647058638225732018495472490847132567565903369418491405075755734048283478931994764138414036811751402156401097639475233021514772348583152699936e-1+.105362347679915437704142591458375075663999884375583804340107432613217671026405540617178068579931162438024736902323804765558205582180653562755161751548e0i
+.188061046302723606587147299915866231204351651499095148064613603925000708354695294595087253211184470986264869537552691702982608641833676124239761624104e0-.110839410715370234745736700042807847961992183914865778555626647318265616038748494005213688174835580152282311908435584783525447426268185972478268809582e0i
-.220291751430028192933208258288554301657139256049723638296147356531537603274711439159548943636567764121411909929727652023947479233309446642766680752866e-1-.120861923389234755462329714856678046935108407685663489227504374008488021085579301292008236567979405508818765678299749228273129134939906407059790612557e0i
-.637926236282152839832561241749898470310339725339646064353599145981581611635715175166788494359652901032356244810964370862582668532488089499045774553241e-1-.536265165969372687969009168553506463630516701776075408895171677636914044310836924295951091154021138367973692802045618376320112373263584648525406074974e-1i
-.482109955868438369162708154297197728412861964096237750562411107618231167610941822352051939154518654542943553551621175633794148667476098193967309439383e-1-.458950632438713992719033102004271333928275565466092163128573493494701231369734553319422130064765580897575274352425053662369093383958204462406925070190e-1i
-.751383463234240018665699383210112224681261354655137632736086523709704251305556325169753340321430111300966376745480624895383013688281615095747447690368e-1-.132754891544004496221434954141893165360468393607532921995247639639592451640328478530071821319161096138336845716138743160883128855439575876805264497196e0i
-.647790504420736655299487958849230191416114640568127077155855425311450886939886237782016327077427157638231716633599959230429684311029983214091018976628e-1-.217335188398063847163169486160576400112535023456891807030857897780124624745838896464417958728489440091707300670752707801884569263530754137360010752023e-2i
+.281938304965232121883237903427028616846207632719243387060872357583631443791065125277422513403929449008718513574378737885572364364565486790315344759516e-1+.746302718397665582776059203562739699902935193211412345564365967118012862718903658166608811714363037114547161605575553592324702251857086015693627802033e-1i
+.277536558887028525701003247076662719810909886780109304748436996534063150243470675120422990757650693878543825625853817207696666915996608518404165440762e-1-.113712213902183068567131667830826409716359949419909117259522202024324925223391221714285213218602821790749857381759066600179886126472275121926680423750e0i
-.571291721024004810661215718944402105482311022723157297805905747490062011784437947165514402347404736726417430185645776257526717809962065186613029695194e-2-.243455465936043129008520553316921341063676093398763547162031266484529009955901423104441846933335761553542170189748990269275545540983922165291063074613e-1i
+.508943427788742405202097583462209972340150968330157335983479105731631173933974123908438391260206032070930821826307965020043058799274460690779071241432e-2+.598470002307668485185187315183027776038948257642568138872460534040446493563379233209929539385861604704356928931666457489105019056055042261687623069209e-1i
-.195566088107508188714345178396683823701566126423514007276668696087390926794308422667074648153870569686469595380892629437215805572831628362755026080437e-2-.338943593825523609462090798824509239129115163206763806827414261515318670029967310342135057432658214489882309867040245957737691845333457951577360460286e-1i
-.623874408102846673917088613789997693657572551132105736114674162929069897887432504841053071162598230806318303678622496269590694931895459502100948265041e-2-.804070024688449959400273479427803931966685512553766692873942954096597456361891716897662298736271958519562475198537242130990264561748751181084600920496e-1i
+.616191752566892627613492590301519157607605468235660448220763119915571847747309524410108297346395167840614882665538537549380464482684332286080852718984e-1-.704102923302881460480724710566970349905600772987640116724037920154254160259039723050494236345826693523377045140944435574916431818899611271474495299443e-1i
-.119236130372631911664356872105245523690818043668157623895428867304763344134785120207397861456015337330976809803294706670115023148554712034504936193481e0+.389738896573884131967524606152942716959485961148715529491858409385877640378469396471633667709156716618946747135498346018357904624986071143104527292692e-1i
-.351111260854701570093768901319365007655423211023858450140460225562413476180203085280512199957526793718513648873024317315231898166545334708353742765934e-1+.139180425318086498518561558061350729958287716134739494246261247075120560277028562506546757940629953511935568795625457677794697495431759392101293049483e-1i
-.539564999262919148852059623357306780241910909489432191879889401930599387253953456266242528487649184051519231382028168551948468349067834149685658143967e-2+.129210699233876192618871055210754078086136599726125671936975663961002167171820481137740012344554730783948725625369760119613808377023231502191106323357e0i
-.835530670759106141415292009193780272582554071568699748288210122209381447751903272621731651727878899933225552485482772358090085592525925946091373543848e-1+.984593084380214449009881984521297424302511820661073832541866181581284736313400753436687828163203047428364763428591556071706832046512746027954714932530e-1i
-.194127344444983672578028616783340009272854633255754802925982084998319866595839842842114895918149072349016680938839170532809987108552574829972125907121e0-.125807236805546532263965450637773829379674013610869996474528885956623581420630382092366030804412813698406345915919496211669069032993218236223848563455e0i
-.748178149799184307902610825439187466028756598674510145996688625142824134899362450363721505150715704981982253065561511756261502766864081702461348217249e-1-.178796470104473839407282559550502532970938195666945814907322843607316422043714265028131338797101442877377619221678205600107410682951929709889821968149e0i
-.169540719132621352912421760485395784759504389549166154436555269042027633745441315208994970227151838159581633030942017345098621759736595586716148894694e0+.547561983816038575160812170201820398935915365159584534877700624956407181797948065087184003711073886280484963816350273212686909809300856256772550079789e-1i
+.513726488418817004178190815262816058050367500501722037443598623753397985646538239463568345173071761315112321513911820112444829316811627475117860953838e-1-.268422649864269776170153868300833659642224209465820240679155852493767357445769743077937418530998407956837799638305756053738537957980140090959452600628e-1i
+.406819810282658092966604042959112920101458063197870496357233906714112616736283871975627447414431606951364893756968136621442775451535970181869152847175e-2+.607968315113026023104835580760540067071636439344656711031828850588065083728802999378389099759158774341789850904085161670954016641298753309328175063997e-1i
+.674623244319538946712007101484725701717814512088944653167234604985876966226026582747225865327870190035831853027612371731709118620131271499917169676976e-1+.912487388560487288571701104950854513127950638527667527777736441249327777569662243890200963594624128903822216390859116975468779424929415918008227887950e-2i
-.103574028157803649358720762490914781184860336214557296002375305760505659387319559953869956601787843866592966534880960104224053860402883481364100075462e0+.994029480135826552197469315658958498038067410583146063164251844649803248549581429898817923177904956194071559839229491010487560703041000219995056185769e-1i
-.423762259741645488824199503852953456339206078733269399325195881354806895523256676405136145687288132118728489763782900586679069900565442648198612904358e-2-.427732176202690228546371566307906138198821757876672522588333449172532022040003225390789711585900975690214197988077576459526221752700856138513092065487e-1i
+.533145349560932993848853246608839374248436873687870055011100129661496326236455660996319175680541633421131841574165433687683586975548352098015059698208e-1-.153343861077995062455924507894206757438857641624335298496963269332221639906626878992520392160664285348143469935956121666615184432144733011855880201144e0i
+.873569381322234235306411362286331719575368186877263263146780930105911024492854711553393493932936373091636410047760620258594543565715793116803829982714e-1+.127679981185535459946960773036365678172240237645633291271646830448593308406848282727576537701822709076958999580756338947801876375874831410681467444506e0i
+.166437267181594959773423118194246361152905667441324662890135229898412294983952730906530524912582106935867472858739551418422250832892127362457994750563e0-.394027951605203566288642929853823997482915528901513380347877860580125896962694708648774110492962930738780924120484866131967735598443266182526720432226e-1i
+.131198816246003787632817480931816224236029494261928249995682852783548191973633534337116259925351692459595240830503142109255718547319245978693485496081e0+.282992264790590919196173713565572372708129283506808172452395367530403837671053104358383776217496908601926255313005796569419179265008829339315461899040e-1i
-.236428408969957090337415837542501704777486560173413123477400847019263647410542140216127410607135596003961916782717474155826012841176124442097335802524e-1+.245423210881176914317029124210577186884592766972730821955921807938250470386376373637422190901562737194996606263564913546545561917690561191418066792373e0i
+.483417419494642834458330380204346633144935751072772411896570682574260929504509074943962126422540133770226530214164602452921180356325793514733181803517e-1-.729983710396139588801915674344913211714483038858232040913544451888227937895802717309462122849398143970119197502372457396917066292509628871639648600268e-1i
-.462729667400760038156810918205991186457815202547657095478076809452240101711494861545776118401669167684065178184499564174117389562689086927102102631601e-1-.318303097288513640589665416968801949753407825686825578030837831458622637164344352305069819791506925851534335884775694841540982042790074347487261626691e-1i
-.232275971561515998116510557485690925405668515197022144646729485333989033682693917946059469335964386111089090539750589446459671160287054660439603951337e-1+.249239435826715292263034021334703183254834339199266342951741973970585013242958122995629497379461321294825660670166774027402797780774276475461706488599e0i
-.130886548115206763633642899901364205574037147753231215937299664440136370997283615849659902365852323115932189457955457791469907102472258310026079071618e0-.158241106197089906037115084131014065617175747602856681258813712613581918164300211388942081944924611962334465814956016358912671055236221070507035804103e-1i
-.227199070942945784947702225171145807575365370087149540808609715986547450087567797106869240398151897182811377062598762178721864405119738560380649227303e-1-.214265450692541752550762635727095594735873556262596903226256247808289925846172606796788000383796854679857195217452818054744121814105865934106458939873e-1i
+.112784544790816550406915118929548888150647772233655899480987688788992963105365713930553965766453456153121953433805451415970837399080867704570982843982e0-.365106037869888051200417734938016172569932283934837980210882123975766525149761678161149849803720413689183100751119115300195423633324586103715750280703e-1i


==> solutions/sicfiducial.59.l.150.txt <==
-.125991487889959632063876738369092686696494788882648417292792709911839679310889724622575141499605414300730927155435587670609256436686229761310699606089e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.294507290487475329582486043918318335387278392482684175086488916694408271589641622923801022947666171715523311363572484480069399070873958907540091642801e-1+.909696885574755023174566325449553930626494972401954992949367398002269646773168782523277922853030780326509817293094888022820727177487548342634772685624e-1i
+.755982145976468437170780818413778753445888698716175302957970969463779821166887009465285853636061826248177712916538291121922897701153014034199903342550e-1-.196943648530314032422088285441895409804914888200601696976314701614340670066467928983109622333098620461343193379044656225622262355501571909953167308086e0i
+.217319371994643119206883181728798477813381969225739109690010185901200554967040335772996049859568438705700763839642104423770338584834767126739207449379e-1+.214301759338865531573302862364575809799512848649337310638567379730759565968416582738139594853088739884198581989357046804164410195151531668461287226076e-1i
-.736878451712761441358224308631482825690139626606404011840251559385895075318605579160086328598032067468135897349024615153343612945605367353594637600346e-3+.243779233288375563032899558498726894227311458764692598854316420011706822055550805903469452145057465520242565990218170405880657331524188788531840162600e0i
-.284378877361721273533517047930837233602688896712293900145211519001395462022363232634020123592316013275216076851291149504297040366688299128162918061889e-1+.116781957048487670230794662803804829882000124928338719231151217726957988057775129761590981447835806867818427991836560509904841546992062580430417541618e-1i
+.836682578399095151141404083684995565746192673774816408476861845591176149696468318913239874219306465765363277765020589500810296982471457932970200315144e-1+.462428362786539076088961975493909396948715139468681554299395656710189530264959318556767070977727165308072857651914478963022218124138437424271145985224e-2i
+.336764362860456151435478114315410483932130715147126447840840393018096512802436185286239958909586904104830697873411011407516804121781402868749687716792e-1-.362448019933116710984640376486421134786989970476335907047933445771568203149298987884402125918601174951883289233933048234725642467662423230442312159781e-1i
-.821687272807238441936496709993796777099769541830127221997549944958065199356890228132838714199090527677021476733326661588011878277587251168611658695131e-1-.423626617358566845886964386548885315502324628041384687868113473140999613024374963287246198984753506138679578794689891721109285179627480122994915515254e-1i
+.272946696044595704753806967999882387678973489003513890058111932164769224638340480432013229173794812803815392241441531197108425291213982668735569485342e-1-.581581440100035896006468115035368635019315537580252655403750198566955091822723085133888917299191008078337589721130877285784725811699742668034264652474e-2i
+.144198406264168559804308948164456083977236361020221876162035023114972856418699683817143987760050881821325624157184253364886809816552238985392815311125e0+.766763798541604139097531394708173379291602334906746454002362986419462429527850771675592110876566518126622951625986557226874719704844945419778541346128e-1i
+.215919428443993959376396270377572720045390074790120747800899586008935536407553174434516165342714239728013238453711057816646669051250661402154066475482e0-.398476386697811698641535879357397252716207826261004911472359432794405448886647744967147062734957251506872016872180170126430555309776945300510166044411e-2i
+.173656641640587251452990401204598826767139182233894850746889535561987998653182059426822595388723334692084648579119557420914825492838221959009529218239e0+.152736165826305671503798880737344749800006999526486254073724189572230128726768969340634637843288823799744398357212723256139890275131585677037653959553e-1i
+.108831265274437956791094528106479087769111164440827143273523444810597177935993299354433893591677639714740592677266453948400671103178929534651649776232e0-.161154874958763716241976239451055638724962347172175091480052324268139815682799776618625161750498091688272686604944606710622764267820685987685199833877e0i
-.684737416267169869373081674470976469991881951387143327143768634602475667539034850602031683307564611728676078469194966276798973522104638084940983383696e-1-.255625283886153091197230492715326611050824862299195749198892700130726873809576240148573551359533808704725830855156754994702726677793918254290534976545e-1i
-.773021357308826104252416321336454482408598350037512423026041075243332122143895405917941064384676179534833445224211213419587382663187922092600621629106e-2+.774933397495711668328463601736287913856414260702112734582999409863375815353384916641122539747450158155494133515762917502609355430966061754184051308804e-1i
+.163934050306624378277114849836457315983386923903553703872561282835045154327276673547386143033002258763201500162058905404114479077733711934587192567830e0-.100362623326876180454328192582052187358747378802227913312442759558605418503728398610658722847214289493669918599486018251693540435166092996490439698302e0i
+.186595285567251914035232811369310266301456358510105875065022574306088174505800755565622778018638001581817177299591016857974942747746192279175037371190e0-.163924190978665748312014030742654157016434741139512878413557882539001333768401841910399874459095487424850811073016210575730010638695099477768852215407e0i
-.495164937194900179177850957409684334529183042373966724568372537175081086472172586913936494916048947607298851649183537898433525506162418433108083170279e-1+.119018821339219670200340270619446440880748945017495029763121425043545174888350016385683157806757232614062431276393263323965193888841083824893626194685e0i
-.392552732780167960418786489751574891763244778942364029263429083765728847116724555748391463514104725997083485892480500929788560772787026958619602628847e-1+.784907314287124421197996626859607891775348088645624991951029685001515900713381638935176174195397560904149565554494415320431992042214350205258781934869e-1i
-.282326245413276803069675799765520284494908265402162962142909694926915866983266656587802755256057863510956489027806325604788033235141053725472738616136e-2+.331569994845303230493148495272683230446128022102970626758895084486588087842718894758998360686930469386391226985451995125723705951665606115457401250832e-1i
+.138070825652223282982172505874663839350058298088073582207171732647621929029305359251736855143982613191486910243633298012623027921261549727227579509258e0+.175881992231688393793558304541394154289271837865899892363082823629220893466162767759895883750865141792982051099580972993552567341845960084264926949777e0i
-.615704626875835113856047513748837018732002229944507811995737799109989208788656128062117827129764424858967553025152355600319591394133580017280336817265e-1+.273978251174160065837046064959753933141612694925051591700171682741917583362859647129418343955444109546231192172317901748922148661509077982450153061878e-1i
+.408756511067695673341156518785185008391630610379363202559878529962592744588385983661623677862743150205857099669031353063351235604556186146767114438552e-1+.955992744534817190308167993440991400240533016814812290482265983557902416108343062639282231395886641864656434708509099499441432962037938686447716260329e-2i
+.410460279004322929544315393269051883976416327501781724807436345428924155873688043260211345718025001819869456681959135140348008285419793770147258557669e-1-.182751084293588414418134748054985290780790315423853487170464713171375869027557941491482109887849660018692668369169151650841473699842012828908649915593e0i
-.622421640348838357659158641361397105871980683476161881526069784789979692110979732684688722844005394627629552589009893263129566484041417967456080185686e-1+.152513482824106512164901266458466137771558737004878027389063457745508689359579502660433251435479797396548633067593209166896683905157989450981773028419e0i
+.461134901330410574961491152261985670351245685462821500412798753149637252213905087388580864118458751058750684429983718861023615762295544814419516426791e-1+.556378046837484268749531823412372848021221705618779535247460203974309693061873628240269829384825891316302177470266450628222286931352487360000099075528e-1i
+.134981375292443634155207440493819883098094056267893459031211950208337691594710065458855288105279019227248495371988888637779061011968419797940609016821e0-.137132648760021222736509378186056761441448796090926910879623271955087387616366308720395032878179450151622037687527256590110386952665645233272752346839e0i
+.383016537546526257343836801167937802702839037466666413173788884345506175197850932478369274989006593895224375600306915219840334788434729308515337723431e-1+.330813833036180894674451044733434077074667749083332389261855231233641546246698578157811570573915962716299014980969349528044227073361788949224088253880e-1i
-.420942849817253116137858786387653942159733386410075000701101538162562194445608610950741628000920041832405150000660820488914835628350116626625077707470e-1+.649267261212981095876805543956265883255045349523804987372231558589645312641865031298607491945675344762235723707721991628374951496497926532980301345498e-1i
+.285687369214743786962149920042901251801077385170817356005533303460192796994413360217726780624903566826018169104901669080414002504788925386685560191507e-1-.435449670215649362592371013941074806062061899452050153519529812443495173855785688613343894241038607634035152249511615787199696991049235760995407369817e-1i
-.791820893110972288116992307314074830774427837009119571599315397389612617307922877196760564825505911518209856791012431074517419576239223374138108376450e-1-.442397318089481246964322418724521587021411429455445476623561796867475355677936377851633414992037339902282661448581450846715863749133516287747242540290e-2i
-.149731796356449150054741163582285947727299581363821986742868583735886586655757007368986257033230054972406821373236148442185513081333658613392790729884e-1+.750830076923146942695889751256092856350577273644514037547386435381552765497641835130721523052902121063780033614779521633429864856546960514328528620127e-1i
+.903347621022461850679180183580073390820437753930782842238635939693610474430928866046241461437804900938189945994810602430937373660054003125557874033311e-1+.794777575094530333983127304200635104763997093345905374834078418786725506424857318933933786135015765019805677842652898249251235582032481288903263590205e-1i
-.379091238096638191572688979298458416824544434184657153074569828191117551068985018841538544764107647894209370900335101587804891441596852158469088207334e-2+.146922572460554472604397115565047353963194390065231079994102417624731373854524149058260951335261361677899698680053245686420146467178229436765719969647e-1i
+.306214721596360908912335133627053027295775820676469038849212060614124823296906620742982906426148156783237137810582804249068805824005589047893785118411e-1+.900709485562431884190047827071712887274444599834468686673411744581904864329096684985217577285155151429093066745227152567657244116398477683967492255864e-1i
+.586988331255115402630635159394770157167051699973223131065809020024771292826260044524146359125671810560050252379953565936055196550058269764384697234589e-2+.564859129577849366578652842542019355596111023192577453069377501095585870495213841707916151188571009998438312212012150839629174104498173753273405477939e-1i
+.179650342430331187996191667399285984948080319885983575204948245491403509941718780425051563032233173672911012891099832601405272936737509476310404723826e-2+.160299878988714857426903752769483053350731968637339387663641315088969276001103409741210280975066460113691938940229622416336043085729542369932683026292e0i
+.430611831298043398973792763394574490764298173870995934022451837590051870725996966797579089903696325834599209276735254098349748057527502846518143751758e-2+.118273439460933687549290212421987640145254650246873052864955206049674251914335862952110586443803883422275279214750789302666377520406960865377259128438e-1i
+.733026506095201775984224260582365055456177450957255081079247507408257648632744017166231337892817299267244380425885472631074194517511013700049151279285e-1-.500606551763358874268850126862467055527555774771645130888062540830176374216047957102172445957136351287727756002391355564945482908993642711339126537859e-1i
+.141312688259702350413713743065382122998054592027565807229144304608787061452148787724247782106370173697769566577558339259185354863149521181232238838507e0+.115405395733009142773533134534200494238044445219346201104009565813215341903975908287384304237816882217561585171475995206082033385459362618721860323731e0i
+.170551252795783782983293458857629601211740935089096726818570036002415752664660587222960530092249229337396550756284233663813355320061055589274466204585e0+.137593494441174426984323889622907325598491680016527562466659904318462545312749431318237538343273010396755202348258261593321783108229947369457301969387e-1i
-.156447315193245541401789815801317686827565922890783735854546084806807735022716408362174028666566837329324044579945725680513163832028113013371213717797e0+.625988650960274683543245903862477007847750734766404657112837835175124009942114104133634330776475361993533659448512723335587552967272763103421995587937e-1i
+.159127111346334021326948684949516534768770166025420017770118147879445533638351806980121064393029180445125009250121458305718261382824662662585043742562e0-.114173187350795163259397782548554525201716283513771949329130749761108483222426819792028447181305570562996879602496716897094199866286634155531604362183e0i
-.635088942514785047548425012813247284514132861292721030323864538308957756009645870758544819037921146989991794276216351713795183991707881413312731704649e-1-.867770380981197623590137257878422363484857494543098498639576118047310830334656199474540616410835823056386294425566686983515205250679344554368595318106e-1i
-.716089164683102121273576158089041784965162400694118227098816600900656938515658343161041693246916964620856328717537779098321982776679169359621627980210e-1+.305049854934346456389060568027558974323363580043236468746419369633296153757028157880128922567818147448186032364609933680621038245176960480966066383702e-1i
-.478615991802838372834662779297032102807464758100412784876624860908971161750394941940873809260394108934215667302623869621150297415166406520253360158799e-1-.431927466214966655462856526077650799585237745339181231869741000845683222807653431915971594237908743904928203573322171130226805836934882862916604346538e-1i
-.676285861103183977404851236877035123039769567618374991468159004250577755102829431868897425374769721816085213851252683236956851191702140212566750853802e-1+.796336707910749131773958989795847290390930241267594187310072868999608400130401048653967258763769922666069065325539453018882133395259483939304197202919e-1i
-.131073167695922125122618009836110308871787577552088120325532397040056415924313035608404422886166791259372498030498823054418832609130946964465760563838e0-.837619667304006016413423160962075928209251884568178474716327472268785012690075446132630014070061710973921672975363451153473482877745202502962646455964e-1i
-.666994572771302086493599994543374531542762719847988901778877858880896144803692149610135037092661652765966207753947607688224744867463434866316048856187e-1-.858724383720965606336683966872902963672842293512898842371327780424937983134799331768579019411973424717075980288647982091993408155346361703491030026240e-1i
+.498212653778692036954768462543589228476166299757072642530093528931784909538335335896385088796132046003933487268698796121614081091818474162510511554289e-1+.291848312580271164306893662262860825700730672164978429475464624183387417380515589360373187563729407068515382041742970099332204423050785287874825824637e-1i
-.178865059705364079893660637918555994728464062949752173342197504126293698267966873368352634059089560077062028066372815726830343781982588752118101376067e0-.284879180437255647544083556950402774743958354107183024161057609076361600309962665481673293292580478563405283712580292711938746821131224910297557590102e-1i
+.904704988003573221726476083273838405593158359431106610340370422250369567042301534534368241403576239406402422534085617120559623540400896627976782632258e-1+.881328070292372606035935089845229811011488732552459578554457082907200406329567621515431606869820723774607448723253123036481829101082658245638799310120e-1i
-.432544030823284074432396837194787238512694769722386247134348185335714768710394551222430988323220920336444668406060176318562130316064522745763574070066e-1-.186688272572682847271110834532214464124955725472913122611826050686461571566648322600567204211710256470193217318942047016772433091579189555562169511997e-2i
-.816171891500635604239312770454634278068358658814215549756010178397269583283286094280637187462493789820350120928449500446180550043652729658772213497596e-2-.946223582834201538478033346291553674553042023416399565488121775709574756450928246178770777932472589572347481592962298405671234966274730612377244321502e-1i
-.270252996652322179688330130530667374687857447282561171730300497057629495358447805559539284574910989215901491770756217803787458661988452024662460989691e-1-.180592627470385170961078929369063506338366758693691927969862055715764926401764543358185477864381417157702058005331290505457150313309215129088293217888e-1i
-.185836554824839780545034314808726878904818702663122683280362531016169453068001953342550397678526037925251909386496747915201464426629752067854357839831e-2+.987308068374706452127299404936655447555845289598168563749384758366210949082435639118648619877179771873112652701238080334582633650141846421242307633432e-1i
+.514424069857873938646453097635933912027569004596324352540622223770720487836405833513663638094132254757352432131825672636018070782850958579387436191025e-1+.471527539858297116261916081873566979115486172766627071307873957926975100915204725854583235610324028034571971940152376429769991564654448331098674421270e-1i
-.171484533392474114172217578813050966205781092446765532737386868317899127260453597530238569949991844924189313072379062121188943937316212205844314355604e0-.149668653520979699383467794977442845868910226542022126067103257633170187645072722726107941202918930376212349106979850598171777502628653370125803912853e0i


==> solutions/sicfiducial.60.a.150.txt <==
+.136999502014515797235632439962445835480878932938065965397223872693030280996589462933992447807828633922658276418170246296063891102088888121851706548586e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.793504193282607910151625291075153115977063953995006478732092995241160562897643459819219489739672689908213534093757107145711375483964878232429046758131e-1-.106464463827279569711261549753661198938100332785787468144425707650854867266571073173943112202472111342363315835049092437167334772123299499011857028177e0i
-.709714655813551529292079910294550528321412152317433707191451902934910705754593638132150952517693835645242009535208118054136754635678443293018194328496e-1+.248060953910426375195775283025672082385066769054896082713578903565034367946046897397067065411233967660725339790153640437933364707514471660383844697708e-1i
-.644824718585632161220120686669444359996036866107830093889031563661404440830227286460734328195381079269482657395475943065010303115307278638624009169932e-1-.324143936313290592282188226491056807400684941654474429746576175069017444833574206538104636193830023391012361955742027864472992268713889935847609494925e-1i
-.217896452200263634048773936253827990786090491640990773314963085798727074020667273361255438948606339816386627507793096174104476140999855272317687906238e0+.417141573215159745272286289806994570497506096086418186952879132472584302368998186151242861842456375545889010758377257527232113128664013425786174849401e-1i
+.618269400854370140470402526694273085726728461883150832158525720636417058543886924757204222888893099826219923761216798519362289705963810666552075817499e-1-.647854075877886222923554660169157508728383787104946827224464328084677995529217317623908733058425124348719061203524642036019426585104511830368808644810e-1i
-.942090033093393832989752001251202861336230617522734154374504515420762683518334231229542649939036647462246475934749601176333984217532898191553651038691e-2-.205114697695201376491613816820510424501710187132840261021070135870346152612656536758980427503729991137783860953486309007806299802977175614600291099274e-1i
+.293453231273932698946444102882267212078814827350699697939545236361384372033311848651676218754082304023239730247902925482477914737779050624081813754435e-1+.832607971397133765308566899510859741377532420122757183134633306386434351478831149900900403090102062838594362364431070584794242134180294914500676433173e-1i
+.465940397208874451365722438323631461896156843591276715817486161237455568701647764106190409135994568662306229895168340436373717986115184090228762747341e-1-.132635369285721981826231945793279150811716816806695221223119642069642498972984625886242651272681201083439242228696643146807472588350521717326593661740e0i
-.135695224991626645976690393560738994261083565619917051191619676765711828935804691487861836651720415114429079506344003833360631418157998503569864801707e0+.640224857575953574210411082135644487302683692309623223566851844336298415773902053421114209999173957303850771212220526900960936441469509585250933484457e-1i
-.112868406667887340269925225753732004029046105746564888960402424637298096669152390389244392872523407531919274876557835541368819193467409738479607389510e-1-.109723547546501948347780689050009534451907547883547964601648207434024094959940308157749044114041931337379428515596388882855015112687374031469967029438e0i
-.249076409360283473676572229849858450853689870142797033126899486454412109810394424163764575999683769472080948886477353758474009372044232853027575529980e-1+.169122050181911038246465632861124003283397769410720997036117487594226656526116751331632539253250825000621495380243547612238706712976557154813662433642e0i
+.776322753106372437572212164813354267845093765522176968083757388007740515569205174517780331687140171405252068319581867712967411729119858169015659843093e-1-.123342671225116342529063421199107041829336112197663624826922381681036938911438877116031628125700604268493214337448981719885666601384312701870891881275e0i
-.682853062507001349945634996046498545096833376327335549897392414918172791917869746080212791682939288105787608684801588150497327229326413093919208340541e-1-.433917208952700942012630170032071407048674724984901493295413266199015995584433951290552576515988705795055920294195901029794960737725442220740725237512e-1i
-.555017634191250682189015470252615246560071016279279148211144684370229638720937217817343042769308643348887339633193122178436257854398928995642097347784e-2-.250121655353803531515147245411100945775637589406931468348000050550787705707387086540884197513794721980483043812574114104727506312559455060208874853470e-1i
+.127644145596630483325641229374163469355216243328016179121244962356257893195516079690482316640540876656838719557698349106594873403870571835046782688883e0-.725349874972678675176058225664830439875199775092023056996677967892868838971432379487820967694464159861487340839451407672550427266226045165452742355403e-1i
-.147446694960720858925904818467493505928544739702698348878813994975459020893344520922040954747434480735884092117993418144749825361245048983929937963791e0+.419616701191359653595706964132720093170642542606043928820857028859862404243534115290400092674457980236968973455210318081434040652037145361342156381553e-1i
-.120929842128203905859168555449869951589092012055629185559872447339989501287224796690377986742833223365626875097153763040280995847021998954067024760592e0-.125691767362299724984852584278836870145082724493052925113627584600451759255281532179730801651547931088168809641694925469051796259441451546762480264315e0i
-.242378042120554567021921176754143803990103267268526111005215520760224374742602039122460140585096205836798173547698224461092243557665162465225493688522e-1-.230670690067874883375849481604195549300178207195467338427189078910436984289493946891408913930310890611346472396450149956599370630342787502216366277474e-1i
+.104064314707036338812907934232260094159308118449430131434006586244205888003225520755106079334006056424532485240661040246443787224141231374060797425058e-1-.361080977649796610703473187351513927448666954941569940482011051236318653490714547635936682318713546059947708301560019849226915716106739219538820802848e-1i
-.100989883677981878684031809698055767120475791401685327163254001264528689390086477078816628059377559191181141800317472098237682151257935409771079881953e0-.120215360547476212046278290248540148547373019277346211469240781398709207205924888627258290212614065649273060700353174872132825646660537400587138922393e-1i
+.262554632807226922052580784307970464546856334293393280356923080784187704768103483628896379115382213538766468642300644096446123482154397467289031083269e-1-.881099352584243125764674575465016257895137285520664947033407874927040442303939510212934382915205531591678571183875938859399458507475944316117223593845e-1i
+.537486878739931510733396657694925130144404074155440809684289359380148890903412311170795711314702164823473796865510599740331028339855541082453767492932e-1+.134626455309176272838739914080530283562544730315672857306621404411976652586878620846251620523703137913164851961645843673928458639350595928228659926250e-1i
-.956219850033995349655558865279544188321315431477040140813305784882193141431220102990733896909057096028213679510441577991209849869991856595076062146884e-1+.860004384383446058871605926253393073597301158057091869206621810050275594889959319573415820213241353189768235540427092829236642497773619026646509773109e-1i
+.718761020181084395540949745240662122800705385337959877777722398307673448635611869048092991256775718320944008560800624302730673786005904385615891132106e-1+.633630209803770909342311134664901026067866770377847333327005999541940746456061397106434327865382505387417397782882770323049786620315218164959221085496e-2i
+.742726905286861795477179207689759427326487613783628394374973408356920232498064776471960378586428250918910444377806582404625390354757456316936920397986e-1+.189988468751906526595211172784741236168474637327290102816236364469251749647725192654541303104107472111987404948283861039809116485074905099750699486641e0i
-.308514597212886995624995469865417223410619234118590783804791313677487328996797304401575862696658998628423815675201783325675877980929609572107033129652e-1+.202625246927638359054048810511273663628710598883030870289928739351132680835450149040382962564739377593069385459727480973773562681770030422998516383351e0i
-.894499698005856902557399758834824573306038259722679306782319491909767279412829929754862700565046815292540512777329246194591224031227887833514940152470e-1-.622617940801141959871614339793812021386643052769728465591228412828613989701731410264178351145660292435361623259538523262337796918139830619498308897664e-1i
-.160919716609601964205591095832919218010055946255394992104113973787485687994362249926015972780184104787980433864159365711813059955117041244405670501740e0+.261423396868353080570186091327760161048629371863348267542396142184237460391707920314617322653625957682486045277045242430560419603033071711876293314892e0i
+.943559003997188953304841365888958001851789434721064136330572256724320507328445459968787607578478448912083829076454078694361588199776986930700609424974e-1-.143782755919949794976028162589760971451312515022086159076245513161764658966038213945186780100968873684636293359585163918869710625427568713626106421773e0i
-.109187441579280984036413885342359033541674164981718255355096926902694056063714048986385682587866979202498281238969180560218942889442666767980734769008e0+.260954281624955631255975941429243855299914848334097363412201236234406780391302872531020751632408677000268891714506587782686968410286457909300709885947e-1i
+.722827346841118535348284038680656136887763325206693676215163673591770018610931029499321873673603358659019583185709630373285644869947284709371708853527e-2-.823427984946896192020220762805661730430577402429054275282118943079167914707505045216695852143638974425623271944819180346430787104263306354805830900302e-1i
+.407662538316642210723027313670276996256533394989078183127745953378567594057830247071380957793752816858852647089834615231997226561907483302753872013506e-1+.106499735873688466351826778186445650636124027828261314398867033981206481775661654857389890804822297853652506433464395598217033029325551073544224380873e0i
-.625260387585113871906065030028215717439587535553819823274313026526562304826611660245927353095993967164178100836775695639217519030083599054370128679379e-2-.158597344350811788521984951722445835879957637392518068641967805941973907918955194880863337883544888229521486143102462249436488587331025584064479472974e-1i
-.207661233171195224526174640970349472698076957847292229928304969688552142041877488698298516542329582199580347615763572403261353118973633103746209465677e0-.847461713038265668328283618893565621654005897101136943919554458633112614390105584138120818126428376909719441162895169051610240104435184830304402459460e-1i
+.268380334504207353110887837942293325363865161134987505671804778366636578967069034228190872223257827345670019310704770246752980977617788937101805987479e-1-.142387873157785297496913576481318808404479743610994825628897268517691212347489436276976202526182367520475939120476265847558847102053234141285471001917e0i
-.878867018110329457492764706317271473189299676941539271655371139307550304978710428818465001204841448402535053021257551665971286329922860405784588391438e-1+.919618871526173601951874985887216080101387062547213443765074562690253814150658115149791660522936541210556629328084167852660997932353167594390001234445e-1i
-.365771391428357238196910759722254512651672883572680491033791650725622987211704007679220140586361062317239892118162348529357721770998528493671471447877e-1+.329866741662731095154365075907674209391343830108534259463262731708448220549369953438795796192056799780616573506519263194270057491918782835217323122658e-2i
-.181390148559666791715907675254635351296950409801909114582879374634267101002453121811134750093536514944593905030299947699215295600291309913882481686140e0-.774134214947464196722602764061720569500590144009155499436045353941554817881834304117454729879300844167482684088976265595692053474341021515850238359110e-1i
-.706373454101461831490362802691665116416022119891374891131364149379283674364209611181323482408685246120273442294313805413398031765152869761491747011634e-2+.809268878528821490235446679019052485403780964579677606934954801039682391772164097514016790695315187267374178350966868112489867372007027898550115589923e-1i
+.159370455017768402102403218551131106511337802432464668277370816930616031624136234256304938643748501390171452379598146093718851046473046961007490360073e-1-.530986532563947370739263390580274002703213109780143807504783126765399693073300031949278827243317119286090914748670643625894127883175341594217848404713e-1i
+.765939985967007977060854207676198340108569259376432564138316599781396250867982135051649502445150695785310745610099944455345646422699142425650634060486e-1+.879762433617620566182144437415787467011950441058132004646151891073199755231680490105968725554314183113666448647846947987876328236768218729347477258275e-1i
-.865012376456884357900018106123541871997244562290673041007669052231065621341939008584906634583367612170349596374302642315244989536161080519913029667406e-1-.764381621804534285284075689920950779613857732497379734038121791352395703655108528881537165168544107529669209494166532194651445246939001789210406094450e-1i
-.265267471870310373707793220901357439042089826128556005416566970460031033053271027320559291549190399491290688220788757545374376094354336999890606839645e-1+.187661947139006839088468135887467875556829361679276765227296256620306540409078557316366517204338430769996642599882381211041149705237561854487325152450e0i
+.808885810546864974081015925114005932089254968373056554540185914313290803036753772282435691567161075297369252541731425872007668170188450340082693838761e-1-.338135440426200785777449142619195646281752814404438958653872116502068037181851226762667512620681520965923112933973058921613119168112558287371789434138e-3i
+.266117722177284484077202534345416020302524278834141240077777086207275749866154048044055018785030055117887783639188983571464891259226113779901418311811e-1+.351490504310807547773602781461744066154392377429926217679035737247723490013687973204075421874746112351599748301000735334032204356871220013399437156344e-1i
-.821523800962060807037095618202845577528340436730400909355661419741490027243572351380346439332668046663931106226810598912267394267468266131783994924479e-2-.985356299713570157510304088792970686436630902622166794906878748973252802376957680693735126602670728020484844723462652623610646347116355801855169184697e-1i
-.444714601161348689778729876302523834044532957858243800713616349366134445106522277369392263400368833435294975635337817176399953510041739011423132241306e-1+.278807897700470236227734521709827331663604077377951610740424297926649218985089395077257258219372621010440374138408833909635286753210416010009469401378e-1i
-.189730910944356767887655967454466074289991345839260027056826102456272487283686175132071397617328767428756079221187410798990836786380952840913556247316e0-.849600827344108355466814869841663721858538532379323237060138638260561708021385864821960011432085457451330307816548541259490531117764988299397520798344e-1i
-.717551158900739730944484494094141366816511446048025155018792280447378907608973431161753298078339031773841292555859571791901384844935893169668578198016e-1-.535748111559718836642211493048770784550643445775951433083576290462268242229424592568750085792443229122281513805855026793608935309127932056797065151340e-1i
+.875180274639041657264653389447171676037672128479188136319543274830547229673811522113904775154335119304139996702297059144126422731119694559099353025022e-1+.923476892555852803898926872496082204791842727220064466141283219416902520444131389456888604704385656055393233153457310157467541816431790410078129274875e-1i
+.280371393601607827292694372974919814419017561785809526828699940054046959203514747148113626612624299399392906161554768354847075170995851336899232118950e-1+.429599553972316757494048643045786285786218023438791803848826626373530261212934572721874612224651550280727764559904486655510482916237580937036586558796e-2i
+.776481597966349651670549762610614123452609184591389450236734732283360159411307456372851948535474858645378368069637350759013287416040897821462207094787e-1+.130194021450314357088587156260938679588202271728025533022125327238588944984301978280947814337966395389469762320865101125764033629713641426458367398186e-1i
-.141902181027440924779466562008849858680916120572657442364829487350913107084920575814130123304767716144513091665115134469840373008508064826649857489275e0-.863282084943152987357522891297624317636517092085800460815302858529748256633886406820505904919161595807951305889947937895430308351085971097238699902350e-1i
-.896116259358946527795730205225203269972560268584938302020203995654541138609273541285431594529655874380985267062933204763412730195763335558074400431751e-1-.628674203391546590651606025087372125871257924272408804750865911418284642274294212845112522357451200867769127757959364117915987531991544225375748737908e-1i
-.225951451141790428366000731854733077653795601651662257833131184738769167037918969074926571653797688049243162918535703458099576353910454258379260655403e-1+.102949695423487159668705293363422579927211094158616144106360412002214881513543091285616452978862279420774425881976347922385149929005156951887237427991e0i
+.950106409591828058539333473752638282338089201399187992319930501621541499858119617512092058677104384869263380747736667175728342164863951218130748594855e-1-.860127750605899549799968379791381294065331090426904884646755896218975357549050644441797951340215418032331710844921214926157118085882082338123165160825e-2i
+.168358438722946314018777989386213505431872824589077472740886149744210753707970037956725854611702774033590794812130286686361686622390429523674024257768e0+.638697284450098462997807453976948493847985983449223474707187561628545845474794291783425161792503123286318852693778205403448548850385327442212184531061e-2i
+.798955102365884461639420542291555136293434649021805683720864489875714984292699213004647757221418713409095633327229899511650619951165841018612354510030e-2-.780957434713885762559857014600982168698790443500401808597296985065787747841685766870662245929769258308474178315454121934304098710801527693334480056064e-1i
+.415043785060683719534390742422458045302326355432062125031754521840396191242811919212215320308584780992104909128871394410366469934811343436650475763890e-1-.983839801205288524008800678989101453283846666054608900069745907888107882380263897152510525282139767011388196890329978458719911563078773426012345059925e-1i


==> solutions/sicfiducial.60.b.150.txt <==
-.338615772784091352582556333362389037757602194602441940335258931676498940926394463094646420353833130609618049843863511112442576939947575403904458794037e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.235115110340581682355942254253339237785370479507685360668790167911408252985780587667810810003614498699062338805710743184012460224581203221401108959807e-2-.759193340375879184236836688223218464892505986925420332224599036628086749741460488539388099704935471428749002554369188928387130721074208015059539951592e-1i
+.754828100640466864132756659676085992197219351614082009150354207294330125010148876015910691228655483666138440046239303094345123310112823510601511630646e-2-.151027633878108373319270764801363960643590707823256648392211897074380238784813701069698806654188392319558927116402256975277086577961822869964624573608e0i
-.489166567522925251005302139047641805466769687390727411296170965874084659979356893564902198969186098287920121602901069012764838194718685373060910919022e-1-.593966310618764012192146400890356553899833219959143823780896152681931379768454913831725015071035317206021832484640677460670156888103184150691346325880e-1i
-.990843978737675312179776460205774373048532594634289629816312886043664384227315815523469743077421228115190179384084713899410022506692599723862143187138e-2+.121626994493657473132542225530690203266991140831084037916233405024438909676691980433870382083700531024224511047618901431813221399616305012308049019258e0i
+.130261157831779940022264762486538648380877933254953704406940178120981962028711029312507753343486724649585728529919091227832658777398302289618566664807e0+.114306795545343258524100720559661579174776704092886917478626385672864852071055270373119798263270026762160403147037165495830753565732728079273406147076e0i
-.153436130116681073380162467392027024889381607299639399819338793320963061327354989229969452242332313800148795536112895251508246655241388983775153134633e0+.747422790423831681122561907465963961825871030464787905058959851834455222453597804922014639434587798524376154996294648905357082033600109140411457582705e-1i
+.462802379765982684398653260060006420131514160610405418532250599759093252988758940494632758245210741977840582322935728731522769369487469391664593707445e-1+.915871153212676194017062902561414720276594561957724494250657612740078867900729275692862105632606264379699647205896564083290207853287116611542099999689e-1i
-.934594754193772403485030180301636862055111616060502422729004715152806451348349581216365846756916832745614808628850705971547801752063740847632735133933e-3+.541862677985572251657249828488500974681342919652744084918220836730946612073374954909079593883338370564135726392910582658739290204765761194287888568221e-1i
+.226757163946538637715650752897318313671864647485367825762993512804792393011125281179530524094152359776893944889186685371526868949026306968810517991010e0-.173988023272712750471668012241108709285314090368316408088713617559215537543510458491009216187103494276136981822184653678793953103774268437423419295972e0i
-.122329684424163239607048567600326082772238133112835406162191221491291241666318226721250135265985614182182734084533338742659135500735078012917608913101e0+.132057255429469729325029702424676379209796262237892823668476531376183007512225218810516704644429234857442758306042405141797518864859067372312633129785e0i
+.516912896951273140582727956481860752388503704417150344379063756365411095163183748082962787014028468023954113173905165930038780037112923359297712130618e-1-.127599585939450569288672013983195062431903881405354932032965198999823829191022801915690281735755176716960815432485707944974951671657804751273020584572e0i
+.690253336678279732935177642003999468270276535276992364731551633905717354293442263666277087174763895668168631894267037900959931291051406890334789102290e-1-.117962117431399140518584946623407624877025853701049978133064281521626261887433679763935909069853452811228316744359933553827260350970345108078328470122e0i
-.553111948887032831836444213697470665432930329874571075171980510850741063037777129963103803386332323175469396889649610313441514216066182093486794293545e-1+.120274057174125340377335340163269684952407067214010796549517604725774022781308714684493397734737964849546818797345189245367454694885377834251996077587e0i
+.859491385761864490264700985575959168237659825882432065958081852145734096450954515223932591420393396921773659403201333299884461709233317633892418557780e-1+.483221829750471002430769885765655771802759160879723905870442813402937038087577084106493633701181380179544966251043079098392413508437051157774025386648e-2i
+.414629163279347818087495131365622684683023552056056931925095601840935172768561205793249427835837692033300997764357280013811432905999944033447792331741e-3-.198075630083185252330096871230838009445150101215844842958417764289456996321451047308488356180115133602495944645527847408666141386475053348360297247136e-1i
+.779807562802174572395097098981459879243330361314718911046912742185021357246078930643683324513445792293969120773126593739460882250778579820149486566252e-2-.256063128510068727276141849307923708667438721566272842954554651316771596681978590777924725555813199044733922370702647954447463300750673086033465829461e-1i
+.451752865379503044060378118391152004699562810185143947613504941153727325932871006566009208785172703477658690298454811035571137296987949690953405757631e-2-.555322102296293899782406484252945541568755605890892617815408934641717582784315260013469680282279463566933612316387973178815340125815780846931345469868e-1i
-.106923437224831706397535147071559477461280256173544763610445907816608570444015084483447939909329545289547977911048219032514372174115012849073474543820e0+.528355461241756625182072044313002776309460299676377886401635304794989566143181592275663041994965555357694439477452710135702906182381653120164375800197e-3i
-.233970019595772162274075608912261594409045431638535158381053453981888463954073749618748380624901730119260014829991206168240065162602740408303705881945e0-.276998186349019097578561359312043430218039217187952542410892949807801196655622725990992145470390264365015472596392558138885740479755998959384088342837e-1i
-.532250685823708261901875628376546719844499997631862594441264152879203834172945192316086849617012591890475694253279497345082095633030895171391947279168e-1+.185214233987591218465165000026380588987116765275249055888926934845401900758801608895932394568636156486184216496054419567953206432440842497887338683163e-1i
-.950072789216505609113228401894380347670770500380368264332611033611938369578752170840988437470308978180436624153979994465595164864020274220841514244705e-1+.622954315411451768000077800792954524795883726639561697505636032804766278270645830876417915232873577798947154111211948248389699431109499233565945315850e-1i
-.600803516744120559763629551403035122679581707996799227104224751197274667598733871686824682324395662370724147357940568306496966544242772235188777661687e-1-.468093398602463378059134508847690646308146885702943531604631924804877952483474494786687167128978720634616129150512208926863301666870175609123565354739e-1i
-.388404414132701219723533195387830332075409310648827313848540385845352275544174531048160287414902223580963884490450965046172565213418390468784837051080e-1-.497949910696890828641786930543258654668966669520170730419471331409911251861938185998328014282277443415671362466309066104337107646352239026107238502200e-1i
+.411733494726671176121399176349214865670357157192008536984119722061161721237463698881400505738406619668224926610421009565677487341166057929991722464148e-1-.106289651384204573314653722555992491635852483121062235418360796689758764288528444911921522253963097290647901303189208459576448991273245424274358562718e-1i
+.434160179180183213387748099010039223175221618813959969276082083017712582594360253191263112536222338408128795021381238593194259619194071323213197973353e-1-.631567614745378242860802190908826502184801865632718350656573424466433801484724770011628011910124431783569997216142949043072956281380460252024238453981e-1i
+.786778879740377336279957772977550945297399736861109150674259153286359363463852430181662485852846570682314326647141824917515819937628473538639489084535e-1+.263735369496182094879713303437215593694823700770035498546504879967320448899035787582820905028617542714143471537650494610808049202499870163595309361691e-1i
+.966783671032321208736864446582016383858745688546252458971191779615844155644651393776393618860054532543147592244327616684400773713579309036277323564224e-1+.416607289305205437957516466022561075565895392617169774593501254968487265606911245547205800418556071827125239142495799895682828420999772711483860090031e-2i
+.235607533071328581861304259226756655554068703266226226042124372671830168123817215912129854743596634730033844885293546250102293266021070876911685580221e-1+.495299148358940103698496353263746704976133831801972692223219047006947931405413314005282021156264976893634764051272743800895799400951864828125676254389e-1i
-.143992655007802930107742157364373827508848665768723018897124432503899936570004839904352693396491124249588751318159095547782601464359348440659248343468e0+.319835849424963138208439040416800474516832075568945510371008011426403357141126088244379986741985629414051872732071393281393428735560532974149707704503e-1i
+.909325576438401771762849411371177393755673199627157382180803347838786899783309321762468381656405921875352761365409808159214746210507307189540807311236e-2+.128884650414381828566021406861677548263547692018374278209609413204089683946782618229996073985639833077155088793740153492634916144359664707028684702494e0i
-.119338605113862224992342384812295748665888162613117844511924543156349286193039592288103338764602794259005997191019542611682003658032387008098689875966e0-.266477768885665902955166868825253018510496466758109518428837035040322560635148413397227115500806191372159826760393831603151527030557104366591772061996e-1i
-.835390831327072264647733187253809731713170870136902604080372001122298447662304507484877351445191801687827386764122630301871478721623430060863250440529e-1-.412217797314534732355154894887217417007102685896142316497863761568283260171311896298524122725504441942487399416609707336958254877968915953653935018600e-1i
+.455271835040248802970403661375837864331822098036240233361062739029374592686332045500974798998120709284122322696322762821011058534914063462007511316275e-1-.414457515414178505924360369608893333868334117118595412359952107250224946003431304950330103763128708106314407165981327739142130707587834600031217823223e-1i
+.117065337827701083282011164476126538097112766089702371437351639266602812563982971424853133351912869901315315084940385958428443130178325874069635070373e0+.991433215510001182462118882208240947853006052549391488844045258349126422268597811100422158970460637601686299248997973619630287038764031219234132168847e-1i
+.453303493572163126697094534811091817890671344783194763798909599672295050871726179785016840471275037071967637382971009376884125169719673155986328117079e-1+.139955773071666752992080163821552330398995208953846401672593339087629707780502556685519638497894728081126227614955831234594404376762236400986523776094e0i
+.186876799365919833020694690112431779702273437528469503880662749896267547465186180868294112621567957802975624591698540752638006898509558497158164637188e-1+.102483688832582084005073990423295715374269053697414215010853617117830897493509998500756076954283419826762319381586197617262990938570523460967599789693e0i
+.106035621743543583152686264870335122812379371182259723136892349456857202675481119907456542400534260190859802970873356074823709350857415789532766698959e0-.197030301273836907796507622736164834743592366929372382402234421487716964189699083819726796694401596255583442295242521537542891477994077644734877928604e0i
+.669115254614280833437367908403695137444946467023997680994963179908885843216994122789803548576259455649589574006222276638515197080053539623849412926504e-1-.367127820577122027667953044391610820783893504097945558889617612928966548230929765033870732004341815098237153234296601071812299475030519595471776717780e-1i
-.150156398620129752586912382023776464495072577900572304711306980110503176327639282922147525200269455488684867693278908885315084242694447233124478156463e0+.127646391242184156941837211328253865968980485363402686555678712010057580494961363788026961155233788690181690938486449956329582197483349057185202068700e-3i
+.371652133787623166507768255777507024287390530003077545811060502023401433046279994229348300773300034798692847132528677367649368181106176401586284641659e-2-.610563809921914979239850143013284924883984577531950184713450908979848107707960772768766140618225579410300162468004053538259122184157505381047941898096e-1i
+.271382044722817362254808833590775037782568903418303946685365815271987796520483450798085020053519416986704422530177760056583941617253939217129208881496e-1-.916531420971964090288193658421534135732054554812694973974876038128811790266294051760562407884894909902006513511113474012076619757180446727343578541641e-2i
+.978960480036705344978893694922915207028642050993733021244634082655130502156289383314147232175553948030157247971846948944258973415305992781341610420026e-1-.791959594462342814335147974448732878153553894742842548048052052726588510914050087029193129924738528314293388966050821098357145341640634527269649365354e-1i
+.126596911656716968648184967227725334647535557311076289913976677484503481994330860325577439951833065065938174990126156111621615614132719801480685892132e0-.203496953912485750626902283478604968476186844608111524930358668939475480478492071491074066316297462539934596764297455120579117080890519038258424680788e0i
+.217074541563031887452271974649890149960677654155269119141348792161087287816108136503187058309328986337222897851816570947063938336129006164660793620601e-1+.401068877136166960668612300695669970416730931129731079775878824730421016806837372296330749224490170323874099692363954627081448918452713202760235653446e-1i
-.372929860882155393964405275115563498983082646315572634959246930447734758108712060675354442166770912695426235748625241880850358313745076510918101669978e-1-.189170682872665207677950861108786591633457531160429586641858777175291065007473017714481104580764832759371169934534976115806252500660386871961598551228e-1i
+.743212682528734701573732798539098243884154852044011918613962136605916438660018731175587381502392731923616001954553859307623770010753748922853443218966e-1+.129992470445779819112185396933761092712186089281687539296741903108521744853038717316277896279361274746562921135633245140235253041972805152041752764052e0i
+.114560269370257557951567497533626501334159059690391931619887995786555637812110229735820013365936656531635619325900239336642991598119913955044986049978e0+.227575269595803243791537956609633971676896906918057184242235541870077960087807951016175557688600789678735508249401996281086518562701885872194163619965e-2i
+.211494802931596971672562288900377859385940064015286819789914986689271836049940671728375070302524336390335163713258890000175447695529535984677295766082e0+.100926964581913718116178515753905679961567794665845832174987815457534229881043815277975115842849861525457350833009540242229489214063150207615959511608e0i
-.315900271274985677941455432599996064295021821539169361969514743715526783504558561082368021999981758300115210748199085288251172711591285598274330274735e-1+.119764097498460297017061046460556247694575635436349552247419278432374112270558576826529733621541932509999714315480135545407766408224660768516369161580e0i
-.103814464605851591938028860521959013198008372982805557604052153243197166788494813947853234393383782877460502800767204032452737740898958229869142972638e0-.156657388492295281144959612671922992266130476361760064417067699822728050117879893878549986337569279222590319745284964930678012690717677433733978587249e0i
+.395495146960920798420920374050241969987566113127996707288118743109663020435440481223035730837410048026500876138377819209003908673765307121996036713100e-1-.901935219813886037661618460838897913059932781445695170274493367015800386102348479859073491916576007347176689589622222007106508201968844143666110013412e-1i
-.961522478743133453169528581827919901038302749572842389192821424404325234705691486022602058129659383261036396794872418346738250559130962881538648615243e-1+.423927544129162479058607928212157178026178762233111854472154175397139592842717453597394350772882059364838764751605278827967528797522170645739330876105e-1i
-.375183573770062740526483439145092258605473313024388124922313634025138547538462985728276996267353375698537186696072561347256255645076576563370607920824e-1+.101318187737880310340332181167940483817023245181372818405146360453721865340312462432834684669101401435062410316181929689354312066971950307654994498634e0i
-.612644110242062500991247521141340462085036196432451936312525415739110273490064877469461849040741505492708186281048265034984809169558074832994306010409e-1+.189566383287116891924797963185921676511785174169595260384854586005322421132869245576369906430641829443465376698643880822311781997138796413655097179192e0i
+.916587259438012624755809523849710185380415989567336889906077023394215016661901314773529076301474871070421384864739391239705275868076469384780768403920e-1+.782325910135446938066764432358724479905939159036306260672170719087327279043281432287861515720614160343788079708098348467389714986281142084574211931647e-1i
-.745568700764649257161350156884485004983063638083546704140244374249208757849057990663150052921334261801224258783403770413114669009562707342792577580769e-1-.110032503636664231144005466306047446412752374699867664990330631981723820537734019786267544590085299005438686042834333389627025220432200439577453238986e0i
-.119897215636383768131134636452574733093562790946886006166735518178995712568882793950069687008234698645850391157015947603111553697520909499690361808371e-1-.181456812927457485741367708879412035914696422546985358262998477127559787679865629918098099801823112194918015412501618536927356305552668968774631596934e0i
+.569000942877115090008081864424867727740318193694238067673102765386914062486025599243033435470343991658066303521232193792978526153750432902402027335433e-1+.462331646647590135717439127335862416683959599774489293976642503334142523012001476488597357225387636927527211198846632695884932579039674187565999091707e-1i
+.270128838865123897859350759993709209699754470630746962697465801917046983700094930816589948809954325692017248357239180944738184183566636358718485973177e-1+.976297613371642442740699361703636040132365004141074050917975388921089052687568683463783653979325806494722618547967297248228051323374579420512665002106e-1i


==> solutions/sicfiducial.60.c.150.txt <==
-.196976271914106343231207289004119543825450423457403708645484202440876442296489917277489676613811672499641502564516559392697610722700089054061413846459e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.132217055575616153741642483854713888371711785863203901410945416135309714870504043425915419744337845214438401380579053034541366338966637142284675867110e0-.743279801366612701314567588783696966648254236621847182855650957771146260648774639990970172757821278664576729984717130337521039277351201909206479756965e-1i
+.160051318081938089984270741777291151207287858443573762419780461450646057601403241999216556388525243320351512983852027429458603276165158007986312041510e0+.104571319218769492140302062083669090024110542643680141788598367808477667906407042123369972862017595418167503359795371320886978141725881427496225955078e0i
-.749293769144311217893610463182028404411982112152256963232313191785444241658244225450463967028680534153582847651520421288991795252509129234961273988539e-1-.991885696856159729003503665911361362306171931975814290918962980716400691866498648146614154239840637397805148197880152842931280532880957642917887605953e-1i
-.142921805956672589668874912199736262815242179822671718865027161776531200135397966750364308486557884292174389031728116215905778830000516016100849125602e-1-.673952329984103403377055334530078409512427762789959285247362667124741976186858026157422756958827908364205816045151586620893436408928609287627460192723e-1i
+.817234908199127762887939731827053378144009357797717124069949315647850821159686391811333360473704815785328983982494531367390853175548618534528676156839e-1+.522210938703343100072526398327294928144579741369905541796209503061561473481098281732646284853655593400292817968465953055033207315675751001573653477926e-1i
+.236475436489330850436713228204932790533177589604104879627227990138171727544186604073950348446182039280252268721800543269207235921026330373085418571824e-1+.394179455645642777112280186025620711438526952363471822812865909174468974169332471987743733467283994485786726644390734812043494623413134488239381840461e-1i
+.342587117603497249549486995669665582026522457366762153140193383071981598182618765439755686346145047850687742997122831297200924862658984911032560390195e-1-.189818601837167934989149595594263042309781482702635277205716153280752665979977935211193213872252712669426341074766616176812370436519661339270701228892e0i
-.132267012577331613287450834202411318131409451769329167493167864969130067898536268863870419512931307690520866184769884293826624254334183153343535717528e0+.184532843547895090081593895707413909949540115126328375218251854674265167446660299815614115272938065276556122080549292504206973817145552213867996256137e-1i
-.365817534020182351494737925108355132519565287672938154414393321122494336906009227419646074263406922047189800239972281812422363804109931298516925345732e-2+.270769783437584336176860351409498906657345604421933625393804113002077020980956536442068281061492750122842553917810881086319541838227476551793257581638e-1i
+.113469236740831391329609801388211288324929059790219874874374757362898522953318902631739298193508763243926373699690443032863576711910774318136380743506e0+.390784024166266858484422192561832323399840310237924720335845948654944187709062512882223306413601979484248086765816690498733945716202402491031277655129e-1i
+.249207392366345279439809298202769397060210409074804285964800873761526557806855417287968102250705364497954111670130340894990935378571959488089685981630e0+.214505366498410727460595497863669239515271907677264271501320841356536242758213713179443558710576179601492102434251577874960129451310326286761717240154e0i
+.134796995669032766637442048946315286279344343639776516598813092986142346469249993217023166375275523366334348614054984633737680251333570108074355916806e0-.279389447315791684308482526540934990777036828858791033394919920467218577874136905902793239617993511033551809074606044722608123391835563184483040798604e-1i
+.988139695337303797440601080269454438855403228029683392705138488559967559112909706161991012830755540169973725485799318579208101833870835477718765605465e-1-.433392183735263317557959651469847611811405785902372283195705775889333041342255757008009984483230063263469168526498071694752749996411850230094084300678e-1i
-.565329073153208667109352164130895510408978854324258249048711725651514294058875777282378699781216314553020711195707908056260358615737947974992644683729e-1-.117114743056107540538156266371220001508493260364677673904078531377274125423847699501256106917195649577659677971738894160222161421937543088405539358529e0i
-.376081605808804963720389705215353034363772847725264768576195947891089165713838012404374208587938478549690006440364758757231434326327773837689604669858e-1+.703966949429619910026371180421751365044250010456691881074541146509040596959368048777795345499065733247107310415970467001156045086409571460318802759734e-1i
+.108475169120038657193123330721149074054021726029891080159861850423863139670306237705550655864336486108479898896763704605044406936454347646396975687776e0+.303732713065670647155216017940019311656965487845819971650367435819230838303660982821503297741345376854672345608279846069589134406009947566101955973413e-1i
+.167008795576270970262152775705720770312314113640978979720525269984192181869634671407959849937831146070694533414656638017318321315550000753663114854512e0-.434955278979664033211532754167567013878812164023341606387095192867306530412989011291488094514991447773612850659300887402904720964406136471672847825889e-1i
+.116274615245995926788445495385063857816001161011963327724081012761463720691799973054167286704148912882165230832623423735031967909396240161104298598671e0-.158919722593520902240247929076736986148400551695888415345679988837771967436840566692138973635964086440661229818051093795007460156501153769386013963083e-2i
-.145139967699495805049302547638529826250437838682163831452178088714638930985084160718648519912997902787376903657481337734151536781988299831940360605965e0+.910766841704479461119794695250304309701692009133180857933369978715114149481851522560287093922796973477913401334324285964835594703991389440467163087300e-1i
-.111568645108199692111275889592069048720610573385797204394489209959069468432053810506325619580114102723082145038261548029967527760038319779128792766616e-1-.287617046713978752047199042515882768968242791097998093790632753825833614707329968380138338604481087058352326240779838893958904731912445142078580872859e-1i
+.681962677179049473399829926407107306350786614724805210858959368992967756843813425067608162705884956962349563549442799861183865918988477728081108373388e-1-.650912538041576117656433812048643428718214120970874296031903788220686047072166863729269840248058154326354002780502697986083211647846800638710662514971e-1i
+.236176205982701939720256430353327982968346796749368156115234481579451041996316686785222467263073625761879582531083433562099465829490209809085357544989e-1+.402038204327199056909433729352698548639378614188283612832903052922372339702589292365416330488450710638859278997501199186120854153680159444145391729910e-3i
+.638332347388002311293068059602715405525889843493663864792118082050755691886443920176844996110876724889742840630704272783818842575347979751414353429682e-1+.167403747751084867333917789718465613043797559882741770633193551657879851722303100603036219693653169981252817942642035054521378686805852384510372122254e-1i
-.506701540582133353805315000172219782657184299016697715839169775356785984436115200307380499231803009169234756694341309909290850776273646710099827896578e-2-.198755853107002556086577114983361814043212543691308349204308226992824586015716750963077288032379701870555815675494449933078576435731093475907824506134e0i
-.980166401318028612835374468468600133728336334685699145763264797221673266280633530578301441932097048749478146549473809306604792157093542283807970361431e-1-.213346791076399287441278246988720302170539402528242072115873934947592838936823715009985796895338720156895731019126574600503993076993519714293337691569e-1i
+.849067234742071797917981300350915906278590029592470297409456675601474354023761801730425362480534504988157491996528732832666789658491737785786646483029e-1+.634392720590971979587914194898951689304033653856688764087290069455560681122033953774420036941229982513492861486742229860309730094924050206815211593137e-1i
+.920592958812022722383522151745792151856741512162701358678288422310440687938342853798200104765472866033129970089510841656156139716073617888254040362657e-1+.103981550641007174138260031336671106531092578211714720518660638800810325205380212460454614669252505379746187984801963628823615371947720723941010625679e0i
+.339803069822251097156988893135640200329092692312996125191737810667844441036833154606429832159149779387011043166127047409948705361937232192044170864334e-1+.296360999456194362919312047803819179119868102957581252109162055061578282700399733908287711074241508267971741066689408109446804041367452657016148302204e-1i
-.502672765173000158866759746885545779745491514820661989482774881302141526629396921062904316696235714037267862764634716217442777703490910886834388353379e-1+.151563716281730112518244534416970947984921460354311385681417951752088448879146427351462331494778350175433295209435820681931404803330430353316710281008e0i
-.288682452189305030717488284092643674660512963526075840173410923623299352924241409453333233128193640133185752934094809104384324266262747832304780379325e-1-.102163833222535301321908211793586818514753201071799587317667702121051912084384845849392742638091066753472247743773791466825617289039389186212055087935e0i
-.726040144299653453615868854250377394889693231809343950091085655558659636201090768964262098638369329511724474769607094288947854036260990739028647577186e-1+.107351447265104044300484587724073717994420109202370829269278781972166505824532055158541848051025354694007027166993330111226717214474116452193769580808e0i
-.546716111906881130068749146656450065484716443061765861674402737743204659772299858892575158610498710860316745944237421361865194833370033810275334483625e-1+.612207615803263832344304110367802860977348543278360779239832663725832765314491876511078353009273560044323564419309867466611756988259059205647908193492e-1i
+.173787408798169649230540464162339983972160597365777039222149480861697523880739465475626141414634855603299460726013433924550783477743761644673811020698e-1+.116752251217074973312703887253101030145369286918104357587111618296028355752832816494934419472402983957477669409629241089782830349893028779998183489216e0i
-.104156269211617090894002373737627077740061668580020485904868555113879593612448581020850578416335078628984267263450177508581875382326714354782945583475e-1-.425204052252415503877219546161981533229592299248302449947951575069533440481100866739108549889334855523533749728807757238898270849478663801632908478897e-1i
-.587860364364928000108996977330669184949149954986545860808353048552338089670335966103711020290375242128127234030876031797619533683464002300567076313946e-1-.196654538775224088967226068856012555753451452013442379976327248452916190686502146859038442479218918262696839117527579331606091301795795786781382055927e-1i
+.129649042974479814625385848168438250556924133278235936318669285583823736394030566798299066402916508367125475268311727556742917523668512728955491907354e-1+.162652941177982668866150393489346884558443541291156956988080897536509768761874451635178653822877683965941403047119698970351299339447100274535831171308e-1i
-.112214940607642197062134475971829854280827681708812773498340023551954120019561780382161357360447832757399189655714585998870562618184524989911758767319e0-.649127560638450079962859477680235089341992093480327184811983039934823588891965704140298510751783831430032860575567205089940488717322330988980649064734e-1i
+.493747992499383409612330804614553324610135566499882402663033963609070248018968578623285608103707383817137983921610444515143495436670708716424826390322e-1-.298571504964632738281936021475437188966383407612138976057778197207928186191790702125806482534888356589710266322684625962016283768453840144531368995791e-1i
+.112458758219189011125473006159435826194376163398350612491915917933645673829676161772073707103755828972254225831575581678794056519951793746348444567969e0+.907119578169714980888877724864654786992442261803020835929199314102969633293199926291645248226391513866119988721072674658965267232416164103420937811317e-1i
-.202057310742891352275777542181888773296393466592674134139606550702274157498108604547002725983767186485754908411867656890107248934291136015615154912250e-1+.810320808905879801491202621216441191281535356963132621710007628139465722432104299660800733604800204202640042839774781361322061253360384318569144618490e-1i
-.143305494471975043409969006162061775876249146796477597379052389803446331672639537415986039161951116093195780059118133616815525412834643104519103877386e0+.914983977988391964367807956650285565774499642671905421725403547003267339016361011338043875944127370444584158555191031762009673107705787774584607451438e-2i
+.133286162176086928332110935298360017584300860909976249493858569396762374987148077442392516506723511784609129504564673244566949159255213076898981282290e-1-.916706193729277349503362278223480569773827961111368342798617989953595108137757420411014736648136401375498903677994168229416370923812906482938875657039e-1i
-.256091319725098527876712894525262279240088170638920304675333578549370722163538352011163525925796001631886304347600943066151296319869123373442176075262e-2+.133288674522497064177486330217228992065691752862422907425848630098761820950029348778641986184052686230619450882719280818267108147727574649000456127387e0i
+.923419118467367173430002789433500915144399692119284966387565912128820034654149343494007227839497482604123018670662373154590641213714079195872187352121e-1+.118605287077431280765416493626918898543262180413252400216702218578638783575931628899803906900928182902875131535695165830869730006791242335521566446677e0i
-.454643650234671184243658388872706393936838359606783458206900161290260061317042213846285246937788204683219469615838829182983956482371408400886833199943e-2+.128131200023823534468249881963584547983273710261185899455951460341686374167117860031293622756079915281307171956480086024358289037627285893468383950640e0i
+.218579959921830571081875551762802453866772198870020062392265455396425635662566788752030242368998309316914307100774976560772716670044031590386131150577e0-.317299606469823321287732305744221310544191551244394153726880116663013508024936259862059850805097550491324067215249680987462873342090427674695711166351e-2i
+.111802553890146380914813840081746150610380237684817555467336417603391272180780335424894299495230576889096891603500949344330318698620884736552438776525e0+.631059462357735414780830524315126256723738550929918953096288932722167708370036687875959489955093168338531117804197823092037658417614939035959238767855e-1i
-.731473175248950167137948891749785694933467681563552629489943091070405433550589311931791053182452575281355301938379912150366754223435522147147423394246e-1+.181935222442840191674115422957019669684901893639158083789384589613011233993679157260225163149957206585413244699711953113120020496944846074798186527583e0i
+.601965802878870669670413570452357164397181031188829525402867650963272106232619031351760781166561151125307771413687008607026286784194707620976769734308e-1-.430917957029110264333414191068541488852670371374694332775495649155107321041552610699238077147590359511110365704892165214955626501405269849717459336588e-2i
-.447220432691850332256023143259861592300835252897714175046924009050660923949394330393337639950242078190677910536270142323517172832432003667530092774071e-1-.146487849518782877316578101716317082244664559229405158364129564959328140503302735495813299403886556866411558318087800868563356759232378179327395152498e0i
+.145308327208281876807589159461744726721348541900348389622346130188077283346682548527727970597304983264961212328529746892173622075072537532970724893876e0-.612256071269143533152525962788151789014385125131986273488827244413560099355457677409288290549842835596279904717385193032699379726220692345134170558376e-1i
+.469249219832300092576767717979215221603065607373467090758984354382011324285505343565335262993188638623845496416461454286749295984219531306270650736247e-1-.869927328110622627758102372668325288412299781065170705971972136013328695572290929755329148459794720739182199278469145106887473816031837285301555927518e-1i
+.322821637388933701145640317853912001791652675128384238193455031664439865888871740969093022373917136445544918769385412343904565257041904066219717969547e-1+.151884505203740165030321817609475749881079174930458674710618552585077686569475542040860586420353810617489942655175913954996509654488517536505093495921e0i
+.142425116099319116394090545018192997827759036819132374558775287665293105721242104266631046187684136715519047807437872512124158753489227991634703816070e-1+.417888407691135173086466221075839146062776725542506633886025000419120928719195246371102891713761628427054321955760352223921751719458127556684879466104e-1i
+.653854584061798504786520514270963857329177989884053443077358995474333843382673722598679328310687652715521572133160055382104518555146089446561734084701e-1-.207241268856831553810882078476045712595925840611127964136540993395671363637306912002182072066151950931012142732873010311180712465572324233630824218531e-1i
+.701942825188373059114710861592160016625318937831055155605040523695501567450712791983238639014673487277870997166927595768983307042536706173373599326242e-1-.112990733368297995356974804655232503844432253568601233456497350378458845977970734713279225785379973038588346496957077578171920892179590402704672258888e0i
+.140837229730554362598157624218773709541175917393179059708351700123724187154129905685376976202464418705598539121707713940362866192127692144699796666177e-1-.804891427115955066584933445239030039596427173777702375021591475136255093709501688910142698282233341038993994799368294331218316680791458845147013973939e-1i
+.624551946572600400261333194910378555246130601046894586675473788282166198758988213272146127478292690018896304479669389444726641546151418131431407546276e-1+.175082774597310607105887317271344125655390498687097940277140616392257768812358858294049683692626759332294194198722610287806577774658991039084654504356e-1i
-.986576008918277840218104220436869440925670575054745487845587770702393256982568696025960647313573057170508247022198898244629437068720897245648636558110e-4-.131432826765079308610238189595848428163922031560278628530019196227576830584886140658636387131001517928403445161968621653516318873731217805840425594503e0i


==> solutions/sicfiducial.60.d.150.txt <==
+.104104132668804416912229843549057286703165560548596531833627036278821060780913178324307881423808011244782860475083915188807312753401302956458755256955e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.727250418028599733077318339159746756613390339106259156890259158600335504411402096255285426215084471005161867130269537607742768681144691519387054856842e-1+.513086345348218699052277867470690348803470029020546868619413389632508619852433579707903439615672906764580689779466628340683843113457504821634674417536e-1i
-.120783470958063473084586433200802687056924947324686196724204031590242993280353543035740453260417926901333258515363382679874645657414808795060538467426e0+.800376799206420994701827659756205395547426481812521923663905747017445975694427063987836352819061344491885120894733722098800540343651380060787954177686e-1i
-.878391827569917944170295883601139286686852317224012779293524578028558523803804255989084306186854204585312438691886580719776950598902333758546224541007e-1-.805862253050572766460665214182154167306997651930560791525033835778913678494107449928869457621413257782213136117504377553122178123968525060708013760018e-1i
+.105221640980910872406133424456619912598983175592138396190153963628059634770103220454107382779518666402229947908969441442510461132760078416976988587030e0-.107680792250102304122524026618297488421051549471827318355233540214795206994743819996544683318639952242325951297778381982609113018348133068297832232406e0i
-.758600867496171798363943350301658721839056982368835914755188933038392688329752480140356929867701328285530183025575155392845129259254271773300121217400e-1-.478162393317262340129481900016651909991650652818789669015346769783962439356740692151356742873149333071035779494329880802082128374774961233915716432486e-1i
+.110841173178471252969240270385464967140708749321524527256687635373896607867162327088995070516399373747929076888451759845277753658876816328488268781879e0-.532551175504799735944653605767130709539460781683459456729526251575675186633357276854813132677977970882765621203205402850194323568296758194934783964047e-1i
+.250563995112499307150701616606569026865691168420232776191639822812158404142213112567683065672953300742386962990455541038221212430889564786976544708531e-1+.152657464038256104136300553704411663449911836332238568749816490184177586569948771171731054865440935746286401836083259022845103124638346358969030565760e0i
+.145298392637796577013914494415214966160737184106315176862751452069452446430828289145986263542263091374544442011173072471000540028391336054366719789698e0-.123883339140193165138863921844486006986028233799418185851306173737362224900157881122186709757329237498370715627671209543531464024250814009046400464693e0i
+.466536953826803570803924795353827240967559940518520446627818274384997608104799683962203931653900118872561660369008535101186844639681409166902614528928e-1-.199219380270953086002001830594583852437521816898420521124528740600844721378053337280649604438099942859865323449148253301110860123345974543601019262766e-1i
-.108061436553572121920913840763311341829315839817855260585818110223996398461797759602041370005077556296359315719752791974823302477598591835552674705208e0-.171655392098221954262462767354971644394937232424790057117119099504811963609673602305765623855995884160350988199340477148992803642063618666630114774673e0i
-.560649534573744770533233473306296438483404116430653720120718555167159574762840813842142493693274531146163624374981157836124778773193336085978714884363e-2+.765564546131249133093604743511993741700471814621605066600069458336698821319971538906482941640240732513691682118090510872109628474213482776510686110105e-1i
-.831071427851640624815774361772450665870394113813763075824580460446399772599269164734674194194673646230930704378313187514847895792449325353004973086986e-1+.661350041481009416501529920593338496393910943046139899149939165313020068074721600795094289458213941844541693862204556865198561992280451590655283460517e-1i
+.669443945633507861318675699212989826564774522566076332094708507506272144771372241067364857093270778003796833485252104701764635861509312306993300813654e-1+.835962089196133375794683426433508861639096182262435706339131839588676244444427893349941139101041137949707498029727646407981650738281672127777572879991e-1i
+.987324465668744238495686982221845945812915006126930126134275279664416623036275214042065726154908581950424752401060105714507621741687790220570302354385e-1+.123589715645921184339742178290411242353172218661301563685504984609218633797904109693254054883429950154523163024461251160609027698011056611814484499124e0i
-.514267427646818236035019334833561805823088603389727870255896481764710829640851177333320725978181413376375193737794955817298026532530493451129597408057e-1-.818565341837005944691076185371299641545675970671573120124808318920294215079591801945997346529376930261983068390996924596692209165490344200798978414837e-1i
-.369176352656123091079704790581271448136025984438024311759553218083913674903460751266540307790849681242489794819411339459982380693667226385347181064262e-1+.776177502262712043145025818577820986376203868944658840615260064851295566300295390720540539532500106818704335478175405058252694452443112426740997164459e-1i
-.830988613658519751475347932995193113216903862880722319747446852560651280182241361484179054324825856487655733671769172605759326870525654247843684930728e-1-.957540088825447159505174627528988421413487991091403932093609027963975862215668101858696870709330853812847602724868774582842558659606246210178251976197e-1i
+.799459839873312881819914057678428785520057318462125489382873474207725099957228049182396881352678021686589292379284354761341757112096169426282941648313e-1+.395537480456851326520937266130859320795473508526207329145854174965505779666309242469571244857978285053360117802912377883610819438538420969813405077926e-1i
-.650276225525326017541296057094586712305730066879521958171095819331387396419339481479818267455429922483655822154707623372553880212925801611913198527917e-1+.657180842985267155492553275106435386498811700450312537452667177407608768238524652688974959860782257588494787257173775973849757466657055966432140224118e-1i
-.137072284848199244023559740861565361453426719115958166622622446544885624463584298625466222008291557996428428700027203547245076557913296725095085385965e0-.644559681058981194276192281398656368192895564906446780847411386079386884654437629410967136117747262709816877772357368779466216686594254445845596788180e-1i
+.142493894313462177352102209142138294607754117555452201592421675824254097693982912936320028316608324243120359740515379000777508810150233005294904913226e0+.340279270285486751777977716990070366493531420767574626610639256567282974409499147420462012615892426423176058883793505646293493505269345657664840241999e-1i
-.619281980842662614715972744766030795713024966168249604647781484135482113379073067589006898217097082157055035517536423970428275632905013575675118701592e-1-.133865566876088795586706752212685911084901942590532168659791778800013559208529092198397156441517611990265402363219347463593511006134641776144902728399e-1i
+.244753091717516265510235281089087139945801528164539831532887084165749418077264104457003324284303242909915441354023904511562414479250231378731571958314e-1-.359895561253803186021220111914826171007428929056970325522458507773084315339396453101050998461611525189114651390564110371455035127942789376927703753527e-1i
-.526397220417322308648974351460500648101848340225168194818857539412007966815711279739927732697606387123092199333915472816140614525013184051792070608909e-1-.146575914537343041861932146136765420746554018196413299181320900454436309820489171626393786215977251306569222082819462904941152410061158033301390501176e0i
-.998934434583142305310355789826635829139399230762857263367911334664871383335010921813399811087221718656765383506043559033070413543849212615619050921736e-2-.122651454506729373780332993336637718905527625207674117732465297288694769567382338656043164571181374627703046252495620537341051205852514261944919969077e-1i
+.663311657738517865413401755971236247589798174560764055339430189376047073966633709609395980977803256836186615260248309197375468842564983246328659747951e-1+.173136769972738188334061408188300557070604563402403140488373419031784178713633806723136761895620204257815980879383605325114090440040309903622857450218e0i
-.149436182473370574095629515709236078795869564692045204204797978051113734577167842614959813618908761512444529604084675819564582137606519547890823458947e0-.841175279814486010299766807777069947230286515760185611767263817205560718890280616057237680561113438474829867483074363662140324597379054806192576686032e-1i
-.127123528919829152418997952820619465714444186132442956071573290646532879405094504193194412733694819544637053985951330315239602745161661431549051597852e-1+.172310808678774265710976079628368857452793824207687566879442595291293822635687398783282109743634993321971382639996875412574201375292811549546843966742e-1i
-.542361933350882232401436450535333648388275539201726166171741212072488674693026095281181777839926557468258676539355220476291662621291562540069001731942e-1-.245165327536249594915403135620357253141193690013708231207718859430796924680721420883630419617757079503959100861923682526078874101399273142504260596268e-2i
+.170325776869212336608518692508316315977975826164902799808529105688983554009299323540083556052451659168035342410205183147298578747693074972899670147665e0-.849586086398842123769853361064884911192097381519288219770624738383613647048089359988232233197199242226580493726015601536718259183147147505644079254013e-2i
-.430812733827453831859607574026517518381870199107069020762576446077647001460488972387920470522357343654668664052552586163801702108405994279095011795203e-1-.130310809820094914283265458436885009627280766280138058021674157065077245017634927383237408533292355845167954039153355545293694685931786785053082332208e0i
+.173287510160437375793388598644921240735864018699845986297137402527392355042766773827955734403306698763578039405965623177940253769694743041586014063346e0+.123053392793497340561911042175714522471864586603913429265056871568596428886697014233503588127872793687273623475195764518402967427142765106049800733126e0i
+.856645978194038279092758301153213787060503422904356859558798185115782446190943890813169851274032499295606995583057968933828154607250173101571872349005e-1-.829462104993245859848679395259826157655082916456277497367698348884832241890440253138489575768764055422589002573432884270550604262087556463173135746674e-1i
-.962891884581553142118985015619654149999379777476332270802302534523001518058049059717915754899229082881918291800895643147117144621632589627054277277308e-1+.735723165762160421204405413131294272900408617012872278462155196297189052928317256104939384610047782976227090463799712207716923134106171121820496622412e-1i
-.160696744503265845972519190119253429044870240927778860434251639147400741243048272762120820885113583871128412690888887243915047338273555293872335246551e0-.186485040345622940714398694369872377637881860933630449206485628992263475168169840011176890368190172963099192274166065561947786867745642114999449718387e0i
+.196034732006114738246354666221891244197810073516650860939456147682328176957452671296887180488018934801401634543710438127543798870802240691131325049609e0-.196023640956045857340956854928978815340982494917015158850843863727839117313831504580084937918069675587172387392036266584497079624704221161245460940167e0i
-.622356253590503143287669474769439836380998454879291644769336379896963569648671539808424751776916182306354885253264312111758720389014005536061914428534e-1-.299003034991824940569043083592278961936786939294651016289580368046119578981963416165419095705187872262666762941550530774809976868733428395784062897740e-1i
+.178280816794772520091257350258407523687953354265157869838432701702539362942914395090506515631786761748793044781966386667606704524351067330521273418859e-1+.427318628250778080046539714385680330081874945626724259761909980037938465764978383878124973782469626153601568289380855111790696757401029746688694443625e-1i
+.241876758989688789851347239979110539892425599067604383917819347434939899031556655957059243335170587465627415505722688658563036809955128429446304326038e-1+.370497106783927104187840882009587375284532293235879608844546020107005751278033079205075679922649326791273724733634718873031614821871322143677426467078e-1i
-.487676723186676144630284702812654016888535607133072930189574946105664082731898896078586115922391659621327676865642888028635247402376468873108354770242e-1-.857883503278139805505523646700465361362146925644181663254732825044492808460639596586010240124761810893442948497081769874930821941528394604798167004400e-1i
-.536974197668194860417180472782652515954542365647881687268968724834295836062819308249810640816386074388624746195376311345102503638766961594515343542723e-1+.279022062830575981761825164393276014207579383520850414271265047735379563466689546205631452189486552801576201237972091776309214297736780324103738124245e-1i
-.175505571577450586492275960495366122148920499493959339038628294420250478687241346830320684223638159326352730797522319704193907984654102089547774366810e-1+.245438429032137936230363448926184369384038225093063248339746671866325823436960302404653132521384115641590292709942885548511807874051760569465929993096e-1i
-.246759080879952887772554898483046052850187361587450710169818413675057827131284135065149659754433577626019372506780958768968131748045310111129850328650e-1+.240570336990534308066688085776842931012100415201543588140745869603046664212075177334131094916554944454149369130200659443022854165987570590603788660260e0i
+.429119645095725485899200604386020574186986136824852009983977691798717297634117394402983479001599361033797781806113012784760632042944537510105733962210e-1-.400416469747378041799542141428382013358670348986305786897481437693491441565920736571234164249233736405106631795627345696133387926457133492195417557453e-1i
-.179323599528300900186160142041134164279242352686270525866696942076540317808515421252498869834096137425093805752407343071815812474056441580622731255073e0-.812463644102340589223328179019327560090837549391840934465638233233260565434560424876021608630297700053940399577091265345285560675398604261581549432444e-1i
-.226153143183825115974788095117079294735515906823783944985678425852033256740054613743971635307028824616119312499503125999702190090888470971281451088546e-1+.451386497526072789714098013086827238499367552133628868894072229030223078167325648343448472585531243873546721577868670009878534927208540423794887896433e-1i
-.112844740147517342381727280850736689967892438889452566092422003915110564884057299480716620530221308115518252012669977551788492188696131297067201909883e0+.100438847972183236212741163977926056190397510231314508114731546698195202316182829915531661063148832213437482989685638143749365449829000246956971058026e0i
-.132503644768341384219651117902387165424063150510904684111278331993813908294210676141346561138363196499460803122525637766996470215704545766666239074007e0+.588524126275668071051350385700058371097721536570203920885479016055283877974299353939631519611476498540617191763724411267174835969940201066989961275782e-1i
+.439038786497919543965779480818476090859909092555212835168700768468178027985797191558227396304459139776855422499114563557497172858374583800255895249215e-1+.479716917542205477221407161953471820231417301595499595708852165254916283715194793228820104177922161467518168399954572770835005530849385411936121078037e-1i
+.104987518840102607298140163962691846240770984440834696289998963823658141293736306016680247834793110838595115112353096239357300782109921395315848520526e0+.173294363680599519907949583819932886546140768792895146953687300457930187104238663168488039610977610737025998533978088198151248912184394068947179011856e0i
+.115467929740498734751458179235913995347364204238842402795580620469411579782202421908031861263520404666633016929685748112108230975746653592063365345557e0-.375950948604484973215859629754543210647092612949096416341341995599239178716891007692540015678116791781227005246162400347404810233086937197740005640496e-1i
+.183905624578949952669796959586758957634017194253670129503478041120620114111448820187642157328236272124105391126567612428807233760121149443967513430468e-1-.160757574121305870905600016895518309300766573433681106671386024889726775050346525085652465668587023665731389833454848328913035025481204586149575480977e-1i
-.159014180605178485416407128079145038551450910757647294511196948987789021932714108195013534492092080101435869898931366345317894227336968693122889566254e-1-.134223190807869203972969018315317299472842037332867911456869451440803835714723791325808752641988588059497075378850544511043512609211898758504469885176e0i
+.488278467506425213091945417525238648585076183481745114527298022060486565049087310061932425407846260460914174669577158761950494854692397607843605899490e-1-.205552083220330497528314633344382097065503087429448511991497491607381906106580738558359682340403028003372321641237949090416212813582899102554925158112e-1i
-.522254808823722441523155329452475457953739138704777149514769814759810589044989139078595008848156527674147839326577922679101499966642713484261008024787e-1-.170616888266871116529921535551042588054140866805996203380853526246723611494071394026403604427962496260238851124985423661118539832819442166532385115383e-1i
+.165655048568766173075615937456850963956134839399580068403455973332504583774201831810079251970841915553678393071622613271314056981851756107473942116300e0-.430098635138672590722264772253676241376518422807717788448432649108040970065057452812992655231039673771251132731073626073398271165041519714913921301331e-1i
-.524706988568022135149484904131524190013575764092400687470420000477502662028737529476613468724953891453141937516675078148087572179461578502035356760945e-1+.621659249065244720804282176713543723038330178871449527918812064979255577493473078493363943253275050789223798712859645117673461810452721785322553258172e-1i
-.173196549058523661490722021654136641918216604452809017912861630502809047726088356863201269958775687241040885405640732850569087277253842525467621727064e-1+.100911135428726940595699166095115063032427885675261630848311341736105031971342951501783038921203716911466770243138907692420843450884742583033911384870e0i
+.744780367589919903810717949133273698509489674896808003821855060171312238704070315662696046165511298821985234040059428543709530827604665191763640173576e-2+.311768878760130192877060083853724013973853279104516334136776085497893358455441745759405838549534934287928435624086369811842455321753272659176803625440e-1i


==> solutions/sicfiducial.61.a.150.txt <==
+.156760714928546714006365547268339477488274422825159081369725889784131010541763928299287215150876017053552721615480527009239737040514893751701821492838e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.175123091376401732779532031651105842309983581486071170859501853181492321575634359772748728326002485089815326874484135271831753490706166652958569977955e-1+.215461795126231571223752261526175866006240473866779001231447595089606587491660513626867354280142625004877616807815125526556870799077975766763068245790e0i
+.506146852479365549843682770559010020059000925442012075889347122938015668848222340503242345572199412678075159737471332696198051450807055041355220792448e-1+.750686354115893615795955140275515135947778813417747665390947620055448618834989957088832490552906728556942128066453357329175077224544307952877155628938e-4i
-.526600170693962717277435122471477733522748640587207943965788235975262794652740791394155861408404991508123176584532446819352548781914068762323389466643e-1+.555692418216037807888885641391626967489956711384341790259618033244677323190629492168509834503448832748975352934887962556141046345965502670954274321477e-1i
-.761668104268745286026499871967971914080590570633065258005135963913774231298815242056366368285747665351734333297688170189690772882037319782852889958099e-1-.910591677366984035062367890887491379835403947177362920380670072168131373608355674684870022388338909366438390308725486975558062238002668173459684156242e-1i
+.121210010200763157387501882705671036475409078368688990354255812373648783184551975224937981451295569263470051320641322987590945176813571340097804681373e-1-.110814836924215852978597312559703398859952320379555399351948226886431081524170752130802101045498188108750283765332993413064537975173894795796477157669e0i
+.167846254257099770991079002040308810078488202784444271718896290938263431115585933520477630984400523562075157923363081765622743264713141710054238374240e0+.105827071094483307318143617972651144796396370043193421781629822665213313649710648791144416287590268385221117228177436705019450282653525179293212820681e0i
-.195321126543854074313920864981062396282313956250975457811695643671455809887616537787243136234353704174458002196458265314155670272245529037150719877765e0+.646426207269843586078032075547716890310895430515940883852800136648681808951070408052957391784231216283857584513387663453983526948459794342757776168123e-2i
+.869176314551224687959612306599186357356389620670426989806473143862571344009876418997461706125668841196762843101190404587346653151254079454203195044932e-1+.167294392597698907421166144202874153933107381232701009508458041657249935897805965893985496263921914004360930856704105990807308419711079119125617238337e0i
-.493758534332677216804805265751241114275105958221720813347527038070514817947811959038494629730013736409539068122297129936908394371750313873741150216258e-1+.892531766532898845101717449209453653509362911099028908143075443695113993424369580125860795240905660335215427717905669904808953129299826976315021894180e-1i
+.791671999875790803985563823838078152265761358271928235782884135743644162230771171565453782733696326782095050174974007074230238055300752400057694508700e-1-.699220839895492635552924421666781790782509237875159888794648122361519262585691077795980220239642673600660938649814418807529640860121569924687398836595e-1i
-.381181697393206297400296880012579919001890771215276157000866602649235227779078353718195066367092383942575249149848287603775356959382065511418873648789e-1+.582041270617681769296802492748698262864578812903220991603723502851755435696500595416207420445045290754024184682779906549627413245893236632335180159427e-1i
-.376305515891410090567215020378859174163522293420291835911247640964373555905348528974852153388048422611822950316859062412562780730120424897509390197423e-1-.477795765781525541434246455035186400476712582801831224264396422538395720883303403067165171761523712110070914189450592626037142512202771498490411589987e-1i
-.642076692070550067321996709373485845843790915147895275298962395785193517071433811203063552712396441215011071438469647753284707254978073645090854231647e-1+.303189901093170240516230379007623055837413583439614205005636233354861881490837664045615225996862743092369347706457092355162118284646879958375315105947e-1i
-.862477883274779686425621899900800141860363966038305152792323688313629948163961698227041524749964496621384148416275051855295838425715912910716318545775e-1-.492736835083856398243613571296486807857707319841910720162584872720739375247896565025914144012883594079284466908695787273284485501624553194301513141669e-1i
+.795310098946510242913463867693015682330149736658397182570199616315485671794574972804568542555408786752616551687291173143430413811843279444409631343806e-1+.176211789420538642421802628359084707024664336540199148823282947662215949626436990704018595806731986300104103805626179719252169185449209535286142140460e-1i
+.293040743536161700900840459029477390251436407047644683802261229936749567437440593792791893926292723912011419907342595354099097047014076609490365611870e-1+.125732552389225446115884301086293265077290074023394192590359182557175318213077171669179511974121306329533323419893667545747383142567744523987108213673e-1i
+.857369704039823881371859355978876706428853411044813676617871260170908912466723927689335927323116190774400969893998575630270564097290752313800278587063e-2-.716996437421631957023145060016427782718746740207879622832088194409029540995438189847731495363949571049238047145363483441787890274402070695806221037272e-1i
+.469340655418987599319329498832353317982627250082386388032875605427517209488072702970621315902936104259813439308764231608407815905996843306073834443999e-1-.149129147474988044882631202300066574784540505656558990868670102025976747251239104043983385074338474930916526272907103230419399080084123782640336085063e-1i
+.521267947825467750570354127567898023614022407494964310382917541917085533733287810744154894854385192518577376386526024838184368620083401772292734416073e-1-.527202259960228760745953890865710104646216156782463949946153465548499530328537152396368733252205756024791607417396524800691819744328430725800834953938e-1i
-.927638454072708018551282703082166281071272266566162659487142927938489066500534623429222796658735759090912582458618599939443248315716211161412569656970e-1-.268363791369356911122504826193917507943962311962550868548011292256756804755036805583541710600830708845512295126602698381276251580193386357449315660434e-1i
+.104179616220340030402267838103719216789448335607054583617541692953322866496121349804298457408078625938474142389730107782865819568807945402234190101335e-1-.112351039167194745378671799950683830112786245203614758733185393816910148746002656162816105813131826947959895506791667111122493321213037157025130496717e0i
-.127618292821940833493512604696608828534450374980246947785894626100544336116262364372266749806685031374323178767519714474266888846804237396397033918793e-1-.595148256836343925214111358913579379077932440950591308800599330782362741885525417567176510773122936271544038242521346566802431429765653172089126549225e-1i
+.162906855493467227665609355590282349199123178100860817456626938880122765261728893055170445079093640275740250041412110937592542476212710922842523170823e-1+.214945623625814907250256655777731834913079160064943956879937666105313835998238773780677859572149964787670894529420019481634740763804939382230805191160e0i
-.481468971711883274714521594369515467212146782350264005016815682484843991406659999712525084505578838837524546120001254192085369521840112873771892882764e-1-.140215924118240344802556998700220234663821396778273682358994109519339019344287831489466799843157178321510594758113529194540131059859999762847467916096e0i
+.215495898345042825661876845683554897268614176200513192578463068272907442226872431234922741347858241535168171511703861705709818719663278431512203353284e-1-.637002741080419237993713696111429606759224752586446187870119769756095187678130920484450778616397194323791780652943632450639189636892436275502579025081e-1i
-.753731378473891284218377463028212150514934958415504220009263121180311372704286883635415732943068142177315449606565066510717005161120230503005764478491e-2-.676060814274934260166078596675904247431628803477899354394420129507963468008479511663611566378652881008199776203640238031971381943147904580452957796103e-1i
+.169338728975407472315011809368198941899659003244748206308491832581444294058208617861748165284797846921779507122319984570329032417195081931565973724147e-2-.693205919434080870379420989582704818163431522422535102643880178096811589824091181141304405559510252881971575265278249231773821735446985713330654146780e-1i
-.169412016383504938584632703726913613463320643036620499013107690202701365649641534829154665863277701077900204716706047743117677305218168033143844195653e0-.523762621060698857917688286106137150479910413600606670258465542549708333507668093673145677222455933788400730681770358141064894426575244004098448600055e-1i
+.127021861500328801018352624116639811815629777138299688742536338948002483488489131725925164169888852903630439719494735367376211719498896658297154784281e0-.690991230669224184516427245822567237443524197411053377100532931661087492586708810413703636487507447149899643639627672113272531526510678376206037667099e-1i
-.108240310949314266313782070109872620329065133690516195298877897031082279149378460098022986705520176658079661568012433512280519456908984514151721912836e-1-.985264806124134103996338363325992635521225792815812732293783833936914981336727113607562348019675809418021792907905546186120925817211855178596086506578e-1i
+.176423674309276493230365307632027091476483342633048423124614727795775457660444332087201358336740955089660345305407846940780659010190017075060482453379e-1-.447287470289262072265542126729975666372748469477161765179875126464089140986508503884135071410474726486562039320390076088518269745369280701701638834928e-1i
+.209574146858267670135787760328920958464712205268708202829036386507193477378739112364903931441023742814313489262671352561422728289084358645539311732677e0+.115400579930882534870238792399121091476535435437359685926144699466882992698360387472488610322036736426325625632112244935004123269827831004262940435273e-1i
+.816843606568040018596013918337324391616722502389197772751028881944888938884833041206172293599545443876495243579653888289677990689248516127731186214982e-2+.272107864432854729914588778109465549194312298343538844509201819249365221145961009239455183142501956840241060419678174754949027653429903857611996118123e-1i
+.537573219492501015803084029023344275957811806825222353814277805213893599874463890853588679934182788819990368018300366266029185123856823917340917127163e-1-.200196569034935157364760254383781927311003509716806578138552839397740520664765026764580580829781940774794715008154963819286445332064952342001853613232e-1i
-.128443060442044659129710996774321095171691202218112303333323407008083678087904804020431136952423902909676502644558470538161938370197943224279753493284e0-.194979688759533125427508349323314673531379655032253133233880823731979783402152965097222475148973595343983593846595979636933775498503000503105705132858e0i
+.141648068143666910514676385800974361176377938200409219535366138323575986708190682041314706111773456586854738323593940664693615667045589905445847076732e0-.103699645403072035191032266778702828705079611890226421545025061251882801962606750340887951357594096549088316630565052340853339807019028322246942426495e-1i
+.251870172619995984625555546886132082588216514332676393389095149336978589890804215852773105505834840446402941636404384632262122706072950752772205389471e-2+.894080095816703760547866549117673880800589506552710203704416466353143373280680593917153599423882640078905244264944177868369444855765169473619654411623e-1i
-.138983203009245952074094062385473675709125044258921441987350213209778449793804543745664650170507886763212767724545581430679331541086462449662333787216e0+.131286880347943758567854353140320253077386083567066743483930200626549266342703178024873454105435917541621360340687686872399237982167081917667732993756e0i
-.196904379528844508281640497635571174304669847476850469010131945395612106139112876342280526164443508384565374241704999132565884752861211166680601160708e0+.353918288403792502151718520452880620214428356424209247670119865785142441072403450805222028676559425734447062421200631189791407674589439923335064280019e-1i
-.854111935304305895190737541738180516710255912378356191782552711356597240345049035206244393481923043091998999875283753809042980529439235150313997402417e-1+.138896923887572238491839347762198529771487428388717695160856389648085902349733573616133101854699654088697371354474010676838576731123605664449047367302e-1i
-.296128522911223279546291484161758139235827457988037572414691297591557742753381147298259519814053898998300140843161297677820505034739684338331665245123e-1+.372563812279044951345555016212631206773171179723796555244941835747193238375859442739991438591969692644992973655831273084040763278879858282207633770643e-1i
+.164044709611460453018981321237789887789453109861365857704643116959753818041071186160633678718030756330746570934319533805338033901643305900797118064308e-1+.111336804408545744547139449298408031384382298883859740342098389273491831138409962642485587501215627052919301880693458754998641395388564926237481996783e0i
-.153507338986576772991129137941398457366801074407034736074498813723737561743098729767409132768216070911565184720024313423843251312608168271915610428286e0-.124302434917447307405382814999153823313565244032331678180306975457461220399029179453395045974161788562377225144328945034341869572776872124178193600374e-1i
-.228843940696783149710483519747113129476037214100146820582137190078245646401354834046307193844268328035282218675732214036341200244442789930333651368727e-1+.183939045015797876970278981989122985579040309543671300624380286947134877022832672032219206891533209193724792903896653106260250042908496870637548159993e0i
+.683528305057026705293122561007182369594090847454316705427197629147869306624395870368386136760519222570876195603887249476363949669824159454938212569970e-1-.502227107176607452178131074795964974937439113764128133766028273375065240556732158609069098897729245887523578477969861494417240129875217222456856191469e-1i
-.251152100431863012933532593960245975258473227576313649861817283490710678072054666694060373852755789440894862285049469722654675874822615465694550765178e-1-.633804952620210726168558160562878051095180062274125069866271707811346011338699114428046424465289404657072161162171420642996543161097322576854018452856e-1i
+.803543131397873331212689417748481367720095047283569271185635310131301159948130198111910981828317949961121814484279994310044695593005061376625281531675e-1-.124790377136196414675833591510794602751989565355810756146538496869429643520718408737320106350629213515216674268475177381663172892390812611237128276560e0i
-.924335685825025313038256082795704462659126029809881828405023751623418559372862797465327686443474813393380028665485117723990617237650482093953656402766e-1-.327931632316514841391820462073187687124075353804230036317646836578395301706166954224254830759225134331400155767750481610505934194238504107450168693487e-1i
-.269797598726872875332825403777154437613572046856163609491119955185064431697779231097913938955368779218216065471183332860053903489818475040458500872265e0-.699243507249994506052045480264722201393397830798995233060202705118128828523677158149467936963141976154881734866308813365307167723371690337827076308278e-1i
+.102400425349606948104648168875723042712048572977172390338107297412848222219488223811876276492041511991864127623333602297034348372951563450055739223561e-1+.458082346481610324209745602633076237417820239679853914821010543010666756625845532575295903989936331520425892957944704436265331780575871077607226786255e-1i
-.121495384113584084394036430963715463642929420668319280127487350817595843837150457712688004451525194775735749771756174977389182252008618784894291388130e0+.139715547692265281002725442080128351436238210289099602032772194996010306993418094494259956825909951959311785261618388824342760080984649013175868009834e0i
-.735027273874535670441836098096194948866992796677134759488775283417621271180162754484330138489523510490458105610277998613879118707196982146836274140657e-1-.370287744099483171898709615257529927917075088559628074769305445249378824533192201637437352403081654087746440289543689143307892602043871925012464762272e-1i
+.104144309080481085827740846246449860793968361857216372444870099305716807244299603398061197937169696998260888083001126099638284459307193561757437407360e0+.442335938816961093982278731492599970079495551308701833852619355563024590902516337375676238421281868335605257950007635549594696751247970918479801386463e-1i
-.381973058039743560764187614070689379374374451072986743295539773799007715797481543113390481701782273632937504043192504992273805994985471337426616627876e-1+.117310521049693482428290695814357222173552760485464565330666397753454193322701775992840734405075920340743360820294513334355922148993238455127624057006e-1i
-.770328473816413006892021946089577052264771300332667438769054062757683521264532808572827305317124092512459783208958123303201993756254459944021572931321e-2-.872246103569193514501424881170490022240079796657205571667113492881254458150391590358591218700216696200113299456200379052913912683412274792799384440210e-3i
-.575810441317526241301867911349260863966117136999056207416702711158354343433015147190449223379301467430635099072112979417107647853899109276212583712427e-1-.472041216059955883436066865748575529558945428073513836957282192289908403139056643744756871150704186583219595878695580179617914117229280462240895069280e-1i
-.126610917603880719567899043347478622448607773157326744775596319197323957656555278154937349944285057823772364964828631116575663201645914249466528263767e0+.971443355928870036367523084552564776653637389145674533480242905230616622474133669820953661193535619796935617916121953674439243773575857113984237295067e-1i
-.900982895793336274327285010543160428397065033374711862140245322764215844904039693709392422705228791579949734053086952938069179782574178484328782785041e-1+.101031489982199414426434880173496487995479721915914393088121421476466989489942566103937050652244324576892467883526542974592977223769160909096334060628e-1i
-.147733471700428976005565383024295534546590879072747836032911573115908344649252616635482277607716887961906092497255682610796169615919537375154281120610e0+.970233589874476050027292159467628947294186837394418587391220362510135840381758377263642092320719154275824842720276867013179701443793490235220469526535e-2i
-.119314492800154898618147615180618312588569222948562800132717416733240272443717054198819697992910295309510585083610438937503570498144955103860246629596e0+.316773646547804250630094166149465465639438861101169380512910526916187719681869691699817313422394852335831821209294930079340372308246213288301472561858e-2i


==> solutions/sicfiducial.61.b.150.txt <==
-.162479466656615186109406539955066565056564849874615204446752724209552688345465846486027638319864034774907719868890706043699363585775280279508051662044e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.287194875426493345899307969987844476465064843695780896310681315837522547453240825147948132290963795629794336133841210840261378493692821131470379143640e-1+.100245982941256483045697644824601145081542572295062394140235137464150396300629839683896911113800774632548007172034659724981516044903652178393857175495e-2i
+.138009949164148691259146924661099790645760523325220307532045222680462914230254283429349464231139740519607138839094866454168586778094700078402293395874e0-.860912831247775049721848328775433754820957955717769341348534957984025928435349489458762104228766966764113100304991636844157803773368848232284992427399e-1i
+.227920064539955548788913456464572833912044760606939643554751239565799841336343482149026857331489986771724692111652369538761506285545615337352651802324e0+.233707751271552899554442174680940339925678249468311052107184909837506378078803884223255288437090500583491109547174007415414224463700561862787375704129e-1i
+.160806839888758256028678901784435228902178364960838129459877117104831690875118608605939193431578929560573571599928289599270952508868486583431484995496e-1+.310840160933055100372856313379776894301491158139402820268496404161664004293104979966301123137104145264569868540229034295716554137950044035399791150865e-1i
-.533593517627298464260330905810919220222384146421203103262073858460692489596528865249767211107932049569476769676964321124295022816105058381527065201313e-1+.728534722286135853279844453184582622852813123340188934240614085277011437604698513492339009359419650676255686484068404616361570296404651663458087180412e-1i
-.978869100399232588004543688637197209354125214138867153324729140381784573983015245719705990795425533476959248744578119518974461410172753163524885451655e-1-.417275109405523255857515190164499656011685484412996771967307464011033658252941299230366807693083248218842199416308300471728267457356430234079864355818e-1i
+.126175806460830579937823042604089576937233314261793643122667177012371501319742759126140506106351329327239226382060482048027893326848593631533541886360e0-.233588962176814554532970807164824026248674471043317871444575442976953894475245342058878183964987638387368886704447333860859938094789571542265364230315e-1i
+.512164677731245760645480531864954758854043021173992890372706573433777760128199507149574820340732722536248460584884985982858796862349493149915689079412e-1+.266085980366363176432414109356454576981409002819911630779379691514906238114767157930335955121624793306891843492829410040801859526308012124816115440837e-1i
+.250904905806702819766518496888315596883132205541223330296162173816887074836518878110699908246168276745129821670449404381741496905465070349243387119004e-1+.399805535352525780603429360322484222438926640960688649996371458068261147787824872078489753104179091589509891406972074624666468835161911072947331694514e-1i
+.441971444075980275457088619953123326754279706434776371794129098940052632055477650624845261428768087785733901050700870629782851912611964178824194674242e-1-.105617378343808569622650569607677282404219084795657104326211311518312973931604154493912562321671040338148014513121265551032165115652091732877376671310e0i
-.501966430941768633252811114457279345316613939412941640579996442227670111179877324597752707140335077538426656937099444223404133689679917377073603855764e-1+.652945519599573546483407516595690424702008146130175998995857453193866636837162003496667495844593439005277026663361708221681232188966967116906637772681e-1i
+.286271794851549734931625123954386728479827711495878109672076844328252496232418887966935326063502277807408600576605631320691491066963227967006784745729e-1+.148197055247422876155166440868589234415869478851354744089692300027295191588210496683964972338474780489127263361875603078417129867539885554182234138787e0i
+.155000510996523697020474207224031365507412654591646479000755793013290029452795027311071916643689707173181350063076273529601134201599297055368255041974e0+.195141732558921881888986775922036856929386949577816860279918195034275922592961572381204690510036665802070764594514135481750776634388698700496108015410e-1i
+.375624147478140420011510310310487234782679800677707932933482539816689118157809251505063354534620179335236331033212649577200655890351361650229092741167e-1+.273520273375618664593815736872391680747859362954567900997362253320662565917672395506462325613110403849267896298696383105540190551046747045217752955407e-1i
-.402142587365521256022710094173371100429595171745077256918417449660362571422647638198765365253707190482829308303899872411855550515317011606439102922116e-1+.785876272793606858955765258705832109764260697560583304615548791990407948663407802002928937405536059840473677214047875545166385432317274658327296231517e-1i
+.987990068479277015430482682961420519638804416375897157484777093993250930884029789636074979117132276978709550210548241762718865736541865001933619229154e-1-.673712083684076376032166434322242086677233383723777449155586670838602127182558497962392273825259146358061820140746753215261498265369443383505622713136e-1i
+.111908015687897203149746401269007811872599454417312634069457753661017852367909453225495339694380220338138632879728908522610590430276413314909239020104e0+.144492753468748596201795372623304547174722422324037336407338295409373032188485058974324978858776409008558096265406031806675734453610534956443286376203e0i
-.716989364509179667738662125164148159409360767079826152121111180264123599967090913187262827165192701692532576906382662786549810036091797598976162132273e-1-.164855520052303298427053642353949614115216164087366851655888476318363157261047495089279459106387826717308605239385158473442639004330923058571516965095e0i
+.161431657991387101936180433935021991772267504253925569645067298637960219405526378514225509965648527637595056894044677181304701717673175947358889937846e0-.710484634841074743323746166360529257101108178757580220624455181313445039137992179983658802200927411527413795160642015346978113313398983383563113601054e-1i
+.590709207200481604390409711788278326599725424500176262291586041179052055981116048916074662896507906625457026209292059404952596901236206499123080422700e-1+.629040346492674583559306443381306406860418404168483988975351712556888971068221487036054850597884564186940677612474718215725722077932843609541375502335e-1i
-.592544138727754867598760649419973852445698769787733970838495687775774834302799270534104653478588748795034621619474542908303932428937637959977283926509e-1+.431173484624405715241568384790163680950472163190119644519656014047347851156027345955703127181847196462162448243734992202985654885009713839230614885712e-1i
+.151037221190498593780522323997928477174702895159621931509079752881748214648054563087697635627922830021492897322477669904498864149478360139906118121195e0+.200248958473375861544872442690497538568504922053304905211231481509555390836419350867688142477597412779156620393223761212205568099499244080788780491100e-1i
+.475907255048522590243310765468082287973496133449373942562661089517635548768789254881733397885433249744624219347510483539151635026721686240681653516517e-1-.908901171712493122495872478099091009481972316269779732230239029666459640864228848331477250623813918488742146535955109552171447096504898017791024736981e-1i
+.329326737822273650734287266644845213269229688584988403029191664148518544290912818626462770484941867031280456928393175594989203452513619010044234267008e-1+.274221452066732013189040117473991697424794734525984414382735522224849787945115067948478775452694333014588111554032708171187688072356253898814855454762e-1i
-.131784245287832315450446140517675718916288289213828277711507619571008991641093023813382219549051235285993791836309479723959535603654507695337980402590e-1+.928938516239125514687197303580924564039820062603558872554602724418998127022571045728370414815992160211740204386620792549809500830444398553779346735830e-3i
-.124473064296401410696955352925189279274177125021541348889537245074967799588079741117101594680236534932142866461905855010491444583998527751748315990820e-1+.102437643411990699217923056921002758071577784379168168930682075463470930746542373902348956558704708096743546872572579051272134953768654948608755773952e0i
-.151776368239243916314794740639800368771625361288881338735954073001031133762850085615923713085600674967798517080246465010929623084306832452621399356048e0-.105164452985517749324362124741613908724240483789803919434621339617469707117391545089571344443598886331876301067472738640261074677596687299091127178657e0i
+.106018243571387474675989059986800599485350305988545352166951256660517963569836564753579960700582665323373228383309836663538640220813298513550741305162e0+.133023320888534577511425115466015401137820268336945877853563751890684402988630956871515412607037625650948807797950356044672785323044408609991509324910e0i
-.642480812832614882783684891757507310825128747478098438670706146798035380111872768792817100489840366037782701063583560986638669572715309915856756179000e-1+.241439373032002574776061859113251449913561607551641053070329265504119745774539028139722148166681330759529158146314094561937964065501709874471884894600e-2i
-.157247917494766494573613293359872524217090088318906847799683589496848555186246593104641254509235566042697076205728017190194902207623507615644055293672e0+.987163427573462080491799284615339116754637099926686817063792042620202028914516905110760031297475450759933964270235222407428407470529813257550186337836e-2i
-.316708045063698663829370193268554864132924306402175092753841218329174806277918539449934871715595254526806597896933573449624605462380724882090845756063e-1+.793719539694428981696645606125444421392506535486746029258871663550405439934828797916136355597107206131104158403430813491624711426128775848245094266510e-1i
-.415944886368749289283248589544204946195654511588695096223573430045779316736608938912628495191911627777510356921194717914333428718063030603961835582926e-3-.778192657991478603555047594575464020861117267212986958403601467947032516038973701664546713082858000218799554063908048443396536386833459221296561201129e-1i
-.430527991020265380716736641738995664783999369309321280790687558597482920901359595954876474339708789640105858455729774171957778190741005513094547084179e-1+.275464867697340629017495078122491289668398794385947998362720938115308257587612428379765954757304945644956004383860413007756334633538470957938065491123e-1i
-.173781373786069859810050912409226893505518754667433745886345729721466808442269492387407177418167660771774275651700262236647358033616342805169072070183e0+.378722797056139542122458551264482988440750299790322621518868481738970494225962998661966923027665573089415601861654685271880235072806626488253127075011e-1i
+.193558371348777808519714371275135001982508119815771056699785354399677788872373028300694957461949933218066513107296817453928294301212639965932584027394e0+.121736599178713722551084505256449049598389599002324204947895520157897790782533566920218628442549527529104199344452616720801833209916024593616638664360e0i
-.295515963892853116687024385585585810422795806221083552098172819928253372974155402592995779786491031323722449404876318582418316558644474864632319444275e-1-.129438556811355908045950721140114875301555444066051734483190416537624389093413077164835008354837591238654080857820556153847969725743382732087483602607e-1i
-.730813890709275916266583937509973764141329064879122222700619875129730737978545986699658899904574002405551518253308688709035542741481586270169532183731e-1+.839746042058056351069828900003811458874523823974590714604997762198982793016798400940270327766675143241195149696427262659458075242645508770089941075969e-1i
+.175151526626445993292701046450630795537783496977194033325267400032134495490189704658162356026228113004002124675553979928787262138691784696471753945203e0+.141078298994099825096528913697866344655318839438121936244204887119436938469839161634229884424921044864197046421691357770724250354118439851139982908123e0i
+.365128128866106572846619881663514479229098894080514473129185641589065365412963646104591581967588902870257551574413767684238899907513664102119870016131e-1-.612243772017360824647396653238930561797973169898398781293087644205929171270906761818116305181735574654172554685922874325136606494888402549734251634976e-1i
+.269777741655532260844547588502806018821262698580282872173974494752932493320530528750964088774085530464292017459840650580078821595358231782013550466498e0-.933700920175979184606141423257476538655232386409615625168934982804752325593291348463187917960872127575679402849582258365548976497450052602279408485259e-1i
-.988131087796970642272141091012014699828290981606314687959856110340124229594770005956638226777828093974147578244834449298054154533128450593687775461909e-1+.722442105097354267838945799573439587541924278730062869470213110586169989314579387266819240438689208205732609929465279376300317850534421424803864313011e-2i
+.855015891819232122915816815099561125323724753725326783255322559007922056958795900533232683388661967820055683427781201161059149877843899336752217726597e-1-.854897327309368617274278685394738892923253743686119885102055738057028226080041412536577164524230705399420153755039222663065128386022070601303893132116e-1i
-.450343401634015083827322380831878882771732991509398922404417901905103919493362444636424087775368042717025413605840619685428852175421866441484281160798e-1-.302862573634540201264229921306268762883348426746396702521115133920132795540305240540446709288079493429136641047915935132422752180852485580469501257816e-1i
-.780099604077104687225439915654063963995412906209162748793110579383008612610657336550818302624692785407540016469530398006524818169399010039462685376273e-1-.128850275631016977658592292834759004517657297982644552381615063482388428952014886515022598384629250039460963653226971117322032161271915888184536276891e0i
-.154873403552541746717249727998838548707592335139503503085352556671062555126644611264330953115648847065646099346311615336640217422156424130245003900908e-1-.580416852146331870654590193959808328818679596204646305069054518434307871193234035974032064405357519364393377299748373268060791647011754681597773007463e-1i
+.176754638343057506050554996957673793701540405690513033975331322370241499607727249138657564107652064159069850026424820390517299299912537709834052583370e0+.111588198181269926448825837886371560294502081248818952167755928558843633610081399744461603888494293871338923778057797440741884250694013321140559571295e-1i
-.142991040260088566998598377809389653114428772235467846664189942509973848403354048017147077678961570978188820244878017051108055797895469121320538127467e0-.946285760064885401824908628569873863821150894404942153800359023313315368046391083813317287810623043317516873065779720788584327204095051630292363908414e-1i
+.333793409474822359517050845522695549540980281643845364461377306531708938406716290038932084729186487438052960592683127665811180214500070642746206672807e-1-.156002495051256541634345597437446879469654515923224288433733056283645861292973260015591933347547253951875259740330909478034336921541854165918992919775e0i
+.198841727058505560446205985445345030130151448356166216537920850457961817254309535493460521693774971053357882115122463336678258237335468056223517480448e0+.166498043376769840765032000698305050175413388522841495629370949519209561617192498354341532349478185460784153426297816018685307293508445379377190722809e-1i
-.371519937076867101952536097740385970983058892240005094228963540024950667930142002736839243775238940567193751242546725880781707724381792304329745518003e-1+.863830234411936703131414764072261938014417108036510788945645313417580232275952293987467663854934146264135429728792346995336220437270568378841585883038e-3i
+.213573809036949696490395727258288601556466650412941107306446541227553933160235243198721351544830708811368051851688539967853022174088029157228141280626e-1-.202608331827844450285866246248730075483708457141921611038759023514605619089823085400598886552167857855793110767699151658669544371985884282655390702437e-1i
-.619918592909556140721939066428992570317099386065898453531500245542060252622009427395587277650568930002794901353350493147246691085474466672941150576394e-1+.119504619240688396447842131035185439602014310359678423742886089257670021386882845545149655275800839663986721165817900183915843414075164955532740544261e-2i
-.497368698087372070176170744836778678629555032993623835324723621179764608043462206752180065536191182561243710907004443537778594395590696693883987033713e-1-.113281882113972616585629409631173105918708118712703870695291143665781048907399114378373378980670266249778211818830809435079293060517746259986684652606e0i
+.810884068914497254336472452848663335296268606463803910328584458653583498909089587587510627900450340080818935679107398968357080375832081142156396553371e-1+.297103105729647720038416377515882081361839765223953888697676856294730048400028216866419958460869095690261421049410342064855820053980219781983980034093e-1i
-.241084781275900773951781888445618298267628847629724004514962092041395627718835767559692251016711605329780446154943522607628043439926148154027617041838e-1-.230519057881490820770071663677722085207622159263662159302298030037035442159065479830079689497748993047085650954067600259137327671549808039212138399934e-1i
+.147273175904639112014770578314875579340044189587474036502749997751425839979564281261572199425677910379899605555806364784604377192850329931915695565572e-1+.854534979300371116555816079392280932017246122243425506468834598242962846338763292795575823864171001461424364089366667914243733319444009090613218146093e-1i
-.821113210934904667527645088541384663129589688625281899072258455396862758656747825691329273859300743642800353457547164418646833468289805992953246008002e-2+.103893679540915309979828362805420607312424710936980506040832035771364157320737990046111861932607194159636075179438692282538270302417717577286265638425e0i
+.296774997876957626424009980421376840119394765289756125703401792197040276797216785170193478633309279909791603927749628081289582313729875312655874809594e-1-.166317757031400447816901680952598609252017800674044249846332839845910700326613007613563415401956989993520162431650151286504870981516214266352464880534e-1i
+.592887572348350059665790638284074375639942993829160631531940391606987533542825114696931090602373793968433099875397529689477385023111542633793710792918e-1-.296347883266548892434652312959334253153220657100528079960514281160282708776512623792523641919148599838105135368877417214900336179678366571499587063856e-1i
+.150516510782471798799853563860841976026262482139767829486626458258423557956613350423068327038743241976809339716393036400330025085023080430147760011658e0-.705694223882709255319514491110533187246877311399687407551036098845349602058159479388915092639650560439925347842497239788231598097649988498888343778305e-1i


==> solutions/sicfiducial.61.c.150.txt <==
+.121588756758411943644057855913551386976884740633051714213285792442205305130447105426321935411795607744896447436986966071016461811155648919293808964431e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.500325447731159287888406834775509931716671717702386066671245637240067165857478113724419960949912258684955706371805673633551582884283844173610592108093e-1+.172424734102269457495499463548334705989206949279368353019419277154486944260800664288872993575428543881028612487107248102734349425452216457911423213732e0i
-.491339379044072765906645225995413115707354957462807413435249458560692841116946551246476931380668407974864120789678088448246135066695218174012982417973e-1-.287174037608922868009832637008837366592532432254423554460899227362471999837636472017077465601801943317733490084497422616136068352495829079698377423535e-1i
-.117331881514284270348206157400071496424838716019909955365462799210955276128945285545513282910825624948936523900780613172979383786446602617240054310122e0+.601930125311412760026749402638358207691359170016878925312603094220209227331391302992547750741829251813931632361624226767046446101139124882733523353212e-1i
+.653018741107439928191994866779867604393115223081658333542276685778521578626132828811340154935685034437021271121874393810789990083590571961566282037773e-1+.209670263265552270132675187659921486041165488799199441638483107485514334624249171324592287295693229051592670934991547842472250772175001566461072187222e-1i
+.517620149726963007470100603850457049433240140333508874105728317990378644762751600165011919515876961168536195873335330008270245490915949489476556130682e-1+.256672603682932233410585664250664174454659454578098378773442603828247981209498767048867721927899873678807525272009084325579617838965017102139127763388e-1i
+.798619630926225252321796398342686782957527261747204471516028788655429165420374922621944343518250936251266970076510137785734350666829327340730720945794e-1-.217222607946631438716978937584618570146610620910617611525398983250000989947481312199955866112936716327335418704133594187903473324920565797921153063042e-1i
+.315355562963221069276160114010199533089755967087501209603573103125887918952200497111665333806275120179707787042353887254370628307769912845628939631689e-1+.911875686795128261686201708488508661431498813750423537836619411992877547165030790425800927672013866346570150288679841478240090850998047598038214745798e-1i
+.114488609130373872715929718062511961582267205861809493889647293343647869452774305611428583633278290639559499919471066257044054651580009723942784440468e0+.163061281610057544013847719862468250051799069795080941467931031822833433568125692640660953461126234537562994259016141750090201685275428933307259125557e-1i
-.499172222502410404758961277254641690905234655661782172875938648040852268085366865515905203399757797218234106635499358800115274447062198282530540134867e-1+.307671561144021489529427317074441640553992832281961990222317439073958187131114591464643017480515033948666979040371720524065727486023021917197055871689e-1i
-.153825101993771591216347645840893184000268489809195130588624384222362381788113381865632007272545419396496335962917975204470904795511078729490656810870e-1+.894144648584739822540500066260844578596304270834166256581367764784983032165604878032135961143286307428086958950266096188669391980761425985224325479422e-1i
+.457201355185519810454815907156072490495881858162058256453605198655592620656474696660281799397122152322452540125543595302708629256713519721356297898219e-1-.162936327435800364737428096707083507500009775172673517838174787985027145222409146115753920847449043394915623061795266777063401331864308095310748498374e0i
-.741775849424337163613351057894569691144882501163783937796341500250741559087863804760326526105354317141714311604630933039826279732141601385058642577494e-1+.462049893134595979576350622756086630834526959222591533527874439136017722399447335961264843153656084209434127082134747899503177740353145970078810278850e-1i
+.367987694118144585929470833499610787020514077739157561310108676434041707146921788559435726536615217114944614527290964894154579474003059000430597126236e-1-.155790299905974414264889034214997679875794481975889414295486269442523765523019303166679314439448001014227068276735785253002939563693569447210377765694e0i
+.118166859434311589599812342348721924861867795857534344699794359473622523720060046835302096736742487835407491038006273179385386470734153660690841741258e0+.988952316229367641931783985156671057907799032082506060098582983453389441145032661628672248532954740903888206866542311446345266164216804323639088077814e-1i
-.266720636244886391445316904315237025673929810292066677156250274769791932799816172312919219832186776313346092581822345435784167892530479932704017760650e-2-.364641471837096217208580420050253219938489130471073571347094584117607307086215777780594175971064895215701756369126440889699852416506844040554144341888e-1i
-.761329284822144513088232615817408159192639471209744370680794952733887880826074273850026538067646253997323205255938397377955406250204912936416253556240e-1+.110207524004891552416959951937590094829779101237287909089218936464405133388122531519029521633984990253496631353679487430892949263621882774595386145087e0i
+.132636143693857555748080167704838489455196701721053649578829568771655576544198660360784516102273639245901227729716194220174737021881504601960912499564e0-.577065879809121367661890067683124460572422948968457794054137094277344150873626188104343326903385487437999699966908116340965032979200638993667956065786e-1i
-.114924774793207729787399830974109291746577167041341203398612011630405690711209012884586867779773521228715883477018382339936391048057747834832950799879e0+.217920758928876221852664505734154461638614838732392343168682431790340886960328513652258971743116505713995583047728177439558039750061462164234843574707e-1i
-.615455641823400035249859768682093938290404978525090288650626417460802145894877538724064139085472827797537739718096632800426538360803062024582014070863e-2+.152498329943936648607033239803387031589122557908045070483485541943155806878412025592592299111827664557437911011023484943546201277950509080652677716775e0i
-.193134916235722694757186939506125183107711533640808663252522622958248785866810377150359405624273218636775388540135810752394902075647300313414677009163e-1-.515574178287267165023159169277463359120853140061237007118383302129013565012859286745366203842872361177289500903900402142989529576545202043640145180236e-2i
+.213312857414140407105003585696672756643077591970329179171080971030995625853325316915671377768502379862335776817119849346550784724937350211423858561228e-1+.215622533574470780731056865093677904300511508113962445579174319145370407804317108986994790159552750618561676017476785859723253155872864750663254424303e0i
-.360042757174568860335568506565745992497674397466518825843120946538180926593525426645085064441899989487435880368392101825722800443061938643444135753118e-1+.546540033165103705608838175333470922726977722094979891610738233329270094165160279062895259001707215754407924555978990951549102943563701299212655080461e-1i
-.110403214327979622938430514698352608891054682769721244732162503448968715546479745840601586271386389027017775882399107288836423361417240396358170162599e0-.912139948511209934399223991187551167723798165787559364277484630223061326753181788274627531134079307501815880528088103256980045180140379419180326517593e-1i
+.134312593758889021338822673844118244676388748692492599644049969189137098674646407391038764650533635795692087941247102315791420594358944730642730691835e0+.119628036242483586242193327346298690844416393875342984374566955303199537472804439765659366688617251967614110091953731064363249370397103797854796541153e-1i
+.283460095658312994160685731555549800815992930494841560690822163447076960588262128724230105704083174769651117631653322431821193363286207062217260197137e-1+.651184492884692249497842371225468714885398038659534357728737440935394976424575686091004875961265242721203734240188569951075505475776566579258121726119e-1i
+.194054124684412832995031722513291424122244547626110570367985840257463860828557709438557390558641792950890547401163310688725749572093545822278802689643e-1-.238860734004947905074777821921670614247249563899487226809364503937628775190145447842280380931908734754474315314832170252114015301810903257922546442470e-1i
-.249982119657915747635415076914320948954582939785295294960013833164006556333861323445733590120873882986995700558782232604552586992610656558013587637974e0+.304417533351357337550984524171885239650464944207602896949037686422677217537212791574201150471933161585501767045110888514923849391224333415678118519079e-1i
-.616209261240605863300026929886613821523430554066269370016913535920292683734752176078133648059500893488191442755702547903124717509369711572191171971485e-1-.297569668331695921484862333392116302659662571021296308845129517748769311034222985990738149379457285629690714121283692909183419581814600874871195911785e0i
-.409207493101754961611833553824154630295670694550894749871795284224289935672881516166429371718087134198323905898894448927872986475336987096032959318917e-1+.360713064676709897087343500074745315685822142809367469956339920961855175011577110475739312807210348919711886119810530881511371626330243194223906622888e-1i
+.136280726391313900417201877758936045627584754101373856258480210420587570468834739516353940147805182573256477206831756434065318170806151308408175363646e0+.544422741875697328220769046825966773842400087890825514398924894589721392818878564333028145218256313257349522210063480100961452287280703590171112479802e-1i
+.577359484065192187468569209214660612183113396084672973800131651149957785419078505401504527861064030728645029166618049763431925758625093680543724577151e-1-.834209991338533696026229045479879118847613970442183815979361723466358849594400352924747092375715780167077500401746242628039445199449275752630747911865e-1i
-.890882863215040628512797583757904715170513080707890049191097456577152324671724056757155901108413995531124068201284306726307233995041872673158114880154e-1+.605202288757603767771684469874790607782582907403239315228327385608766501404209137602466554041592823637220246000212728741387578434678599981722574907410e-2i
+.887591674759916682783965366181690111260013978635550858934049729439059799006492127713102975912516159398681991965669493308942292568072153080984950755425e-1-.137144316796272356899620163785921080321910293846440790792396213151994365901690900957482634345340766248324981986807640346056207297648809163505230677171e0i
+.117441953439802762495672306357411933686476822897577283679075673209559661665005287967478907498767685496628909927871837785288441390413214780570488631118e-1+.321173606836819745666953046843238203083846641793059011025186280025632746174011512671848801782610608298964115559327974439645225455602386132604421663613e-1i
+.694384053341312250367049083763517683717447951232130862672774795138934805321152529697903037350292709278530848837916146239757932063368392518437345606563e-1-.278774711981306494556245705351914196135754151721932353600354088239039496412613674982713025491631248023646569904371302536255039435144071167531040422475e-1i
-.197149478613776612586306031139224454689527986053473863120402608203452686093260762074612227158417492262165767093855977365412891389622554689884102475733e0+.535374967359345135089987535297806748445064064656261004063313740424279237670400791750101144002663556868439297175915955837352494862386186674949713037742e-2i
+.271811159097086350435025835031058743118288737613466421517438018745351938159966775308790464263611865383580472314796581883795442760091015607948245132311e-1-.320032020566914027396736054626398988649146815256810724493707100684191700637127572254236385173425117003286717137071379314880793136029870062657092111399e-1i
-.958751682943673324532895073361684976377103858548113444964587566496592600880119931578150820119954917498917827802461143574097906835360970145387548282721e-1+.416523939635459441860800283214180801625815331055206760895377388994851356366570916196888720242624458380437083298716432632083699896693819102976694687008e-1i
-.290997794968092795827683334992817136118486119552657705223223437857720968092704394428612949197176421160888470399474016251008968340591127917481619535373e-1+.110273132033456262264169162949216417752348731842017183952736838614443890732403984452752380024673578846801449019474951865268214734687042642384910144176e-1i
-.107546312855052842798215497728570937848475892317046003009291213787099231631048214202135055934212172467420829615829142610024484108837526090141068977741e0-.148017953861130272372773775610227849757329028421456771699943681600765957403174577308192590612657099616153113996707976377894013936897496657774876366357e0i
-.411991399031420427054077828078010938619095468063372152481586904502706182439837142830687016709480691869374721225087834896426305541559108479311502384007e-1+.749288353830751332924240395054860211274192862878414581727763395739705016320576177413519173086937131874425660790522051032407304982725613900975404682417e-2i
-.120481333102551622367672454853051093736165531054838826540629682744714408620937659454031901092527710052212601415636194642694751996873974781005465563367e0+.171712615978357861691073217027509499202242717991018553657425426168821548281879412381942735355547065080632992331030762262560301050535737131256022086786e-1i
+.298903522779717859218758370491572656770277242291599998518170874875583733378545418875245822402791197277689000477443446240738656421714847192345719119784e-1+.567873924409767909008307020287562683000836723164890701242988778880853283479074029482209891675288089828510605402088975245180768431017080464261514791490e-1i
-.149293362847903580839522115016257437395273628161196930384282900862804618317234066925908294684879926855760274818446360877921967020014503913688103277629e0+.459776734933492845027945277767471643070180456517366431867235145236176463072927524808412330652729845309801836474220891396164773805499811136631946995183e-2i
+.145483609293976843747651770895265131541414363008699063740051851822665022151974752679723856480397040993417989758182502180759917419641398806241661092330e-2-.764656487719992280743791727543182629159346442686315680356147218308910565307599538389171816488644665605843709666529521022705735993659485114786103175748e-1i
-.741554238856532184298148035029846598920934609657266326119777599391146859079537148607893405089530354573016192555237786842175850108505067305834328993530e-1-.180460846869729534691565294288734325368221482444331255561434042357133379275750497262619721401220070936020681048638946314628792236852228484352395572315e0i
-.113063796045794781824724600916603831989820649421945340260863815583252361435161153669011460860111637009989939933454825992949116424029078546686718861143e0+.106277065788066810697643141561958128735610369689356585745806947502343792161149132607533653208607658570275166174981678848225331123514375337636162905263e0i
-.223158361469153885220813477714463419798003315580078204800614719031183570351980986206960834277030325152384744054601998612552079799855065199917992042679e-1+.128046898441919818032701455766814501370058923415156619414328539620400426788454578784412183088515483195376653666582138726097867960052965467526950921371e0i
+.975727079587673100528567151735406717695410430948146627150988821832624941505502562330031504619428457279913851094745359756153854167012817769822664711875e-1-.145895032518174940814992566771398953790415628199215857174434992038119610108486233110132230123715461411919849040444988160022269521921056773928084443046e0i
-.774636001489113987546498513839804970894970670307360233263445849513743250672330758302218945487643959048478803122801105974275206073326737851180655834507e-1-.831718270744085285435321057950501218778519949119509632431501268486344773240395969311912994770903693889117106337797727744637787361213310611411536124645e-1i
-.127602716488125273241387056192533591564280384850798652614750736807168073178488675272389458348184663183363902601721879725229995532478326116649726290537e0+.138753169063087010487600315619110601780931177844910627308524719213107970121369122988435096234343467778285188593592634736649404226846631204733482704509e0i
-.290124683879526485569921717705976276130986865973383611729261301842035417978147022471116967566034951427541248141717301999677193380213557432679632176034e-1-.118010644192333131651245696673566920046005377690860315345857624206296768846677776747345136021424537276800159387086938340627171974073862023355085632910e0i
+.101054339868475690717188864311522239367971514830055748482933836444714555954622112895836641254508365045624619313626949864797640744596412749952476830224e0+.300025405171754474099947606909714597280340551466859897067733279730500672227727290701184711390646577233054251823574800911884222702798841818104361184232e-1i
-.587655318550253038622847625969364710297055467192581295015132520200870632775401370012543169620309117278123067446163403351437663127583973142477407818522e-1-.976313280720330352306697424061432623095338820490131311201963894073462014497344386295606581575711971758518242145445818340020548568234721705215393138705e-1i
-.106941275067008996172776806565972312594328573034870806564448332696844507314414503835044336812792220440891866476811302859595371798408654803683704579570e-1+.490296428220862524604373754030918522930360264734152864592916625471795188677030227538356746192447779701497771768949402839140347246587143494230096242232e-2i
-.304865887392346205142555123098071687322752820787998017485077238797739118769763099444787651916520112725406771253728572676476139592980002369464590298300e-1-.418749822610490614761769746578128452995356490213496127108433128753920430095858175414675249393346718887104599228718315105384599186622733300272127651974e-1i
-.128637619774074715249089628729080882395623730729920478952879363134822589030731174128976057561474203071733736422689959246094168215300373432078956861398e0-.157720243193099104027951464695311806516797697762202550871404247848846881272260917526419868816708355905135004920966082629924991801728637296243936523022e-1i
-.907495091489508554309445248135365272163169555247828870397232402370375100825758275726005799009953037328748300957129289891334467996651783951687642076124e-1+.895621035289025958756913378910695414023609855425160694648133001591764801766807643457682539947929739000863633385968186400590811460840121507150503560016e-1i
-.395382085779067154432781910512092198263990263637157927298319653093661156919271400751632830757319646254054710404812505517036856271200657161603988178364e-1+.387369682279211816691033467174584985699990828274474127039692547514914593207958558715350645701365131282517306530901312492388165949952363995289712033784e-1i
+.134311885461116873562558895472043229946594299236845303043478460993337231839761523091807234500584295444135462384604908734312707513354278414867141945903e0-.544636983480690472172610151596954905304125669431491644565400111784656483705744249541488831509334084880823213987335550974166429770499610362388081366472e-1i


==> solutions/sicfiducial.61.d.150.txt <==
+.919672322709359505454786602195927805563839825438922490164729348574460669069768021808461532819889967564615982063121321034945139778762061773466679419120e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.725353527180451124332247102712611852655947554750550145621156171023879267220557359262174642620151578274655777261262459026079713707444132553458621896454e-2-.249026910343931323956327206478563803368640086704119531999802430615542980599689735327322049665425891558426153136411831370362683024396627643678516816741e0i
-.195385522252308262150384510209198844092167410926484157702385880035249019383994246797785598752594367437503919658835070426410440295704544314749382612569e-1-.165678420274627436130233674272949820812620834455891491042568716267841297946295282298165569653749121857856103560689881818369518155423809967415923349666e-1i
-.731851332478902829397541790019742278403336314080349406319761006849236837395213475616062807433344214820681796858921156477247059133872427612815972624112e-1+.707606369914131485661570246411202041636172629483043590399917729580769315630418080027873679282811433838742900719448241219268670255990227423239538842708e-1i
-.245862534180247677770504996911628339855281354321904735593849500302086230539399870759699180176822670097060015803398390415573561179311103071247428266435e0-.160963307768214287995249823117941426355354356376806921608218614420957223836026808500669186483148687605738422693590267969836237352772221985773257768843e0i
+.134086395799601984145514242603612780789365929348569531808051480160274589332436768102261774977958368317831365297878628528611862028445412902174413189612e0+.998454537863819594875649268028854895598419838139942466186555845411417471574159490106659616683880400393948587000639974278840309134903513141858749873704e-2i
-.100519363650329839899591773467384882575160526997355326802719735337831285475443737222561802669000937516325874300185573448399554038209104871382278516228e0-.122271528888438494693106161441189059295377420401609407750791339191805462779662645965207170620169528407651661252433825290309233469757547618487004464686e0i
+.930595698181161924773496953035402206015209673229744715572230597555955143085808704279393468177243045283657425273752391326634713672194797154710407587501e-1-.513879956797144227517134942403390107651031143728452668615785913053648246404622762417324381323136488156920598052927376432517160844018283808293900540230e-1i
-.161204974957210967429509394688162881657401469602128904553844330760439274153105902407360939130841370053268235037036973159749339753789600392146910630477e0-.120703109537555642639763248518382044685219067663183445591905109305432091175739222637869917010397749167741385642301453179717783334708823562478062291228e0i
-.781830902352600726296382080127253662958799942765238510700845355874074479366891058808518824910415220672333218391663436275592665335568651093293910030139e-1+.221980282634370994057592149358531365294241707328843514126315074780191804731899392881173328117393280908022582544461563077552113920313187367876340051928e-1i
-.731790564115675912271880782352518570385990524120022123917364925168400926002628504713903797279411651539485090313476168275225397568367884521319996727893e-1+.110577001091915381769144406812678536458232570029929452142596028016822154809745627499764920386260710803158082907821316363335785648848696671919351161529e0i
+.922060611462119868856947086243445459263951293146299480444917088477142249706862107826693834577291456922092908325742464348380313386140898521023576320816e-1+.338699911254434037777061606900299062365775163690543385560744345461297850460559840162932651213543249417084168250205076749876543924772734343966963300763e-1i
+.258990319699109676881906148953240075831953894195484579385548190503241449557068089780066877880512193012328753499758754682130329908621503700775206524522e-1-.109788554769098448702707792630691265626612073897270294741445568781150130705482353816001992236763575707958346251630354480610198504399092284683408536256e0i
-.888283737680005273634898540315339904535000085918026509517369297078323255857611276373696740298903672742712109180127607028531154248971731966840490120967e-1-.383657999481668802478694893094769259264526195183077471442102628602665382796234273501024943812747443672732525057418031835509702609004306369282275954173e-1i
-.671593578261037246031367885219232883222030018257550312486429297911124870041126735280126441410969166321872724834251374694465994624005604505717386240260e-1-.143409473351046028745378539754145863679169994673097772770545070079428093118633132898828791119044152386325905854482350994712748012038249761398953722079e0i
-.708255120066760890423615110376667877137605164584520677749283916858993268985334938692686608220318346272932095444006493079858469658065534623614815139147e-1-.113550089065899023248419576785033818918635613506392623955538791618296834264971227289647141439194887614382256146298059607286827660688466298501035158742e0i
+.642998433341915127561180332951143219991337454018099316086911234830560474667024318418822841562673806936754400654329136561678631189206088366901267703030e-1+.747030759514810973120825818520461439260448528766212904826810182580957718756359931134985067728631411003518686345034492689076502585559814265912154745173e-2i
-.140255663565611513732552579929467263085415842680942210373431786282809713663891280780835013823112255837797248191477652703982253439589271660480280490954e-1-.621488209620569644073774612084484658491142225931450055737481414065950473780432833465374207353745317232141316635598819997480428522372287296202688434712e-1i
-.113538329014927018557133505320270973525166539254655041857452839768723013926927651255042540480898889015301398351687162641008652585028884796108771887301e-1+.878524627354345167434788390968168846078595424934713139357999532833168389615692366822530824775810161832368587672261969170934758614624382483228119256154e-1i
+.556010541531575406620341134624976140798038841278130141786154311890357404848943265764007595218946073338548434356960082502597440662863030466632243963695e-1+.949312097614329439863952489385086946754208808607599028456642763473566993921893078087948908568660091423193176356594804991388144611659347075563574903810e-1i
+.374270255586584792719938337848378015115672733906882030229536200728384772449047913533354133121677614690550615837151420953150518054302513072374605761501e-1+.915943968490827019269373800930770401945631192789092098679287586831898753016338564519129358790236442731887729418463128833922607104743318515787584473645e-1i
-.776946875486970727499846450187455063974815896505568462432627808004996120665952155747922100879123103833529913468321121510913667576393719078694946769679e-1-.116371946552099449561488727189946824447738637019409782953860846671659420082576728033528060521717315005963418596959962524592660544859187979136851933858e0i
-.120286881515258191119876583129917112855445911466092196428180702304114552124867744565700017782108836073422472658001390742852524149348287557969516921188e0-.343338876187924954509728453540741587107772028853332695395291288618565095294813323855234654460348937596878817661984479241523934202964041072634269693984e-1i
-.267737693194974275986227447980848398603463713178539746837457584165266898956187216888318734422213306067933003329491202804491124097990957710070772705157e-1+.183919512659929341306884853891037992275209904965801481587151919428046042035476649133002144538413802950324539832574549366425560115387349428888315141479e0i
-.103075780284111028449514519242864797055511744661288724237436886574228138987065626223431619187478561383727127769370908020565698899161121133917658256120e0-.297433754988503616663793070944236336056103434472391214496381378628739930757728632485976215183486922304036645105008942596885087553056550758864359344124e-1i
+.226685330741240488031032597465476235212884188178820670369403524232304246236912112791573433875719046553152307113989659578406105048892151814948672701962e-1+.205310923706324695076134110479094460137431230465917039585354499791236851853561654292606685610197722180447517870242136500923939266307427413397631183110e-1i
+.290796030889080865770433972579338487499640231437599873595949471190469581794808683645376745398695179633684044695315957023674739745036081455888316483406e-1+.104407064366467453744979743717409568170659146633568866231629254569271642283216429430021205851082594155404313782328212498124723338180049273393714318676e0i
+.104862398946208972180825878424150330996682141370517887636540319354359488171528321425518539449573892272136721705168811269799648481120564545432140875514e0+.121574137117210744755021723263035469688959792093577311362770714100604090622973096054199965987448680716711315316180174683056229789876818657155139373284e0i
-.365460850967830426303498577350408149107088340491907815068070085309126327399784793448236772371748090167802548913985493696092447259228131705620133102936e-1+.227380492749303993800328604412378370878617070054482535376348557078396174397440182749203468272379347992509507727188777940411325241964569001501967025364e0i
+.907648338001460850086718361162920238021554807760743520509431322184187212358853644333139919722122661365210563962661174165523810449221040824601785487220e-1+.389915771257618219002922107798101162644269533304229633682452274444972951707981782172722062059416807312786362147522496255851831740880266596767982114665e-1i
-.678855854158567561348590377761722106216615124387257825647644273793446382728232972300656363220229731141994701957616828654616239211886108262632693590724e-1+.241820889869081869143352774621601363381531250628355019032784389177250466568888311046492481412373754480964512710234894879595299089733517714263801185717e-1i
-.619124586106067452622097370861032807317624727902573396112081603684703756089067733295958315289517055887394374207893192853577550901313139952960678204943e-1+.590766178300960683226395314679175992933111802596624476500834831135795759147041000834151763178571232413380218755422422254554360007744523672420196195587e-1i
+.440284910702699111965533597925767687578007058298414889289080626749359526543834177784873415040994718642099117222088231413421175155881441525123228943360e-1-.956877275681042305238161568306917807342347368767131432736300293337686538828555486147305111110859983211467377070216486382176181367587090198387446047209e-1i
-.236636215294410446022597465479148815350096289875593804950859904548922960882996658395638062691420484517657617922648764679774011049622493864501382427922e-1-.102075195714108491641659988576025202573681561791018719411726851208987593984319208698601601573851258192734857232486663941257216062899749738917971105575e0i
+.157694381554934387100930794572029695135735163699739646900651280404544639496644995488630705744120897605638723991727640956830591071543736132427918022186e0-.546527161141716454549837740256448226488706568810989939370074018537159287840142066952370481142342632612574230134148404256564113943415393119944302792741e-1i
-.220753726686337113830693914344627211877089178465895883522209427049790433346952686343831723852391235613540642224405420140524472290045720247848829283944e-1+.477504631784621863828748197113186905380462411115024017306233669257280203383664165125543321580574723225294567537556304878523490595625300326567184887550e-1i
+.584675667118613437314812775365435158127265196199680705771878052797484821243881465197826352812865481509192540495704846030069962033778413483630692907985e-1+.138590321330723693313205335129534583932780153876229901402134367022255099343128839237561501625028462726221355025122766285874286927717391055926104292316e0i
-.133298540678038339752991094145991790435669169442993311729693138368921193602800065657893677537317168062019524892775842139634738767902041415765181861730e0+.875821384550369138750865644024955191304054679608524807062424866092136052136900349670492544016625686180709131953360152153404609557306244193143170498492e-1i
-.753603690469848743539737060277778827541955084336457867042286527480850070918152912094291748714219704669456220848578545336526520180042604732678744082888e-1-.122749183027467566039263920704891928658993378687531244156183489391703519247153870035968420292155143151431961975534577164347548586718679071618674969377e-1i
-.808863551686946216468109558527526113445190109729665609336077952833972669681687143602223195675844290787619445645490058373897862279649743948118396504118e-1-.105976816923077719250571619333954584621458906902796854518905637904961000014135576100801620929323550593589244396902899404746695429472431792680881989909e-1i
+.425786367128070201845118847502500840136825662824523819534481283289581432704947780471693752635917189708376020583314940231378593270008536118971959092025e-1+.535629759597606793050385776158445135212128873030259415556558001809125642108007286284565443685631758145517934179811872774712279050887971963277244879971e-1i
+.206217415079654761807820597558434234822787921988677634371890521733946360354424945215701040553984476668462505084383954376130165386996970999657708942939e-1+.745483576548727980018708244068852028131578554295207824982463065664140007907092719940850037376175534619099792039381352659594679740863250870666206525720e-1i
+.561612218018650571250447759333640681311705659419334985832000240425429506308789966457699068915636138151419000298606320346369829207381314896002602733465e-1+.976022760921520072347666693594985022503197559063643335870586721112788195926686305972062481750289313417268909842346596229982341520640234233364108844639e-1i
-.557962790674889244305979390148175682913608825253568421658509731520714643449711203139013784311279212854904895571098013248131046815402804285273058059859e-1-.639739314390420258075338509119127029804046021879718044480187938703779124802633132289276439336166301125570763099291704398579817311071776600949501099966e-2i
+.153192308122067804932355726180868604525746897704398901431575556093781310944739819641373984660547834014698704960045051403837333407299966285058377664148e0+.721903551468378339281746984243646947268693969722222281575935698451369902608228263571606611987329265295689230861002497951732236496238579952819104890644e-1i
+.216322113350617187844296308420440633089400492266972948141510323697311442148823008533401760915986147357924978741860496923825266863296995637475035583231e-1+.312253680383103998653370272942978161535454959748940582141995120941424234693772397956891978255409789121578741556338107400659104944716746390888673752784e-1i
-.687229159792055990547070164750075402235500333441701954817943619828317136794524045423216465958686100553074471885971125763954093403492728197312464827616e-1+.740649087289599985445017963505890889566381840756696667425475847601012942982692556315874656377561997015335760419121276349162141601691980536199650433951e-1i
+.811885739782360014313647687441553730447817890822334780270889907141479929742907987457528433902867604086497295403602826422367570438296322576640131462104e-1-.586946788267362322385196060198030292965267258130236136007368272171256055434485385180480261886329551298874005213128677439117211645421090849911908413645e-1i
+.149823002416459076189893780886045103538018569740751430208637524511524559305549934749182730373231759078633707563267176300865302733353266386389237085963e0-.596935466021986207353700132677629071160123688174258854648381064440301147940936958104340964674027024900251500008876227625505631079715142592038002550984e-1i
+.982657649045598830511774286628407502858613156786813817232870323868031270278480321158094523823985770256239221185539927999777050433717639479541224205338e-2-.234046096113503358987755289962058733300643532203258360438308605713905688453256590998321656670992921106821273066663453488461956807923348669652146066596e-1i
+.124357732668189728070719662046197793755423143308478568513622651965036082078019938094563848805366784604899691629878074332629883682067872160184885021160e0-.697024024654427109916317318122379226271948977717251935950382900660132430262490567295128582076605911059624610935632907167615225868172679842957263287521e-1i
-.321879109507933589192482749802116906967520989865277047708552232303695571310985975632964950360124805710022464596419661909524366314325850818842399618643e-2-.268138899193080038921196942433421143413261677210518016001610794610028770564235724423488061484899135753210651022597851871060238785590687274521016047324e-2i
-.150295166680703694946769021359240435442574565994645491932573086581116851448025977956857000727844526854420146338434283433183217660166316343556019367484e0-.506638419671757148689937565416271148026906609269351415317594780583725363587860913933127076376744962507480545783960626740567830021711292842240409424893e-1i
-.139154709948602166167356813341553492226910913812777886843885874617208009617446187640069667178092956670699029757307567268918024837629069292615077813116e0-.159021902849645329953589288851787799664412700312150563370253954846680007782985735732475023635558534225332006989610975462324017021091957460289274064951e0i
-.212699469645274403115697940682556144545393906853014126425160780174640854707366502547620676161682390572917913513280916511271318071324893358404773759320e0+.300096263713663213108695132290477948320510072534291441238123666131605029901546676172330747247686887488804815149700780860335474551592444738883271463661e-1i
+.348137408317302407585089294391599768924430048508602240951284283483149997664634509402940890806244825903003903259669838710040811989736348480412858612416e-1+.110272494849189703090055683567957123189589864022574481481227193788152341914161843793401587756742577642709451329358444959980598245728282600996881270631e0i
-.625765257368365269948815206723907838838490579097026806661277426336845838982275094748331519838517132897795401987464996451104495850483214194166662736749e-2+.185926415174300359290270941330916184130475017707716293388466096664393267012238751209325390518649688991508303852842351183887404185640542154792760033776e-1i
-.506811842324770555408599093107187853734542993632026607583137758886507635600802738757569713400230186804028543196448618867687105804624657236539071120655e-1+.307301210964014491519562197054994325567637587355819434840392155432335395164631900887884509360338816768355582853390417035482112788060537794328277849934e-1i
+.328471302278836268827988177968970384015397838613931536628715857205261358283095655846822316532981422601346266265761634636805131788831275474719923387813e-1+.194358976411010122627076565723666571581491789726063222717972473894718427748678577589509592135392754193652053792884595759314203656781758119571310421282e-1i
+.824880450137638608149317159006525328520660315432190301923507933295668243149784275582986807900925212230275245499441926891154165389825068278163398144399e-1+.533228578149264454256829955705294660123167604807262673388607761198270451679817456374833147206756614630044977323159463937571007279188307781399235677943e-2i
-.102525430298338912515048945474959300825704160371759368993313189014562526383334383871931917826296483843267976382787869105192183551239149423815746629075e0-.126610748979203847359613367583932580742198662777933633230556208680799782506417499083396484455475074980172643072228065780484394008104933632462957264885e0i


==> solutions/sicfiducial.61.e.150.txt <==
+.806546725423166111677288833734183477672004814394215630113460096114653823038580934261705595823228167271455981161212679204761317058117431335636100034153e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.733396480633200609386359929404385778656447882561001368900759382583420543965331614486016581712299290998601283533870677598358416415139028890551245862611e-1+.844989774276576610639605867077114662842585163638365055047878067712815942014547099482523209098951991383176785894918734182336111477013256321422430415423e-1i
-.213373731125243082352973778299257644545084034270842051677264907128993737437589109242649869798291310474593864458600275243392660357243120385036366676220e-1+.762662477022402121105129206822726230539939857304366024656966606218227109330807191097032949966395233961015069360370439657519551851224619353948804674840e-1i
-.237166610456815480403993083839569650525441395669753035115635330228010430556392951442882168221325404870064722308480680830982466422246688787074915738684e-1+.164072262648011384788091875221039306258351749489248117594953497239490122485722874844072908448841579632398569215308171178627231145351099407805940006900e0i
+.417183532620026017459667091412043860297667362828461782665980442988983359051148204915688806558902220841113793061200582750112296415664446304488071933696e-1-.399025490512162918870770601535271496301549088433943761850818257478262672684375090486781956494306142185219785329831577625019113025866662274147290232567e-1i
-.123104731650547342587053138342546407565187177594234954567118305744642081956738669731317163451214096921895582231069037354541763607033898036191726732736e-1-.148622284224031259073572737337255116640992616252358366534822983095989167378405952591545563971952031156111817729178213213222525270405538342880659040835e0i
-.884518294188322690532199951844353916270522262712825236961265559388993643159988380062524492638356620527095376410172501055505303822624259541126932160582e-1-.302366748494996128929012581363307871618453278235379607749502320846010368850104551843913838873983718763903741622932952898216303381159030083392448801210e-2i
-.140253500430628576407731008525115645096378727998712673616364522932027672706889901166121349375440896657505588007754993058451036738840369512998096084753e0-.121517317953326696638735398217153993074694909358425894519209283263206341014832799085707777555562166798180270671995154417961417645968317974486635305643e0i
-.828365359242651898021474083271179935625454777098706367322529801383063818390770880446055079402419115325773966374817082041043719261583515345930213753102e-1+.270493926389216807114637462444976746568228054894132440161080064618967387995808598090523373326882199746340137573874346553400383196003533546439674297439e-1i
+.935891210340689236778641935948434568025001486818100606951532453375166390608568789009611646753976657423452525082946283410743519524831143957484937675423e-1+.289941135701461297408579440879132016125584450544962590795531660801067982675820928939973068545867141633288611739926985590010549668680553102197565589526e-1i
+.172292283487522314849290035907402987162800531924711389998122142381629027788670080121598980231906071218587869035988844003759479384500425363085266789040e0-.159916204742939647998742049811805346198342085944528095046093965436581305383466840636067782137353453452703398740612307145588519233529595138891347178020e0i
-.386621076112055066154581372242892850567733479687525730624384511124383963697489694564062391370694235361515826567341825179118141206951967798934295689341e-1-.200896734058590120726532854638086818286498118520247679197013997794915703610788911016783463144008854883328295012135855473870308253614985416262201409238e0i
-.149918276185547329157773758821758765514408180258969992280758366085602811406007615493238795562148978021327413633917728206596586154592083780243704800678e0-.991957223308280870406120304886124371154206212798133917312015931027087837754683717043984230324292799656142517214500853305794179745378298804764316649769e-1i
+.190194983349976316982294056958473993644472532941500210541271318628680176140314387002541793939894141248662411460720139820736306061607959253010846839338e-1+.816724998314716795568395453405316605442658787087441923044627624237163872526376631318000746617713507141196859303386198488496800690257238348699133554261e-2i
-.497289868346734848123003567215621808958161295201754721027944128292865250602976130754885297431389721239259222251406371674136464127655876514882592264351e-1+.182033571151187280216233223111221997522037522086094945469792322039531262422555992033112303017063956255235428086393249722248441592939912177217073117923e0i
+.763646695314557514440212079249027792152294206270123687707546415465663639462649096724124107605264854236759268817007983341377076255732941640451454531926e-1-.920184188615021822176768992677402165162273125060111520644453843139226842075037014065313215491917396365465255623808888998777783099176794423171651948900e-1i
+.739735746223493049841693209999999546980214611962184983140596510920693169880745501618282950747165197512794914544126421809328020405674626934692767818779e-1+.152557337994703602358087160329311454792217558899877480586527569350532934101244341900148180574380597470947729599844794613813999076557326974888776385858e0i
+.358335645259508582402478145475133157916504745431475828427654841337464521930131034442604935433714638766487795066346612401099682745590026333055008246136e-1+.171927085845165871804223160255363256802674377935002484811055648747263198907144706017940076456634617503532671498141093696597858580078090734013463375928e0i
+.249349958430175412885089125677785636541410721093702015652774169040184718534343902376340958626367028906427975110163169707153740770862125437508446882142e-1-.432204557540042105967718859230285478936918746022297001995932418750962229194631874450450699359399114299927795202848557987621239762808755311669011684635e-1i
-.785638893300380391673603927709457657230841918835076024562718727688397918782244270119887506167877799787101722737531111968234375143388402084737959231184e-1+.147938642906936459198951128627045256167157271713009023305681235427353667602080606424995884665708467264521154463441912147758040107362031699745847196939e0i
+.838439673683578904901073047974910064477167577805196563338202633709987983555708925084916004221918914783756816281216105830808170986082408583768942929883e-1-.615273819754599703100384882162918289103792676733419265882911094447876440692319216995406196049390273725536498443113699258291176251887803192272324038672e-1i
+.938615831624652231352236819579975761980241091610823836362059431267696919726132236479036126257331228641729391203932419236693418477270290910523791834670e-1+.358907421753015976059956355880109348024497187370350217320940681782102640163100560466955238334038751883153677822526714876304766298729917680466517422071e-1i
+.222881109662239089572338595480030788169067353109365771249235439270349113592211438398204148088343418256797376811297130122673694256666965162689866630437e-1-.195612134943636296514389268853953064514604182277385946924676957894594121528375735090393676777176397138804607762094491799271853155402858931715177763374e0i
-.406170168603708609673565586269977461602551043259328980092200981524374805751453425834202066161325823362891523388701125705687291776991721773000770298692e-1-.806689989951777793938646704525485664465827346248832682455666746086491076784436106024101919872040204880557136604577729538611061025671154679568528703322e-1i
+.488894065340180950410517501929930431902955724373439725025841696626374696034005603680633295588886622989189721624653357048653973641970706655483817826253e-1+.376798305655943326821824834402365329524161495871289165319000531624045319572342230617948399941951590916216921941806929603706682799104064879714406238622e-1i
+.481010778018092807981564310843493740665992567925176634513686885283800374773706584800328408930245946664880253896445474620661981855731193880177031716537e-1+.401816514449393653784107925261597780760077669969775547751970404313792951254187372236774874127195858148270882047808070330643531175482579884304113194462e-1i
+.223289783748096982324455491018880893281508376827670989483626125333448317236222734068699301016059901877911265677058115694088775305850486519949264796257e-1+.109695317389917944310698256251493687220120857161813841503978005016897222102021901459118471011681228763504207388316077832119671597298134280147125337155e0i
-.596777737276996935986270167395864324586037719557703564497576056671505524452508610392493512413712630012547280755551137065272721201572497379009420068278e-1-.500584196053414022982771445675871261140336617629090617585515936523356317371344052994476756838759847737877520960831091195752173563116927058508758673651e-1i
+.191423862199874266023191423797274533624398111864949523808831908861870805618568822569779796075750930039137857292357797645141478540305589141918681199268e0-.904390968086736438103824364999605068952116380132937306919361424703838557907297461187265410511258780573740525938624036508255390839316626901903626688043e-1i
+.618459936906921439896607091520931631144737101814421480088826908663200284210019485492641234938047159810871815731618407576976096540817177669195755266180e-1-.718063344399282840250243496233989565001089751554669662952361615508253876759526352271694194113963564376837628511983321344892312443939810783972844494775e-1i
-.587022621706914264911207560340290126260929315376998010464528282563555127681378640965035945370578656402534747711143027080562189010420972014757524265792e-2-.304927834660107676117252742481417871510482766781872208881943904799877330152050200727859407415823679933811593798053199346836776181449786182763497749283e-1i
+.640666960645920245599007748729997109098344348984210029723204082142672807188957820274580589366083979755088092946409701667579305920894650040108676553052e-1-.485421119164086658507525551391612461763959590590124461134442381386590649329806250228812088280635214556868474570077593678575104962154584884890455275170e-1i
-.376368554927583992118951882488107858214039353210328122489581071555866351374912006416764436679059590040202033548250096891605125472976426306439039560848e-1-.744600571590311836925183219336224473176946735837174117113770816504169250228913187089641752837899603366912521312752801109306192115998789530134416421917e-2i
+.877244631820591726279260560457575485732746159189339666756385000775845513729252723425398952398176161747889568282401583158608539953766401961638607029976e-2-.569778506459001611558765150581936164431004047693528196668059298022974820165238727043950555513149741704746759100259408704499918685517498630812535916264e-1i
+.186320768685114028475482739933090503504665932774279548543721425900928805453926459401478141303653047395295003645050590356233590290863466856457347282973e-1-.493630998262044050424140641505116889252184343857376390866832380480867582429423364561068289300026562580327195429485527146217316119260412399996454021008e-1i
-.224664791237711164862002534415192772376074849569669286477614147120255426563958379969312908540714864290116291404680578937516604428972538783716642803687e-1+.160573546176046028537811201189563951654865440431684103408130794166588131285186659985317170700827224205598488684751154392203526136600576822733241596559e0i
+.787013110201978618614975752163388631727864816382484873610184377052434110793704127733696378166350604677954807800109515256993272721292123126140441580719e-1-.555598207531515443648671494688441467406882304959221364129548471369142520112484789649642654707575971908946530740814634401433486274089171282882662729757e-1i
+.125582832865741297187090141667167148609211852600727006764728517618226588152790945714453679220095584030949197802507635470934403103795723644113994749952e0+.690880526252932852220951132739993052013487630475447903528696997406295459470050704357597754012293857892248835839068007109895616641918050297129815261056e-1i
-.280757676117120491801186723674578245218958026326628084509894463336961367186402490212049289433123583956858306558629423928801873473658886825479395195539e0+.646922667221380201387451662099954763703388278814349977883210304302591779487591123266730647676969439259242683089537159479589124376492129375197973721341e-1i
-.660569632331810260700320547119293974856595467987784611887112038015456069767550628476692117840822256933046352092654579274730546469795096987367598538808e-1+.102321280561703675322543130422727168453179759094332228674427654706869676233881913440896000441047400216011103516142973757440923537344558924762120394140e0i
+.647980682848833528183495811755509800830123044327242578542427071728046884967330615644416579609246215689924433074362920408584769291468241327356521462497e-1+.279935667187933227658584873269321953842238003469595655759412328996442791234900587765845396278820080310128585410708493848383950709032179223229746811710e-1i
-.107824570331168991626919610974271206991682390806492474156776952692195882805591595544645083018870614791634397000982626295621837727032046864998568720291e0-.558153138709263704156604439396408264620906567214431898490775492788828812320162895650427724641488671964960404384537402752542100466498360459933955155145e-1i
-.303045264870006781637518129981018539949229435175384685960000821370732024761961637547243862351023567571110542991873190866112348965188655902396965064444e-1+.888074137270872320244104549473625223133615429551873816441136694518995433866633551180995723924691366732730383535846493074936662900854858943219181844186e-1i
-.670006813071722292607412439529120851805123940458716175600898499442121813889938803715223945719745340553655380948765344037303569124934224740786057560868e-1+.842933807035092222538420366290614548447138130959208673881054366480858455047324770212333543046911098170948028393350762386523185388351431223291525635245e-1i
-.156564936555790225278929214127015225220889785132686792803822953654260080954718522614935061322140058295652755176338540147533960103873870215900041031455e-1+.170911886545446244234957812317303409748395693338808869496472964398769194790038539515458842329755532492918553701498423359464551018383464730756374582696e-1i
-.233066189937455145318202820150892639665513752994577685098302523029365634390578437383403594062040023345380144486140284360659848156759084481893372672703e-1+.861266152764309169253910079261899343910959959474925427895101496373644812937415013454395955945134341373510247901872835573531574090993259546689056174292e-1i
+.123426395459003540390712208157201340031388211331674893158024669505092337496965023692254563640727050784069509471377209402127437105811914893534270310545e-1-.154529029806254998361158106921023831101276461678900205725373679144749466160068345020053767874543982818239412054890187411061261852341773960549712913028e0i
-.387475002009065589978604058690459525355995637089877417238776278975614982645924267405451537793272115592800118860978625650139543858207102488562926870829e-1-.582680408499317203929700719770518213932139822577906322879961070208721619132619351425856417590923012686515789054714904333278180912000655869518333628296e-1i
+.225536681856613908537461816976538177629969635502976761252329171799378749158383505909399334375098972326375579320317910369209211936218899119624096016217e-1+.394514973294330142785309780707111308846276818778784827468402372220944428326414277732392568295194504717636092797870784854306556217492799491972223248420e-1i
+.219221925081228794714115458288282980865327439239185842783823000835866209310370707979931542391926477924127919191750782358861126205769953166948603692557e-1-.576510055647083013905805384711141691815282285325567120407034857724453723385233685394319236479667413937156875465675430168024594412019247113347185934023e-1i
+.184564102708225752234091757823563631421794218414110217498682186469568410187743877321811545973558221353088750978554530023192742152446669484513150972456e-1+.864081986358189414869690048465922750003351990503385654131017958463562802573833405197389641518741420006963549062227215470732061334144620565676101691451e-2i
-.158562904885546355407077447532386856043555029569909224293568168208689244327756531667279139568229151311901967203862085677344894071738372485928637040362e0+.843661967580819608650117911376128448415203360790240430393903654617315879521583093838160273726412167751146297679614886512189012808951052387687723162201e-1i
-.186035221483394816690056128202623112631312083552210988129613050715258746389836170321016870510796025954626731397406650954345433253320544148821932834642e0+.334757359680779225388357668205804801528466540339781680671211162820074596893232383777104436414387293919511450583580314969914692214624810277351147361901e-1i
+.800336166742180590320747433632315770823017101577369730564295915245721123329227635653924246207467106192437612344511609522998710315785726562088993590012e-1-.771068139800075622144601333001388510011820955802040067634720899160066859437188543375245291539366299959150131914681571116040913426403087825990707969104e-1i
+.135557210039604656637468123999582513430326384899045320191432707744033285185219467267040073645353558401324297129617752854198723894690010125141533555286e-2-.494952261820115557861056830806042899144830733692864437364663325950325836221272886507322847427274629591356811731049328227980320470373726680504105728759e-2i
-.889073821233255159079086475198293456289802688485066736954560908882340412735286876634785198483639133669684108195479429192079427502147227737719642977956e-1+.131802807856719880759415177444836501307853933708112877949294088886638587139811093790506791246202825359283157485658839830149885221849660508551618856262e-2i
+.393616739322071144468302508170119873650780557385601533872464298940049790686987359256397696345115347901574818888612824483134290084278900226419008302214e-1+.141345341593232432453932392395912132841397704014641791685248804234959836093635032616849182486876768669507319166076005515292984191889241333191245211340e0i
-.596191295564438001229248186316011271003999103110281331754602401393485074513908439611999552083019399434528212873129421056058220519948529564931549870908e-1-.719271590099717273766871401488024675568342145658853743293618039945718779159199785498372686196533086385092447172513030257728477041148516498886808586597e-1i
-.164395064665497033816572545075418448784620690348093482129895723983430885286312248323909678033660868192583514351947814207139381492901327446548345893905e0+.403858883952873397989396837539275256775383467747556823692174961037673261504561166395633980854851862593551255119959016866714302578012102340622881638532e-1i
+.412281710213172152383748706652855235485067469137076372358640238917693099531891668997720022339282759367929151833025546548768150653248413093647608803144e-2-.448445162684771275436806054318589156495500769802400741743363083220560089749866969347901071595048936600860319820706188999565052267380432275434935561011e-2i
-.169036499523987398517507779815370788929154797300477720340944573078795039620305646338997430406327418067923631555401425430637979030145995501589021976109e0-.125384511715644735730717057469928621880626440557114806221958191219315631253364151972404453541568115722348334858468227336787850061635348800917729607994e0i


==> solutions/sicfiducial.61.f.150.txt <==
+.722602017760902903145169641986712043488360696780439096078113762796758423469565019700442978887855479229091278495383471198064280157931931106103646562843e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.111799525123981377116749324439855567232306773884147914544858511458409099832712522268788537710366240063302352545000627603279040116793115932856146710120e0-.288564418803940744782298445689071560282602856838727099250390277440268913129151842829372657940604440236697084077854104729534652728784500398655757179640e-1i
+.340656626041213843062110882628767286512348828689345457982844173828043090986644978472402760459634755381916368676933420948749780430347426235238760669518e-1+.104809268620763594903603013907710625618123577857318180945349321501440375258118371057976810124436537704912325850108057827298660985628986271821251204785e0i
-.337244450300502446440492377643596359133311116946288707615180501802847775536453226048456806981935307568344775150568559820523199099149959946331893157956e-1-.492653785953589642181644103441817947051863970554284087104464910816379270574818220375278794267756433063781614993647365681639338488038236934709248112188e-1i
-.117294652897574330927767751471917667638833149608232829601041730872213033881456972864755738098603154145917173808311014052614574145480375356962363768120e0-.756290099182093161930492208458174711952191849550569390387822562848651931322699180198493084714818362664770560913375350855558838616139875347914315544127e-1i
-.653231073791612788907147806211617345521139578443666598856553842532875419265952246190341857485309314246615681653471285773846485410730032713472917467627e-1+.650283714012867470759042729787580603721569477733281781791211417973003452856756370820202005416485372698907350840722818716992924575011884002638154204049e-1i
-.284495017336291150612415368583025522051239124891071620964250598847992539422558409693506225570185376165517453589958363298142605092342662741640545143349e-1+.191272760131107951631217382760520572948917293277819519041291030560761712395467026332414319442737745091943919792555941743650656633737231337860453931407e-1i
-.124411677730646763950797430958489514413845241789350947876929677761854834602949223818145582789167964300017285116032781804857841192080826571776985668736e0-.966809072026026427564958588857130178967098176463087650715214647811995148643314848248642982253755988134668888731305904310595961507492842787185808548477e-2i
-.290834847570890710536915212190887442900825224997065337272605276970634700866741049515900513497736759470197684574115289592453329919093030281018529476820e-1+.128580556336908235976417205071327866473145571243595416312489636439386100061776362675299986473615896028455165643962494137854864154966042388906346376389e-1i
+.878767625158584096877584550742226041711626495556150257010475273529301542168144074899923142745403354008992334173600263274545140683683311251831126593028e-2-.568944643246402506425288257968272087313629884658405181495461073717618800672195365035688339548245986051204409215493972274708596380040640954193683106936e-1i
-.122817481202768401746816086038289211738017022370943600805594734989893529635053792217346180378872570988753197358895094521596348666110565223791885682754e0+.511084591810582820259618993077375340075740052287753957024475594303257093788916785227265159209105164685594804607757671198519689970374727379114189248467e-2i
+.308402758536914398532299827070321814096007561864571431337693213391100449790520847788629711262973929028926770669610620622255547553911844795570325033883e-1+.539503143789131855584161300910743748104155152784240079494457825426087973426262820828158610365361801296141109136958221554619745527659014713036299514890e-2i
+.147429342550711803448625868656048691165063662287672191349507348542473745718791164768816282316515639091492076224697619854323186168100739792208694114192e0-.219363994831490220390534121801039843016526245836984207855363495836274308917127120354673774095198812916830883104819316127149734654405823545632021891259e-1i
+.333107355382669720673311852670778356216106425195689280280508524294664271387635158680970656799574455734240150912833002779060209249070595085662531285528e-1+.147391543828072068578093543508641885429914559411727338278074369410197093527500898692443426069094750346831978068811629252523672004858421712190450696086e0i
-.307130336455883973560896525262236609215229072143664992693844296879959703839506673079663853322158966984069419720077742148178906595699379005249344605970e-1+.356159345645167274800929640623277718923661735164194372171755949955425265395504450209432557478966056329265119858637798423995859625658908731210681599782e-1i
-.827269890122306204538445693043787245431047177298760400398535139573796398031228292944903512136141561070840434312093317004426551734186001186518441686036e-1-.397614286115144632805664457418078392638622751540875580084373524520268372446611020126774611574722066508005682273867396183462101043383825923857925559224e-1i
+.328962287946910357088289004108817346842561872226676614873575788191501659536220846862345061964145747200120350286607477371226313140472822124793106671247e-1+.192591181230400023855341033473040867580553694003692994315710094390473134515596547681220202424115946591583195696997425202931250849056853433329701001624e-1i
-.406847590898017513547783551641320538894054827331238487424338340457060107994689241003565654767086180052670380702445732948099105815012076966568558104928e-1-.187076710456770018520548496774543594059752119514966265268908151094042387648260406753486137383559498727158004126408705941923059283140392112644710656743e-1i
-.103571268239217989186314024669411337429874889217935228763643264595687586515128997972547336271232776805095909953316416914617164630982032334488724906308e0-.855667700648590153528210345218892475912475797699540503815762613789622385777145657412913655810516658519220535293672036667186612065281384767566552189198e-1i
+.236838091301092642763552151876152202781757187879148127491205261651708995842250548776654674597696645827880539230847745992300635281928758669714180578326e0-.894257841568254506515460022213173493578281145953038370766638397865185763096941503314861720598662055773324053532180908714331939765397853567518262818543e-1i
-.195489401284716786866917128633568652049362955527080165732581902270079305390659627234712460773510099342901588030068259732080157935468909990760907261905e0-.648954097259719150080844843120258157009436712124780466722285670692833091755221099528204973623132351039805983764567681533100623644229160168276167559949e-1i
+.346727550680961257244641327938682941283843882896003171599670260552049016981286106133582220582404049509239127428677968229300990564612073271209157495156e-1+.244385312172601079368836600721492023587578521361466993438045791451446346021533744797524126188856441374828437410772783625712604786549308805933154602361e-1i
-.107343270542858299528014565940774130285762464280231154741840584627743451872239679268860445268291366229191021941914566776352113759251034002542426860791e0+.104970364597745984071263156903870490817011638288489226871866515684277978979941124854957920948653574352467231437405108505130738795422337272394842706376e0i
-.125675298830782226819286323683671801533513323774818084781867881663604475006844040354188943981156831442431536307070553689446639407395538322539690700692e0-.108403217022919641123019889493413872224049015156721658335817371519389124969275370543200784040532569368396288532089067261266957773681510523142583101487e0i
-.134338931889300308216395525729821963665771546887000480030429069280234294863818197676559660297100471277843760484253314726964867085993272320633995262105e0-.388074111803284214281936350260952185681442078499918430338974621043835631603527037280697858040169732566411248927438734826350456402450330142628974654953e-1i
+.422602461168832723030849776646999734146415938266265120684866948856196100664264877655688184812630051379749152455747539541726624984029395047790570824285e-1-.214508529560040408155499498411300209745935128427806970821361132546958127276215796627518355618894359544611099806667769718912609289320177517492908454941e-1i
+.269641844986103939588302499413439527766805200093505918204428798510869228562688313727481218109454298013411929005553494403755187639486861075610816115481e-1+.788628615823228391812755831018381467362679681450201949503801884048135376889829468897984167786419436526406147902559901536432009929722930502135482354855e-1i
+.133250232329362228913066129898114302904628067912185202420929716732469098287660081075099410320817708789204162891649507231669546481287991082502132312641e0+.209818746049969204783983869818118576706703124730311510425339280787664406878303690550338016625521233887872223623273928602388173569315293661539273981082e-1i
-.608758970736598228637203944232463169593145571578099985608161340953124985177624213693666158836599545374312700772401079670046812209842812555461656517491e-1-.405275167354638561873421096868295581203167623831453863912652934492115511596551637683043565079247314477696448525023050129819368997861232241688697510296e-1i
+.305173745784191458544782171737219395608606188038977886652587690885022261846179257507139837046879745868630389884686687306143248264416625303420315933486e-1-.120195357566855852596741092466032620693106315401825782978856754297840098386182630148388446538721377574650891156713041790044943335340726763406345388314e0i
-.279856062769548721883398682231656970095998277107082298623306571110193636760860150425712306306857478455742153610533960910898834700430449189030359396694e-1+.293599810411849058621323539603149595963687167429722781218517826772199317068499444540968330101070521184319244777671388574633012237224938930131871835476e-1i
-.153526039204637659112012939802743573103714091754495804670028656898477611709198407746930519520144970875453255556039429527656604051985117160927852237852e0+.491258071848795133601782023849928229878786787927649315581159383958174236009459378055275625994001807712939193357041433865978519778439245721952446694107e-1i
+.121558593737641145627450908538230404903688077955351932331359640272419976140888799292959605036804067593641366229570583653396092769325295574162755454134e0-.337187843896456283438710593727677519489599473891310447486736419345190440907957207832328130731353541860564483680114484824760381584604608076755403983040e-1i
-.178242958442561048093201586732741744082417630554627487698189661735530748256832262451866859217735644115744127204829285080778020116796643442361124156010e-1+.140837814312565901121005851489378958519643840773726318462950943702292626479137535893784804288003077807578174490229741358869866916726117200335433693251e-1i
-.213119872184929236689308675680104407146727359496058270645753786495589673696344432240715827947846020809124809700202568439137347749576658700775661667645e0-.104468298675756064874627538828618420730862637308113705202150842415848497240933692173971656237496707307255858814913822086966758705112394562538188156426e0i
-.580626865627443799854203562615565631336631540289061119664662819699313519668254596095135032997595508730156438263039249756364524696715559409874340700665e-2+.151407155978229648675411364934765504074892061005134689015382570017693610993287983228115683196661559405203499356442885966519624220940491037187653066912e0i
+.460338287750607238417659315967831051058991378131911321158210584981036190364723432530390395941384345359871647590876268352352060110036479334556378987968e-2+.107407083008228632139906275326716664564694552431021323920582833647971584251831461599897797431400480215504833950883285537560491653421003877904644336407e-1i
-.105249631865767171652932140013016708408061259790017422022666122851840212268043765396897800975995390905533787347246501343639801038047968182196919665091e0-.146122970809390284865942792894265228696656936154388027439699651065525792179569920967699366466169465384514569940500851531936521831536203130244366889212e0i
-.340194267809103554224640363173646136115613578177879379978223103730150763919442402593143367615630964417116889567570233556349917654485159460253456094025e-1+.102271889557215063911883508828030781868335600232592228255367301386017037172427604465144094140315411771833173304035647378060775648828079354038986887717e0i
-.165199321609649770711828385902201771417240162734677891189168301686626098105624725490564732990641881505370192792394639582456888433093434301246315200204e-1-.164894829998600117005500846586556100370842484289787328176895689932856860363805142369657502845495362835700695779757613593043896422825791564245402165527e0i
-.140289218266655326386695709440856779635143367304659786648083190322613974540808737512317176061810670575491669593368444090041933522965719222439786808175e0+.571848506045549881283268930919981167367313654799210708278211957587256046781723819347464278203488462271272870269294016451105648885924215649533781076682e-1i
-.497487143754224741675541451528054240740552990815539449061950253589616878754576925628374232571405306312967616857067883141550820649773960602706648907412e-1-.185458844267895832913304124911819366078308299128033707477548317983195153344165014937624503612942899637188803701129646522217848486262836799926492721574e-1i
+.103419971133431250444501750385466623252890515264619361614217337067023576714792324612093465428636882590629771865926352871127682369409679447466050095350e0+.287026318956871662120108449589734167744770463102778651995319574374360360285868598309531659491870879576074098685998779161955652556959357496639143864336e-3i
-.148700992258005408568163011618593729701559990330596622231965867496254076318890525827176531866699619735589495953940376546489644385724396623365330254151e-2-.114275870937601744773950539917824649093278000746112070346964489524852432958013102195783866945278589674020891489976624872593594259134669933875136406877e0i
+.210837936504650569194889031407229087131912033459408102971357239373547881993605203733834262031601163833401858839927411871756719162090052267313569862237e0+.940553023911899520804662811032642942396776176695507274549017515225910943833821191629271172895220148522831454517685529855003474004673507985031122446722e-1i
+.255733822097880229469004692674423187747727229040331520359856927618946694558896572553945593314450741772247325631696663184295644093173029868463942064149e-1+.180760312968725018171984796932945354955726270632507156504142573495464135358718271364991803286796939096305548506646375166953768577525705354949583489840e0i
-.247368130573395659595846550035356840566170374423490755072214893451134950341452796973663154438983648937852092487445173566071503648608298557298488656054e-1-.278027952115334550064812814143943507402948515993229954381731981565674456596673037404245482150513321399891099070877307334826221159469160353414675970242e-2i
-.598096576334096181315663319948707490330556938564832777293874029513544820564046910162561454697537052420687718064034090994151152729371622950810708665592e-1+.651250369903001177913427218398779224060154982919428851034943966598171832683851013605367809023949981264187063071597788735411627099894984424756084479479e-1i
+.112189092673875568206670516304400393018046631919385743252507192567686966931045968486837401194332712111982454525889518967244366251270638701260592531094e0-.257359734096620902491485126746682923598382511013968014023129065129818512574602443888509486778939486216233216296829759529220862957281290643453414113880e-1i
+.284957110019228975429929304173846397740343289623366271216062936559372023575077606525749701474508959153997598391487116492630086563786629967076889439081e-1-.501345587892022347685725633838528197837181068590159443927102556946721236219635257569832583998176386808590709632837237562643727423122565124899719272647e-1i
+.760647838916588063408520757353027780392019229603970500770642263039883568182423493921605314385403572609939905565499863950320237155944551653467041764710e-1+.207292574558455786241470322334890760434873233572254157494461408655486445015589726094008981744850729378654383018843019367512195873649397232928269365727e-1i
+.130215123255525315670060279187378046696541839894714291088071925677590138719885957280289538777636340158200923742300446951908328945331658762213256371406e0+.181443917573105505441650269131610125985910503136075713063608874773163794080134381943396447941465017341112776599654008259604568815025657333756844751411e0i
+.776304878073251087696669094304781432085188531725327952607900030637123820317433512774328286642738365420294128107859920401589795786672382360060613166008e-1+.473209424182738478223688917872028654046604015098134521076015307244944752723764916478647440513870383249556225145819930156988558389263263696028664930315e-1i
-.235848561428672469832571825573094081524793882624969996552826460358581560504967660002487638382631470492170057593760802434218800839819578755915267759695e0+.863031788355171399848380107341472054889635722109662760898855189516438224649289553963963518770579467406735599422619899380442018642220829736416753893198e-1i
-.826410402306972470547031299936146495774172117828516378672508843755186398373731849812690733956587641531031124569412095561519095972978562621738107652932e-1+.103700124676594184897382962365386427735485198192474943399296274626443667983027081349649548958589535062605921132273725662829143132199273143677052614392e-1i
+.739430687361862444963087340269329450569964161491790160054657617345995031783880350350046205137003922973780659680772698740457386004516689357053159875317e-1-.144041334527556766617123465572837340669199865996601096886495704867967010423046988940797900187799595378752682128381678236557393735894512098370875052681e0i
-.250810788218140859522382771207294752252285596502959971291431114095643687486396625703368224473756228287538348107191188018441171147719517958871908262096e-1+.102501994030814358253840178600900289927731076545394106441570031721843647058429610385240735766364140081817647913075284164643466606861055153516306495116e0i
-.482477132836116993825119074923568563690632771668636421889942880456891310953333197487975241001561229471599275195907474880297068807839938110820776877557e-1-.207034633701978708155046262161795683344429259161175462722073949131904033671202210922445726459220209016647820699947784456462048216141303012845460072195e0i
+.819270160913392486216744379571254576259412838144687001067171788327007814767625318805393875919976618699939299700664341638468517385057139616085443859321e-1-.724045544838040013604054652341013098090770030890237079398967631358911905805707404819937852362241995117946750101741702550644702294201953942164942426754e-1i
+.415130273800441293068648349417035971524125118082294670698803614667782302695080456082285614730789566778221076143361473172667956887823817853057379485963e-1+.580663680117028406949337682533008754636675865649037733700816611826319177278579209693310918734732326761719357238244456682724519086020400874570852996974e-2i
+.162297531448157898022902759344627635667153347099061223002125993340710344489793886406086998443710655336453152280324422711453195551256336219518447720548e-1+.101422307767066696682498933528228278150339724622906734132798107602562498228024277575062873950128741640249995380030354494757720589477643117827572652052e0i


==> solutions/sicfiducial.62.a.150.txt <==
+.122666671008193270147213145972590968771099312737064191309459209894753590916900576508903253076740056955990269553518740647209062021715822174745512766909e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.319321812542843569300577273934314834537494874325697487988889733535947387999192505903842130161483776258715489531485703573357753435468398080356815782189e-1+.142388023393107934107419287754139595698241674935996114754322621683727975598545164710011945216870512721331928653001575774841581104179866511790631709461e0i
+.635862810059547486869358361507619823645743490690353577860177785045311720671502437640255976543208450705472823608032489035395479254499297696959862138037e-1-.833851734182066793234004851624548694312198739427742030501055308617281494871598709000057816702124231183483143078964419238962990699427320757181992963181e-2i
-.108196732335432991989899034328653388668302534506494326785125645031772055275057052124712018495229907010149568351550091191279541138409134385405698069397e-1+.103432984714222385694896868762884136864398591748777994324188126999989122623441078964949896584763087416041575010063889228951877282435735044818662310912e0i
-.172536012271313094357428652316954142444306621375206356187360992753419448579545945310782160592359929786742718066201296107896883789606779421587439481541e0+.122722020859482713634362174023895826991113819489222353468537955077959603347136785265003116152197113219225801938417235384770672032582932233821315566950e-1i
-.528293933312812297757751021168053069603035670652105502601216134938726827178837635676549486698096731893670465065840597576522863359304997297894914945337e-1+.120582069793584277424174044637090271948216209784938646545725170666433490796270043981729896260083561871647148952597576667187720179402037334349229759670e0i
-.162986834498296802265636883518066217940338319540932884286496530008719460247559576047472432584470955089394303680461822050377241822885302694882622591187e0+.155961334362582749292054588127773075128701211561405576473133028564707810920085842447894937688083814191856924729534874446951761953786555765707993209180e-1i
-.170413664894301761862272685875385571725588089324339435186881026833589448180195637240919498925509399034977022079361138787186143007011763013590043756121e0-.220986133927301740126189529747722274225516153181230483703789559111322610537021788328796184306232178062096802898048384712530612780371203843335624582030e-1i
+.819667625175406732595777327656502518939309614768651887987208812639928622664651354917978684698003901239593744788542768607483699920201276362442799024948e-1+.160201127092308955706794892578370362126740927322511553134795559171921787506917284721182385398350539026084279351774424640298494678900591659706676758137e-1i
-.219243690634793263330739820146023909465242372461228179451342942952086963133060533412557733205000070292155330854875383784157453716902421063823182517570e-1+.188927945841359904139389722666964066136934332481431620298546220879993836532719840258812740899020464695123086412886201811537213332070596271384859109132e-1i
+.493124213372539068505020934097801787079289609094779762421974929438930565432802768758865368208789030487754493720984655961776344962986499208418123570140e-1-.231989520267858466083331579170932619678581126579791669811474284760010385852150469090393961535958977279873833062186330982644323840889539183844016564918e0i
-.270454409736953262504627490686456308820865728697399823878383383834377548840802158003794612894423895882652569636427724796927876110297625352405686770927e-1+.261582406711978730134240685012888701811070808613070590898865180245796399692112477169656766591063155421166053361061083436709304739177760516266850418657e-1i
+.112920919580425540094662101771082526093584142530523827736698763771199417697877590309521631310340441292859567611203216861765531422950805555459025113512e0-.443285433917243298641675714531308306985189115147931322876507781324031896338813351110920992343489318881112748382581880211671275027241257690923795723187e-1i
-.100221334710882244935656431092043820991817287255232956239011521603672245112912463108723675443654056086612411780148403792773691672816104198164265582942e0+.719326128031878619292512537215197328297051749854613293570411983553321685544406393592411208590001327393233636269821603462044574337216182918307568126727e-1i
+.703998356756946104734141210799506158264115019978937068386406330316315820764697895372143897474983230771278024775458981743951778381700934939706090829225e-1-.710848410928659152576039365314331235016276981362311463148556576093047967472835844995259146397604970948381107183469673913254096056079754256939288575701e-1i
+.832155288795436665047259844165192899399233695571156809043073270806265148969329734602918420635219630696996319318297138855409560122989600299104116251548e-3+.479577958564945165270251653228042751059987262785653968371215521503378621913539682063693001133454638287450215561113877636047681223615244861513758031465e-1i
+.832818239035962588203541569455244447547083566881702218308504492829285419108675969759676535882598145500998634220411510312041220290223953167576383816157e-1-.429534558499694041540703477160586842572828370136789467022301614844451856041057651187356503483994212600971379382211318812263365595533704013585044931359e-1i
+.125594814939465918975659773699521308919363585885970905797422937193605953464003725044995135741471161112128525858705575759341006856075817643171666637810e-1-.102316436036167854136257045618441180483571954045459594402537910286168479216079661239939236620127101297897122323552811493463286343293871616477174795227e0i
+.663091347887779021846644061281115228175500912325601252897091224072851135004447828031236934284698887238019672926904456614967065938847408779044152747312e-1-.387309991493498294698767762963913446326235987340034900116173315161401171733356025738233531455988501502003473725404413347939945907496311289669743489348e-1i
-.865731819008317891179042631877088001439225001533530242370928459286640375220930234873630348461295138004656275859776926622007825445579875679266854768575e-1-.780268435685779519962886511673209498621476880379328190147563117366543191929844376001044221524616195323380037187533851980309948631714960345651510162246e-3i
-.551047756691604101163887438724078726257073091716304509770864555460220153823492453421532761045151546409109578759015679114980066889193450729713934998144e-1+.268041672011198696883173683145062206006299744528521559692130433209701780019750770294072438766790159207744897188372209052161734560885448291764355656409e-1i
+.132434048395895548503691164420005352515308436530331897991058597981570018615549718782881191925292677050110587716259503890145626746658357742790369694278e-1-.114294530774176153629854305638859374780577230892340585292616068091787180675922650577771858239506374244459698217035100535160513319237045197785802952290e0i
-.595169112219479336212261401005060774855832156983029470482778429218048838933831352088529139602729500764617695262703664819977615473240019111256562938582e-1+.762441114503543993936611358421292904893652925090488740901458703291027939007604819898903377008530310628008388794967344017526458718645684878227392855141e-1i
-.633049760279359998819278905955821965602864482013057062328774032807111597686292059390307148095110941585118975628702285365442542591012939266726180557993e-1-.716065622376884727889682996015023051110492176105090048240440925538932659291827072046313535557956773101231279511637861604178374304659465083360441795182e-1i
+.119361455524104819137722271692086185966072757305586262020410914944652223727819653435871607134479412399604084801458478229256816903962166931779086171516e-2+.474662183505729486160505045774620998122000485743294183215653992205230744105135920130385475341941258943608579998458084908772618280668749540131409061879e-1i
+.154815739394575467686716466528579863419184856445001888066460913418177286453291065207342220702448352071976886086305094056585886258550852093700229307314e-1+.431254505900419952880864392562606510448011927884248777741644290533621769342525798571284835154614019982937869162849052395721763214408938138276400985838e-1i
-.210624940260210719676346667798947576640295769113524226398259583295847903357582735958160012525997326436870484088077374314693790308981607900706614320799e-1+.187594504889191712025019524005482436877001958366088621117598337306814780973109490154599080126574809103868175550312484785617438247859238250436608012013e-1i
+.176832590675510199898998874237892036424885088423563553059909465362180725054403849367724753211450268053384366647728456661275534938919376569740687729088e0+.462592904259652514766467203191636716693898166078152253378367336720188572877525922106186090230608947422367234142083308000343428466996226167050436927877e-2i
+.149283106991172018694234095563992613619162164320567882462223959697513609163112682829956536892084204671544514721916053578063441752151258489036178955823e0-.921966631701296064072447014360144605345124426377251636436484050578478702078952678332913291873791500998643456913255390488254028280631614705301645222624e-2i
-.134023545263908049852302554675176040129568330637191511768685989810924040872507105024319506790928213418551844434528261661978402665061556112856159275863e0+.180592236606719057976388365241717801301601017949743182629419590343528678116969404895903733373830293332621425123927096486297791383534442514057187020805e-1i
-.159127623836663164879909212923307422976076873261888838552654321910911038322220758907684582056527138217138435917965312764428030922679744400186764825281e0-.106914231430263349953675449022611356319884562934514549360725350090853210123144792271849371331259891001284138653604200985627122834112077276393185412550e0i
-.114475288254680501536760757571253130704012901589956394449516393918177114794398465759397066663972519132669283315366494999893317848455956176107821814656e0-.195285952870461950359168504184676947522165314476458663819423980269774364771136063986003540199770062333444993282677623235152838310884525165482876749930e0i
-.129867976292541079203602376923308249715064577439404420726325616671057968784743991001135322943000327611640975213307721055583522659079768677106236512450e0-.721305765990751691049329492835776415548574002028235195260639165020868983807378179605953970230520438404232308072805732874383839499772130839116924024596e-1i
+.563723541580091299445055009678265266587270217712130865703884421918325135180916139264261644291775995616975250408142005271647475402922660074332884084959e-2+.157395720670517693951698418578109292464582403059072157515240391888527928039891181234742067030209691371647453922505785712154355344922082062905284250847e-1i
-.508023412742392112819499597411374338426197295241744061121052693604788942907464463650266705366140664124009759422918163836859258590507986269599570941563e-1-.175304234937701484665621288485652592312835902902877068822202054232777105994488808832105445570771016884259104845954723177976379327874045493907956947324e-2i
-.137414309909322331129847926311697545483722392379902635800256249625836461432975227863331385694739769365587858795170608530235349056725372909775245295054e0-.802505772550113136971613570292291062753805715275940997626581612433015714028904990264281537321830559438265499233733402327712138016931375219826202333738e-1i
+.392552630752471553836600250975465402172628067792006339156449650700054794466487541624222079838380645367457792480904978659279899584927309315847821845173e-1-.302588656470824485808058719911446595058611738857499846983736680864244525997571145241771706921555354269254028005092810519287020743751073828289493214985e-1i
+.628926869318267337966923665023034100166612531669360376351095543101734960026406059158260891718639826618887125550325560502190104281958186601054385055529e-1+.506617301856687479599615282290956956320394752578349183338097377186778481913165717478774722128578944933602261755882388836153350332761641703325063319032e-1i
+.100988053311194846743581017302992999053553644366465910954562681638422452609983229242001409688657637767840019763951557457097911805507934563133350652212e0+.120883765859230059203566152206216072189799959338220083135482618582561755781199176892136712403157724362143106097364590038862033309495092836991384942252e0i
+.334185255245150072709118068412060765551821752474788015433126972443552351744583055373375067366256637844845389503174325156458086314928022766090724287791e-1+.520975149305575804470478154969606874198311506133608792695898529991257428660580387255645141642858595484243506570920265952724466355298238985900337349359e-1i
-.152374040459347651418071370954448787170901059397445595117300790550172218110617188541090521864082362864635120013975687307444023984505882284431528265626e-1-.584186368284597720356066265031120904375536878619536797376038450918992389526306351152058043125511275798408979050697610394158891197976607218790375199569e-1i
-.282142053801141083800419144971920160436500559542093211752621519242135436546632541533085079317494009727845206127530258338554042063756265486415841483795e-1+.446062054518702539506095403020463683257085345347073085959844226355042561520183289162660172829812844493126533870560894834295509009137012634889486716016e-1i
+.741093827327397108994771545908930259308778365574937924957526004455861545438833079840787170399412719665030332138347109258359587267435440518512428298401e-1+.995653650944139805422487633955164956175851212600027330194756318268342070025185727579086559180602849120727035776445299540323330968541699337959461360914e-1i
-.205638744073606570393454614195006588103454481353909190001209214136539347827192415060461246465511073645285018176506320768035183823044528982322056203382e0+.115826748809851993894308076423516848533601279441570641995148576375903827358388487607396554146273780405307869187017078411760308778180719482592206083143e0i
+.173417859307585918557650727016914863734943032395059074089286876721356795567855158694875935538796963665767674148577878481156070601941704031297265587981e-1+.657856053944598019152260017683245146951909710627637635009834521077158387531104098409419895904584050158500418539502762831778228215542292245492266289135e-1i
-.107074740336212605204530221176855003318767477691482187168568089823970041361078946432964307513900924844046551253185321347594470469365958331303005952412e0+.437975339178042324170430841871553112049995090806897486648115727101002074511871521314129980402932043556047134755459480266132670573173785550404224692768e-1i
-.623368046954498052101027986493144066743991121864403586179705210337478016259448617843688947148332842176725316395136278764039361679487282042504190274184e-1-.680871975224873489684302102710916968659888726076023085971273659684674679897219999812764847022959476958359818611658505840207340717564987974285293159767e-2i
+.955194602010686633028147396996421231420147844022392089424919279073658090691077635171757757565572844620185114951805165612435339626025117208968919756472e-1-.966910068951236321428898924393494487946476904732583575655318950598203501067666555252365419915988897935636529205731781057746162713402502434865551938358e-2i
+.184270776400457234042289287126088125079592977579504759130735088807193135500072055867648902126786839525568284748778727436452448864267021704002059145894e-1-.989357320979076165539857786963238987797506219652719581669467945226261061688821596493667080809142322164247206421502822094798362148296482311970177927238e-1i
-.137068599544771677895739749585880111762494688760463987673735785393295157405439357945416736810704074528221304751429025528900182081084477716165968792151e0-.178688130022630089505040998777050297766912387331520251743368716915473198040942744410530708872031117871134486275421166426573098054082569222771050368580e0i
-.143754140405151484068958675096917570700443954899702728384141806979522218928771176448527482364550056656483203162799797983473592306448936096695011387893e0-.678548180626498403824070029119176889445769617560744473047988194420451865274571957568805939895749837931989009529282737012454294458724095324307338178608e-1i
+.837356208258878481113253537416246131905632243171760868813293430482600348457851026295889500374193584806145366659622821474920508558510556553585458118125e-1+.418851418137034151578217910417889867804507057407860152769154720534966638801517950322428662633566285149677085440485443006051655660003686106804156882091e-1i
+.364435916505533514113611951695526613486931128623326970254897041751775383572851039028318661174690586549738713462836520540842890199377231187337689004473e-1+.879583862113711417186254011770754565575493547298472966136270074317273320559393957676322045670147397728180192427892875403402877616387316454050831032622e-1i
-.635482076911533399579542709791669801217745798650282471608478152159643309704725321129267221634976015891672097493167998361496797709631629071179620362811e-1-.137471617413348686457796706146110327948637013341327084360087549427936977286258639329464160023404013880775552748786965104630952622484154401649956678625e-1i
+.191702672474705559007667932032515884698376765951384422250110849585797280683455558942687856195340803144746659393801906753903148671974094762656656149171e-1-.182828058657992153211967629022485723545639000151448864586198978260610268380781330461313615015166237300082145547811350271997746731304034593567857325224e0i
-.384031377797937956047666220033997233371000502869749657105103125653227393973747299840436936637730776182657617675561847412996072915503127564344431030021e-1+.114832759655039384179450104674128200541293951437574727709488399097705698303244953886331510979405650979051499653619026290641465889904086413963504887626e0i
-.310929709394657647582740642007472403237330885366400285428581869553719908518014581754630168041329159840405906362878493661934576855694422691421987570411e-1-.265553178215774578623751612261485120925278250968395201022185237785799615063805304914430977336971533798187402927302484424300807264156862170194303201717e-1i
+.894540739213178600625400057774544837380544024344607250008926343064874655381241425975264450414248385682056800583926582279711560486340464027243955696702e-1+.197527218956242781749926605088195038001000705736375525706556573495661509014553627353266610893802176748994895597485173392629652505197904457252371555828e0i
+.681435638732603944730341700087029522939116642280691339145643714095796822467611796171598627839077619487158287797122149076530244864026667316382493379555e-1+.928146962521398592284831453605159929527206547993098373812747487753162252728519170847119291077802660991608166675720295284771254469299335826736718463751e-1i
-.146992240469396838261474456499474382781203713123010921155984071788313226756603325013909983152902232531382981779803489664906594159761723893064561758724e0+.222540474528155499032351713585177340910401839472797979736370424405222905771208656134130021149742296704346991322088592658267018088074299075198113764891e0i
+.481401753705253222506840108748991326164717759278265311986696507693833354701942502993965692430795635531348124317300376198763980946263968660541136639159e-1-.903964404387892631424866761211360240790057054568486843184523346459745959709296780972031939690967447470800443574734421650824007954433435252615782740973e-1i
-.680342077740752624575854432333593783452826946162067844804468816367125696224623149500053595146503741309994585989137813731418001335026362079583140429999e-1+.513847845273289936281397129787958506456663359204763866428548176662883636543904504409866793121110721799106944658876294635018425809906977010638046853123e-1i


==> solutions/sicfiducial.62.b.150.txt <==
+.115279287010235249580186201545286622698577072639257623479788870931998663289397522938461185327572572339587212798418399466490642041744309571138639807311e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.142172335790346087659706353689442332390832625890619151923395295797310088579615675544644596060024442133101077492796206649189364612056214181361122076419e0+.178882666339068982708659557330444400914049940422241906091955304123882948403170920420667724659320647683238948181928605084276889438589454219693022445033e0i
-.812082386296755881529211126123133424510139601637467636773512867933025664254881491194772296088988733441838707949369023041997339545737338058208892326532e-1-.671031755488565893334903158579907761737825469938590343695755856123483842588318137878818360141336618558423022073455162132094773772412844933618709799143e-1i
-.460936374632640378676906223116048659166734849039585922076542965364913169015690893341468280678188324561129700475911878173899783563459815699271049866201e-3-.100514161791956875426762577272091810754703905617274795567333257852447949298943022864701984695055786816577031031228426063853368917720364485209747461269e-1i
+.106446854562377296332629146827727324993909110323025600405233384689187993526574532833508345036229042689713383251185474495166408020340755483126946553178e0+.208140836490005128394523993177014556288964524556395689319426735779687175364220658489056216678633983790950902646133447833523311260303609551724321756165e0i
+.299467063131365951021605870798312982344397987117962199337302896556133459677035753508941345654622799127345254858875743255879751924622791147425963100681e-1-.753090659818763656082720956365117178226387071476712837593735816842719420522129489126289855180455263352075670384261510639427315520503581404420219752787e-1i
+.643288979201501404600678834859671887350998317864760778435928339353704055788665672104559370010093598433853251101772554518661405374580622115901051153070e-1+.181640552176744598828593096908114689563464201013631518048108627885870185979236123867357537359896602894206939956360228178600171821587637259709295678705e0i
-.913510631373868735711134428613103536424307152549268218918910431885845733088087976367544669909526751497564896837162700411487727502192852503432549679320e-1+.979786534066481873295724910545949679378517050650076259796114255377901769313276066812899000319772834768098730296960535067707539530622709328807600326814e-1i
-.688064697690299923878397572757733182959699285180642192248271991567063868602665828522511116358311353503828122396204136523338018230836744300868725997289e-2-.113205150370036249708425117813819169860641039819296086065964318159060013497353507633739276222765692588668428771412401112890691797143270930060069365181e0i
+.117919227340791664733903668256974106384008930472353134828530047302416659462909388552142013994179370268717223951403107953923226842180216733547553073588e0-.154192355288190428351266498038997626151491280434285098168852709921400342873992580998434503232140454554341085070585189940808358203389213196025623140359e0i
+.467729398282517182928281245466546939841072921257544374929308733145369169362242642827325662090976107179377795187250691360381416994793372042049467159218e-1+.146682470509863583446654040735126003895977374493880311099276477841956282381161927286516762509242589819689677917674222824969334839798814736404716845034e-1i
-.504599317539300905058446728139580896504745536334144752150284367563521298674664153910603530390312248715200966853561254830459774828762408322547430038573e-2-.121728187831361179820957560631961488682410709532580867067374143424242310209881918919182341034787037142037235095337351628676435966362142523208525616139e-1i
+.108894899249198999086764253462555058004279539173998398229255600259315484414088758219791595499411587522241379843361265202997801294122015929131463526522e-1+.409741906285110714025368041574917635370328536426648224983605293851413554453208768808039780671013430453015260960795765658152304174271238568936786474205e-1i
-.782366135344593904778560487626132517463353788331824412969851110772181286529006552264322947375901538453036413567064582498256880045949632440442403368104e-1+.820462452830480051024740399608635260815184563703626245300531365704135854631621892929081610482043212858123094782849474832788671660199932304728327359639e-1i
+.826967293086230739609552458360097581651510700433713262421103804867719175605496414608097631763689925093160069146337171444889074341690352662638509382857e-1+.509214069730902151878161507004305742269972341731036517224552050664069022144604032618786009500363804696368383110274035056592888754636132894046490796940e-2i
+.311565398983268346883897060889573312391736440673049185523453069648215126574877968891116429048107352813238687520634147029842868484444478119943176290590e-1+.951004100654566050086808378176650216146334162371092917952454231557069195924504903388776221200066305552254346673891294125499087653899400144238307974226e-1i
-.116344831507461452778511977913940587546962876834597300533180781785012490442304533457254723618785794485208610726928889341439435757224187881636570183700e0+.230751931596899027461763426194562876635970717945259492373146467180229951111446086815806054334461541632228530311953942809077582597195283301588169103762e-1i
-.136884499855133136671442899239591325951531760178766013154872382020667640706629605306622779594025551154025209946145470469523680416480393823775473018789e0-.935648819600523793681475327515130891536646401516732228866670952542103089916884713501661912934666331865073372480923513744903965284630110411211530692746e-1i
+.279660672584316255250593926788284791130021895424517643079362568202901110161096235441426742782585104363898067596138750524497666166904331605685839630530e-1+.123441883011945666117691410902471753201815916792490539056186172742301506790663619403242135900348650705884178908749681088388428299228755668272141210875e0i
-.536341245316344205539587438577350836577341159880460002753018879665334346083164378113729565820709544992718404425758412937735573061653273428475790730561e-1-.371241519019724121262953113660001075608276565220308427545398615775987693297231562150953245960280345524539316219653761489296444809999162691250921565275e-1i
-.129947486963450901665759552006043290198254069100770519034675266847344327201978607713441534872100158259053689389162114647433946616397222158903071628084e0-.386121027454251697413064733159425225347925145538825274381088885691566821233934939566426105729988386165199746962379610400320792971359797063796645449387e-1i
+.845477984972281375531809643804374361003246428392722215836601974624971781833995123807526402289430204866912625455377194585383908473436132636230247771833e-1+.681254002314804089278217160810691496741183122330678592219467553169045068651365888214351430638676724367516755958670332901650778223318295981453346199714e-1i
+.145626088627604980132603954319430585725989880120454461660660138482925989379718797115036254771435294423008995433345577022986161720650561582582918268359e0-.169011813069806566803614742565233635978753448499196888071228321663260624589097214726377543132118183159818610062554111726938978045970040165753872087000e-2i
+.290443730182200016641906401013215644207538273999897187311188305336813972700466268010864480735914836772274149926234613939436778640516816073809200946491e-1+.944621365283041438160265187968731183129442245401259835000160921609860303659209825675123278496658489336892516013126604335786367822124296497640700317001e-1i
-.161884987278368996369876163737046951481991725059959053722917652132217559204944104233729218414186518992948223576458184852573484879315336299219658678467e-1-.819187192539762388150957595705894032615058760118482806644003574623150731474970201494861999659733634704856813706090478950284932127393518975893929743057e-1i
-.381745024103636532866194776127256231473789728547775783837760132457295075482305585900916061467173976384551617949065618443410370120545695026193582005400e-1-.638075394138708394203626896845550841103314833668646425882741856835237890522539863006700311680381246333097874174267034805623268472260700376645707448509e-1i
-.529283432996051927766037527327835816520023685454319545005409410107018866822226497064490504961378093892828489487411869710223456109389497135121512542750e-3-.810864224496595141604815768046254431859795213559310120633174969208248623581264524940583785455245073552540671393507594029994171335141473614785839198406e-1i
+.138337603078740731818045315025817352505191872746913692596689996462120131944394950006628974765249487051220631981589583987967443119761490977077077405628e0-.201793833761166252398823015185419230520106996670926910169467183777897914535854299937672002829153231722195157874836218875162706064691196139029762924766e-1i
-.482287423969120666949671850896533078946506201323804913202587795125602919423363870193791292568830515828953086991874739296170685503446946920628059773688e-2-.964088961664313842693163000891288412668344921783511982459535290696868065382373774670292431993444931328658978251170784133248600846489200834797804431133e-1i
-.384508210398667222314418382863416210923767567075261873226871205721908776230525558014362604360335244492399066122999816911229038189907553845639824146139e-1-.650673388973944643247052547099116017537874663222694172553781196609576264279213884270603003254625156911873381897299395615503329906840189015459660892258e-1i
+.758127894090939754516297554374062540279902816455058254860002545264212480788280109115447683456817587139578461444408236295976782582008213946413163959763e-1-.644912277250696234698374349501768022292592902889453054534088606622499940892934112281771646561588301225074998372347219015427298443142456202283201459001e-1i
-.245380035419042710862334074625225630409869823663688468447863980832894651786102286443508443258423466000577580563976383789033544959132676739887881125228e-1-.115941084335946233940392489556524406417806259184930371127529512941994020681661939383183478128038776694247160835758636018046401390190173651030942668567e0i
-.199525789917228720724891689424927833976044472370887609022771917935807048539715482965155565739962569587800743507763348458655770562897405361925765278844e-1+.284367583885936240689312892684454758234506295546383156325492634881473216929233700621650231171892052891836190645831048148709790201471254406389917302975e-1i
-.221906100813344833725472277834362517718433464746389043998009548454657961152874587195968392284273985960810820753346002656742823474529560079902995879099e-1+.152620223520449028615921977303380510632372731631251133366658090243958834974665657641327794954334009478727886199251890009031180219921055542969337680809e0i
+.901834396916841169660452435025471316779233862733789107366770972960972756860552866291507245379921640556100556543278591905791654189031215634429007257925e-1+.746701256707400408081083020690613948241682911123562039931382529788021110645257453913372970639921201381152693083327289944832918497415284794650762309047e-1i
+.114455815204325371390245845744282346507900214263511519063701636665212796293446398333980374709047696128202990572788418512725127338051280755627407663283e0-.264248703851636310314044147396300642569438065373342027806006509514860367668523022355730547928073854207536659081649470760062363706291607173134278736694e-1i
-.149549585614060221722383212208398700373825974978226546847840054224054375029337672007949733698194993504743342995662613320330096094910904508919274974222e-1-.118148046076071639571564521418534528855990279456436194772459264640491485651579923721895035810185028982299768908863819591961408051343875738120600649410e0i
+.100458819695719453047142341597990830483353157326726045682558365039498409262603288502131064405104454899975481165806527542786483719581846801886721485373e0+.256498699852898462469063975950072039276150547311358774400215704034895205217835984774832654978150162007987872259416072753104247526591450924831286831443e-1i
+.349897257160711062724021091104548871769837060489882632942128871292614532940972973116907772508428578725282479142609489778941388405514224761754258302279e-1-.963532783382473346380567424007820748183068768468872041941578595155105180769170013731956037001827740666058786591797581013564797676504281499272792888998e-1i
-.225231229413228144230939893387487107312075051422560822293741115437512074610589590238224621478078523899994480536311769622015034258046088437696588987334e-1-.100015783566372454034440997156480766001589148881288984568271969803163838607070427007798091445496750459760730631944991234739074497855583243365006166046e-1i
-.181772011338030121846012426237492647697599951355708385389627565911261307563496837818590286621796997804769130781913734228940458976150534089858996370633e0+.146749093844630060597962753908816006299658402911490236679813864518385313278381924767476291335787954657259984553138546256806319416040480249572732442866e0i
-.267609559100473820154718713478507403113939442442241963238477278467405468480982444244562291487378939266289969989363367040344594531085740099723756014631e0-.545940549246077272784857009675837054663525639821078631362849980911156041620114584613093248769727534817838575024214256714351982550006081910132412098021e-1i
+.104845501847509802407763509356234667558494535369297710464455426027596279894014798375812024313866679695706554623759052475723386491034673972904945809441e0-.101855773749970668884838125359449627775310926143182775920950499013155778768882600257358281729457922955798745104884111714135895440549743690494617970774e0i
+.760635866203955743178436144306348944398002483524101274035418424343940509305351550913367454972611607278770127117245071703627023904932264288813110163572e-1-.796376664079371246807558491995400830370547882970831158247327922169493053694211143555955819506711802040166725027196748524758439231634522433004105280229e-2i
+.447822346805938188835622489395100458069950229201979981862325684182787430186689121560396873186838917412586479347198376858050811712182188822083008968193e-1-.413549342481890321680908261370413048072883450753483670619743671909085483980345426610777411574850002538035986747522920224863200297609034446036346999056e-1i
-.125947660455181501951032277037454312949764957716446167111730667777549989357779104056803046702416847273232911751207465289737667391697114832685111106981e0-.538271258642932810933117744814966022888654380618688575075258953380907807541886006150475588115119869031513141536930021384577179960188453719697500747241e-1i
-.123773987616221968689779542739225974692387525509649186171355713972012462560761862143822838085222190200975465785783551601247105978114679849068604593325e-1-.704966556016952739071710414753763705964487861386432365043114111090049486230196687644842605914561403758890790803413542872193641247363447683873997678118e-1i
-.201148234476035662913527035101137912576758651122034667565906993855148258949130370620587481502540599498608726488636395139232442557703457977043717744121e0-.361272493520929224003856335254390524267472051049416460064411783903865402596747632280263538217015978320871393014958830478104812717339262964982182876566e-1i
+.370815702906943065434170185073147577995538690994847761427115853972249479522012541708992485912002019417722276797041628345259343249813603776551619815573e-1+.911106546529160619136574831677958028564808404406708774939301403449392245139801293121416562529554963490049014202246263256645058869015740746106072320244e-1i
-.171401991160870514303587218715371794804718886758407512391587487430316135245117122186389781305643220121469196561111111227444262959916942262726613487868e0+.463407957323083500402574608588917560402331806811744845914944425287134233505993992949700446287755013775492583150428076957602903533399059183264145152879e-2i
-.772316253959475480389133752218776527808786295822389535054655604990113230268560968483675570425156680664714896729124070777816084559461773073895424182350e-1-.467976949880602376400250495960154532392691656703788288863811064775429272039713027450608485146429832364633297100940888212882612126048430935341905657736e-1i
-.519317703103528722398144527139502195159827207634323170897474857345335689737366760235966824492728661997465437926312616752120033932837325009862081363236e-1+.249521736762996933487852375645590516551797082697261060134454973161110756301831588290112293619223691524551670021639694183701249527397045614505583074624e0i
-.508001011581637892218025877696355179409879866900841047924290598270350601322047384771632651144439887262955033362783383418285534346664259348887215331550e-1+.968660365968691654082954550191134834738082043376442818103051393378186908201294856781974856682791735151274502195712791057034882590353187192353533978119e-2i
+.154407715733577639812282930155776111002641443655945432804935546095453992875824195142047558652169230208257250780655362968474454770217463370851065503372e-1+.889426231132721046485013389118705031885361115942027686823742744357656540738456958883919999380823252063418279097440533357773755283407174164419648358911e-1i
-.110352481241214353445046439827270528090315225616569711362360996349580799065426858684514433922786233810755936256318844551367048171230226402875608349658e0+.913884495317814545835563155073376861748467352864857106037932919606033369468345661988060753746866940587017135464411303079349610933509929935789585153787e-1i
+.478414495743220475095133409655163750449371973557385919891247416974073382204807233885553688353133723714404547914837351578015334282300371801627380722338e-1+.791909559139808012502027139153990312725271453556666600075812468935152315849130571334298591177581645990878833687328272737215445682684355966788616890335e-1i
-.271764228348109773906488476161165130335257594828537207994175476574390879146595988267906111007926881317172832000175527527408826455059992880150723550773e-1-.908160782467989939726537339073134586791640817286857899193728810593266902540459652667878441826115186504811412822979882880681638695162122176652156196889e-1i
-.687963237573167678347885648379831382653520709148416872576927849837283464780499779660626934826833141962029995843053726840962187164234218063994497815950e-1+.695667988109772611373185071943252487308320382313071609454124108655531521779968531084685246691783689441663830877534220873287509945042753219454898599048e-1i
-.534551721416559986415974574279494965120434276402963660701756607251187928975526108912032930872154017152649583443752643987301455957534162306386970686456e-1-.645394567036645454904654511411709861780576619308215666752449058643281510812953638710442673861883356459334563016622287747594275247438919378918763400199e-1i
-.316130073250926979753506973862820695649850512332394240447632232146425034057047567172750353781504505268604464348118256677823375964897361761584527862839e-1-.104577959601822101470372563748135960803772384869035076418740067335735793876914106994078527614473449309150045313441481530892031135401800411437101125711e0i
-.106193815429976087382156666024914763190324016311988710393669715275059882638387749312260536901572097415457782383553771526503566943054780419295677837316e0+.418142091533230532101862820571218772710549830688566984328088903565856653344681995233820150897938101640073435848862949089692821665627129751941397380279e-1i
-.673952525046499410228434511735798724502274297955627162337693627694258469689467218942965933335208476407359961456160011504132851697017587004029766168784e-1-.168737271075839913198912636926568953454230302111297247178747216461033184523640257687429447803932822134590350516724325533541984845361356263934520937802e-1i


==> solutions/sicfiducial.62.c.150.txt <==
+.595877009594281650827317483753749122188838825510117813796382085010838440121373920768135447644259277931470086434724450187358227074380350080265572352873e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.423513973652942672539288934646205177872187229289467243136188394790837692182893158026141924492074138729018792187321567050714519046940031417041584529528e-1-.409069398244063686912460755920064363716237066789693572666119101879886186381839043309632305973652520254457141742112016161039723296813417112137072978334e-1i
-.135499950244596107908157526778461006552108019080688896674169485197057369930133814540004281589422741493093819539386680891240380512617245923515878991854e0-.575585408004932627522853294785211967948813666705332799963798345171656899967911440798980511172157788669123100883500128944501490364621724709651836427925e-2i
-.362908472301079165270715673660595663534928319815716930100410784213353508090717436277416149038567802294973105988024079365308681945586270085781387639567e-1-.129197507431940735556114958495001605541447128903614863340052358737571288334880175135268357167371070209801257113735078367865334007444072232112028714105e0i
+.139861753493286661791191097614192104657409244401303245984353622149908744481919610606434909901931350713296984587404140865608351437779346032900058673132e0+.343865321366248267300959525715389363932267154576317501947412990617751089405198576262690763770655905313638245027673063601557886535062328052715386794746e-1i
+.457391222618283316304332573525596554735702656867972183646331789889749373606525804560879523582917008445276746973128617960508153832398099434023905680910e-1+.202140708035181156015723902335846434491593220695972223670501319406587033390008253485850632485855848387025832558201180069778320400912632282376818292063e-1i
-.481090534581487376709812505615068734866435055195691633202753033934187447026584115801848002020778824810914742835686197319131815239019430261289441461642e-2+.849869585259510912828126035276011101998181490161403749009725993399427380704799696041467068807354971292182450059878000393421031556033604016299799674272e-1i
-.108309106060322745861379879480826156693053602034362925980712168519356462492475132418058067481719603843955905140464733812467229242900495090744950568019e0-.102875796701640553814217262346963244209823060163657285162125686404563275061150786487891010890429402361213095114227083855576802833388773361151798362680e0i
-.110133480759678207519046123083704234263666456968949517168909214194647286259887407611593934845391478751420859171741499056131391279321577138243017863026e0-.554826766950846622506370079421182598787814875233252171701658736658113790587430117869234911292906937542591477691679304830441473962241686236880937018733e-1i
+.450393798781008036805356791510360087113498600561718122643272869636643606094320405179219981948488598708615127590971691234955329408058518384440120407489e-1-.112922961680349926920450129212535192100103318267596630552069298505238716854892626003337640514530609428158567460058028018847395332894475606706306661670e0i
+.106441391154531388110051803418173486591786958896803184601568309106474646206099409444861777967935756504038664981376179979274436549752212698851092731862e0+.219748968590632577520220018018202264428090180387740541222637466966262539985416794946968551245507126394770030082580465189319571244113428054162433388390e0i
+.453558174790773890490065113774177446319286840283316683755866820316158257646866585200895897863073079651237559015766822361284607510772736173842500516595e-1+.253313473589183809572326394852129551514135036000329710263823287045279187651491381842980705004957684802336090866171585788188564369884827852762811727158e-1i
-.719835390374383890489465451810757078267960386295478065584219071488462780724180151030131350820074117738005173298127719741046517953222885328864444231105e-1-.245019112080129656942525091506790066849135216555802248344806662832674517360762005837392700647921853582234548501204316279219293931241180489962859341393e-1i
-.149219671296644609094956440293017835336614596451693901344777716117138253422943356184663118889452082866939215059485020213397641850590362650914072647337e0-.296597530293263166636227104111471855711680040234624887008163881480615452045950362294911635031717798482028926308688411811323616789064752626284443112764e-1i
-.685143602328669412776488090104709483025310843350045466512211713709920633721143367382516021306210509252684263972456349387809157613241938236089511622856e-1-.935236131673146557300491355204952116489835310773645084028592437928485801173715787952819813472335026810808389930939325677597767192641511592847291165458e-1i
+.154625505127172095296001483000878487631714475573943489101949950628092651713858377601108440026928825956776840610587391430875000602404574650703224510816e-1+.378678819291454219313393524780297643890605577133716421333663551744819151427835580021189922094608211232785436944193781374906407875105281080920731317416e-1i
-.111366470670475384752819794040716884629449009338231240868865247328544908361570271250444854350446516859850693477985717307058835083259906957835066096929e0+.248928237855935475475648917377389572434669433282899524625015887331240882680850162806154331394100564914664106011832326258877997615091661673219492243269e-1i
+.268961975146235860521522226616890368529405528977050979952020406454283436040115787796202834999280639604760218385426151868801985961295011591371809022976e-2-.909518568416279634699805299916021598056157242633691375360822397772431920143838701892647306395247141955074938789521315100487081207524996421620298621484e-1i
-.107896762134342212754445328665362490730453236570857168993557094680445866254300077364049790828998984550834981671873928370472119227097111475386057517938e0+.184994972988566837842479042711832258681583717951559283022773379946464090155000902364049387774019984928899182117980986859091584440096079651275492535052e0i
+.982048546089973215913970837015508252838484059360187529360083942338006913228810488158928211232752825990960806372701800200917991772186803561533708146324e-1-.102579302072716736166710405326278722566720232628025974131223908462705537572261381519968697278772826437547824625233969533217143035283362991793981867181e0i
-.395912364368326112547783725760321543419369716217622231776270336783288487702814024636664874285525003013865551361525428467469983569528691944287695247079e-2-.138230997576680376445233706587795419035584539671720920667980195669146953433076220310334533284877714557800513433101641529487796358931293869604510231583e-1i
+.345343186739105830747623928875747733890447664169916488939683889884559641633264275575883509695588660402846474504190335248714736304954953424929145532039e-1-.651208293024989308380097522665954482255940578309969627925851098090869760841761257468692299045601460180499131650515438901051881717710688273329968664258e-2i
+.313425495590406512892689037945067290487653601608551243594785900280600434465982475668415651569140721107194362118289748331775594604078752153847941764936e-1+.482083590323097933437410902506987785701942711031378177606655684684169677319837951561377677513416126628115099014426777652875921493833423063554432162240e-1i
-.979695964711567993949158565586365229801886980421965414109191125538993263154505668671704899038230292474706879922915199053377118829320107638572660665045e-1+.109473352693279284747850293304037678208733216713150250505578298010517944071187319121570717242820181090123491054895401343134672201143867918569529562838e0i
+.132272906100058512017993949508886359090746738908814599475480006156240106695014163007194460631287845818413751377351945925241499258946116233183738375004e-1-.349487807331710872891214430421437556471670654940255728287576805780935362306781304619667081085601361212731230397984467370832729220252426771466221382375e-1i
-.772851573581699567358075871423886784416075443713702020679587261669838066601518048930189035051052088208424418910013429903283239687269754195750437470814e-1+.361710795759345864680878281615622230613794484397562897348672651694563028744664061425648515630804145984320595768755935187010200471796220369416745221299e-1i
-.538116062056794404271227589921341283211604763422037179161106385785373471107219336116145446937427446772938252661343273074284363845498023574069226673735e-2-.204191765482128662058272744457973550082661185951500094713757448516730318334041190982865983269608792835210633391288911964353105005158017967630112934195e0i
+.216612374443835045332638686611566983906006820919812444352114295703123261637172152039076582151109563422098368782563506336552772221224287262979602512587e-2+.127745167062551052814459297415953568092282911772962739777443133544315923031988960790238835759396411742263089184296186118930261261168653250526207595779e0i
-.670438297202057685371487547116202868041146543183784516648410579147525050053598511596108897486921094136940484804363693204117668793381453072282496569563e-2+.514523201091009280355344961763436251941359469864962399291978002488883797156340569700150211211391657281472987209929056320987891699437057841446142680765e-2i
+.547900026854870943144290589773596475322239514906067319930035244126531748582753345874043152280547725948368994520246764384516605209346469439245611239096e-1-.118003124335801610631287507597528255357602836727219537449770103413327992381459325046502065732367592085895802785645894968590245582434450492333868935822e0i
+.198220347040091102669390846745510393740621340522604270993021628719414064515626389508280677566612185330902623565231764645385950358496960470481890818496e0-.429896012711935223081955962471322419814411936520650458307311082865348165397430315668709137926064437347356646372681002190391852274842782400133459134835e-1i
+.336763848114381166228614570260690630596599925385277118944700489876771493245046165332345680488534296860291250624806922385784962647604503732421383871392e-1-.849407988663831102225232531601656845914628203531676942992690040677394758666246523989959434204800187340448130004700088371979446614997655783041393768673e-1i
-.354204042026862977645696243091603441865747491396445484703942517191513282317989150535056981880713959565725695711190801347137895015969645880891882172650e-1+.121515828151264826115526433315277240049273684315125178722391234602187521615490376579862304824663403044430818156420107833194969586477439310582581791499e0i
-.163092973262307712175861994841198825171628655443716794355877638789752878724910008899111129378860288056619841934349746253771817179689098128821856563739e-1+.577515237811369645385098851031495454537934712329468998787780568744810827135897119388843285922628599091702533250529458144361956199880770608034841214468e-1i
+.954781412495180852696533430598860259226399976162626056158420042993458581183989070446068077731096050255017097930329802309208210289459600385596597431958e-1+.128197355166859063313462652110628378340351766557899058627884698262687468743688459521408059712338738516478944320732504088330429908463845073539438051447e0i
+.997623049753186797840248317109673318345184762768619550082394583192074588939844015333959136811703664523110031648799295211117364723771960216638708725980e-1+.867042128402649982067720757134651078542153654261126503096882956922108589399833088818400601302211687301214801089435023561845682498563268566339979221466e-1i
+.160807131281841581028530100136135741659206487141935146308470961570870685880311135735320027783062123921690065077463212740455433396551720423043341775771e0-.263150203973762925196571273987978215918320453151308288315864578419163146053128151426658197039825012188575439018573192261041489640031698130727710820028e0i
+.211370008996866879396042982242614935340532813060287880203387903572798069745911680545902785895425923298969138555857648711493927716657197701328244933321e-1+.138361114290100380174703698368399049131964690356087195042193743276872148526003467512967113638353504889312313351868072055958212980390394824382450008320e0i
+.456212504694836249334555063897541855446205514297442515372543617707574611980877277181353571293850832872523931460539598702611446827873405871694991896872e-1-.141226650820538575810864854238298436926899591970519415026284092633012322541884851814829155445152702777594402156485868948869074632342711687608408143152e0i
+.314479027578000148810895330354460713197880731047991775886792481928431011595507632850575588409608958452932763397664084921523645836927085174399096311571e-1-.127063013799872953135610379196803519169510675171043139011118936683028123064758577090206491463640536209315731484340481855102072407064075671179240523132e0i
-.754156184050986705124794496076094979655115216766622733593254163502524061631674992483772670560572872829932904369880752146573920748888486525905705850300e-1+.541089103700737887521501582280897259780243753981037449951548438185011155705720574537656576151746185301162447017860152474686940415892201077955273680814e-1i
-.162327153430499281842916324979953497943310891205565240860734975532204550000200226900901865055630441818998968187293224368389313051740714841683577618437e0+.777130677096218142295991765704399012669619091761176488842988397561383571876973887357755512602131750397336244549678796014908913136655680505016743760820e-1i
+.536864242925294349141044084201424290844365267674052761743966844696380126335454435852171418784704741378206047930380841919165452216143585067488190834213e-1+.358249663216945437206805281457414014027783603334438372474214545959796104071637570018890702554497684258773666958819781121304659360626414020892171686614e-1i
-.762028144064279481322453982813804298439144959963880044985580507399664884614549734016238019046481211800242803653210058020201314032773620350282327670554e-2-.125931060898165681023958708607995698210487622550148007016721681506827913349812041880412273495023031525489372399978667576394822271828032084937589371421e0i
-.600754395964090391764305323683822443001534289431680816470469818018543362737682798359883701522093031818557009516327450500928683103950573759457128099846e-1+.379714921551799395955769320940098289992231598449842748198165880632594378173830047339514396455729968407700666484921837487287599378914005993670451679537e-1i
-.445255717666612052719235117678704184062706519831392578986122265861607197784629560104143316219984250993499252705113892126859193445395992678293058504525e-1+.992493101034060767183053215432342432466742038088678762760071624389628279965355452408127639792700370856070456316613596273490559039946589467943108648813e-1i
-.514779390154388223941882006929140455901380543083028259756527122723820962026891264158922966864462105463625278327727527334368497073114296886973539260613e-1+.453441067657046550076460445998532644423232256397168526510516836402567892671785357744178531643390378434618188090723851040663105446051140781456763430328e-1i
-.113907734716812354565344065213597578529839775319769552051947098866235937440454612513622190920341413794914226046210720638130200467832354572153489500354e0-.143483935637557588879099412738642055736356369332008760891023893773945204766442990745372834098875022230085801721111584007633078846240368651671882189682e-1i
+.101136638764291630683301869545713808387896006717205022944308063742308439998470016956587918665286949233731219428650636508814077928577107793557385513564e0+.141039384387334916896653520142667554202421088694378408550104939313427988795119542084795838192322122542908140397089556874912934092223279464946041051870e0i
-.637598496232838382961766818688358110705155077967830852734864868351559935491604719298614991370470927381019357680924256203933070074557676859841606323805e-1+.856978978591431166693694704981358091896156547781228524311980406408748956381945822988649272543605382170659821886867557959453680531385904332867857261744e-1i
+.384177890921867476533058111989935391988347541123741392008190505373415338939792547887320425024255478810548937726657379618126763394157221183781608860579e-1-.179672101075214829666170976027626367050386177450167567729221244388357868113183089086494217374540458414430005900622689343136951546585870187925673818008e0i
-.591871169118167112779671390085949135872836342886726826979710609031807989533282878712829926153921921137098535051075635459026636439211994387406474322346e-1+.181074382139156638636780068306029471299893354580941759858955319506946836818381632964356134209829771632797817436298108760004581303134142309485742853133e0i
+.364645654548530185118527044044549571476788971567811425450733277144646414128539148478852063300398467615907836928521105562767880457788178817762286702786e-1-.650262288704892378515079719830944299415137605606275982170089963894459326662254751306072103432973387286690643185937494589817498438075411383007402728587e-1i
-.192301768930866007275234374078128785585954094464491025384381826818815878685002465201849414785397901400176675353197139665025387452834056522872129413571e-1+.138732644741774073267000954098917501724813084377415361978771249053437917074720123147919993345447427102146319355450171215090104776221365153425949693121e0i
-.282055950770125617269235758438100067020140642734667492285794141708547622233508042668809310270517077210220645667264958837920913790141147163652309395261e-1+.118914524025292596941418978178197254165192013761278319564790633713406229724830960283418871234773536258058629330045207990947263242693193789940960176303e-1i
+.726231514833710860480409062740117655776407856906279634820150448456553751580526708475874575104141948257793767620860333411161699462223660249328274398431e-1+.788292558415813185547504457520645266447614531388253788813433172176661451674274719114172090314486570569553277583135015165484410299065530842774317027278e-1i
+.693840110675826090168886941965354618129989197055184984872953267054735543145558938149823927864482978252965221739167980423917239872049471606929779125061e-1-.402395857583272101113915106183876629879057326885321222601506744635577713635765351855866538951064100549420511773624788052964516557490843958244287479325e-1i
-.263339498212035490493268447992809526207722146100439106386525734746352865492698998530722674849242014942788716171180085786173777201069122818976735661992e-2-.115284602358715291797959458519996532861051228067661775222766644252339706815750428918499270726906826415784310359319895003324135097037477786416119932062e0i
-.606737237191113175368414428753743911356615454049901227265601820661020793188029221568615234024653315893163012303469511713228112020096563364538050263167e-1+.451263554781222421366001508848275469704813811909510523820390726877557072200457770947227237760789780575605027912504134969389672505333217951158177638786e-1i
-.478147908050786200485717344773330654333325320834135826561987814951444357027604343213660580730840697004603374751736267537186231920272371861626939399326e-1-.565369202692181538965119624410990983307391154725088864348823250146530540441727121003230931731928502192731878536169721539208319181189323190205424970873e-1i
-.814287248789648127436482984432980649981993627028472942234250381664992683923995038890528142188831337744193303104932154705165074149208520176123760856800e-1+.433806552051390379065493779837051310156195917743050524515397817179037520594041744421938322396982004419471213675113901925954395779153569030413510160865e-1i
-.137823422562213581745839051784513402370305342644955465396106371955052974703902775977015826262844342172404689192463866026886504747506837576881714823240e0-.239981247877297042834469366245088172289578445702348251845697156980566621814139707366403258916251516523011772492634571321238097397616969595133702388721e-1i


==> solutions/sicfiducial.62.d.150.txt <==
+.548423797153722814022885470742862729394465131944968097275765625134518809821466725052698761768289952647472327266103158591990634777188302110059701502887e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.844572013264264448755849534704285701687201765820394351632623037379502005870917226565200534829925919035503486430915956804884508555841880600964132987563e-2-.941661586118551874191879874741900789892452346345275029480184794790001253058459108130114135319145313186648409528070565592520842992934358531151369736143e-1i
-.939945959335303902287250024513329817138705801258333088061440997875736492220160483631116079930690272328452047125025564755750348430413653218660985622139e-1+.361477724955356126345081372944945987711028307940917079169834709226490189829474531707682962213589901038003560852605564362779543922902147896230422072935e-1i
+.143621211773462998720466995898732290960290389809335101888010713633608769190824906859497561779481896247881419961608832018014417374462100809315076944813e-1+.951691726835646272581770854781878117282743818749460081328671529255215459801260846406049816560589791782995394500289696773809450219948125677716060706308e-2i
+.187585763631943446719520887704908307121108126019673074934851001805781862240086182377371476378343683812595463971676188788266771474759425891035657950796e-1+.458254589057037963577137020426363369798131537970060087356356649490316862961546270827276856124159424579000564072986172540581563306000278789974832503223e-1i
+.522095635656073059560223034102280684041256048630099257686153392398519600681273435798780369322694326019013198308112039969150439309810837598406127365058e-1-.147135557931138312845639547263401115525290178326605035902929147645975003869587964217618071935955107421225465416201590969435076989955053036276475995546e0i
+.755848411937464966200485931878854807588523238064465722105997997209055370971878533296491268035349725117232631652150637701791761951544662492759454574674e-1+.335324175228137932128129456088124018118715087591514816755182305682253317211222546139053726622915785615489240646875730389779649855929105233015741581886e-1i
-.895297842055452160076865210138045387391056226883865310225330012664986465339887874244041909030717316168031247552578509913898645319495401447297308302207e-1-.301485469816783392293896937278129164107070319850618133638759143220224945079831975864172660626178815531354572411496571613476251092333232431174547377989e-1i
-.523573281216945180696258331103561174631716133155050629138312761949044906082082627536859049062382606491195292773054671022365298173110003246881164279480e-1-.773672612812890884102671828283249359740900686210899841173164060936259880169359710516106399456476735868973840796248709369324347022758042470910137681660e-1i
+.260820394485860426329659727271496675017735521141904276844526022093479798236164398039009947483710851474889866166774387542382379169258718102656134328807e-1+.585400874934214274457742846725136034873318622758061737572664090692039859866883007995781403134781537408556754609406204165938012386994390993886507277185e-1i
+.823906832900912471714915937485668982153378499847566602765573166139482462961727885012497060048504615423431363352660340390443762304724934604769715327471e-1+.119428168326477625478370363954348554142269132498260805069430276610262386614482466643377495026601272828786610883866170240756650090384431062237487731901e0i
+.613699986601707349412191593584793456690208157608194048699721974456285998956196691127673946923851261753393253696094407939771882536829978920577202590718e-1-.744905015540710364237199711601042463843939520537923108743190733225202859940175425441818774102491951215261676278249080468107568516941837672290802230440e-1i
-.511035587788411342444767553874781748863624419581702379685345684768160788030029386529751019936596070608970649217963230514481817909121076315255204878164e-1+.109223592795330336884169351648534403016397428021468773938245700942257741448750616263415262044301139868920320143982801719817172331363057289869154714476e0i
-.249285398108474973720501472591044283813122499974966380592393546768691545472410974939672332236677685163082328188185588130279225605227710135563730252196e0-.232083182534254012937508165538120066949523347689196675188487454568343442345184378743998682383272513791109421146265383714453546873688210803663016116169e-1i
-.537872340132224290483827454093528037691858137783122381300094507561491340280497954897384534022391956181458962583483125076997092563402333374772340696378e-1+.223396858487391711183773809208912974140506720431223885396948538612710982139948782355712709844612238749534269359078053739862619084566585421274852871026e-1i
-.458964502326872549371704742845356295741272140185658474653178261319298411142058238728976081869841503371965262535602735748414479159815622569197373217752e-1+.722875820938563227081532421317464298940889915904047289169360070821535786352058173762021022701293469261340974332154485368051117651524104268569697009421e-1i
-.189082767023055257946972018085370826146972157676566156027207612744178847008595480749748245115868213639611826922400189229522494314921430557352966221930e0-.902706473876233236067288918758412301271694781107606919031081286191853868206916977728862841645253500293897879932364221928103858838695961263970670269582e-1i
+.402816063816467609043483120178687776542409879527100654453056688427241806567865759513916926125146944700747098848493128541906168701873847034246901311184e-1-.482283944530152669657753960066848266756900285486178045182010844272226670868985979881534999611847239699554980765013860070517176551064320490853349553346e-2i
-.171690289316349642709145844928510984477754990931583635033074025338903816056369894865527884553597582397842866617182437669725715349958132209482703111443e-1+.109916495939627167731104817675842737609405461506736402952892283460395173893782840977840834397760045989410375576847875332515989305002588784506684111658e0i
+.258564515929690731401440045657455425716733787372749114916449465959188910511017052239786145839469984276406481635784304923253588515554801985911118477205e-1+.264811398950124247764640221038748184833014473634731672934985435469027548714418690464972144561446929323061986496391240630093110366233335597174025785141e-1i
+.145773648572769685820228443335312098387517705008843188314978829943125996830807566910452971298066215483943206288674769407057426030143832397078957694895e0-.112889909903054127478088632159353598485248722822000257958164672774136964135502380694390546771215045429955122294883475076871109796167298338089005639066e0i
-.875520702090630798380217920676564520156560588747250894779221322322553960392407403124995469976075001945878949043688086622963349858422855435670154925370e-1+.103197149681777549120113243263205122526114459343006766257414591317041933162825089570715576804379146159574155406496881093120346853288008508426497302102e0i
-.863937041335007704013018565363348982467284882941521198432078254036045922474822227176747522276199437733038496791381635219599071694743665802937107320450e-1-.505759055909587291157697453033981895507288352103999275493356184491905154996183375224945632560476971127881723048618319447831348915149096636558877236624e-1i
+.115258983510238337003676719887996489876283197907661611928179227257335409704098473062428832095390605976687497204455542707030507096558437200791207685826e0+.690831512091779351798446132724222343656102200899162931075127790312207312921395066965662665012748170069365710478235105672622356290155190384737010136500e-1i
+.738196323757696291652948120346597144545124104180114505041142511531722184903047189789099368721889117142673087248793603741115641289343975861116823790281e-1-.114723669885416389050620717790831310066903514330977565433646738974293406616012287974175743435800696277398188171965284034217640548635823658534432713432e0i
-.165868237108485755817028656806764373014741747606942949627166832071843104385516339853192320971214315201469784429038897035425407892896700867824789594829e-1+.760640606827782748320051164339818188229828406866007570918836156586600287423138739442426253010290412831132843366973446396795834414780110021197529067849e-1i
-.219578654399680748702105522151068685244210673659138536999399863836155666877925889860001749922792923509550070289713497356450915941793461713943011025340e-2-.802063177645828092204478132836377890796884212963651681761530684004030980042222817557931969457531823248911585656552709029936929021673953805057585974685e-1i
-.616002595095995101139635806122693132590546742134956487208426765376102511372109774966870967992010879621149675026756621269500543909989286891812546213608e-1+.172603839943531347683513945175261429645526847381072223852026013138048269537630318826994624400412412666200097928564849944601878346403653853480991980771e0i
-.141814841987329945241868671507243329291184485289833446516323069304330729476380295728115457401872936236302821050098946724643164255164434656380606155476e-1+.307595206888259230548731860582324831012055160044850898071336664186986231174314714221411789125198328390014838540012074783772771772292450019768016353422e-1i
+.824867663983923315831939087236478650131288160935841529863610449139427169993875922441550643942376335915894627445324054761428657760415164817006424570924e-1-.127526926252327219709732370322740160523088875643462382192169895945478875623787264717217509408678023816505823272374488540528785519703220277080001457332e0i
+.745720133152172681851967777256171529784554760764086618639470101347406495635966552017199083578514833530786386977347378923409663513076473505022584841072e-1+.691061737371032967703214386513887676193507644365032083113238738254091592157196337617719093872430560340129311873011523535447984916089430600751312757166e-1i
+.123728317224772496984965108351600459517690558598044482664396114151692214595854177295566251635784920843721329275657079806009975273240628231669257666488e-1-.108661454255573996010456997664361656050387894187037928501291858174268207565113795598711037715768623320667298957361560571944923180683392747601886683212e-1i
+.105428651991512369041309983795060016460841839577530579056608236626462468412853415073628898886663079740492247807705890000595536500002468985768606932819e0-.103148320663143039224481627338732028717103894324948434954538681412264231492802841470568540709741149727388769027078733519510819435103569268639362595907e-1i
-.883108384180913722327488663611573932481342215445924198271514088461996048130659425188840603046007298640024103648690879187092604560996800975363712409504e-1+.150168581482428466732910350512503907956456074957714876613149575498017362966739260961183444435071192032227709334665479060115937433627051225004383838085e0i
+.190053375070005076185684156964973457441010090757848728071191365182521122072056559216123383073710713546571203037693241775126247424275193562079346979265e-1+.992400476292572924569382030318500090283671709461998875204621448761147486593576095781018137077200147973628526258166577429058831522877473405131223360935e-1i
+.128099440321663858554901635625511669626104740976441668688430847617330826287465393416691859189132535699546677173589840275371395416274815253228948784321e0-.206282811687186849248806098018434317808723416649963604946758355602500435241215042031402682122450574291148359490611364701200786210474799727336899070535e-1i
-.134750674857382073313809955007808463280204400710560053612456514887340742452236336114493800925695312389769743078378689105185548128004594974820604672602e0-.126223626494794624120829543049508845946768454404478672741223383790584033216069465934780742052367692995444118563157257026516719587004919503167104961223e0i
-.339960968997132992369093931236328131674495994206531259572653123838817723942107845388523650411294045697195402731544335452563658172051346501589472644147e-1+.152212363924102950623031088611800732785819118306999150479036909355979116718492063461359640305646185450044111890583413183573772699716080050738531630643e0i
+.252598175767926558334113882546062204528715416732102915230873823231321544833367689480772837437819103412571222330010208617348896371399838780989513491025e-1-.799199707337553936898402808746116414450170674214862225915147815361324877547210567734878278921069452754618392366535193216462843988611729002673026404756e-1i
+.695404190463745990354549648137783850357965136634878346085086089627221429669603633502391856710605976651069041621481935970199768899766514119342239415319e-1-.120680451730685488406913819055725434281984190969197183219997747335563915266750596237050254116697748547990309370356773565128606023259040240917128338886e-2i
-.121355624936130705591783893438255506932022991033171249307790266753980574129256394435296723978042154528188372011053311555489925855497503275083874235922e0+.159783499290153432863595691848190608798794452698853987087874622396284104096035028141132267055285319233634078441025635319464707619104340583647121966768e0i
-.163399136001325532939909762860496103906194810239077849328957229359466999355282973726147753935624623239526171628343752535637431968718664746790916786148e0-.147021243183720396855325990358502224983827059724180028958676908216802407350037163500459605061830372286777050023833714372710913831872018730061122674187e0i
+.352755075372803786314005250743805297309088590616945917918483879440045576209029969554997937634931326236999073429759118364263115997516561369488541062400e-1+.273359628038249916354705618704356091526941425457483758618538572114844466131882477739222186476416107051946724726019914367411956841441292806614222254916e0i
+.290841151420178814546787250384362691586633099025157571423666926786741347559648240412980215949078576795979938076214535132783439644454757944277753294157e-1+.222255166333648216109418845126318616481087698156256563539299045035659147131295249658997749794787195174542597653006934208546487212878282674638816845876e-1i
-.360206743835626038209556009175796379551390051092415824994099161552078242684174437990462927265437644061484133123657392069003147413649864749087224132581e-1-.126449906765585875527438478320506014208009524995581424487370936624729258726873869418208563302498177669589188856370285991822630215219264600745795422663e-1i
-.496680293215395516607067506912748578784610213859010439841811517600270473258933230359919792182647630913789494886214981984618322817021739040660207322304e-1-.124681885053790075129837323716682330083102130503028064622120718848733739438759444418427130468866471734784544033040062948473905312515271422256475952096e0i
-.359674621550799628304106581101517784806693397789256374292644317373984608217671135263095263071583201635650891925556708266082807681341610842291998456920e-1-.641067021423440330664032069866679326292402093271740008876084279483382546986880824064526987287938294566132856179565654335207531405903886142219791910445e-1i
-.825867476788978695610398309497531483297082191875950163399038764816260143328896259650136765097899697299437829905181533801964944516180457401159309395585e-1-.840017858575254843106837967590430927089664932008124563696508839043044759818919937469367845071594660215233037870499116858937884572402335396431381251684e-1i
-.192112128857128310371422664351315681023473904114247534649823600157037377834825017796777953295078520809503140036489002986710667630647441879457146747462e-1-.948675563771786038779958789379843048803674455587510353110854281929012895860302301916221235080779075393088230916600411050563647488868271022015826609093e-1i
+.873169533524535503292722833124742318056036606880077250080434173735016773262769665103824471990589635881901831159313142046115277256758887973196026854033e-2-.376340349947172135158727771540284649455954355805164144170682009714913800160368477326886423554381322634014332407795707101990166647605423104121809086849e-2i
+.116017607084207060703148078008517387650718951289214003981255914873148970022289276419166218523513640922456204055722598306226379983840309489653026124206e0-.743310485974396830101260940501097940298595700288596990423451912659651994154022007481573309354174592187407573258227492348045969795367606293853581079425e-1i
+.384290595237041266373651276511397336491166351983048062704588338073460372675218472451827118837203913180645673667063932099135640148076903783444888479413e-1+.137284225785708035261759036495035803262349638251366442454052076996420553586767041201867434211120583302929423840474578334676434480504759232267759975902e0i
-.186978529603815077254941562132875825332591073765419306975281055766626499128898840312316725227531658338955054592350457034817876098437485008549993976224e0+.128467023096146718581601235382391382482593202347409730772004630211472612258881614857082412576701119342018589777673496602201054798313538779860758208629e0i
-.406147085378014892051381231662771051540920957595140652194051981346807364454871691891652243815735536387102906702822246437958694882230941425620026937814e-1+.121119748788078362714740647209998379883827389338039296621230402590425585912786620192873183659136822985284731259837603248921593142512744425555913417144e-1i
+.134555930096927810572189346301600638394067356446980990450389181798480625087818273960440092123510306920817181477486419983808347592251794256631090273117e0-.144681495482808936416991668090881411579522437423824844719527713824593312486410850286440762724908912774302588908880164106601554859580124972926850394757e0i
+.610688106360626852132685304267227406512845006958586155549617905634750367066965389900945597707617715283954493455096864013410382654286003501519246597491e-1+.424306043171864990404453749176549276633099616232695392894350224293374747129695805595467691415766747673902488943345786663884310033722300198225379999276e-1i
+.126173282125986830988013419922378353836859596669087743983085501742700269967887400709304456049505507096361585389685304851930897544031084127292895866877e0-.266766021354720361394039843770816481608865152884981932061746584212629998855830617365534025205007061954345606243459249244169184330265228839806559184299e-1i
-.305046744221579750030581941296071795637242416718457922337979775186404019823037312312501679900609460226187904275065347268970906152102633105811728922345e-1+.243390008882082152099432342802911651601697367166134420239580786793488539532981164854153237927014816884968877222461564769357503699788324894361160805352e-2i
-.628514118131812095010805042539530443194416844874468898038872417290788200413560836106565197095772181641352382186283440214372091265144370262072386576874e-1+.116047973930317447853068177139408549897057754527878138217398570234699985187053822587928959044178122500094561248559744785324656306860295487857623547462e0i
-.136117667947381194172225150094201397395747051161862048477873719802607837472974264455932973213382719021428483368907093647793873597489871739446702376456e-1-.129129199257811881528274742790524414481536193371412561200595920117261192047015101424403757820967314767899981580549352867180071861496346574220774197807e0i
-.846844551429120386640432287626136365856715506933206763899362291432543932679602885391566454805579935437489411538734382321246635270033185710531371556501e-1-.101514318031668367749653736267654489732159055975192369944273729495138346843020001605814030836237925070161515339815250489768270429999493190685563076267e0i
+.338671243163128393313021733243046623496208220184998145505996049533184502083127948343184856109395763911557865585208044908304243277865449906010874220460e-1-.639404473152678328700383835185488874175795489263734897896323374957722393330242973955402477385613814721720287694698075245423755549731267743247027067451e-1i


==> solutions/sicfiducial.62.e.150.txt <==
+.169247975950983195483393194574284245933025663518291199989856785742928936811626921883523705689200986694601284513704062713492678793684142099245165828317e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.321691704568916911093114247610645530588709023256055725261798042917260331614377833340689553442267480728927319316568513703553838544812254409895631934134e-1-.118680852870110044825824915957889600074763747064998312218881369068141760803619196590090785114490909169054415294288471613861394653647760277273541407065e0i
-.453774067757275212028119969211307147844687660534283857919675492797259522101708580501898156991423581787707929440010957451662521493564010487313294573290e-1-.183318709913302351890239984592976176989978253149774892632640818079032675800079633096640116073286956272046016695832177894433028372812756156697117948478e0i
-.116215407853616156271719369904572732353723500151877798331827215978432016604694723165373610834705704747203704615025660527834970295291346134688051818135e0-.545299602963207055304448261106542944150353057540869653420441169794884007816990016413741304765778015170317752084939133262357893436930249153959886183435e-1i
-.298614371643065436842139801073339609935139376629264005963922697598036329812401589584724015763915441937176114391768265310042905165994738019994997489322e-1+.943334889957375772062432793097305576728893180315522128449439032453613989363062048910652179696367864170305572066685202385106139612782005974250797553241e-2i
-.917781114059004233006586249305463145060374611608543311989725654759363873361934329858127458125431966385099330959717768899439909921790884616021060691445e-1-.100525854779016528089408493065976428348165932278973781226397201284434498015253171677763968887494859272607674647178213729248390101066103987378682936371e0i
+.285705999300425724452035298416528820821219211918299635954511960321035823121477994239370855134762515592818828400993925647061195058808104228147284559159e0+.100029219895897303637079072145436151278146204716252973856289945277633502645455610143373656555823434587110284517102322590760246613541995856918597557488e0i
-.346103970051278580512833159564650427263897521308716410746522489150750354277468556764141168204620800565070870005395556952794054210201849076097841036607e-1-.685435802428537224054463768535464106037140442350009381934859607929972861622284286684293320430230322282003725438755374329620380384579387284261336175157e-1i
+.355015966493899630118546397164245196770008833674622241712682727724284237567835612672746339588015104098627809434063158368567689571909502796758162617475e-2+.122736293862441149676029405540846255527141555987490840783181062311855680778900756501029585883021928361639473388012787800877370783248566200575836481200e0i
+.646798462829306193042864289273886191244802229533405373607684278704709813344139202466175698855527419096397488891935115410636019860434606991000989250545e-1-.467165439374140744044708405377356654607087924268119501749411716173986614024655500738562179602090070671373337681757798826648826808132693250753876183493e-2i
+.376587498081220998314482474354160695767772693696927441796194695261411122956775247180263052608960192032408876881236306178659919205118168743393610570077e-1-.108306654039747835993379494967627665080191612521985632287442930041780575724517763237804315858606196347567888346817781764912621632731972994453465245032e0i
-.902068020554014558966426564899295205992562312706401570380387707977375675319748812647090707230419941748637444238180058133743311906758501288015022277178e-1+.822788545532811808052619276279822977816475446786070895331210803504535279251564340384825457212167849190336214296779066921016431696591799329042346334828e-1i
+.126454330186430029760366600969807008853070445272324417175352287930242123504751452462134549020575162657932946637549445673701854063265363558873076569078e0+.539855248453052198557206911778971954144132768435353801011847985614788503896220895567091787972076545807989621993125068006285183125184600212485657893454e-1i
-.216668632895402018747861959018912725048924115891780867338414039080689912339291922672975185555311045756424829532301152111620486048578732120371550923063e-1-.217780725875164930341453554310364589486989993423838244863381067480656371374226869504054716364447123275280241866149213462340838097760928241499585704707e-2i
-.421851862702444418870222562679844372518923557018405404887579848161871198298575349816290427972469193732088677730638941494085451264247703675164450624925e-1-.600612251091422359235958978354620852348405084218882597194859401071829081843404186597940861419136306265129412580204152935738680961633928542517424806957e-2i
-.519666387398614132520831216888820045499914341343313645068409136792450549904404020513316164134839645263229911584060344096167881565358980904533745600825e-1+.114647682343895066134930334527630145522142064795980524959541837082742264549055631800417379366694177340245298160839425942925228867308978336689085200686e0i
+.915602024366222800435232166957628419663085252801496875782217696915395801316157763381613408630322227275258402345934209974495250451459303109606372085083e-1+.148658997144455651186428837303694797997598284942279366069331198320322840682869073107278325612382645866642458416675135279498121651815297503019493641616e-2i
+.509241119466308557471395006690246076100755716592238910647832626267132817954722555524749846849911623795917717419614492478335510778301160999173963664703e-1+.577975155342565345276348305427390486804965512344086787569032488127980458850815704253641014558963284506172065701611784032420299447884823590951482967781e-1i
-.459943308966066813482817742369668812381646654814099183794743497931468942261594320736243721494933341701399956656653701354838751036770936271921680556423e-1+.105087718660454961330827338043208536168886136909407846052662135531854471868798039179590484012414588101728808175618797882426019036131954898814258190794e0i
+.207094226648706189909470381929107314154568313957845414043290806402715033913820159371497458705993084569292446353478508223031335237440743846254147116204e0+.162341946984695193480291352695086009696604166745842835828374497942133108018472413348651006196241713159464714038391460862122530828489638521757324535127e-1i
+.129798522226422986832525458112745544880822745407657709709035595679920368716298287710446617423197640113389086891686782914117632696608605876250660063329e0+.104226231919773072628423654986310959714348500226590929729415148705629881417677596760138410600548036241239470587082321791955684424717819182302727073309e0i
+.315733622761198256249127483203234394274218680716406398118707570856224560104078168067059392407485814320171715129399450198765465432436840671996800405887e-1+.210626843838649031067428699830498504808232586972719978356815724624607843836229818875478217495616168527376138242122867924897820493637492860971484308097e0i
+.103597530778899568448341653861723450023993432644748082464444645008187819454853217485455589303221263669289090704545287318131886623713817699863964202990e0-.933005400055875474862320014448248287850974912003732738309599403947306189129795168740919087998581808787050684183420937043942914512846303265821615641397e-1i
-.322408169177947439837396942999177104053438177254491620939072523900745553447021606160157070168423021239764044884299272624362740343374468493653928940553e-1+.501817089092011778567026624881541291027734368432642270283431643044835653264725485509123878889866180862052564747087434384896713404709815991140569216961e-2i
+.116044290544672400451776548608937164260780601569869188356625060601058857843165276371003639254683425790914079106577639085586837378728084244154203752052e0-.296156593341275891267743797632133126554487596773772234166329646891286214575701719863278598104138083725396232241995588880747557876739835668606252377706e-1i
+.119589165113553292415208334649825339039881982249213241818695398691724898558995774011124124264134249005656534551287596955736743279568519742808475103358e0+.568402802520855807020074759325964620766143664907265216330428608979613752489336097770672366117706913085174827280260161177813567383087356880438662440276e-1i
+.594827159971867148104912022718708233945929939272131595884332010115993855322525138227864375710462011050515626409860789493691370989988622839015260216893e-1+.879875637443419682048544414326020024308228624584147812652521217064011832471217832801230794703527270617650793790396174512118143317569238072712111251729e-1i
+.154649191135528684235564128665222010245541416443843941691638953020198114032439909379705487678801500011418106329248986516667120367330968241052011185231e-1+.163984177312544563548379116776446398971100812619878672793693242631870044178906000233021329153982662230570692857094956479739218983837524215157897539822e-1i
+.171452184423471191976692167071792117687624852359670571000309437781935733415703656665524227404828326708999056972290654828701913345249787306143677195295e0-.351156435356429272596369906288401684399012571007445142697659148806906014980721612127807827339430642880794071322776618073532458325695922505468202362010e-1i
+.299560259128058771550714354192752918342301928712101664968572300349364855722275470097162250048331986929546478260516253581013192800217057104515884524919e-1-.969311970764645219408950941633801907643992982855449213154369701311879536497744530405117284220848925142150011574583244054617257203082337117066257382896e-3i
+.297866225272142330414620780875334668528884137267459700623372288075556236849403251491424124045619788561959242934755341440115530840880527919662648908806e-1+.391688002449579078461725552738737879508887176135396973077100507081303872808076594646008229673399738017701121975825379153497239648184269970910120187522e-1i
+.146617273567377498778221956263202655130408324866393086153241372647006232037742940254354291914966307349436509274074736802553350305068170627217559334181e0+.298333407659565284193938609902499771107219343466190559583814577506283565673854576949540952165939356286293401157977157549296641719308632072402596375496e-1i
-.922093714118348582659597577717245757378074207754081154360156777414586937210960526251447439254083046368511379899553238851030545122693646434624684983129e-1+.201126789738797726360159990308285230374200328874470941392729957351584840674383147823420481371648822611178833012334174931827615909836983333846697048615e-1i
-.201901590945253961375749798753448137551180390334531507927272003232580191347658934253373901103669331915680147967753419653215395854725513561788957533022e0+.277787967787517700439724702531070498044426022568194946949747775093357757967085890125799305563172127316964394620863834381820334376093160591727651045415e-1i
-.100568309348235609049389443847702970458357386579253349772167674594634834801897719936084481628200997881223116265993925668266610258535617419153399120906e0-.185993731903013646917316615258096942656358575933927641117099756808441226444145751643206381143370551651043544577459971090157653051988900204936964629179e-1i
-.717712228307495090106642450554075110617048526893619882900525456225307647220350961581539550013146676900330425281528055187707211829707452813782162198002e-1-.103556346024311078666406700919948084542489759492581535625393045225561129274428380207788492616050928797828830006102616254837318258133394330000405872334e0i
-.857861522021716226029639537920483326575187720242704579338143703954343547515151337757024880701882891307905671747361480962133399407768879167600933391054e-1+.880717156615240333452469745633998908318323218635809278195135303440994180908908759621152404484886543954229711020924983119106351740960046516618724417703e-1i
-.541902489273562111484361481737363989066164236501606027099725135766601636950658494834796112207757646438596992288401305104555930079045626599542818737227e-1+.744481889411833596437348016416063273729022150325724185631820743587021768211532129517415627591174697445060828720710659562102027174697637469509789928132e-1i
-.979408548834717720121308251841149820957719317045069353906850261401757387483750955204523980292406435903939027299144734931355593047084114507847668925238e-2-.423029962837532846714407347915621712087398478980847733194821050121021599558740151307111544868361749712062852167585973122116928910091664279316900496442e-1i
-.104529853810966843804334254649124738879495640402712947271554401347705310937115708362875716501792800941830564529785654147001333427972634573435693201542e0-.450764915397821718257480723686533761295934278579593149079961867948076798637508937749520333183382877374691071064429299172921312825418499790569137371058e-2i
+.548023698683086314536634564105000302332608614911933631160708084625596739780683031594508564904811728500040332548140599805482659758777183154820066523687e-1-.198073747974139388870422765678779068093284117119911212216009092023408078608518277850214383817651204549034704622595726778837246737412025810334115603843e0i
+.453002838523660289003915132897809430640083317125210265326503242842518243719182939080442782288070395474007433481054087413657212981360407479270760249528e-1-.155603177896912679493688275214021630567056955346846925032473246938704120035976694703513908516150765231938376894180141715443349326254953509379984575913e-1i
+.119847167128079684577760477128399784788981923468415439142975074189951178504589807214976760183139776618325226499558689240305395584231437421077628626044e0-.717603373812379221957976214897701752390206971165748950162390356267636675209180936635571646626196291179817675256494076720155747271780504415281202462078e-1i
-.694099361428542993768463715433249956634682928888587233624519140459560477066521583567669735700836997865737987946289865784156368327847249643250826430147e-1-.747865291647355424817449043508837338129648960856207331578959594677328869493567216699051879756310771053022318361953479065357761709720403317868194780102e-2i
-.583188974050123684491199642323900769537924203400339090995081929783948205606682597826603987077151941997129146339509495248894105765857357529990567698175e-1-.387083760558557598479745169849736061716951557820155302889918405880417510476160939896273407741765558773192566169539008075279428325435188865700667671640e-1i
+.595442907331331868650024036228176554924805009494733903806415248913108101914213333022281524367231152006791872561880767483181258784970386834128444713677e-1+.931990083788815598727920622866407892497857971780881035356499788440260712309811407671893476967453026360139968542810767603552280499486783346990779241582e-1i
-.159780953382973332646992865618399023444025158867340125774005617145603895553456269860687827471988478452616454186625795339801615914655236201669987004781e-1-.134500442722972731125953090726237941718213001073654466517567415852766409262071335406814734012811153398062341141783046057155534646836801598379467164762e-1i
-.978850745707250198471367858544700638620210249245137001455014854633576206708979815902480599763337969302915928295010333417339753765729547222554096687452e-1+.456893586257731386637317599094533927290176108351303696424087592039026906771331343933883402195117274745742851134801970485097175759531429666326295700014e-1i
+.705799784206440931541581376410544897706608470748214403596765572915807198638316331235115658610254547271861706813128059456282535744401256569102458462594e-1+.482019886983336376310774469975388492633726557844969693531952496704285403370174978545040309423332903323845048554235409866079577213249839555582478355213e-1i
-.891142149884083525646106797027204440195258509201310335614936458576209961289599261345726416119465583281058885118799135743911551760276651178945769893122e-1+.453665232859283939083916249094938214569309035063606222800823195909824704081969613824692787964046276122568341328641013353012121641535277975721524163039e-1i
+.908749780917741070264929962852923163160794010879306570408826914272234696411569349481556616665833059385461480480147362778604847043669326839480246922725e-1+.938166883227059561207209867736060908415919784755465618178547068095696344550508598520671172439473759168174390165480244139697289738051615370198152797900e-1i
+.138352609182465123035583344069548999564901675239078926492938441568297270657039338495799541010962081510069764286051384310821526982513433302333111155359e0+.496635203204693141778290057407836463637973991602232058306147795823513890954493111895903535743807163548592029668414457421621746505536394264723668788789e-1i
+.368539398971359892069055755152269326120209863875916408765046569084364066571921251160095517567246105766802604200587724170840074877991098661405979198163e-1-.141252920123660052756108753934139149098779948919517591638192158923727652886608481669298438868454189597424006979056863499827043004222721030180328966617e0i
+.103504440677203059343659487900783267522995046759415793614939126581909377584512606395496732639361556083584052366004064210125269848560054642130483366416e-1-.777231585340864787889716867290196877573699865302205928668805291715035423219633620795526770257237832655207854501807288990033443186739148671219947265636e-2i
+.544568024841509905701035018467505397630770794856210241732615367331065540024879606160196250976323319063688148663255505638010727659280521039488144252057e-1-.427786371157413903209695613252964846192659234212992574330002978164336353680020264895950719849830005897073834324445042262667444507007673546644778556853e-1i
-.828710681021209971763806566310575900490614351336494981326818910609199197475879987093336438040466017762071322530191637718346297313255551278668881234366e-2+.104769832392510141230597944650147078748329163723785390307825149017876575524411760680787388553070174159414814543756130041181124000918068462183777049945e-1i
-.584501624168975016440566757495076829254895404480043492386034710930669029498814942062215858076220870754338533761528339544340054187534652718340434757246e-1-.145155714605679405068253414554753233424722296114967669173417581172822936268101162400602616402809861043535609438623516115203569669624117308283828274917e-1i
+.132939825005811617608160188714434662368096879479410696732183010168981172776768700461903343504000198918034814779015865041449012620511190164462839615218e0+.167825241968310182473442126189182192271819294078791655800404225532213487087178662441693567735307618214811182585567847997773847657683256768115274589522e0i
-.112497965938481267111543945771003711007707358190701270145592841898553138004253518091363988904261070662865851078408567741651468551664097293433778361089e0+.113550532806425721702479196159627540298731936143616071748401599798741419750931165768523617993971090651514402212665502678179802599562925147392913661176e0i
+.783848822434765847799681117118038778884090901879220225004859935649584833731520765769003065406964740054254997112316450252773205973314346070585964055334e-1+.811859401056338791191868973046819956418147886237362357807465637307659507288027154976051737503866386398425617796748286174301757858095700399237636217920e-1i
-.923489734465208475470888383780824510000630967085322949577958322051026250043046919629737092655600893997740958016664033979838959773249259701183833226456e-1+.195264151578872382918918873798787162657139602844197642341104996512215681182405061408246210399114044116951129610623764260579852945176585667559614440891e0i
+.171208941522080469273228421513910815356532207927904418853690409880593557855043631472956527783430027458313843313880889420451991427510011892083231082369e-1+.999445753884131171118967639916982586581970798407614601494962539582929189570484333088602031115535350765880263982485625456254289655255076334854062289659e-1i


==> solutions/sicfiducial.63.a.150.txt <==
+.895125012933827967482677302193656355091841154022577487850556438947142735426891017676666327965914677610431761193782607812390043874426088872047919870292e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.590127443917137419728201484794707221382246609175600394875551922849777777526459228990492279300636619369412197915148736892758049482291131913537557607557e-1-.451280019881830692703363580301245240620662489538809602522067699968303107080853298764852807108520367691428773056325960542753201173381216956681244743660e-1i
-.245982087116431365939233294710343370523456927133134680606089637244743905782819706592200510241884207273094032042168288001064765439106847355424624291956e-2+.392860168439511849045084795905278933433569679179412450058996183462505213006413458853923851200372015949254712183531214110076136149675872042317264273519e-1i
-.270985510345076039338288222310173047815844184124909857721430937641044103245379010082145819972057529726254902439807647531883195225942191975774223336111e-1-.859661997690576455291555931213466621376304201789693126709910103345186031343236376280731595509544102784612066485102518500904046534826318724695680860388e-1i
-.242743253389131517912005733359142950825283560752969582198365908192293043092354181138115424267279706481074282329768232018652693200537040588149068021015e-1+.597580299691534077774063927382603490783503530889455909037013638695566045584406986402556286355411306630346705010460262508342106247452298479311009012281e-1i
-.918196255922336219240333826448725816785100100132869225991796972526814439549295974041819938604445576506340979290212881503839574641916371166637708567428e-1+.312314216529982319095109797080037047327724906350921535924349011063070890178913523564917369452924310042025645833444405330793437319887649505228641009707e-2i
+.177728701272541634360191545528072662367192351113800388112529974305517134507896578294427322701138969192779027466854325353615192311466790818046933040593e0-.175988336894090916456878974463390799751331814600752400672576189709983291545070537687006172519273518125832345378597832224808563730918844005043822425935e-1i
-.129913976100432787015710623417649742614400257982308352436968760045828170129012963910843841359398604937354414653526997987882193161193913789433367476186e0+.245505976524915634837492394085310693120822824887109783509371557611522256462834197114928047505750758294418469326364429026938860286790045192825391223113e0i
+.139338731013230295927890736008196046360668231545280023977977034516172062444430465278905227882322338496357178732569159286910533746382983799910761421341e0+.803479247561078118846689535379925786290178007783579004127290229191870306969393595469881493405267196892933548668725095086539175448408300768062423970913e-1i
-.916502737558817376432684347358414819938615174751375889426116699007037429711752675538335987799287143320095493968559073764645023949973279979875261860481e-1-.812061537203444983150650024385948891055531480840897753739726548087501553070726111488223514492432506165398855840146377454085595420440444612526851874896e-1i
+.618655105809803282136871541543780448642674534165188666743322442369532132940313907881014624145165936682588680013412799804236742047440859912079805033581e-1-.191892931706583076212055093977064888185669478618110995156540571962314607912983566527685670183076417906767276725620086726464266498291768398123043476225e-1i
-.158506532705165719072908848430598326631999021990576603963916769442074675526696203601370450181174576908977213030895543002076159211074771804002751300222e0-.972919424717121865961691157630694129609615857386902416270569160597254520599204941086830511247687009591583377639591975174760362888790676860528638608875e-2i
-.667493818643603536672984017069866894657257832297712868096348825763927916605243981658265211180642466074202886601336851317051320123525121188125716355354e-1+.163581125565599217836800128356538547396056117957789703793878298735764937716028378850979773166011840367138954058723976552118145399972301823985299655742e-1i
-.155158538297609004920195543681387134574872827306734556856066184585104890461581876669973522696960102096289654295819594383234847262845963254693057216175e-1-.218836659210232288161363812387221404258706864435516279063495008780552595401570007683603524123880132576927850189465227066544185319452087015521674171763e-1i
+.790831315497287423678096394683113285917143610627018106900843250414545991646369299237334782179275295593421614059747953327976732720543872034781943337583e-1-.729251071456218773310973535681429894040691628271306089998845104363239890266127786084843905789749606743169910025569927192566844795687780475207034242976e-1i
+.102292773583597039601799641982599587690435050319549402453239584634937925903011797933737668576413420054475599647311474456467061341721281792908122088267e0-.155940120284599655644020642415180142407740740351176748770301345126111280550814746881459929821635350422845733308173540821982076605647751671198643874764e-1i
+.163528888164977220298391030497250467764993870230218655158979972832884728608471838663208312892303752598115650245983700877291666173077719918711265008944e-1+.437886953202317413794276844000264905676150849117701214576585180937631471044558717687675213707256072641042536513437305800776250284862426276668083800874e-1i
+.146832810079684312320476750827855907769964259372358212141991451476915844751045991519532252336382112528237831946431506654711417242189368021959841454945e-1-.115669925198884657690644477751029346394981813432288551285498693626723072599111390208107905964234710457761305982522734560798546071073051925591022251207e0i
+.549360433367701044470084701047885741799969804422705068566685349321475510641172734854596361662149526916086872991914467448901120866148075145034674894585e-1+.154974469336901035794816126133140270512794482682474249173195571444234503999580949205497933820668569631176703179726725315988461966366617425260295786131e-1i
-.133808355025197943421517009937360350523494797213693533387814669483611956806732998846105296472251011757730238189029544859556361785773251092489715576561e0+.151012602390352570457925098498170146908111146543333896336715241586624034260631136607365935590416254753971991894654287851921368584628256298395377328937e-1i
+.414472308620347362081355911788837044056745729691138993445818151362912818951242994624049482621051706464061179394352192249901966555034039475611225242508e-1+.668911545614467531207355984891042838095786164932970958299612095145900857616307483127461204294980569466357830469335487269504752742106101887943932721417e-2i
+.359019155344617585674803372888970902810968816285740718051366890259467598938217281097283448805896736167887906879234970280796136275752715072877057758294e-1+.418557609360059701681985691253702529257672014093102205302016309735829000180361039842815361606534631147363545775941081500934255468965819300215846618571e-1i
-.688612119646857824093398637396416642419572246054203114109030757893269197027559286297014168745870475587055447378195355834224539583373308817395209760865e-1+.102767337711724964386292141451518970744678048623139721306297965639156211511798082025232562206204935789233990285856352181136626000647519127678132408447e0i
-.121547885767274834843360239621821794547228207389217293602429180323805851314585401983778195069359372289895946749850884297597557348293861566889387346724e-1-.243220666726108275670148222502868235901453979074329358993654779421535949974105757590765897643815261638882680458311096368758045787091029241875867680924e-1i
+.195909735502757713927311453910722550217602358046268241529880284217117594232999424011301670933137249035437745885986883967437693112220487140994185654884e-1+.146985889550957498530124389649433461137378415677629308982991572103479464047574128354498113500355180758487633442385178886680272336276665271954835188941e0i
+.841000120413143735652926373397170331809051115753738987472972862780150839892044036656826994873603155282501004118920452984365722114092964958571017857121e-1+.759546464460554939175638369812210351822187616208750905606356376764665612297083704434594920155290765058389567235299264361763513536522341672568785205604e-1i
+.817801948271605669887760400149659547520964167403584692730366552166503821082684902393034974375754458233638239137176939637855693850540300940943741255435e-1+.413732192032316345303111645198828260971796739696910474252663470573156360046445062533474095091871441135929207511204879695408497215170060852143003573464e-1i
-.853031983558345272407748961883702260556358747814225953469177543968719480747064932508159563515479211640572465210640497885854245154510616330910754933756e-1+.937841621857804939263612590288618062513372165738237987032275379323432588499345906710119800448241409509137598978779045403901266938224314998650740404483e-2i
-.723891120769608422427383199015249067759992588387205957153149214372840116880465705506654855194634778992853546075669704156882519113894821395184855722728e-1+.151831898304714540352580274539161286190052090300155350779523524326845295752965560874741022984466612250249491800268926582463317554216097940030764659475e-1i
-.812141157166527062977853643788999914959713307387266192174869027068630327320996932344095905248074658238630449732330501425278681853379541581482293694780e-1+.115977448127208134991390107295363562299072211817742050872065627861372290823869662477827269079086760434619570036420416472769271271115710451657806867980e0i
-.169629505829143054466840566998449315614153545687108295835782260493799669194667388994720971816047864539878784229241420580913987517524710821798285631944e0+.968430153953786562251995281539391488731421291701817521771704932208674254929789152599398812815144912641671212177958643882952880387175031360566627768120e-2i
-.705981969592616730651715350703984112527549211034790945830416896883463241746742118829709251826934162110381311584078326836750717853840028678714005368974e-2-.110430826670454457266082074215685024195295439351700339862135489802026375759716538832564106626435822115666168601932852088070633774070184941566133237202e-1i
+.842619608251351933179444916657381757972547324717136972364187379776610964757869297259173548282760249431843586545515331592080876150419264489479705320423e-1-.147183119926119601611751037527219597466225807471005695189154934982925938035387949220021581749082318863474322306465718245936525150464212470531004859570e0i
-.706526309183851455630388996475936673678499776114451481714985726268277733222403599514344194382524625444808849617209636003468027884129916555094818152087e-2+.730509590144253047115665253563891069354988415172785146925938572260866360295898556693387429295626969817755584889565970692028401752888041467279182921046e-1i
+.173445428356410570351113399323500378404255873186471213315402631430268151085360559185301914500891890639284504605803625170189205660433660637341383623605e0+.104201372391631570771457873840128799206609491226362914745890217691122867606229242103121300250383884597563678786325262861839692578439639705272760039941e0i
+.880683878641821975802557493138775926023824058574131465733200017530855665751748954324096147280079679046946509612168978992225503516220777725383679165935e-1+.870438832823195206859887715293607026984713015025796917829450020270519514800641193276733997110558679214035845019254635003358761010807273823070754799081e-1i
-.112224468174844483997203046935446864763078494038161148104961758440408024642884454895142922846334748795506676369774579374703225379778773409805248798351e0+.445161838770633014975327452095405889095342450360795233609426156768626229798372962426190284339393306898682530992772431659623602817184921539095682582330e-1i
-.179006430199046432823937705956862659809914363089429260067566615495298243944103682057091018035229978410105028156352508917721756636818915863228171913033e0+.710287203378603411411557612823746612947040273699062997482593637570412825689606960149343285631586714474775621377781306340318685812880142523584569875137e-1i
-.642640323908219734922454047259114669651157181205146651168588939966542850761925269395343240163699008872909280594879589713800064560221750599765032345487e-1-.750047123807146843849348042858944388053893541318201340705420014809935300212932730351858214626235192795089312301990786933099839223622604657412803227000e-2i
-.134251131626134732171276778654957166524307850634356123333821414948664874450773795561597365937974541806040060235149832623681284131279613952906899569677e0+.661885688713953529908882073166832360617510096246013304768611797592894288775353630332707313180251681936009541346658199742365714836737790314778371746139e-1i
-.413324062574588597857572966668846002076098944269614438633868213400021033289598768133217625675141014874697990580692674407488815024646631446477334965083e-1-.547213225958321227355134500434317929244987376508023543593405325915128050842360305606237598025399517383105316949404189430906052742892019650848571696265e-1i
-.283462199250578785954590501315046168568716222284725962117842780669259243336790264153823401317640473697300681698222689903424208861112903129995612928150e-1+.194035098386628657003318449470999355100365092335663639337941342764949762852732466478976570240220339686898581323177342467072307849920545026400518948981e0i
+.101485684441898613586603527170775041426703559501518210177434477640276517278958805502775686382124678424998042155972569608771328978145044959052523800348e-1-.469277368429397730211602227863829533213082433793715734196017942137843762751358274310272078566880388506796770777572237957224394861482818531086255100794e-1i
+.690626368546960563411209371605710563890517937575236723051028373754110907854441161711756831582523224469635268701725769209644553473460176279212754324776e-1-.608611905743089007500072741510021260617522361439561609045775125264092399040798338107445310316900299986263391515473142933177973564880282915678930304967e-1i
-.381182803389293764565253065948209999092362881596845964543622838743003186201242370778582294272911679862684471055171279434843105681102029795335732859899e-2-.222017315063058993425727026377000389248959238162101148296251777940465914348516146156542046478907139797979813738283940950825559413924411999438871957795e-1i
-.217620562204203072745854940042696289060351537839316641444395284733462575408236338425818271212516604885955004102117398247100633441900964104676353421395e-1+.118973747516335319813051462291993879494840545700265712390612060895785300895051466753009611498551001600599219209413337216016461861276346320639904767374e0i
-.132402006739022429221941799551076135057828304064257216618877622532350555169483637916058967616767894846110301909531194842535380893903714246791314828451e0-.102814517590268859211195316067126667349087895189467110740224569192760765512649424519615459333987352636284518256200284198028408518554359784873690660251e0i
-.292824637946345975187652809372843694676950643922169411337657538063938387114306666035065295140547821535966162491799437471692140672128208134618724550917e-1+.329282359384789809181752654776465062428902240974293757927426773516082817428594002942518119291031897939411220491810770804252921709157635801655836981154e-1i
-.776136507553163031024829983753392050499314749491820429042310362535683827703527844082258165498269996303103587726705759911776390712478592730177053735458e-1+.594216023255743172024731288635158596524506953103293741822091878119087001107843556444577635083292746099093411250077104650257899819997340816936182255229e-1i
-.615820039400213854851953851170117620569862738305650421303413937103925300672066346467056814839560228464571720976615769576056255558669137987037032401546e-1-.214243607430954189156257184315391857900041237950610973583550868914514655887768534358049057456395332961371353202255165089477215188446130961428090718891e-1i
-.194314831821969060773006274609253631146891618443209351285001940049924003321939798261559211013076765005289105650142854564101032910926977984149578814359e0+.401486091447520632075228206138546439500839181171779398329010440751976081701532343725543661306962864596686065084142292514403768262779980911556054796643e-1i
-.576621040933919653359102070255156994589820337773315905440722052082628421880732497654041503080801439207038497402731533346119022494130468227959683183895e-1-.120261044382705684263814799058628338484009393907302293188190937013837832196354648411779903830795995186624759153277411779704102782010148124439216399459e0i
+.106256196913944452780692914518674923835670353174851470445835534733323029170135724783778638868058294978143894860318662654688449917974919380521522862905e0+.308936058211353085945559866307630105395138209839268456272762802525166778163977165813322038515884405417440009632282774651471492531073617264482329772305e-1i
+.105356262327281391497758083017410631745020886686601161979460896556910275414616399139748516503258005265284358381610904313466437697481388395519764422795e0+.131220024512689020943352758034780590097645888568948102159804074068659429933248981669113486652176885834973255364920996797893587042855055592033895090684e0i
+.861244512083246993596398395467849152386598109287675416164734347360465997449778324353090883135939459484837522689876619408954744479809138480816779321180e-1-.314095473407302444903694184705400985359347072230504498009293161666477036027725245327936124618264399802378097941373451981964586835026335976198412658240e-1i
+.349403325823911706251789986804377010671513112448517147804427697823451296139976040134931344957448608583517874611032342311934047594698771724143291734676e-1-.246667579361905578404035054390815745481075998292271691658784481891068895596907385117104947703702198999058795761684259523951129488167193467061653036966e-1i
-.494950705713313889536021692490458090442665633793296031433118762584516683528999059535457146433711411207013942769238427474876061633856722054289588235953e-1-.252533153535072311292667221127625926712561138442906783245563710801842388903740713383257506575751699167140972539726583407714463332081197742820000261372e0i
-.626163098511834345992686018689174813133213538569878909490441040775599456181037971517860921425582303259766447223012714793360011037622203037929993490759e-1-.147214415769115450896708060294421147411479881718041065508445535561409806978953335698183072616194976880983453087618296058415189036976298626218054294864e0i
+.572913613133054280545042815680348593839911415594348050392457510857189122204275076158349472656323622633657604412715594618638787794836093864646812310876e-2-.592034927993459184193199777126406140795786354809169294096951984890420897407477025335540932582505861890348080310714034280953764722965111077110034584151e-1i
-.128671512719805633694334800793684833221520633281374288533064612151014421047559719898533844472452990651158199460599388595079399128179298037334928276905e0-.803078820624918544454753553960652257463951129203828088338513566115975164279025662966057859861401613516299415021910102335223349724199642124431554117938e-1i
+.334857391604017042973373748902617961486796966705788392594943662910674100518607924322996035282656088945704327057122180070940823082453423586370356212483e-1+.135221283968554994098003742476130473740653301247362322476635228139014748154064090332461215278122055504971764558247853291247058758158510358485458236431e0i
-.469857576109648259219913251578619650368682861495158589373059560398954345939036531740565138936259688581642215870703047830482690654387353649797878473031e-1-.108286461618960480675353940427470733330208455413451438781304866855393192619138332259054284965911543671618036964847840355364028296576772137567825234409e0i
+.201295542588121161215999749782607356547778627020499928137501336533160222509450109715431003538990829986071089863301323657456898766676304655103270022631e0-.110473356557222707605330268166933889429458620373255199903046771958873386935020094237779695572068968667322057436496799408012807466120050873795648588189e0i


==> solutions/sicfiducial.63.b.150.txt <==
-.149519897354484526063282852774422049790785801851476903015872904743447915734749471815350105021517102598360805010863189144947811144058586279390915805380e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.311958027830122937625000674350792357917853967456505817994828445610508333280146051781621778875155542287157767439361237880457661010583404232153435675273e-2-.539156940835655609875066397468858867091683746131281003321719738854788114745298919751781855035871293806879710182052000345892392466307239440272625580952e-1i
+.950630280824723668726563261708094089478224861885060932077570221874610584667779958744758559874004325741251163293431540123438893188375617250316082202555e-1+.735451833622904839436312781889957766648951225232563896973352481996180121184761575532413092103035911802412788357199559912630683075469661402271562882987e-1i
+.191424638092722320377194310018294064823522305484906258504555996196137120515354820471051229547778872768076742560326559548508427427790124445014045463740e0+.144461090159084967298165343679750864830976323232520237224804541999953059827471793228879709766137118318015009330155194004787796346878707993253922175209e-1i
-.430272697836145330730666442007869506678198429502224649881848042769314154670791218598517536353182403712230845798685751122535238454296891432604381176919e-1+.957261576669385255120911654619560732110480645977774132289880559969809241392707050851004711322608169367055455485979025681869872170647522160608397584078e-1i
-.942883940715561413700617194962492460278915200189562392707351893274441965898698849205478402687405678948006057580505086072061699710187500715220908689096e-1-.817149120039071949089757856871069368633863069817513683313225437329704588709139461617727582466092811384183936630195639806042356101725534777513130479198e-1i
-.404825315993450070603793224889534287044013065898033698524887870668150602568400668126212771151007889028833836081988925292778396149228569741651959602578e-1+.103842630613796630031368218959232041990269602471319346367537412792155878233886022563702226419099969598806472028503699325761929560620007548294907250635e0i
-.183344883639497618040210346358791122818703015972445916923220799419735156409520761026232455989103016497054364101155663351432174187328791037024141388256e0-.216762908430009450442695564610349443784204183757099872522782935410370876360858215541083711493198297510092408183684472114416783052224357972743945722067e0i
-.160665103859101295252539102140543530819033139399402199066650134047451483381768546505170956135937261931845376596162621321185237152298892838530591685321e0+.482541469489436158119785120915567326498604507398755325435443242908830623649441812986512826956115036399027587575920129773194314437619790595432983523317e-1i
-.605914908020295752129973677543781622781481760252076062583456298916895809602768659759599973833624306237357111845557166390223558966137037517789996210531e-1+.234209837228838989195282401727865647683458552498017174911259650945264815820133800367541324575074957896335929852612813931155050737644264329263927434057e0i
+.113097252171667759186542267276659392925262651126938487408244548425369124804576516095256409879399378860239817565387754192806443828597235277197922410479e0-.180328269558321026707229814196899596779907987672017140483030874791180559642760354202793012154828985333467978358581172067915124082035775887165766874645e-1i
+.632448276841105998349222648451361875401516114068050862252838725659807922559849809089177314362931398390709890476005462221347573933440061874586170689662e-1-.622655163131994526651444546054756746498795661502335294342104912345052170645222479929753125706668256415476192612748161252558103188542681023756346278366e-1i
+.692463419191582612251197885744766777970961263250511161399623050390507281783037831332965443745962253321587842621381024522775839674787847746584813302657e-2-.442493460988463697862655181882003907368470399725402045236168082299441079231674745847996953701359374850401544652795696651038671728484217352047350131619e-1i
-.243725738221911849791693037214952170904982613206734877978630934031320870855538418085196813360151495960603776099028694985489656199989483138592153806220e-1-.532039805420582605776140183413382207639534318186131781135754101824778595140310686321868355915685011252706999979108573580452137759442057080747225179119e-1i
-.124346665036262255257552111484335031288885005964795666150456190227621568087202849568107904126917013093889548423930249198403443477805149453107878588374e0-.758208854633535858025883257201768832275567605988840810992853062466084539281830657759176681554850597036741875508875197604074540831763703069026180938341e-1i
-.404825315993450070603793224889534287044013065898033698524887870668150602568400668126212771151007889028833836081988925292778396149228569741651959602578e-1+.103842630613796630031368218959232041990269602471319346367537412792155878233886022563702226419099969598806472028503699325761929560620007548294907250635e0i
+.687646728427474037073759954775096984605455201229008609847704112590020005296444787271639332515079961450280813896056335416496443681914928466444587499599e-1-.535184183410776686781116383309402666334130215610135200169161325380492180826345146353964838143756106940872689327027307572338687341235697323170055726110e-1i
+.150549738801806634812972771919702785091589878024819666716414873208525301095231518301372683660573895040901351788817677484111386357903824221990497858358e0+.374036775016276820353101403462378875975826310531694269397126059900370566833623681589628221779432071108801376422736795143514014184482722347004458258683e-1i
+.898408117536950908667310713084437482881315828051975257612839507946196314936754781614939859644409477848554658996564168371898199410587444303406462052831e-1-.250368610882007325599671564772757938516984631788277790865068605730865648141088099277899728644266114955250782675225067276053053177522312863341613072067e-1i
-.501974583919679727518283412146726733376152743312874919669957805134013171383395220823444369698624159792321377643540455480321434026463315857658722949315e-2-.114290611282566906467403941160676944963127843862257571817159385923065181035907354077005018022109431577085601135989646802884353848902596913159865126551e-1i
+.555239287365700830952893293895099554800345492570636003739342378072884733983257494032331252091132466815861396838666639257995637923657380825309739184983e-1-.198912964017247075386143629157038194222999967085497535563431875753320615476391542688028293183536774593249322118705063892739186863967693311862568714124e0i
+.766221496858169821791577081284631807786159046032562193593587049001760812238502750214992560040757831100281084911024179229635493459891521496027299134917e-1-.789178874839479625582222740054202102218276337171742947581224829579667277015556658427269950452928142925939874986520267426062316761637070192221971250335e-1i
-.243725738221911849791693037214952170904982613206734877978630934031320870855538418085196813360151495960603776099028694985489656199989483138592153806220e-1-.532039805420582605776140183413382207639534318186131781135754101824778595140310686321868355915685011252706999979108573580452137759442057080747225179119e-1i
-.942883940715561413700617194962492460278915200189562392707351893274441965898698849205478402687405678948006057580505086072061699710187500715220908689096e-1-.817149120039071949089757856871069368633863069817513683313225437329704588709139461617727582466092811384183936630195639806042356101725534777513130479198e-1i
+.794380048437324604628826719312125101047958461028915957595101023334058232390645209309789583799227388922740738293616095129573428367655237390575434795600e-1+.512707469867812630017331813889172440539404529060315541523179367628399425012506569583662789843073418086852256522804012273834428647868109591654521132839e-1i
-.109650015289026800212013244597370504003470178158439479172803074012187500299646124769831155659085370349664289749019746818279844876449646406640908160350e-1+.136103572593059531615370924665532852329189794260162815676202278800619417055742547391169488584345171140702404449850487685864443828307347522021113537371e-1i
+.884816384617598789271348350825293827230023890092297830034447090076668353457408624155398212385635395526546791910792283065579498870158393785333220768715e-1-.608579992382636072646411934772370159724687900278406180203733674085974456854748835018214997289327301098516429667618443473789508660306622275846943555035e-1i
-.629168066727746310397417581739117804972148753892845947825389564223266552734664987707745085416517046891573102611245408621785011488917941858447363378856e-1+.315852771823733270468863148551291320437061138481743153984290204801177877828562591777467645588329630583402466045143800890018043813687043521521267750363e-1i
+.622044667687093663519795951348740013502556910166309193956169163759563755083575072966246356043690349658757228117356237296993111062134506199306817157442e-1-.417844352429756645611717653117542916172900543107512990204767743970347125563229164852861609143329409071282487909137164795108373147481108532837100109953e-1i
+.555239287365700830952893293895099554800345492570636003739342378072884733983257494032331252091132466815861396838666639257995637923657380825309739184983e-1-.198912964017247075386143629157038194222999967085497535563431875753320615476391542688028293183536774593249322118705063892739186863967693311862568714124e0i
+.692463419191582612251197885744766777970961263250511161399623050390507281783037831332965443745962253321587842621381024522775839674787847746584813302657e-2-.442493460988463697862655181882003907368470399725402045236168082299441079231674745847996953701359374850401544652795696651038671728484217352047350131619e-1i
-.430272697836145330730666442007869506678198429502224649881848042769314154670791218598517536353182403712230845798685751122535238454296891432604381176919e-1+.957261576669385255120911654619560732110480645977774132289880559969809241392707050851004711322608169367055455485979025681869872170647522160608397584078e-1i
+.435532524447729568533399421677396881468028229954610395638004456683513447305877865400460419529489304628406060951905161474381992104128078935429067551266e-1-.110616819723590378170505601567844315522691110376897565842473093306886723993921800290728697609305596019257744024554362158113365652879174857704335731945e0i
-.456544853408077116144139955346176164745575096805633558582179279011872985764616574331830264083476668022831476144515532949340055349418879626553150512090e-1+.937877208923746728550125300265557001626692840784609034473740539485998732938147471631901247267516481644662157073259802782695585455339132875451435964766e-1i
+.880623976364300336190318505695616675025864382750593788978135002309725190330676515960537150072097991269996854586440531520270088672902689496518134182337e-1+.106182430539299651199871304467179584395386652497169494065822366587136586411486379610365378547003989711521621075670089517823196367801458289355009104423e0i
-.953819593438417181068463537208921413044468181378251566600990605831579463417531053369033204307696598538803959296298421713764203080382937956351113353196e-1+.140737206490164445232260142859307520683863431651639236752667655490311784208118898874487336634335198348744282330249934423237603752923199844350734700954e0i
-.629168066727746310397417581739117804972148753892845947825389564223266552734664987707745085416517046891573102611245408621785011488917941858447363378856e-1+.315852771823733270468863148551291320437061138481743153984290204801177877828562591777467645588329630583402466045143800890018043813687043521521267750363e-1i
-.501974583919679727518283412146726733376152743312874919669957805134013171383395220823444369698624159792321377643540455480321434026463315857658722949315e-2-.114290611282566906467403941160676944963127843862257571817159385923065181035907354077005018022109431577085601135989646802884353848902596913159865126551e-1i
+.632448276841105998349222648451361875401516114068050862252838725659807922559849809089177314362931398390709890476005462221347573933440061874586170689662e-1-.622655163131994526651444546054756746498795661502335294342104912345052170645222479929753125706668256415476192612748161252558103188542681023756346278366e-1i
+.191424638092722320377194310018294064823522305484906258504555996196137120515354820471051229547778872768076742560326559548508427427790124445014045463740e0+.144461090159084967298165343679750864830976323232520237224804541999953059827471793228879709766137118318015009330155194004787796346878707993253922175209e-1i
+.510730546386593737503743577587445058927591495307945325876158578343148359005018020903872210911794764809269280789133218887882873456152119048687606621137e-1-.410453679078400623422623324920679271563425823213614860813120349492944674115703162487977026453598376447784622388088915049643277488183816248972767643951e-1i
+.463603493685937960401967754260698182036646062121214435713967955940035569056962945857076134968220495873404724280138555184835102057096378259553853190165e-1-.285676786394499200233977006644954988791289761602351583734192715901806850869195795522883897929838702919453661639251934662050438768913159274602130251179e-1i
+.456253360594042244015672599785597400201509557985729933689666278239183280615459546417018407162019115702080664754513173452683286827281292630115577117148e-1-.163360825520752538634477086042915505302066629003516600414397648879471595373705140144453939993206511012287253566961617803738179406069825632056851681166e0i
+.880623976364300336190318505695616675025864382750593788978135002309725190330676515960537150072097991269996854586440531520270088672902689496518134182337e-1+.106182430539299651199871304467179584395386652497169494065822366587136586411486379610365378547003989711521621075670089517823196367801458289355009104423e0i
+.884816384617598789271348350825293827230023890092297830034447090076668353457408624155398212385635395526546791910792283065579498870158393785333220768715e-1-.608579992382636072646411934772370159724687900278406180203733674085974456854748835018214997289327301098516429667618443473789508660306622275846943555035e-1i
+.898408117536950908667310713084437482881315828051975257612839507946196314936754781614939859644409477848554658996564168371898199410587444303406462052831e-1-.250368610882007325599671564772757938516984631788277790865068605730865648141088099277899728644266114955250782675225067276053053177522312863341613072067e-1i
+.113097252171667759186542267276659392925262651126938487408244548425369124804576516095256409879399378860239817565387754192806443828597235277197922410479e0-.180328269558321026707229814196899596779907987672017140483030874791180559642760354202793012154828985333467978358581172067915124082035775887165766874645e-1i
+.950630280824723668726563261708094089478224861885060932077570221874610584667779958744758559874004325741251163293431540123438893188375617250316082202555e-1+.735451833622904839436312781889957766648951225232563896973352481996180121184761575532413092103035911802412788357199559912630683075469661402271562882987e-1i
+.471502096271902869721621287012548986572759157891342357705301318560895299193904296201608481242052506410012236809766638158741356090432085809431951336614e-1-.791906275183209452389158725331051411484772254278865468638010806861707025638648867338429910883314045392443267302182887734503913029870447981600243779022e-1i
-.169981358289363259785586313453921106494933461723627773710344988455743174690630944844276669812852294660012635385426180575874922066282746004541124353049e0-.108171394312389960372229232631180759368109422712414021512218023494121458970793711202741288046840515318199680629570205966740634273527005716163569401378e0i
+.463603493685937960401967754260698182036646062121214435713967955940035569056962945857076134968220495873404724280138555184835102057096378259553853190165e-1-.285676786394499200233977006644954988791289761602351583734192715901806850869195795522883897929838702919453661639251934662050438768913159274602130251179e-1i
-.456544853408077116144139955346176164745575096805633558582179279011872985764616574331830264083476668022831476144515532949340055349418879626553150512090e-1+.937877208923746728550125300265557001626692840784609034473740539485998732938147471631901247267516481644662157073259802782695585455339132875451435964766e-1i
-.109650015289026800212013244597370504003470178158439479172803074012187500299646124769831155659085370349664289749019746818279844876449646406640908160350e-1+.136103572593059531615370924665532852329189794260162815676202278800619417055742547391169488584345171140702404449850487685864443828307347522021113537371e-1i
+.150549738801806634812972771919702785091589878024819666716414873208525301095231518301372683660573895040901351788817677484111386357903824221990497858358e0+.374036775016276820353101403462378875975826310531694269397126059900370566833623681589628221779432071108801376422736795143514014184482722347004458258683e-1i
-.605914908020295752129973677543781622781481760252076062583456298916895809602768659759599973833624306237357111845557166390223558966137037517789996210531e-1+.234209837228838989195282401727865647683458552498017174911259650945264815820133800367541324575074957896335929852612813931155050737644264329263927434057e0i
+.311958027830122937625000674350792357917853967456505817994828445610508333280146051781621778875155542287157767439361237880457661010583404232153435675273e-2-.539156940835655609875066397468858867091683746131281003321719738854788114745298919751781855035871293806879710182052000345892392466307239440272625580952e-1i
+.985249497676909024267385962506087638985735524943156761229309992271360788185622759406658538157204944143453683306754379538556557101825532479188651795619e-1-.119199699181874876306005206816503154338474316036252868706099805124290626837248592133886293117635515590806135593911608427005865201916272887396788628547e-1i
+.471502096271902869721621287012548986572759157891342357705301318560895299193904296201608481242052506410012236809766638158741356090432085809431951336614e-1-.791906275183209452389158725331051411484772254278865468638010806861707025638648867338429910883314045392443267302182887734503913029870447981600243779022e-1i
+.510730546386593737503743577587445058927591495307945325876158578343148359005018020903872210911794764809269280789133218887882873456152119048687606621137e-1-.410453679078400623422623324920679271563425823213614860813120349492944674115703162487977026453598376447784622388088915049643277488183816248972767643951e-1i
+.435532524447729568533399421677396881468028229954610395638004456683513447305877865400460419529489304628406060951905161474381992104128078935429067551266e-1-.110616819723590378170505601567844315522691110376897565842473093306886723993921800290728697609305596019257744024554362158113365652879174857704335731945e0i
+.794380048437324604628826719312125101047958461028915957595101023334058232390645209309789583799227388922740738293616095129573428367655237390575434795600e-1+.512707469867812630017331813889172440539404529060315541523179367628399425012506569583662789843073418086852256522804012273834428647868109591654521132839e-1i
+.687646728427474037073759954775096984605455201229008609847704112590020005296444787271639332515079961450280813896056335416496443681914928466444587499599e-1-.535184183410776686781116383309402666334130215610135200169161325380492180826345146353964838143756106940872689327027307572338687341235697323170055726110e-1i
-.160665103859101295252539102140543530819033139399402199066650134047451483381768546505170956135937261931845376596162621321185237152298892838530591685321e0+.482541469489436158119785120915567326498604507398755325435443242908830623649441812986512826956115036399027587575920129773194314437619790595432983523317e-1i


==> solutions/sicfiducial.63.c.150.txt <==
+.164894332708441345281020641888264667882267481905232756784114139857448290815663103691789973230365405579864831065773849281439520197734218440919522192810e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.115710829547196160092213282269870405649752247004605092703384837805569833095172393190417802671863368841937371065829633861420335709279614506205350271747e0+.180592493199370375000452937455389700668288838240417098666166437291143921468192560675875947139201969552821380917368756097123219474256844607333732569642e0i
-.106054949957673699578541461676645962202931711820695473077939203167214868032783725258228738220962385528150685653052609037352167391691639300464453493102e0-.245593774376427336091645379351590801171135495536076081386403302905744507531454642218744759788399332338609957691053401705858884106700962520333434005473e-1i
-.159159726732393530621470172604634935726889055868250663970962645617960948774332663157935565948930933033706856742513963775790479436990139517335117853249e-1+.893666297817147320879090463646637834510767174832325014993822930205948404459209561441624103648202966228926862531116356641991410083061028915511689206200e-2i
-.397065898351005661654346217652270178879489519692531285829102282122531761555335554345779143072948062071786017567588191603658575939961454539811341879853e-1+.553704213730316695624076991001819108451985397313639706365351440765329028563643070556085749007642445633581903332347284961663063774685873727302649039904e-1i
-.257718522738295781887083255255949624038100775007024286893093991106312968838018177736264363320067762225840014758306717966592924025043374388000289837933e-1-.299532847306005648821268061002203630478373764903566195422066693826875857422459633001982380051274279369313904107492367081837654343206018922876498484432e-1i
+.620610638663231057389325648328621888995077083786314027624885201157474081635499613453898377835448628578805109224034965132184668881596271622047854773287e-1-.438137156631194085774437779157938421064698575651396971977593763417134243524447322223359547697899338946812588288223075908053189104935778505834396827057e-1i
+.116428039102460290422654754359159961609130114257621718098104803281633337593976857256474418238151080577520364327314786819873179921292861400214572219105e0+.107870874918718721484795165209734901436659364698032410787074398325326978193351156078046746413306867025882672169478740655695013548523902679255367195494e-2i
+.727275804021153427282856376563087894375517253844966515068186925025919447584165341556335912178146136579331062550695887940737643838835719110461886540215e-1+.797261992696269781569953765988521467909931334740606529078296628318481150569681375569801635433818564135211622698309861480979829709570821436769605912670e-1i
-.602264952136840541656629933462096794513812491345437423686118591587248315962903063428133283837544755814420534702253535327603902926492401057794154831116e-1+.176102070031446026339581392819810234222189272276053225539616584641408520380102922921827872171820147806161018135791885640266844720872003812328205746485e-1i
-.674003782531374933733672887134853354440323768190871597302203202854538908260648104933092187758914608781672543480968008479340019489895407695670841362919e-1+.902047418413357401561318851540495227648277395169268662681767167014497664028145698262279858418243413026296918183497473578761523329606470199220276381382e-1i
+.132264608455597646889155909311244359600367160630628760021627711088738981022491992353223905624582795335349476804474975931758949962392278802382605593176e-1+.450051772100463054588051196602786553168196130946506452220002316368354974020968946771954988228221375425305445975774318605197726696625843512679706487492e-1i
+.368333927179982369811390615874670916913041592726990055123913754786243277867197124649878471175590322473279546013814086430012419578071058607599963672257e-1-.337582240359689842598019519919632491092262739151435366050542333199094885708286017381094273307842987743168486945794598642953640305848458778220079984918e-1i
-.808428482606279429283765010487437546429042868751571510588135418276473884781599012942752185289906117925898055215334295017890433902161574713410683056349e-1-.114546131853778138773388823352727644084916359407174439258077772416275740908818391898505194809698650795199893421108187105738035695624347230415104824201e-1i
+.167642899441130338139649381358779824447858163450282190492611718636052549225980953256181064490333713066566518858060885200684498172974398243960098848644e0-.382723333447560726673404445808231747248909879915848950140415753281215640953333379505967645732250978222506601739911013397754114164277391487283787474759e-1i
+.620610638663231057389325648328621888995077083786314027624885201157474081635499613453898377835448628578805109224034965132184668881596271622047854773287e-1-.438137156631194085774437779157938421064698575651396971977593763417134243524447322223359547697899338946812588288223075908053189104935778505834396827057e-1i
-.332922496814626243599011503740205746128741753033487955312822476938267627333435044919313801085589447442276691358756513827529710400312443031634488631743e-1+.143987059471739024196848727268735831532532825716385988047875820529665227920049978437238465070524631115033566152859570579817473884855151994577406729381e0i
+.208954317424655168383240368451531088340955495627144089721614997151069459594362076568401850377923633558929924376705111254805408449345106934489034692471e-1+.103007015850743034625756644274143249777617818347349343035323202625682749163581397664119690169169400177320669123490520827744401493210389816183053858381e0i
+.484630221900687022516561939198346096301455400264131675791028682745621000087145835313190536654801807125041898556312475972959375785372857384931487663579e-1+.122938398277346903837562653940394193214469166664841232031577856652553335970009434232847964574986645115754929042493456530681421333381554338281237852084e0i
-.123207252297264295665334315697342779681392137570791277752925960159632363229546100997610186314351801276580249711463090106984303948489523536358969961561e0-.137599354286476413437181779831581803171424032893261543519187645183052214832246633766195000699028495779633858080338610388674359578188690853496599405710e-2i
-.887004873722491094530159742315175037830934831951863710264643538732692130921391304791835953215815489401124181091886717782596056071058452330888367776034e-1+.410891505966769222725002860807771548407765451567577097200661882178629587148122196772634681141579747666147572602299968000037914113018262606790948275882e-1i
+.499393531283158137225341823432499704142226264144926796549982220849500468354927017059526016141555972557941374069176352032643911483386030342458915284453e-1+.158073926208502572896308838271782456299199184056237796752498777839003893047404304701125803754873537956480447694443047612307868730547619626574022891939e0i
-.808428482606279429283765010487437546429042868751571510588135418276473884781599012942752185289906117925898055215334295017890433902161574713410683056349e-1-.114546131853778138773388823352727644084916359407174439258077772416275740908818391898505194809698650795199893421108187105738035695624347230415104824201e-1i
-.257718522738295781887083255255949624038100775007024286893093991106312968838018177736264363320067762225840014758306717966592924025043374388000289837933e-1-.299532847306005648821268061002203630478373764903566195422066693826875857422459633001982380051274279369313904107492367081837654343206018922876498484432e-1i
+.362768611792675273826257438414432661566667398209728423725707543759155278346358748246680804312440502818569097675273355392475474988280619591891797286615e-1+.429641479232101689763283317054893274431221191756573125886160870116036870765338682396929940398795390444496249738948730875248497288411059839143044892888e-1i
-.100428744051840907174932851050032115666226541059971944460423889980280693310135631182053570362167487147408625301480983576684570425617728962337074442303e0+.636558463894387704870809106671447236355193288393055701221824400500617854130574792231096436302413127640775379177218031315602722134975338692691144301349e-1i
+.111519951124110902368238812126400284950956419575665455668035063931845143079086687847914424159378087270942173278943970008450909044430060455284414898344e0-.174424888452979781347735716344843366983023102261645354744486475774773159164511597467476202237961251464170634067910033659941674714532514100267869968171e0i
-.806052930666694679501292514509218732974001142374044364239019312229996107767102434054539228528057061847135978560580188914392026253332002903009892719055e-1-.103277002395536374961081002297264451196872229157986216799821783098154656426424892282849188593748582555403451407427094924379718182032572575454923612720e0i
+.999926733156546163801233753601737566066855024374799006750141137676910917033105204792134799240360603397114880169013940892268437075485280624759207995394e-2+.836230416208475031886251977092416688926823052474242699375608062198704005709784904558090353875573486830528162684851979811234550986423069769756586668462e-1i
-.887004873722491094530159742315175037830934831951863710264643538732692130921391304791835953215815489401124181091886717782596056071058452330888367776034e-1+.410891505966769222725002860807771548407765451567577097200661882178629587148122196772634681141579747666147572602299968000037914113018262606790948275882e-1i
+.368333927179982369811390615874670916913041592726990055123913754786243277867197124649878471175590322473279546013814086430012419578071058607599963672257e-1-.337582240359689842598019519919632491092262739151435366050542333199094885708286017381094273307842987743168486945794598642953640305848458778220079984918e-1i
-.397065898351005661654346217652270178879489519692531285829102282122531761555335554345779143072948062071786017567588191603658575939961454539811341879853e-1+.553704213730316695624076991001819108451985397313639706365351440765329028563643070556085749007642445633581903332347284961663063774685873727302649039904e-1i
+.131592367172428621977966653883947871215400317327523139464370600747327605338423250055093014437743840518994899492541674927493559715997925753363385201908e0-.204983295664778321659441074762527743990001107766500744442223903286094805552569505473052479743643231543421879023488123838141535819119274037090592377447e0i
-.130462203443329425977800969762841278023007124470025195870099143432059293877187505842146515380319050492204066539794429400484154759366977295522506629001e0+.394974739808774861539965628372922736136101458847808704913828261757672631508576635373098000945843639151778857540321254737782403146576903123476066198733e-1i
+.245179179568512975116113612224486610086656349842654974933352724933912298224207325010641253915483490981651098718344515260726778606054019037933148793868e-1-.649623104434709897746458733545694110742076159434516656765600163057502625851714284783230366970532252433526587471873219205827608814713644386620413743379e-1i
-.127792136114573723799564218888570290529967852054256736087243419690015265750727080357358193520085141724526193259855534535805639889061487220499659140256e0-.976522071595909632500399406179824888608292020534501938709237749856113274318575541031430807485239545846460768293923857263519361237877768145654618098787e-1i
-.806052930666694679501292514509218732974001142374044364239019312229996107767102434054539228528057061847135978560580188914392026253332002903009892719055e-1-.103277002395536374961081002297264451196872229157986216799821783098154656426424892282849188593748582555403451407427094924379718182032572575454923612720e0i
-.123207252297264295665334315697342779681392137570791277752925960159632363229546100997610186314351801276580249711463090106984303948489523536358969961561e0-.137599354286476413437181779831581803171424032893261543519187645183052214832246633766195000699028495779633858080338610388674359578188690853496599405710e-2i
+.132264608455597646889155909311244359600367160630628760021627711088738981022491992353223905624582795335349476804474975931758949962392278802382605593176e-1+.450051772100463054588051196602786553168196130946506452220002316368354974020968946771954988228221375425305445975774318605197726696625843512679706487492e-1i
-.159159726732393530621470172604634935726889055868250663970962645617960948774332663157935565948930933033706856742513963775790479436990139517335117853249e-1+.893666297817147320879090463646637834510767174832325014993822930205948404459209561441624103648202966228926862531116356641991410083061028915511689206200e-2i
-.607994111878282853753837217235826161304751536075903109136798155107107851297011223878161487738892394393212885603414055119351617519830817529928180029566e-1-.547157761292766593742409688449668664643019722748260129107012187868122501700619436012406083716744723306993654221591717993298016971814325652157752634539e-1i
-.541891280629718707187961022028512193569807715281703196284896457564383710220015612607193705044221573866835788052911635989215231400237418463553099066838e-1+.421896333985317540967423775291817003774609704690195948043920034793072728189135814433975714337926458636257243241709828002163080707291866192902851335292e-1i
-.110630534241037583038817781544360128006920310974458564733164895053613034087299200018831700592178864771747092534329052073896353561762924735287467248857e0-.229273241681125049214204086490508661436494817720832981257684200167057402087290866043789342957623329193058814077547352543573156417226480055360328118605e0i
+.245179179568512975116113612224486610086656349842654974933352724933912298224207325010641253915483490981651098718344515260726778606054019037933148793868e-1-.649623104434709897746458733545694110742076159434516656765600163057502625851714284783230366970532252433526587471873219205827608814713644386620413743379e-1i
+.111519951124110902368238812126400284950956419575665455668035063931845143079086687847914424159378087270942173278943970008450909044430060455284414898344e0-.174424888452979781347735716344843366983023102261645354744486475774773159164511597467476202237961251464170634067910033659941674714532514100267869968171e0i
+.484630221900687022516561939198346096301455400264131675791028682745621000087145835313190536654801807125041898556312475972959375785372857384931487663579e-1+.122938398277346903837562653940394193214469166664841232031577856652553335970009434232847964574986645115754929042493456530681421333381554338281237852084e0i
-.674003782531374933733672887134853354440323768190871597302203202854538908260648104933092187758914608781672543480968008479340019489895407695670841362919e-1+.902047418413357401561318851540495227648277395169268662681767167014497664028145698262279858418243413026296918183497473578761523329606470199220276381382e-1i
-.106054949957673699578541461676645962202931711820695473077939203167214868032783725258228738220962385528150685653052609037352167391691639300464453493102e0-.245593774376427336091645379351590801171135495536076081386403302905744507531454642218744759788399332338609957691053401705858884106700962520333434005473e-1i
-.208117382500328284829601372647794444911484588556320914716515180833021405330634168279958470108091459168792893345026426144608794784365539698834666774650e-1+.134994679051627968590052096849981785905993115029736165336947904130681234973448537391498772845481194376774624815946118816233922885710096337224656878886e0i
-.117936123633277261197979591150093257411910087184391588389267083550135666249050372197594442036413558919565863511386317284825235912858301200415211169618e-1+.517865118004986066761124786865538677210384308762748067791463761168901858742571098155585934382281051169199608626387210109509150477440123615238826682631e-1i
-.541891280629718707187961022028512193569807715281703196284896457564383710220015612607193705044221573866835788052911635989215231400237418463553099066838e-1+.421896333985317540967423775291817003774609704690195948043920034793072728189135814433975714337926458636257243241709828002163080707291866192902851335292e-1i
-.130462203443329425977800969762841278023007124470025195870099143432059293877187505842146515380319050492204066539794429400484154759366977295522506629001e0+.394974739808774861539965628372922736136101458847808704913828261757672631508576635373098000945843639151778857540321254737782403146576903123476066198733e-1i
-.100428744051840907174932851050032115666226541059971944460423889980280693310135631182053570362167487147408625301480983576684570425617728962337074442303e0+.636558463894387704870809106671447236355193288393055701221824400500617854130574792231096436302413127640775379177218031315602722134975338692691144301349e-1i
+.208954317424655168383240368451531088340955495627144089721614997151069459594362076568401850377923633558929924376705111254805408449345106934489034692471e-1+.103007015850743034625756644274143249777617818347349343035323202625682749163581397664119690169169400177320669123490520827744401493210389816183053858381e0i
-.602264952136840541656629933462096794513812491345437423686118591587248315962903063428133283837544755814420534702253535327603902926492401057794154831116e-1+.176102070031446026339581392819810234222189272276053225539616584641408520380102922921827872171820147806161018135791885640266844720872003812328205746485e-1i
-.115710829547196160092213282269870405649752247004605092703384837805569833095172393190417802671863368841937371065829633861420335709279614506205350271747e0+.180592493199370375000452937455389700668288838240417098666166437291143921468192560675875947139201969552821380917368756097123219474256844607333732569642e0i
-.100124002489574574113423242449778039808160439072798125022383700588091358752930579493883503440321635167478211204361245196523204995661857250885088178277e0-.203941963034450108212538262141615727105501567873136928259929755146646353893218967722814457678822303346064760554607049809658383850236671304214849572422e0i
-.208117382500328284829601372647794444911484588556320914716515180833021405330634168279958470108091459168792893345026426144608794784365539698834666774650e-1+.134994679051627968590052096849981785905993115029736165336947904130681234973448537391498772845481194376774624815946118816233922885710096337224656878886e0i
-.607994111878282853753837217235826161304751536075903109136798155107107851297011223878161487738892394393212885603414055119351617519830817529928180029566e-1-.547157761292766593742409688449668664643019722748260129107012187868122501700619436012406083716744723306993654221591717993298016971814325652157752634539e-1i
+.131592367172428621977966653883947871215400317327523139464370600747327605338423250055093014437743840518994899492541674927493559715997925753363385201908e0-.204983295664778321659441074762527743990001107766500744442223903286094805552569505473052479743643231543421879023488123838141535819119274037090592377447e0i
+.362768611792675273826257438414432661566667398209728423725707543759155278346358748246680804312440502818569097675273355392475474988280619591891797286615e-1+.429641479232101689763283317054893274431221191756573125886160870116036870765338682396929940398795390444496249738948730875248497288411059839143044892888e-1i
-.332922496814626243599011503740205746128741753033487955312822476938267627333435044919313801085589447442276691358756513827529710400312443031634488631743e-1+.143987059471739024196848727268735831532532825716385988047875820529665227920049978437238465070524631115033566152859570579817473884855151994577406729381e0i
+.727275804021153427282856376563087894375517253844966515068186925025919447584165341556335912178146136579331062550695887940737643838835719110461886540215e-1+.797261992696269781569953765988521467909931334740606529078296628318481150569681375569801635433818564135211622698309861480979829709570821436769605912670e-1i


==> solutions/sicfiducial.63.d.150.txt <==
+.594401676003135794316572664135417590884873274936822242589683354269762669278739230700739163538925230885469255702953117661401882344421798122512569151497e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.373558493738233869190586169955463311576749481380288347452963630402568197811299975941542615729030937921261963230708080637214920407737414121647919896571e-1+.801068002331910561307117084653502140713973096094290808150467261372666531018739157109055137057206289469031977727929027718437289727473098470410267102323e-1i
-.810377254840989404113823628564398011167184137839464955211927777161445216445153667984649546272122164842915469961711059638078275658063673610353856025994e-1-.577878882739716682471503160834968263236112833937560711240262921346034417851148039241908492494722818789500122081732205134349025087437940440167940832291e-1i
+.103608217207123513862741567930150323744628520476901278223926209632624864269214835809517797952406713575165591776577668685146347822415378950872633718028e0-.218228219893824438853857004922782616577025875919352754408639700026347483902360382523838174250042306157734801391853113323252615817333563699143469208270e-1i
+.714490480917490336663759384135226944453721411776003794082733250691721074258214253632590583869916499787053232055723208229562596885560066174333041963989e-1-.129485422224187988561744172363507124008746437340398406042428654683200775040278254710014859086294821497080969014560460877445305809823543822268599606159e0i
-.757639164652784193700703723348808041942978515638187220991855472866210550785784015784160462062952787723718074811082937768977994375064791640898920485493e-1+.869236295587139272670077225554899643997371306444180311155441615823663468727692041499787117554428735781478280794425948164223749059362103202900118481571e-1i
+.745903535924645707507976558385741229900083168625918770306639845307543357556736933647338561717884196414453817166573823628359243718316272274024297647945e-2-.758186715915177142238240901375978257379071705190595623316286013413280792317476864046812273359693475586604466774022460111598315058317707171252743547169e-1i
-.737898516649705873509715903963201821350468396503692480974929300034347059094339613077671501855575470191835110246187050596138319363690587590381776202130e-1-.874972509680933562735097264011476661026215121975400749810447755484301020077378991491796832901413465618880098656698234271280451875671401848985353042391e-1i
+.744698932718518065980720060122323756476969644842129552269799622625790030246376771372665048978258219194274282805382321957337240466407405011617100876290e-1-.189629394183832960347265422816136710467225997942923212911028473889398087368564380565035446701982675374795003436610876143655975258274171676919785267481e0i
-.453443819828794364431215018052710995628588226249768501495479197129299678396477728053654715726599992331013434261665140711342629566904244142708145183334e-1+.881549143480487206870747184642621452834575768980060881076212874762414711710331859241133148162824246181112336873884563261722288723676212485462847350862e-1i
+.669696890746333461875913004051165434477031829154436234330951731725609086899888357826284047891632742820747394823175584221079220741512484911747684719611e-1+.769667068980705336181315780644275242307547921391266913276890714512434993617551504382968514038459861808263392457175847010613836420069304740515276830428e-1i
+.110247805510104849546721311643114970405119385161478044057506481634968022149394454004665784725897045193122167873245427089119133800455654701110047734897e0+.635811396219669812871691560746751079487184690216986511900994442194178524856879701716032648407013788087013468960074468129290306969693055840475667782696e-1i
+.317116156371033787585547594207032879296552763806018206528216523507758479071976957041534747463518388636896643742223329872666635460104237545120362549505e-1+.166509144948382456208811758949484398838321514580080624900932386269026799865930842667025113436325947503005578358321916036639981289292058656264378723369e0i
+.981523085084654347915183989915765190501640289837049600020476834229307838021742846852135973650264258911699543521135940988532087994043435306768501198839e-1-.197499513003554783971023002892432403773061421519356086792495862144925914094602177755662561649309108550621544387606246023054172954045169173804047542242e-1i
+.116804480961402098878035464862129919355718669843184154532031644001292865904113688810772079795565366131829641438790577349184708767579339721728073763495e-2+.757551643006589740069696193779865263497171200003168497949481953907462677116318985822798283685672741999327063885957394116129682826244218638542618252258e-1i
-.539387147367451077398509221591588992377378166786427889256054222599802781113857067222788803229233876016198754148389561535474646659601818834197179069111e-1+.914241721085528795638490887656720268579756256674391805594313431743788804678530541212560703838344374178268004980327538527596546639202821945890100975475e-1i
-.116581569070359508165328874494955592519878542846361587127438053445878163392069095012649506304923196114830949384793457553473363699646825396302055292919e0+.165174711261129281798865754556300791405485754861005913936111641423992814365445388034446300352817398150239461787168730168868880739985964355867158661110e-1i
-.503115379475300183112821888393398454726638530164793329150296099043352444262926479302187764926793162837969031755774239626735865351595703235444804071506e-1+.540671439550942757630521857746574090415191550032675630464281494623014926517141364218763360612087965061115432582706776812996975564411592544091509423696e-1i
+.169400691373421371505679219251229587886276069047303040865515186724459918583353139854922322911867396272798170701695330640262929515414548995564083975332e0+.838694172583551078728105391765163508161213847915633502836510095146404261815489485382520605587597420442481985686540438871621903760850677187879971150526e-2i
+.106869238762492743193093251733458948687869742530330029209821252427622298298043026545068839737729100567103182024261206145101989243816040515400445023478e-1-.378121785523157510670480591292774557008535570614709934717566708974078584623800897053877804046054727638828598177668534669212205693577871412020965383227e-1i
+.148814766576407924807437568668795776575496768997542972855074462475335106210135664915075926615305754235413188922027493143520010108257373450533564811166e-1-.147371922347105393069353058733500304064683311866955447453028006223758567738829625158401976416933722560482151832838771459809384756406682841566757373652e-1i
-.106914630825629309811724774269660963559633176587372720206602553214823699803980508412235541259784372005499369941288661678958351555958030083988138965584e0-.510801235255383424555508436851081269960059792511659354381963871422923532345880697193330214081244213331773683093475731008782804768474301025960436318544e-2i
+.839810930420572456877174502047194399478668011406422239364913176933635748399194308539269138467662372869060817870222749473388136848271449993635172959586e-2-.661444289246827000358813653507959094050021191480308295632298369960531306040633148901325747886545681188033919966364623589095260632894556050259101053182e-1i
+.159503232244882097030153206796256229001585115016206776612085087625928869266487224129879279009368325454130242591778619324775250587212674237087545518330e0+.430289332103094576501982814750580273542035703271563464922807972648684185723007188395413062355645440753285920190873055929061870657857085425804411347121e-1i
+.628202604403821161434704849710572091731845061033093340643893768577970999443714598816132234985803161322499244568230938624910547688639172761758575562364e-2-.974504422650320825389911192670879915997756804990050429106092433714191043830495462418334125369153643381357804591206864002669058219993489803432911899438e-1i
+.306546102049630728496597902613027619302436863207608109121891420909031271245915204955800277165368703994127496749816467848434784690291646940630963065452e-2+.372591650252207285998106401787990048586226914485820738792705065860281099280101755071722639478509077074468103030346169118143786413585964692471209596719e-2i
-.126677242728255119921827430183420536138596870356851789650564454722766200303215095124712436490095973521866609680661400767676877918403765584781783536136e0+.202566511965940919848351207916570454974724588318823076602816751033126515075201481276237402525580968168204047474383455280883461314731103321188347967552e0i
-.221674419298073061286198528063427835486032730273961736275678092331926861558888463357299517185245579612723548658476732992748815138241400569897149078213e-1+.156946286493461446004610879117614812073415857064861894046710902379253854433608442962241255170373541467034350845510192372173909995471265715883006266581e0i
+.117205246870592443569511620481908871585975038217788458985253644720207850867649337010272753806480849675754609440221738230701774469497622138356616450712e-1-.361093054924611352740741463055483838515367132685718822946944196793730174798090978358735522929165372858893686978493535607759624349510234940578947504527e-2i
-.834316551782803800581758084383064035051474151558031203173762766641109883333730463402251176050904401671855645105625527362729151822066683847380533343519e-1+.154564562598269681092775913847627837627377868779758115833220437133956098160375411548189746337038301576196486529172871031021386080845655585137429386998e0i
+.431520964439959732304458343569950661613267877777015292911350901996991975429269362065949464384320427616090122828244525427638310963091119031473458138088e-1-.601877115847307843888652829859791020690575457585396813837011276069557500017381698270597051254871064696857076869862207816320819472558457659950591335453e-1i
-.101048774673005230568653071988390222946558798337473540108420884576041427815429901193613434455584428229547814112293391510040654012082084334809443103728e0+.225700629581898752375603938639419665209254030853797171937197434944143198281131293898352659513883046625708172944706986442333231653325203091288877653050e-1i
-.524624170653264927692659895849775038375648656945784772643441471660893187457657856942265788756615583045401405715498816948528673517426171045416572639866e-1-.103361024424621724340544453970189097550282847342552482922992349572029680721076248566062650904155111652790582299643110266754813550528896703299752518039e0i
-.771846202771509494524312615014147128388517130359791500690649561277418751060298432935497531223871956361640684143344172135286078842281164295360403330112e-1-.245697518413388250882055110985650754435058429133936865757544569570423353021324394064004886804051293336303864644375338544026684824431547719502575909980e-1i
-.918926325320742113454708221335042529559513486335359022465164402218473253071475845357121434319417726220346223159514501151362800603292003607177142006149e-1+.134394721323222868505993707741785485078584821567174950707088529343511423590187242180187211329021317481861811329875199539690835012954126016878206404526e-1i
+.752788461068234829275427249171136138484521183936244466541737113727817181564623332080006971427748745583261137916361675483676051039693078266198399339391e-1+.869308138153759024055219447305265992312512341068876385033410903463775619919756490869621440719696214885240684808460574667270878736911971270763200886167e-2i
+.664509985086615167202498241417360976242800095763681017501699549257389725633380407847865878125698147708122033555384719323673081095143377853515287278459e-1+.138855222459461263271559167754702545397071566603875004106904426231599200358601736043613862336835053690127594872353265785028135997751107260933608297785e-1i
-.145789737601766942471418636982000574773354262949016204022597248353308402523124508732774938569398515422572417391393184392016063245966788312365388205079e0+.917756983995239633686235801186371392922725636162855096355423372980780133392775166295231192847940616049873756514042886790990858390067936000575384565131e-2i
+.935831814027878250242627635729719755075285443684099385549264834184611766395856911819784984386468925500203484727348364735395914282023364303948211610955e-1-.543147688250882583224809199460463789452343791203454911779124661847462699856724643495007592458015057051214083931652881766038763873818058104150419153191e-1i
-.433364945724019656138016924896564925919672667933898856317431744609676855123038182735451062936017374164585253352379308238519621574747178940158955928186e-1-.118386435335200560937581758769431006637435166552185024218528327013995360479265105734325444998486507464403040849004839481814159260119690057605354679268e0i
+.288037847694208476824289397211726472788478983525700773777717851196213944454449365870527572335010777573530313347226961005660641576367124807607804837851e-1-.647930833188845480147914260912328701632366255294758222187988205166188611041833446437909857488809401891280992280625002489837353434883649998178344536884e-3i
-.127944305480257449220116927243933925832875267137556788448038480647491008879658988092951754371912992434801750220800048916712203218821511884921362459509e0-.149279158958866215214192250290153085543637141479023151690695397051443590290851573682742184081851895966183345178205654296018912237290237754733046022679e0i
-.344857118931333139471641298708709683926502896439919207076601086687032750573372870439471606773034966847393513032287344907389436359241425341799600757132e-1-.119040164531269823392300163410415100851384835612083230719021424500043403088982822321438780405026781448004064881792156446847261805060120402767560250121e0i
-.854506633586740159866295057310736255886321790142926109311538293642636198481559101809610314042563683162123214221394594988517291549919653036946823289757e-1-.266994066515302921445197250546836192954750485509785826346876495562671107460440013052014300237919838210201363043068821958116421812633466731860875572640e-1i
-.212753309859298768090990302426258199242037867611144115832426440338254695778587387894093590579254386154492927551748036066885884625006229848112488181787e-1+.403393219462967484138036289307633359507570911205365354840312920575896163648255568922977704294977079966065009435364586469813966428777531100032747514664e-1i
+.886415483365188958556417741135749810236038703222564646882533607081103759392145049187838483151994647192578956873506163125002292699650344374483707565911e-1+.456374054043699790134732899675502617847791633596145009614025496832204869623794384956123923936899466312975694381927775091367422995806227749416102607893e-1i
-.964172687515213803663143159500403048748322197474257588144468827431573085938972313715673008564511503681903873731188923621893618232558555371875814072199e-1+.195673591842098972363027362254329920522672983204544715943636256832733093819521796738386502882826654941981890695109394991646917386322545264223136761630e-1i
-.666585307387994759560512492979558627900641581896814957278658340444690472687737442753258442041507346601246940353180708849376174560647296474039220611301e-1-.977988664063501821513107118045763995957867810096123067969769512350932167752548293737445194620125133703038155369797976650674763985639575455412009637148e-1i
+.101645546470179606149555682561508434715660294412075004174482139191249929002794978275032600198584589403110135374190993668354001025308355641685401992703e-1-.798214757609378074349943388199537255464733889170441725676870063803323858992948404246482731808663015369758986321373495397858288650567633912453465486381e-1i
+.824640793801888279854443355597074193149546421614234287761334743864019957436698513597780926104262294705583484324270576505275262404062633643033071276988e-1+.109159199698216073004927015113509123300889954579216469113612618329667408783783431491470214629748455253525233808650905998969964644508906893238105868520e0i
-.641495764076842999027576637824881560047711148347573882220880924243295714392965946539239013936612370878238119540124733714983207618910766323991208247330e-1+.642865372431593804391612919867999525763701655403505812468083241101489237272469735067862399519094122514723410078789508827122735877050413231246670771132e-1i
+.486802087926354640960352855408067969538271877301786002243999309989660814180637051913679553725900303395948073460281649012688031608781173776104388569559e-1+.251588967327089550974960001075816416255991283369702033139683444647892626372275508967184831892403814240992953156387114659567067497084113272994936752625e0i
-.174873590143703557516486108476702099446297819655026921424748646622802559445691513356488755652974946396075636057124735275505811965475024878716199474522e0+.563924244880222631746123739908832117778080487355734980750427490603920329659439910204947278461084593406799555630156117683139926270475452423307204662317e-1i
-.178423821125312744382093369554915564530816701913031331719593859269277170562975635994090198455488889685599988623064558212822151951039210450159263044847e0-.163181420633677731576384488181422888827320641475369287933875803574118263898363330849163131481181978682456379425113274115391632358257913752461678287936e0i
+.482521399475488662826563625107887060542493075779942423206360980576639839166032466692492724437945109401953109997070357941310134108574222494252214148830e-1-.579553000048353074584682117358119613869913093251633615281817674335063876948307199359072649264065180724375533135324417929712306087244165099844149544989e-1i
+.907378857828126194112180286606227233451867803093772190192677235285888700430007756542993651200241113724070553986384547147921404508541708463039746319526e-1-.103046465566196007018729271598108025485291323284490848364411262786932472113195325933924831839880274190510293186447651106924981822737863890755915882987e0i
-.831637775222464245581780712927371196182099541639172100966817422621815585317209811090583750774817924255703599997188254884342150797934569078145078105134e-5+.148230142704407985336338402377490808816176766949325545292191692911281517371009220306114885036489107344190673602041975462200184262322354230054303492311e-1i
-.379573568887351610141731719672260476733273030625655966536479333233248648047303449165997702773505345493984243847264701799004599738703397789395358719270e-1-.143005907653593585920749591135360086937233526337526331586035259789976570054405433979565237710258781786007195083188228146391697630705982033135668839840e-1i
-.265279531216824537487116804458735903157188416059317933924911711345211636034699150673631063281988909512778047411212371273287151795876025787318580961348e0+.223612547417500750418986922523207566689124503867395657185211164770047409475253801724991169505368250561661438082790318065752388832661240996140806390211e-3i
+.155315047862768525783755304518551702503552863699266610906714970794348927021575034421581515627187432327304571703137962093085157754288084149114815643370e0+.464184215271301983480672043821366214540914255841957301990825052361692713470667225803080416239630443392197197656064469640503347640994354000990758948390e-1i
+.901130073132494194925790405651831839889366802480980786555356110320513698151434433772636127725149647186249472520792009472506999574720077985120101811189e-1+.279641120135562496490066575752468545523635535377259856353423568656695071917436906784177908379117718636546612386021493488927531202352805957319516141776e-1i
+.266715196998407455600383346713080289722646202304317157476365275976763773657420313886006566295251010241253458040961524308476212606922449082321593661486e-1+.835812491274157649664464624056816723421227046565363212390409869953180475315808938746484942223977001194286290683389755617463710160812538324423083662423e-1i
+.172446427181294026239151704909899462029103070226346827576973977680875809743497802555124959997493506375566808472422256378007120455000763004053558416515e0+.181681366403128322210374686862539059756491508704149246865519675969497178328403214094570029849668611729136122860018690533530712747231838086701751020860e-1i


==> solutions/sicfiducial.63.e.150.txt <==
-.152264622020569210230588323966875137000920321999921789815495000086466823695298087420202070297956406674910562684203006589105232064912950605050807571131e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.756306283252865619381187710274578963907335739292848348507729187278070502721024295708476253332624036659071904079972178739796205794721763642509501560011e-1-.819976726946647389504907467858831159981115612294667762571081493303482993029975137854869784644776659283346118317849357542663178180057007639101651967965e-1i
+.109479389765841117814746581981495190666363019792618277951705586291677809825090425668279693707545291142913867300626299565688373047726470347028333391450e-1+.258951103383402569739369716374961353838601241663014360000442343730981889455051833487419363070101809263748484794660546067470937738135801255460906227538e-1i
+.895396301758364150852366898015881319772143416437037795025167750357912147695275603877894937140413116372625277437388890418407133319117816043036640663898e-1+.415318789554209126522258800737009179882573724891361725438570264963671239849876272085880260574078342331060389470606182403941238129375619310537832367277e-1i
-.762407527541612690473992016884985937064263116390321194719414976663937272597484338741884810815515999831707922255456892666313324769027721697362245295471e-1-.593656711802869860935890662317227925096607499651623831496176734565310295988843508983412690979765488445104028250125563489687056198498661747272340719665e-1i
+.837595505724173908921946370214279089287099034764444190008376270375063266554572451031469551049879424751877059317769637668007140635809505102072897788041e-1+.111039177621284926955062895192470859103483920967909193303998160991550737801675024279038400315436849368782819291288580051081251810501537836559483009329e-1i
-.244745191894054855117856709485378083334904986593861630036872785769885498608462971257075951424458587950251479063496427740547248372814813758236442656677e0+.617199844915916744797142082401216176156550702640584409696468931254056673444944043610871829169844569787484084370869288548079451731040234375566299905978e-1i
+.220936874005870522928170913462031061213802892752383344673166041911382145005884761954348827071186220681782319686491876037328327653278835954545011375271e-1+.126572825377062180641035436985353004881700995723050186276077684633549694688016147008628456262183714271338658921518705492347488985847127257498513442153e-2i
+.897459065473538649277914763760218649727160326217081202262995883327810498606050089240114921022689148530463153635856120775339151495002724785224613717884e-1+.523989790348473350996208487486824086301701734053776554225626884403389479001864068243400279551384576080709391861614943707403950955694978364865455823466e-1i
-.197933556504972402944820627251798186389385145887595115041604536561789720657991406858251670827754522495552066344460182908372910058074876853637656899437e-1-.588887846398167870513486005443492982393318043914211655864970384449874598818474233365187837914149159921069024905821202224974806103022078381823163766515e-1i
-.285280894727459732409927912195445281113724076413888459249060512795596106551784164243539846370005783888623172337772399384930398854176222023809393023369e-1-.247482817324510022284582420837923201311888894336263033892619898222951954717973310146230586970946491321728685010067857000393973953239796161718947338534e0i
-.204192290829999617138474532354680346232980875173204448530520247802579502687612124772733894709308811101213150179111573599659592837763938401216092035632e0-.111016652618132161570831148259469612894736641112191128671884028394019735948139933740924196574411982261341774577573056534919117394122163961495802225040e0i
-.493603873142008200683258644423302479316524031649034529966462223793643689494192768524011584002115905930616226801477885178686135917931199552189662053331e-1+.873803075684741324139164690591208313253726738778003270512870456120702970559519567098374563922969747041457183907818196413033421849349546412770777612672e-1i
-.107718007819796430805236653675607838821957287707934862781364397988159189333638674193996661557196790817994963147422217308438943840483785667874280872024e-1+.323294017927166562158034324081748228863340975866260784177631778386396541467312467222846142119683603941417572587864488887305658412835156976145097529023e-1i
+.168114415661205284943476587810403747470475935444533881939053298260340788374454974861985547046582538800784481890128297981978730340110054343179486733237e0-.583983521086237453348847923338060917911899901501917361407500340843632020136185597456425209737185531326168000536697545742153576575824419828853403286873e-1i
+.467844964357531476739705446771889651118775416632127682107263803196566808797134871215342660423792110669455793921036962766326065911831134995669726619094e-1-.446780598289985704482692716042471722814519027479653667437665112928627096260394947977299935507748143434519743142167108072529628573696752831546431616801e-1i
+.538829777574035024526623353649346498666548274604155941315644931291821601329043052713290111336456614082831168058125018927157468445755994490959048408247e-1-.594420086833449713478272943765010973349987463264504266041641566786749501582532640316797945140203775913263871574678364162277154497719544315755973538179e-1i
+.214346845516184765622279301823954273090087945229046944810862243954585041113948856963542047902636083802153236316597991102178424383840903241987554321555e0-.740522583212465753171045912891302142900309161451900664231226706920598976278423579953158596297166270415353497060823712787741731016992024004101133311995e-1i
-.112284059193271842019423041872088380209410728674424939955433727036526538792875493325863847142661194513808624823417704413013664563741341064752597520692e-1-.912772334947541223014946437352481812695553144724926965647679260854377140955596199653302708094667585790317260136287124019586365485028756599503717140764e-1i
+.311057285750633175722705585061609686815200923134348521519372583680532091174326611543042393643329382589248928612942767518519678900311579274975232688814e-1+.110104327678184688252356539851799853368338945053224843092457652048504598778450488779426840040014753976246188643696827951425248770483841180420236816454e0i
+.597740016719144373510332218992633198831023392833863960146709622755253915229541365825002294185875950730308541096105175510273260635934005132396124239855e-1+.836213944764638598508673849311735407733717446135490209335307345452767041004010844214459916328401493182686158496653559301418442701533720491040995538681e-1i
+.988728324490958341140669279385752165817671254018928711087716686426799239609592248265500511594764871965833455799395714984632972021318948195552084134378e-1-.618959207784068872267960437117200959188670991779269113091877423468828460634292028333381624687312084863080907735288107401071992588246985755147696778754e-1i
-.963449934829845452280857840612922985253017428446610963356698503669107702356264945249811540490672049667265618470546537367141153527642995097879330942186e-2+.818493023938229817740719513319750669556130267090631934315469620414321446091087234530706221752667898540801821813949589520616335229474862107874069885887e-2i
-.158064795792994895075259804166874726856325944696992233482658298122613569962245925302482695740201612323906129102613176143861185175154091128462787970779e0-.567027420386980456272522205451009244421006113531497893887160944540764308248126881263854049949680863853165582609158246302961866671985536810219399127080e-1i
+.777897613877166951042982034123388229217280606399328813528218480445289947071305044624733974479403497972617784067773091344614904615229153522088196821099e-1+.175721606015079041695483712665876035877458950444882359320444358678876544105909718252722316533010158253399825292373670906216670234777731758915844293430e-1i
-.297542736171534096893185481196966907564433495341885869849779319797237916982986446608678041448426303787656806315096192762845140503639225235096409461487e-1+.335209705523976763039651928688002386512930596565400486483894905874013471122782526731946946481184324954204794767616981347344792712652791466174081132414e-1i
+.172767109267008495314726710991212132467584348768189908340424368847753288482509186123452662601462741286365155123923808700501873763958350200888538046439e0-.290536110725394588000669536296092098884920630799940217796948282424468310058368318401192525861383317487654577257795695973830043086499594466314046431992e-1i
+.750667821134400549856217374342901209081815667465335198619178815877324623573073878134268782028779583472712226323381876552484610095661799602104229185714e-1+.646216957515327567128957823820187331187281017970536478096373325829598808330716280636131075592114554584960498215754106500088173733309399546818035585010e-1i
+.863857009484597975624474748882329500055924926189211787031399846921071296552515007524485609141032909650101641404888331726419734161205459230990104167835e-1+.586844894635569054167536092257981660187641164105300624229540679298274613210074489020070299076168485000218003424488705309398193814278128947934068576345e-1i
-.257310387301262000633556381031557271487089880988588580780367807432642732715551483034785844514693100577763397789815606221277594951936828866448849273192e-1-.448772120759938975314382071843263260051231661981944682897181232614280932324173133337471080235860464733585059311331258117701874225378346905838652464826e-1i
+.491875682376922619859683086247568994509601308747640761322328191111800197578187972912955508830575342980076395994809103710017081817441373740043123030774e-2+.110268212793738125318246428068599971697472448083007419550839085609358605863278121385384252033689473618382444260379699377899844308897783150354316259682e0i
-.251782545213944412076148372165669637712862358345535806094195770447600025450060882393003843020025049433036088226201982750044507203898392547310970723812e-1+.832676081973713602543341928306112607383164818788045739917566693930036609851427631707649835043506264417966643391968890849744211386533232462459564471600e-1i
+.191930559921276277653400331433103383592751350866954676283451765198454804543814479904015103593670331479314241080667734577566108694979359552963292169419e-1+.769586796939403678290035232005369124990699924294036088789653911949291399805521210605320713497704846012299235377713099187495960482537402444019465035133e-2i
-.864381743128755514275930170605222494516522558487233467890810288385473800478816302125512842613347316478883038429427632913531141160444827534298734705447e-1+.174922632860021465899972399643264434139792673517988539240994363344541049512883597782626622441992018330842716055346440041149327192497462196624351819723e0i
+.400874300065207154226254196509346168299487700336403756141816634148972280521736703257855574932042448808588726652579455983716666031903708421020212772333e-1+.341948222272851343660138090139695065397709820742756126065932535546918374337359999972545629549985997481513836309199733735136788332011701962038319404680e-1i
-.178902211802845367054506482819018137246901591980692843666350161142678042565941179101057146932353036308710638028834005029079769531087581952956108488596e0+.931078233175452844180837532042988394870729091269829159673495585176507289507779497253037500435451791211104279703873831293715395190589521826620234365925e-1i
-.594111417173697779836857963963587222523511107741560535240940931180421875528784740350334807462327709176030067047136090556456393088642869834439661272186e-1-.550282672228046843017257772946359595839150947981914704226914852734046705834676173258947197485561385878433533903547030801901681095033561201406218871303e-1i
+.664036910369886773707150772499077877164135710738543749876263428431874540715906986663261515768052934378190249355127777418850352037561186728039989220520e-1-.409165328253054615158753166292531931730312403854068628138774812263194068908191637235245793910050698292125314035396749298185657234123106564203988829721e-1i
-.116791363660437787269556783377977596953782612701689893637896881663893239785455258998125600496675530955078980253091431036403351662710508284379103710617e0+.919569091196115335211151081821220137042369211483874573283073685189839987407594768910586496038991043932331088494339748046292349907457667524237327711183e-1i
+.109509433020021627030710927823748288424009993463146902261850195221427854126395226998321632754303584806923899252004146706994450689720119892268172168003e0+.222970876524940167595458629201402430496676820917495135836799831736870348816379152593441484362177828489562835410049978148191100171578575172495206764437e-1i
-.609282920978503260500378565276703367187149306000195676098701211202946441109095483204971611829326361043200720260966985114162966918077396544479953883438e-1-.129042302821706581621009507285756634581430274182323949935499696905296090956250327660283993310584790228639529461866484497445512106810124190996576045186e0i
+.261455461748805555039542223387288665190053745543505323985650476662730615957011246061830271591981853224752664537474405023464501956237582607256858135231e-1-.181841436684759083635074797902961737997813271827419312387477878101816366685044593453455597966304241186851937317389608620890986488617757787629325734019e0i
+.742882953716618778647585733214406203114721157043875410915505112633328751872087716923799590594566710438257109042207066120186041005364284411616997532491e-1-.883827242269917667704508065813008554302771814227594118735775618362134777071058125722199377297738546108517999366499877428637956651268551957992278648957e-1i
+.556558827754841625870598680649757959547252970139822568157054494765321131180785250200804762265860950963057472498992020126673469840825892749925666677397e-1+.160261821037641530797604379100885024700944950609797085098528228395960703214159559213212201751986277800157720745120327256994945827458220389193426421369e0i
-.302055695308631309309267043526352405574700060210438457331768800781364483983159536799645256617925114063954761838350196894828774763006019212007521874202e-1-.212881190820457523696777904513511465636867535749746434863934306201038659151787232192542763719252270777986692843215035250853754670876978829070781502361e-1i
+.615846998871995998246244770965367492598822924024509389629842287137703884784408915229788752587257394776880058334885119363820751486873456857300674306175e-1+.196841870973899719902796924868608274735620998129007479410299925425147572645649001383831172034065302419596558143351036438801441583194343346164066472831e-1i
+.328672891244270465508367321098190658628028200477650519789580236466124118081296070477313558123864247497553426292062311723160719017425708028019114306968e-1+.817346228238431309535876576192398228561045267145717933571694811553601811520458932004389565245383616370064926986832672736563161420217046617550507594065e-1i
+.933096334475885176754465581648094874076499658857778319555809119696491153498115229731319139451300503176820609084018024247461599361989473045860904811906e-1+.444271782251197978998942215536058056192637047887589775079310478247048158696581031199009916718307069891940410689824481868943930472482739421109228823431e-1i
+.799639492471497511389678452287567853074363124402934138961187256452257075968950129189242000948456054582472533778918589371610740989770154203503902644198e-1-.319481989513629474486569531408516987788338657718966955786665380048366445317784961754369143566980804343319177545806246747231601016780893216582185205541e-1i
+.479483750373657123994858658571671634930973188613876139263887714629315540448229494794810118605484473269943934613349695220260987280443845762502798391994e-2-.662023661139248690518806765820693835411312597131361834918587828351256902268069179255505525733843254750258833523596357211806260402418378446425668412213e-1i
+.363340599854467032455846007256406955027906656291234563112263205792823274431288639055845334595624258938587549100801327778763874774230540611699502295703e-1-.120445706911204667861599744251261918153776885094213502017551036147802688031956382462216936668431338632605461134475746008254787364508400983027046569238e0i
-.616296789193186307277044923647388454726327282907092740638747599700050940612418796315546216801500179894312208309277564602140463603499886925115623477575e-1-.756659649319796196262873088654047434042961733060211402979196349165579553335860690412474316605311773671643413286630277717757683056379814654894602917685e-1i
-.686634668380740859166118194732146113632666928246430281660921642670554392022143097601025104701966567518141377739878558499352800214110984037863923313139e-1-.897194024548819524995524465708861311397507120739425893498238053323706567015061083951774183942280484874633484767320676961498795278159596391258997782571e-1i
+.538331871996020892643459480774413112435899275067877267723033665134641327099840060417952247864425926958058764641902668541505103778081691310505455159843e-2+.223200148569057931087809639456323844123648719475157702597254744198850567327114945609636369774414735662156463171160791497219381660920939042669410646304e-1i
+.507475688287022828154264133436084642506540201647340276794238952377074502758240891942631466283492452439072094226976504289822598985369472515940097028700e-2+.735258080270492906272321567443221515101378863129223187799975718299941436626489533535104902669795462562150971390476198525204269240420830403023115437917e-1i
-.532425078385327475614813624217973476287565803180675304635512967792212552876519474771319497200382964723441507046149256299339943841137388052654272356316e-1-.100411965511814186242492357946046348210591193580062555337517125177739655676724284829959182926995243872122518446109630882373229107869945955083868841696e0i
-.185941720853761880813090434882713733137280916660003180979655771678626464135961687595075432849554859696031957239926823326223624385431239055645487398016e-1-.559760992279472025306685195513801840075033837410324506181914731261699030507799920031081870062996181571916879169765333452322456739948105531554605141505e-1i
+.171788657177220922680836571225417333684859217171197391507911033084469660786265510956476693545026857385801321841575786610253044147423094352970364244802e-1+.557882847895530713341230147202981591035439413226150999248686747392689702649951935058204085706645713205343532919641709614682770559713591879233154446861e-1i
+.156415430598398772806209647429906759800466475155738628888718859256238273433876840426540774587487046630593140478471107518674003556041293561650493658141e0-.197239282097035283130508667385877508661132115013888245044097590745712382119100841696346166749755162911476207996373807382696704620019192836147952033836e-1i
+.133921414259317171597598025217556944938795611390102098306645451630388989398877427683933923689688476961803973552865771390743787960866182255304675085310e0-.162489660330408853327268702045631071789527897961045829760700591481430587182641595573717049355078009454582533840415639044673917819220264458651813589030e0i
+.952187494652747766517320609013177989974250559504947599903353837115389397499660687817767829687653571898540292909914985714197308517165963698790573468452e-1+.150428025331419193725669805732441044940545847498675886865839409846993559630467991087720063419319538636687716267119939171546765644360458023766271098768e0i
+.161088748966203539211229116865798922726419568849968480860703478734259078501820251479209553085341872102646777778221184046112196504036421218012836643359e0-.118244479039759664623987802383151863622464214786268581512572662339681693438211787407614577437421225584122820640205689792980768472007125186597071995782e0i
+.909947327726339994499761628348601186160967345146583970041935929251613423643433656772704303153704963792803502697790555374884586749786668889700809199159e-1-.836415168895940955270182939956381729419416302183367469749821654694591765040653449217695416412641200878909371630689027677028275293097147607916979422930e-1i


==> solutions/sicfiducial.63.f.150.txt <==
+.442148498676659609765586043020584698748448594005823718378052359898610136670407869756825560928260406514736282542776630885568997416487961676776555869521e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.712731555067424373198775026023615263506635219769866680162298443116723174137084685517893932253381029924327710480775682019179299240493936688706529339888e-1-.143967245986536206950511613288832305289477334893641478533481153517090986673654714540255748933921952514450829510469972765169046181559713408526441300029e0i
-.110982690744081955288448042686572125458447133763404112838277866352326603517064987462017388633057221609603744094536367002695150100002106677806812222369e0-.566181332851678951723187005926418300715226489873847801944533262947749928108070100360738089496329209767312350369035762157140112572332878407017056975783e-1i
-.145936738488194182355321586978004845785183991680491034378998164714894772147269790122817362520746761973799704982423298289933885227666287581367587079366e0+.518936444786922028681916573414473717472790381714712072424118962429670908738445401566685758531730189448933173667484490641849320739341589596877766981485e-1i
-.923963874968436656554435567124444395330174892041560748658168476526791325299623904240117518177181167242796750066464938137991389653847521804982882981049e-1-.713749256686228417643228415631346808399915790188848356487008053105281213391016929255006202603443515757837257179019064827153050537322205993729908054049e-1i
+.592362110239727005220178464747383955996443558249247549450256929519256718427887786768623461845179661785403925390611219218520341376658753218150932824533e-1+.606642576600582756035508246774915613381135384296566900657028489352493854611595897611999520590931050791919993180348509117743973103223624836611699964591e-1i
-.119472729627820656803155891383891868832668258194206819950385951591141071450781347944192540284824180730763334013907657365576301120894815595882127856767e0-.239983330137397568496926338989308145364563392756182059878766953197191608370917380235253760015049862363161861947851707465214826683342881747447531796897e0i
+.108370384352561953859747679280888473174408799015054861191799849147640710905790232488120337160334021828508124856087691471009731742457074730953419314254e0+.115180220358937151471727725298592909505424272158736005437571318852094779193376819245986245905450666339392918522671812071189104780769509333261115181970e0i
+.608235415207261827545535939948405723905049697325963256603469431232310991176257034279299107496685468129066287629483511731664699535741632700194746105108e-1-.635347815825647160417644086437974802894341129818361242831244231693303742167009511266790514697324687662193122031391340903892556246155548072176429649421e-1i
+.503354813725663566364447278993183245116887012805442816185111277735223827121516210246026881729111907020422345147077961900562185484495541728455345374969e-1-.100008617411601464123386819649950755983652696381741393569287138975249179697365819909780800464357813912745068982708036014589426726486144679579960520003e0i
+.337649206692649992873187912066214322072315520332064978981045669367254237431125447786769216229425352311178577209328396562963829535247605463594302608289e-1+.146192415392751067675422732859646492807266078939992270160686749749500804437240384022531001482155659023037299119175625082374400256922461583952639506620e-1i
-.166435275411726696310719772187722121799129866792380059246012142223778440604635792631824811315267226315642536118191178372808013358548309293260870345899e-1-.978942541837708446999387165136558676760155659878495562680347265161487312326946762202640361395296561888232814527787257580728606270105829574195208414084e-1i
-.323280809941118077900285175768189947074984773486638429187362698538840991512795480493691602921965005910216532081656214233455511015617530779239324375790e-1+.191689738777829737273744939999824536510315264095182035732260072833137932613935980002657575029078552376052868819552184859728389616335829602884974867034e-1i
-.109190426241962745768631174358788550690819274199409687388531141341115773999061576059991924970836586332265703866606576689436568636477594004258796117817e0+.115739418644307341131925816120482050864754053001973329306628982598949185620559014717767727262731662977345105133297358688448348579186303341859571663469e0i
-.516067877040168157390755318641721025428369570306534425900253131875669634063183432521556645490013037604447287284433224775875486723292875813967154535738e-1+.311069015664922522057522227360830103930523221419614185354113948660874364188584834033525093858408097570109329708897239207263231878350121453683700723383e-3i
+.195410436554988965086104683560890865805447827745283488931895314081245455012600484370130062923665679548893972437279282213899962210556760576943866538247e-1-.331448307498919707699260527665560299022835650498390141601503090680277766135497001183219675200458206514202153435452059762382884919252928667925300992624e-1i
-.214878154147511690846246015897251134958203890643205062617740887218151146275207531894019273068300879600395079491036356982988335918498700001136318919945e-1-.644890583024239066944269853132007829812458198681214071611272475541039137494136551296795406056093612096941896833985864801376491697096224533240780765408e-2i
-.572709458437294488340645516990584054942642228035900336754520461012819725858772344796818944212065020307900559036414640437542231626297619575779371487603e-1-.207722690344524124937343016054486321980376137863051616833242052702437546489925924521865130284263814871860089886659979291013504628595193345721075671463e-1i
-.190161413134093022880584485734748773696266394597882374730079945988610793955008546803220538443515831963307432452911560390378745146248828888928671508972e0-.232016006573803632460087510398281523527663579281403767209974104831252336783276270975754177906423935387490085893893287568578772542592629915971125898766e-1i
+.121487981926537181166713358088881311779264259232379786714846122066862377401235394479733221825034491852700705551400075504184970346252064802705914940849e0+.577114967772445788097377577621873430209159935646275852203634157130976924169091212336331093102445879516614114427554296473085249611155968468958064305170e-1i
+.395990332968958339385366154264043539948332818086080073101783656380782293163412837069264306779855043897345901556569625384354709883154003069199500217017e-1-.305487456028514535493876623909305385626037819324443701725573910861270339566902169701818058155838135367326626415009953760877182292891401974820462357454e-1i
+.550417638289044759092495111426391690827064157507190144162604131214928734667250388369973716739852044398356411115812824809714391205442986693180555041742e-1+.121955424799576068737930110149949235712240112253710786240353177632394042113964504646052482952595815343502766535911093582874777611970410892963183301101e0i
-.114063031607257126128563384724927795961897195285027224742084721732396401279622641495821037728676614813494449430756052533037486591867484307508724378463e-1+.100411034838587311553166172052577939880805538838887534206352215320820619678407894511341865678532662508489450262091093251270118880177630858990970064214e0i
+.555651684872995516215915721879563515155618109638040474871099517632153953359796223511306173487473215908252070143902210719981451182771779051703944233777e-1+.466372223051925766521726976355845280358331084159848501025761500662051938629255647334295046443775457082133575488028341015842235739627095221957860612993e-1i
+.324539468091682617012000766218642255457074026318055146430630746565262210527134289703770830169529692832584130718345252102132938425056372507526207181148e-1+.530096960730664445298403504767692754295493025303837277465650759775859840593740358281474775737036989166368974300268301814341198237151192967869161768893e-1i
-.906116335724922150654092570254010652028179363868368279582649624237958052305492731480079701469043552127659104690432631021298453918006955407401122994902e-1+.432971842616204494560137225397917607616701583538569225929797444705688906742102528541451761356079862767070550631924699258483688601740726341273045324509e-1i
+.104679351783547204826989656420381947145262805432294790699238719755038477735805803385526075315103452089911551014335486540340635213986556189929817008135e0+.362981326767032501177400403313292771297717981036229172950605044786910517931411955887426175351476753710916574885631443270425555374042158020915367528607e-1i
+.828317230117548777245456516990146110674450116959125345187226670973086567517734895752709881823457495375191328737494331794909185408535410538146144543590e-1+.809354606977776393542393249347919844622898454625592412544742550802008380696889071117165122120045118687948152517005237884681813432859117698913018403043e-1i
-.218689751067185699588527871097200524825699987281110027652825761731157186170702029601395553513693229468825302993294740213979603837857742096120381728580e-1+.251023308495685240350106690972757288201369946551804001747725741535507423503767425281752413277259258355244714908364963043833593715432000839342950605641e0i
+.152185518644874171078434987294843709679763184073491458870454063868214221995151382756171703556392991418037245232037289460421953835170558957539196941972e0-.265575724850546354674362230205952979227768972816829200689668010738763234393437725244485061194199114584241185346823489059893356292392185521332822530380e-1i
+.380114406804663241799305178952897211132891874244530156000699466492074639317963155341002364275469055363014067390605096568695417167989400023437870114049e-1+.359421374073260926518606563417962167709935774214069413846135659843162513464441762190888655039487609921202338376236100025993116292532497845029780376352e-1i
+.465579220152348629711258950044010778853979750648988239142950653059852848912744802494789328859422416492575382807102880599611838675339104320213273654918e-1-.411802172012393541564566736249986502015893173412733781416992956236644666250008546378735116962639221899399212608368155621487299605876033223606513430144e-1i
-.846184570297951865510102105863695362400028534253075620294013362011561677130665088815735181738164653415990511737508225916512566577391644430804781170851e-1+.671602351502431870332764566195926040536312868104829977467063945081468714484146005027998196857785972020698491458473493117061845304628982180032892233368e-1i
-.520229051591866273313254049872977448388393668303476681477509084986731140026709266781606786639042267179145794008985887601818447034347099697747485579262e-2-.134918299384698507023415353100040807722787390760271470070376464117547552487414165238732055256813747244448111644380693867132569743205422142901865813525e0i
+.159357329376238694328496570180097479916755706701524074669539399283418598272398605556586552233286045009903712981445952858475732511016172959579310146824e-1-.747232332422048156021169685528990091602071248971766643008931088665075552346578865133995132002883286826140799191347482523852676947620131314638532788062e-1i
-.282730125560112700963243630476831842517739963921949575270061513064093380518886984091125449746493996635007654744912243778918496490651175474983349242085e-1-.161977539248860114159426650289380409018597383968004825809045712494752990405074370227467323953855219659959877468771261995811708702082522241679902235409e0i
+.252400008725835923773666083796362469365460728552884763361357324111893348888266373279007029048144781942250449389165923115024860262153014990576400933852e-1-.348304859499536971705432133101836136426110125161623826558008173540297226869285585929981315707549870591432735823146938600540093746910209175429425898323e-1i
+.162242516895494328353315663439484844290146125085933072071594516237027540922625742943133767916463956429418236780470780635943091821485298876392349821998e0+.105425901831079337853761206564044404808664324000746346205306954499329185403217629087924234851263980365823320488403861971106826118345619765058762160767e0i
-.748230333366768906676137628703002267315806081949413306368082682783015746987522923573361425276187592693339486827976456625395352893160748973252807165111e-1+.915521710665090378570574075656880925225961400146215065011406962053784737452600653309167445714268598967489598033098540916295672863841838751178988333890e-1i
-.595536772141717586939409065572011174498398448076093917654484621629248891401949248155706549815221097124215659101232984012314165067100437814959511970956e-1+.578145252907258875606289956764568781515416933433874730016584795891233041379514698271060620290881099083021961898037222572908947446790829111063932014853e-1i
-.479464352470933326562022029770572378062057915828429978101869022872044618779933467203375927832627494801582103064327735424558910341296740936099586353158e-1-.814413258842399126690336372539328126171086980769754811070905452933584441727973823557392197273479687611057504422562363800370201016812795537419307978450e-1i
+.204088998098810184826903127774409646607685889612521428339249290693978194759434850211304002485785417003210828070252853850854843865455986225354326626613e-1+.288762316532785230296508563891701790071549446235969826550458907604362601595444085064585835385061382035585502477082827526854112566317345528895026576457e-1i
-.600696458308476239620974838784713382571431169608500087170091940516414760142991232804521389725881756255743364695339301860733566831489785807696254281706e-1-.181581354174574071167658458029658285210504476686255344361405214034682598142804146364917186915147575623215363987755161818811656946280220301952338592947e-1i
+.434733538264873243004429420254617643034249042651832656477530138578248812072788890986041043204892265307818695644838507410343509226876717097005751853984e-1-.288833345513577418607165556213181467030297657348489925147927491579567397365254317177069999027597564270340751116968648893307417853436927129599153435224e-1i
+.108061144302841087972320235763808970908470298330174189523051083278676423060732755923409891696814519212906096961901666871922660089053608108308025041579e0-.122792126783283273905477410617883737940229273972671521814856453112304080721014044122744438857438221531694540484888370997240437540116987613258435480630e0i
-.486510580762201936068207154892467880705856867038903303836607947023715496833696598907742991869300386553197243617861608598254647472279937633075572684962e-1-.845742296075910188252813077783919482808519847184831717391166541237866964645692098511508340562525497365770913196229312228210458901591310609777177341875e-1i
+.680506514129164537724756083511281832598247148601756204098049929464110572965400888386127147498406859313223371668673600866273869986474033637700590662851e-1+.128587352255213332015675555408034404785712857023491967569311616964918317671817947520402319280576602890664564104185613508265052235205434161088369873731e0i
+.338786007173823715386615611585098362028392388438581023860248508286626381683323424334844143234960779950194442456139893645484477589543025349667256069882e-1+.137687618925649541649860023807100853152741615278383447128896974718616037085833311923749920252277811939311561966332941447761190428139055694371647583450e-1i
+.586770310615226818511959575643809537289092108844983806098542399135130433352594086779950146820149654957645839922193919903808851036499260579395858628215e-1+.139863116737542195863396981982194151818650222994989714141438091541993358868383557884482363764271826988693177754209215596232703954359927588465765494372e0i
+.417079366534097052008003507228769889106027413792252730962201372961358117015952646413463620410800830451666031140054374097176996644486826230676760979523e-1+.791567426315382195887934836275740228682722100144531617402758044450430953860122565169955839751996602686931003557359933643577175411011215758896596225200e-1i
+.663693618764179721326539183926143500509350577641436422666004908684716061104207612345940564570863144646101393217490091155289692901336021958595091266214e-1+.141313497309263364133788062473767209769766768369156201374158237857642566372902094400148537239093340326298594778912161086760983554485556414409050258880e0i
-.945291723745441425787484926042437267900880926656036851420716581841448744786695532201199769055248611784185931932572521922068186662876470323905539981369e-1-.922501567118845284951319255529965116412790682395452354587844117840422819671051900693855864245341891809176942962285186570339771765487752095800123473813e-1i
-.108251225395418938281909599048193161322053799517984225480939847556210552501631389092481813673341147253562164710749928075872275224223563177508778311225e0-.182354459026068244056932978403163373312830486996416520132344534916859246074166301114366766189591001910598721767823514666716768148130928661015478583940e0i
+.880654843971536148344168107888768629457396180022441201172262541378702254998634681820383465513701621893268154511289054796475180465934027264255041878340e-1-.110343393446131143302381910652719840558312896166457222454760405619014565018996347512183383991685225602521006369290837226453107812880751330618135567004e0i
+.677071156998723467871932682464343448835454660867212767737427645644247684116312057849612383869839386370230871023650813200171554804916256846527434929148e-1-.489585429586449151965432091442918981879288989534976970471013194294132284965174833790330666757068827216820616763542674791231752756639866636500695476682e-3i
-.147850948522584729549441720523943623040613821539645635983814247329835844962427545741007751847112763171916136890689309075207374804776227187657637688135e0+.108619973042232304964478622851032265452105927518521506068059972877608406428841411677240543557550422353198376244239528395349533212344712753798658963259e0i
-.246686939640603899831294167768339880672821030155090217628369162915908006834726502978612147660220645892448321674621718981919342956369625178309485062537e0+.671949845909042340749061094554933263639056663571766231862472754373962179594176162256611621773406809482751037200638177014822769028951604138307881295151e-1i
-.298089901427859850676978322382719727809355029451327901790853706649065140733169629165912716277941136273023492725930288566748038347816925642494060567215e-1+.249436230711179900322024183004224888742577004906386831966721290514034004790211074298875536070870645826673715141230319396688099823515692534733432456096e-1i
-.179144339127818592175455186395507372625232787313762060068042073783947229005765560958761059392608008062427951921499101121502045104482140658489905526932e0-.458512651962078969023259085242938800564353900915224082139832075535204024091389743088089982064630850939502381212694602338852930326430056351433308979599e-1i
+.253678554114187859601020487059890621536798515276179250290292261452008030094206690516059071365197978783091972632783701829029650021935182741665736078938e-1+.521051408370920289603763051174271360951912649997851698875239324440829620490806706872611544496382050061983331353624722619275323033771490702986143417094e-1i
+.845598690546202383073018724459593914257303025494566898754702622826585063648640056055878037265559314969231825874371141790163004947983885662714957299992e-1-.995731293487089344924080522179840062510586330683896165924812848317568432326300101989253139046212781734091514666509084980742573019347802161763699872095e-2i
+.752700473740112205135276986811552395160196639788376123432500846577580765530071021585052910890135296208525720612276079845101191935031917385317653042944e-1+.126121522810192160418676893861946820218138355088071564677280557893119902550593753821680959790754125388014071680407794346435384968101042328704597306043e0i
-.355958942021593337484430506206562331464292458751419221196623213288043609920681346606179036348106297748004391292103044751511448996350606455217299158089e-1-.123049145936972738525969090656035539953933412199447698063851318011937646531436404564977765035692707381829852562189990466905878347267717444984494580535e0i


==> solutions/sicfiducial.63.g.150.txt <==
+.106572378426867369808670639907547476707031569502259297503174878787842883554463011078142765117667888292189081475705951760563227097925907229491511920903e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.597547635657455459406279204534774158811108894502785319738815159803611917824034633449934950074561642167221134369226908222196458669684647036813195784392e-2+.162639159694851552753664750823708011349505224130122629341143118765110596318920637520767168329253027756839535543748710237067000857517937335821311014672e0i
-.639521250416435856132421772721938724853598697225605128969973871751608928825524687545264293404871515199742559261126987346118086377864476940009447686226e-1-.763439469206889920150101130863269506150033156185380081074298313427445409457355446544545025139198943091749505579401677486123006673454111070909714765853e-1i
+.160888498088031303020748383087962361205783479785391332477423387265689296421167839643612980500141170075002005177259940989082659593866638046673250777336e0-.649285848845799172441905737766041818819429227787013188888700541691263057405810723752336332164459115036177369839638105850058645848639738661913954568323e-1i
+.146440189021841331114787973901046214008180911739051229176576187542739794993025053692488535493414774118956197931586590505807977798697368156412521777597e-1+.473124193400967915702655098828602757578895598057989398162611983816047200910360080978653410209452193570141312901886468812065539738474391560932126265541e-1i
-.763975325701745159693926718881838760856525835118695074221851391253325815248274559299865660966056063981784586421605241974658628760813887958954034629415e-1-.171666897643086744555295054897629526302942412588836254967233032843201430802310615619437446495857658061029007541868128881943693099097926654202968111256e-1i
-.672162916513659576399842745840566051842501772643894926586597210720191591338562585126672247745745798269083059771013756023791418006551672472559533352551e-1+.121986244044750808094690336213862261531923244786306784003814703768728786688846009666161435901891177694767231821437687789557103190189040715048294064231e0i
-.751067558861294921333642290214455229547042517883932384897716974347533140109254939694411922527321482802834617939468221803690833552422895890686069235949e-1-.151329779982473826785005479044659368718249402779937835271526472642018855699579455098258878256635291689197444945294500465702904029544538354267541671727e-1i
+.807425975007472695757634281022130099979114595147376684759978514359120645043343412782224048148067504308216787616724848901504635457835930387386075860235e-1-.829190721818001223667603175355109032374628167427992722027126615924308656066903831126440710384679795062233700927915742846593041482178106341347277654901e-1i
+.697095168305065223120720631737108981719230871892207446224775504732194474080001658430954956170226623384949668083848796052359948138076140523986194964676e-1-.474667778679353368286316498285581183640566076552979072876321992889925663797913219730769714784123259610020829317139975788311216362119568132664382654234e-1i
-.582528883483863818972186418382227146299689735278575658855600008338491493731791301393597076381131679360230129630032936773642432159018436396900629765428e-1-.232508965367631678407495773324612789621811003925707770982597364474997199744023371373820259935097059504349925738299652728687707732546310934145625241871e0i
-.487705678246909111992102062254486989559013951889414450134038638972459988048110676659218227203225979655168067750009846288676412270302256569287126080537e-1+.161201040281659799200381670942591441148161861999768624091138389627592891524884375750053555312405372583532429843970300196502798218873893450547842277291e0i
-.342560367945375168593373471463509352494577144435292830794554454997045993031781933401313596046448392632704059411136984184465040218803231222771232849910e-1+.928406093652607560713901579734760927967864173509480224838296113199074327729685766858710165269745603188595994474279060594458786402792362801515445549920e-1i
+.989636675604476780503846109139102966461970971836482157457470644038388451976213867852030691929670935324079277426817908010556429362730886217012392211811e-1+.949059642948842618262145411632537702425061667947949004340391423040647981248198239737210094998062128343885065454469891408035488281082539609582779121938e-1i
+.320713416270093602840409921010948854914681071108936385145181452188141188542935651062292721618421700104384752936622437133360426184889201964203948951111e-1-.438700698239423311829956281862400946572874940969931281953989223408494612259945980725800560621068513195195974374412549377000106480070428366421936921186e-1i
+.121990783718945796084591280927910421551828490879115266907043060851690422755948699123717328807640668014182395482315830483019419721779631765771892138006e0+.789989224758220415980408486066875986968832475589775314277990015434301956303817066662214883015459580346889361628639163451177434020099107077446749883859e-1i
-.333306452225145776529897151379620050075929867339888679136476423032606061976812667138338782647969913322258890579720579514267712377107180283065821221843e-2-.167869653653282198178942531298258412557167265453725429196489105310289016981856283772921114072186959889284381068268754312648037815749441306444707685259e-1i
-.154929359866090028350146198064495986098702332980522202455903166296582481636596407659243041215854167536861364059092993069080272054761132229794878575760e0+.255708648284038943065180689813776656413657691544054909645656457518110384450999947820775441093579148483542356250736028277244911384105417198006360223113e-1i
-.471380425686369401239706375839393098311516395830995417487227732283524877708316779200630044369458742481614466663775865556850225122844453251658445453999e-1-.794788065638809611310942461368001681182379734845155004601747261109703682199434317831452237562872747595702000240013990779193368713872731588815831654869e-2i
+.261515844638664021046173049790319471733650902472277228345806730957444359678262925933430498758450898095651469819381608655801859104668472188441639944881e-1-.158858086357209288448467703777237794270562080350081613447503123440508596092228066892932145912821387078581359617114843414451592942979757499029656686298e0i
-.702195603232713547917067999580017379888444844364919802884193025748720940285260042629277611340573867991230809617072536402529304512152672213728530986743e-1-.438725589129677007347723221984771667163943544827261492162572455165336363338248139037699538140247461542549730176469517561590568309356631166462066398340e-1i
-.977244874848338328105606248707171601550088107249713980660263301922040680019301472952528403822108860385026842052328001978284862536386231015705059976255e-1-.294099933625821803750769360868553547560122886213211084067899843886675709341718704442250359137315410286259257791925172758153502635561034377795417775246e-1i
+.133375962644147007496116775059426584310614199977000958996503893894655568473901793868880656318230074498192695910087486551661050955037106602227217277521e0-.124908153121715777955245367809190588754759851608518274423146451767401416341064290422893827888140960370779382511615314906565305793517386467290483407045e0i
-.585655899300631795685365234619231077151816416793675774283714469637803438917576815004062152887298269574396818417656476270797922399274713461835186673541e-2-.412175289644438700857341175878299878681741057446351137162807280767835630945746368527298057817743022814703599835267151456709643036591400304141540206795e-2i
+.420071498098765837474325875816756837823687516291034406983715420539737111664495244312955459452794038299668291892436874562425034038766137252832583298634e-1-.459989271349238738957703300488337870094855751114175218237925060322696119588923380411939726648533578273582650554822149310232162805705538147920377284906e-1i
-.164861152277637540753574380739786065782698019791140310289976504139364951132674852248069855318639960437401546927615711667476896981276680585118046003518e0+.569846629411830330768442829050208423909404199327240549899873213533112352421040599842244423365668894016970603058907944714717703455246259923700725014390e-1i
+.430940400821076832457463377532215223835327427587655501370635827263940609862126925587793458814442953267241812269713976243302238823865942681321514452028e-1-.231921902599336387993429949157715411519306751497782136001163662938768392824858434493683456441270679359967685696820176410520513903911131943247188365995e-1i
+.348187871390025058097365732616083524007414166193415123736348348367924540436004797518407908731631873508923580924494270407818135445970226342713388817509e-1-.569518992645746113815579670444530984689994764881451164218922382097834536299544451651676764801143968039598526878253491380364329087324933925387801823849e-1i
-.210309437295288247616917412185005137000099636410783107615968605656566210260927042356244865117793334895499408747977614203344607931409113118675870033144e-1-.136447926402533587718455320574178764123657376119665021927425961155962775649388731367516858376670648849235145591289123330907161740853727570443176047149e-1i
+.733621778236304081734029174556236783527508314571154743780950745525624525664673970848349678809074997383731293425798417036580303821292300990690635114299e-1-.484335856078342319877733840150810230851874280001664672217978199219987764240742808441055732666420849006319398920925249409504937942685371554092025749610e-1i
+.128381490280645613444101571373579583343327512949824749496678640636336017150389739796780063361215855264155013268944429007859346504800642262205071603385e0+.394138454973110746247862299727490491905030714672882219947953615964037022426129679522166736127367726516698515759753704979138600750982746385011962363133e-1i
-.134995974819011911555031502586325155923056227063152973360952665742348854180141692515630291780305481245770418667404984039715596970415119402988310268970e0-.346323558921786554457678651915049588098052582197109325697090680361792403340580545859787297378742910044986234736444913156685017196941385606679050888077e-1i
-.123609377213503355185158468770737769518518918876906251462933774475876966644948867929987145450589967514893837281213878964707850668066061382553748820394e0+.867597109080836089053805124398622045393896093312599005810909266320494021170708432298608278522529892733879153541816863922321395398767035013758739840338e-2i
-.136119947586193706798748683865202794919062276050934176896573324509239021123951734644391358456049753358651508102889168287143122777535031776215765724238e-1+.709952089902911243018984497577686788503766111984972395615372547017196724698264840468808307369990201230954665584467040621249239864791402652867239286595e-1i
+.348394196512489271681685682939676741598958469821603195321011822020741278019520058544391367890162382323493964959096112005123039360358693776065057728596e-1-.346849608936262187399293750722995424552546393304808699946952391893466806449705199370414273750100479843636234987943966335140297415628466115036020082711e-1i
+.594393554578563995831236380376225504165722653900964024209850265998646444858033147142856910817551998387294110557027529207086626497205402182649795701424e-1+.124037548621197745233312606761346134813660604197234697288394784047190061261310708494184890459311115677848788880986147052135181008723216454071946594903e0i
-.322584039434993631461220958932491101236605617294397753822449389827377812877767728945755577583417398145926840151714808176345394271085227421874474210525e-1+.424446213326878003786550465001335617820879932100911740281886764806837371571389744285416746218441331117620435272556446020017763131462850341155153362138e-1i
+.153712020748417842969052868795169140661002485717583212021996618911156173821681026289861211279725452820701711999052604844452495720854735833756020660380e-2-.172267856244847925897286026403825339881419473197326281134516461986642971989190251779151049307551331840788336342426270283997163320348618756333509059352e0i
+.861547842618143821588597006399247381990429655799815233821524204733233658562149472917959138424755480314890189884490531749459020434422437372400425349439e-1+.203105844041696954079149153535783410628695707624683774458551414132218774207883329241795506582335668848030865961452407249111753011940484417483664491889e-1i
+.203066380150682973695399801835475497311775537731993263790554864910258155682770416068030868368546670826294415218456915391469960317019947837608505655936e0-.268381809907946791868717537708899684634203428161054151947535525186276063726503362639324442780118869081079535474027383087372677421967009339056109740510e-1i
-.539998545431401211255825446401208532452460283068752563383651147491034766414826200665549859293090196904572035128240793852999788066592113196168619272738e-1+.106735222389367642324123178808402244388967123963412138703009909010168058061711746994045483402254962711131143101981043264288318576102074884828211336869e0i
-.907773457289609014225945399945697970766159007192955295122007379484073466794285867790729482853250016981558991614314298505435908456168696096380155189354e-1+.493402014720635230772491244246681982291260783607411028226098448417809903850331884274690992649675704181999466773480875645369193207224928883604363393001e-1i
-.998169297164108324626016176365948320580935289854391193193544266050212162731487850357174314924967501263268442180873170212226887727046051232880631281516e-1-.668570266157001994318970603638991614990539055026146897034828982883051372323356916807152813999052895618921825543708501433592687096989643636830146511308e-1i
-.123418691807593195307238395388486663783930155834552092472366514210595029682510256063462671436396325591774770490874845832150399677038898276079926774991e0-.652897176279788478483235330762356177626594902032016774048565189622542276977871340361433885653500296511373246249034849769359725341297214778505390102975e-1i
-.199157113229214604661414082569549481338919257552098553847794925986687733101384461859394321150672936914425696479705494262804276797539580996600129675277e-3+.319407783698005339230302213774388978440975986979456960563620669542926331709067598189654260957381909032707158988167371498456000000912389814412635903351e-2i
-.315485371630111619644310172555463459483444515679929551380130509553802464907854029189991801562670091430476003236345237544824066938249615468105607885799e-1+.172536479440404924757316891051418490855932615075349400315554546297030863290344272822550685316504704602831961315996237264551317805816649827878873895674e-1i
-.699552219172078930532839084859427591852299955508309566296257792866030555654547886564640390032602569528801601842746060785091002525246090961349323889418e-1+.133711707815732868631491839260014990506984158226629392486105653959479381748823597004383061485079776377036404953186301317384248570727622567427617684718e0i
+.138009546066253467250470595360456964015462738708974460628254750637223972543999228398089440823591118210413636196484343274368044724967919675080452017499e-1-.165587798375344995050747749293269836532441185774181541669613750405411561409578259560829218000008370945831416497559817841045897494807810104115636730156e0i
-.185455311748746369079347472035339752350731165132767891872826030546805017441151826663203580086844197282753825137209435973289939681991005218559033172826e-2-.358327865477148378461709631833071357606860051244614918849930635324339151184101683525619913306102558334228001260231896326079881828491382800276538564995e-1i
-.218889844040962420360206717817079827568756516630487566149405756204862989131459869446778888260281900498823276937493400590382693371283406574271130717224e-1+.764996360734290047510698847512006472260809225782535488083186947040123799267623496346167369857164576448127602401088057587411567400199008288734250053248e-1i
-.241678298351330962401636965640107491043158302370612815910395167747240666688728500728705590445688839933604039686830461820350928259921615135478472189777e0+.173868775777357744362917982754510167728193634165128980549864183338505317897332582565444542979687340856303071277089672890954822280479698423342913389417e0i
-.804281817300818808660152881817797956976110407299311091532424954575548370427594372296086967618992341155682339528093808595353281893038222470535238748436e-1+.163671518953693152088605227284195174002438832804517141249243885857327673305551203161937890050662358122298796271694862995986009413256322636700648216655e0i
-.125797507821660807301878779298571115161540482440316231148657370851195990612307621474836320480307750639252481910609045664904986343785533131616946711933e0+.129479349292000358796736674974392157209443785088881391108416900986472780852670060144707511662343096021613598302195425829815905390705940215871287439294e0i
+.459934999477311825766835312551278417694595894712283400852480027830702889073642825390575957966988564445006795830705663461515565127411693679885592193475e-1-.124318465915091076227433676381887772709035659562671974091800198740259064948580008853040091335702267924663889190438950269677643455670016654995397216198e0i
+.293218054074104376024623094896841578502178393878668319324239720896104517560523805743589470265600026670510330564035350486869943545270159889167034465181e-1-.822329692367685211487286895961022506000640164337215757085546694367308096561929280033146490499682116488427464138908934604062108014190875072363058350496e-2i
+.483204278634001875154442916122665243707801821152569445380342876041119607612930750406250579223940223819001099672555542640463552115499619847868935591668e-1+.143298995580634588649201894109803496305155597983235204236818437369158087901133830494940011426488117820100234759845887298222962033221627357728082213246e0i
+.310290202921481657375381525500870898793494408857638713496978868998743633497074817908605048114274232172372577054684312987238951014363099801779225429165e-1+.219849219652025662742934290748585919368230680888369912420848467405936348153721403459655977271166958903670156185360561842671321024752106588528235027511e0i
-.675813788909116393043258377204872484095799467298686059323226574631014183783983426503927789235293818653989711804512924508189923644020681545724050194164e-1-.650766101171783990576448630793047995696491934756629059760475826899373722780254101501270413308924389052315490082183713170603610158908161226209485756765e-1i
-.468982583789174989272033275149947198422844769621196938914770188778290770751323350982674140427885549337902162751261811077799807882487551230041249356143e-1+.121135739612734879479247075041253523069791611476439443531410498967172429805190656986724842203903057899777792307425932383385528037345393513337388981612e0i
+.449308964162168110766390121081055757012158449638259971840967418656440393953129754364513456756502384238643479962989895587856137631335814673957379273681e-1+.156826811768974579138654260926754817881465531720149190383786201685111366905116007088690304318350829011027649427046611382559782649152453156245246993146e-1i
+.124635981678161202083889987299805709046485928790349082653362411670172580571018296396239213888029930497698509769004938287958371102078923523849872283914e-1-.718379280504528641747265308128548595697124764254443289140120622214506604331937592142083604001043573015488266153568503579950526759669955081977957696706e-1i
-.703526069087414765417100667101073367603911877093943541896551204530877969684577679926188942954015723712080679347084659194285519178660204687230098723267e-1+.442064628166845923964722414734151019338548985212149969083376224262970803466486397920760857084571367871813005705796282165374435571391062378409838195578e-2i
-.964940941743231156555417143406791784668601914082621172504390303807035211525289649354253722963854025475882130247666777515522774041979627254808605715149e-1-.576022175588952245477762227077293398932184768692666477168951126267207680277373705883828329471934663290854771315915195520030679216081072027719638986808e-1i


==> solutions/sicfiducial.63.h.150.txt <==
+.134404523183216578694127472673065130931169382806711916807519416995115905031842743058755880147666589751065530743335599217266838061523770003391617905420e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.338475100286455130541586139832858407475814276153036972701593590255120399533565919211433908979802045468406970108395597732808176374942091355320468424661e-1-.135592283373768115787060706072218931804925343038066456055926156474538284203231204556425212869530476762256561578172996772767091301377152192180337592067e-1i
+.903324192850848029473871583766303272742768727672109788614381431035638666182818966689831390212845979072456717280220578521375725725090041124763338101106e-1+.255216887835538309545549782755891398217422541996935152684938570556608979962207265268610152552419030917681325021380742773223969912116056036911994931472e-1i
-.188620567137161844151445113731019537688194267241109750339845100610790639192236599062113901222038345097892221834181049325502730134494328872404432657218e-1+.836451263424761514919380596795280579994549482087646444090553385259059090159010436318113779863151433395089908092274987556530505836598762611405741335822e-1i
-.167140819145040987836568125909812868757161369462819032303381660510429694225209108481110632375308670089041703094002120595226967433066451782969604312090e0-.254957740703010117390457965425816212064871633047031055136420216172751995474197294450775632531310865174942444900679575868528176850160192525829307757100e0i
-.667049593758555810175908956185244580937196054298091709578598194905188319615061217028698144654546108072630971450391426254798762941767047066509138528808e-1+.140623987669374340257256576753254306480465768288995779455900096001445674970697020385263202861483535492990190499015046154852669777566359120648129702213e0i
-.423689577391158688222867135523090030292651425035887563201276114207626556813459600937117604652727759662860508439072676159231842191903003342662769430079e-2-.106732688970940388062334819444694108629531416423309886670606638428334935445088413094283292817482001928602086005175731842588026272924329556551858001145e0i
-.828494224055689054320278505164772201833147528167662423369676956507260138630419740062650966861599371216717241080218543891170615235493336677135752907419e-1+.698703909916956262336569237007856131848424869223648016563426120664300659486284082440535170782686965450584054798017075607219330678568437285960942787038e-1i
-.146574463182054088639201833223360508198763118322776613788615902131779917941019992148431433229057898215265688628451275515490896610589865923725307582344e0+.134806018263902504000669489727959939104545033389413869633548425657021781261729663399688680334480277306796289678397892377054863102231113015456403422693e0i
-.573173167504039122092791846902165375299037469229534258232526740620824179234885662266040549218595343032354785010657542978709551359146733500191979707265e-1+.174720081123074688824721664168456492421774384579122723692485112926148168014830370336817305229948151597554612757674417576516630069039459927744474604939e0i
-.111860165136608894901069586801285832391348901566768914201104064622726678725207066552837779386640358946677003002306477807252868874160197230218863924325e0-.348413515968287385734260063863293298806810489956483043290906462895155962110954879860236489110284425978683616903102577084728395939197179620513841297069e-1i
+.846259924898210447514798197294031805284975021388392517555429679404214423844234160719636717169163384208922991132741910189111011607228296399243989790578e-1-.151402293813511615367823309596876531782987043444085150386996520113509180278396841130264253095787544955919569201635525790263255814246884683414096973795e-3i
-.683548330100999822375765034419125781117314839227616467483206675632884354972225222256256373677838733885040709570225277865603420491707630395777577454328e-1-.113682202750883523666256483245787367589987506393197631809540953056115367178198211896387375698467268811608448215883086741550495892847598959546264425372e0i
+.761024124193879061923086828248870909753912920682664867041429150330008412533037350420064486641329078796528915650362918915551310323040179241035048856820e-1-.606038203607553089317966562961517855402215317470839362086995360072366670124872594300463855569894290549748574931136734638085615419567394753664878646554e-1i
+.141914754981219052046536099036743972935794059010932836560319726277116084976640902119459206052738991259465572769840011603618432437808226052549317684381e-1-.433326289002181123053854670949009125103060948481978966282300601122990521118133699219035619383940143784236296261238390100716072278323428879475219890111e-1i
+.146985453699833206544246828774693126537670388469733607025723924619302990055428384068232361843726062016262217853586713808322434960071869115653889215678e0-.531650675092494522208814954632216218449857043285706245539215964286544542998840401218420841456888056775220789865353626154460932461701972194133938536940e-2i
-.956755495554127179216194963926864164464763125573675700693461115284594230670461903391640214599011324964668272806185227210474074389222402826749356243303e-2+.178470212688126476459181242209688967307031778516662664794237268961467306725374966228386113514677728341121616181840585905659847567670333451543081997579e0i
+.907389480959916316977442151906992401441394822392922875753832162203324723804505060678038177061824902237203083421512356310169545634622753792650860873773e-1+.825077467378622835804648277196369700284113968936681634786223749852772415416539950296766950055325721447395493967214087168121193910058893016485977904470e-1i
+.992792910391506836361474268004295253656005821609805991786357247348977416786712662712855927388917372103757886976752841218664702166765078701505397883883e-1-.131035534467435376713731264181706098401162355267260266818823575516023713302006280568409214313248254111620182095744642271010856400984175163830051047367e0i
-.623655158178547756016774530557832085639807262125008037745692599812487271473393478349516925381235206518554174351032384322639512876810514648798565135039e-2+.494186316439975356080167635993165908728330427533178363163202373600470578311996886921518130002208460661667591971347878028079430357541654642552573068963e-1i
-.698011375096106575468617601417941275100844938490349073652681797452777301541099664740734202359663799921374000121346122493525960115659798220311031868654e-1-.385270761877266766005509274877574608952583985477060359215633607557439710780665865558965334998979462902631107773734590775202240824468424051199715940406e-1i
-.613191354741669841917929311075935646442615390782516404786431554334916642164535618123625119086421320945782400930942992386773311276163733456113196486895e-1+.362560858358269616528071160701137340669620468647561776696780890918733324729400885964623979623499197107479591242670581983715384852919333245318654686132e-1i
-.758851756564796368981045120970969371427231891185793497238979588201769757754741431612306366297450484563692659890837096731970493292633026814108832071193e-1-.438010799393539066657126915050828858859094843798177711663715161268113470149929799435086814963434619303019212122396642662176945080998491485033432370191e-1i
-.182964823953251629319741033442913212363263223665493640039466478348402176911538933792756874713757751354710539986339916243021448756572912067396532395522e0+.579600885708960750868196645145840408906117121539701085417414433357436173799296178997501575600803141630290841369397067506804787143001398652781070719446e-1i
-.705833252361567396385371610337016612276418355367864843560841228850097593309488623242330577648837113962026007365004085554230680212258896832159524410335e-1+.402582477468179538691512319690800165795586952646276109176197017034676774435623406772585464760092253773024364113482385543888994283313035197781210722594e-1i
+.799627582243165214482682803368301198345594722817442932226000828174561190775054391591446771024394814211556895791460714226178018958307402948419180633565e-2+.161738649922971993336604024158405766964108574972551538645925209537829877777947545246531433047685162107729044329775788581100077484760000372968312940901e0i
+.129458757260382003180257788062433681016997134828884954988875293216046348475992250465666348222940010398116712647422901907877676761035075815730223513993e0-.835085549492667988393493712599795334462008058788138535639115069293442320355789978207421969232141330073517597570494085507773613569441466364201060442718e-2i
+.427069517749494592651870978056281752876836595842784613698816821918805558621731869606769971362701732274502489759617226019443665252171241410966511459887e-1+.100753890853194260003400984640351116847579735063972046388335500734909157267804550966014437233806477126310264961449774514133328663639006976474285468938e-1i
-.101044057052791769333772422448817157747619310861391536836369417315296332861059318012254888508847558170353352643869093933166991634874261913780479326932e0-.677321311218646021302078401593862913234305026951170960086164358511164555106940060379005300584811137857972008151051207339879058539189139257121682765261e-1i
-.107917452127714451791101219311713440388459818954316727743849574621755648226121493282098283219679366243753582206643838032550624770253783953706292658971e0+.814248953046626888762935982523265073965564974289780745752649296595003368189511351520159280633592288539254521028473441486563283740441117785150658659593e-2i
+.615701186141862514338244688525161511813261927153548602973807915776601795522825415383115634201813469422534496843024383909450992977842662122892896016216e-1+.379853936350076433355500131575682429899655000610430922245832753926863299128329724223846803006733854986627194733165010480104162799742298110882490245990e-1i
-.149187831792103383519041304085022511233025293855167758561744440272202683171691372459141374360863404590959561440839953408485179343929146501566578124372e-1+.139786027358996325921692549462786882185355485773668212855926995953790447259731222912175555390911704039486281380010124968428474830133145188016229491873e0i
-.199219645236593274882106731679248833577393856328944987975032426956418723369378666441025517571430624510394145957352666827358627056779483474476571214388e0-.749950243011387520586330576587271138793514278518631833639611823634006238718556389763657631019374325325323662075899282577975389070272737873359412118352e-1i
-.579365889469416436969347962098957975901778122418130373304275236340888685653739569623554957767376282470182543803486856070126300889324771049236091518490e-1+.280505381835098031036631173291408709829563440168532260422386174112426026632207581705302990914090809591316559379665339485611947239591514939460605030146e-3i
-.105792937914983735144190176662346826447825656914345180096923733574828912786842336748081003206701077622110671687165356693497347389008503024793351746817e-1-.244021188496420483064547492257079559791841858739540310423781692463932132786935933042254973677336636092170603618851531110870594441767558640369210119920e0i
+.543826137929591616696563072512780839663432094826356879308588166445013574924166485762638150083576412373051396409915941633958865623099884688499415633930e-1-.139397589013895645268502012075676201139315269088227796881197866601749506748354649464873959195595206606569861213975747961035351347650992030925834071329e0i
-.301317231237419497400563918178403376505537894428894945899773040862280446746084254242215413583618181383160267560092633525849551706871029133031287830747e-2-.761647635663283574314604698067990766728654038676986186892314259662097923893349978668322114675709769996862612194280575410327572664630513294680320558598e-2i
-.584438522761868041191118788118878578524419760424849936438225937991041853446169903375052128988285832382525542441535013024690784564906841036956075528416e-1+.718355824872871849391720553021548434248595322738450045083850740068455716216852794477456778960254863976645033798771993779346185198592228115562055123809e-1i
+.520994025499413581639015084346909751996380231595454606411500583081548788368000672757549349238051743400082116820406622243239023087359645686920186600659e-1+.631740698264736281259837328920274963278276255839602975629883747908754193059496936415265860175338487660980222501347746044282490764790032408975999062821e-1i
-.386623026380482144003150355189303203170992638750679507589405411494716113027927567160521780589311233203488321267463424563823737770196890868875355669845e-1+.747859475725311343961580426705383529892462501198926326824061605259101027172642991289504748529743786291487376336534851506962831146232053664577732571823e-1i
-.127126283185882309011849337390228744103544500826166262427385791654196596935909389768925250670162109510940660402595394439304694838324774926221663521272e0+.666544512324576190123345128376071882652711507648215315982519683159237883004923294955962146530440905978474873899187255859570222662359740501368385610673e-1i
+.996183707685984086673408573933859511011010100373029612147179296124816014089515228696815197471795953150661319806807275581384121934505314045727131988367e-1-.156142347120312058891904733746463608990127115763556645172604662552867394485817892216652536291027817252012447448487762251049877320336898844247872244862e-1i
-.190833171120262468585934212455069577980846704427377456962522992600085515041727372177141350256867348802597901928089951803458278590370019642260150260028e-1-.439527221360851642087035756794539149746904221746872517684404411057203713771544995076595552055072858119492637103377146246433432798654630223385049346536e-1i
+.291576104408811119896544392141364891944287912908709668844845953926275829292321059513211286538113964468645096712591603119353342375534346231029682699374e-1+.417777482728664132298138026997314247027953011571461300080701644847270683898474576184103147168732201293247271662997156772543711855574029948447130776950e-1i
-.436461544189484656362224036923026176054562393193718483911968497529238908914900889005226351635919812326839609672971700642212024528969071607694160690065e-1+.218940723283223696557922598291696777095685142942714420193464909212419314673085450642701976983417682593991692620016699557425065519301440023506115491148e-1i
+.620989249443840183633375703142074783234771717013769341234967492519847399171785205006133522355542082340132400156861070918787793888851955252813448386388e-1-.264911572546247615525930435550506683434264859477021992750602056467990008596218602575989369854437975542460903673539379607212692441071571608460253620664e-1i
+.602059732341587903377259590331591521030763819776955448836085467213403007811675820347146919737589464093831455913799352168341709636802881890013580856897e-1+.774488514636989708777580756558846837472254093649640133275637543238456082113543267523837572384698765928528722865984435160920118200031572165353173885229e-1i
+.147071743560871665776109932399678245014917527404728123728106473711641180436893152957270370572754832348196435448982236759735456759602083878523197603363e0-.533070307262812865096136855552270603779755958594822016292998180139701191336638242910088012253574946771269518746222118008823492276280382147702153391361e-1i
-.515219816566377436476767245161529763759563070623353256091757877755340525391903540999547133650988969060639954621289389939354438372015809225580932024002e-1-.399821697359341421038685876363480005535570440085728298236655051107445902297333700928887013238450644641436314537313703125589238913657041685101285469185e-1i
-.275040187994294347235600435259200109163487778094711700942369679764330268937191450761199309750633560105034568922926370294551418585929886064781614812739e-2-.455957004631515555617147594774896895583497623667654235313427502638233088390043460954209110307882807165586492739729160826328500333726305566258902250253e-1i
+.739626083484896038125280066268677579815141210390479802525585814653199444366223575376848953053502618070458859041822947669295049917581862954425203643308e-1+.128317354794316262690818600105034672223097741836954746654464608155858078384235264751735341138249517995251387331225897880622172536092860087999778488875e0i
+.493053460828522343940962751761104925321340077852203410246065559281371156144074738749205541934097747198811405450818714861105421854686037283122141097878e-1+.107724355834366288104743618405150677432374111995653038027971785666397316815706208689231400108480646120669280164165775030285682176240304268568109660467e-1i
+.258984209162564902136029150532132361549878062459121610388974370404933283065365528649422092592061200982776782440111848071863124232638683640684014361020e-2-.157062126130997787089240468236730634192222678480903518841909713874112436264505668923652369194095510326725330717538055010963156045863666890686922117262e0i
-.644710886605559617544618158166384852451984680599973086672350394351400214194449531192957038279860685017568369036118328483471978569139516043625525632746e-1-.246556266490588440843472873734947825785716949258983715818395042606187200122474777944010510259012154887613397219500945156583444872664307996820342974041e-1i
-.554884109545577979561822722906898908426054162710029579487508187725094725720931106488532473284945452991239382706382409164918936887676710144262031671367e-1-.150757530408256474449972070367579843174381837839707871148038684922387895399453900085554781691562834901631707599100161820637185540077429594437633654446e0i
-.978840376705418944434909605657295778033020512216738803687015061802375500149538703991547486889736976961543532707250755004922983399352023033499735654653e-1+.977153399833845495634431258213234441648547211616906236453510937659827473863716970850191340598372488926407553523920876072981855803516103305564225952659e-1i
-.916507435100675019138940847492094686515409400893524427807153527322047508116033112366038625200034131164865096553118015792690554738394548101853420618194e-1-.373654076469018917643835420533682069101489873451721059875955140990011194151815619911073227690895643731491546689523120749807183369216501690759901768284e-1i
-.156815371094146579657926229855020386781890254175649661000037381727229532246331088558320250161848647664856584358919910546540350545820456154727897647210e0+.125155604501698866135794034333857699162741850438389681879738402635684162389593134893200693333969716592037641547929298357611458977470365816367420280219e0i
+.264757402719121023271481904915044313311090492712727075337358699524943818630179319634743331053498134965295239165588573587156496846483996688445860483346e-1+.114075168676268437671372814086371787792114657907766892459767102117608557448657225785093994247186867982298106174485156996206789208178355928864269180042e0i
-.453194959033467850164766857973519842001065284904318099546629092259631626056803215938166680873269896131345307023015367851859513755671670601827267234003e-1-.817801071933253932715739280645725470938363335099562641055557349103620048989661134716072209992988417158165242837992848980647958925347772943771072391434e-1i
-.467084969718911924866094376795514193583598833222582418147730549418950610462185478047497339340542859883766512224413513635044464781948200970378913519471e-1+.120705405786070648276189239778812965832364231334141871994916333260268432563701642306854539591235775828347640779106617892393619578531695990312208230722e0i
+.848965475862386274923247896040332911001471494559888033617576113611497059957019508662320146326942448314394880556025353090846891542870941523403072600958e-1+.836290327448005602222599275371396863868569151119169429102286641306502301821591317396720292157801570967495138621533381581618946876243703644588213732182e-1i
-.158286182339728710954362453576326428090604984187999360965490831444343832940267835587434717367766274561473991821541330442028122271677477972091810094685e-1+.686119276724901005136530700392756585966293936182951130134644703025779475945222833264356796951970163069098704572366966988075107920250125153551430860500e-1i


==> solutions/sicfiducial.63.i.150.txt <==
+.859631420737139824507151268047460479646801387599311196683213754397772528609879638729247294075052007864970937390320383742500682330831861185804085972706e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.104407819147481637086919026946887445835220746639205668987156561814719865643817245912753486652129601027836732438925108644484298427879736941669289922460e0-.965711917172283376440925861730180833096439194760003574303019489473578228916373094877095613341746672993734937561012344653010883497490153372182327636768e-1i
+.638711596628206847639673945896915628267090624560959839335926011771600268389561157580195564561216816381369342057401710931589661007028759664239121780862e-2-.350715158145902101585329097326560502019113259178322160470216629037589770553699703079350662373459622657815498236706888308984393835135910579307285332595e-1i
+.705579808764700532110849510835268554416820062395331485060957021868939965412656230202578299906213490732128130540682806392915278578162020436713045928693e-1-.241400664692505206922171179136066843567592883736296949017506181213340268090463002957980619984206750496185898052143336424463079266346113862300760179991e-1i
-.240364407861322778779071814795414207922694757023848095852754489596483158594037290781084905719730615035127727012155160794355841788482660463986835963701e0-.128382581675861601484181425973206570131829885534670470644147303209531017040696397131790021236648395486886304874932892315264632956052276491468244319660e0i
-.630199838646842918350710577254279330949073636034864089270953838670242477896620665510132013319232848892237730115167287360108741911609465354107694895913e-1+.299311015561691946392101041995017746687808891561523366614346050479770231381271715659267507337698107968576633580303007878152093830865105460894764202276e-1i
+.269108002760270847666271941752049602758946574896536089434042810334653818651484570562243924112642401754616742245032638417891432728776559094794265198293e-1+.148184352219385213741845486898305593912178366359678216331645655695314166284388626796896661459022209926574983254143932762067404486992877231205396982070e-1i
+.698713141689270427249216237050556987072234894868404981518373708740215370722964308137020876452862185495286625812299536009545985163123354624673453362249e-1+.691597425648099504429288800362974939523735565920536637889989869948104717720907388234122747203394713968848751378396471475830530201131323716488863097539e-1i
-.251980254537702269209234681822239407810234211363827409908569286301319792318067390581344765434855495568167652588047586063765666698893622453715062769150e-1-.586618164322801390441617830109810567965154510793770233916485823727891149894738893285945486406176988900509317549333362858015687746125010717117135928307e-1i
-.975941244654255182430880395184076513750779118952592288389439134832504959849865512010421159574075831108146799986668597576055877292824326541607567256055e-1+.129715690048043353368538243074843785852950285524760498805619359072946501730993866946018574634094274411571425141504832536389922618068670998222596723662e-1i
-.226016980593179082090371776625369992967475026893843181308705438961325916108257640121964601617466224330859689654968124508175533245117447734918963821197e0+.347751216609502849954572872708417712795434346978124067969756861637898376556800431377571761846247056239659793999213126843020056056175801601804984978497e-1i
-.615364250743667681319357301656987406727587065424439311374330315553289285392220082799284192243528720633334423679020078228456885370261223657724093949700e-1+.201653533661228551489517026803977664120134437041093580693209661688119400531016380409888157215814513312473192751784488312753655228169815659339201800061e0i
+.246407648798775851522481210957824483270743811765981604242538855152197928761465876321521254425223831674417849770899352916474501140899600241262490172643e0+.395271999910975391563991791998029691873432509113982914162274646276279305743299928080836385992076814810754785621354273504211238798042884880534746201067e-1i
+.609051881511147680933980649765630429949486567400673759735121139073672867866809280973116351702337711764215743057132175504581969311917872660271117296168e-1+.914108868960925899926813246144358892937490559889259334113669293189005571940949186912984773410656622822588915887541616069122577786454756174994580134463e-1i
+.744073354847737189177077245700758530948513915814649127953805135006759978855017390439719072977372039965353247450784162394275756668526053065645432453642e-1-.113414137777117441641944338449056455093633531790327499200287691328067425617281165596511483340958853039464760797973474020178303698790389803318063728582e0i
+.875363174801892472293711373012659675486389304593291366144330855227862541061047022363865466207118828264102886898080361579974077780464697073068579435783e-1-.112506957135256252478561958900630025830773121752727718419851342106354409681579206079840973753795905764706965322206032165047852799871281509567943974171e0i
-.675938812320441145998184457572822096206928562145700283900247474121303127518700415184768861963551286479791382120418563738610998333306689503621152825812e-1+.194920816530106387293538859877862659199246322555309886049151998696464946677224361788504190045601899166729747807737820447281195271051905458607327492159e0i
-.342568295804418479644375970893370569062217716827521056329987926932180096812101611497113300851932006678096642697013870415168389448298075448082896058607e-1+.512181131508561006881552429498389941915103306503378592681499881771216028615905129624121951372705011540997524617351477200794504561403729107121322722970e-1i
-.602425378171694995746386392438978966889743988947688231943943129424873508039199122506147094876850337627706825266530360513794221032942064768520070309310e-1-.182282737996767421791594236870801830139644313483621746076467373448484134514606570478476496673202177465932762181042422929850272446655681602602374857733e-1i
+.694938452522829994684206570770379717838855863533698306670608637443253422042264860686465709448870500545657546491278325961185386362196962268017008935867e-1-.821186015065079896493115980071049874223841122577123045607333522577142653864741925867830066186472283669598207219575697141370648446262860261487564710106e-1i
-.942870174734355531055269553257847910828299335899116479992039945666183794889190803110351719596680345921277465121330693720191614527791022564732378775221e-1-.663792041780355135902803941167527256767703157654362574016600851281185057098025661722574315472368306960174389439265148475907020676335020364536786707490e-1i
-.464626353893489971373887997033424368696451457820101229425500547372316944589955122394456747276503282410686240450702181947125333154143231749619158399102e-1+.102612401166828232319955556485993366166705721467176068225927343874511066103167763235838686166828109772628015746031322432311718223956005544107978718506e0i
-.121112024272700697204362892786472592807388985196248069504307866490470407131842444539756587965654998292284916130555035285843350668099513214266569601216e0+.143126621605058522350073137530657639511229274435073170122881066010067928500354161030369605787858920225156357187730413620769853394844200202749703839783e-1i
-.948466083732728855790814415212930679469775481098375395429156475726622894317925070100410546410294498227164957402070842144780644650818196853769295747699e-2+.589721630491256065422984829969587837787581955080406050368673582481046952467282077395025217409171100448675564704052284841981992169568835147725890284589e-1i
-.165025234663063444505562602999692908871597972501757660279468133128596097663699936444939108424438246588209049526699800743054265551514198704926367467367e0-.434394391675257913338092518181426141201646024251879411950618138866210214267648441391895246436748333145034228461422115947943158634626517505762145125811e-1i
+.328232839743029192139136662252905391929847108707205050997354578904163029118822705318131636049509488272065094816986522579854276787404421727107495787136e-1+.105458721700386609417841226927200664932048300927466517767986557230365155915698323411510233304699139205691375756529798693660694843960635466733665034466e0i
+.741062802860644344165993267148266711603484842686077147397326867617646849889141525452124330076123466197836408534764344769217073652695176110156415870205e-1-.793323850027540878792193495740278272599853207187345409001871745460212311760994594885684533286318774254462369757101619274732478895547460703591660950362e-1i
+.128373407139355334511418887212217653876797351021855040129839724234125384170127692720812699384601229632986549221818097867482227198753357625322312755787e0-.747622890106060423190565947773781201128373003707643000978162289469828128688473062757562701564316744659095797480942395586734285198089124303733383438689e-1i
+.903199634331088794538412241248016041911032783693682368664579339832370860878635198440996423950007515150591071730952310189996209629522266354456406525574e-1+.963816935261077324848308380749629397840077034636897240133070883652619410899271130138009967600706179023615109591930984998409379476672674120168795148351e-1i
-.537374853706291698313923719924989100514872169962202073689243234556551561585646760590428567585969034038050534499776185163594208579962152225896953900824e-1+.139366664465645354006093357032454834330352994029883288933366008189250545510505148648360030033073741198112827944903122646265743604484625820942040498734e0i
+.104832356470933919678864650728138299837731877101148935973497998310417843680606441934282982593437988767896737100539515371975618817335209437606195590316e0-.419266749281083588681118555503088111686670024542440002753850224826716612854710690080102550573354092774225154929837728372913739247684741509462795312634e-1i
-.146921791164037029046597203641318599254175036882045874160687825750213028794947784104165174630528614734316950166735656611148868156058997062691476658318e-1+.726798105268578295675764951786359022370407111743988472601003103742993319905231076790598829786407231560911468404659279717620749652523831965423687393552e-1i
-.580581768911384640419730476297331036456671339951969876247952663334754902736667530805495852048964651969348144195906004815740966402228037203191228618638e-1+.556962782151131838542143243632710451142556876921517662470501780594143133278288866815401049307423872800926791132429234078425199383094115174099755605730e-1i
+.719165750587170151602431060677009973830931992443362271739340967269529344774346765121190064490144137631174231616998942089964640541498930495209136838738e-1-.756896785877089117471885755470198150222965394978275730299214380246679637456107162158286897461803432064160861380421653925132946648105785384551141486984e-1i
+.669596212307349009122164719750979344915017604969636003084862392911166858490534038840702097721291177429192183635430420252725855489633140035086811252248e-1-.760104875752732511020428091978560888674553248308623412563757217280494475991380221845886297363002308300821088762899789600294522188310292151751157537387e-1i
-.162074495337688758213582056361147964766244178677577464954618809004391142280106288815261788253140466215290043912865835224309211282324167252360951422215e-1-.106486003747037882764879881949602294641847967407584224454455197787068192023630438135223718640833637666686173465151242107702758528219087795092731833171e0i
-.472624238137171548066682543244647050651975589900412906167657530780924549300998335337220048682836872459336635785667909094787002822393437966355544810309e-1-.149891416310501145300382009512515094205213082936877680474647333855114850928707239274837213466230865738254277140206945897805890059202187322601054573917e-1i
+.419462216388093138389361757704435218761497195275862979561471931661038100257758262196340327618751334076251379099095059012224967525148802206516710052533e-2+.684655193673796124939718393291679090444660213411961106729259995076879980019396333447858106987357898517303724911009501798530886721457735178827777148528e-1i
+.199260717662447594696617247961878334760504020529063042023330857721269250356742986987845383521567138593410277818639461601121756886285065433697151251241e0+.873713700489671258913655520313121105016815137761285284083351420747234470044052937475552464659306448010017484426183190469297991685435984049315731863809e-1i
-.768784122420414112028888346217670989130315784892329209181032669823956752301506394293468724621174350364318565244295129285742786369642978604960623628288e-1+.118454898805210080409783156249221128742004395881089843071058783341796291241975842857897625064343775620891438719741303684863272924586786075354776489976e-1i
-.237759151806737540008942508659196469987058106672694838226225318323204897861574382208371016217364157039609405016762970679274926362877693008341096914709e-1+.777804620336292087864451503066959565522458420619762694333517789008453156793387380922277361175911450576401835676728313315695588816808739756632133404369e-1i
-.458629560344125019507983341338060131361157656849681585571271409978354714647711663425190802371490148644806378542637074868367383234565729101731475250021e-1+.608045919860696845630596619491512180968000930710332163182829402763446909315768668257704486360526709423685509583787094624587302761037358796795467327479e-1i
-.108733987544361436902666290376953306697035605449298460857395777258337485258322713002021699252190315789984544672055314829683013537374328795990122603296e0+.241009591640587040271112270092005837030359206125665195827071553050468871533420317858915943145254215339650975210622589078799877360245702958818031697308e-1i
+.194069963242416780265622711094370422202236862725027954853927678856195133629683401785569155378989596349579291320379152944737394306163008466119721443589e0-.576346764028513416344556438346077521934827986436998420080516620931438839233179317321710206599449576014239822714142094041911474224102774589779933126955e-1i
-.101269294220387353826884695147588887113508458615432432103933517505634555986203116809791180569517470178862639859058020851160464757269483514776649831905e-1-.293487297841493175595092728514483589708063430055676684737268336188344458644268913495030985981397604161946903594305060224694719659262683053306996339470e-1i
-.840387897185917951502769237105641702602657426264322690200472527749535699852857879886784853595139314728093636575985178140015718714823137641882503843241e-1-.882659278924360425216381714768330600619441580770599146758835363227629398612046506953856043205718414556308553761257996625737750868646538078395214330418e-1i
+.719017355553219641860760814284835674017528569365779650929674539440385910298123343050401031061696977484161365743600709542702412883958991309501768587146e-1+.200561954974900406665363828715323504728544632196595772072767349992833167503715941308432255982182392661410728074363483471010036218698237847975890837870e-1i
+.861060115339423718359323370421446859121759871164529875690900118836607737697043508091923768409857992056249450505332424729657339874811832719775377044828e-2-.161695871225885071317270906006057899661941266583179266159655254352175589707568685142977617868003213857348040942960554208077375176651262447114359217806e0i
-.812578697778245680994339434386435151791004816064609953838735729462957017249032159739956666408053045655856541040419002630691002993446624383837329919927e-2+.265753699231511544420065710952772159724645259822334139136630088382343587498575309874109268080772862605956294307690231879420575144627195821279244899395e-1i
+.613257657298348073948272149998434338264487756764397215468526137764252142663751415881961593662652835560976326960977825579566578985501682105022503904320e-2-.121862675915598100221638909888314569860534189436399041792991896386511212308594137884246254509853279698533631125288888516578577521185306802667473299004e0i
+.988757945130721706476990394248962843029517800019560211952812397506587221790773847132260857292534634317980034992363709341690896150578474760051712118462e-1+.556225628730450701745126584589959562489773903913926585974704302084050415260810110098342958329788783144277115963679277204910400153921220650487055406113e-1i
-.362005816556347185737832561276233118094973342903489588875201358435036882701684190606341785131013318414046202704732142119684810193920733824502659536140e-1+.698413250862715725961337058218718355261480571106587307928132097908712543783264823886292774465393532852056821818458756784976304287219486948108127871658e-1i
-.144947172968589081201892738502662067473918607932840038493874305249378294902207486081895285197353043308961061832808663893861518033674282671231971032320e0+.882735957624747538238539543267554647348398301513337097181069401719186338538849493793960573862857563078187319760992205506667012092052991502046441019544e-1i
-.678206539812505608666926267225536966160647434637587477511308113021244541848150053779304680687546805301070960606774077735016379481086986509294748960171e-1+.487663319236309570443087436357700063366977482778205188768269961787971896514266325432991346328330200739987302306111535609772818374339820019610070062314e-1i
+.503877280883273671164259469230453045755376628924949295051704020047812340737883812461787337139571942722180270613110623047322669076481023427269905693484e-4-.212185978816428368009619589068512792876702472631118911980011905002277871966605449359711218247877214393814493446294862312643487000473955991489384153680e0i
-.622696364969999611440185713223876078652376636336779595112919236004216572059997149216658709449677581391483351565045519061556779210126828283448597356872e-1+.310788854258207373847172931629308276526732568032550703251701368643208257091583061284035335437946032033220637862016294045865618221456958757442295714938e-1i
-.546266558856891064715754034627521237664385757152786555170303780220123029334834033412234341399730192490900774349160084923746880847129590207787749017418e-1+.878917573023603838556984758302901673361293090123392355320394661583319942104002421769235276887611756392301945658452459185032864836649892136934592748980e-1i
-.946272589596854030157660185855513370394042685556654450366001437932535976119089781824944744087287364974786062433672283743086897150461883998518373326409e-1+.144633829773656642823303808035385948348782166603760621389565431440956588596793849072872912551103764767781022507653412781997025126605276192788237202234e0i
-.542824999930905360990216169952600778968518010753057378237456585425453907700877898295350118930936970683074169492853955387050545662904086357166610317362e-2+.114984602791432286861347263914168032898964085725196832338978549861387253328875671163004971547186453741939360325013547234582227899243327454397359362878e0i
-.357128594295781399494623758145354451028791116610912040406772532591322490211248902741245385165074214431431697612318339940880285728405695421269643942499e-1-.342030527341368865752885741807740549060484485944250456736887097459493537503936494758143031128004885728504950303900178203074492311712826492519151903125e-1i
-.634902893476593478542766713601427532676560519119226030103603730567425874154632687680208861423679936499218061303364984697748154040494687400045672254688e-2-.122716220790982976336893837458634307984434243885057761574058963531867880498605777882288394698532113054376181962585814196827174476468223899337563458566e0i
-.314677246233907133805598928815053598138459288869580091933445718907410869920670413540417552664107195474096934341705113847947879093902137929059542692467e-1+.578933949200716895235551349550290439930339057359825304246492376111058475446714415321449118182331229941077456303552853916711393179360744191755813746849e-1i
-.382145805007220229949955953621146119224390977450087663984236041843301357805848168000686590793857787768235167801137500288640277643514468000771469124750e-1-.446739353231765388286556277078600619967119827115487957634473114498481600290820753330464711360781407237213053419916273465400655844073215250648258494479e-1i


==> solutions/sicfiducial.63.j.150.txt <==
-.653190591265294813490088560171764975209016145736374193763181021118263335963228355349424771089691222754432648822227214847274309926124264206426381268442e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.124785065545893867364329045524190802603827436932727427613133017306432748249583664706383873458052068197631074976836867174140698882487675853769335407380e0-.141669493767978344119465301051411523807541987070307614103918752540811929248589557210487587736848675661446970861017210408044448392312992052999064419696e0i
+.587587279731255043376474644000681666404356767643114774788256460901319496329684147835593872808368304261229799198456888072706572013855448067621514860713e-1-.417423358676168469755178028478753017859843201545732539638546330682359085681375500534791200125371929693500845392575083557580358006571885189505072689714e-1i
-.649230315631896005430838474784643009273207110306282251452327181662190488491100351711826837122135411742266047956644834169574719247020909687019930527844e-1-.258146826329548568700351613563746510286861127924088484749037220234798756407516608378165961070912208386146323158572373378785672699957890554177498406364e-1i
+.102315419447996261020157903961829031495491804483879187230379017459781445254804935479996144186016488831342478344258625697377672890231667887371382434026e0+.429049152646579425815813659820381749648419770554397807703155240746760286723777768960726286939382523728764094727535431441874521104941084260598755036072e-1i
-.298828488978998138210567923141646572879734985495108164928715456832092631739860824526902882497813000143971146521980588333038941512810724056982249489817e-1+.291759961329279886052157167405474983896500918058904301854670847344945894668067002519731051172677091175439789503636531524967937838573207411137515238799e-1i
+.152951751952945084757075077631877300407757776586817782659413310364207436670352196640723528918971283608370867734342366517701720909118518786590664275409e0-.129534852824167485674035846672672010354183684039333677444114344235506110337372214171160288216264845712669442799945942502415264353184003556126625010738e0i
-.837745667157521547097630798353700738582168187540125840392526244259879413474634606947456059768682383834946268877476280900934753783915276703603824850616e-1+.100165732407493412613653573196097173191913102585064185134142354420909493955078812152892723384569646645713052273172840859558125252828529595722456697030e-1i
-.381530515084254602189748629611335146792944297376882501825855857114756893028784495424032842833839569754689400819009390543636816362619703629727265691985e-1-.666312720035269013076795386577819381959194952799935518221605145611180910449142085765810792929845373097815229107986483760710454219843397744367069286696e-1i
+.426781859842593710445005375084188538589125567793968502209464415511156718299333933938013172193277133874231326022957910732775955208356438162500131714603e-1+.132089223476051507067770124273331849360557314805899263406168670895558537664850114584505640968651537847065751975253862812119403872745634819645445575823e0i
+.146084913630180007261610999321820105347678249205923404522705091568641448572739404607777655419329276774625456777540206981384494660960080327950483209567e-1+.806636980778084825585698682811829850661779121648848535949846628173145397501311565996508920571598991906544682202527894528212289469279821103977394508745e-1i
+.917234068960531544229854367053924618956282315880079878848078343794707264186482073318030923157425417484792674449537957118892754154342626510077853953723e-1-.116787758990198234420872249202886945212604531403559628604836758698074785387613706125844638403993298673382158650728983708728067095265078952652326286487e0i
+.145998445763694381138480235075602765191272592781339425613243070924637066529333473128395243015700069789311793699771518600115059866580300899838066643790e0-.252264911264609965343031582878507967953467405439873922095381367554081802716406573700574284657350938072801365415073736388638482846824030791271730055987e0i
-.537994270551274492171797447591030337367504694188036100099400447749041038050242612483265745973989252884154349451540084639790801101889591431814104483873e-1-.140209948487644306919495746061865633352878852274669783793832667995429530101179973338261610401363923684654280501184418642339223049038308496651664033885e-1i
-.671575733128998318949073578830096655160356144149701235798768919916233690807118135073356874323180953679051918225070156406386136734187228023802549989120e-1+.542656735712670362632787939745319356561652230321202533576202984448814805568353444975813636630586727132865125524747789772179515327259302903921535583960e-1i
+.301657292200379265935356452285204716521401510160596050326979741055827155907963183115746887852700722332895334967996964461512202943728177711363420846397e-1+.108167645369514470869498575975291759550978803817430483142105494842602671462065574652495198541094263856004119164296645633451223686779816786199623858949e0i
-.863405901481469763743819796309352137757178308996163934138686569893054993045447082631672431114975082537103752957472522057100755780728881913320463134416e-1+.903868293555260216533462956983017568638457983954333323442395948816656386385000286278748383701789478165132037345436237949986542146375926818797424564419e-1i
-.120643834293099173956729736141660556214627477217067442202482976316683866442039031729139279693055224478783555165022894794288225844551827901594997074332e0-.329598603265883009485807128184861689190691056200180277715736840872830086417390708556291002124230972892404113389642423136210990361055792967740355829960e-1i
-.207448941607013689247237389784230842318059140127070443248421992702492028419488748272042671732465606163535746385232122999875190073156527204550025813013e-1+.791200424853637728281826100852091083366713911771730488647022530681272456107581587428810279657489696360203889292948340463810708451868947645220952768760e-1i
-.943154244415412978925519783648976413013867991491910489435231407840278227520177090464198964925912664984624434610543643966851453744847341000875287718462e-1-.343026928391806674973339333914472212218781721590846820050884996985651019170283924733729160949870115366166145580035687400616067288020657568854851884343e-1i
-.250930829578498203681015037771592553727548519990385774526977584583718394155648566219337898392980549424775674756642131998322076362801947331695561356613e-1-.121490784671125274077555935159699466100920034434709417882612054498177599042531221257086218192823283061741487589035603688848086299263288039366815105319e0i
-.314305313239660416621848610548198362080652915269178964448778523595492148422287090543752977627475520750079162761426786168381005457750727127657726889466e-2+.182673032048218169190710760406134074748667639549396133045028936255252337219314798594504884047082891126134910874327835612333053364080432340111329177753e0i
+.917265804533333537743896603890485853967330530663686417921964082688117881456070253597982480817212409622094595401265741251974330156998385148564152494781e-2-.888378546383354911622976248244452630517719344431702075918695149315019402631390462830526453054301591196008767849322149952129886267637805907090185566374e-1i
+.500121410984059543487578850465313942266747460851749750627410498157985265415000248299103154559188122487076123860134926482514416656008701349188751095242e-1+.109639865173900722465053949560880981147099381563009328962690717410661478789740442251513349896471672036145013256669241849294381743826132367676507872948e-1i
-.755354763853938635029838038408366419203845953838465082881811069410236965007549951028179675110934438691387289043812141471736609126784883800870958399848e-1-.100596699492466959151409152541105671567799711397596235213428324128770381886529227335328016573882645092349480587766637519529729650706599253924623835982e0i
-.138591179455165027593635423858793619935389920009713808180799808741678412222346163988472051947735106393026540109829145738351531993109701975254570677074e0+.130897221886633153549904085739416558407227380182541895429049719601194835625158340521318589550594221519236982253925240470453210789915018266420027769356e0i
+.268088002209980962219354612244890360923870043403646901168573950418748399487652697229587657741184096033564599957870387804214245423561558271483527392844e-1-.369114462586422187823440848862409506116660794092805868120592256621321551778591995011239627628891686552002295728839020898681458873761213095731158927680e-1i
+.299227779538576269149031592326825084589084045766465202636449822549559030855949751563344967337691778537550271996791798115340584568117045551539915450594e-2-.333491807729106116087728127139931834217435219468167119974505759836219213603999973851630348865014968486452923412208422484877639831159925167945861491030e-1i
+.525952551302586625561363763660088029445118990831023081386396334563115323673802653683216922936638405676269678557185763905363082937770780248601398622000e-1+.929921396986514337611966246986291653345544990434792734717222604331224799823962733375361523216426504916729208443766943312897933460707059033150858469848e-1i
-.195304389730212185581898578403192527081737159753063840224866491372281648637095655327139729786354558794358011064192687334064345326803201952980089805811e0-.286023318183262513799687700083363459580331053464196123099431567312104831598772742082680108670059736686734532960735366473477993045535574962680838575311e-1i
+.102154400897335928947328381994485982899846111709122740719573290068890995889288498896908673785284525372597527498571613664447953117110498476070058604296e0+.561048878273625650226459433272172390327106942711216025896888658272038561599229748575057398855400261321560178666525075052203422541079495809040903427773e-1i
-.137388718795283186440576211033565573155981707943965422371662754680012164700010549675304223624609068640854314469023489840591745107358588241510954382214e0+.128576161740366011789711845841713206997786944075015845779714824115312575610103567889564449383478923350117655436179893605513215300388319634752652761133e0i
+.131075464596760773212806189001101313315536177119590013488405448574220189784809162491403514444890026303986486963732885682512000177885639360657088317157e0-.107480191450339241013922511155510324151013006966595609605422210930452656968602806079062402016890813050459506224963231558556417447295595167433246124501e0i
-.681968437463374886630366634003665257635123199124729580239955176494895168644813228097481703685633583635613296356758520381300007145341915225509703451869e-2-.764573709945725690590968565069006967081907119447013424981749693115943216072652586504912368943708259518954766607631187391682372289109221558903094697499e-1i
+.751007888534184989301121594701325786808898338742283183171758418189349015956439930597018651154175289167520619391605502705010090101737765662511948129555e-1+.368487649521778420681203866815982555976998603635357043412262375813608017078512144824418167821554260051474961616751784380841761175716059080001957914288e-1i
+.855560766095935701651482476441157932847474717772811774516642190654229605629261643911435090301038847579451990271195878082714103348676694297442928062199e-1+.130075294021039588080976114818988437549431507974843773251899854032897462353576719336995157546653747716012167441135819695165642975158164442720916326089e-2i
+.455491600467554471546365348734070329157676997647201279648966621041643815741807220338920530067684129097431346825355244214553660233721839609248392642859e-1+.162082439987136408587272144250895804827687007271476801189950608486872112733991761182043785928202573974462591605694753485092326777290848623835395666842e0i
-.134165962148387274910373556648023110134725855969266849403092274048205515211440917669268684363507018893593071936785982022255301192093353838298095052120e0+.975939846023594453910511651929713200048972434186320785188558248147729329036789504993814246371141219541724480506485673723089118385519375735164311362970e-1i
+.172471411855449808875293958336883485584826129670666975403567543670614883762145117743872404948228735328519334397852171577834263472480657718505779516210e0+.878298490507970963290111732351941757984423434029972367884884694148255305033496116804706752808202848045673420063886040701466193939915951952089390885936e-1i
-.783412482875955890920428688114165317536841543485453311354654665454811245188334761791421037199514946234558383534923407748693761549207560813742414368628e-1-.216538351597810215372128436306116291316324718235387483814999708745598153520344595317828548828120546152542592687664537924134920700619994495882123214833e0i
+.206604089513381487597921850754675186039613899202407917827669758302031159989588966985176960590847272734254566899210678711238707181589968320173126182864e-1-.442202824324757663858947049686651680360265809664162756672213618343483883579339634522298969725344304573869965968535416654602536897061688847876059929891e-1i
+.963976695898292869292480100707089986311866046619060084992416761516760232713820115973303346429277387580217082395194112572929847306278227877733427038037e-1+.193601491419958146361814547643598354152570999253262614246942304087491847997652111616698760548767569328713543849327539601495514982076862765872511365920e0i
-.570073406562160634475731346308108763824437047524972595167846024942320188985433867593101082015785903698890585975942274324051456059646351881789959827962e-1-.196297050911047986119050624880295533223137818660712811571381847620752249492840247584929637391611651434667292069678329329416131172930199215327029636598e-1i
+.954310998962851599063657433792525891032268252153619108298688100126916931220449851370189335196380675942391465819227755457793300666274656414470096141710e-1+.112586370231154537795587405540898322065440373034792156035479073374344203538778911065581840425864150600183273733938962007866848657299308585314963166582e0i
+.135960476753424634667108814219742761709537879570572586090117505062388229725964810614959820599763859008575864175708596279134172240710351670000623513200e-1-.462181703362468283083679325153012922521568447365352607031199778220702173711176525191946653729749249628643894401704695596114306062271017146926921581123e-1i
-.872465557009718771951874720930957533460314800543727837595852217175988165042746750264885264909112911483758340348828045627537538672607471732179335802519e-1-.100925008040754509853378386878599713957930044643092114870908683214252392961971644180422235776001369550366627583747824072072112568503062038900619233243e0i
+.952113071791396118225642459468394432396290246109457731631282384608517821708029874196010692761736045704108922975778259780420468439080935976106824155005e-1-.521544501308601228278008205364050458615747479644242094901961006496541028636788474028307748949876194068668737462643970685867349951621165739057570244367e-1i
-.172196081762123311580956661510279797289967025485125401784069208340738383223100077388635443906283717850615714986282235788760819214636597983250837444231e-1-.910014996194565186607590855063939385151910080525475066281475157965569692696982142636327206835485835162165509123592381203595222033606225633054253091847e-2i
-.254167931441361902291084485934496274877640862116783946819420237386794236424000200040618110568330981682341245672583175888794774391225101353085058129791e-1+.156877613583071042257251460235962131193240430710653864622019505525989539043142929844847944404821654919294387691693505134025915357632107880611965609526e-1i
-.447278666688438973460469842532126672053513084945259697303565181876658495542888917909383673224067115829071996891693609114658567688979858875447262368274e-1+.302246856547998594662606106367366820889127154382204249412271209935706234910873614978373562741329651174729513825746516558023908465704970387338933653284e-1i
+.427896072138981718126446435249067551818363018018080178429599448587793044535432454498822633762982883562002080693951078983359755262437896109072062852228e-1-.677784609513610317842339792425864992035882804722292760235728251255119431200168387282344350247869408829542643295722205370866216024984013779363360761571e-1i
+.953249182991708210055687554376293441405721141698413122688990355351931017597208341676727065495226921026123114470605611539475224938023310355609615015241e-1+.439356277630934920672643474360530909218594024310812187601995478945846675291247136287690603203804258473982106121433381170328685769234671424545303137000e-1i
+.128981563070158805908634557628436188575498238492701742747047888528523277715697097071717639738710052424431690543339869164891114967939233448587930906029e0-.537819021910572289734125210112840617675779056652404483482586983357739024311353267461638130672738412699392267187065057431791691413005948987223671865214e-1i
+.180192101515755918648647722335293510695531401109844850719096833426475698673869435709824482561302868105132788980222321181766464149692388449376197430797e0+.515647787794620991866912633072171120233583785205004085765231154221038209955567356109452562567724812307128599237591253801537828441688830782400925816569e-1i
+.738988770172800475481055783002120147610861891419879940187845432545698592074601946942142595428892211463196382620134077705551798331158113784331142604271e-1-.131417999132583567882025221325963671697967401522306770677602930785359127821112129777097136600524268802087668692671547995481471321331510635510328197638e0i
-.474831652525033591071156117037267573199795339117985536977753721321098803982827457260867571931900520260636549716660146747457254673847071191429432856375e-1-.429933679813634674052345159518937623769000801407073269516190925126727450458105050367397217551658337093026132920000513384450859401480234704387028301809e-1i
+.676927753399503255751443760381629731887312499830940468544083797917642253696883928406406081851359432892354651563620044183803016565247454817452184699503e-1-.314012239889229756293007450131328196730065903050320863448299948633163672442986961134456073475283093858356338374375264457309479992744466183688312898683e-1i
-.720266260881487013927417607907464887184814656913328357093380269583927089097119630450370127008678054906578348577173219404730968049181916081239782061704e-1-.125376557008893301195546206957657500604990411790237220062085355328169319686740052398482791980065674925393971150776284750948485483019401143087289846034e0i
+.894378214224355999451208224831009291037275726066594887667768321661969460632503842631547227990206506576019297795200065654643630171617878773970077350441e-2+.751064781900279944148997942039882875622178981649325402535258108328450282022276090340081928815157003423323020673870163316128932287679392507621489836715e-1i
-.451633680966704814135613911587477245519243778292524254764732679966669474797515318107522980978145091334321237171551709957552540409144731174937576771444e-1+.502577542419937812030850934013897754703871972129476522458746731582725743443011709137024139015348440834778360097159336958351246274743826521593926909223e-1i
-.633893996913410955003184977576129953107392251172068002328741744051896340674307590548446544906237091605271985583762503171386677002776401938321672028160e-1-.107515019905818802014237143500894826270503624645253347548717946525437128112681740906323789713392639714901053853534162162536624313609471002425369988486e0i
-.583448370047227042815581360841615249313053869097950593818763598181679419938016562135207425677323949374034173136488397145600498849504322966564448571274e-1+.220000989769673106519594534269564964653864005315945837523490288984412097447754633471456229645572686415143889335833344377591726635056294994553861865793e-1i
+.498631389388110617972394204096049806999948988631101669259024351630515723083588548795574112856884273864898822583675960026338149328386244159585378252239e-1+.296595198902881051754512976761904924094915191270702947787053679759277788964999892477923863344772696273059331608042582380621117595142894514911254809582e-1i


==> solutions/sicfiducial.63.k.150.txt <==
+.689914650072211116808910146099595215632572989749836416487344077057653804515079575933283870714839321244524287989960071661921921894817940967896243432607e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.502114579758407080675963932479365791204714359896301796584198465902602779270748484278550914804821973992310911771315681042580443897770880198036839582287e-1+.127824073404012982355253170895502923146695173568342033906945549492517443717640806077528825725070253242566492606478600459885222095205242208714864216815e0i
-.745256343226038844506150583054005505375367550888627176577331641456086309171636245880938498812688573978925040178181205368472555919566188266562106479044e-1-.118908491947810232389385334506598730245526493562616105508234463920317920312528987221643661751675785709579400863298247163436155214757441303387181839696e-1i
+.910215674602153489194692038354435432135004842344903597223069971285413887479780128396737982186067636325398805461603252990085445758179251333817494708487e-1-.894608463812299423682366358340974539353708218216810158660613981411362131743247984000034015465210697715806044054268315671687332762986013383803789048700e-1i
+.135897780417132631170240329403232587498879680450618182464582382539221857687844123899894792558497414414217487634441416951089803470605986917071502374575e0-.368623087034982153713843236427432262363766393798790338976988773231965956216447470514300532131374762205833318677955673314649627737236130290012159439351e-1i
-.406597455984088731965233531343365106272121225008181908649813345591356336455178133234191461648325543262268182803811052930717457614852054525112745392084e-1+.361560684710088591451557539335739163279342136818482589602253520603394689908803945920412340743769830532309784534196566224395556579484901944763657320120e-1i
+.242568154600404268379516331890996037955906025126940441272159757341015488540448265827515973667489767783631289112885854965898924005944765886600197955493e-1+.754079478973433940943612047538973825733281548114521875555727118148003391074892399023597480011288616199957193807880409037822401158534264423239627455326e-1i
-.241293284120368788680401922493773302128719558428255897311097092377216965165197799965050817447963140231045334742746659359968473219701689292116836510360e-1+.178805829702217780093231012123828820494830848149681984763444498714110388768707908206061400145987345849711099349398283007704665297843077433593120729818e0i
+.137360341557990840107620131986832392614641966055204147528560858730755091694938221002915790609757078802566481880633522087969020391252051648251350270196e0-.732724667558266072379044331168934136800467598857834248274150059275385702504193738149837191194631572532702535253245278168808022549825828731305847553908e-1i
+.866579692262525448887346556320102896535993482778840810474266523566556838151988443417912707216209572432915513627474091185944971551583685338884808132088e-1+.649576857530571036473943016010645666991355387681320503750976814087236215154747650388171692363939435002806237024176918417036986651961631967202438219649e-1i
-.126718959034603364441375677528348823126406002717378153955333056382793889402225301327471871338836760373655970050676359204390225167829675719905426911463e0-.117385325825889796094857149304759172392938503537877008996524080167224556962886181637203676622299481502371521060288428991922429845979334699411709479870e0i
-.159055352074589019379476468919855611519325899491950694364586470502704887375263922511894972923125530009052573834935239639174733114415287067490760156027e0+.150712157439078721645009167061123060921071873509258860342558502892865265420923698540090462071032026887161602469349964044154378320831135128131953792315e0i
-.149772074270420338016827717222206432717443214545511211677801382866163492158729732301894566644303297425481225504566348670367604884169221401139665335886e0+.165935324981203571890969177981973501803367701198423085476774442872630649297034667921762776615690347877408690812419410016545022944658389470281869575512e0i
+.388376273889725474540798868057480497405717950622960857602223876662385634156482512196183473635100501206816415887165200060501617969300456177295340203375e-1+.123638813572365057827022100821536477074397373513489062029049752670220277791453380938235210715758886982777238068808806818894769977461127372517168893108e0i
+.244832137278867260403382862721530082391261894806948874231812063884174653489409852854758491154183054154067534396118503363358358722375544744334548731475e-1+.122635851595907265253329316818868057306798879131607682759218042087321138232418227947062538241268141823130502765691709344316978500612304542781171409072e-1i
-.210479393550082030967056272685450125088069827355907894729338676659553756914239804827048261200347748107376013386265554694964726369727396278523628972374e-1-.135630196396307534305215409779867668277183331760576444501467132534906581387651003022181070943967310359869652061468588750478874416975982583996514910721e0i
+.119344488732572794171861904337066550265386833996334669905632254282738181461223691109441736092944603366501858615692933290572049577419181980517301070491e0-.582956706477072569917535469468247345785076233623873312793052000988751750276509518464766764818576723022174558224317245305086686261775145865843073463793e-2i
-.856295098602246374209690280195517313620096305912815815980163092545544445833116206460764346189451165259804842956081124215334533228407785413589525582720e-1-.129353663070786561002301554505044039280424159316088325144082224238400753421862333058202164095398844977773811746929215064939070695719049200875530526852e-1i
+.251034829446721864055899520141268000727022644346968382542998679988199344839625234897897180288024606154698385501651322971464441343675010988294038654106e-2-.221553240312141573678555720979716146189040485511428127342967463432290352671675178858060596878884918316869813013221584172331867435313358499488855280129e-1i
+.224091916987121944909301253595071053585968696682784434219356513678952315585421684049837102161146383382967933505783006664394230823815100476141996601003e-1-.509495988278696830512601118927958558611680272204191059003711483960905466080416396160738184970407762011500439307620123308175701651068084585197835470227e-1i
+.139387143482160424119853884732448602322873870905169789648592728312250984915381442053929534006801238470641899063421271915437045455456507154790857156331e0-.683712458318604641721738376826017760481996745577171507400129014713346893637285877491033164891688348556970002256964601097161302456281571094590025681261e-1i
-.778133262922040273140629820372649859196080437521202901434056401479128365362151288809832440033412273157387413907081820776243258999828367998030169987572e-1+.174327834478218746334060237644816724529859955130431003239063205696375697815328479185458206797271070430545332856579251732108004931208545519831599123695e-1i
-.499057203677594110838767260489469953413829567083402872839782800356054391866531094644892155921532811483338783914980292505831725824818134534848946892240e-1+.116536218894576199447142382884931138755008348457125429214850463443202863434476954259678443269287137662163699884758511678215321879336966487475507336293e-1i
+.608288385159145920938565884130058137439149370294772763952745273983699981892545639598526774511335112898913116600012178294838697137545912756354654131559e-1+.577179661524336680500323807193112966260976595209979948241353256560321536481802112724936125527267518095783962802597507211488156751263975961480429578212e-1i
-.422620822888916871429696115564779299791752077111945392803914107936954247709410259221959725849491960942633416390090400531500524305351379988934125798886e-2+.391034405473255809989475635476380621267977581889844796631020034889852585619727140794778867113394596237239884849158347297822389638239356147549906437257e-1i
+.753350940544427663343911113461131799115537555855790383236308288688278683287603010058043685181544424396502453310683219336805828696490404263985692047861e-1-.991292650616302471844629477742557547250768764408776167272025091522556347704760728976838371048350024671054212488713925517688695990245258475775050588766e-1i
+.104470292959601931617577102999575800565548163379868596697741237208403229367893622736300456001264783919291459403718561579306327678586454366186810142381e-1-.486255460376971857186698609276662281095509066193925113225435146603354518247102661876526693576366931117852938182453936973851158753352295999041752194412e-1i
-.100850962297193784959944462612210556005647277391787344308047139630895122981983857043399124100487550497836649558035148609576568115454512796831656812374e0-.771037007351154400044724987424271326581179192938087294995501068552349757824299707940865525576165547519577357571988463464006033003838991114191927673678e-1i
-.387904300174290141492273486726208195261271720445373517546702189479073401878659350320636772920285544332335232098292588560943562709118651751494066184612e-1+.440011790924405489148444397658906160258543898326892580146911570219105086205437389424426309701080409127312557836887195267172109842956219755630093195223e-2i
+.359951406934498035720507075849059152017113836549653029648787745273670237052719339893818452223611726918503536761112013990818094624581990835273008045284e-1+.177586661475961434604613712972542843624195492683554443431095272518867786123391791473293240175405482959536699592152464618728171122528296775700677314021e0i
-.367223447168463005694518685706445172605377803726427779179875360966911210572066939204693874359677020929560846301064364834895774148543716805989738683576e-2-.256384277897964669355954525640741730842061427510536102390869715659667653367800273038591338836410620827982512425915930613744444320080283319942336461957e-1i
-.182609900647072781890550198590574657946687459662835817857724511638270861457116073537725804862860615108141411858788256472190680869124326529497733427396e0+.758533260709296929271268689737723980351183608840025587812391645164526658302048391817758591717944788664317107121935160894880959831006669786410340151239e-1i
+.181405367269615667956330382875458340021702486845199551212419595146893893181581107868360228723407035026288810974300487865751761678878188917697345461868e-1-.718691318263341053791830385594324438628017565234567437916627964645607691568477273361833774891849325030934802893826985134434460738669753538725226500637e-2i
-.211426333254731384097571368375742208372322387815726864851453588264618241730506112116598527312012050251345344425819319482775453772112871612772945375055e-1-.221326696516543681132094686707257252473842080270177802120206307225392859685588487205717099147770753805727515670912027185705527275163602658944385518881e-1i
+.737344727254549909671299801250962470251312364484928283857224315491153737120483860150973441986563337161415303214655331782873688081119290699582684778363e-2-.468274187899796705983981758988166862880355076052099283698587934271538430011550221865383191880012130638666483875370417556009461822494200049112195966877e-1i
+.632466709610647619836873933967382530284252298414820481606868581594604124197359804060616440578165325779177857801580385734086188235578046744254261361787e-1-.114994367362031335902829212325358516269609167658033212680928527303238436564247044400759974062773285928150543265759375468289561427778108722469007707439e-1i
+.526073699669676367961811882733599079211306752591498444839667775076794631782820475435868663148624199903897424021902796080561188407716898093249540076183e-1+.943857184493137545487450774568104880209376508806595030358636862664346726132425047143439223108726677902298853308354488842559451726748653501215797219453e-1i
-.148158311872029750578067967753853035319034667623147127559322513220637123889662566215034522903531950159142787324062900952763886642941681997986641898654e0-.549583827133938354100024777381747632324891484492798926681816461472078062397329123596931856039262001936298559871150867405883537403892552793181049429413e-2i
+.470328418683349042998932539782604967026278093875691697975859666292615804284320699899352755463414402108766881100935155351373318979978614086796887451697e-1-.224393233448322657349646920212640899960308167236308020857448201765441875002872989906099313037177653974345977138015953197670282512271792462403656906031e0i
-.580843833531649108401044444999743579268703012385655845173554358021657696911960531339082483845102639979775662737825747468507791183014948113559813138941e-1-.102739298766977177113022008493458290221969978349988548751608986238581321251766271201067463950190676904674342921801140229897425888419551583992130899347e0i
-.260368924756244830996409485546406982018665362447929707351667369612463745073763812716975618530941622770979536488146589171378616083438651528925892483215e-1-.146063513087418842259144380270852941374973831397771603178975880639625269257242681346522457117009736741802912487627068318390317945421511742337639293839e-1i
-.741263699342802757530098439250746565106961986105121743354571241491690330890771492355180740481558151760119856297053029095619679195986586133397991945588e-1-.706681497984495256798373087736339227339790382525157436245958305668941796151033158893019464972439983402354854894972630646561986290116618715333287791837e-1i
-.888607652674641647873980922338478169276755637108536909152666945670667291811248505117899940238422218795783920203227886597918539757787240725245791143754e-2-.122499361173881028398039603694857072930559919514766709596584350629221139448990762014547615308549145649438401513141607657207370916287322955994055758337e0i
-.970662226635888567574381456703708976024105454304121344075047647661429745378210118249036475616185639647745234035725779477017703828288749943008923436479e-1-.133202887410557557273105168464804131876751533359002378187787111680403176846606144992668317499557788885775836584761054489050829901292103091683545081584e0i
+.102848126120844748536582878547725083447536788358003238193104833604084004668013777497169579123662833480342651516670237300621568364832566274903822966292e0+.107385619031717502335049838576192671943001139956668470701723226949699017694114918534482085659203703556230813803695350761064496404796844241761477140631e0i
+.767072128085054520988641501475384852165076040939931500722198664371685599718045833248127335752004917911515655172199002332927694579659194793272116439905e-1+.661357399701433029687497676680547960656948306903401854395110268648159028500960285814159682948776490016755210561898172939779461900042458037753669123671e-1i
+.151462223203136676322827513238895940423576733980995740029630273783954271311935394481138327832437615260581726577867170733104812921032433623662719894974e-1+.824225359555126288343064461373972448465336659148439842581306874516006667035672057195321205488322049633270627562636156798901270382782186340156991357906e-1i
-.169658554523751009518075189646613413336502439035542442361805576018456565745699419755651493169267223401324379951211294186389058612078068794215169421822e0-.438526587156091794993955342984491526556625361935651989828953578381396178900287260483518937547851088942148638176377237054082054735594567748497368604619e-1i
+.137278589837130838092231384298644535305803562594564032618354201454673167061316167577939288288823388897144496271509562241197185570160372595284537885017e-1+.268827339122759124544056247181175078689782125358519378934109534499681711448263177863421839981355874022267294612275416618960987309478835393276059979349e-1i
-.730238495019316438348787152673379632351191824555084121274896079832365295959494682889230859904804479191203172637965454224034501351259152816448993624830e-1+.127216441624237408070019795076024278732787623729622468944390951554815032691478959947971668881017514577296261605700346371255196596353672890980798676602e0i
-.186870735428163464698240849774240391642433207134814148503176950521235708270000351185291418270921695931377539187283970223920004515241846875618828039978e0+.188388005908948198112973987296645854618641514868601600658608972324102939491576803161298798227087486661093987273659660808509824948567362695713806082074e0i
-.410997747535427712707197982097910884779760644326891333919498974888787212610482502735842989107720988641561462339004655119748866170691017153129073853321e-1+.508027885784616788913731657307915914677772698455172051097965488834023568298400952365697240326448207252656824537738586735624353311822822351238433828311e-1i
-.467908529066570551044701486797790500880862869958489754939831696674187121280009399490578611422906904183377901749118959433603490461162251943769980304127e-1+.640031123654772173170635682192740455604605240576219171229129328256948613534338086174280686217707125594092989094155166361682078877734871849280798492482e-1i
+.120280463903095001428164611843762954761320787941709677229131805679626317426406388377005203545546195429399151882990284578326698856314812474176162926632e0-.106996635281011086087432607698944201683158823888650619571284247713037064162307430721049555021749373992139848809009440075966435708778036323214220396413e0i
+.559522270142418138620010608435163131301710122406822024256085310019374131188720450029136292761469768130402579731269016291896435739477743850227757045118e-1+.184684437453289369459354627710747243295784737588370243969863198166257239087983719431075862119382192871434421041317202603247319965645602900731614331553e-1i
-.137800531181551862553013097863503187571843141526374732108475145916162923579282286822428922534066017441026357271525675209057217154235055475876042445829e0-.244142623308473858142987055826918001503214585797828002587586221338620031735013304264743485726649248008813319984712570575918886988780935307596914158325e-1i
-.792360434777178073300720376599763101216354993857730002327175838090379191708843281768906609315758485480136803054694069543034114818073533272448890122338e-1-.941012652279419428976684309951501700429687879896974063459267848754004960678443736464519607751935590838884046949612231002302465850918448605518856800776e-1i
-.150866712129991250478958445679755097226753088128079369489380692318084280167292305428424756829171762067664386271992660490720481905094431510874852000668e-1+.678332626558681571378929259529280257729854254774918116785870116104150297830555387961083463069789356808192719578008539055138956168405210995928856538359e-1i
-.353156383805814571477372619635793982878403066648104012622281963567724636998469548899726900052630090564241292520914754421672721108979396207429505650786e-1-.182137603865231926941823101640495281602571293848322282921636985852768416667820566482620348233098347011158457745904573207945237778609078167248093079523e0i
+.861432744107853674620519895612221682321760873155032842391424323459532108910755320039870029332106989114878705549292411468236224073244247192461355366679e-1-.164065770933118396548717393053996823983136704554296348819896310164116383429779134312481042829301566542856682723418496281133357921429566044557217337160e-1i
+.208813450461507405707707250122064704674807762956256850152871192767699381888044103349771765603757441717313402431853878409422865816334791342340326685948e0+.127326327867029940904370316650725099154228351986646184731877285729297748621002184057775818952652293591031008441466045250987180419703777489826452789776e0i
-.613220409655503834392396891731515011154458674803316595651139006045695258196736501882023138461417969324703964089846660526102036052398877513330132732381e-1-.271937970809166071195648938945491432354007873992791726346135864164755430344823101373675210560813894447214602237649105009259359335244130495763126311611e-1i
+.533026918248183589152645854103109018413881828765791777761634007942245227239657094376913114838041323762314270857850425282899472631153996174899076980431e-1+.646956476334922677323960068146746388273433907150060600628843198445674526640400796365732250949308130687536050433592886582682612756025558430091108556716e-1i


==> solutions/sicfiducial.63.l.150.txt <==
+.942173232040308893360165374454782183742926938356399464385805113877824464547960887080005209365523662470522387963141264387213797809809544613564173559841e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.604846919958395842230216524115257172294427593050922604861444038186175354182385503318222637206037611595667458293530269523829147718629546944730853637370e-1+.924733810715689755130238380982470234456039004784353846149251603365450781738453080035520885568274897958248563653921227139365371497475733440275943487531e-1i
-.607878902902378192482725875698113556414001271673238494307259911980095948180715642675232902991878773251004700250538382753101917753748613736950904032849e-1-.603903401165044075607687327761565189449449929295801663877473991901322962654599812026296799168870128427045842074204907967567433693758412135367787988430e-2i
+.810155647968551604080812162827310517059877088230311181446873682595183232322648773307176307961251407642060898576083380273401507728011320328126168605455e-1+.687673030990375865010459907009603103896584858561051409796952804138681675371750960480462867416797657049735462195184329059952850477055870727642984832255e-1i
-.114151242795497503865595240940885795012475937848283521055588749598449706916801333138763625053263019773188609175659452880168461490770409172001691379092e0+.273705161107082540042063833291205689244671849876766641067383181415983679120141607885980397787360990434197087198095244603216432770832708659724130769465e-1i
+.329931425475873143912733508608556340845655125218346729689877164931776122558338778783906609158488360618428718146474288639016051237368814474108971895578e-1-.600018428200261755354205690647586873563357545887250431773030571802058846069170569555940314047135383973138526282102571317876077854778740403160660132413e-1i
-.693362909612813947133508131064642974060048923490363351393625215400362642949264946574619015743641648582610687099502990702831564158849337442899051616543e-2+.181311308355385898221491400169226778209469483684202641439133360431475498844338791502848302689404395516708475190555079289537588264814004269646964512112e0i
+.303944603537338890135107192627331806067047395984773006674223024896711991249124392932339194450724737741477225958988763334596934543769889958507419721907e-1+.706086148618447696947174623619521811607398242981779000829136767926762405264111392864637867779192586930937049166885805470965374963369378922997768925780e-1i
-.688971872790108202663617501289904880048527178025173460447172234603336537126152240675000156547586288798843409844304547699142305000517598820455449299141e-1-.986096950209517577806573639367281963412767197084040116244963419785085522638271254342847388265644109596870745300525883088534869598046104020703514996008e-1i
-.183519697287972178706858656941127988056923409626736489047868225592251300644800899846313601383010809870126991105963043639780051659880339103714351582542e0-.202156658121629988333391205289635360261859217442562072655482795063973573149138052731662733220062979983615984862144441613346500573920177593623913639659e0i
-.710483961975242518683249359811747119932653425986509704119570494279980945237852576215846997153485113390955593006033171514899386334080398388322456969288e-1-.950707188324061002007376221132652553058159671492175202595286876101879983909917434517249108441080652498100857904830200999653312294700611223890472620391e-1i
-.153212038522752143012415542156143968530445582799799531084223702149929380947318902774493602697776389244263997486193402322044940243755816008518268894993e0+.191139406372185265909055387711377688124909293070922000742841377215007661105360370387539874032689343369700205222006916499358989384604142205405919744795e0i
+.834995058738459678772748033105493136392937656595609553624263290087946174820615303820825311814308618776017078114183651345841562865509977652218006406300e-1+.529132781498489924914213265739610692157346382479899000399068739521660006061557266099027022727642619075960451529580029765908242657080041660278015318818e-1i
+.104151145942833414940967281522673111703707307537398212609039667717342393851907680353412304436562859020380047825357872529426899909533862851930432313482e0-.337922991442259418047363723909647218721075377608392063181584896927987495659078775626285921946904806121426547403042112887116267362700942398631371522759e-1i
+.550032319153953771598313899829285188916564457412102841853021479003446628017528890531744147284294550921027934920884770131228394369078059729038366508433e-1+.805293970784962220513035206653923667392482168029895154635194124532471511397904810549202373510448002362629013200736538087949332429188550465519549917730e-3i
-.587264116698212156053703259241806012779242570899075472872699265606054439951956625810572992721173526987580942196116137270998955599664412963290412617315e-1-.533184948533169417284398823276856862219531736376028285955053604031925341391300798031458207549687276877488018894977185378196638859524416146293704062744e-1i
-.465315843269200828204677176358969960598631300830746529216219298136997707743700370492487382437233483631936975697486800737822514112295702704980695336448e-1-.387404600688322354762085437331812919251394502333192166627571688650647669757490806158434640788278559910010288181464963451495965150777621087528532071441e-1i
-.149460514235499413819416818521946830478144077065365707664126581346916747240450856170316241356479215367593680790534512505733672164499435359634767240042e0-.113088887260399514198951070394781496894382809720525150874449971428062237920537925718863843220770099217264101386270211079871946382548860573760265800076e0i
+.282630788672720974013284154977719012285111135074145995825284437303305982116176079136531844750240971575543131928006244736902757956008319069996157518801e-1+.619764492882670997395054133338558424821889755476689226372394926693147901351629501337454404787062629760645161298155233704916731529517393929686815202756e-1i
-.206150652660889481295843186087602597826265159019801874802711384553334812910319214701343223579047200965670726639227137724906881840794767823905675042691e-1-.356489065379270721105308282818810288554087908625929321763250074857775133579690560882542105385468891448730967332943722431809666527866410503570415611543e-1i
+.982590010330939717025850760293787469672885716474830796209131595766232775610986591223641165954819653987851220525295411663827031155575324451377306588199e-1+.960787654056577706329010260745634855411397195533902920975190447064149303492036997816141554936103655240884068799351046466308783694555953155332783495491e-2i
-.970559967064847180006891746159155986588359517731787408232421913759420543733632703725225003714918550450166927851144531705860080900772584061253555052738e-1-.592641323082456969307667082783933010230298219272259674884509376529550422030141865741165638171686905723729422460406519487455840555115041048505919759639e-1i
+.434273651819569642305222700436977389747631768343218568375977658032828003881982891891392512654201354564295265036969821896869260647844431954758975327900e-1-.967516704230297723808738105450665998479970786215135939067064717996548176053475853283971608184474846421236597093258733170649058991769412233890983917060e-1i
-.236154389171381831894315257398815428137025000294715068879854869440833567501885398139989560750911370390367314023063932560499794604857801558587327297636e-1+.227063160443546797039692104017637945929596184095231770647443918721916460246474802826802606032740815567720780623323715408917061399488114023126743847158e-1i
+.656671404794399835246206403978801167846735176441193819103332350464684340175991039279206310888962939277029976920607476492676324820512328831943130728575e-1-.168130307217327922439778017186203937425798031301894398477137828100665182204413186300806841573598017203186000732162078920755549977317665163497001240513e-1i
-.835214634622967913332427447322205277361755770922344835870864620933166408815381596251060773031702719348094985948360123094725532433693258669272608477674e-1+.106824955713450509519497658216592913401763357733398348886297738746792069927338903836918735289480108389565099864510651821050412606715632573183175790410e-1i
+.970725679298628145209328599584487582512893248477048961134223826449802848244864288953634731130791906773992977208823052895647055163535773814321243146492e-1+.118484918111898034370902028180412244894582852868512701666967936516392896988178931625973854082340111463380327621719905195110078865348248218531814298074e-1i
+.138069466368020492349307115414010077198923700375404848821618143698163816195655401606061652145850632485543640997434697583443191331726184610331787388581e0-.254768039523992093975383017632600875863910146592195030930306748845986704635620699028430851267455003514558082581129125322443037706499260043954938210667e-1i
+.198094866397486983878944126469145444891931328908921509812018861893461230185174264404088805479720995763816472511642135729947742446827942218527298000907e-1-.874285393173962065490325167933689550036014601719597527268705092154197474117768132877920424951257282114053181153473180991550322777844820811909835792846e-1i
+.433474415027939344905630465003315782549519171315181217416031869252248585043890753750091121039119270934564483815269648885027136121928525083325254449056e-1+.133024245871837467316790872385211848981272268417175709268037083801114913519780724422025116620079995838188637501768795647547825109722998058283021120694e-3i
-.115995434095767860892989721472937432549719202695289210307050947029176133386158604107376911883376727242977786424306798145738821506536281115447015956069e0+.523700855741955348038551217554380966999134295179967681648596799591644131281391959684497753298256831705194458523040948609017758373495296541588498065754e-1i
-.937749244721194102352124265558602236914212454458536534921779254908952595744087436954122863294007345752316774935128147669140653390325404925391618852826e-1-.150923929988117434341023890198122551227275834600801802494572613128368814910652238905348243802003523007153896409902975016067442209894299720411857277135e-2i
-.943028959691797351619531996151224355338430399362562406455450861044835020947251227277208960951824443369271219763797575068678674922059014947920701938343e-2-.166823748116708514524299631042060757114650136473768006976425161885443226051790727866292301192436289746088353043507546712139889760250811110440180322615e-1i
+.209140333972743986253845953722612554429305648036622738142323610865762788050050862277082391411284881961232463734121453060613260162247831944056921130622e-1+.177664910304081393127389458263256637172348595139878480442572741664522592255149359890852657405000094203505369888648724858937302465119672242629925562145e0i
-.130273941433201279279318981830598260351922048030971292182175834812144185436312377963485838103569857455300710858902489139986673041660031178269598939961e0+.231118532351749329442818836981217387145046461872770119112482387907225536955597721369064908803128299656762207262589773204930960955557468086449856357995e-1i
+.420907136062265589173317262425703960529068463900236359787183003995855509667866197101645813206097756365744061355371833228530840197099515711037226352129e-1+.597839681751003338836838822296727388186627667691504862841427732849849223839255986819181549533188496631765748240468256255520423128434931137742511010474e-1i
-.782165198834628882901812997469150138886135031466063508420167898458370138556708846300673565517703746046880484978707228323866201214577101042459355458164e-1-.779569026192661063927790084250907575271146507354552740864752928356426924444004102879609889755464272985423015745002850848291223564706584754854761152389e-1i
-.832135187525372555109871732626717656711828287215661824341030997096695210493263333155708544153807500968478614138331164631032904949249326090392860989133e-1-.208957072661571029853492380184662032164452079849153157567316496298652073438504277738411222032891131516836691326155575379243939834864479285188242921785e0i
+.148589736450874512065212723427476194295457245567337340778344255103855314981454850572953813069171442410933782459924770018633766759690502685272380888304e-1+.796548206122543342518474082219584109640469136698420382044937758092712143595992072969070856218850299566856878478847067831076029804275288038695110963342e-2i
-.293898785943608003403658330202022074897153441316141454723330947140267400510261503983621544190154252413433713488652255690923773116834691879267251382810e-1+.404083145906847867893042453024366224919131811682611238918579611895588072722922981843970018054193409559305596371148703016692666805748046204035155880298e-1i
-.142737041714664445941206002028195466001416868748410836777876290625749512664634481445056574016024777445634424953090376149816945076778288737636896922209e0+.701641095667646740686148773003615941441601050955851449754537139331828624942418447043660942169811993204536911835084589432117381939188173152844688939410e-1i
+.668698684698455624138681767852370194287131255440192857320694907486923951792767029166038583054696739201004008703586396338982082190753958302393947933351e-2+.103321836580010000927213976532835090031890292384789874821296936721218780308980918022266952379705102070810821446473114877375659191746666678632263344576e0i
+.113376427845786935709696419839630877827802368081384969847275548137699968215796272390218655707945945832447977642337802040158094251101429753368876968814e0-.990448991131897606034259571978198082413505224760318768432937392227708068051187912843617113798541044825096560344825857447274850101270482291126392583034e-1i
+.348249846319271755091896282862828481416033327845418913002884273873760599781450240534998025341685469305671101265407482984433115292412840330060041524229e-2-.133927334443460323290258160287856997145096233268593717186807585870155400479949032626919708209419557445978884332070506792742436216687730525316052712233e0i
+.176169279163286107733433227338418689334298818269286683299786890286981611507283091151295925830758574482989716569256717780528217648804654364585876024752e0+.624666082885165389272615667533234818449863556331907545674649475480165733861777096708486867715107359852972495280022962839705102871572593677630217567009e-1i
+.641566529644815117178852706528943033819973419472122855417015225714185270752627031111863162608720082443429703368783818985004802684455561045683145347424e-1+.129684547859374400988570676829522279293662881061552906031288166065006335982190124672975459666578109283015246076222840654568877390156943786220467459210e0i
-.699449011253928235186008916526379263503426326317708057979008760400964570842065578137625310293099669183157864741293950748837814689762853746704941204292e-2+.536481795236913409832220123085669751083288799074538451352123174458337277320051843442494066009351212888080970110386016586407823155682890862334218694441e-1i
-.910197947424114339753338952718241656212771605487021567491340764806281806508527219394509877067915805638490772170789164732275204092065290821251379618215e-2+.103009918002099791265195659508885137410108908345774783405108419996012372949510522869397337219163666825922702530720933084332779678123972105579054849889e0i
-.130768611044242699575087790241798987245226651256809726466762384755037780183890796988061108071450486226566293624820110308998831518150466198348816706162e0+.514081887022234059817059399829057911129582759108375201588251528812750937338529683680625107177125737144511106315298849385755616389470248044676634366810e-2i
+.938003781678813596318133265880470890108762457113718646938993146624541810854560827500598382499099783613047916041163473530225601057364101732373648367724e-1-.534107736371797168729295701383933772986558978895377365366280399518364823136458569326244231576341528121857152605897137636033352036735251753541499364427e-1i
-.144732692897811193675416334072350844598425275368706909061627935855184171270247511479932691466888791387376252324810096623057611990571835081676547252944e0+.301250470855281056232664897776030243087621868298438267273758653599656485932696738222028752565082761984889385774718346258176972448917122595119947241129e-1i
-.180108928046507092898471896292514886600530027591570369082059005860564546718876795869752908766819293711529103620344708691806085050914510341237295453095e0+.185120306154017095163377336762408190397544771234508728387707183263069014082148725405992900144469309004945396447009321210347220839818832725237569998243e-1i
+.794643496222538445841786516899344014267151106708518343904714537812345524167290923275326899183914876708370848619767777751167497818298625983998880201424e-2+.844607731956370298938627378001821384723396403249918632756700500097987211425586832221482239432760996379599067653466881861753852186958569540781557980090e-1i
-.610160833799270085060608248812972938284298296919568863732184035185928499057484665892682063277941868730285545313042872445851156122127043834470370248930e-1+.149133703386998977813194369988821673173339297451453041543379218108651803128036527607366404577745885792022617131267421035888499497806209910312605039198e0i
-.397824335434436372195264327635409531361553283833091531526277814409715226694614252206436739435071848386317396451460238423428368977850193446733849870030e-1+.134164798479252706935780908493124012991963213170945846100307347837527051046854437959836447974279000069080348772662238773952222698652943354128715976366e0i
-.186984948971462470826195731792730222100132358869939766492327416444185260007242274656388583146419921252663186367728992394277037190531632728215072934350e0-.436490043262907399583739295758056981250235499588337527112570205773621210014598790565124341782945714634216621229228037871205917548951096547855602603116e-1i
+.405454581380124883419582014336128871903249441331123628476540326009277481369982752286956275012818002709012019235424199203973505235276540600708747759037e-1-.117007291577550103131357446124077990445004792902457485793696675287489611341475997318995841740117318805931501006186558211594262431332281942557995903517e-1i
+.108497103843222053057835336660208875305920202286350247496663453190259891316687381119351235850794279668262944991599893597844081970590779169691199654946e-1-.216860854402334242933367480569511921686813880279431006618543500035920265157064161338790420062585284662713987100629790950908505462755613337399072171076e-1i
-.259267307489584322573919911780507490580338075531200424275801685696446973376762805918399405425192038005701116145666463098556137914275892915647598158213e-2+.229239099453574335614730589132191200589231814350059706246265257365479970532966773722917136902471680371772123072078279001136872483679129242461611710178e-1i
+.181779093205515560670112782254158407006454226833068070395066885684586719011154952125942750493603257593800290210094121455389040574799393206751647473906e0-.128501966707743645003389610170169815716875969984502946401483464376116078864857757849776850479004829078210977285616394188560381045539402438614936321014e0i
+.176617986290796935727717075206252932670383727457991764155683079008271130993735707908725862951623499857794840868264538801266681543509251451841194076581e0+.141762426024201327622085822249107699118857572255594975966856310723178743976859989693311953306275507516178672608595891440707737151223483831948581559653e0i
-.296849839154403932060639041469496219375689173758907961343752947659078104512462853247721730110529140390907988061366645849869928983387666853234408703599e-2-.660700452263105930065243630814425418653158130408521585395189889607399089422394260703207356784369538550190977453983620520343393703246497127934881430750e-1i
-.904268212182524561484939676412756275093905144743568896227306293790480719202409074611027469535808237963274672934479725018294941390093097392192789418751e-1-.129560664296640280759835637078380153658086450775708420648793808847287093299988755864169833498454028297754407341437594532436890185197183581622250516365e-1i


==> solutions/sicfiducial.63.m.150.txt <==
-.967302063608669416973089964886514987351664930056530971468091322584622257440196717272878931595158447180570570835354131429997159693356306882856265709074e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.644515547964688490965317383489359016964675665825943158660652498162035614476466299908279220203455669779104237279546343365993914048263331998029142590873e-2+.984123693005704531650942536376142921623528216722066504572833901281731017662523962634609497887552119666851037574278543751711566204407392458186534011078e-2i
-.499126124528235415263708474086002067936914023026935996765522583251580595988990830308134222618170543556259640415696592823431228732601366734271350251456e-1+.689382417069915225775702345406069294844702999279110908999383078286759743660571264246306528469360250495469939819665926937635392947315118447311844335267e-1i
+.106333772111230445652027612272233533524842746230500691220355556407759900679891619283988494511648573341415818560884191588919610414413903901612551636177e0-.131362104119617762703936765128474447857981017418837837192776046872625281313573523457589773563075097465549012082926221630295414710652069137143422385121e-1i
+.103714247511872413779364172046845603609218344364135697064084278899349227072351248157700823833589834518854595126651834661272201314307335161611775865859e0+.235835194177859767003709430667821405556264102658221103446649991163980775449162174052777570036404378453656738426753968942189956759638383228586581958107e-1i
-.268014547253559060554951263448513750575897341653411088353535655155250659025080141187237481892102897823501559627782495501725963926184235121579149550818e-1-.128503939918355089172380700433460114083847859022858209056604493024048849340815027879612998750230984856697944709241399452228577185983254875400439561116e0i
-.882379218354520499891196176707525825799797455729676892415109010870657898624278727857015477900495117437920022573622274507441298928937159149138429444493e-1+.615208909333216953167374761929959374215017170350073842568717659885451639199533396874425091900006530257464095666462173930864238077520696548418106080167e-1i
+.117860525898691199048192021190440192574474736179662910337029062847244604919598192151393923804511373937422702841493072594952143653975024130195818445197e0+.812236378962425194573139982525405874968747272905101146818679188725241124064764082297559082245331521032394123726863802331073536687030644351869034807048e-1i
-.274323647074208528153793969133615157778986161722776149314297713342896805724023042391916964867591389229304160552504975246309888710183784186980712132854e-1+.120004759319569821676501699340543085298427113894749490107233691400718793409863369306792080159312495634622328272384525555011947266196511685373048005512e-1i
+.344355661796661162240653444558285086837384975916163047135644996643118514149415447657918348557225211937221269378876615982524791025606049461591111925928e-1+.138865788137699984579974603303708157969247753989457480434900298197830731354424853484810549792379890714117131383733665248285013021891862168089105041368e-1i
-.107682669168124613949628129302736127079514503892138642223181942969474083254397302385394168178980899464352856480210019791067835324911470903046403056427e0-.231228169818379651094937245318017071451006975931308956245678689675824214634720469198197540501007629549940037290611058262963801551766287732184436464864e0i
-.249977302330371787918326685640071651022932059708621489415846153400583029476790917721461095323830433933714531123354561993724000282541844079454226401075e0+.234860970651903398654805669709262822562096639062179314911738122082239459819673773699392719795001522372457418164997279457227394911529535798869701576755e-1i
-.161457046515493661781282946087610214239924874685307604617859366626909552093265268886302370625680618981228141829887690396134647463833285027877584061170e0+.151738501320650225270678667226969058712978066451052073763874434560006224885331623018853370345101696624125869423188358806447647009275342147682760221272e-1i
+.175822338900827094780464562589836781115253600365882472676504254270696648386767157463909482960516175319442190563890850785957378906461464374485783474731e0+.111766705464890478330737815098553189095085738261084518474220742882888004497329726503190347851758000621729891444817767561915690286045932618538458217534e0i
-.267856171185718087322156146357772095851149955685112748718205638198428400268485944140278994351537262831604352462881651121716043084738586632879434129475e-1+.586117762581964494568933274250703548446615501466856019538243423591982724551785361589778847861122193232605133203540659248175351935729271499186068091944e-1i
+.117853659476938118593724724143424674772804603908012542350309734434117377267604199993880745578321455034658631589692020443630794750279062395712471662599e0-.879665712469808623006292108774706289902288187146071836519304003956871281066304822287665567815438409299755703605173973225389805369938481257771533166246e-2i
-.198823875835619374107793365720102022332314640051694910397632052228696983373643091424825042695709292750769549001641972757383409905164977188282575671683e-1+.370069481766940369174893808244452509393196458269046701984908703845615921596530685469129218596503069988959656591011783631945252643183492094339970923267e-1i
-.153114192354425247287424897126363026391616128969604702689198509050889840244597980291340409685557263965257095819450339366618330468997689559052033448857e0-.102547011592680131426511190954074796971605824113796803566485849364755531185105841820944473502332177356345910683782702138974535414924485038139761338524e0i
+.517423478717471054064956514747872260908001045952641986642226844457829180176737618708068702795918872902145239567394097307991698451220030862733075791554e-1-.280186271669875445749410309640699734109111301098540601776581753007731277665864148667378198104677664304604009722166151863310038020686671224135642630140e-1i
+.147509776116140611008576101466310882412577339034810463455340214336302427881860558715271491126594170697466928408663545105847986131976752436123878684797e0+.359382437306711094211381065878273036222126298002655385943892072391132389593217148264849886601560800875587381224946926025165463630986160782743586912744e-1i
-.770864557076613141817279822143363438553688160388597893504698776746538753818095326265726300062554566154933599614665893299342761415818358489507650760761e-1-.832606099019950004712488537818531841454211102897905172263706941315938575043522540989223184367628678590783248039634699072231425529396968112388970693849e-1i
+.651308104530124608778323673927640780584704943864398241751712961593844160603199870967510407927753886719175144813658138790418015827388589629729294832128e-1-.124108242094820144925976231477774474335963047371014952435361290436237180648888611110400141412222742855779008888803440349957686836847976887885942156209e0i
+.771833299601033814485136660574234006113865779989662751383329810362073020163255048835942088765533352497243444115610010815961451767235863861840117417671e-1-.155520691201943979593642618436803620071437649589528696609651859648112336262197836177153698397289749904875388173662841445481955615596280930573342481127e0i
+.494107420492911993926687667328152410362502672335858821749022180576836613433212613526426201552736645367936406711900543769777764238689298728060636678156e-1-.147678278260418245285279671678647752103496603308274352161511957264292535717069127284075031239978064746619128959275064894623072897544611404632183071096e-1i
+.394996001788566917888833285535693612387743019710234392927232760778270245783929984484016569291087755276042817743710882168436560273138615504984939181428e-1+.636962309049978814920957840991857383411843185151706408510428639865450768571614090204795471697161041225631859173529462331184216606580072432050714020061e-1i
-.785705508058318982824129567747234403590046816831955684541317541151386552130831387943442716352978804513101322167154238249584714999810983679506036351494e-1-.133656396233547218686540513042227076468356772882986033324395083671856919450899415672862468180734947209757948148414196254544089520434718003300608805101e0i
+.933401449893113947351903228208932037880586160803393851671242807912676129564192700673777129662390407339405129453118928607116779762526074679346110117480e-1+.964213567574501292907058469630228209159106132053149419875036811598927797630269145340449341852801907198535933227795105822693316259891480706371712073640e-2i
+.166458906609302236268536717948825848159748615332260817026276435689037582286104615960221251547455774805831232534747870021192570631962001910173737082645e0-.600231451899596289987989812889127497995632732919415989619786891338016786111966704133471516099807058216014012040260826947245622429543392223124082228710e-1i
-.917589330629380800123371136653868620130553564801685096907801888941339792557621068150895218327990145791597665997668139184514285565479110845068466395418e-1-.169079216573503382704390061949490088517610720365543093534349629663187659741752594128426068806999240382897547638165341146559764585122679009660522276031e0i
+.492629674668917660577403842950606898994756162942792258000723769828833752866198090466331813827723409779696250412347664363588488779891932881132094087689e-1+.645627597128877799221717809576158950342149416469276379101604392055172402356899444623001960426080757573114380791738789884041997989210787467501546303758e-1i
-.328319579065809375837946374707710438681873344315731970122698035223029980120712123445234604468194520726774128348761783612882788855843149204508011405792e-2+.518584293946690712371985845780675598900394328752772740658266364445668179068476311572785483025505848273458037779117302254069319149644734624004004107933e-1i
+.181892951628164198833025742423607038417798233008624414626788294492060405700691213239832161017591071439392244644552436153411780539013494717751296754840e0+.103871898442992991235078822183843657060981818573186582564561330659022995820233886428468616692008247498539232483258228612910632601228512660012608910186e0i
-.900428879700136795111748604187221154104700372309343341627789127308463854348388548880443162416569490620873666707078561462969541067113652294546400036414e-1+.349585214087485616296342479303891318863742754447852830091128668082569409218062694753487411956690401753364255258482299244868276407782254585028755731062e-1i
+.870266040090278036671744670660244346970818603109410877848749676755925725108871083524741086088597561860670780574217988895013164993576773902682149753373e-2+.518156694827678451230751014608938802967938425448643203014252543643959070631853038299230375883239617656617218279165802651460618613735321098474806246849e-1i
+.597604699317430734302031285145131350500988968229541623252399228448519515123641675343198628637595020915456291894796386090878899125299050725893029908434e-1-.795061844635287686021471511546067797611404253005025184295039272472483422608110591369270617838036952489259240588444035661717778332133515847121508889508e-1i
+.251211442577355995998809670566562251154181278464403029493297765832182053500027429482799480229249568067034053155565826408075110797215514698273847928731e-1+.139451538947239769866757667406502306642378464419975457139547895695134977720030748707278891003002332165672940079222966000357732802256605854637602701682e-1i
-.104449343847379384577545710762057078732976190190021508565076392465497003859201091710801344072988096811763250735052875532265299786786284529260569514356e0+.721443511614424984567072495452731280083641513221310034353154753905939792615796473074499626408249536681482648323982692780197710110983679104412557288064e-1i
+.109459244348094356147912860493073408709527240593411165394932921453244634700258997587693499317296745576293413905841694983172192820426069801931574323912e-2+.398570478165774368569457205807139260527780893019332843794415481190805939339468357158832867718679964787312662387346711364803869849678312486245134546901e-1i
+.635478482441911365674954542233092527536886039112909377367446217414761322024754318361030939655758806969554453747908116883791598794818513294470622078992e-1-.199178919785690506043068853138897431091507973766105741696127406173485415601279519897583680552742629276673318897949832724633509096323653138094843531037e0i
-.174303535184242720584911958583923399109255528231945475010394861056678469747009945745311111963811061307063991081109170165463375121355199964670722250290e-1+.939247136024402506607748139536778064311904011074800753542369799539491683435282517739520211193252151594662336020328763188665274649452664083945728146291e-1i
-.502961110742344429679040610203438695203440268447137848558337698988452174417751920529957963791296027547078079426492242436240932736680438703157194291138e-1-.484564442383143323073594995374930146839069770453911297613862423889019631610099178306247300708878761221371634774146314788738889090540420486869118630675e-1i
+.130941212455632846386583296240652924823318102910322652998495661372888503543503861636761852354496244686156955988013570011986814374344389461065484849295e0+.679500839792948148019242193856775747165658050202985358548805654636178732426613919973767321381609924810221854447139518198505234199275188782286820040727e-1i
+.344530086890090948431490296143056200258253326950571468048968130446553542981595544006886855084264589471654256399402511993219112779275519893841389092944e-2+.554495601091151918403852683169267798868431158563756513189126293807587028598450625602917603532962700407786090788258364933970033061522291529401906844811e-2i
-.460800855563436530186077691045570230437383621191465125055859277654148103528691898184552174515080979734394574871184981130064255426284852949864337672605e-1-.194682262501616724632719421871830803028238696775220505306992374408741671894671093031509537343470794081361477865995024858200965416758836438638821777520e0i
-.262787403962030120654478326246982266460479213487879815369813022324045468095174916704498610596760591536004453344750860862855572528241886691024574610818e-1-.197803723047980711415210962680768178780040859000455156406846572719216222572947527883578452789806957878382753850797142323165105928416268915572479990441e-1i
+.225631620553708827611539496308396070436253765144485678068564454603499430639048588835894621108863767420735510321252401304527512404659529490377108199178e-1-.449683777222608586279313895468995636648336602426968452060790908190983529222472108624707524943272354261247693132033734245481883664646485256087349309331e-1i
+.353613707937530886465017977861452303644366297534264997665665320254765261790203651554125814949309014855470694276598742395830739943659333257915782875378e-1+.112532800138292866296923386152223059183775096172115801070705351777006115049306584206148491676284553850427540312651034557266555201223773033049972826249e0i
+.160465096362195383789358455318279252750320356619133046727091396323430662367283602169899493895471907056125413976616277122216865527210577916906653901958e0-.698284696709965299358986084846549016496381695471194160060780250892814239059206773980621398118888888599586461582350387487331174116909569399798712186860e-1i
-.909077272804169828417817956192635460726983955167452301072816371062180864808233404098993377011940257007162156226899204472473918891832919670691623526465e-1-.392903495670762433420472361918568786912742913797886354269528014462971528421256404917426965177226232698180739825394003886170715872464287921166179068070e-1i
+.657369316776574421219197351999869904427714503430624999174044627739964539844546113653094157436105492711687698713171853780064437493517676077590627245416e-1+.100273965356080437898706250180841876415872237787350948920629862207237483441471846304492805613438056289541797831107885618864185483213273408103866266821e0i
+.557173979464970611840282169848502495801527004988912117113623036624032783500190126598925811516771977964402151970084779527027616145115429746937027509121e-1+.570826263922873974518035506910572608184285825109777807077894008484798461776964034928446271195466571938018153694131843048263591204972702553597166811190e-1i
-.212697656981890401181135782080096678322717439084996968256104396063464088953117022251639493579342123660421365578619959915980130221313737811868385786002e-1+.227634631595263266203430934936500617647992735705505211049319612026245035213287486014534597180461401041407276703952658103908488575404815936237062497348e0i
-.330000513137466491133539902803093838719601755255287209668869100261955196798836435516249773525087876538047303322101847487243251684443177212840650519247e-1-.232741959135616997036824453072295334221869936811303417445937237646503101127191176219954552583695058621603475483666641953242718706932988336039906229148e-1i
+.166751711290698038422892647683734749722382609917770187683326359527339325783307353739670953839013308735738070831323689515424246023065191325649211491776e-1-.674190417166783985119947178743176163310256674285451188915205385776127174309521632131616541602324489857484670536096871992740161291510447919426876127241e-1i
+.785638876819558420374213110914736555074979151287615575515302808144305304740123980902068151150042735028106962458041744383911549871994373295711416529487e-1-.668104986221785810105134893456759177800846514225708342934207344204176281088788540096908608201587707989682850965003136187057241711659623397447378059184e-1i
-.378771102436991054335613349059175927210475820439710961925800032983100116167661628563176105988786827586385940716273392054346826832640842438062696401320e-1+.132497884131841979791860588558411174671827694001863045206676518830020355348476211822177042518356238222370151043915518319374849677895142994102466241286e0i
+.900428123058464795266767184027034838093315281813888048982826663131335092567259272478423018703345717646008079930774134965599659518882822994884012102687e-1+.590458536942519527643994293907441010934059287802391188817509830262694929709612215021834352183538888086817341068903759233738199730772062827541436113144e-1i
-.497465099447777062066660282251984048381648577546363009248964455332397492628378510222282111794484383468433749447536891021939871306090890534980195742783e-1+.370401852609645669878453962357408260490909666800437314294093797556988255689277767959769038164281488725996601916331242392461420897014920840643682485999e-1i
+.133723211620468936179493900903206828275655351341095698790098583700200484335482178779943139841242896921419003677236317818763833523386788098098062134048e-1-.180858172734562470467273203184463007672504189540940349116221849828327921287440031761015721337049327780840159134695866569747530621855867652049284772453e-2i
+.229273774965684412765866841504382958894803813901372220459853477257765153612385301890617748436558912217062271740692369377062342868897182638052519071399e-1-.640983611093437380162849708462927892204865642573918567110868648094345647279664754767491775912567113638203103110426233193071825281977789495643717921193e-1i
+.160136017523580945969232391872516435399154890204447567660056612374558244306388324506578035788979950260229206174932517681102552711633708566865758373043e0-.746701297621371776954295346246513921853077146995992454284020109543026156376588060426039550897080837772027821624162077294628206876760440537407255988457e-1i
+.291144148642249475999358428964433260089284506344028104474856372087183025481397801112328257435224148541698454844513637845538163538697935374905172273937e-1-.864669325810286075314879052727152085243353864555706547398695848711817317069676732304092205490960188195948307010626543882371359322947906591605459812051e-1i
-.136184196164004695950689172631013985631871751578880471508514036671927792018927730564011756273352753430455510173180793184139265650138692272480629270362e0-.385833922180413079881754649453264306274012593229243590506153421348968408060532173929135784471928946961596457721549162998971389762536375586000006239931e-2i


==> solutions/sicfiducial.63.n.150.txt <==
-.130799261560532551997416278902744916012798657712459768746304058457781227068442640012844577319879218434060911387521795815189224546118999550293405956026e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.653079563513530722067431695633832306784000949186304431688084484253484607367626393975721701974938300118159886095727921854893529428186944784978088302381e-1-.985937924430588580630434007962971533850025137843366662355302740434106594377463171306292098906973612390983345249480156009982743624816526600109833305998e-1i
+.155805111677390699736552958630310038299720847201038381170182194531819799075105987310697152650403000415559623348029762037387697130533868193849478522360e0+.144006315069872940459449172729901035987081827374400282610084822028990894009556993195747280550889831244652260884531722957027162913160197200279157019670e0i
+.746332154438467043867062561862564350333430993775352673587506006196069910651839944269917252937283352198314600954301423186044701315413982415017996583076e-2+.602890075559985946069540132101906841837419764677309091651968910187549437531832233660292885381728121841762629543881780191585750555097768491007189092885e-1i
+.619488043467327615225720188944824196192234284065370158887329463304831486800440029946177560048954239235461129472216295842787196325026324589108231524274e-1+.206425989479149835042920087062170191279313065308752570361485452963270547525579269974068271694646998114418634045690185685321265798991679526908998465472e-1i
+.117447891695281296672886574163622668670404836523983782876525695191789339906737177495571070134519831026920996769035766409722114444043938148074536314665e-1-.724134625723912784537045612998877998409804283240189134173783818298006744026806521639630229011701411915850530498916670287686331368962865025493161051760e-1i
+.356088744198260322622967566032167563343714839695369046893106537685714886487745128597180481533524482918236770472196377524870063947442639130267630103654e-1-.216058132374872915330903579350281462842276792722014246804752736583788390860816231047100502756246530768918821868115578424999475412345768663733318159273e-1i
+.972767392270698113873305985925338914101908028432018002196263021695913723815977308330715168135273617454855754275923985497314217235553477103990707172466e-1-.459364762901877526934901154988731358569406474824269638207269313543787427856045597490000316811133275989689875333117729866405973823707586512830062570468e-1i
-.900847990335391740464531915693608524965480701338560969348693442720101717516612864878137062383819635160094564114800309640916967028730143075304371071185e-1-.268820509419753579571541019428972458698668869369381156746714993386868591188014888739850185759966983200501396766582701945765164115249560854614732269332e-1i
+.280055873206599362861644657888128065100564982943207932416785776720520174188732285468248623880313446376824594199899958100761191153466125007117870101059e-1+.155630996167291592266093401126395655411768747051096579553960876502746173052616719030083406241329862781619631837429202440163060619719816938433265974443e0i
-.237197767126163808432165818195914558864503266143420453604164965428683612635209864453609345365119255175515824647547877647646804047546910041231584239561e-1+.112542455215217372371616653194766315066277994270808436281325536207633510874442450752550197390211539456419881724546319439008653591671245883391739833477e0i
+.389877314839122032324982814078401424409813525525533197482969996369312330338269736794093104046604090690052931031383948583537828051387365355562984084407e-2-.161780199188682723044699844069112798341249004334923912087418801490142715117236472412763270178280658960925360909829415386832221922833418397575072551634e0i
+.105271332693913711317504651550563067617821965456392958874807726091818436736313810817208214655308079549717902381399591007544275268766226755990454095716e0+.497057105154051670307046065846933108128763769563522971144869166825307553097306777081308268339304222697106192018094155535713344370416005532007111995300e-1i
-.595032889976846792746068065515322922474861510201763569064357999186591326709598484455077811605773041600970304933151851684096808582825088366509063058818e-1-.509132096131320174607729308795877147084945487513280446909897267142107630321977435734625460442173371843509943219134551730632959973459829791199535847271e-1i
+.771163538390921680910409894043224951166310943179938618414156396506168895992337577221332269135878351528471812924965924002346763432163532494406744338314e-1-.136567171740250058912785138081121308167111379323883219087272675459894129976486172755680104094137333887910468500916025792133282711175050216245695310718e-2i
-.190006851077362492339559868668447003568347662170045539761788753896680363440250205326167180697802634070324195293735804446119528739808381896406427586302e0+.220838351948352003384680591183415445086172165904117617444762388038072028526853968441920478912150811115844366945073471391825552832226866431547638610903e-1i
+.656878556502011942583658720642291878648822145761726873341203029495527995618900426934059283365105137730810697923763497216093309755861325484562624845639e-1+.408168788304140060679382887603271196304366688717811200143377414809904271590377124225925334565109577438634213265529557852573343449622302968208634458212e-2i
+.104732133256107642967943058813736624550601317521100806322208022528222145220392147403315866946972057031613568261682559737091773119524408455597766524629e0-.956626247859402224582319389259263272691638236394303169365388995025235533716186417592904622954182204292282336943448426390905932568204765371238667635710e-1i
+.942585299406305915973290150615329519640075781264503525299704970165147057527651664991523145892422078980250922480762892292234168708313437421993762473582e-1+.698553818525606220974822679222199424207987560010953946347409036484552632261350026657798003190457216757654992004114184996460122683039229236128809914619e-1i
+.455336042948369332414469726416722467924762290198996466087145405098969827638242757700628375178283282767534521409112279433325723123235899659402928616433e-2-.260995480968377437492099744916129451054135865846659376523380576697677437372983473051966255414039484077230962941133171944365580709959913321826329559213e-1i
+.133742499305339332078917426440315642797577485604451648617421006505092816080307642488074334214926119528829410282999623327236695623512498868528998280999e0+.614419124928866680114917503623077198263936475921394402327343542699706978900692306735716222170973387532436410181452795853511909069405589211523257431564e-2i
+.537670247068842891977640313937637951878252102839335314460478289763584235243483812902315889147403941459826457419563358936870586431217471414041353980791e-1-.492432574341865880943539989610408910058807333543974496532153457507571074418205794138245411057589192997084536466814084941565495628989674696267033550209e-1i
+.236818968142445359363573468498933152935644297616874785936005640714039360726247941334311642068867381227402663200736508226165703162767894197523644671175e-1+.304257403847522341004498174547495458227078059429988891047574931057605664605554008787509387230315040931431203909897103988847154622595785315221149065187e-1i
+.449542051144784831920145633877767689804380321321577240238835637481194378942418781636939635505674583771306267588917052817580439866063663431237056185993e-1-.492854151081839804954311813772577096345025157795753003488430218691824701521992130964746796930222936309723245285966081296958775323609978950460021801911e-1i
+.406412247150882331855651533068779360989786394507014190730881524179450535007486094175394033112621919044585371639406984944632075539728990413562918115770e-2+.355022893874286827838713697582331955480559457572535858910141467441371844541199688665924472986185428752757876446075056689801580858501723138781018349359e-1i
+.154506234255168692316758068308448396870263600939644519455578672312450910297091947142506533375823363839372632972229243141007797400285867220323360646157e-1-.159220780035136588403889021745630507106217302117301094400731642365630690595378537087158865124832897882044064561041120710580901262631682688701004879228e0i
-.331489549183846453674640816843301269864528139827985499923895978085826531865407806906403772444431685419549182235471719886628896304105641893186910010325e-1+.897057493459399986857499140472933063121103291802431192947041690388930516375426376500976003034377445829970800486386366905985690623337161479523246053120e-2i
+.451861687865119717875821315605344862204753324857109646388541139959331300653807316450649322742265048342302384476022490657987251090856504362811107128482e-2-.561933290411846345195914863857488419436301639835193401300852860135029245332233098476617446621187822013939157356554153387275929392528937311053441700439e-1i
+.552291769111406883221866727842485804293239494021604148976247661214462456798763986748853259562712380196710403058827227008761397642356835873015028748105e-1-.144769404776164921520278888597202690117440565779387608265797162564622562646178607333102540832723226739052499545310658461796469138527315154313313405559e-1i
+.363433652275391985364969437141815453101804622313104007197895684632357824325565933272481793247220579107882185096660536691830051716498431153202375552657e-1+.340702535457647179341936691814175172666653134159799965984112539360786571157550123568340955683279225686698254113567161576645150335758047015530423250982e-1i
-.134831818891878748670581228463260710966001650540879574642874198634389219823211362452687383303807933148537698059448761067675820924181089334390613090807e0+.108370251770496748941601519827769897984391561531026414553210675027903448971551194530633902917840196327317818955294732174180239207665699222721020613127e0i
+.380530278274606022842141209788775187314058661482832661551210110678894429406129829961656997122748811574035809338267376418673507343799087575018980601543e-1-.268245900853218743403064167464616982081000244156736143175705417945258111458771581211455110589359074794982155602492186339522524452452971982576220860246e-1i
+.236030236191168972834261179977196028225175123611142459286107206832813204534435959934588781183991694877967901829139572975581996911050709585485366804606e0+.728660062896439448984486423701848317773368804507547845609916975936957989595034949688224525464945680993056315070790225717366470064723718653682037242665e-1i
-.960045118475814844701352042814685700853776579383679545262616678761957468741800569090643859222954834645294124758504830325911665637468731193847330137442e-2+.213689048273676749554006315361303210293781032622362328637498110247484653976494759127727182493279798743755793601340190178666043151801992722324273851309e-2i
-.611639531186537503677705432690011354989078701321129478977804911907224418516075071143217791417658591748580616137369411509617383298761434498432242094643e-1+.133792384022341251537311526092261921233769749965703795801889792530668909090145274064015847444251927143777278994677448279150300203753263382190602600966e0i
-.214828950889063648286724968958252759626641748189637242090976900424238949447312346504522822651607435296717380616936025322908570652567304244063548862536e-1+.117883346612025033890484314140715326056440170025612994543130268769897340042243708189306940610243743779344102709238237394241540217224439939743358941547e-1i
+.289661315047169418419223162198961727113264466085399654801504268147046797856497175478239257616317111839009146431208000676829937091228259830368290511352e-1+.116999074339628815426328445298086417917642645373312822119875436796317405778398108797841472324879984039680509957326071291147460577456953242417172409359e0i
-.268273401748334107619740735460698114693704276910165218071978331962372912621836318203529874290629394757123758833530258262909666028718575823951248124424e-1+.235434868362292620122417912946549160299949232821501901858892520627072124646284690845016840317791751238822046150140269734323818926104214867111725094858e0i
-.148100027283990864846037152071623723892788564199699147271907113082512423457878963594100841407640110683717249927784459460520367103109388802141640097494e0+.151431982212840121041624148833644847862369678313175350532825552825974831587496398552239835796678738302993206506926423226480682155207105844350080451612e0i
-.456455401794553990545824716602271478099759223947535535483710395769272392823087089997190532632679233166873586709631241859470208782895965817875519257222e-1+.551900182831678553612249087730807406990338551795355613094651418141615382270486050417032101636768507616982301773082175623725804642327358320538053800978e-2i
+.819361965105911060404970269599353649985982468026675376428480589736934739027365583677090626264714027580188290111273384607088602115737603698826553545961e-1-.859021277091211196369616317693421871786236619359859112374600470348882036724933218707929445557877892131163629609447624005053474454978968442174636699403e-1i
-.120396620086994233886785161552168321464916141257849354720364828817618232306697079583288079044099529488384015724988653173642023930768894900400375721471e0+.394069048869420277213024763773135686644486750502534349519211742642310005696274653670958752657093947521749196807042249006569560940416350469803209046547e-1i
+.107680877685418726181386065787104909671331346164854212926362508089148288772027522289653343019223703094605554618084955575353047639527145655480591118867e0-.547928367295038109243411626095776427515389359727259116722653416362093406151208523568662725589416529657832082396416128965221001238526360781148750906100e-3i
+.603858420508272335226504449585769109073277202824486201802097643617324452425695202709528093650019942524349258507690847452808619239364923030084631216861e-1+.157643068509980126234307169543082535510910754896610295128150539993265121569147640206284107719653694699073601476143951614799631859352667396923580127222e0i
+.769620326297158526935987079905217568816661487167877549676514872743216544332959619111972902112402057290163441674314439489838802789502844469619514932161e-2+.135307754044369958284575774521897823847574967747037648451943890585191777341295367763909839667152683146401677337081249179867277724465580652062825177049e0i
+.319307816959178523775797538028901748941901757860833444924924540321742054183470613534352512166206740474631086696772860422702659644637239282797220481520e-1-.480052606843241791255111662467927407282099775678703079648507571164018464373779268937271078230572022335150958585543483403606873982209173098648128781908e-1i
-.367661530064407537116249212758627445076720664404889980152965092825003855584959647447633017895663327371131120997664796253217848891674939377243221679988e-1-.195611991630160405141332565794552204060770553964988915417156085888956011689133560342746448271580634180351329687924961314075080222081019417785654366649e0i
-.113759388919783829290835707450854212157067018996669599934308128142515243100449062550614235330989552065630063476940637358320770310244828043452063055967e0+.224411456305482781581896249239779443647978125471351686571206623354931976286382436453342610564400769152726602044564024229551354590569234754637896903837e-1i
+.443978346151160448942658355281905885751491692459930850134013130369330850960727078765656498501908015420370294179779496332604445741029305066299995483412e-1+.501281549572782600339864351582501005033859186604791347644642557342192330842981453192925519176591007648345028514459936778820611372284993730052769910800e-1i
+.376643001358712482481973121383055262187376847466690947125405234470003702044296539979467684160401616151292324033647230085865842382100479190050912722167e-1+.538494123483783247254877655927476966725549853482331779219605650622928516182418081224455388289359807918218939610739838805204073805181235407518306606076e-1i
+.751127981431129720624289427214967900047768660536226927188910288706126860218484331931428685673864059884512758764800883093278265534064103004698988304481e-1-.128076290992281670043575490400564630866497450953005166165796331089005781618854097615971648832218879712093923057706468448401039560226401202125986205154e0i
-.128365342402318845130430301975139525405317964609998285272226948743726968863456837680021413524709926967253898426400950652172504860377050750545465767146e0-.686449083668118919353076112369325911127667283845322541784771488796243837911931361728863893909244683738177432358852543380284229993243249750867500243916e-1i
+.521526455802946376434113196328079161404635131682343378827235490523160954534547186152779065260803567325289242793194335195825409517900305670463214019811e-1-.167922913368802810236240398479954068982500085427476410441443022763107923761981573078342847167790793231558098955350777765921336313517003128194509871489e0i
+.110504367056042384860679268637534417514477272794477663697915493280370714113872569614327227044187058971965254382950942756679588718011262812139792679159e-1-.989680132151307273131098162442868949819899504642133917916150241916446012699010552251343562390082088234344333975169955903346911601464974706852966906248e-2i
+.181463236893029385026909944228667517376892823142874529027566113865602470355475558378572361910511957195798659828042657484509851876577163410472141029449e-1-.169362882912220792860522048246916201780070653549557299489977449975806021225655940730381455923862033833963446586563405804977640359418631531922765402807e0i
+.719532384543565556456654121132402322999559152839516550356211918460719394277919179068291234997174489641124257752140383510999067657668596968093972709819e-1-.908544118720379061983422618469450333410419983589598024743678791779761438447942968373408772884501795880618843277988130856594950777419380364631942851584e-1i
-.640565642622614394256633887821020500225060658801449261360044841054024664753822642518817284718233609352652181843460055888688504926244379950407377057096e-1-.369344063211763481950841661828967355278016112771109055735927105063069773925535066776291183132554479516133604270318367816601678035748722286969646337706e-2i
+.386472725542717442806769033377574242520492168178468908500463610565206620467376763109115135278153840580064392772771554809136653554061435923478042679863e-1-.106790929880858946126859682625214808324869947367932202752052743502138715159280357406126321193490229414325638102695639525589070667067690335452043941508e0i
+.783746975654439637273455711196187515134789882162278109873457007302825672488042836702003874256263238680133905124761752458614568504836865851382476092370e-1-.906828364355288315545530585203216720838758047591126499072081275429291914255013871862269929202924607663008383246988811023034553996775513329756653603722e-1i
-.587353286146626256628788949490523004016768979887774740688117090011754237838064670572241236705045056999275173562105840956526894380872196515770041749365e-1-.715411098426677888968506199942210634889417559150818696405151507622865799299910758919484806648702819381621057762987147392360976220662569466217064714451e-1i
+.321653228524167733782518040544599089744089690482623384789075152550547514427095689745068531910546032618243390046109317775313659762289489292241310128306e-1-.119600435765564197996810986839830342302985513339092244626684414442219002014209675797051141249772429124317312148855661936240024247560035417575223924889e-2i
-.115088336229041049133175557659949966209678262814676371712156358348041094727028601380839236522083883485240315720735094533208952696582787824406957304222e0-.195003969083825776862980758497056921309354345277197117410223229128060329061806054358304916541348804503307262210666775779916125337463691862339923512567e0i
+.168403746267368721752267744064060197856066046684872029040106392372685674109983184754575819006073532628673130103381634991504564739442405914242409630104e0-.179928780365102258319256991938771625961426495278688039443282751188462301311010900364714751807244746493375625148921541796194488357690431441626421087501e0i


==> solutions/sicfiducial.63.o.150.txt <==
+.185354529866506458419788976683181694320347486911609113260596405843687477020149143333998408039337821749113889720282332760826527558736854931245639984856e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.672130796867980722191324201126878768547430392252374624270106818491792517317766487297625949471161107545552988258657789460510195722797210277326995712700e-2+.429271653606996669232851780968260197950915856519479236020043107570380701007729438029409162194948169513221748402078405508138316736718691696837477872452e-1i
+.453004794878099560416134871115309730583478610597364799847851500379688592022129995107767572850869804845121928605526082982947492394132176089121515098506e-1+.128333864046863297826642284501965074247126099774723177751699026459048127267685366410936053567385150932648731017721665075845443487362232636407257653970e0i
-.197068273927082018883605954047617197609160304145513354880870743160242099849356876912921878172984801377627072827961683032275797202181122409042731911096e-1+.171290758793111826936963843076785642611200290832162402631524139654315592317914588007092116565796974532841542479134044985309437223310204319959061350756e-1i
+.844631289715109909094923835336025944772304077092602520756712506725199696102771732204370095489793695353656806368004288053850036176801981777312034210195e-2+.223439060846418657560039538281258496144711967994974299130229236294653165333675131241022258445100923803103254630343498964932762160830548839868470947586e-1i
-.212778382193402668110785566004822198997078473124505795556182503408076432150319968442325418182654577891829049685738290536842326613016097441013934062742e0+.192504174334094878391439908320119864824876476766759217487778045400012172104687463169569816874353119507487509689251345001315247041093138048097647415314e0i
-.106529246245036126797995618049524830036531702312362687146903021126567915229819924310519857081185017763161717688624633072187457957061077811777641413156e0-.662655375650905221535778686371699350447780497875277980575485631528666564652667729628977158246590186359264975936943484913490386476596552136490286183904e-1i
-.216628952958134239576256242264699897895373432898924669126578030283347420702660522852905940554136165903498785830797575973171703842439927991824214236851e0-.123673231310906633064178640148603917355693072253940032781029273108723481309499430384481572405861417109776547238601706030973306047119267345568730903008e-1i
-.111874060298103286492038518481237170177506546590603762935545029836998799051766648121920379281658675053694363662888649628356705946382730284230321888743e0-.653396661301387435662209713755311517102348533003408740508413448155344763792890748686329561410868370622787406865514756411238578664312767988326290209078e-1i
+.704705768846577852976511820430180781254265590284889310437217920102375090853744809291239888909491224049101400577923429312641588709792723769114095871874e-1+.205322024778044975124573112067448584255109154863519266817793151268156840853908996155042864787100078308570599313796069755518040565950498230431883698405e0i
-.382341258383265370168990902868335905585671533373778158499884781650539529368157254654715649161275262327158925196037810138176922754247045461120199129612e-1-.270895848948240598643993678202018604202778207044315430648833584218433876415109401158449762768551885356108097327199579267212778327533215454767220834526e-1i
+.729763960920151782476778602361352543508987845638681046047023609487121552997411872088862469950475367262082206112639392988269996490874603654846132906901e-1-.176732537448860534609384231657330250062156306506832531259191393570309015641226469435681873791619025709491338409132492413910498627737610177130421976655e-1i
-.220854513866438219335857376077879219978480082566708750874382078137747435050353654768778656124732882274921723488453917655312302835422884336073375733617e-1+.621506526920824334261231166998618008369448986088210455450190312541545870679112915320932129240051926344239376740511817835243132493826577666207634571172e-2i
-.274921197335657000816303059209563003048841516306344784590629372434268546391063196177735150634937398793854629453865914592026811868182460973328420415804e-1+.111827419565683967439909549614684852057311682586112068150310796962691352755033696039627268959783827543972434874785646175116868970056376545349984582987e-1i
-.157611280530207966080521701451366063282665909894989953065727754938810326880527901614951063433499420235060756297474936632136813545297491884882240799765e0-.795584481438211167224732583256382460604792150831889001493778774928768021176522165974154529290554117758114528688386907934525601494300617535052481473997e-2i
+.645874449462374495192339383706386387173472554080675226675273738111007123331977917621457135495295841072171167492926348662855656911527775085269885211190e-1+.147750574760099232027385641775230027324584396206001760604982542287202554899747345400018512279626196838650775114163705003120815715267738213677629894791e0i
-.693145141614336543468417341279080857638506206448253197593297861436327187464824888287606599920592622109692724030055897229777883549183859824347140697326e-1-.864577451061344283799247941386184247204087601591824140669938490948444460985052131667840765739194978052961135279971644533363350940783416615656313255880e-1i
-.139443225054841151668084737242869315945862061992270640336982443782252079337077426925784901954992473827238848746697913045725800496518534276943242402175e-1+.708600479856093502165220209894255460441415643712693453917204653029255839446964224558466483535622949282929353987510301511199905487627580510989751176812e-1i
-.336846709099099976805571527850734641627230942839049358371997958380978083937462793010963198286018410937626838701608397398563016209442076214766420781651e-2-.302494127624261795752872792485316416494942207550044112329568957214628629619484299255935232638507231666309682235067380774931800531932398674052350972791e-1i
+.438997078370658542230848773080961393777238467504028855613984820008663887450436905629999143837348219302831399566248710299030063062769782086534198261655e-1-.659556293859051357319973756245784572442281475190357984740505619299900689849746656105890894512279194916676252827792063287160979002610460716469381862789e-1i
-.896781663566824278945918859807656584854202585645682513328673597127970837157449054832054291223543265134615862762225357328283603941873414321376660616422e-1-.148310419475250640680409263000433596176182207813878093106030611483564289829493154476329168168704989992929881416956985688017628259023550487600484892718e0i
-.788976462509394362297585046947669552138384098041935287589241923999503340458474566612316267708170329870643530688833344801938088214213853487349930651628e-1-.127437493950393117880544296169798090363967421651174440782982910762148444061550232870855287315030485824195804350637410861514202700344290264707087990170e0i
+.115237920581632669371125079590526053713656517479720723347470979709256258198334082910215256200458960784164913373073293851551229870884477717770034940235e-1+.422385450773860636555777424032004309073036161720319618186221971358064345197979701198255034251921072831142668811416931203181480950777697347273502622756e-2i
-.606514930034553618480003485224358823160135817078869876479180944198024238709143048943187793320770894032953489322980542072402230449224296591905105826886e-1-.130981954370891205701782454094672050533827693433903967534804907415468909115385093524483168414908234626079004200956603015041598521130558637333392610755e-1i
+.477114537188233581376743281297550408688959451999464791486040927783394787544826728780506162579368748231756049712841183515184849120063438129750942406196e-1+.869796583906641908313687022341353475710571870419968314172926683375924939873909359262015105886681314504606826811569233157422980382661266047794862469213e-1i
+.506386603632118492571394773273561268366662116241663284439154876381591339070114826879387149931225608842742161848392055941412600737454326885491439469333e-1-.825705467186633055543069631397871711685013740212428997535914545886979858076268619533150468277740319939357449753733079338323215533446117603429129848263e-2i
+.591688921384862016971896104043609348222749915851896698763433352549340812092434406239239244661947139381875314340799109428429881215416397230653506329882e-1+.803239589545554644674528375068078607302597304132416675340738403026842321725082446129570138749898260651891028382727782303824077917995568521974321561548e-1i
+.225288306171845619917658115720188293078672735963997914746906774451881627452721746484746938542121096757501568415729470393360072878881469446456273290588e-1+.474336624129119220672880795633207136848656415835681530106681274889749402045647434215675836004187342339713061178554532289765083872075665876477953893777e-1i
-.255241191701877513147651072100264860181327508128763078957244182528996846035162060637563174804821568876013174553655871259599858029570992366618511189700e-1-.117725206284891901713322518563623426119402655943680526855212237891818502339462130364061648161782791367382527261865273844173421741739216527335314377335e0i
+.734439668363874656360458185236230381525420060208305048429345624648393275287412470292935710476179435791705203851972851926953229776016309032955930006619e-1-.140211342592433601434012120992862024991879506425897661186211088258870752231865058356428699198636712414328723693080984662178174980714779971842956600973e0i
-.349775942487473774399341458955348688369421809753266873949747113124686393694791239348138746719167431889206785179729323934905237441240804200617772127255e-1-.455013578240153051307134025543196322643452487736830213026311346675315487212660655479106072065839276842962112171895306804194335439271343845873583141773e-1i
-.696089951379327221800200568543984458856231001770689844482286231530923780615735631468211099905756368983556139451083204570404277308518253818261157867205e-1-.329004431949492743670840631925118242602811853896267541315009390802129070603432562929243885106648861285993231412236489114459346832041331481392786537034e-1i
-.237961571804117205492406568800953929288582378319853332976930436971810892222559710334260592336173427172425492208712528659547386482601405539360822624740e0-.518040607075999609785440555064339730632950813745532491359155517793012051731202821489107409831270427408375889342155897102274310486538844501575836934699e-1i
-.134482171603001618731814114475875127958315661541600208321908475653025045320215933812468961281409512099620319637277215546006947159773196365910714416767e0-.101381245440303446005149232997208818612502991404687749118572781346743602582296663260740707973179731144046172646839376714557977357727337884135806394497e0i
+.444704111242260842890738063132041595866394076553709878770572038039262746114630816560543223935479585915238212617019667287369472393748239939060353732523e-1-.928426680843783108973006934695559700183029204117733527750388829841954877469842178620902808639691456097255179688166206716150011766049364872455045990211e-1i
+.388708128320423745294914689100499610493607564750669122718268629574855401186023710744061024074483488523507272096599083656196474194601532950050914586831e-1+.862133287242977047096795450572022231418030039091399945906917665372880444232149182516981907369699752000698321017409239864957920665703738516486845285938e-1i
+.183522378218634830586822829469594489916563446948537778810414055205582561947123718145230800708341112891190438657437062858076521423290865390750233482461e-1+.109343899315855458714349756124223490423844682012491309795835180774745834170424692930157158213518090568996797025108036534752239997030807950235190367443e0i
+.797659497071583908473160215387148880422661806295565986048612622667652344013501581908037076062043263240038568305624855361386696351574200520331290794025e-1+.126671659759319433425542053689451602407901970337329150851107974966471400042836769885794156049435682078191374931220864657253551335054193798949988528182e0i
-.515217253342509719756966538518526135384040318893804310009584445866304142410879596994267951329035104508338743904135894666478398475925651425044147807382e-1+.213015853797856172202453953064231288215891495857036063201728908336766976111731241713717002327555929439622881983542482233699614400380667867874101131025e-1i
+.140468846665960967754814401344770636422424595445867246781582808624893773904381821002738222166711610468827455877365933941765799103109492442119693730825e0-.293203056703152628351985344482798191815151122679501352312237632544854365235114823981445188215701962869486301412277826356159289491726471734636203383976e-1i
+.945388462868004948430122383064542292776751605786395906021278406101873887841223821806727885577728833462577614283566413543027132368138329518728837776301e-1-.520865302386821605285117993553707241752227699772582488938890550149712033588011273831358695711321376990137373282868400938863371544413787240019435994525e-1i
-.771806107636491496134073828335281863558774654033872921280922246982420204693625398907970909036466429979262008739472438678355758167660073995348087512044e-1+.391169821670070891659898382941126978726502636305273924330181784965323577604590899422383236700684652052867334365331481943162034379643855952442454593898e-1i
-.567744093150737756906190967045142812063453655149568626551157269611716668895007112497104205041700257969426331875636869279909303485324784082445824690416e-1+.615182475102678482204695178615080204132253704554928318152404929128026671619270826487072323980549546317523420834942108440177489532610564950695940268165e-1i
+.331514073677325436516087660063306052325329416884130599033307116312380105861102834441261979200100046211212698038372223760714481807864882676694152251556e-2+.919933538730946853145710032525727152601963221951054115317810858097333562887402130735030249212156279188165121994952948773283003394351415666580918628436e-1i
-.322672441497638445597739126890829925719626012617616979373908780656125787785101293869580876358507308230329897766992595991037889597127686037319546158993e-1+.639975993780438190816558223312495245731663634229356254659403076032558410968153645963612215877062742993654429686939798418603919429916105170026177067248e-1i
+.395313934148196596985652358707028461767491398327033883616724489077744345920936112339960458480262711745767368229150993220013269644654668036041210643564e-1+.972117955413996277616691963073090593666333076755246168973670755084305390635573244504431146242026223138793933410825681562944314985588520700123348552594e-2i
-.842055986468256462259582150380835204317267016308890935292726542572621626999915253300163052498875184067856752238008840949245893623702257894217539983385e-1+.159225133762391154152408877269737818812689468072971794969912924414797411621156622217549887785972477070993960876598875179674884805960649549546367138418e0i
-.501096339626572358288030836446508259386219529265652152744186488673553989713887210043885712543299315141317503481075201984356740824284320443962220720755e-1+.411084900813646483334837020206442431079827901735299355517173934554363791472011725155780028067299260890880236020140496638112321984712703162931862067223e-2i
+.181789990601319545496464516827367742765260161945381425777525123096733110060247061523123425338616680922130231083504129539543578600243587266902656106112e-1-.819035736463672960776727925899391849107194293960611356816877964402886282643261633529775880459564953823621314692452340486438707086343413410322730708945e-1i
-.111039313667760011997130745452566831557299432445756345373589078915042728678830254432651411933596068803125071655424398191322642361129438236954102382249e0+.169617639342803143773903953934092306548225417991893860156226815790852127693380340922504160167724044323483540936312710996186248999842101574218029580418e0i
-.811945545409569177833303969375140359841395921229832023160262361320899175122431505569612534006119082365502895171519645148190204534943102627110110258523e-1+.156551319462257146474681381599897566777539470686610288723387985664614156865829357890514142149478638951014015418122805778655149189364160652652549086418e0i
+.460943582593523744434152347246754524185685652270845825575766548514292944792013900762054304761078028509224268176297001399350966136889069883079995692139e-1+.490183627829809602586936523448200137899313478200488984953460100269056009320817377175272156011209297261524584093788601044760539216725721603794961797656e-1i
+.992707038495238976106443629873795304551352151366275267176290936870846718587915697880491615524683142584047016570901982027463220611533141240749137430668e-1-.102721169426080164008957762571470837037647860740544574975005499010339573465699451162689398730474786393655902685098226458321348367271671953022953092761e0i
+.108368091171410892369914837065018759379028001867182385968949090058008405850935989089471845561221708583287815611926069111975240487858884956546073817892e0-.913153143553898310634993692181388135278967519225321532635962028084012927706854072601050953487576008094731272236751794768638897432210259808745774125880e-1i
-.105942094135722593006873677785844614360234490142240421405292456450322699290962714555483828080644504608526331142035060565313387959392750349728769287478e0-.203683788663027464012386075882692194931779305621116573135648980006854639333100026637764718212247624108371261576633407947290554406731536242880075305337e-1i
+.599540809519883888314207876265299648032289829871129487451894463114193324257684021155157323769560016836042885218355106034926642683010477900258017720314e-1-.786990718923110126466369730693334771730843626716937733896794366459396562785673907023894277689046029248562139473845139425388556066224304529077467282808e-1i
-.560628980095718926920752147498251344243786261118861049860532302513471600330919912536460433161328521002254232572257947579689520302407327463563164673296e-1+.900962697307294585377057958739192111680501176061449649269978727106837382464465441640752471151871855690551644714005690212383376804330257315724326843757e-1i
-.709569671341671822225517414329150829664882747681681910525355575369420221259145056052949790538870100625539964437966416257909597267885854687986393291236e-1-.154886608315704814750381628625529935461943199363770495417081026292245227882796250936972530440477820327233926597834352116841455427832918143990168689461e0i
-.627881862579600448965714675747142406216183245291723431240002973285176849370483887608766692129338280255762654234706405244714101801758708861655717311691e-1+.121905012202198971680121919311342000336964328250263102047225169169685234378977921859907457503528312505855515403498631083746954155866995520902067069127e0i
+.449628960002383134321369548966111867992443445864610958635961174841140504551436504508699512449485187217247298920529062832809094859275430061774706028049e-1+.807527301388718298061108530410064488893274171063411960372728080055983679624083955316269749746238445360732981199425455903685540757665221179644993295498e-1i
-.461916797031855301225321517479740282662516048040808922488793578032453747785362707390083281371296523633233234075891032415622232557004296917727331384624e-1+.133645867429327302371247955444682850516030861773407860465450255429985396988805088305469538362216113777655416187403189028914131458865531715042166622707e0i
-.583982297250489322921473090696333006364050966330506317770079772229599886948989560122469129218215789673062558470118586686052689494406929029988631290183e-1-.739438341607765438462036056921424699708616514439477084526678934340126690360283029740598088760614157805944570942874955806010831664992851969022261062581e-1i
-.183591595675944514745676557333047337286630656916526590251335524074414918629427341956168722140790714853790401872308043733268362052815454113488509503663e0+.413404631365648306228152250252505794284352679519460789388299405442398033102846265902024240862248118971314571583661165319362809206713944214108371393949e-1i


==> solutions/sicfiducial.63.p.150.txt <==
+.136119013132639649217308335750361180844163365976461199940574457299936929961707557518434668907826463488128589385059704385765156902815917776754807325233e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.168919548673762729963303204165534745164014935847032092195887318050747275556780888884324253655623737605575765355858856843222735145387495754450797693758e0+.154238203900791411055908772480634950847404600846146838099526487704013037294888828130224267293934315657944751640770295030307416211830370048009299097751e0i
+.271884719989120162053236407108809795776432045899891925211446729660844746741973190847988461726420978171300601382741241687388145661638673732835523956231e-1-.812558782027438936224646112628765635209607897550652084076278420286364928364840133550593032508173237089966555324823636939194631064756962786781234771445e-1i
+.916598375326357819462328390145227675743900067888465260289578842026874606249522403870729271227682052088020400329317690118696272436107248246566533324952e-1-.669073831919906114524905725092483305217180164975037291575880585850404254546004860914633618059297745502057680554567984275504944749077429575249806474878e-2i
+.526255106132016738232666013091823053844823519229839667085856424888127914683439158518513974532195725805852635945782210973179795280747959334111576365882e-1+.319345395014238055392305363840840300943195489461126330134712654184836847822171834264160487424249668882682549466315665193291703877589249410834708821786e-1i
-.401975149155473994519477776502848696799176995104855549443062904986310082818636588393613066889863766702717096823098664078193877720903212376990760866863e-1+.779580198397872213831895453231842794070315285307200581026417648980673489947217780899997952836997191061911986251826975056159692655786529221032479679497e-1i
+.551663111193939510976712483078996656262796844210041941984732643631288424421104506272124147414377822406886814861239413191332767153468885745763127076547e-1+.471622122780610542679070885277664902094444787225394374647415632126759135173381224691597514003834918716869223141244609012493782963340037907345854912354e-1i
-.100914837854748725399573211589770564352736247518377891989731644898508697412703809544813729630991070671026999049582032834963815418265738309665752316590e-2+.727188450563481868370079128278760532078835380549813496314004838396338414806606927566008984143945234047596317302646452710950778968216154415302814524885e-2i
+.123053341482526292922210929410169803322965120284027434074649255858341867754157577956456552237198528246619534965829645104369359509073843645563219536493e0+.662232248797340769414025827493168898759091948887093901933931150930219014545456255647638026436560966902885122333078400426591220669360751818467109789973e-1i
-.528187978799427643301200277891728940234393151168543105934239358575257774324047328764143674513112973245301257016884515645258180147129715510076040938830e-1+.444797850372801254327920960863712664909848508049906903147545657742169228130564787209814231184627683146431610900254025718872208779523320217229235369419e-1i
-.175742434124953489404661571418086712898740536239889201220922192921774214613022317980533678153362954659789100167547487201451552290555683767877956827891e0-.122370694757040936727592583861940282843197419919191451628293031203389562566570947131867423305739163336748179602847085644690053711442377953225225549038e0i
-.375813912129858081218660575939987935431131989934008278486867637631207520842092918383970932251296782048217024571535965905449638332051312680691707768997e-2+.124073876555069118067052199480362091395667991603979377884758161776169812791082191408473522402656681363853594039445247190099643146414560168260016948832e0i
+.586435604155000167535988931913437879779738384415297470114885215892737733339770567587431341553956063346116124515975320355392320983768749405444459508420e-2-.988262900555871338758323015149590547230611739628401498448914347119382747061207133795685679163310574675225358440394000824481461318491161073296773940773e-1i
-.186720293648260661731263837168806929883101542397597770513408677232272302372338390444440543399280961726709703612811343681134076379577571804946942503639e-1+.128471135771805316251693567643307033505959513461170175951906493577790952810328700752328694147187213105062512158440718045000701100401092321659347277597e-1i
+.170417577116221046154789760497268431660664092348932936159639096683162680931961341461970037522705864239839176488534577666209345197618713818543376826829e0-.812857354997902026723471353905712532168952858967162729920295709501285375655756764915778070907822356226298556662438259603829962513688259468339056251390e-1i
-.130408492053437021539024713558306075051913004711965626516713534219004865036922659519792023399174934245827719497848428744933155580079093799355811571641e0-.232462077626273640541054574909266176920876502268083163939613548121639708661401970741339685345987145182870101712512480998754016535742419970200562784375e-1i
+.114410078110464358464437430429600585088826322545941748099921180941429509149376338889022093185156375240680796092989805972035509946825201743005891574864e0-.463528759366467264042028418380659402907338850143146813527453822540087692260967922147983861408275501809270319725826544638397793950701005935165041304571e-1i
-.121493037097319024537751108347614751028076906271711532310908598548493729776858895244470061993852214272011720732701456593576019325917371641869694719383e-1-.618626330563727062161931954594086021218052117661306182742345018816279624653030590627560226769250168108461777675322969134171756017032073855902493086264e-1i
+.269166523563261901449225700164538193101106030709646910707254529313322887126620515403119291460481000419886709188553697993018864025818331329143066715690e-1-.905640904209498315598654288427369606949361428707827274824403609419883663969270462089063828883299810776903254579145173344048160398647156939396774886288e-2i
-.101130309855339465506494443634694256189941606554775581199865593656520793521263888176882267382369462648805055487517779683239472236716341046530144338990e0+.529298266425498769569383803842486033235642548661957911606246318011278723408998461973744015789540026279966569536691641909549879518051893464144002369170e-1i
+.348844024643735626391720987501504252039774171583203322148846524980768903425779457022736397535136433380350810762319227927548282807124360711054494912585e-1-.717484220595700161063922010450287777022241092703780683153570072977721793068504668529646107214980368573777672538101024279806481286611369086543912290283e-2i
+.360788696954877422927541311326676215094023184132623492313615022897008173655511813074901054989800080535725809874666667731565163355066884571117581160409e-1+.571263226588730993652179506157378437344258870758911738929310151318361218737159040434705033713875754614120279062465327652067199276805947106074075675431e-2i
-.626836930867899377539040033326756679133548767862842634532848292570557027492407849321146762339093991685567236623743603207245817784343475138303182156688e-1+.121023454456401197386159242094939671129003862822422376824916201876689641606411611540334625917332961015739761355672098089180348719879449691850006466029e0i
-.998948674996017949074569656202310882016807770904535267194637400712221960469794623964613916859475445424743607912940751988207587054486633132777029442139e-1-.106344890666812636102720500802047604025014969719229577696557630655262782625289748004934912308484580865817813459272728339389327601598101740033609109579e-1i
-.159796128283261362716090963785167074342069167248431536190064070173218474783643042280620044710751469201717010485150907704131565566392101566323906160173e0+.296566727609909510514785891614495240823797434266848734582342236145855732678848561060847857790130646484469813164894628554927880735910352918077710062736e-1i
+.658251739120687939446906914197242729596298671148123299879257205897725358840487037821273234336686116552687607662970165357461203599119400401056295351658e-1-.419144433742442338358411009523189049930743788488704992299364879192932292104322884442861527668167482645099630210466079110542865464886758511577628064292e-2i
-.138386472197594917528907966730262566729950407212532695424846020037628577536474529197436320490189480499674286529593351088269999302608345776474881220719e0-.818240366861297790822809856737217428601165356497936825372735033965918983283066003193148339819468210964717331346551689423359068052316976144227010873264e-1i
-.823731349732747942549269090007896941430905230718436207029811781715698109283241339784406481577771903775192472857546949478225660238863823097445332036335e-1-.135965442204112262936081009550528612415800919197054794222123756209530338974825746045492968114436510852202000674082996806926098244978490656254897622702e0i
+.566908439135374649191167186352128985828358127055848030283740057413356161549591103046153816607215884231766314330543310657070372307913754028918779114088e-1-.816107432198338095093742504660738882559163282914728828226088876741767511136692731824619050837442843154743346064153409894034721078186270563635528558020e-1i
-.497210903696422162653366400573067896396067903041862053006041509008939633893680928050466514616664785456475435384194820651995669763849082116198884256148e-1+.576017358765136036525672526713054438775246217433572470077978112822215350167131931845517276311721897664650765396160465143648577771860603571977318187648e-1i
-.151901419966410401559804379632586756995939215049026426088592933884024857939537820022838853522387931665407673200055108785438080356476386045426429750886e0+.204787784596422546894021611206954600121373049007847451181143557527846929106995318591734077683054821167975038993743331553563769752415272856075427438800e0i
-.102001716227803604995270599690089657019213414471413754274857469778263230522474339898800849531654075731465219090452470687704779783758778128162184048715e0+.451774205537910668939054167047198772758752025287191704392309173890965562058765906072814733226610849992788050052569287852336078635788003478664696256641e-1i
-.324897252476249917853274283352218298169503308073712539201260843168033610833484308077467618356105966612329761365031586699883633101893177782930216716959e-1+.856275099902334380622713719941528880633186762836915856321619919697828989027443292274145001379463608497570768511490666580303935904695528515584953535335e-2i
-.128149101128052959347073144407878316866123308205004382868319641972541317411103745766670543132711179344287655786219616660785408136468123165933910334358e-2-.542942998284565079101646643174710606679755314443175284884730716145131287211941395668326335544243685551389601643356856439279275190707648998011411169222e-1i
-.336141801759092147299451419642119169837708851427487831442527655203670203606927585501163713851406869814728565569959527185409714465363449411488120682539e-1+.140178623898271436139166068897366239330989223954490268819056631592233694079602650116637694203062331441890426387109821069027699812020629440947814290266e0i
-.539275529891929953012433101985759789805575404493623404539438136264481769201004519785911804759000357473046368931301771005241737063533505246890418609110e-1+.116653341371526083689022346884594338373961357257316953292787960913435727603492035965664868954602791652760713293661007538317033950687881405204296250398e-1i
-.714349665658872102978519512824574511887607990115411931757435264073279747362544745227636276109793033452791778097477640101824652222406025168278165183576e-1+.749035742519889735884376045050311341202662087755346678669428759632644345954663516840679221467975133234305285583379134843803546595810827283842571309495e-1i
-.108393283031713287628951156943517215786547002954501187597148945513533592925635949073265325837719719177841338231950049526507881172808174471643049411894e0+.574613069653462575975150576503623150680172102848178903023498922068511947372681468047623600452137429315973144950346473660949249864937025702484663636066e-1i
-.104578188082932041034956708789428052568339413184306856100877385808789048887392384539896776649616840700807728591851403365505400003020265356677408310821e-1-.504987497119999452149233176907501780140327488792995480750933219420895714469845164752424399854007270390968010261823608353480081261236860689012361814734e-1i
+.283651753924663791039929767806462724473560975629192585189568836211592079519537161551108288159500410085188402928176696705918081180041766925718354208735e-1+.636084992230613450342882104656415762210293993370245393777661395920313932844738392561214228233170123874947151438108824531604211958023740091837915665534e-1i
+.141729142823331450133782447213906398161660750770488903571158932121606781258047543077567175388584309703968422758982584419541348527483660330441294943884e-1+.629182121695101029646667803546299731590154058916124905881852315220483480993332963126601806177433022334969599665761222748834712323050641984475565019754e-1i
-.538014598346550626104525431904031686366020422416795196302717017565365484977929246313347001441908627093996367951628837242513866113818512476488698739680e-1-.125770726171877425177552063497837668795730761529615510226981586553623309313613530664956672213708173418659848656429971993582230709926564680175743658581e0i
-.638529405257652416196023206832825279045695331666997941389586887341023076830179919366005492828784140187307780216403384052621275359037281620670299759322e-1-.812383248023888026121472239886158579183823470230087874336043052653426982940645859158819844454988313313655915848901301699899585804797330485648806573635e-1i
-.783300188469315053164077054164732110396610404114741797899359768651408409257010739948768186049699645460578231994433474176064346437925515151784410595110e-1+.734421970317539424342457101930704975645682499941575063227696107277627636318399183790897196292143826353548072957677852187056313845827466632480568805943e-2i
-.632263519238655339157038737181047794856219049856077761168941585252491989187098687779713579342117418350039254816373811636003502439433332616330640159495e-1+.233219132816995890662354680813353967731944237379724986795395455562648615250385740907811911001423023637912626421130954261680490373200025699876017844464e-1i
+.989998176869113368752734656527666271623716092692749068841000728969262885003640433372965907397429544548264673526359950482598521163738481526099205388450e-1+.159648709055445092351406540391152695826684648047823905445159319877763857002378142252051416300965847047837943518954612694678006251921095114221121773850e0i
-.171434262905113171944918946736256156096360190533883849459335589857901993061394974155450807939544595095327313904599210323437550621528090771511504698681e0-.205366650489207467675440669158437828841319159409396865313033998235388053127878222081314739981324775511721446458337139476909223133527104733376675928167e-1i
-.155196769896808559145337081251541294096213787914680652329185804323822037079120707166097813723955465339770201336290526344510158593359610207872297372980e0+.471256339883790476484068003314908105098111086791685223810833804211733570939932063118757481823146856938480225110503647219118952443153441189250775307469e-2i
+.110657862421096208358407772327790784818930285762397908364656395088948570980746505314888179263609339572607530225607642539801152292399040217493697265860e0-.824013199055112327475179287610071175779735285125984800403472847905603884436625082236279285124107247027612906267520447227652525561665374368273948478633e-1i
-.374882361937087615875794324854805683448290982314454445615303473006906745588824276600760398637828987208613574639227803724493988280341534796244575159435e-1-.417240743996594078754598756398947524651037298610874605540614302987073003940162804623480563302476848428049254043626875860181061174366642851363006457176e-1i
-.369827888985886017355185555297960110328092913292543610541452548955841676451976105590333635382388845312557820199987026874339378266049577908473351174205e-1+.911923599516382280824221510784927954108457242557419772641506134280332119141843623757721414316324589525274661638889532963306063029235200314346423784045e-2i
-.505655077978581967646242897294020510742898080040765754464950837344733922921053621978076090447592497416861923772275183845441274790032336753849520186680e-1+.205988753291187882725591662635526916524028582421037480988767733299971360147530392042254583744452882720254882292181632155918838280844293838570354010179e0i
-.350969169921798510456770016047428918965875414998788760346529148830661278298369363430490751418588996469043592201640824995806988494620563572427079641206e-1+.210587609936550050370109251207572422031841780599738348747512309266560510970271358282124723383897009749612174543761816566318273520624108583478519041813e0i
-.857108697116259415625534693755924280861525348198175543442340023369939393927521626239709997559391517028400038316280320069290168652219565927772587220450e-1+.518320565145306675204105241484322359285167857215968186200715218106825311601623015520518074729682286965228867241726747729869438708104803394001320667126e-1i
-.708395578409211769604011717246023877759211854401612904176851761421988381728942277359056427394722462335826367087730962754876346879140821839874732521957e-1-.250255842438768761123210092451678288089910497696096845825215959301664348810987041497300894764632577684291273695710319583070610098004024020895746436706e0i
-.786048138856657117170892887592009663241139882747235783663237299202956039499929896331540450519937562920316789453724076426595418255320389556883364643197e-2-.878542132729086770516082147910629335217559107334319791834449381230718143424690156690665452225308928475562753825649773847388829574023286133003764846268e-1i
+.285701358153871495521530116522921637896015290175669455338242015327655933017046458913233090974159585779823877755561810160452112947266937724670265364513e-1+.377915447253742073798595608554630864831677451098782070390447921417983563328751386254434194259754650924595492270647256067284570990082435894509938285897e-1i
+.357885465761267169233939711430015146309117601335563369115771414083507454731204459429213123190185387030547926964165625512430641191027586881557903309350e-1+.950022908888577002248294981760721953032406312913567227665183112803207022822428035504995654333415912345664200924826767736063666253919281409610143068053e-1i
+.765030099034110015493194842426373626757604576797167013624508042026376235449905887591555129767785736592876947068579553196274645341023492263740585309262e-1-.199273284160244449934841811767934070830527615925701180293844461195435292963032095717791831365436536815298951460838683976044672970992182588461893132543e-1i
-.513814833255852236104165139997436092002418494867710818714734896154686271344413176876984196068623089581463715515040185763197693246190372059940251202441e-1-.185058650035642367541960100137054775731591558325884403093124885681900800275415572448276266755562023427780734466674591708296373976019400906142555820919e0i
+.613176453340609277212453204674217370037441257361024900927988871722081674222838878488062434162318056982250852195282245871390840376780321788665796360781e-1+.127401948762648881479186096052967743351023526642284680233381261440387756575669456833684209574377770627829530372820973598954108946171904856096384289122e0i
-.674046402620527498552469017907250343945703988384058723771704477060072194169633436879181535335179826154464002455296994345334277923811939877923176715139e-1-.695197032953238148066432155127216923696041635549038348651135579263900662202757630046714769735693854669238236768494739369760042518865387049675672175346e-1i
+.167557378802722789225664483175083609623860930356240498178772590750572247562333610493487105654089687571772951275405620745819454161228539986371526463566e0+.265064094391290699931479366115482636082637069613567084106526388007874776124117301183228066170326957572155747264265680709739327598994583119940359451729e-1i


==> solutions/sicfiducial.64.a.150.txt <==
+.696284803329709236309468781615792300410009616156288167836498586252939893409903333812987358768276177332838381425192317789824471035931743197915229229556e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.119764818587942633847530949780786428986173441248319013242129171420616910525764309746718554050678552228396998983479014097814887114496334375386361749960e0+.245781260921951362615485591411210089816633145803789898996184765324964970198122146737498225495588164594321418681659630547540817129244833643534377096202e0i
-.572945900226230465325485540761826509970955394166682744966943550088159949895346370438053620244482630453918141193526570798890286069740533795716122674395e-1-.166968147628917781909101750000636435741940758449819347483398253497303467346713975948452814879139119316760887309184130092142525252353558144312752280985e-1i
-.155890206844734876781749248292662239509612913352085001855266609467815522984001829951111025224313189674103221058508602756549155758225443253662460773581e0+.501964906857168730278660853718913957956047365830078521374242049190611558241395433331712739567445293467138542216294969871306427758053667437631120299295e-1i
-.400844789017098102362183466965454259673328975527633424949607835385181413157790858386165550949477361915196475276007073879057825405271699628190637350610e-1+.152982958704630429238729835941473546640090155993377284556392635837581329299360193835827074678363294377474244192286786401635454927090038168502524412142e0i
+.113236795806669312115923679177818991543142733058677548673428210024430182083483208016926889107604108920062782976233985238416436546135902704641715921265e0+.493081339619594319692203623412560371816827949905779553245149671105200581498492599043066412558661676124904057419015592423916150560868512395111931768019e-1i
+.433633599017468820647849168159142113025282145587427198199713727147213839774282424418306938951562027896518759611525044657129404425105322852242578753846e-1-.983064172352560352716687811889631996462301141781541382888560825863761693258708663672616676273283466721303943682123612390913708729441159001935111975620e-1i
+.778143689957352631337471537746708691306535871270562543237927652673860054229601090462912027403143112400756781594450068460886313772483718540474141420289e-1+.116216122752059507061471721747178809290542404761805776752007186821354960466927780980151205901919584640127843089892775268920242670296843665390797726952e0i
+.191201305930815706299413576479388669107576167032825990863602492155677346154832541244456447943082487417365096314803887868021091992478876842685447596525e0-.193769201915201111663057709731975415941782195591319573413371052607437534946302023110935240990874821732643518417251433563431591481987835016196157123915e0i
-.107338440882815843092248006745625889738119341506223368412045791795889083510558659538233502196412967612397865161201016151979962768861021601285101851472e0-.100852175938205660979454913633983104810657658657998598118187860532555602402386328158934518869030151373051519336920724083086265286425166414066273367650e-1i
+.112802148635197885650885906873069651814151444996167271749055710007883275860305002313202073118191005711890475803488134326444335893013567615703624951458e0-.602576611246976104610269357079753671421199604722881226515235456858198997734227284909473083845049533790590315123847121592100274495773210375754355842804e-3i
+.268632684154655281163969729327147586704201661361331839937377480679764691236577762302151028402342293493646976459329338063746316934462734884305699833738e-1-.224928466678573902991963906659152653568219975450416038911984520946630913183773247785625461384200586940719155140028113365442120819808913363550594763372e-1i
+.416670846991797991706890906059421077187700563808891081514374888225223056386753703650585084901108770636295556677162020658187032097945480521226043550802e-1+.179796008492535109781472876005969561968262374133430624337968118174352522507901442678039515882156858519664693226395270142353361403170488069179889098956e-1i
-.137103417366935245113325161362561461172059122161017908710282459637449219867721663876349476640267539623785260647882691280505902452555076774819997114651e-1-.118294354211763379436966129697733743253925178155509370622557695061842149335711102202036991427255536654769082823954700344023966078165119671595618422075e0i
+.155509428624100564198025798788253425173108441641266586675720494614332520167201424475499302614817525274070667772104884975987777800891778340993285728928e-1-.145780573643112638145812048638359126703607675597158811505615038296333808272959009076986080103502021652200175933142946015471704102047657901181828979406e0i
-.106901952369012315210259991018653502101166112553824806711430615197086166423046862295800852660564937217553652950953101030731969068578867390463410334252e-1+.523086321922328242430589582239016820699640041951856296811920976444182923478617827134151239334162830521654032614141174035163488537320788863111064389434e-1i
-.939808034597056356618268899946203353300865273151703707461393181159238958096064953471313473261955466737294790855090293877542215102134085496070545718377e-2-.782882123799003045313553629045643150871419861491870331256621386754357803721875539835510350992503998775272974126550567661011416032505112256256785821639e-1i
-.541056166379905576148220733320817888655464100640030980319327935283325031405710289252786742967129555433743658684849276624422126760165511818621523072487e-2-.422315929181419735426122738049144202334314715066589392883399281896253704037149670658071547811394783796165819131195487352704653919438360989156906335483e-1i
-.461003537167376471211436932904175740262894162366745251825591715713795384206403443426756518077715759105876202797300460461802586230068426921481442361172e-1-.112908865004122546931464035060607996304534723099028792676545581482080136701602866846438935130306891417089688253900511811188003639757781007699887239156e0i
-.486907372330510418528473276892276346955736326148803291370767984870329369600441823506763429503094094621985515512848847764483537750858634401754087049961e-1+.861039771412380895402459360137410492522938372029101752200375492056672121932914549153497972057544066320495832468873874993115379505196174103900798106707e-1i
+.113946586717351233268795536174848541178817123864711278923810154622216347926310575927034340145719923475505976716912105443302860478367507635834224923608e0+.908988392539388036968152319591876365598149738408598741830464327063396040814543670839458805920477334906850605130826122911417990744814614690124862102105e-1i
+.137516104832480436963554458326420003536927058908173026513683349790872013073479899116494660160273047257296948606520583966618495322005549718416862511331e0+.109811757956076484023854976861704078136561132291765244336796616722104730515562486709445425098479751476527948298922908074294234225348125672632744640702e0i
+.302191844003840318302187149332897212942746985442861074572211678284876879457460272356173146163621338817762488520387437453516913152252122940915207677494e-1-.245826630213425294764810725472425483193200560346092676183819102207157437531654361236155486389108630494941412526258393381370796365215571580470162332077e-1i
+.156679786743402498110581829232122541133922463987335009561607831060299241222456320974796420637502729254117953337692066835208848945186008129137581623809e0+.323463021337305593121687024665513365841181378798889078779674797555334162121718184953007149532858861754715968777025261541584530031156776127061768677081e-1i
+.831844157055224241944237682239069012133480554706304347598831801840522892080024558030624003846812947972084567258536143063469151799850404327372173353816e-1-.214485606611197191516491783378539825171334474544686009994628498532117338617440717555301497748030357895857459035301994564301864779026983831878199338694e0i
+.166016246918849954112957901378673751946965045058492100785398251650363108713995746992787947882786804623935412553352198129657878805115138481319608896737e0+.460065405057893410620032051083985316859219329382878126220237117733364629622298147097517950982197582082852409821952632060281337509327760701083727831484e-1i
+.350890302203862164763771583145698306295928960985529282997853372527651379781923576184849880745835368358703354039755826338229003193005961456422457502362e-1+.495052545686138316212212050129785319851115675785649151351796797803696041825538424832967289748136817100926492391391573395024244013174471164862675930693e-2i
+.824855947480034169193256387412564353247828579674397295500153026394697718392449183840489198501311557178581812210294717158375928751680900457710143690744e-1-.169501628824963062398912111129607715691662930830913629609795583414095202535746331751326414714341956843347451827477094387690554789388581632074064567956e-1i
+.269395610910401758038486571031017539715620515815332092121939233381334575564509211016632174703317453013860855125018806670687668845397968857706392680738e-2+.801092893046324278303714356114644847433799093024528223555980850634195499207749599980258811844041666444473280816122292450843781517753938082626128963050e-1i
+.407759188647203158195986423209759049613757270179447654798945495652236944843134974295962690556469032027036596813133556136107175088536622995130759317784e-1+.527393295261753475337861290874834270235281116793712838073506444217178003047790353832791515682607125407628139440834168139948891818007762909703868017310e-1i
-.440998239344100562083688822998353509520293242936151285624568655277094213299742474618964312923452157378364277550421400664678868439555358466471821255115e-1+.645504725703981882261292635774504181349615825940427057273463008388753881446863616016350658378352379945825174078273505967208861599861294958264131557225e-1i
+.426459195654070263228809084864918574694288245301317663769132829242261752982719111996645056286858108877356274879814997081383570351628848385500516189577e-1-.166583968590677744481495406700996228772467941454655323232084434666504656677109484246991607337668676807862279007772201316870371344721850070172745445079e-1i
-.167587484879404632336758989067180679103455915709614511020283501782509018060514563780599990805032135868436615714062977821388822682335853677049503885701e0+.393679773607674998633359995712595141794991784575144338275237723960688822820419753724163654420872067535434812552952853850526034807404478798672830255783e-2i
-.154078570601827023887793039092070527221832808241292755280858416584260878082752553994684444447695439267049968104651146576754131779354807884980478480031e0-.111765037413083406438441687366646489819217910599213221251630571295248934437427857567258876847956300124470352057175102256843559019791616168630726444664e0i
+.420246621776957935466316706999502781671313504923341568414112580601630251166560635259045970500110973276037270596160793171290427777562495380414441367245e-1-.935943244388352507727396783746277104426875647892341077902301962978926355510329523565298014495541727793364842264418257134303661396902975891775812868973e-1i
-.117411192715449979229272622194415007837433983645632504503239562523757694702057666609982696422803798763680658794348563990339419628747532482724484950379e0+.714772605944749844001644745242769171533198138323084889806706214226371119531976475025464075445288617420840946064439961162953676786316758932100462887399e-1i
+.595584877450672663428221910474435452101443100228581666952088354516887914560813536394697279885733793535060675284723357116155265650852562052445198244980e-1-.113015808369315137352952668852720642028107277728636097085300369280295389058914927806370157602732635425029639343921638641350298152087160843381656797522e0i
-.149280877756596281567220647176032395326347989706638399552848450014270958823153058804585026460556249688444352008110626501465352175442434985017645352185e0-.279779108389580821319747099496301425429299374191394081503741602993808410248571006221431460948355828878846906364641376641174222308155456562594611099779e-1i
-.248591775432529506981835227024197045864843832160279378564841889589728935860768397889678776119052798048791282713126363550827847796396349302663670128656e-1+.418635496234244850940282375468962392601729763263047425144255492177355006174557157968364385088180161014562812025377547541048744412579709384770449417955e-1i
-.270517063124757019885545967791506920730800668585713125878125730184627158119153907065120262799768146463858450857331472415324791744784739463991297256196e-1+.280549739412117128867522492207032727519239132949041202393331510028699560871765276694550756344786023482949920330245702946522941859629357358901776148757e-1i
-.212540321530859694525319297340645000955897385643604316402255381607381007085219826118321270649077098964327981493720885251098562661261095308955783818462e-1+.156902549990791841916639142089763735305068098241576755779157418249202903686971952431470409117777606013965758751348763899963004244925177621162878375066e-1i
-.154880643555599764360117275014933194375775983142633977778023864140711966259609904277236266849023546589647066790880776698816874080465425163327477794529e-2+.115850221013716399509287888800033549407113556357618709367858487937991529488595588017522285114857723955494766751227707719918925374593959276774758520728e0i
-.128348151756399454519589781355888790668927498893810432664140317945014485553844597422540636622311669596928011739630095518308488610684633095666557236181e0-.401603499459259191915114632559784180587154395556136752797232157361483659923014148030512428553754203621801963430204792269964559968453558909242204182477e-1i
-.141933938804048463294380463863139109682747369734974878002334075843984438994968273891010269643317173416086711813971728192366860191361530544257936121283e0+.174312137065531178431187845876884561921362313649265485762531667398836449815393585567871235404823305284367461258006744125459257358233171528326345859201e-1i
+.110558306331477481496218412710258790325914192921540532120385952849864173397163177752916772766333030942019775497366504404642293885535789582881498368614e-1+.698939351852927857946311945252155560549048088775803265025583331242590676462306787899762804842034693282361045146349991910610375026957130306646633228136e-1i
+.341720787201558255403478542871500240452734342744198661207736815377310628286198612425365503613343142823703701180445499842037561780437591575882230889357e-2-.638058739894439968712112612189565123001967917807007284809292474669225791449254107700114164885188954623626424355475288733947527449079438030819489118290e-1i
-.747393684693645779810373091308148518889231492680415214947576681713050113885478564095283336954616801102220639554530518458457447447187700186078376187919e-1+.103705753304680663959712418670260033388039667181054184098846673849641084570613024224273230736949238300210747474337236555961738729322234162600577234861e0i
-.136343185447752159293052677281971499284205871946275630716290584013303926325318215474784298685574988668814337168183046192743254095126234635033015299582e0+.390609798079992406956796403243465402953235911430737252667847096073310517238511277791952406467802505640573427910844043986066497144303439346186189528399e-1i
-.566765507890158541586158640545184482397091808623553396461208484458836851134984641411334053342598522675184554807009469986630745931971989322544496024209e-1-.232586965641239270835561110334290942027186848213083056131363545978148763210176890704375218090057282398517563008510447948505619349647969806566129188567e-1i
-.311115935107191662499367249254034584257969644249142968318473376939675981316995265763794741153451051079823728173912924386725195779411146120735826617530e-1+.222338054391008369410015748464575502337527590989218602246227169558854815164137936096903544487796486279256305728068389858662305057142182371363117471983e-1i
-.711519213373273928909691682101420251120451144730889180650786053822347142933147733849988472607464989862389355872325064377721927532387220073886605143445e-1-.655500823644244338174556390767126481407785716778782543729740689400791946639827458616898297825997671411950745491654253655472048437005783908301202581137e-2i
-.203706343258443498989508933126406719111834510817342338323219097123217242077118876162875593016990108867472941773409674836806799367746100341291555530470e0+.517031337629891984668794883125649015526789854875600267767820421388561836604090493835882374514571992378034160162888845434777120590935846490167557651118e-2i
+.947195985872056319785273563359118231541099343880822661189007316684810621018325088695430133184206105809565072020642305511102004669273673241800882990239e-1-.203463465545692665162990239968776911474791653583474377679040435666268168040499851256155703336739864824852766138611339643206042250596853044530372708263e-1i
+.802319796632730620910017207959403132302014953182752055009154884477631569691625263455369035941454231350386701908208795151392669883047816688413307554302e-1+.666358239274421837114661967410800794350952952077964275961534823079273363562633274486411362131574136055501632294243023844794483471504917916293529242463e-1i
-.771440424410068778014715195717399947935445714056400066545146626926330730659339948884818962723601166335527969892505305426621785027245847808481817591639e-1+.111820495723023105844101055550765659480374133842689336571243410200072490208336302819052432722595034013506298855038177471473170414361670999176443041459e0i
-.208270840032025874980930539887188440003948013428213789617431590752443938876625248200315598423423220318307508236891979281566690542274252008844146152148e-2-.343315666463222868786670667509825466524957229317058093668919696179223996378888920276807260359897631203247620540930711757846707083561622396575770445702e-1i
-.174800351802792995051794356675343768667675715589554608843450613118752654411033436907414708133870344716508937203773075486002273505694844525834204346433e-1-.344767442013259897032720886721931391838866829950689241312251805350991707216497215752827004868924320333777894691885966051529257277905068083832565946264e-2i
-.149497973415162522759317713760106956809902922380736645365960928108183524232019329811741193338246848097646647849886630255064582440902140847119274689039e0-.102167448609969209659645238365587355469992613898273745873051251226490150530090480998521273271228169658364792558740194177794039821475144578258288067590e0i
+.154070013579331128808417704014491536143137627571690118791542257429271354671007543042975118812565335562633158196858788442479813284132693796009207266006e-1+.665413859694164470367547085164140241783263462885257695338269013084703060151304979511418285965518162858062025421171589879518574937852456426030467718728e-1i
-.102505666667903470968697411841580948381526505833517036022072403146775035457902799999407392139701202879887263986138469353863996609647553573675390999705e0+.938603308016156762924991401928017144418240784105649791666530769905050777346561552197477567373764816414058921103084020359896780485720750336617804790409e-1i
+.148450511501583500750123793389540779048316239325260533595057966893106028997273392159240136402257228819984292478098334846933909625050204470732436552848e-1+.121182821610529434297293350472938777174310057727368768878095610579694775291547583776499704853725235131239751465230320543015692459516733300891220454749e0i
+.532650987532284651413761991852744080701597550153331898649088990572923209938230924491445300846827420351032146542589799020012442681683547324932255365527e-2+.980404367997289620025198685046152373603384042185257210195386371690501233690864656925317978623624670985116919583823862262021223468491443216181431633897e-1i
+.125195924375220639289646009963672951337953168145081750617482762590334224042273943744842224742408704932051823731074802958936111532130323148521227444555e0-.485123916512492750649581226694183156948994130246257891496644612920429066538741127034207008315586332637018310709922927411014901901815291691189876839310e-1i
+.852250382826747145007194531846610539221346863398604374803191809119973828286858078294517459169328038746380426406805541504014398917942519664880267225910e-1-.149790482623256962771056736917840508182017985655128444914762504564228143383262928393428300589114406673303824574610553679036123502219527175028777557356e0i


==> solutions/sicfiducial.64.b.150.txt <==
+.548265061820371566212089759360486034417740987207434776788110262364594508475833060120175454994172079348836396896767581175620539720493792611963688616384e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.645830459304294729226007782921084963582014330764168869302848639665616352524629072923162031277097925770248665259242971082786331283592558186862647376047e-1+.186898275584175120591711616597155770902569137697659374143571806226161481386795293809748663332998143353093225492583762247508259729643039363143483195530e0i
+.307473587830405664904276005545795971114798425074326308967650290389089715477982525657105405380495251581549397314488374852068840949903927074218733013403e-1-.960307485516418784631423379013259768350831883732299501288678937625228601518959876799955187413525062048681440018019030132261002709408250925126681278994e-2i
-.135964175528518618662355445130450543634880812701292404695735615979880116975616063269061358023311756413187643478971762534783679511629897671024718013914e0-.980331760734232773229198609888050114024198874077192083903465023327870674753192283766406690183897731763537221706352332010454646440171609232900426038899e-1i
+.710894750678678518702893986094148159929720261195809614523047650867372123729730646460462162179112073088108390682630276017509599971915098275726852242013e-1-.144484900203963564068631767239579977318843883896284145439813540816456784031726836586674223830378789998735856128277221401687412710926399954595659554831e0i
+.995960058776015102914158358580940475493569176994132700550913798785711362757620218143807739969080649912207692383513752359493999816197551008568747313658e-1+.171409485613639108264123407077070990056061077694808202995884364882454066985467281318559557173959699783821733354271234949121219277517578162715034717398e0i
+.618059948956199310123941764670945455463914432686906011303331038984765374985020309269375974049418073060289565380157213059005229853613243220681913032454e-1+.107822965421560266949660175923443726522098076098091924332367896381997531133652712411289639138058272796080297642478281294097174199611580686824320290068e0i
+.256703060393427709894799697638474837782954439589540024603086287423972488962681118369046447544580103837086746216125294750820855835751618429965092705497e-1+.505864180667135833597824328186860148098449420658457423683452352611744698831267423867427527709688405087393282637475673148701336624006537083240267820007e-1i
-.716102209556362377133449388099248940297348864846577334343104281170250866294974037376212716757926755666536266980699816638922822394276712519110873635200e-1-.118174199827374005450742048640485522097919179147888465422600816803284579546819454995529118039453091441073416836504738849821430331370799697085150243377e0i
+.363946663641622520676620515821320738936331864106835667813543590002274564786200105840185682058611791088502543113000380578339407478118922052307809211264e-1-.597466627115255530240841082029042551185677335774525043134609353443048233997449714143384219141687079335743462848413846556953060226994870167429534372157e-1i
-.108993359137790220337645192080744781758712552362594466902681116289201592069208263185022996588529081339505071320366410000137347385301266867264900850646e0+.810441761022706304732635643186501498579474954861037635308636682970181996759259244114155248616253628334343273399817970050959128730683370082343897203983e-1i
+.408702622205036697514880156712625215683108887400640643876666261207859680169498578732547180444248663219958647898498668006139532598832298052518014769235e-1+.117545576383750945097495958107003774352725412530710311585817295696779502827724509493183389087623803590100626573813401347217900189314188573394677443913e0i
+.172044618751233976615508478068465196674576111863199083716601870460395166890347322926452906451802947581951362189845723951748619890459400435953183461522e0+.746255825902836804195532544146469226853152279961524089544806999033817604935069788237998631800916705950714347306947098585287870360955151415403089861711e-1i
+.557430024738582545035408344195691977216172799056719628827176726899804550920532791959608330758051544634107267715909378893454718217077674702215909322259e-1-.111290411732626117255134914337786198770092702495031827830295417746832089685868457716674683782622158263493199928734586862240856017542852925336837896516e0i
-.138039570676306042876191652675450052582482366095356167027404020262720030276256032898804017806122147552482804247501428298495648400080968271334121386668e0-.154006464515525306538299351791157832542538465933551371244058281481692085386434826006810960407110301244138426965058972764986331911484668316239203089696e0i
+.742396164747354166063073778760195049967867584244150032833673538333176297648861802489610001681340407815479939140532278373945240784121553424010753001228e-1-.754235137198633890586664428819672825011941951992992602670476629050994286502332852862749471714155959843048275609435709836613825667241546916964998804001e-1i
-.202928388917895644813772943531954003466371484596277741533358274537350843513871134173589893834746440511107000374637567077170879610503001737012606760903e-1-.190167456496765067027872794357942997583984941173012738409626532454460273017866164252721769056732207910356103837475350606643710806421035573763554271349e-1i
-.471684177309165116856189367716950182591115196992534993577822651314637678363163450086502168837705312303996696371565660402012588521387848953590170719802e-2-.470938102565285204100178414660553995803012114861219104868710776511678254864844619339928396244043312425504956606807270514618317442861582796561156391434e-1i
-.498695191004668103443472526736451164201031924085346359680702038907417202857560705338606317900898090896424810445524652464998842686330852948164944141229e-1-.122022016947916859518812212918936000324607300552408094203433919197602628836249882726832577591003899569111004522369650454024659896825270777019459250199e-2i
-.576853574205662625253977765044293546444594415587506866214789031175277619704989549895992459254715189027759078751686792066722373719520121690732650868218e-1+.312086179110791191024326897239898570792761592293297479663042665687909228706169447895562702084528043542293384419043739428910246810602219946547267964037e-1i
-.122783396070922675793768587197317578058755615199903601533134919859171698948393039116710487634377903892142682058126303879855954978457769995066598082591e0-.422386328285430033276402212827987952012579693939421228162494876578339605286647950726634640248573195685256462295509674656875268646997791434802174713439e-1i
-.962134720705422380436406189071735775533971654422301141481992765710549928353133930523227687542335089004956565739423444659369219123649688850042361364382e-1+.543294990729857815824596519600906472840307247042974005151017313777985456452383577599503195433059150190850407217881789313799155198309219666570528622708e-2i
+.137500352224886130559239850625112808449433893653834464300672395804448193470933480364527309307713278074446914064387519711125228905004747514809643170109e0-.147834990758214272248177942847139964557422603788467889046465673216938389819065320043317582727625634970889659105317376974815841509411685379320363710347e0i
-.775213555141790704830669785893223326992181201180104985801203251711128222458393089263622153046658323972990913115391548769492466473880090583329068077033e-1+.508841638492663306874219649643843108773868798124034919016415762495300079968050325107980430748397078589821291315966619083282400183327995322288567875962e-1i
-.581412545445699525836657539602253713524146477418248850991282198411512485507679640758629949236383279010944265014167285143137389185455111807721551635157e-2+.314039930477112096078553922548867780748993509138284524859895503367616585555190461777559134571073443572870404486308187063694911820630776286565264946241e-1i
+.384554546588474608812328226615176545205152152025924504489341051281496892778728739472757282836308743699548977615643866844514682629259815662789177459891e-1-.555669159348013643843701777002653026269367013727411051135842093902019974010063373704044509810959317375231237598144449542689983050026471368554645009426e-1i
-.591113174032496950753694742927322547757945341242366192971387694385331077687937541240950527738339185400824421949479786464906045669853881508043925356248e-1-.833439499189879012612331277482001257856650455869906726493928919080304386165686468532629826691037213897783075705415816883528997953608452680397756888410e-1i
+.251740644085344511361481038070113251570650061563337543646017975338437932253444467462883679830337091091057751206116621918776573954173098260953715299463e-1-.344433337992427082049842264579340897487369137338063369917262294495343520298422585290238115538837538446910365431199783844716028441640526070566903437151e-1i
-.394802643123528301472996002323007150616039260716866986862054444731277431158497139162665110792169919064393726168775962266161687433312499285593385267975e-1+.141966585557522518287575411259626741758332003617690307960098072322625818165706804495236704375281968498772241140698774082227896394850115593511076857455e0i
-.104706836461266461836293336119505202214696907377734771337962995202510677543518052164933214691133269883108869642574832282142775331481845693076613471483e0-.742830413093218813395874885202986001645813259519739100676351938239501151132026362223009547999717009848123730843968799649485321191298703957932836095877e-1i
-.823623861975754039076754215575528560678385843965583507519944649729575207068020109660833028132240843373887599050322550291924491255799616004552326630182e-2+.243050714641003488620417683411992456654763778030300554993587023793817338130867363535614946496405834693840285997658176954822867173562748844018351378077e-1i
+.236589986459709998352835289897859936057989043770233434991705142762286692807154610333748551950310865931388779563832577893810528768294719916650925783211e-1-.289786848038920795388560329194422967803213111263442332258717415376903917926967712326150818764969826909777318580856102862051863646010612897037283776180e-1i
-.126103037642511107953700570608501990324763543529456873394659312716445423690267836097448844007379601736064023035921197717798632308291873811883515432578e0+.524188691571050871237185131392161038665595372093317846717916451495288684464491890954491946098908050401945602662083408871990542380789567980946761792898e-1i
-.411255944297246456261155585100367796044010009412525611309322917796592510350651636207279800394554269967385389124874334202852601310304661908331676088713e-1+.128774603793343895858051714729217669790934717502996181776581991136470138436387867107764333021231329624741313144967071501583575006175144756022329255484e0i
-.990281762625801444476686579288903358488519139339159946438877902262963363553611501283189239710159525063870729472888747336964262404257558921143091478337e-2-.476171903065186965581529821455445822617128400769426151387681342092631934246313438656400456821098872820202907736603107735025614187247236919525497608669e-1i
-.407799342244510360929819561542215422619329312510102850213498476570781345002206225561407287680721804867636491487204741815242413911094054326306659340913e-1-.797223508929280820786226703911150382789022016403489175674183300955870731194061154255886921999758628303378452032525805192000454263322263044542474081493e-1i
+.105928673253164655849567311072129726502375945418489134598453105082044700668883786643916285901572345880118135920332126151142389896484039595262456799175e0-.157425278486213747955742558486483895603519503562552919270427946389679407800488744195872839379321262092897035253941880576726779370764865265116401651054e0i
-.376846145476625579817069636369711875949854028981114569313525902596688013831512927974359035291426751842858480914483614344556573606235177784483775337789e-1-.484684962469008849882330550732289329956304602704470799518028181841461387555153032879128350275521990337156600505780038859091165129445210708905678001632e-1i
+.542413376337237516558202116414151887622634481417480047616281998440395208301989670312927353201573540183871942610318331480238169538595672667703316798168e-1-.870608237803633508259514812265986550181215969165153631847663229412858066465642184997254309452012789255458181064998694098054475348491711339998423538764e-1i
-.539777621067531660608126453000244546719533424857235297405321937981457143644435914352968654339207517368517460945364357065101905018556372175962098557946e-1+.197290747865258148284172660503110127919450305673725989849691395366735434748845855322554446281762612450112169162477162218660966755565967725076473479262e-2i
-.115578869362634605867487276791816721779734961734823501963033691423820046152225307966974219642413213409057047962424295650399448432868498028283147077512e0-.176373170330703311845397064298074429119206627071873846517292060850656375051610357114423709397722839574067267695184726434183723072989329154445422199843e0i
-.131343292179142836341938292857936683425280653062686787654102717439417590422471557404104451628375848841987368844811247898070440608865640191678386955782e0+.210889905235059128259712889858516703069118517718425686295640782687457453019426474412762350946667381220854148986993021878700510330094820546039182954165e-1i
-.160837679842943484811279931118953867723528622061154975409241497261305811884044636944727835077514790390604549811859398577247471582614577687463644225965e-1+.125559856379462115158185065137463580107083939576894802349686469888222389239948353143501781548860003902395957480521187403785009650683424410888710300269e0i
-.914130206629187944380278076676151977517451813274075301689959584851620845945300799985593802116996825799013131857961937594472937977229173534370356225105e-1+.554911017864590523582796084945148637895288579769824857442345256312433407816160727541960933674590287528496535171193434604823374358811604566356936258642e-1i
+.278274588347157339148376767888838922770743369089204193240831796718379612104752841941185977297248867409172152991723542018148346180998181987094848176682e-1+.567130109792904846708591891300556384525927844690905837209632110653666732440275581551017866076439246727477156074392667887091010312229160437495010150003e-1i
-.232416407462148744286340576837773604382406287816093651797686545854651051230463626598035248810384961183613218148945931986358835637430994434303987847680e-1+.335928543731731253448676412091827097738184606391999564967372676306611271693653199779847676780138950461605266218269045143008755399038215216499271839015e-2i
+.131252562929986697819634586059683616991044000018616902020534186091666279053757086675934582226865706880942082122684238218769353835153422518090901048980e0-.605612780083934173072970642627482148793532895249847601512612433079516226748525764759418167438897140018225141399666242855630886041318133756424576082098e-1i
+.843672839894301488212539019960927255663507795078451687819111533877941678105944190599043985217492033439189711158575618581598308154894146464203131837428e-1+.228484448840158055692096270158503815057972163244883227602044054299125663451312248300561302015720970287103778696255128482746311167247762887909331197151e0i
+.145169075018753558678339370341379361941073898742715490334689644936559715247748829495708074573698947945031826094089210029793940307512469960422794151221e-2+.114142435720286497048910711164383431137655524194480280393518040512275626529768694727170798093804387865702247244056836229601772106973866575293213852621e0i
-.689038183259754750477972804116113364819572056037479498309309991782836491529447339452501456330035967625909509659929352074703852001052690755293109255185e-1-.503287488334357527186299707578100843288379026168907075500248577543585635634017666105607527280571712524724692786026444209187094401834991303017316720484e-1i
+.668151303884823396507699329327500993845246726166214793148831027393284118400402004014482700987643628546313696890967280785604527982608961638940198192857e-1+.145716530995922044292997604048881617437027729918750040475607655876804939265619778068309288294492303400102518724420990600338075874752631767028915488764e0i
+.374616407962443901293649453818745142056974487094473706244112484046952342043852878264803699685431583279760320109066392595235173855241602263269058870549e-1+.808130382045582450920436194161306148872721865502688929352905957997372792262973957677092060328686747206154543070831911347852506343222411143070190217711e-2i
+.134498385001456872541505120329521187973705220419145156029151980873875630900794785442190015402377278603377635509688255639996939585003200284521563781067e0-.233928543397919568509044916583774134244893305705686431484771276777304867693158522188335114208430371246533293686552266780640340936546786248641469395272e0i
+.120760087988079612379770126121905981560461056549790055244252722967204647654724437747765391476408767264401559406487363461549036872844065779830499529056e0+.109360329064006256990463306453320319878341366266372238786092181385890365384731163513711764316278853866141158923029435459577302804350858810698788742533e0i
+.507708692836370377926274997556668234003020609041066841169973298443895764248478891201428441681192960864860427455254272184010811469689315732442046898708e-1-.201554827954198875541043513521652124341792665943433388173341079817019101090858517051769805630469510084110366872875798754991529649685519078469596259691e-1i
-.944155973553238911772364057082984844706201182276642214326786981928070335676324311698505501776016621816180803009638213139402130578758764625220700792765e-1+.174328358806582760912357933163438045816758689478764787122574349076076002239839492767350890793431469154216496526816113282359865728411989080665225422189e0i
-.163200860169182291985862287508831078599026334509119115880772271606902972909177472705672373096582173048559258670834113533462695386534548069891025098425e0+.455800528054410528005785918118477530430929113543423733243541244049777477702491999667265157745286726294869773760025268384649279249518047361983227957708e-1i
-.462009820871157951726049582136980874936445008199373641985941550387955669586800034168802015364768803843931623398869318488203054705941084459038233022809e-2-.983495401030603045446279194474333988463502234969305680825374570130197575919976611817856039433795691080648399353916625557376637188547761784125290958179e-1i
-.361873611435271534504342338344302077190452761320796556781750828218485579428065741677491949822692347528124418378706569861684052252137334748067675426472e-1+.581481556814125508948094002794946375650787564792563111475231125153436344520246273837556727535752998506582254366258785208024251967745595172790094299574e-1i
-.546101302615967700020105229965207633942129429669736293541085856413344181312565427612093199105555081004881881649479675490098343750622517444420209650036e-2+.588222653317447289456817813071558482251730665001580451115393201117524312877160944537293219973386255366348659394087570497846149632901639032999705246090e-1i
+.159829330074765475069072763008341290446060117803578224526416984859687859678613425430711910137681158266347305212761743553255692963070178842938202833553e-1+.386857794497090498850960256039472615387528532536634935535282727023929976464147309593863305185183326985618289607868260037462023643016853896545654635850e-1i
+.728465179457317339510517041159314845403150669967994311565278299143277998800836122857462582726653799111644477082481165255011867649872432359865498621580e-1+.297412686267981117524788946716134623531520902635876647505297005412200822014136953492954969539644425916754313429317759675347389006806308392376310686731e-1i
+.278417411317715620942247756145964003473463961784959366580784120693323765496564610064093844290405900039717545064091416160397829992558326043918169610465e-1+.550484541672751734762959134379777490013861772001329063789817763574094483382023847227951701092820057179414149989682349834321187870494963302853852419609e-1i
-.935296072810986635394406468466151843704193515847929696035422700721065925069445072544463560787093179909385441011988590107259447436233312601398994195973e-1+.882673163863869651138912453685844539158746760951860182828520686541670427078769975703556483470218813791204648536801980012999265784379231179849763485816e-1i


==> solutions/sicfiducial.64.c.150.txt <==
-.149004995959517953055050269546503058023583455325828623934912237825270614539225481542841582864765302143623001666695568745216928488819211037409486196036e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.422360986755835549715169361403642712401442959805768407543636453176453671900412587893658469746801011358470281644685104465075004958352971400190802513547e-1-.110569124675797428560061689976168219515682229335027360979729795613148181075573344617947802448557291660700672239929194270160372207816983401120896751129e0i
+.106637183510594039823577220278365591933741502662669163065515386198640598196246501253285079779287826347091985059593040018806624138196317378838234658294e-1+.306595918013588817415594833823502265301861272500639218360410731630074310846511171769324413832349473653894935609941987063104062021701546659189348689443e-1i
+.441471270890398080515045387190322456329804141317584291273430651152280969951378709494769699087967687258384809354455475364090772049233819516656946009232e-1-.876014647688340741512252478212089773154370247445284495288937406770497505920100221510956755710045554034810013914662266217250160361835428152566215481016e-1i
-.550955581053639630353654013191462295118498327299228453022062088741190779076051940097050931460336459448701608764925471291868668565727956456396557105591e-1+.571892653463400414520211134968095937571742887783771038258198662861779844345628805698090488757699804461792283527241838163400180848774178794759627098608e-1i
-.450186278569137382260097732420343399014700287281692551903284598248462197112349308697620174181443333911560293581126198125019386984195032758114193081712e-2-.204388046116228364057595097828388600890707715762831469267921969032618679783590680694663137349728916451134350890009274162094363085237407875246129552051e-1i
+.726238348107248223187162469707582860850886866120836750988851032284990116662082242931544552639777427127570659738350673900806430470063042483425467190537e-1+.155054621156522366836966700962240409295817571398932646990326521886445065385655105872814278739594853278211499980743813814326318849690885943195641790567e-1i
+.184898549601351912536429585503967437249446607805199480517667187880992589436711985023323407269293279434999311244570837829215458036131402701107919634255e0-.205764309391853675646738878726488154299179325323933890461052857568732635507087993352347658929495724994964086412332857396676564791864746235905613358205e-1i
+.316392777281710031159052530009203183470837968194903138021924879310886226211716661266222500931237064535347181601390830996933502946396559071494447584814e-1-.745282398517904426527417208033202305384346334967967566895734788718316860824834501762481004520428112371505745119462114825972671920680160775902102989329e-2i
-.204216027870359352762942262450443858227872808475828123107970719109731903658422027796787079709265093655995021282259560173321292358481809241324323972780e0+.760069431409221156519664653049507086014183062013060239113051327409731829542223808892775817434505224650024514334360843811474915608663681888443049687566e-1i
-.119132403481675129406044281348710647040408777806014327925807157798034625579634005425210618502251522609292037704117572039870297196463753164674877421196e0+.108600136620334642467878641224371250067539445128320613868131067751962506996637808844830122631194641640355483561271056812384124354280143119103468594500e0i
+.334288408662699783041831099659566254323035552696798503416961981708708070589983175848846898178504989026664009318691963524424436794510997463782952096891e-1+.971565519641319918965097894717634667150287728448751268833923912007765939467561360620014312948556149174429726754510856848803930616380679316150355384945e-1i
+.158299850934140998333138761986002250648914096967422606917649547037667908381772862580983072204670014508392034490158816176805071097410686130029025309536e0+.935142492335223568207920580897906022952551520320773951436827389967244287038816463958296805607505867712499086213946341744448084349353533727459054506546e-1i
+.775965231445117137550686526392510809610729633194007093098951158630387995879086904365578646370499084283158735392391371265453448111869289946717413188774e-1-.966552069467425081871500044561109973471263384057155981881699139053478251432447319905638859234837848368869474900411056477168970784808283707358661844919e-1i
+.418311396632099127924388497702194445496709899211560615916832123431352587356631989075502252215050760038531700083909186118868456770685117058772084247692e-1-.699723527774215569790942439039918436832836293686332247779538140005521824525386514695991416859823018348680463744232430858881550974267652638747443604887e-1i
-.199296428534951919354250403589593190075075495708139011373839379758025885302719272507301554560960743834350013285042336307178741168877356363959054641701e0+.440442320285256770591434073485215676518630597280640768078588459940608838809955722048110967323866002171865621867360480001844195709712962030123319947692e-1i
-.179488578667215919270567030067951913549200377535234009080320907147123015483126231175844331601476137554651095917636094895918187571040120230032547221468e0-.446827094673970347400641427744463054857194308806341899846200453965285088991580212590837219352481806689470335512875251510780100073940718563094479727112e-1i
+.133188413678864666132513281009834709452528683635666781675927419066844414742186825142204943236216293971831997719532572164633075092470380854724764061684e0-.225761724369555842992630404561774385849553675437973170330026826311346644237685229235580483085250287249979846600992414378342737620464862856010379208440e0i
-.657608547208597290617627894744415654848729378532708027624783949666123626324494406087657099950767130641879914230100484755305051668114257365042313183277e-1+.468390272679030037728815809323246088255848200004458819260067854560588527224853310300639669985678011280661138981035034199301350005376920204923650112280e-1i
+.103103384772291920336488341430961432814884645123776145813261432734640455234585181420079284057562583948893029954802623458968553374009083858025944646134e0-.178777901519020417339808604231665608150504815124766731367114877203375807968242678525650864823029669582874353359092342022095335941027582039865498268060e-1i
+.475003555721023906426147108941900018029444519656063226345311727618523707316026206752657361090816877110319825089686377770267714481753842858435120715521e-1-.441791065663194496697232552252539187497153056002446204473028486638124244464088814204739864075288656962806425978285920082612612377279692301125497948902e-1i
+.643746890819475716058263198125686421721661507561049205639477583782729300182112200232875664399552047314818757150366381216792588188274055986081920282106e-1-.820371506649494047810163089451480323894730725186125004131550436045810926542485471162749098258405077744915707157920036428358735372874639610307739569988e-1i
-.347548687079400118173097513186345202711047153148135400537239090059197077803768745772516542217315253949786016930996274546745697706247442997382851431405e-1+.603154133885065868647639422551694816273421875652503636934760559948157874106906656410735074150136618862778831294617804665136825405762065660280467423666e-1i
+.122928475016707664128093824301978848419508169863870356024244201736389393340984979225512711971785192202919878074120330701187964031067635521845528230013e0+.108410211039565758396946531923549716785783391296019036627377562174496155363518485374128116238234278598054502687011976546946155041131770198250197893657e0i
-.373711636398477224181636100507762042291082577582860859282002557782958089718770939537737942462643315486586099852316645666700216350035429582835332641308e-1+.175845817555622137189069963286780320293139372259291933902031537098246235877806453966598252172553252517799771199804973669814426421204440099679535459104e-1i
+.788200993903847757748057096511739472270502373548083480066396208851466367750278437145880685779000030952841874057612817686741161403205470501566574320483e-1-.105937645374516716552305912812918360627442402306102408059633520759269618781683693141430511569095217783587311508248268907681616060665915571948984275773e0i
-.351134367037617743198671573803012507398170070771211637606478521890699134332810910686781352962166858005672825367928776968121434444692366687651164698408e-1-.453446248110210170021999381897126519015456991798786390210351329656741585582312550715552543542936417831967987068903361226698308905078546373696499194432e-1i
-.472839739977944535587703438248115526438941493743104375589704975784527169475783574507670191450020234184730468952689530338619632593269400407220155090470e-1+.328779477902287119977160557112837639356853454550321648072410473218682790864599017933169812519653097753242688802741957519422750671682688615189860600517e-1i
+.209386211036662499297263384549505461218276412130837431320551059130262094632306687295364698106663836693807662126073682335868712051858667178376703140694e0-.115174766526849164674675556763686810060065381376987617134639655848687657758657470784768026515095893664413653135239237419101327673267687799431002963106e0i
-.544575746235276789761499010583488722953076067428750504569702906079200755028172557515027574346478164616246691600843454793438098263748929578369425762409e-1+.800307026739412701287975313127007761225673522152436598309352973991139441512504415711944028792251200362268057535576374996621636409006890788977327432251e-1i
-.831744733438348547805738273599309050506418729271671505712783778374262337030417510204677991205869895752230307900554363239555670152332538613953876849281e-1+.567123144335322110265493427675778850760643084179727628455574970343235270693169197863730727148862269980499661612073991130811512346385846228407125483712e-1i
+.471687388379867587192571171530783319148877550360520989936467987099317002235152978029523120084754532025855580286835717080343821807089519791913901363992e-1+.729525466580513711025954519932326304829605996203086709788634483624463468480202798194340890323434036818569099271796431970275951290150669018852650559734e-2i
+.226981058270930749125508988098403246627088799602881382398090950565531932988244388533894609944689468506539747197127388010706673820279748754812572501920e0+.472874301112930127075185054918121759162521121482560451099063296096809865853845423987013566365115296266758703625450684536785510489516936740322004257626e-1i
+.105316526521761651804159637981828539534010700994327962475507397562899020770671640773489230256392847140194255392830466205817172010561859179642910919044e0-.805398780421292402157421075216337541586730722389523198949543959718429109450337617129935096172793204560963578604243684952705276173489358405159820169689e-1i
-.300290403056042106202008961693819390823936174088626572477606712374704186998868050792318601683691859034276438125697225371442921845777868721321870916976e-1-.472692442895079756876636433062347821414930942609193644529051434291418664517120806133668745726285172192934726685387630566634435240473615104271496006494e-1i
+.111577573829580570354365507409594017342129568340962387597983361988144305173307678315688406622321328624952783168831610678596364271739896115077141216509e0+.678583112345888083801732361268637088986236731254725981158005855143635979879260508945496523968226561723209981573182644891197642259547275068635111022239e-1i
-.345461932848116661458798071756203423768698832870687570319102388349664998227419688701157502547227155064095532311172520949795070605686852172327215698085e-1+.186045759822565314790441865907800528283591907603945620527993895180716695106561763545363932717986192159255659324235906613195928538606490197104397773274e-1i
-.377068407432062732484103130593409478432206854100433818876755192849185026436700815737390167711275125413836001171650009015512891004478259320874144406635e-1-.411874791962423445366760379493157055485698289391836831812540558483602555630908199005973622532938474411654010306537746358463580264768321807808211205235e-1i
-.817294842657453666992553432972132189897854224334551155700161834483583737841387110361457017272557069038482264630791471802026929964271806830346168871025e-1+.772700218601018560146366500102431001076297792940963605980953595572275409127896539028812860914935696110473657882397347387096638402164296429157020850342e-1i
+.229758009117112990095860536121104950530411074579630943229700955837623922676409195509672427583861921112280798963241792726774456678480927461155813461690e-1+.115916463873006492101368457380889426513624423982049947970841954921283493422001555384131560867567888138408797024243193781144325507557425527954894386043e0i
+.582907245218399947871359139366750172733069732792069307755524700907686005413033500374038502372342396102951685664182727703070975012066357907580080677463e-1-.891269114010790263775535472902881256716223318502410191033734539793915375847960774533925953274791775192079096181218248394108979365619719760467811334147e-1i
+.155271371271202000193933869673226403231632548765441425679979427678464494265156251650747736664505120587801834076083044692285224782055943217776407626222e0-.629357972737589492755845990079775676906348257693739366090917376013284333592648026043253446553208508185587637457200702949098346351899662088005720232140e-1i
-.122742281744562827080060137912424950121249204088952284695430163548280559594044543552350797906176076884286440769356154377717504444495011725254644962328e0-.148746086919553675875123078294827156634753847974599653416521843540730125225909958340547530518666390251883985741455588859302051222608370312898945402724e0i
+.139877460747942083250024568958322444847192200997571479157036525020710755366949903620633888241303993690613519948003227153069540905852219495046670555658e0+.485574143812559166072926690279540493754133997460002253596760318261360393571073659010832716776607728117291278628993700535173608995391276045656184835520e-1i
+.522491859250638251666503803198185278525207142939599317811651859611776789143080172744052942353755705370868613226905752625673138384635629526915964622587e-1-.116602502650655513917148767622281855351537838141038672734930753933813155737179581810718516246846615618309444940497919875459815811664637291340160335567e-1i
-.588938837215226734911214349182417847240954201519535002265022773596051226919473331425336302894614700334293062040721571232241979516284716254197667823575e-1-.948473965209605065558636713449974375863767528600199962070499482057617928858753510296389476620864361833788531949763865819429154882486860988355862078148e-1i
+.243828974569531079772130131101761444888169398890585602500387526981203315321812716657692143777845703490171542170310605287733523155288216562322320153332e-1+.123858342575857512738837056730343362837520291245523977311506130398283348104837813346881636189261766637730869578887476372150743190735656979585077509269e0i
-.194097256954887093732719375003650410290079915176890221553908434785322908032630182099566595261912858060559991517669494276196213566825595903075493299435e-1-.128314895597760642537602782068011086725657061015956389930662360902254233962540193350723455913654400076371953124364974203652447605885422941927289415714e0i
+.407831390541770955725500050148206636004194998497631877502605796184167119843471150508101650940281004383220259690044700638584386154140418084687538377536e-1+.240566331397212900336258749272682186601668745026945648756810650871285545004076258305437558139754015911800320972432551389249901638194325601539940977603e-2i
-.223573151865801625428797025020258570106544473252823496654421086533261127807148675495972489785481338346057671103548125008351521386064778507165736414551e-2+.322600417982598913670475468158704876739066150469993964314400257799989037489753623952152187127912152989121645313357303821659766453306439797258957913784e-1i
-.662262745171553123804720238514545229186839404032043839068110629795603465205307256862349018154729186615515238560520701284152548046673802915396977856549e-1+.619144005019323331648678004324350184081060169578772742447891378073404796024622685022976700525494439495629466569554570010151136946410180404069009884961e-1i
+.771099013036178589897215999557769595793937273227999416223063711488444891994263399560554004208384522240222456465398622295625022343602322662412221332586e-1-.100194435662497844049171406762622068811544557151523757563913926739223908918148901130015373067317359442862324636849560342828796364913950851512016195780e0i
-.188363779531638314111822348935179601139468546442093832682208407542581624207025358353363131308453760399910111431990579259839491069427647514741609899352e0-.124259685495705941942722219208857993515941712735751529849618304630832951892450418935389070211249041229714681441432904488930191435720414851766173379914e-3i
+.484732809981557226434314671220833116045978731937073036413572106174187894258608795709458235095202449276069238101210916921648762924831158650324201735186e-1-.116921036379660378003042256890515807471825173950403327316899652503048874897434263347379971292181796876023341776057415225235819978444524164929944054529e0i
+.424386760850686005624944662201494839623853127986856006253167189654063173613847939953302036229993214616118146257296763521856049033077151496496662667188e-1+.332094579528445447174200972552888690678253390152922435435282061283550933445754980467330967912939667059267787677733650092362603423136944405238775626589e-1i
+.148352021559391366973811277097797050569771033111430539300568445896718784011442312805833231016864726981988590821135069847904318025182432048561974334598e0-.185155844417170372865787487876027343949672860671336257184535528009878412977990656059834900638183491218472805180709200490066080822561915377572003377651e-1i
-.646549755139450453883665759744337633751440631049299911808202417510817188377802212692203133715434188643502152792472331531346379515907259713382456345930e-1-.676185326853624936147635557258258407329514027998402628388690751752036728657167888817093602506771509188067812203926353627366705768909842736644646633619e-1i
+.732215622303417014146673187895111132813753855919197737597484780048345705983570083313650190646621529213699997037643702699074380286807521686216932569535e-2-.255164194517479842539286338564383529664071602248422904062362158340940452701058657878893409121956171260481963603009379424265010799432993749768718077329e-2i
+.431456361320481197302081274047209910025359943517711882379431759222589516530071193705053500935007449610638830795664441735463663300570628623560087396155e-1-.195885387754088682354503711574329963284017763275530286248577128730887407013551726309865018297047413205985572344447998555520489972364798739004444702605e-1i
+.716529152938092695541280762197861013321171554733770567221555593386510001930171884655475970198967036831738846470601845917028434769756960898552600557991e-1-.193107327145159629938552097814507960525843610443940082524924062895536750974778380582709034806806334323104913301937144495698485282839148465590472167453e0i
-.378060022722293126370984513417094187688147834070177818037209955854737621153698169140958752578148141723321037175808802683431108008602932480863846607341e-1+.504635328794551996502683402066139528190757635771220256985892786904628284841539675600872630492755499346336378822949093840588731433419843740434080324250e-1i
+.875658265863740133079354295676389127757247617211443445965387458384810270426316520563716483962147280404926600137328783240949247843587670268946645197682e-1+.913088019899717066288647514842948511865691330547226634249526770257129581468016601132837344979723883087220378457926639103959875816630163766328084019006e-2i
-.295200004852633718333629740124602312214238256760274286863203713731350085344097186322089673710050844361840046971187212419942842031823653383508467912835e-1-.104192699248586584800296380928976661723934518934582606579860898048139658932040443281743272902112381751118083612166293029668034149672795524866061108343e0i
+.228667573886126463218745627512719885755889826595517078808108727798396035227268279196695478182947343367747521595395054200443562144925410453046016205970e-2-.426742444064335681051357033404345924645197903393588740230044865049847517588799802160776953620196806526693027753737077834214104210884111852284632966195e-1i


==> solutions/sicfiducial.64.d.150.txt <==
+.910336102797165870265163484036815173363855524853758206470120835289137573533465586636430147614307288514436500728864271043962516906270665236372288402357e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.117664849743422337289313985864357684457009624212093792720003775645512879915242122104087690993733226040028756533709844612200384595477354717365747905065e0-.344618292678414546183647833386657363103586545080072301584524027092696267547454457614099526681193994008562549667931461533852678699455007899579447529339e-1i
-.223431757291661437543148115114677583637704498858613025101950319082491509110118231100129916859392268622866163967130977659970742676755846411665352516423e0+.732659517164376801839900362468042771950087913967563225383840462550576940924667806839883260117023817420411578655984970007824053616807212115619976655781e-1i
-.194915433317035782818428566222497323401571452406125967589941156405555145176648149591010050354437730336149689232643607612491519369731245852403001116556e-1-.217460159701497390105541629485283084742428170652907795260545780130810669489584874908553248345213254457113888592545579904224690384276454122855400335238e-1i
-.265781871973554843934693291234863219537234042737337776371492880097857037302873990046726818295520643033115770667150112882088174366463294067575187753636e-1+.614267167853810437570388449298790907528263112439288989982547701723994773431594327370633979890163616607556323854886650503417751723392519895674355599253e-1i
+.302081552343724410023361246792386414395433987958367178297245423312156151292564750923929725496197351970903975931158791766856180816081935717463901752159e-1+.864673306577284199882372874533065075137151770274345383823280170382499222435878478278965620129732993213801636601437727917168688400755740258037251373935e-1i
-.133124985705166126857323108832433556642298457486803175753071832200760289274631125536591134514113259632740006481758051616627016931947738317030232030212e0-.369734698932081129838442934260684140247995835126053536287005710439527776812068272036885396969353330923408103850627927191255554190646662184604138032674e-1i
+.538345389191999694533832397596584423296884131626803945780846719927930616013574836729043654167262806408492165626979646205596948243934086814956244943413e-1-.631894315206747926038108015542024515912070153286764481349471283151433940277368612985555131198843619301109413201831605531906180627404563090635408590396e-1i
-.101209066529914552481198675198514524356080364637861350607836811330908951936408617144525096637492311106936890701475971984496782725159362791916104075657e-1-.115783838747611576654691099767068379513617754982940689435422806121733693912273942863062738249495851683359473969926334815111720645553761464180409850429e0i
-.885583532493930509550573654964477098074467941752190643531013182441965234524718818393694893503591957034459343771464261592141184952516365109106103848880e-1+.639052360378031790392380744269239291979894590404750324859456890281880764647166792193198770418037140245146070389484039867475951352811058079509381777128e-1i
-.416793869930506112033917541452372923661365680454049388876965728102592694466685923731391839114078966129395891630218972919942147060250206774577523033762e-1+.195066581847728555330407768487430651284898164359231532412094881262184735335376590806173403831400572972298143241249126575845829625005689445409708419384e0i
+.109768769451417436929339800109380658204719978615808259113800938902295208940847601828540977259440906544694479600355365770056745425270468282147398090728e0+.913592662169286033940735084389914486257722779594357729293808272663414180793690362966745699859511213632130672669573041090049870541665639938781411540834e-1i
-.237744350734640406708222662390444547524946632254836342986343570213958821271315190503490855367412873204505798943250592271057423748907405791653119656580e-1+.816399985386052544563146420696616466347089470238074023591936927827233044004712209219084963753775432821437303394850823575850959584247124032575766165836e-1i
-.109134620831185785085367038346202492393528266922712077922549070353868119720214551156861566359283390265020829874358884147747334122581565317065109439132e0+.467331081298318244466677888195910842527184727161817961166394739951602461484588503632608991428562666028635098683665366238728140848656994906144258434802e-1i
-.593760786033902099039216318066729206021192885375874011510587904333258915104259458977512846209012835415417083105998347210136574112066009361508280014427e-1-.339931554771825678274657465117620447881450878206724016900316236689051196107167734156444129310422692283699590763652272498295642582279572836643704385059e-1i
-.130360913825820982499242727612971086354695645500187385716144411327366329604663939410768836595818803329103922427984555330270181191174809409226821164928e0+.545009488219483588047749462385270726058744218593291951637095327210071352855738414395389814282340310646482914443463665141125235766888505837576808603425e-1i
-.192978298353916327409821631229399142610991563744174518314170105702076991719021203615290827200009295103667476735711282474447109658853535544717828085549e0+.420481460963806192143138015559494995806998057628079032305833576907699253732793219424408601341864286985750712102479847893568000110415230776935748279142e-2i
-.143924383512030865902608094619931278822692923601063493020537455127167313578349237176990711218457549349253320577645046863134200559036895242255511001853e-1-.514122186884223194744824609998609767834990597463528637227406952517715027766367272153976026183514963119748228159740633050786196470546076974213394531580e-1i
-.792278640014609885245966365344715836937808310056219896085521265923159718391485085208732308584760084900357467357332972586011562562488171362663615556225e-1-.367544081922190567324258274623846646378765068761749507847935652247889635973307858593746550127648075184972401379156200880315715831997961442726317277512e-2i
+.129665802612407327392865873505729427060578871205496068059696502472724301059480890878397270830488314295137611472609154165106984417539254149312468606414e0+.571852048730111982675758246995586753651916343069818380150934626734187369432010157193829681862038148779587049836883020033061736610364342247623359868814e-1i
+.242330251861312120214038067111367995483646268823072470290930414624942250126124404633179734417080327665716436713538182157564383702975749911745593017131e0-.101318066806302856514650040448807049669089066476641248708274477903635779532923595136558255211469872632211906416824097251346261892568723121107804645959e0i
+.759214338601449376875705199508088884965437739593530328156866333200659883247716032620928131076717329767006143214121791969350732117471820041140890283389e-2-.277019706204042341926919320869130914292809831228348248755101773877301739029659848833293570689881156892964053513866557009792057858975895454257865895036e-1i
-.101871434806456186827679409296937333543354398913265181501852359440430184506488902051839816838888094506884153177623382884799926143807520233686584128709e0+.180196314291618535810720405568083112781173957148499738030319226462028337491092502435188384652986371137354478158379947626496802149627609822853707670813e0i
+.162134619085872381819230044786226051215387840560956395569299240805217229533181055581948853117561016522987826212247514068538937590187608292343882760956e0+.169711987965269011126821660534891696489754249689146620949412030050884354227207739895667259126140865315312115412465187538188424824914397096553276287048e0i
-.812049057666405558078261263371839938745062540954991781861791045739662832183337075123626410120998012306604162899165107561912647903475854299645986851803e-1+.134147499689614968572019297008188039731112617797989360866844721528416651034106139362552495152692441235879737842103220193276535114307588553200244104782e-2i
+.170045885815342373998264453879889255096167302577622314004384359054282501032296585935622639235620417848579259102559129247717680667103245900102084801181e0-.102769711937239623793407453639113221656884524585076966176895630559208785106017604120587925289655632451270668884507613712625732522473744551119844025126e0i
-.856900434751118491975174488086211669368043007164822747729113994493874430310387567022171387408955259097267425027606491715023926241851153050141849928304e-2+.107571424081451172030658611671452265599275129813244480856690961588711339091771832339946680802864975486461969779824437154467625193529932877513648064944e-1i
+.541098577097645056702294686365824278445472571809913171049370762144031322336833617738982731150809874119836947504848285483085084151749788205090931490455e-1+.392760593632028242081215227522447504763354055559065335313974357454334616199646655138446835625135356182747948469157999465562681493158493397300143418730e-1i
+.154697506200556516328714064419645940722140171692763071787089863517201453514119903819897958487812039950585918674493252074607433538970877895615066863268e-1-.293870160168086390230859779940349044512387364670636328173518746217898970552181027556600847628182408360424862114712227423838782751697428961475833310963e-1i
+.112111474895089413025011979311561858599377690004857659880258106500540473467565838382127653137153607847942020538829430326789653030237575189845577073977e0-.121582270597696248276210291577187553275642786314986222291053168527921997079845527270441500564051740950876822751158205624050813305311200107772823308124e-1i
+.433553706225591449162112573793701497781744648752546350033790957978632311681205708744570975125767357571261629872363182887906971022327405383945886184850e-1+.823853836911163563324377105250544018161777670134948646078175047863332793876405693225814811994207683432266730442146042203762861533037712424507572793291e-3i
+.665944185745607141809098084168141939572632039377393363632537654714357310838367580188392530553122758077322670939937903321952998648199371353939432652541e-1-.146311254189047979244484452485185194553267411818129309891670344833373343427992775430753854899613116951051977493076428190863111479983279224524734280391e0i
+.339840918123897697195691827450550970831230851869174663822076043644945525351933828720011146617518778493548351064543541590424329664860166178551976748301e-1+.511235906897236407013516157669271707117282899501910704322880444344676960451803047440609679962665442895524885239609417705853604853359676684779480215031e-1i
-.967145128508743830222971045614990441731942076240699075119287704950901183648664040516276169687002809593449846604210868825592829785178590602244494106883e-1-.493718651077162741870716380733113508718229690924689027978122430328433123939802691368807295563140960900334608097490967663523732413458854268302550467982e-2i
-.591895878640891661813744428907357121901006951242961832374683687394890691654370138730990113883323056580606297954955178420312096461538826169139557441893e-1-.598351627837476713803135858803951311236943731193903744120751883277941979946330482448456917373942083187148172992100388091421235612293710110950082020259e-1i
-.635777207780806103746672290338227638868715742552707285118421597095135903410430544615883889087651398078288858179342937373318894280279218148018390923001e-1+.154007832294160239464473691466700684060105413407343085056865404706733997601587285390377846935112786457750001541213603563292607622963293633340949781896e0i
+.286454269068246271104588972107392487127101391932097409504681914016079153296769631515876441912273496971346807963898736259285569498942354876807261972801e-1-.133994855651573278102304507428143150828882045857394399883691000103165904277822647713861593314340371307708713154923917971372038986894775546862784047029e0i
-.951604655391203656282947028324108202145010808829467101187897326394970672936000015640819495443719838090359501377141012113831648248273796316207374717444e-1-.334111047824801884512247477279641949414069403433436562922414356908514453418331584993500740002599781177561294454388644280628644905726169828064297058453e-2i
+.330673030127602078544529280179884788794749636518245611521137864011602766007242923313392217229941748334787088725022095961028150099078631845955569577684e-1+.125768532228415175455409447316744051824122371457940265414326223335446579546498188418550631151983982637858087524261686992365313736252004099627288262149e-1i
+.338806766712616291084254788447308135891024311468558449928957046890231836792501637814370943733329209626586222190720037598810063171302628029124413453044e-2-.231806069045508893172199803159477359128836996695371972218362170662786800014640703211418236296499847480863491317037964450630138720045461979766256192170e-1i
-.426251694125006744261247654057509662078281419950058364638328663027323544920347444087972214449697604498208187043724989036469372114837371538142080858517e-1-.104168777420134594922035283102347822452715015885548332922484394306445938974040771289926171807431021469572328299793521957212166002774889959649546314317e0i
+.772747643062538397703024293432153321256833888590197545799259834399279417672253445044589912071146572683453220300898755604745718135397435545977727997279e-1-.875700839284441022302868858139806962371421838450143239400469400506864295134392955949589303083177622518702975144475631762228286147848620364783836831134e-1i
-.198409599693384648178213718081735313942529263192702722711674920493520659836477624445172047156405082473668378620916285414624610096578575996093850335078e0-.953823436088959379988036002387934506972611682453192039913745056669514155534747328830251463705495644056089112869693867151885112871980330831955484559984e-1i
+.331408745199067874746787567889766872982777436432684165644575764979803802741806072884190161414310727458101568714790030166336986694189935464320716024490e-2+.479360586839365291963659385309349883078160039719763578628671422543515432575286099599581567579698807090653055857556834980613292267720196009664326905916e-1i
-.213207744242985052208880191946198349533183802502509537081894190127813519190626816509667138563487144412006069816753931148266044155735429145636614079073e-1-.112880751037220389617646214591184849327831653403056485560291124718670716929803423093106264410733703084283191522797201036339711564396940591334490502483e-1i
-.331914507736001358330497293024217495195388436280998810038991594960736230599476198038367960018037137027089179965992184314045710168163655229428489865771e-1-.451485375708532928277771740820965353926979838277492899922455407794149287103097951741745716030602393929734886280226672031461991651715722672709418443774e-1i
+.919629942139212381584079821681720158458119097175770184471975757735027250810408845196047253446781631358528472609914201941568250911386538146790662002224e-1+.100840818188566930187697995514474399684379517319940824939514632495927120035695735668087685630446353969188913253382268094342839368248539012831279523119e0i
-.716952229922530268069751118649465845465474178573463068330878035642577698228294091887960876193532757066692174844914674321876207593593959174461093621947e-1+.116641567802257837724366944278982469854543472028595871579580305186462079595308191966967281998177264371100927719557260409082856663931869017194529675739e0i
-.473509026520111175373614407726227161619869736609318902625884946101002858337749817179853103196038576490844713425712583542749525304960067258577554718852e-1+.530736349791175081043589855249301832374004411247895590538403035756187820091199589872765759005858430939382500586433729217471097976764392937934164242142e-1i
+.474942148582612696043511162026997399655190267145172453544202375621313775665854010483643567382687237014978952268450448827306429695137908986393808073473e-1+.398801427884208445014293309632324273329592049789430678485046130074930227044919955146204463564346488813725190373148686500686741544351479912507109911935e-1i
-.766552887687817603492162749271519881946171363302182074236259503479373962537676461797611529586889913112285964897257625317492067038184208191441195549517e-1+.985222843705341167392082918176116848649603867421596459737327097496421515123756445803985452774090056555716460920172229173269495317532803447262923288018e-1i
-.848532283780562727704582089972774912570121108411919328728931952998855882522951801818771669588849658210802648673120090949788025490652150529954441357146e-1-.697395932409470874775834198220769177485302714918527425067577051321768538089113369258925485097784926701274460632737524060044282194334465262817267264991e-2i
+.102415889758716098896299550594060652268674234260740258847682626648096061289777037751826882987640671669963864953418747843706086005102978572832394798972e0-.874855631709263568740352864863430911938492383645477038365317405270152399369999404734659132532961183685833659777516280114967553034875353420296041909595e-1i
-.188190325786744918910902080887539979716121787367667947060361827022795273271433408264209472680003452354198815024936096740650151510328662394393859673890e-1-.773155854899953330901393710367291183595158695669492360989254884246926065589743167341650137565826444611448089998205772419703361081137319188287728138047e-1i
+.520948872675597128497040285875874775535682488340927096260495207210517764986868472626654732321484924111678528873698966813971651600921423321351228480316e-1+.989961983286251219069567609567381201447222831419988966121153809397388756890658735863476854975758238566584945513986475031922243580150549282013681612921e-1i
-.509707921843253845060674251621597714193335691375918906717346396677707806401648073631410149530659340296933766035729839774475775041351101672629292001914e-3+.123025878073592500170142308425192350683549997046080770539974322504768981695411069725562985824478393766058585235319296926005492590823845489488959015223e0i
-.127754693997086346298353121713032785061713449453085556116693238418689150664024880274592827358047524591412857350541855966226589211996621880777053595189e0-.597754434044672678003296317302459021843941587995881875317143710812849486761418951258431890357593317553466085253448163901372987180454697109252857110015e-1i
-.108258468814759990377607494117302530425757605326703890205519505221427712943348618233471907128791125786905929201332580916494173788312918282442344209299e0+.227048160734054078977745647491317864403260180038236869091242442391416647542796144589429817227889006550223445919478114378590875876142738828026049521936e-1i
+.208504785719199075511409879239654311750252285429825483000016940384831107316743475405625866106581377123363157094687759873539167119181295851499675327915e0+.477236911991299546060169073908978095824625078821197675281064148971343011567723101824311033334723672243535545446815957405329835026719239873922282831058e-1i
-.360949880567425628897483401516768650182324223168975663264035497903957978307480439509949046225552587783963672942931123064237889186882336690411100288296e-1-.181959640713780699023789317512354463580334187988328264261672898701106411848818537530313430558088734566295827281381926354054950012379450762280046706969e0i
+.696007024020060328499894962760506487829063034445283244663226530909404513232349475981926278293428237863570487321920889272779645145881656579302328124277e-1+.740126845099489276831606066943719904621210119636527481644797646626413948485360246173113872361682971794411096722401354130749425296890849577918993573657e-1i
+.919497372931546102264433865892505981485169673368195614927513892853747490717981097633950693695182392123338129377152086114425803477868279179218780031866e-1+.650465193203658365797495725761472978408249028868690823785648363133281225253761351919583115471977400756334761518745863809797428290799189306687639309684e-1i
+.445753868362082931714335798159712286475134566500837068852129718341250500330821864957360813588703207821652000954863159737332981072684452436458398486837e-1-.635272865665304681803651509418284570038708740258436363316211110692902462629550963797082604262974549245496277088415950472431928989596991417023675401322e-1i
-.477700741095534374059905976209257085273830319071991975638976989050316558089046429727708937808574022634453363436231376836433901538078079203150421455504e-1+.177551691803578186036603957453383436820356017124178092081299692294170849915913205673821382640459251533018523918271720411424891576133694026177522102705e-1i


==> solutions/sicfiducial.65.a.150.txt <==
+.143503286934550510742349200118029850683041615559972211831672059679956550321600407069555463580389296750479480688658348195024359650893165086298268067486e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.950574731288788903108723804549523004163664387358240851625216584218759257622802710988496692003114386389230397829550415297770878878649808849064034755756e-1+.730235745583081290691945127343236755347987457163819817375961388657885936560316229801172446476012840704134925012449641334314610424209850095556706446190e-1i
+.669297082307775254303553257626894445060771707229993527728420683612923745667724417783299248231883731580648859365294273952534603605713973150809376762112e-1-.150954259615611470458916122029862217315874410201933184066638487748435695313612124388739702627900881896669360949332288653113861175066627258363969986310e0i
-.899512990409933167965928584421025596096182252457565979236008792536343931028570678325340551651740470861378062745580360486108412882489433418621201514305e-1+.107671808342765639378524024782509563385757686806868773265295662861799008645013854058342214912474090765474649322245683383517362546145658716022384079461e0i
-.133206238416438736158475703931217021464681329451333252839447394965768849186012808509359079614515763057005676922484446861002214975103498125811697198091e0+.244737501336733980879626963220984891171069243576667231744908670780164059977537814704552375369696404559226667580633731950761502879426288393599353681281e-1i
-.436847581729120767416624673839231427686571285104550382252777297301427057312677830170148549138262405733474770591927018139168114835797700537198455397904e-1+.187401428366000273625614790967170227807236447977551491012222250321230562894360146862826485350720695249844676564895858043410171937194094345439513248996e0i
-.192929407358275055322616583912496355226368056961365298569501368764336527847447966941871127080727025691651969102079700249223592820742254880834060375286e0+.848913501444097327500422392976005854287888359695441006000866237824806540755938273237781512693694763324786811689767585071953822329591169726706096358521e-1i
+.174378912922030049460879894913518535416187058509664172382283234776341075948117333324902942809502306652519437275907444146729061057938865012582684807221e0+.435114877972767832398391635444965754749210753190568511998684275729680603583293705234587221142870017638091681303780180465038937815640531938462463551253e-1i
+.345300072932287828814899061443697965761489736376208389624830900325045879799332833459282820493493391037011296464962624377968766438019412832687299769766e-1-.103551344445232194527392700193439379180345142215520489478312056580755287900524065998518094302483553718942155767718130830183176707936504612505597070535e0i
-.154220518410261342041625329959530954690055229687666227020717445146366203248707335319694173714082154815726285537142047475114798386422536425727667500980e0-.214686551180142009510893138151883251806015309588264748865099703490169511347751098472161649720020521649501821743791175058454252661018925011985661854298e-1i
+.509387169126419856563277310131603321695814849558450336318326476262725341724952529501380675637120751650892441728336591590319453220042266076529040953296e-1+.905594222875748362382273300532523266984286440431516533170900886829703506468170868650080902245654342623886496157739160685892507263254690243854326130999e-1i
-.788620280763689020385241906378706297606514171011101125293308427118302662581786297035076893796656228100396062034420288116322464444049018569192798649546e-1-.532516344890247791689953913090779408452270111835282219805391824995788615150295510666427909970499208674898178280441584338471872729998600633113995862233e-1i
-.121902236228328307781311820863485226587946784869617213648096317410570739629180956908637983327892702287683516175938375838097693924349597965838737009672e0-.344787824289288628411471056124772027315849395438909002120044657004246811019586819812237813669520250354892843290210397954735150439768436177721309248980e-1i
-.218793826462036377959230387670634564218529711398831285934167970382890381714301200263740151280900433134212327443555669395897389405581567703786609738855e-1-.730955061059272351229904963602990616204454246542832188850181208497751511639756993933362199720902352919257252616140893153942440134564464995096061974585e-1i
-.330454723853747035602028838048961471462903033792708089155404124099937955439468191793138163912922471727732348215508660311216305747659350478202767594784e-1+.528565721611199829310816786530301768399957761301149776044916574854212084383846008067579180817883978716995210615990949935333609284761953043262658407386e-1i
+.235748635373379516636042907988139886831776670693049471162174711828431464822337644490218859305744218864777773046633774931319619783836216179016270720164e0+.532920029736315086440649125181568895242795492298696807752471267645788989155190471085106119172925998190771977870997249242005243828616464614355213299301e-1i
+.320238679860477822501377435727036541603560760154596802836380694654219105573305969286168095060002483589994652175351029083286438252187424163509773118200e-1+.571169296910622313146238616213246259591791083438222131414917864174963686250736188366468210260559515323665481103181066100910309129224571721526628779440e-1i
+.964481298894713436963248613042641461140142715394180280617681412822415790878685570324831990088777138717302664675472959438359085067292542420648725905857e-1+.515851182588131566076929402230842285933654932228056786388824248894913497597328929314057406295501201901305208163751143913737404344960844293959370792489e-1i
-.503725192015284616448066280284802887371233087189844063422953545231166725685603234698908020614700643205075351434785920520797239474353148684895141656126e-1-.106875850009447676907686878450107311063689325651229329311406702390972442885146647496684130749324151367721485998127551348948199355002293040740025287932e0i
-.134439751420701354416130444855652320286966181513719867580478599961631367200150208382843127644027789086274091148230383433365174498330347104985728810764e-3-.292222354104529834540744388583427683501949921598265935699174034765527470302040461454214914443191748234390502434863262987674408323224470235557265976126e-1i
-.354975013919893476176757158452604718129046623857633626654846156825628191634365196587176342674920443371408824041333445305627763604506783361851451836569e-2-.623617154497666110046407187701541943685174716290920728033031249238798803203070053266673791490552526311374591857188247648464632309079718699915684428964e-1i
-.930876886086583462949403586756976901478217901247048970927517565785258643979516364839227285484256011477084726122027795006517394905968249223224032064114e-1-.117134432079967173610399164944405567411083605247438358537839128071958676257764261495107886013663655313082274746897159650989389328011656265222334491164e0i
-.263450601506261617551687833492894947178630801657839498714089187705727786651463729366888442984838546776064461712302814899245020619192015687693795144954e-1+.183546981141374251683603393782279870458638346036108344406169917049409766555277980177159527428267562252255854583511351520890467120524959307786526328659e-1i
-.339131012046470052230267069515986686340766459658034743426307995226370854695788602343066487941856692033829062274896401178917220850653095407872419621101e-1-.962336691844416923913399254111944311312989564311131351428666533841774378982963511229946993673525281558962490122795988623904681980700971927199153137686e-2i
-.529434534357761383923280225654705888013263610315988850935077834652299101099526650472228988361593560244286770302444794519959286327106898380447962715529e-1-.970259546794932820833525010669836653202160336592624837478356024878032728969009213692278565912804251728712151949947762875257695734337727473203576425178e-2i
-.146305916273467496554875861432406469428079853161999225647699841201891895685433234158602730199216597862986136381685748918463599602433479509424705831472e0+.373545292190532007286266562257818852727755964321797256889706318309885872334797879331771799383236163081873776950685945091545241029296531309791630482671e-1i
-.233490182328129327748845435662002889035522785471977201731587131778698637151987445230470652163926948201423043933421363360005950109007712384702204558642e0+.443386521395540545935464499147936108189210744185257855913668712496782497162830703797636159703207930890101343949447381276970295663303151865652812305448e-1i
-.552364997047742885707196689616333795037976621700273680360766818540490383786808670357360584259784959844143009244977921533378985835365124918481287783891e-2+.196457247971888987089915034777528291926567043311750010084237852121479298908017212614901971408804117049984820340413912727592595692480975272409680298802e-1i
+.623031225667612085068565164821371196505200085775018203910002099990767478326511284966993164679760835409604941392203217223686431341618452153177420997413e-1-.745502704208151675294610277556626639523814883896211010419232104664965883694684125519256642935109958767591252346984015171064389516602940265158782070063e-1i
+.158559015605153114371442481875987431868683915122134737704307526345722040932839757541867512803061719728895524903874938255608138854608481168190994716681e0-.683847919715948217561539907674255334706418879215737207019702709296060257354596344783920265413617793905332532776292059871011106821119837308707884274237e-1i
-.459547858166432873705027656255744816755536802473789183693972311835702420482843857706989483460016416869964326141846866008815980946229420939546590223134e-1+.486189691721126284395026541491869658512870872288553011346629146110123361296552311697074886280465622843715629857215357363214315462213901081347319386791e-2i
+.903872762848132036355940690611083887187989488951628092334885222409518495094197370627632036407241083279827766284487757567408503956549363191924540714399e-1+.129655749578415180860604103009661924797300552691977165312002288144907212214273777229275591709957964712494856988933452432738003273703465394809057419525e-1i
-.226290333448035237454598350512592545421151272066858605318446713566521498564335784635523648177390312788689579711295321441579561569769378165876468076842e-1+.204692310196184592993808716093580176030399003585011533784719571221278268064819875596067518049267952711539618415247110013770419822849389746444832794322e-1i
+.197059400422524165126075288585160460691752192467864921899882888793242568401624205305652507076869815864401004287870229290336582335979903706670266773616e0-.159144658524517365482729929846272995208227222831884915752124254818474611016237810370553216210555461440885390724908753036687032287834404456610355991240e0i
-.306707251514165325313759096008856350834357835208885834681750326572721917773862948432055826234849646802504814876487597632406876465892420532279344623925e-1-.636906423325868593146715583794595271874295745828440414806779083143220930825100718662487406790163684561534368532689340314784335197330515465777395405278e-2i
+.825125361779036322159255724243200988595766581805420614781025274906918881011747907988936476180907708365402238716661150964286432140025964705928163787783e-1+.297574180073321112647830850045227852917165646679601100631228910622952793754374794472534427057711426033619156053600617510279482532609059541783603513950e-1i
-.105915926609987432447276590158996687870540021696529698842557289494106826004246190944553400129118905602118526431729495180287514188595707355298595468153e0+.140561011844556102770918290454382175458160687253466610329818046410660224132459427688775244568252292127792280071745292380666159918607570103023318528471e-1i
-.416141248970343662629288821299686225275629300961367794433411250687471650184321854456038483280166832333296862127744762119647034699187320877608925145210e-1+.706306149554410404143920974193319194964759475922034179548054466351694082138055998514531017934276475459760879272665348162067827694623575903949986912790e-1i
-.185017420122257182263164311697077910574332857058844504251381633106546250774163597543880778562505571530308584694370835122979798057721957719854468823523e0+.542551942877421158420567011405818458706320341297387512116805207611050517817044691785142253061014113889433232068339493728217031941983998563960939474763e-1i
-.929099360861231614202529955967338658631114528966054587327819453952687579874690706514339671594874251615098322228224445228971530798133076621915741079348e-1-.947236947277990401016750151935146432452524999398176525442652566680341176053621632135485985763511114176514625591482262427055670871248780831256447850491e-1i
-.186251558159001642795767514495050808542539459287101377539527018874587264508993363628988593028922466509974830080761403436911753352195886535697059100905e-2-.103909271741330560796468242903657718835493160304159003143751335576008020597704938719346227426119299392982819698641562356149656927940352492077457008690e0i
+.885544076549968189506570218016500257925233675420928168808754478339930402431500664037817819578280577281054217114824733986775436613699696015687328045509e-1-.104003405535270846184906094513282241818886587412663707381809105497445869377316611081434689476196662487435656528428483407575580647520698715550791015496e-1i
+.515234834060197774174729664695656122790885862179390186124696990437767682768128729156922019359625578635413411658722753291568823175860474099597485101453e-1+.787005102273185787113030686691784468649393146190769172674878778887114153325654847171009430889492790361718946932106818720041152721782054392790150646523e-1i
-.368132789499752625360986990592895671097898608050868065733048175477245728145299604566969693004355758975687436504342398635967139474201346769483985062847e-1-.149977330892892283725403615191373640913538442310738512365197453481238776732578898671532863112790925712487298941993672750268653257027801197171047822503e-1i
+.106782229793149043687892939479386084450482073815671196516948564842358519221692390985339194561194198222926969887524871312838616317680768675444528966938e-1+.257856974273187616430759637972822516408002634498667640837721564219655599834073870829451891484918814421809002990766305157255561804777884536766929781651e-1i
+.167256500217380058278202496174470247741993880659362216114270272996037370596866697253503532283454434595517474244714623439556556519049331729901242823568e-1-.827072006331601628960126284256763852632203752066860276385505853511300963485124493034569830862267270357593243525340532363661463075459459251537255667719e-1i
+.548258714040920480709214907863880425503969559984018359611079100412840032950007575327057881228358265680271758305999953384014784360395110512108538045831e-2-.136653125854520294092645789909836619235611232355753203923447907551150703148208146205508856284920537297633211092368813243886509420594438334598739686245e0i
+.243812451546879081028233607694192383058223851603236801467137237216160537654748462297303088826655987071117463282579416214187489299422976505787753827014e-1-.110815669814181808658657589566754856238678721307658314080316196905116207484921575974849790880248535305191563874869633205920210715167525568201591578822e0i
+.753506753337896532664450448938691165383025113878110975102105645847000356146936629350060648293929240601169294697377296323145945703403487177755538236474e-2+.468922550795328456893389576043346256027055575451598332724698670506427526747508739623256751581214211906267585033723812432081405865110602862511111628060e-1i
-.463288615080368481222561151635091122443663234806614004126628300643784119793920086745093161287787052223854417819875609803780718650042542629246695851616e-1+.480495592620775710055905010159818042948748228257445720175785417777336564758416668478806805748274701968420306779452738609461091794099311459788366190883e-1i
+.720621424153792731342317435765286882701145301906413222921364720951979792590046638323835132654124284756936009621985800188406403459963926006685076814987e-1-.668026856787459318408461838051130209589145179355628482807303933526638468148373018871180585336945916510000086248194517580562953027474856034762902759278e-2i
+.365957088758589147653182200973187775623949972517237784742576363165529886548558571137297615782675289987691537956243429640838857796249628313001109134723e-1-.596879295694046872719064314048012617258015051826381172064642336870391128803027602975889550083891094814147053615102871171361685006004102201761975804558e-1i
-.271158412009009050717362872735175106915567707736174097605935688927423715040468161524780842240446520261208329433245015670231041625232145240329733113662e-1+.620828676435818621800849879622689322599499519424155407101505504825102390899601296309514320453716861422638309726880916367700094169281806281788794086258e-1i
+.100902590232480341535599579324678579346465543915006080857204813458769049579486229253036270576223319023986663422143215554336763138427271161301901550270e0-.101829173702386071003954145712134466738590260455711564157207643416991246003780729066120784297552139499593827209865799394184351396413426742484058076955e0i
+.113712000304003793311381889403035772668397208170902364005264494858863869149272784573769000557685861485426704781890812963380599198773676845270249969497e0-.727248850536244964254425905023266904729900787389248771711238953933023361399171963013858679606844693222665387373270713114611122601819243102544700456689e-1i
+.243134609991056515043967296948214577106530141241522753024029864460208048558636938142001378629754657018007480226227578423182957218998344715231700712234e-1-.237908210829631999894800650331055196887107159477691615334896405931966169397481365239499693716762625571159495364185655446933235673075191206448646336377e0i
-.128757822187395410571912733131071685053526273954062653885702468116584976772444978495877262901372451616537622616890715233470650690715930610510646306824e0-.198915674941733424931912260882019270827624922094595551515456392334379975592341177161920103934603590037985374110420162601973224427111875857052108418641e-1i
+.960874076607660501719456302574160403162600817416000335147620153339395438847673074500618793852314359137505323087746176893373205855734450758606043053251e-1-.112259079476733554294741829287444233711146094013111876456904159026464280643134459058700344230351693110337100983097008481373791997276037231572929399593e0i
+.363569541343361531897820401852771351187773840234570522763221016765743422575148771202611999091742941929152925640026523920155424916962536075589990813287e-1-.638956668499420860195877935050180671258135669339601677042619006066401144499767639087940569797454559448752500869965151585006499399284522473856277707376e-1i
-.977047137843559975308535491424515779424920262577108524399245904048598742063251839178080526968541298004647358853684685497745100177074836175957882574539e-1-.396407491981695575845371641520392896598308827882323692533875026912857787561154221693801539394953778823539046797374134035233324309986489954844235679262e-1i
-.345071472507278159169670308602709506776170247886768328748847061147616909482957455366455260598889525918030436600633635569807605404763087189726437178158e-1-.931799626837429358719115054556292402495707795666141376204861341049130694794104300492351453677626597315844752032503427946789954813898247023275804008026e-1i
-.192503209719284169262416215666164097181017547896495432669894645265269901622287925324330720497076361247707159387023751005378083205745736029995669125924e0-.530155969043174846445189121987689708105142413544828271509241844534852865502801431242685860384658647451546743533970675521463921700470738018144261094841e-2i
+.143338740669690636669330777934883034144930398184515471589278489403994192052297198773193105456634394664681222400533222911215138773369522128150178925848e-2+.544187744769066137953615663979121664771895613189138737728032102458282250873666587132526806348147356063031085392965007913551703323664968879343153397745e-1i
-.826930308951670765465610763670316996374971456479537816986750400939609040625799514463616305845636778771707268759157944052318821864342869998637560909045e-1-.721380207227765408637067784189284819985452126618020062838458159734431936000565648260151501748763728419855577576567014711827347047349996641762724646988e-2i
+.932557720180135294935059718217095293909370852091060437170040223511954163834623124705547743411462176977255650077486207656831844171275215268908297378479e-1-.163708630517512436388070317688588830453828276624700778984404477197943127333982574168731751503120251723061297580217986382128559471041665228411108071047e-1i


==> solutions/sicfiducial.65.b.150.txt <==
+.861771314962099741851248100272940617387187171625272647803445601651654510064206497419432615489254464504303388630748193296513282369780668783820218179518e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.144098658109767995989912564555450629423147648149354301347791054430851527760589588248064828012151721441255523901689978150629862392649787020158920644087e0+.205752180760828799222819166611276185450465025219280690367342563745779664671456962814762527840945864447791655238667680274988894603670136247790923540581e0i
+.183994600733857481070278395575898688255046992223717475430507298143759637140671567478485749319033776556415122292264981152063449958107479201044836642302e-2+.459343058631278738393291374575860298998791571675310784248482813905057093250553947790520857653479785510760126359838539229328406478203413157449299834590e-1i
+.483348651235568203153181439208384399742664795796535153946302671482435263122478079862546913954117542053412565490727963034397790498784474582809155670427e-1+.598085017298010992877976971221246630688266652567265344668383472965184122097717581323920867086733473872030927680107721146739770771304409489607553540572e-1i
+.996179662725818658100160944419422029401865513115010940908011553053958883892574124059298171772163432808346563098462106183887651864772195399939670787735e-1+.102152928826881216564512884377045135054058931775223512009018564128266234790959489379513472845514704182173258693749431046497037371733509198566788588915e0i
-.132262962365615527432263566138744189169790901636807522970390961292630105461760294167852399815771213770168233413384535074996179811430854848800996082796e0-.755435609667809395449351338529442182336435532547923538289410116833929353581087970073515436781588730585922745480846994621362232291326389213777607075469e-1i
-.273656739225201677558454157194974378002494839110534229983028350928685561578609215767548450090146234390744385076675866882424040933832603830936040004217e-1+.598803945102671874694602674307056595634519250765397946329095921960642388231697432960215854119887680967795000218271895389540379252189260898269264548537e-1i
-.716148897847821002616251016997248330968771236002546861854502419567190407369511029907258876182482096992897827129167949787973495878463618123394063293899e-1-.757335044220331371672295249104036591401277024296974560270053238448236431920152967945161721100756083716733097750963340282955374890527739169263631602909e-1i
+.230797746965325491607378254806906335396123073830586659724652353409956769321079854829871079426164095713754562640534176912506583975525281272997111113336e-1-.401972605405276385081120773669541474990677268223526308957693658031814778763162311359457626911538180694871211523167695762473788216452872719613581721372e-1i
+.177558241661277877642665017030531536872428952408562741365959953783967071229254526615142296517268201568121978142124968627921245713287603527172723110471e-2-.131929287326697541348980016915645689428383225513479263505858124777172836232517105189099412131195764753796998001707171467275964722167605258941972911996e0i
-.189210939039025349894570782637679920369373892825362588435244525740043053679906303444092921432937268565951750238504479970253146660437242557315715815186e-1-.886099850026134278035604178218488447246391188651952372871925256236447812387704798168853827123057312339249396715744486413501158157135507943201054239526e-1i
-.113597738757592351412603942720099748126277013067034841660073080978932454832189010347974995129647802313711956260415025090834801166042377371526029258934e0-.137911623898039276017536329541368878201018348673855280163832604654007181992112359694755261977455854139482513714282253814020413107901606043733904099997e-1i
+.177121910765230023822981247963976020526470147368601902379877371368926686395109036410234823650872930760269359044564777490372855608755186322628030800182e-1-.844935290816347120772832623313638905825838816658390767709250201166251650328142896208331348987759167668893728119577803472327898238173567427023259248749e-1i
+.105210999396007819168207791983582767431158572639877627995838492705550820169412094376185140766605144601816957220757131514816625619743541654153686108879e0+.129515200127345840389240386068431859383966156193725516486320183126729503118797098598653238887228778722471903392563358413900410765215982607135655925416e0i
+.222682747876276670014345810207322078031952454979853981074467622462424899972068887498264186366596286023840510889336459885102589616374448673406370693061e-1+.842358939105927484415814789207186948610176856132871794229897688989631083479141945967671217964941266779897537793393409277865518500647602456380465603797e-1i
-.203808133174486920918118762681756176084428654170976105861531522201958227208758855472701818131417701617012018919553868422585667816429049311156166662981e-1-.180969736222582010497639494783924009357661171807386690988100796539227528063186669693179205018171724465873076233248306791518879676688910392791340196482e0i
+.504493714882661025177742347211756182477935644557670404548481090012696057391776585593612668031770457484306776713876545384727336898602293880357817511882e-1+.308240668409037170051155029484008381027641737117509705679036921507936095585241866078104449115310119816377751541896659450145852453293007468811886651130e-1i
+.122244400159453178138545379955842239938029380338076813912426514610789422486981048275919021822252027726478819297228532486506708305783825086752838133944e0+.143101018220135519296568369552591479438833870439702418708577994856432070956415436529689651983628151682330620933482570073680030661143706857650895155744e-1i
-.131465009246776947319343216845947646717111723391604197073477764778774345468071876744236810395631237376433722993379945746115145748955591205674338712810e0+.359840370942150901220380919029558084032918243947855009336491954789259627672449184726785615062610772370157494273144562779121774585488712653766379261850e-1i
+.644745410441123249018748257672435100097657096818332369921698821296987945019247655803759842468696905993746564188517799706617464074413832967800387874208e-1-.445395541578784306492908232612306591294299297395831593233128767129455041467141949842364839647961962249234920015409664461007759592428107908836390712072e-1i
+.615351795144544244764218184737253909258834697861723216681386817053570569540101129804784092906046337888196946846366374041682368919527518248939131498101e-1+.234586224521377936047556239332207106327880810131975921539030350106081699889153746962932608069022843096076716928394746814748213018772681550352209000493e-1i
-.829890569414389113605591893279972036290275225799412420080398093513095855967859937387056534777303704035311253247088782527670652409762260765299804177923e-2-.131870249106443963917332152286362710380605173284778844047140583321089547398930822422946675482444970546269311776051193101607897546701867701733147102285e-2i
+.117952920573770992608376846087787805835788269189997422322235042332278762726705269388588733545170681079448577481642961312025031093750711388295170078416e0-.321084207024310413988426160126876508736366085461448537930684064221422560835645706926162216791036041982326250332788733952713219897646063508004062558222e-1i
-.105950695837098000708597487290252803379287128196856964883213731745541316268801371540004828194352246355466716426130767985690493082166166946113562647516e-2-.310119746390702088057436835823427862943334275655256929419740843138971776970871254390272603783238439203255653145617762823916564398790988486996276073763e-1i
-.907384561008643966609925247038222587895665122707726778842553055263636056942029934137734257977885493132412804329452259273101206179000751588953605140584e-1+.893919741399779707368830991439292829418255888641033784062938651394020020121362265069843827149710174457030698559720186002884387406320590192477713699577e-1i
-.127672816962378079348339692972708157630555485190975693048713554480313681857191725022845662670802081951251033873214049547151942053940038980473494796199e0+.628928194650035856818247287042357140265586140342165127692720842264640131570197847125552744283073093497230660795733656763770889230761394499785514638943e-1i
-.136651818701337133448601107342118085538453091883025381187373373431361835868203821291863661339663030014043419908123379098940342502135234643588570067162e0-.216608499637618984651548583584917668269989491021580229474123625760886347322942795160585158758637979605353177579849723572980868835293742704808731045095e-1i
+.288517400049574533686272275778392259512238736958211423969326272398410795133846867467842471449864439534087619900372998231749234822098208933066718366315e-1+.109079104764893833473066136566871236822260608346358412199100606241296378143841558274210622940689310918014651556171564056142704974220871761901449308979e-1i
-.264141124672529361607418603440269752141475237403924913054918429751627576622744664156778432097437419824340465002076720236716835131500331979263883910275e-1-.251263998521343224181046821446702662118267973318510966983822384402999795799599975143362606640016865727005644791424703645548378698047823581190514423681e-1i
+.809043032808584836180686606531755547464884532722693770124294747886737881323930928581375927653786819856752642675212683442616817780512362632849809198372e-2+.846880648983818110165064081571686289461093861253437092224028497843221725485298523213320189740293971589640343453778971143341691599758382185622779610615e-2i
-.392145158877230145278895747357653084597217021489802108922284776533029261335391469839327810803739443209986696926236218822762649589902944488367762453564e-1-.211335081166532812162397206483070832071305540607958654291323573158639087723244268845238074050210906933273481134704926706560050869453385905734436553087e-1i
-.188968470863954134382633446726365486204695903357318110517055641976336717724237062156189020685671529088412512429055702377253734943772053777175081824794e0-.422633703287110563430945824922194446072975092210160458315443844207361466344403646625606273951003342863525777486286529846850188274927599752465700437526e-1i
-.139135208637648369276646063408504995783608975521259022676209210953334676491474639354933833690322913190680615219189509952997304680467280883195734088709e0+.130215219041075343443885054494047359912020359941959753123264945937297520520215967198181774679879425961079182911530963953858985575082101377201637435877e-1i
-.199922089778618309979319245611765485756693386375635371057200668080391157794357854875904084451166183405615896462754977627849763681777785460087389975330e-1+.841682874019727440364711842708191583981760301668074650246131453980609739272355100268848492199852590445938764550622569065920128181957904348104446374053e-1i
+.914855739333649168454784170339529977089077229747501339286321332974539695667273983281095316596630589956938156690748070276740884914703668861035549628368e-2+.200581702956204694193754618912241160305830565006051895472781397414085369902313210053610379386289063533695349909364147033464960125252611752590130798459e-1i
-.115537543220612931751110706090119949835427886067423749833761122921358765763986375922199010070342690703388062232240746567178370606818610020858967364520e0-.115059376393299813762847500166218306508960543426435935521756384098238495273306493981202283847400339474354467360022827506874215725050319217325805038521e-1i
-.639539764312505288593760716017755498077445058104131584849659537105583710993184902743143890728030364550084391415791172164450727902889917251502465364204e-1+.180524999392066073824023765905059555368733986530119786968323378040769628273462407522138762143208643270324973567779738465978487783876885342408069882027e0i
+.128708232742567476321296231441115602237681498140025817400756354513708562634441038139958596630317070302086949729697481669537379903245206356909474540104e-1+.264599431268216198828575268174349921451730936529138748767400811160749929760928778964419718197870145062123694549073536020129204706127895122342287411455e0i
-.988851566792499006707562265966660357833106471823745368731261753482854630971105513364063609606539593895948582995716909054016145439552857931445313111374e-1-.941211667913928309139866171972420864259114712029825812790371267161996590956846209719374306190404596465617783715213985642912159272466160742044850136800e-2i
-.730827976508592809998681557638745473920163334725339866379389217103230996606258097046760043028272957341141678637916936933545719533744809970139440871482e-1-.535509206088603605839510823790456465248558736456899605498387953983661088545793212698343253598534841044316472394346213881366783049033192614992682386133e-1i
-.968342592787850562465004790888317333365007555203385910056416517826854865919522308255443454207728378483789592622498044298452298604271535924914151658835e-1-.567575202811146653996123786125053707964139108224477163653413213147632899490385347093280622029806067528200067335146943814073154072182899686595899536249e-1i
-.173979795897774288682639042204460608774912640323134104653825166403374908354913877152367687601770624269825599898385093724878866366988303643470367192022e-1-.539818044522493328734432673541698535592356791606295583138916634485294054365439692286932850440541723091033835814952885956178995364387868290698497143162e-2i
-.658460527525719739710057897473683875467987678676609442186298380696867223577630143205482553733682707609634990862047728039870688291806696063437569980901e-2-.107202760794399098059031813798598902841052195820919889882279708342239971238602890965958082120874925143061820326987216110139271677308846145315231094667e-1i
+.114527193529475366406255524489675513438795827351646482174253762642459210835382940108048340777158764885602977055870579525638116666506357465513311120726e0+.563785112116514039090587396917234089828373095222505637802655330946197220041884676300702287567609114172621852468506371455396782023888576525224803429960e-1i
-.106755663185747539712069641727774532850411430472819684614735474690206373634368666933725875223365287729042798484773192715153937979140346751530343020413e-1+.629509478605800472690044749413552281542194413572608389318589808334631889163231258846018846923171845889258740092366133070590971418097665439542854482949e-1i
-.669138066197914385723076793925506327140609120349533612292854309209852864631121598701722093247656529917326057889609221125780675505899753674458547314332e-1-.112866703777483440990461992341039911245211039156195900144864999856553288248404935200794687347804194102407593111180233417443391910361803613515790903107e0i
-.517649307750899000360973424144720652999916194578963662845887705504275192791776775985996575707088577264280229444560566183616236472483168977548514210688e-1+.208921319568744630175364019613179536419076053567772393895914636884105462209615849310495696521817804034217387156954145590857447461561607932019862658077e0i
-.110682657096702585972426839408177268535300372550779796659129970185487374527673169690779598250074871157682115568195075249674364812498578612151076715069e0+.259511434206740500592724454668093371668068844452662247806368463840313011074291891020966104213682816182825394477288080253971152073708498091011425080764e-3i
-.802288592079137675856535720443795237068095614071179074747187688065841049296858672391643053169157521146606367844614521156533555892988396135745902646023e-2+.892415671342807830168703466588310523634581646707809961492056633967828188822221904176026554830203855417487838647841861465144900808283028269562114562620e-1i
-.869301737101869066007046880368096118981936732901622665043758805004603869209778055488384851014129713741622993184993467206858190602407971200203768440828e-1-.971461926955631568992684508876269469410446935468901997285408476024298039368821895918114825452866517135208843101733579520488217412510595713821102506524e-1i
-.754087184664532047957634393183588815987917056292637014969831075681836046848271622588937697134674736832751529575959764588577772985537828703505766574574e-2+.461846438967813345539721068340228244467038612035526141424303879396125631404482050964613719880163832537244804962083223794483123876418190772653996331220e-1i
-.132672665098391238201474041260896766577940392996301029044618099868501692721860028480601680099453096149422953435675563145618581162719711145899173329038e0+.615482205632223954806274132526643167953230470804646905780998166463938247443564607686709095803680689294332782337268275048483994373176110960901262435265e-1i
-.543751460108478630519419711896947036285489254371576671692345647169861018466739090886457678825007466286862638848090145928750859749169817268986548593170e-2-.760996454417331063040007527604863298033901733191925798421946980025205636513497244624153230811939380012978573121288515961908735924284348133606994593608e-1i
+.137516699870487155347026069379437771633507427542138373914498119600238211826362370593574051867925711124988699425383443076016696356210318620359074656407e-1-.101769657982106365206197515416281486121411828775032901791609677704403238341982335180298203903218609999525074270019188697563188282374394053681104337060e0i
+.915349308459865739833235584779117388604303311366560040279979082843586551111507313966448545459300643823616728407948430702541313469769124652968342529993e-1+.131872441084693179918855646365951239229526368686510105625305546563733310542670157926157380046294714222141626038639121251962646323587751545734364769083e0i
+.105499544229333493976555402784030265385905430387537439043079662130070620221192867546753716365538358490068049217181987457609129712933397524816248873610e0+.749382166336759928021583915430632363551463666860173730258367461794775576709187922334800052025507727122605865446779529306797538045764486637850702954137e-1i
+.466457457529898981500287387378278912955526090961995701754315245641996329704216717745804079186192738568539967046583532494502660634293354977935975851395e-1-.105917166062494947974136841749861313723989997294114908435378715860646952903600516189822127870741171760055659001319956237357576738214274950704515853008e0i
+.660700330484806383822764350071645594127967472377558709926892194151546969495370992524218229505029066672130359752113749951278815730327259690529078770101e-1-.890603515091444559444588870927770937872026995112495013016251424008400136505051764382229088881126004647090924802537345723273662643346831439761604999852e-1i
+.141790951366125692771161745176286942270979837082178339404133560609105444840470348905685101359438278570170921588732961434083354929663681321860640830758e-1-.177483992976243518168202277059810951118601362231339738109924692800863059857417126674827324320717713672378834745376335902089347385285515393040005358636e-1i
+.199363225522144568520863594176704640936818883965109772822994985378683267999397429087215757621162208113072961005804388692313472352116060900595986121799e0-.982374802993132823901397059379911863033019600662468100563824361551580905626431376448430132764072049465288405870478962747194919892368390989118716760627e-1i
+.269656662449480014809279114700157028331417679812676516090614143165067208293983694380931752267182469431785842417329136116570763373162085378420997175641e-1+.100849143350226963402161787805908946293111900899277500362545729702016161798958042798314306116075348371219208510952960470212822698966106134153955047882e-1i
+.128810937994802768968102456808472414615415652300927071239037355256900409625965551118479805948215511953313351671877730065890446441871042696126423074579e0-.409647754334104202589692712826062164451475636791880433468007674179756994349591001001410947310399314617806271005351058305535740980085446693179312241814e-1i
-.205519756866947417954924339743872658995993233548909946952765658554350072964328641315230875941595933188629634650078843854458006381219797730447366653051e0+.924899265251649447739984382996481227111804015859264521173184731885914296105218305908916196714163181311998196009271505360303000366597146847565043793722e-1i
+.140722099067144072696238518251481279596800038436693480044471515982714609317196232960515500000650131303093759128334551915928747774725071626690661474835e0-.774987595234422616366712903937556674203129324125943501050021055549060880607670960595759911974429131144764091252149946436964248278707054777348936923992e-1i
+.130996731942020933359123300940302465615634636592731822302346492170652320134109454142812486940936492643135399039868068094037420139410030557134089990921e0+.116023590188630212794158675779369171620464777656863943326400266151853084852752227157151681531022962291692726495301614608121566541279699830939414643738e0i


==> solutions/sicfiducial.65.c.150.txt <==
+.134632288588376082687875071957234859716453225364631787513550967093780225344096755033510866018296134514170388612931486204205881120935818944806087916433e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.507610715835412879809213061796741326501618967630696858364403455479132487781618660030474144652841090600940101738024801277584022380776691258622319486406e-1+.922137596653772149196231393015781599409194143109577214437240427906573926820609018299462444223496655257669653893052059696363748340481523964126718670388e-2i
+.651325182319721305967573326421078148908293613377582578563908704732844822357933986577294147858520842109748297648909337356916092241589834370252212840951e-2-.421791753441938277803967296239824679986039660037313338003882001493501025417543396293102351390305322665715574036567035237603229100933417992613970829167e-1i
+.107864569355420420821717749966547513417764938074198582086783693380120126088235979855793390345174325420809560443672464057376576282641239410028105824340e-1-.806294219780715715570111950198405503053569608897790973382430556355292147524257033518995134804658066289509688305185024693118423457575551579243193129324e-1i
-.163588860947645521525644196734783853094797340156972591407676577911316776062557094314249033404825035882262682641510575971253843237068028146390282270274e-1-.190631489578086445715725586329246268637523806898238897587254606354103440191055460878756647646304525459621570709540533945673587727235774366758257989262e0i
-.588663887297398134584232010350258851849561538627409059305867302985488396287972785811978735426701346547644961573307660849689577517775235094233731836730e-1+.116908981836141380419188244847117326506279444981710409265254866665647440082201195719703489821218330353583026899854964660224726234729171377191897826019e0i
+.379442035343754657436548025698806009939665050076078573889920516345520454496185141357949887013796738821008694914255017669336582778736179358970745379004e-1+.574372629512671120831601500450708017384942828718133188212311857974828286719252362723648690712651834156054796941082477693764071297682156104359528028395e-1i
-.188205066143486441026494238774086666796701388294388377589798443914599574307985468868940332192149213383845787040568534899055343326887289122928137595485e0-.684525742648575086216469334460353647185672519803750615479999378473638446221459777444646475487803625976734086099363587649403539894727858460710660385857e-1i
-.303661635567314291453857739580082824369351038841786976946227745015883348357051555470894474296905173195216674243613607095265141919643253656306383501380e-1+.846192040341221450441464608101674895605303100761251910825679488848790396713162017728560597311320206827629585274844103414497975805598170891455021916753e-1i
+.175374768763521738760530903999591854130994863349504154845762967815530883786908610603721835490709421229759988546361384660311312724588928176389324476437e0+.118136121776651031585679386046373623412789697176089620902938915510733219665309206827018889717773863453420466469303410773427414872793223969874323687745e0i
-.309472121473357377124499223678009453039919119741576877767625951702964328890905463526360735060400191294648254413708245092067807192284643844929390282050e-1+.606570823401564702017643137398567246576636924499382527082863324319804482916670471273111480111283119214579539529065467400500205383320494238277917705984e-2i
+.132414339143005789603708744959632387000730031023458684272875576151087639633117788447905924514882204907080107209831944866229657200450438694874741620353e0+.565155377592855756833589828825019295347903723674654554197001089798865630042853195790853165445394680849755521829352168840294280407877401842399495675158e-1i
+.181474401469058234811090756619932701321177477705982239510813035505407635643894861811214289239893928551569073822353865827829710535184777100420013516086e-1-.177651350857855986096389231595057322515420853583762981439350267583816144459972439925911177096850580728774293187485157546424659225671976606059176150173e0i
+.965933628799060670076054653779372462913675064018526182967870718104762598917297183902473540154290215251142061643872505684367518198687605887194219392635e-1+.164458108485452952358683718038843594384619865922755954412945188588088703068644469135904430386189585970229953108243166356633173948208415625939379236846e0i
-.420922704792457740227120372771906459513423988086439532525532995910281272542633526810727556328221360761446223353922799424743841722037678925924658707172e-1+.705781525542706974219395746143541724580597724884705729088562219203862424386584061351969986336777402682153116592348003260787392501294660848869637308940e-2i
+.366610021468103875341494027266143712351236611898043973386615942675473011812471862430660152433244827452879884545756995731384262109176390806391141293038e-1+.131837238467228510684770269359539243898736478600397018361792402909589286696391047185026335671349323694377156310809120798918414445245827723384441569438e0i
-.314131084545956524813563600049257470700132118401223355273354612193776563860201851172707033615723551312619493923498267098205060330787001185041545571860e-2+.525655807940130554699340611752135966866235275234320941820232876792839835690716383710959486697722138155083073171236423815396464735638427188449560530711e-1i
-.886861710808834859384290483074460671644930243920328022107487575857453767596878601085449500917767508393667306143156412503458142642046484595629254852608e-2+.563090783952104554321848169988005926877461662732957786175826462195644323242391948965428173117494322596033161048499538424463639496878342818169491355326e-1i
+.152060329230279164352351015324172788466910416255932040284436017209589890083305041183608188902916664231171630354321512885129507372919383712372250991334e-2-.426715623285902086622100315013416949686251581750079858801659082075897790738505379943165030332016311668556654581016347272617277963818390426011292907022e-1i
-.475507812233154733583535923417052744724597256486935973728757813265407524184512406045204982429119002522300733504868395004992356860508362800560059754248e-1-.623403012183520519066187849833783429499090292521353559614518499196585800295605631368049885155754235774714538296931222444262983199390150521879794824533e-1i
-.369671926744867577254701090207781010736648232103202044164743570690184957021918477569018114201842522512272717256986086490086676615320494346630366324084e-1-.944347896746752929370094817017052625593329295800656328136065398116741788779000948344437497029352725398097169428045259985862480357265088224826182341282e-1i
-.187787761616369868140924652126153670148047685914552524175979947307964772937655561282590771276916292378453234949798816142920699666464969923098013638168e0-.774233085617377886168087221684918460230607338173431101118399283781568405119486195076294716715423109808087588843461447818937339523988239743025770575570e-1i
+.766871607923903201945947704669029277208414304488201902134808128630636636513535418189442955804554247945575773283245283353021510852984042880988350392699e-1+.217012152764513903094003616562531611372840785803088102622017811093554397906788798321998241859297464893858338971296995801550260041945543118255037750147e0i
+.468386424978603132027760155573168747516069773147777204592904660133306288642248607170841504527101700931392486914411778641125947982138330204112574382857e-1+.107420990023965621268589596818748237945319229135124540820884298118507831416953579280281071779597152085965022288099132989697503421746536756173881864776e0i
-.134260748558038969334543678240672326135253380589912572822991873277133455564972773867514310035601425329615121422152532284144824571873254843130014803792e0+.643383239869644652097329343721682849992448838102210373920246526926054725541983995827417625058935879627943634867023017527957021609203875961382531499683e-1i
-.333317624837272449324433479746464985262850997848635379199506410385811948777608347340950806405231629346688587292590270923890619168169272652095776671931e-1+.702820692319739994173377433352776457315193767627071119665970750883843227675514721265836164391522360050998972481397341719044983404104834218813929642847e-1i
-.372417667485026761052774119208506006051891385637244172802899821504525963845193708462579948593695711621328611549416482527123441018059344657114704630279e-1+.476664481741486733526663918535114918127330805236832443867309175163775946165355244675217242470153916081865464409440229389226458131262351948514652874205e-1i
-.108592183158098662065912530430123594998985468460525522911174610785010609240560068183942083686883888804789095340371715439475050961184002303978946446138e-1+.180306733187363770043657923130691608410222018323035418921137895427708606570262653261944753506828327489259537066995886937679862108813317352852366184552e0i
-.109633769440979635015936377390398523910147991875957110515703105129215868827191562017311729787803478471392981851790268063223376024877738824200153664462e0+.833372854924543218482066418050797253723812806631073160786590626767726864773182442731269739326905069531876716592714802132229316788115891911181925708503e-1i
-.854342029415462126264987199406616976004798510102198898702556866865133937080655172998820738673845489823082340017082195213785388169973245516032615376183e-1-.920972370438729764506257006797316384548575820209801175087051764583305957008746372169658937500600666980554299709652030504165841423737539056305466301209e-1i
-.129372999365026622359856761281500539490404119313758101875424276867686933969646696915433648091286627069277126373969216716151256631003081667292452365500e-1-.569437075797840373119988411077655018164846605134714041525028014866780010286017341528529718684446608380300662594709718481211790709942735127706691143896e-1i
+.614979833871033071468843557903866043613308016433619838758789629450534431320563735139544025378393048228817232928841970277289035266817558574914724763510e-1+.506203535880741127083249554972938576281149712982882028258319560159202144827479154889556337445005564833829340248573304223909087760629910986533929854121e-1i
+.495107300874887596152706945198103246926287517001056440726609004989961092740748576780332973435484679991407027635788148280403570551734607022937775568092e-1+.562297836291762751654579535216059288138455957176802266606214875189652028810384639681637911160926781215484210173730232610777758890851804820698296155600e-1i
-.639761733965493409449979901312639061956280306723801948157724622090863561975576861390240382036511629789718674889357579503128363794885119388067897092451e-1+.993135541818061864947327700387281780112710446026585336972943403634697307738256023514533831090396573395196808977620397424486031630360467303103766376001e-1i
-.552591282542803496254819513375242480495520926741066453710172730283169878263670403633167765304733552903725068253997089338553195777238843535811701417744e-1+.234347812386639466077201721203395678566398219122671207690294799856837008920008023028411182875365217457338491209749875822767889595445414291437735827158e-1i
-.576959064121166917790298305895837900258021230343825008819555585793870222859191517869514777454141113902717894448636873930959315504585017388319940070415e-1-.860423602623015151612807264186474958809073869858582454528129007510247505722569817020736335775352957803507209725675100747865416524863415667034241899091e-1i
+.171455692648865565075500182212186803512023358627295036184334520454440367796101387354302840346776028538917592927663654673783145699429525184402480768107e-1+.644592445698484586188346513443027345796588742843728201056798569747528414270278996939885312557611937868704758088552880820063685746022765076768435826832e-4i
+.682522858613124191099166946650765973819836480169486131725796736099015013880979670284335833921980722407985907322787056453271728809604367377730733690744e-1+.108509001859216574858568225033897766460333466291190452736473088534445210212983381768210166597289057603662726526650160520872828685395137707373629236387e0i
-.350187858827888572274614166558373016057284711022198729068552295432017392898868963432667635437410076671642996895791174652976820104230297865008236067993e-1-.245874139677996087505658721144450194378201725173759002882638131599840671417151824999967803102680715252446404835520972401848661715887193229790962433179e-1i
+.335905077986207529442084991367331140399414997155437812611435512005365604781793887862522005634619256564281447983343615731411196141152887717614416887168e-1-.457435348586195697414415401748860533818221766823319240461117912900397262918841387992623003573618513168338807407117057423552663262010694702342749453818e-1i
-.617090911157801631910405791530374182522482445948966503923189635779679646527784840920742858689812549588592311802766189872121812049824569118606088558084e-1-.475079359644934753352019032894340088317623233340533278747024569905960493919522427745982366046914122669389398564035877551592648948531747157247856460634e-1i
-.106271163861438874133731787592717561727360716441265182040950684144624470321857984628660550859362114737363619466999285952309140490520308522828945220395e0+.351290025098599661331929997669852213453996625481805852093079660212018027033984265973188347154610586205117071603989922629200667176158639710859315363364e-2i
-.163672700116447339631664138406480281102255232299127187150759655050354438601040789895831498646163574158936056554484778076812611239211358691610477755803e0+.344160055936251529166665747270398843391788152174553549120277195133476138292214453290826880484528427499576858248352880396927379284357235297400887496860e-1i
-.750044266692229770943128886091076914198040987225831731506232801743001654756812986673132940300059570551377800933456283814852914039076716103663919173150e-1+.818191564284426940892534252048835666808917562834669960349742992472606279497167973120154955561521530538250912900438141183886685354532690805272772980953e-1i
-.542106031019070633664936507513253581601969876076372673462070896404914388746557802807138201624355378442256738831877616008418194429379537366769322014623e-1-.151824275571331558607405737700372389140476107640770805152722345913423774621911351566969514926246346864217851308767022514977719921906074971703757745226e-1i
-.189689824556085471288945082596422179535499757170383553949810743835707440850643649760461119602726218432185779747246079041268290215372315129255264752542e-1-.290040229259113273329345195833673982310913372891150821755723192569038774411203972938184884689502827215300804660264919913124746857573862764492694591971e-1i
-.885681698088998669153171843751103881892000264794244953765605674331622585002857628987556784409305144397679832977117904724624106248407836917641513518731e-1+.259551366115924670761671403177681920398790427191135619796344367453222829117764718706841013668142946434335418011689832598260252295868562533285735115119e-1i
+.131616908374430002580143616437672397780037295540511492660088196995456219515852618412504444303553047240388686460328244289474804464914582839001760586345e0-.891435314116784585349315732270481846882100793275158979065071146362882737038139000754509605777738997728254153239640385055952409909276811760883500419326e-1i
+.664764648574769595011280163989567203742235709024152847019155008893387455581929623785199968862340213465298613607277327617577823152043323706100435510893e-1+.479023091352741928066790147821096261995463512041371749290203838998023234845781541848674659260428195284719656327579482970634884925339738280389214412259e-1i
-.252974059658266156323711035853113428311359816930801509976392565737450643695744546409282127670365167986960926011232943284742352443487547707351781105850e-1+.141544985509712001691963773942069181523638706417570344183419910541452571030032811169462235025138785811399276087399895091722496553900220318358298353905e-1i
+.398820543692554894749709004560942511524358408213459151255155232152945230500849762689997796251907358845498060794823863686414318745721286516540159914882e-1-.194659133896412117405131196570305702903188322349235704064618924613464323591945418426073340990533391238512899148595065983704205282130986868214852681069e0i
-.134788102944095553871823766524147235897400216942120480729358301531923147012100816181075664440698288205838786392170722323146928710423706494044395928995e0-.673368786055937641482356707293058958249498483627686405742137650170585395473244795562290301974565305259180878035831927240600414495455322523075405591825e-2i
+.116574146582164609655491983844086453025549366922373653356171613373260414353942571429563551572200698978565581086042786100189295109491253383590739822940e0+.349271650845661169176144773167484793445131579522519150834498692775454589421863270749045752453822121818035188626168412363413516384335712661998838298086e-1i
+.266660330902444599807394849279333369275598472528690549043137039999409129266870921677334077441405904350244234588829696210291535057875677226171403155802e0+.776585396155375349750020277028716905189245529265212699133600758307755971064830452605159127968694016622797288405267167126476378045080114338181739812376e-1i
-.485400524898875507685671945159162481597361070371551926123259374544231434148933547187500817989680453111735409747387548418546128712290709737958478114886e-2+.686197414451772465433384140369893255844832473966409627823590148027093066092462959702725834226396636002617832646687867531316596516289657521043723305114e-1i
-.102389424036250200404788040208512446348811951340569414505112128135457124052316141673176185463314921536589821358065694473684595936946445518831093654625e0-.114771641947250673610590725576980366509102462737201311542692129064775576875746119046923688800572047999869135243484484274963624505322113036178119108984e-1i
-.500808271282176045801781205889511560331018719120801699997362825370028138119520003350189497403284945685532505243448480324166129095350660622275213356460e-1-.940679863135258054232748419609400863480992346119289879380929471094826220556790200393365880011235915019463753657054538620124691881935804448589705953812e-2i
-.161994905241064248892721866269785654135259183463797809221359387583789258011177433749578619195945032183047846306718600456065780648758455966386799012249e0+.296885203067678759729744609785208960337804576544256026172001252816593489294549228017913780259257257742031077538799373965057358787141402205298253838117e-1i
+.618286098583475239390200248884075011535967496820032166925433070188315396972852584980872817046009298327765187935916086153930029028204623368600527295234e-1+.582841551907162223773457210702766338044060448642546658879673059112794719968019883349356332392143870205346903451586798557209828263914187754922423043014e-1i
+.116466041190337271926236395484214147595665668750435740433181564524353572168319085888957407517807414178649620831052690403670995642267671507116686554324e0+.259191375583642037410410632538774134598111514266260237247530423283976580259481995563683751666930318995664125387426207907623610678364148916653932823029e-2i
-.181517500708747724212828030223438059417975438627779212588166989396818465352610072424301922095068506498800654235840782299974046801844805642998542133988e0-.525911064329381466861986518739914977854267133253174013042003061613779428834012500832622999838514826995328150955893130819489767613849732602370244036136e-2i
-.571948803635890670273494984965978076009973111630985206105455146100954246864408866580352267324884968635129488543947588147962290588523377622652311072731e-1-.999500676482649965528769815168281046459499538379741050167925772038396435989642037328979252474819182623260010340695558637868848947526413555049391970939e-1i
+.424739523990822821507907058435649280176308930441735034085190436247794498292480850201872903453548489885600469307735809124135072447035223090914485725580e-1-.636338279301925330204486699710123093772210394495521280245975310111834780443907410301843709116800507165732125802968262687026909951690994420530402140655e-1i
+.201872465854948735026428536134084248808422759849144186212705727608057558572913744208279569202043159992622762719185569299053289100340292490363534373220e-2+.657827295895305796335412720363344186879986147589111202054156519284885753796443493855393777098829456621256308170031352843104046486621168070297836164950e-1i
+.131733594115314783916013058307322521821690050669845093457745273723420664937540146150692088635741970890840451471316024798983056993686856012021312530936e0+.138824011810576010182966019799583155618685156444929464558967107327091708206998692361430245678093886844293258759871268729899634399541414550760208630670e0i


==> solutions/sicfiducial.65.d.150.txt <==
-.772241487222373644946015562615232987478554067438732928665154330144002795687505964412062998685487204206176864810139492690121689349789965586015632451544e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.804233710065051788519959106079022943963681147508125460903890960460144590438656829397450144510971891085526812789140063113896043262709657398955895846386e-1+.170071563647999489661711968612071864403334809911225668837800848878248160252722703125405116335520386626052890936869500655527993917070380993764937325479e0i
+.914888771839106048718316788170564512596209698632171357154350330883485628947530842842064002272165530890120851049978526549890251174432367902278651038452e-1-.115986188655942735444772327466463589275773267490494121130126633327878256645051252129619932472000895513876334279057971261529895804954880876900561345578e0i
+.530901326461970984801419203322877613903230376230167490458004243204655358162377877941101441307195022303063480702610573704104744464805398564221207431003e-1-.404350365814217599961700140456712150408580726472683487688186711426132217836334598752676343605126998133286900100135257960707520096579290655019916035249e-1i
+.346547858343087117452830013287283256436917350943220963569064359864950791540154411373660750409089358089584538261671471481440472615523088948980653077807e-1+.708052856528550758419874539415298815888771878406765851541087702135600225531411489256278312669758903275043730266466050794653125245711755303663887141845e-1i
+.133603323764928963045600040586682303955479344416010115498156581350547879408492005314908440655547193817073342551553604245945969319550217828930458434119e0-.699687496369741284563687902021469746950893554149502344420655676107343697306123809725404141532933887251621200373196726054794714892530643362510693263686e-1i
+.506829669821320285207555937292597382463768766872347030842945814680358685406249787300503610074208311557383920766142477945005447741169548344954013852644e-1+.695543017438215608821796037609154651674623865927374248570262737862452622043690910006720361610062789706684597903012979720513608778117835364383600944046e-1i
+.103918291164271343112658846372801496448772049825249450207141571318891599242416487939845136264718496220868705532408056867554296458649419998915954507539e0-.693961187838163171860990486968140355961630075807724502662478642462588932156098353671905611455640934874805704532059352080922276934106112558243244885571e-1i
+.860972046310186531257614021842049195178591653713191003089780977023476585781931150727210039579263571109718861848922391202357183687313279772282803711823e-1-.651725121636530866147087455840605933548505559532171611222238009130921001296886608625835304504127530614894162808013368057879233419285143518888810506486e-1i
-.579977333626172129073770879609636823758020251051293102879989102019849466307310294731246802944011354345762754038404992151569756207279724797474975453376e-1+.333251548342098471733478293361295469803073991642363685242826595702190820708304196310135230263123120949304611111681401636573532812752673569619220900046e-1i
+.441392584566983886421033272075347320308098025178946837794587697234777083095628000168033326812066937360485015195317640560504738346118725951561442396969e-1-.474676669912190602303769712018704464772062440385410815951950337228368311375208152412140253971026509623088888740791859390070662631244999846772263263306e-1i
+.432877085356472237645900328063236023288954753817349384433627863874464742639230043903484008430436151241128755190944644955132484768821617629274598057956e-1-.864827217613768970208895580563378920934262175312980821961531633692149214125835028749793079010459362645823514067494868199758788458464839466930734560603e-2i
+.885255180804920806457049615420350981756475240169366150640532151813924395213647469268123015393014413262000320310867083360764805606107685994728243262078e-1+.536626499297853474548993025358320220741720877238595406992675790314621813701531995030983871743241644051991819710952102110847231026052819859045860957878e-1i
+.760329807108791880358846865946152410026749271180075126825598610925542048228573158396060347062948464988507574951372390262420800184019644065684750065871e-1-.109479429729259790906231791791190716965609283834221018952371974340195299854556174288767529997413191472824382810679890920523046325366020367345048589845e0i
-.122602562422461347766410461141382441284159330626111758353596368084467119942250344466362660997602911484505009758389558500674059454099839233950657187449e0-.439227171971748182528261881916324353474292606179589347600770868660890156411188312781090930873954091650894559348093926702123588520500106292584230231164e-1i
-.551993843722299800335102955743933628706302025271135412606088080974714249509004237192010138085927692990728711798983502736448750736913533921856683121432e-1-.126091122763750016103436574066112058550138776151238235770609522672660968343963513394695481591454037763902780505533683886164585788040014362056251729365e0i
+.642195837526130799282941603102466565925438352547434784734050183170498049408535234699482323125225684186775825003874450420666951665497038392522198543508e-1-.932338754778793965014168515836044859228457414244255657780196070498954432680821601771152371889842701408058363491578094852049534551696183123750623594026e-1i
+.533119403661188347504959482287965731351336791178384707043550370004408691321364294728158205418962531649348277198822682535503113622722969669797616601756e-1-.372629149905484212950884304109981331733511457005508081797832981320910679364648424229016255246749163146995882437645323296893497973594072053769156038536e-1i
+.131930880219061350432660471384836096824073620154390779968116508265504032852328179829660072237425366432615010362655489926678054120408450283234055396302e0-.110635501259398186577522510288730688128743880031474989702980843109692659932708719357171890176146579247261977783829790403567385952705987138513635748194e0i
-.105609085250466535376289158893925954429155929808375011685779703163965293364809319790062566269706092083506167476181965877077223267302813059283391159476e0+.106017738612230893430671840901540060804464478399564193320818249159702617100903413521610871402540639539317633125805531404781423485153767502992224223183e0i
-.406177347377839765802021815250973992858425323024811195792169164312287683371822385153908598804409173670370283864904858311262627391661855496949576017271e-1+.703752915325661284436520266194742452396679902088160177360704573606775505800154502839089922634292522578580142317915779297548274558150310843368675351501e-1i
+.117628263197321318394646808183755697291204428894065359879352341205574307528609245930126059712678117948100202100236613911191017931781179751260603827341e0-.457759832108271496404080093541507852236935572636538613521418061400193027301151829449497881358645974475276214229764426826233352160388729547729673040360e-1i
+.404696575788170678910825159714436899306298529378903236461472935856436128198715089037566785094238016063246613734045477265836327532756210182128392049955e-3-.128496277828732972001274432685781210790464264192742358394370146149609395137113260412785641198779680591201081325396101557026627822391689678504383239070e-1i
+.154654753415719804112802525184678742880464135834287101215850681840385333813140524731476065268132522971319772201153589849962103758509926500127054126430e-1-.145275979928346958902660166189324341420900601882559537867195476368127440161706921590321784354495734394941680341788123332334982828041603111002258189340e0i
-.926641282946624722015299702810101255480276812996941188246445657252017323905000904933525509036850350999702261927908189372191402925384264938171771248853e-1+.692677708643097198445012369627608927019093166522196949551181430543536629764909298522579835469315162072855349316995807529775021447929807500300321052809e-4i
+.298580447246587279153679534160474389041967563958155156641894169335879928694390712844162111367790580825855727831112305887071437401113384055119620450718e-1-.195292528770652675976758270806604953619031303099156801673396585955830951659689721450735357126136772860227075901937880794413197033810921205554323804821e0i
+.711051673991572537875799053773363133454203667624276679735429363211455738400986878796654901999432697038147803747518231289788074102466479983013458700816e-1-.173607919114271464211252425164372126743733810408251326837810407406083667918886796988679639162466325443452056668993533584704414074136699315243555498698e0i
-.129448068483525776010499981847329103099881553600666651801511232475013568453056882432594366118587295651914535794194227503567006195934869732181391025593e0+.101003562360139972777809633676786044091117135626244232480917757060317175699779173506665411247871708194644153681266570412213565015896978047316049787081e0i
+.976416917246594025765689340540457169775212070317885618601540166412556498674730052558865911872895220541585436768490164527797535284556027467625109266728e-2+.536864192002789302586318767082787153937272303227691074978118349981515025899793143800790454347074714953675833256812461225882971452826077831966450342582e-1i
+.114077490700779919939899058390041993813504160207660010817211624356521439890017952027157242941800377765491759928050153388149274314947604600536075105552e-2+.624908594957624633492050952871845018615531663922751247949960617856179521771435058404151376454544258343646877728817739524398233466689154473061332160474e-2i
+.195604071189156422399577514677088692271620228208638856165444136808567767705716480665256949064016295337458748255923135464299267166665797694043728260608e-1-.301510001276600794613581704045954880793569255454688936116984440449096993648358062014703727571825814603509108040674911617095755203867552239242505407642e-2i
-.388535748736812329062902620958026583007525077184558845240063718817493613002435910387504934518235334927212047452558763769958114607850914106878118850343e-1-.212230582261541796686681753519828996440320485125536618636270218454287152777358601653733737968016931175958786633306269477604218100264558782323262034415e-3i
-.271723910565878417545144928283485598669085238527814746479412372696148155337213615801610938887294406478429464910605367340149106192460083405548712747252e-2+.589428406871729909021294973006282338772281660720126324363745776313664680413445271595158468298836186374700798326005683617881115874320894421322318582016e-1i
+.104694334521714373820507417070392394292434563828124169056742533321040184406433131672964405732248510146256007029911341520911802744524232899067107833702e0-.534993825928830955036113001623666375312827054200271549133089590437978668483411362202856687585282657076303477934979288559863554900658992691877578428221e-1i
+.134058671386892205868792366977209552178416099790651613868648340257576692717366664187188152058097562161902344222931628152459130842016761062428108308247e-1-.169235919464261768122897631862667475018997488159664848885422245984969292496069669705358880859267757315204587309023643863243071635133087236224055273619e-2i
+.896072316477651550424105048246496560445553245770370736636630626473441120210724218517219818800928669982534914147636264862005179483337131357529920456248e-1-.236935024508347021222444290212419192375486762655985857455334884933703811681182435470717908575554640432887706977166248070233656982751124448494506830615e-2i
+.895232230414342167214767700470641686668214102457896120634767738963229099656700651345788238087694851492304496259220603518406343460289034511051852119855e-2-.631290363210630442396696461300824171965770376946686343348403789355213151646634710683481438877388857307573050121975106174468592289318511153863663275708e-1i
-.102515035932471213254446909528278688787598702892283477279612780521559802207077455541707142896238371321470336803222769098305661743033504162101628529093e0-.247690628117693061654853902239148787189437705109217885504174573676961373947298599413555476559663919809736572592854957728851518903032253134568331498451e-1i
+.120499388068061149853315559973365436373374745417238255780771598382501682834169881469575042599221796058102901921556829428203012392292615821647791126778e0+.619517426166242458295931688711289080742244090113794231612133526304919722207257887850256406210420702147117347236827796894474027829952108033263975684316e-1i
-.544622362778948471852205189329669332691778345928093423043054887003164161192023691193637409741235008753442244162767164131207053572543436771895403505781e-1-.138286487612101947856840226594395154213097052693518036984324744038424541921009513777420372604908653774110332691638346342299367889116218811396710219338e0i
+.138661736984865141623564836171408086476685667773935641398682856457828464243536926632281368594356119769633636813404706902963612266445059431055176775285e0-.716099491283770868782089677469514518155139089364592708593071585141861770198997966987986743768330856092927994978614752487584021374572284044608837379119e-1i
-.112752850809892793000666182550603938046823749405436184335975408442507035891666161886384599819702892846509035999602157890359364062132715217539828682487e-1+.153672461669730548163710542163520708028108558751747360320902158833073512807850837022134012955688000917394585272897801133695960986052508634618008549071e0i
-.147420919061483804331707275743223977932809272059183910048495995613490922980124171103688177003340419837748310826557678176772982513207863721435836886103e-1-.405864055277940218982872848183429937811257553905539955775660908655745483430476897780499743568182199258821077624294968142804582010142121630763053752721e-2i
-.148318505732768571207334144746284636990975611602189537233372770444660463325293792966864344500992795658235371649047322198385232726321908396495131468350e0-.792628130225922551978456641956131908098596621735421215511513327264493623832081688899293235697916537821618490346770918929332196654369623560114884752219e-1i
-.872590008828994472569299930286032674326221896243052887645594697514739339297957250517558164938597207064856115996608553252736522081463273544359998848617e-1-.115742304931491595790282961516468746760832342868485004214200400610136735999879956270123150294226765718358745047845153794863256998220192459880012535480e0i
+.194976851692711037404142238195168974300300312152199119776115119721771656040742390769562553196568301096330791502699556538509084079081914842187482584180e-1-.981922423257556053546099416495913610963792912948840820907996159427882305864591822304103201106728311480590055435816853590149731329830133381602371579852e-1i
+.111230628959079514998827133922785527425385298260717192526847233594528066297767719025888613225493448622957033613277506855256430778386571067770910357355e0-.939508676412419726489032996869865674770855371849185167514938993823923436087766492680470096962080065963394789147530843954856289028922407218800743476813e-2i
+.210626932564934371594070649968426431304373464597810376887816384225391978238667664586666839159396998748676960414863335058740725450307730916848706329956e0+.271081625090739568250219372111574426696680779528104902934473101175464467323470411737228420511919256912448506050778657225588275252089923824554537889455e-1i
-.673952511724573179873256264441509218517040074521614276699068280270057080532454107900722704633943679799092452145722126051576169029653385466078860638121e-2+.343675792853672239240594635101344781547832036304450398005104172064996492792705862004604301396856093347679913159498033095020985669508295773662761294365e-1i
-.392768614218143806950683922487367105770650038238959228274218411127194749936954582439903789545220669477938194976944197427554912057833863215697899289775e-1+.793679434884446731709796420025371345221845025384133639682697438813755402436126012137471910921186410263208542667657744530994058460540218966773776872950e-1i
+.325571440899253607184890951211537865786637738992808200423081623643203857418465195596994607263078533613630409226969095652102887372173152711411964312351e-1+.770808763417221719025756559891166831794415460563918085663391558884877698182073759203896936547839486474458011444020209957033111422745389475647807213526e-2i
-.150369311323244033911433855837664778249102876934343446715307420970261232283900472445254673079898959433334585012014066648622410574756334962346088174059e0+.340375108461181920673860524866343866810225352202758250986510567218439465136912754216854832520577880704059071054579568483472572861840219652289897012118e-1i
-.798220499446472450459439851479411865777849609502899050536185454798448119760968568967330312503781845408047191348445270814188126187872821457301875476631e-2+.140042855189532518993960276778239388898142547092413020147786341444904435722568312727572877378268695904210326936570446974589933710010755676367515005242e0i
-.106591137099051050963272709798832073832980966810101739951942808291861387239393514199764551496940263633499275235140104721578670331661997213473182285090e0+.165993561817724839092872175397254280508374137661876943227929184784641844391573239875684436194836396258502252733898471200051364021235757875841495466581e-1i
-.140736838920258099503921739132487961354110980074506635330225274506488334705981326042438408708532511300031356245632779027599817189291492338838610202700e-1+.799016116397494731200754804048663457038526742079896836516482122107607695367342311304309802903648680414212680808663998254726915602654046508238464275423e-1i
+.440256507552518842962064258002839416232502477607760276381797285993327111985949349733071437195355240941065386123409097386316178304838796622962498939032e-1+.904439879565384097996379140036552258567789484143350596764624998484527467264702941423138207956197207372186069858887515509307878136508068594298971900904e-1i
-.657307295008275035026383593133558757159516624949003927985636404771879928722222618645403722897482051755438752745962559703907280228065610289420497767724e-1+.313823207578350262801405759494090432340534580085156788938024435984642596380140687489194926980925123365848240917975693232140768334948661942282539816811e0i
-.834108582721540925519030461540948585909561140754214601909838737484913443035866537941516955988333484691808605533793232029830893575706710919890587119811e-1+.863445895592379237670187592573002837402217208601671809226371378179912021303460329159319581951676353610316445014762381753458983004442179997222570384691e-2i
-.840724473806615229686971260891046997154632370548369585346406389737000743603876500902822942355713412473421907550460891328710504689856391709359097694236e-1-.112256057417970598561435455480327660099082944291069611036953848163672914178977475540060072599896685468321250969716705834705625204629577630774312754012e0i
-.116912837540010495856418767853983095528276636589451353121127587950503772046389232201946379106412083887412089006242516106844981705311849007829430877208e0+.864684120835551755717647945588486893994314443973330665127858766236063498396626101874073244428199311751412583941875307358564893593070431365228952187417e-1i
-.215984163727171227629206666043141576622194278477285435119619442224117959430676448969975000280192143230707798104818285878872225825160200431868278529642e-1-.499498675754989772653730053941141543251295410557641012419381854822682889500655599388149984753007320450448965965919721597127674119097285241040791990887e-1i
+.845942669353099726096096700059486042782335089966257772458572923418163074737462371365442527972213755853320353139063043850475217352192771289879173847737e-2-.119756790313699450879918810529620984032883148195300298977197331492791588291111455457119996634758919277536842483209511953695123704478961768827419419536e0i
+.162293681676405262937904215021679584214206183892358456010041467511706839582950736022774070135219516145414082283200799936925741820683965536274524905896e0+.228788533915417964936531280336614999450060526627751977866677831957721923860803604773129535813020040004608785093473951094193282908302563201658194141708e-1i
-.979203727443042421340983739314958399523812002890825162854833594060368426235140249345015915604607351292604245478675714586238187396143392217137732709704e-1+.105043957173791543171394259601675060770210769881680819867658524891363562128817626098440270478967489699303416853502578300147468666690796288548687605583e0i
-.565144135394701613172491806956555711395458780181407605528864087309153132840315942537734485764826230545090067593758246737811829169302687242718083948654e-1-.137302718469297710852119704560379167948988784037854683387417461089123013078686556857885410786389965017695082826438995764653375515228801171414216023083e0i


==> solutions/sicfiducial.65.e.150.txt <==
-.120149217073298360412482481563438972944167209325690101894520654415723864596042464821333373504727211137813014998695521902583615298783797824519072068787e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.381038306298238630970128656547968307423616898115889881427826900202714805481282849257612499025063828017798436316036241111147448025243615291756132686558e-1+.154200328714840473829088632510770976686595039098591499011739590717035853155754558511299654948402005043933105727490175179882579586152772750719844879295e0i
+.209731995343936825774025277328995075482859131517688835364202644752565646743514136445888020400438658276530489257115465957584742513562255934931739299693e-1-.795326337309927992853534476794591643211200359730222507168693777915304428428526763237411899085587774233583966177222969524299826200420447681430507449581e-2i
+.138984538029304639254359042064975017721787319990395587620950993113307739335705615709924104205288128780020391676984329907442661277572017005407036382465e0+.959688155955648250962369974847215869290635956844625981105325380105745343296505992425089277421580371541964228618655958359178640927987878968380239150017e-2i
+.116077794882891678839357778581517598546966578224574248952549198110709433792927551640226536609616169728159184987467320767506167067368710489423100420924e0-.283242181796779372690418375374030365058191093880134403672368456606138389620872246531897497789171121337849115780739852810819320546183812727939389723475e-1i
-.295501765962669001129345518896430101099272099914161451268204708105801350444664141065610042785814958956797934172551983527608631686403445766120051780249e-1-.211551375578819516806457021386545040387571359218566331349722485382226113143941295748773408620077242696707581104452057867374593605787258297214508638790e0i
+.494406913845008824212591252605175930893949575165861940957048855524048622007456496521822885106954537821351893230844917223232964047589047555522988902267e-1-.128407489965285373227258352414278788927927653803010928528490097860191585063925995221174638567888650150661767805756213602396795350690892258913243856241e-1i
-.280138908081240043564375339966633156092270553648451270663780476051074041383373174553314902520503223488534819577559910558467036764585770194591057732538e-1-.528254775797959594308959971301322064951628790694550019879399911955721798955023929862305806295722531012330459998830936061514662280433775442300077442518e-1i
-.127928444361897735346172893246889016076285989486028154097544691446171699997526693686868124917249987993276607000925078641249835813145430944539330243235e0-.498898589622924311137450150390997889753360091228277351995796323227501520103544521139751569828950907504194532105659648151855916324025929924644489767597e-1i
-.531511267224024112861142062903457337415951592658409017061046851988181915658367910088270269086027655401440880950231845418299598489701656452585530494812e-2+.252573502110515238341157341713428894067298593348629412245851224628030082143833910841295818089018156445306409788490602986787368675474307909137616371520e0i
+.681097268565860937162353063533823023156762986799413800185893902591872867139950541532362970064413305348108898779649982505713142294552251168105257075830e-1-.156073352872235033776623091917232874615226718695331653254152859863173875119995867639748368872713305847129373596641385941658990066506956591924562449727e0i
+.719484698517201875431989241376070126722177251647976607880148779092306907144642035285678648937742173392405119732092178477887638649301421322033518455203e-1-.159019875177440548371009594487531982062676936471249154392240627095636541132195423699809677284721177289583859539933348356807744181365306475233817872115e0i
-.401737054257430715229934523137578050849399052048071570324413963232114996847663039817841105352431300076806774942754671178886984411619292552898373726146e-1-.236428869291908018160595372000384943069662971246244178205574546137199769763610960656511173093657217355765226059359879762232663952643653311524844895297e-1i
-.529550807619884623621376197594120894247621476667743307352088539719722881044257123606437757204643083895973600386304038034947293904786709940822992273780e-1+.599176900920683000230518987993824041819344482212295333108668721390209748179248612025698180363865353506015994398221596343720297174687976653382101358006e-2i
+.623652102436724470386884401483082033379894331220545002723499285398492078114086946103375526216276185898656020100028226707460940867434033198577737985584e-2+.170271059717236895798799561274763737315384618091219501645638954268023313957802114609201945815905435217155328060779724227778824006267661627891945573162e-1i
-.101169417198315682742617896508190222437635938082799728301210408957878089368745210696619147448352055595918919847922770736319516844416060582051234962596e0-.157234269371272854775446345229347478508468593425213340868538245371798311255887450825446894417215851693432985636322653631578538852896858050923609444351e-1i
+.163941002065995530043692986458976409957902715814249891366861446417217232801138037515790839689138211917816243810782411865072335241618100593816981085322e0-.270955674495335284293125317645376765025574391547200287469537434049214763754665050557089581374690278637894129423779911039212026278124381550959277877301e-1i
+.978199960160706262786667053200593415733475160589629300039978778073785549648359053746265433113201332519205420977616483957779852916584083957527647957534e-1+.507112995087619856152434344340659386879653147636479698244484432628389374888693190317499651785735078171392460987970140394495450402283787643080294637604e-1i
+.136016331845197919938105738975353254497116572134159538555687554054893582395471063526344361164044778255232313533560611507176037374477285643453429607029e0-.981156878722235543522917412230801163415766429451710853575468386845344090341498731786433568141171690066896054861501000178695672895717843830033806755170e-1i
-.290669648352888885815643760281151439558377804274483225735915901816013384092060744112532457714008265296601780989018999600724406617125956495971147337680e-1-.870014974431728988876424156440985808680287163651655997056432170742318271955495174632365244499153199651058270895831534956575757245226880565351064694601e-1i
+.145617385177895411930710139640670642859602728145650595188953165203689176099828406991613238153820735487001127559638120740737606344184954084045657982112e0+.769389017078926819593031586660504088055739567093105770466852981070845084625453476749103172021567967072002367260144822002575774996969063590981332504799e-1i
-.147796672558834230107520107305008069662871434823291801278269617494905963029789947117819401720990564930097988499327135895634230062733727657256011093901e-1-.235121498460319499861902712844275163488332666758083293529305604237320726114257904400054070543417800480209645204931443876510601732582432662669432420200e0i
+.112606989702900629653990833291065324019903469511338435472040518327480849432354616881380217748878301544825230302574777914809129820998040383573264683862e0+.112818092192188143139587642899494594569588088603895101875083293631660047793053262349482373182861384292110431135079885945618466528895801729027278073386e-1i
-.963740661540693736887036884416088758455909747808399809657230609154696013300240819046028720273673863398610984126791328396842701928051610607749555421460e-1-.546822728840917930303788627661478524200472914887563001624956598660234117613308190743384231932776656493501473584303960568228508766006914749924542752971e-1i
-.204095266142666817520375212819655489333152734458625270311996291972757945080063932917193025708944168557303817387873680067663366097999728080554461077287e0-.925654843166347598676785390095881811786127325813677878568132541384443450439389545425868526608518214320485952985103900296236950087869301703100115198785e-1i
-.258520717887769605393373598531875004475596421011300609639585697030922927988820805222120624761896078196870665739272208855781658636216890788693965023269e-1-.755493056933908623130122167351661513327365059354533452246654636927927432188578462818951891625683595977808499009028863950881452544981288094826772712874e-1i
+.697476437307312159720669634304771828974882257216970491198270613690012507801263452471334299117975137564433511173936754663734168831181832985863855428029e-1-.547283216887034220202558048730536628517025764789272542977158393947941439783267110327123986543107217775669634995609673521800815872687386825565801014499e-1i
-.137291494597182756814960773819050473261224653049603040782139003271303344500988962647569636315977739453071370054043729961123997168996340321520332920062e0+.747576871842525230719457646740991670245704573155651095046563320197227422817691351291960773241338890420351838149632940574696302037837642324617005253194e-1i
-.154690599697988281995740182756557906264916362470123068423324120029888270912112868401862737513968409629555927645201875744150483381890979949634959510342e-1+.341733379962555536939083368535121211600230181095378139076035773213406716648280640213272304804076129032170140403879066805011760241947469796664491797663e-1i
-.147792768879216209398168761592622400773836333542580905505684075659879774848414314545199542817543657179354696780772453360837260147313651193788373846679e-1-.127077447852938256243944643422807122088992779837551702216810049269431444404301949256326478866648792291995119996798635991118468083728056891622912333426e0i
+.620456136529567010495611594342260040083848624963451563942595067293900680423182883992239229651923094327348361786596939675487354581795220055806834593386e-1-.313188765531265760687431295996117365811999601614164162092695555154460167033393138698083990662097041053488217256913214961654635340185742595778225341756e-1i
+.790252286164107469077945185171218935638483904674665419991123519445599176423522475730461703715469887707874173599500553949733499184864472639163505765680e-1+.991682325180959667942209006278425672468415631394800292610097111406401794439048817401065276796294074544812229770816516529709138189035087416991551829134e-1i
-.110317911084118414740216204684676391628978476509815869105566598172090109245154993019513271565434826442635679937984656999345005429565674693548270724217e0+.772294922292415834720297795797248941623020228183947535587433053224302443642126406517596367043655109535233607119400332523265521231156872412681693233580e-1i
+.240294659675992087581773266950330172481030697827380026845075375666711915042604552056038861126225339576016170559100390551832982648554963092339690242241e-1+.518394037545360563773644424147889751996167121982942285594057950999798122723888772652255791031064548185443730429857384033603264374331550461755553035652e-2i
+.129665687314587026620402729030465599442647830627503573663941033272820646616089631351479889893545841594235746749972371769747263491684671048255380141473e0+.232731348900674653091430694151038317297697369454971516601322612897868746889990569863227052345715577775131579059709038831743014442144248486793814826122e-1i
-.485233646854911030175777810802257967056042379274914283390817639801729728851955144223308121813956117801538346929730443846064665467251393593280144100336e-1-.869232652778370388858161413301083637467846683809812218763726972911087391407768056935777370437461466621205426153552133431799883602042660008101943720928e-1i
-.529330594604044849518031459552528859117405112438913003057878913827793911045190523832159093856759156819820505392405525855431145527568411227174764444275e-1-.355366517056526491917137691706040587183731497048987479275473808325655539189455512918877284436540495357252698719724210633582475406603214875570604490476e-1i
+.123458857669521620854053012456364807146924161486188605590109990707711633058665396607600810525263397624753987647099694198801423197697740988955698523010e-4+.982108012691219667131022505832274340510908346510696786049586260911763452902709216248353942211093778676340145542762482607118850280236881898562834002780e-1i
-.181512582685210486889940810982771306403827379624672303489894141826376449930065554308570084847431805392707953527199129236995454886815343644949770929613e-1-.782402250938594644929095580953589729544575760138509328674810723354881232643858628690516297041008269962075736983050416145704396409509900953717114109960e-2i
-.170588803247561614253106381038101696986472850488895099508420833167765307405281038905516096111852412710274436482306958391594724854357039429730762215611e0+.204606002101028234293466027230650265519541650211633491045725917875152137324038887635598441057888889275044440997523507524321459627388902106304678484749e-1i
-.109424535159055541588398629670588995096166280872979405365937724618334698094970077252406873223247568582420703692629366862245878951365413501474231607009e-1-.871336399980957088995690938618257314768245915385167104778030138021973317377162234865649787942758457080992074823673923178978520948313465677238128819262e-1i
+.202942550701149904446802341773292709820796417539562654334504972983494329746637795978694369026679037470838309113175973301456941928403179695905764930173e0-.109193462362656122930211447829625533330100228558499359091751252905305206087100792099446978743619469912603924141956264996590471527134145661295987035288e0i
-.442975102417582612063473243803050982321389353248135408351770234463478980879799187080704921847415032192022227411672906480455334985226664423226072039840e-1+.507980324359515163225018979811702182150692530110098802702295984061875394369422789735244402925675751225066353796180477705228781673032292157042969287828e-1i
+.435287486371768075599757023008270970777690925716720135446032150990799806387439202440353961372897791718309435376774867267665275627914773430364641483805e-1-.756110180976069872866392131032277562519597603385734000147590759764626700209749392603946778865377807586382294803097454124157407033665803887060445355394e-1i
-.273179660708584312633884058126321369674285313707508252061015750243294046210110113060405027864273099009205447112158892076121978160276564482413366648342e-1+.279083063220493131387962443692240834533538608788739740926329089348174414464543546685139663639649743268844177513237634265545690507859534536893712524138e-1i
+.643757214027166123738783263537145007230162092329733731317325934864958338222577398416159726102838366888460031395173700815123342869145833060483047310131e-1+.569059696779247455696428744213668396398134015923766516899514606562548639755169252202600092727054698331219612056997688850147122106858845363836280484958e-1i
+.317650003510799856931158544049672125590266029897479496627592881735062980443638219050310187630644535196206172681750521688217338109897004158508173036113e-1+.125600209877888187023126723698448261755903741396863822023964993771383070899727409428567765753161510175701806023688690905798053642272701836467341871402e0i
+.698643876378641866562383703957978892965353059034033508151338969159496339283079106719436498131917178211362316846224941281390481778968438877140215390855e-1-.626773079956435593944996358022985768294824883982192522415803630371558631906184849066203349664482566060465752723035886463430887433456195291192405548303e-1i
-.203124982774340763512553416304638235867502575417460276525625483835024612813505553047937956436254513282279014333506356676643803397551803596092043389772e0-.984392363060855326691988789348124623238939824993373560934470984590860202041609345633366088161497670739389377263722074168705734073670015237686144138738e-1i
-.943116266524999153403901358786690698096827971126336928429641796045538686759304231116514994726424039995605097687279490546352914605356362702839134497950e-1+.384124204955961476041044581641078753592347759387961290300761833050879748910082214879281370003678389821177156683106654631265983167416190764899953292230e-1i
+.600759476876251008177289265696211328245036072718371984117028486388227076772700503886188041106650078979267427453629219122817660050847984714329570662940e-1+.154681853865179511952041345015472128746869874358584450143564554275535503547868652194903552312833068484510881939138881672676188150799410082849362537789e-1i
-.156487818299680731736786508875843059684896128465992205226362407275854165869320394623964544632006531954015501450564439841017475855414244405279859711710e0-.590167183542837551059163702205856327280605012179130676537952817409572656076966240620097087715509474680201021965100397844381371052332275315773273342300e-1i
-.940439848130609219540197177468598763447177911220437544168466708171055401117347929624880726680309782268683401485639433202300374102347826814642010902598e-2+.177957091361291356153172075377347777771765354294626368532492547887999959538253431851801161017544923855739522369115894503044767577067507355123712993493e0i
+.381053905217590904222203001608968022145466804048222768077034676109034222314064724683959647693116353639988943852909582069726894345945794434545125645728e-1+.151253326489976291668381630997403678529031336709030197084852262279529301165769092868385566090662174111987043652364486267591511683017626359548835481590e-1i
+.778223958739888644588772639227665990793051587197815763971734724125463784942275484479691324800247235313899029392307371324087290678386210504822255372559e-1+.327334298042934177761807176624442200703203645056600289669915250638167266162858794426895425640785445417266754409857963029163439668462824517391595739480e-1i
-.364156164040478608955271853972735942215016996086710528493022460060218287835502937934186092071858375657538382141085324970127005844080434994501204637226e-1-.415683954181942310946251431249415210824933414998140688548282867031115593896370722560268007224214216764483328617637982590148748847617474144714684728210e-1i
+.239696554355170246578325865775507447001371849577421552796646866842009492861938705918596516843107907419511965047736073147409328674166308000810834090004e-1-.642698643456316867577961450609656609022017953719478129492429255956094135068237962747121331999729435362686984508947707756157469066599293990694944390616e-1i
+.534171834036318147402729183088844938364605086670563667608567577986613803693480046288641632015992561815846546977079674589285552702249098738362419685020e-1-.103939418860325269632698061636859212452168318354237196135195398237240310257934666767497922201549001705773651498330937272569638671752476309295976369804e0i
+.686281628374193446272201087582862598990044349695544491462051916707013626809461458607859534471110300502583517686415396269466296371602132002500836802169e-1+.173519609304030070103244109144958615865411903183585620968758560521824341429570486818547242288175397970142479602985348352466038535279077334799305157989e-1i
+.169369934620462281464579383481408565147689365630607752212372088501155185204058961113208114807566559918449965753073453808167998107916944164052230801021e-1+.396751702808795245286481839726825292340252338806388041732213752141968616992762897376109755405072026408867292814356982247951205676483323836591771510489e-1i
+.161528931188329818334113620807582150495828782762131424008756029529091368548441957668864280899813226550495359870930027472818884264623397484220073084837e0-.382811130902854772670274187171923954246565133108033563124050890486703446901241810533316690184538759620965573156506288418596785512561821984503669529004e-1i
+.878664996117807376381929668430369297536164104117938234046747765607585651212857816699747423759725631096613831370570815128419981267393045270113009654791e-1+.386775322389751129710132540225049905957332836757079591145434846975405311734139616510723038000906434249266911948654745222465244574226802662407830309836e-1i
-.674591478330838081995697386404560125420218516990887360224288017918687246479015103301233587906323775988183732388365245788818305374132709071057698512746e-1+.371690879818884682506560100305694297575131061465797442913301905303129421291896141629746932232113128624534617885791582871746581369951749136756323532546e-1i
+.399216754800313394618590066158141733417540361087368544641266337729608986256874225147223984093957433402279937946763550139473521299651837577695496259606e-1-.274191020829522986405543474451595113389428468038402237270897543870057736517165224166973391028635952696231932654125741751283204777689897319450893664142e-1i
+.642410129782615850753282762682635861591797853619393617182004508506969606032872901092484111053663574689661886036729511731102281212518058672257009666890e-2-.245241468532052694364520989179275241690338726094997155426232375777415767696748439623386453354185342787372363161034988254434849271612379368639800249227e-1i


==> solutions/sicfiducial.65.f.150.txt <==
-.140348354548578366407749206727996482676610569573763734767808289327002133033310727130322872256706158016304711868559709305847417282975011790957204201396e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.158756288477930099665204545461932499616603261993773097023177541750688014784022840348257438123059062436448258590801664901294127817539678129037205757408e-1-.132238700037339498288921250547802717901384657576237569107178934108982224486080222046267935773461822704858179172905998226852475132604198556285378663412e0i
+.822081290909626817013952919192426596271832641109897436688295278728415301413709523345691517194204432927341768436733170819755298374551649346136455104313e-1-.280030470249785968532503129246709261409206293278533558901557045624695774421345078076265329816084761340505560574837573244824411093399349625776804874156e-1i
-.997886615088630253637228930752301168209330268010133499273212624006246264109246497759496171959888930009773635815084059967469492033569920160719951636486e-1+.776052999597180169208889899950417538410341089125427716433542250798997019825297868432531434664831247305200976726161698006841680494955519063000567228426e-1i
+.449192198159343076445356095132121653676346695463813107292199005046979319851608288183544950438633137735916985602605149235011621948213565221899907126358e-1+.492546148103342052721065041046148058234102636048254411346588696954924165967080259291836873581899549966494614969872026816050255809579083448917925849034e-1i
+.158759406719745142118609172815616798984227508713338405539607872866725143844768704124704160149686413728657464072083811019902667446916491596773032274224e-1-.232012797028479593812453986991635495388530741131064287926382076080108419730819066069890939362019303246013756256371388759367616929055553590134115886584e-1i
+.814345886928672252681193956620917896663477020186195590298920005932804068870946358754956940624890711007277531287289274352581828311290792674191076936432e-1-.830865422031062133709609736078272446212018074923997668063052734475072728620479319965564617173401721472971559771513285409178057150611492758106057119589e-1i
+.124682634202800828612825799859642731616529237347804658242615373331151796825541490575017658816215807913213257877228115161133107077565010948350837760731e0+.957787858979053486329416879615369002470348016028808590345844007826347694921092022255400028020783708267638058562501416848815515836583173282116201006560e-1i
+.567039663707776908181607835681145615476439732943289540617671783656643959277779985714384331792080459676976644899030992259056150508982157828001384122841e-1+.464377298401589370524023223443909550943431197287838431266116133446689477135155502669305216504795957583929813650522946821802285036373434292226364157691e-1i
-.364157252176087271225766982167683212053298306293685466149948807508889116726994052877389022287064066283216342296809408881073109552504106214240451400449e-1-.529368181454975526311519562738820064543384394323239512864976237125802419402210763390768925912439869092267542334650099696824807619621408380159823196582e-2i
-.218433020030643469339834370982980053152736713994711590984082128409068036025954337770045443778517535476116959672209398829685163151217641270632174163048e0-.213724515705138254953506143867820650936580307971219304990011521556812947018546582115068349144852569674885365481218175256918892190147378393582036430855e-1i
-.410751491087363160075461922668185814660437889023465027676895727972223973816635590155633903064023304819402618282444392283144314733545505245458962804352e-1-.368870568528666913709277516329207670450046547832029099408751061573510251232650264031118132301788203764371890532916811720583307340436889849283274631389e-1i
-.119278484824568169051522327724029400419481387292088949106307915421823836092193022479462023409294491028874189603640212565533307894553603666461429870815e-1-.105413590750030926623671409716627854349779449041856837316809249742350626021615441733873192275972879800292143605131614424704073718832044572366688965891e0i
-.245763614603293170514584106720228031225135162137976501950378786958226807606690362322181531357761580858988950739923808104467524490088643336831062636958e-1-.202636486917450630598616268955057150230195506669517951562050651582182912363113167372085357896247955158537201037887049481017159874998357456309494346987e-1i
+.142566711247995403734771043165514323678816758278185184892980522280267253778214466452624627202447880118128506863720415775040534447619894249083056754887e0+.218009875960925035310318932588263845185514441587018603393739704011747078302478468664121140870712798003942558579079873037569913064746643439160695189110e-1i
-.408805530239785566687292200456385608347625445941126319339385305160919730931932397897998856619834057934977087215624157100454729107038787937719664974396e-1+.605964549942715609454085379006038343822927661802147625231826274879961079782401462671128118622069184725224628202561529494952111075938107458689423442439e-1i
-.105004177694077622594561612346467089319559465016708461307331881013972626333076481738347929990100102694928587195039026212573006590674070572199174198983e-1-.294126186273354981033035527311244027533689661852134175240398498892839174680372088209188605384955887395815713446992482881150090433867605285512857975244e-1i
-.648437537760808115267837895227831954186353227531784901068598246357081350169060972899936505271765689082055926978760488476310006681247349741849595881476e-1+.389272057466977756286539189175221633332252870317981160846226173611544083072756801452198438478068229907754315986536002963022346279173666906847724860831e-2i
-.100109114965359032836757794526061840648128845980148692538269321020312548716671663634458836053932664623567314768278297181901400440637833543937275723880e0+.182626478374642819315332814416099129671604124808240730486948664136633181087151130726073693034203378234119164182653015727499805933984879562729947476950e0i
-.102725809235527092904068145819043616668170509074121801489454183084904509670544711142795890287974512985208451928583034838834063547446280264754859997894e-1-.893257050660422199014378526625016432601552172070300006517776507309008791545565744845466519756895042594834992053834552380893081004903237122990335593887e-1i
+.671905601901399683065147749674670191290161578695068563914305851585812417466197178636812799107818583984845402761150682807132556622241074867271816089451e-1+.154024627040837380842789377340220043853998567929074429697403939256677760818795650940395953913981100671743935087491917223073909891208964100046609248874e0i
-.767430682981280716032677257342051151505356690336048946154981637529322706122060738225508672988580162405769780545300322161475515352895732929324447630620e-1+.257465993725287951281306250704416193868640188042752163231333959283913636919704821919168713909064205065402465225750415157129825025964295015342503907768e-1i
+.635015353083126964929688516392280044122836343470713093706032108396373343998333640000812011048803354086514772002359766665906611385865418174922044281783e-1+.548388094058000402845583647770327982211974846803084150260285067371272525310779269326580585694854140488781733470355761079501107424689096559930712488358e-2i
+.447473564159993833459537905154081983992365648917059367756624074136598439586743722738213999885464671579709095226941269352929248240915991287275777497822e-1-.112875399530737433011575687972938021106057234669616647516401648732564038800233099993189497469784522507668206245194362546666192343899246197377262462472e0i
+.468587378539367851565217151008509996782381766157383841460209892180609708136048919408374003944145062483877129543855644411812313588213082993878450666056e-1+.150649324883815729321812026744457633476127983320047183516559553367906523109035916545534612099266770130317529777916230934998793510181039759128358485979e0i
-.840608971191461322602123473183882253080571583596914404063507189924206466343723004097635098029308390758395070781942850508493741742178157604773196604347e-1+.226902396517660360478404057362116528050495872461557238693690703111517833545775089869915469858585083871204421581136069238205197708961966054708550247056e-1i
-.171332643715841847247773021140617943583373095980657094112077755136694294956131413702855899608368782687651184330295962165951605962352107656455901197485e-1+.285991963074501300810476991819832080607247805464433514891029968212857570807038406005315343850460655155018284345557304271552992785186408993253895181999e-2i
+.601780960544349937071160583257716607971650060808616042887780823302845693544471742350053845311035632658686440691434549384080634066618174947548116850042e-1+.886769928877485735365939218291465214291853890105166728514667748281418132725971383475450338353833486425770980098329202779357035020937518877477255983011e-1i
-.123370894285712370641048518023513735446324025398035620643156375514984709494565673870476011050758206134700120584837308058383570725746864395003658929799e0-.187899806967537476360325188481148891418989151130752813453186071593228197306094104801808660013851471920659569735518224266389709008357653480668753773942e0i
-.125303913884143243768534077319998068836275081790807231988216170233247216284411535871034834957380855453160941611818595096270957359655503755561839524254e0-.397350584989263354608319996646978283007670079221085422548059800382945136229041592729746814043860520595504703523555919814922808373773778105035349643667e-1i
+.843751977983644387339298544077855973861248929367239112096734148959723003699515929355483139434056569632885329021435022563806887640331600725410921384370e-1+.677907549631116883309230665205608621141480494410982787440013295559375447390237423344793045742585733032182469357462189513868585427869009524912840467003e-1i
-.260820022871742925656018994039445886630223207382381893380660858720622546603945901952897898980948868878622431675314115954349476470350657557789973014170e-1+.102742579327849016107026176544253721958700846328454927106333548487286332723723423422705915015576790892728106926393986648619406453731678988809030508966e0i
-.259881925733326221947650090800409504870165265042118998529667226855574132526247459283229224746308344304275595043335041932682484590566987183451608797844e-2+.957060795469740248098144860670307395704588424813960976718681652301941476486831196885802703229139043307437566574519528966409253381175383931401423335398e-1i
+.139972263595643410290185215945885435468074014979968502304630015364215377358869005630392605767874401166930132542864898376070200482389202221639840359869e0-.998877828868168761176964152022188696226014899108305281274567926092754667899335479471118944447206591179478752192078850788773660348977730957118868682712e-1i
+.189385014503148555033481984653254465290276752570595018000958111857921785937099063083060612021412738013237645369492371390499812733206308871917169352984e-1-.514074293133877462628633625186765611882760432464051065094779040198811219771375271231563137291348579693009256526447061112520791601416896966551590610224e-1i
-.125307852651920768460334667095420974475388712395239628431756072466437606032217686102005746557248503173861645246424719935873920623856289033704368661838e0-.104725267241717887143745956607526515167962865036989423274968323078631725197885430522287135449784815176021468701485811585111781131491132811075004224698e0i
+.186933968547453550739847188546285906776465387398215642303674673756658912401124790219980570476591780161167693561582277409606461944204349420986942987425e-1-.551559902009618850482832148157829350655059930585694822023709822953777147488948379583077462621645032905450585628378562589204212715499217832095147251465e-1i
+.420366856687783762846399655006382708084650217292788404328017517576797703377332347346141918609719111056518652848653194661951949074188294875200038761478e-1+.566131388367662114758184619443819108967303890111634844500275480511392660743840107741088322490050976288871165964100720551754243652751687918699833985635e-1i
+.608454672282169528120407528881876189095630471885418780301786685017824754408993794555629885492966578947125521611653283472028771421501193934129597760041e-1-.925551514152976081223571066863612024274081243623918155895105449890432842335353461074758913821050055442118685268333860927438086408119166025917299780448e-1i
-.151027698189554928262043453134685441946955022665869444833388318487478231585896722646178512680967676877807763016582695994591843742855652117732645184739e-1+.203706141580714011648989795611979283434978703035886858600808710490813155205767942416281427037602596162951346144918493466355216386812921252283116107632e0i
+.303711776159490063008987389279781380091811569305588094366944816002790322859342939896207222687463094250515026450290775263326936242676560668650721804027e-1+.106362392109823428191817593494177341431881496799452228162630836184130878373429117044786417238329385774643096008782860122917444951079077599534504239249e0i
+.903218618132417667860910616424726579727468187763722055310821716469956602347519414531155378751249887009812571415182802072958453803697656525104387134269e-1-.101515913635645024674786848968961702431706402850485332182231699344802373589941397788147383907805198227483494519518718770258605447080967183222311516761e0i
+.182133117435730536703200994116248822164957039873577169720629751784534177504626826949713383863529903913962058379007215110176297974027720021609387875651e-2-.272079781230886532845823556489501051492994724592187473588613524129087948155735037453563598860989378231718252153449696832096323828520456907214657300315e-1i
-.321581900117043860422097345428169599747718793925881599793451586011307113684449633790410375781161084513911704311423169401903815551801247537779830270036e-1-.536407186646306955700437035776438279707376312492649750969105421058160386824326427735189591360107346050970611574696225622303144835215286967970713177037e-1i
+.213975296014327170990073439039758711808312532156569431389951660747738396401903198447149350692455925626524842125805137306070563850954597632866782473828e0-.287884434846393444523596914741475403442290326985579786081506523882884185530055346196709642768094141366554230784036569864713996853391919067926097909136e-1i
-.428921352918574597305607066250815208529141682051463117989685875112936121704463753294122542788352650340807208436998705546780368784314896060695072047391e-1-.114799262701085497777237355682684336203792166760649345131463443864565503642825862196662861766496150251182973866440759042057906789368349415027328832462e0i
+.141179817934732849845579160142465782265145984810970497799700828969170981146817320995410645514815489256037627109343121208970867661137715312662349667128e0+.879637310448728268531519139590668934761103158781053769086277003013076975863753679640953179184049858537341237742352177413363674741717696662450956235972e-1i
+.357354949026294525606902060945306321752138476242125231849342608155762684931934877734256120696004994899165018395798426671157191199283961312508840419901e-1-.106412876789620190723854646426630331135030625415648795627341170108277301962961014945522592961842889514721872003421678987245046648354650412232929457136e0i
-.507125832000018637274908452538157193288658359677720141907846991907836775471953206801570737150101241727150189470893870575008622638417823049943111459018e-1-.250564507549621224942169345397972313340400977327959513716146397702989999316949423049527368809325448740575524949616838043767063896831360868785476846370e-2i
+.228756615893140191923671576542949110957428017680377293585347402061238068062553435525876596748358731521416141717735822664606166228345729677241543217755e-1+.141290878467707690082628520981806248068852146414817827880932045673542594153501555458971518292264194699572158537395404330960044855747176325068456596166e-1i
+.373161168031722432829266181399276062742409600103525998155573576426672420140581034522737195585343883570173700565521659778539987217710524866202201133949e-1-.320404912104698067688155609430561648832156826423820782779009265652027673755469383491165592985134285552778283562352510536355999777166727986383993244168e-2i
+.144246138169748494386083718874188377841954389452373436453647618655154596170092386146978244311605471184369454099872927507603520306769374042969747771169e0-.515273271076020053001349050354505452356625635329961576935098844456930142756451805944842525132676280471909185140250222104971727604749757564582798534597e-1i
+.141423353524305562510340667427262172340632255295235758871699939314121940181868398497201049386538650181536085643023340074857361234618988341076423736594e0+.104031941467755360094625767905957607075176887862650323349530121965990039280596284872599185385345963101620533661179454264645121498038416556478167348601e0i
-.191436229004910492208036127774483853057704592589059691129337988087979339118714801221116892096751866658247499928383143266057381134583864791290269523987e0+.196673625975119372411337543639724993516013800663373532710056084904696171500036086534926072731739928953974669445309682390068247724663210073908440807441e0i
-.296327820106724652686215894933060423317348052053369326045563874981752141799736596085653314553779117371776996568637634538749699961106564895464516785233e-1-.115108408732273276465574488373024265498137268293115693906247870950711944880260932369360849561169421524291695693373499252172682868476112906250937733362e0i
-.125863500717661598661842891523982078125225475870352642757264248075267162848060009389156032142873885713488689125113244866463801866474810648743557214919e0-.868659369307725698643099870180660877881242868969294076804088686814956191932205540014384645826876795501092034951657248872983157937787578759573421883136e-1i
-.247175420883605253067611349388499458296681535085333385127461375859503375183264488102874021033901590444241860415700479389354739833557500936445953399931e-1-.213649142551328783666180951704531010903920523431549249413516372378376998497979423859929474579032928091696687469699318566990862135465667208165251950575e0i
-.948625951537900600843879133098203771692149343695157129505809729892819295545689496720047585081035822609476314535734963450654566111882760819945304185019e-1+.184447627314577406557224471147440572592884232822366850696248181047554112199138677904236732681213618551578376922445547977607292673301880982164537690018e-1i
+.108611823968759225588249545900329675924061200534199131896412278206686952361764990005522181209783422228258975894268767120300491968345777427184163231280e0+.679053502978291898022700239273609146866501358595496893953682544829565188136479416896164932982155883901220032024654217864421366485316765209852730730414e-1i
-.165320954285095097669838169358253210948173217357726494410692400655863283815308771072097798365962542245839411071331541929032502997039070829185165040384e0-.892715271714149009278743397349008516929476789399396937735125218010521525787341475656230666701879741179812041954648141631611248049144364260805912667033e-2i
-.108565266903415553357430512050553165607661779791362009051834178833330272520124046449563884072413105524309283537773114121063513407789242197684047156288e-1-.639435570949274345012781617041477773987741713411729785675571903512141679322957310921898065741663674570277648161546341722207901714187601561556958682178e-1i
+.650332429159110312724392741535182595048868582649616527512151615322995755735666863234356848626683512701241074318760023102419446618164329293219557075571e-2-.869755872273876299529355002029710757270178086759256307949893768145474749667632677425690334594168793384731029291149909100617940279218814839169377360143e-1i
+.294499765719695986583492581443414519878738221875792937168416549924283845085122987285385144377803288266606633156084362799263494551167818659050450298885e-1+.717332209618434282527752034188087534438518011481919989692966348211922492955328958896854633310821930372755807558169684301610742756808429800232825017046e-1i
-.946243969166981017273998237092545173324542534467202274400600412332482651737925372585820755869817871796202775148478596754992045600268334805109777962638e-1+.768863032556674233564861491852882196089840341499499875554166538226838888498709597772763580968037325996485976341597692104956932445524506110228925918671e-1i
-.272208222210134739449316708751186872570711224706193837244763295247616404585754706391041327979927344949610467063323314891151147068881323631379838513020e-1+.270055363178391503037433038332470352101836079541407624708287108773717223313449054920954611087199791096071438064314753353750735610898734741754598314047e-1i


==> solutions/sicfiducial.65.g.150.txt <==
+.914345637392042220022463011750634031646410136171253328754516008559383163583226455680139972017610447987131584328569539105394102831778999027454297429974e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.169736459168756259353611164072821342398193375048902584048550413516844394257276573274419259877949042988008730913648108785539301763323219511597736887531e-1+.970081283554838074525833873566719809431058032407397067759474366253697320782615684157375412064451053175190112739839827288049446994863035930559654312477e-1i
+.939883995114439015322987766593067312864131574570771042844667289829137291632108078700105490728265464336344712169215599611186671021461286747696262748971e-1-.113003191718554564934495155928626343517097126072271313045233576196612392634253891565784567103350925104959083053267130307789827148106898469067216177523e0i
+.729507263624916012291589083567251240926418863099468684972464818496792531501353242083201164585786740558589568666940345640385340156350872964078895069160e-1-.232531703548696374857614378395884680327369166976743346101850042757395799809336489334427265683990410943015065362942987471675677706465762617897325810427e-1i
-.560586745045656724268945391752908225118429499597253483106607504107708876695411209697918842680069954773143637382459352082878084108215799461378608059266e-1-.530458605909652265450789147517654679199671720778875505232678898660437197525123645812919272213316104013144995281874100510778090141240375319290787217419e-2i
-.740640506961420470957555998698631365031703582454095593216349126616450278024557649279256653236374456373129344676084812819674664885507975356703509023658e-1+.185204625752380667442543793111385909229768337256708191041122497331720695798430439660642827243985715821075075353470168392251622209263461786234292558764e0i
+.138469828969409304761607490756989258268950525905770198020969965567521737675507677958409626429326192723848578332454508843385257760349102540833823567811e-1-.531926248758895412573543239458290557365192939033198659627236026883748686098174810285571224464981048057075368194759740339477675448604899303102963868805e-1i
+.102126883493343070746274633971474303410557657836938358599056924440850959556639153363179353121094209875973496078684415309948157259999733445924875597659e-1+.605670113065636428431336377611691924327678729632991682812376292978427843865911260163102849463850761706126225560812954126505815218919104204773957228099e-1i
+.257369403509144703561695178989590844910872094303142601388763419862992176807628200560391062237606330898740725944919649136928139358056466810258828127789e-1+.872102670892850457678689871525926351312015428377576577317976295939543274812659826171900167548690597853377452097292736350480581591298029584436730956111e-1i
-.828061228394808451029506583356259155377568414885791148185797007250910698628721631965718645738758653094513993585968881707274595638320067653736097250340e-2+.619125609573242259382573866501822784773773917913996998956646868874048299776188464687698501979230214206934854535286798866953203919852800183289036477223e-1i
-.462235510593287909138444627679711334174276241542159262354112002124065497426574265646835550571250465614057371912977228788416232670986185643498343565055e-1-.114516975344770745940226035619187114193541327676695491211991918046576804448795118435866842663798240796106544421251244174300454628725478303267960273126e0i
+.540743491774266608340181858360710719629465394303992155400590127930169818707779336364497326583747718848166425185440665128942130943582950843398991285429e-1-.699979493339285293286931031183952465908187893097726074731396009349026855337619528899371002956067988166058530398687800560253559309569668133445898620108e-1i
+.238472476590717413528256411910178058048977729721245745602073574558991104001148022960494381398590955081660248804539662017431549800618783985438893930110e0+.642537921628782179533455637383490135182472878825706513816815452177503448089387485882105755687184830764747836296964999284094410819897693263069332660132e-2i
+.647733103151408582978408919327491632405697333045651496641687713020393557581579422032501277089144672827172593889820284321099861056030257237507388620819e-1+.847521580232372602840877838300632268275561311960501021151597734433241773351644519617467061633632730361374333973486088574219471137485511834709312074025e-1i
-.559050150966897413541349329855141760972793327994895003173603260883080758477217064417990443493570036410754349746188075608569227259735488285703315420576e-1+.433234239231110733582129010774355310670784801884493071152509675137397314943194117331933708225171689337318974819292185865566852078312677055315687924544e-2i
-.109182881874180637114996644163918587311402149900815649935006386718066283921021958858458755052642165504231721200448366063578550687322494494316386669698e-1+.233549475496153092326837225421477564297797055473110741940959204334488759233353608163461244186230555620743463547081129246530554213710080671458063224896e-1i
-.987171923593129290977765723514830028907705894477630003291567077526818556016853290732306789062998168317189358894153675632682137399403085777624685792089e-1+.336797217119803547830909397660575202541460474574455424304267991365751204658057940038081710659781898755548236966706267287087631195732535933364936821040e-1i
+.758220221217566311148577244313927981096002232270451320811939948540767719555074575159177549223051532234290284068604532795318396043215970065003396263784e-1-.181017446145224715555853741925502950780418231415557670610945280332500608002855918829366759940251633278185324040326063536675035342112584442902005478039e0i
-.565997104318633854292418995140381526597469461499963215931580347282325289589635642553332109004172540563136040268428575508991812043494072703108088669127e-1-.406662414877829474850588519753830015843537326716629428725195485907904898197882322260672526387801585365290632485315349209189150174286692022473726430984e-1i
-.813851677795624552070913561962850435360039521921264890755312029560288921985242100435814468238060431601944273040529452093403831739514928937935991503123e-1-.204075268597360701408974710775053852513415911162346030221578874542452482392213709975463066255813294841890000040817985452030291835449025580803012243128e-1i
+.274346179904474948821976419098181913708009059737351632461566703462274619431465789790983733929332457823160400225226673070969288746879234685648546080577e-1-.954435091212033837198311071491515768504747479782407470965719706123476519526749523358533502752167536436060782643973079858055421259497857366097317486326e-1i
-.185568370656224003003256871520351829924549243112178388150143989276959096597966518441293537880100392219030635020874932197416843864494806656575341509301e0+.413146112534292534994977508861640015550246200530547943634293900545543231327980799149827031459442166285213115541182065882545758778226597600353363297593e-1i
+.126658395445763606693206094891849260752756849846300875582929422562291008125382200240850071391034634693158166798178915449327106764586390964396022484824e0+.107372824401262273108162644180070352664024114882286739359440520918383840577813610706247955113844560852234949984797637454818002013773523544142896317874e-1i
+.191479449263410229478878634945090373686017573708963333228472037701685277179572602010590739823733188121167281474171167203859714695308347017003406107657e-1+.101501916025842318818095168941662399107937871906626346928524993150968991458081902815905129058968888364968595514923400076690752236913744854881848663683e0i
+.239956566129532087138502417074337323973890017583468339910434491443312400311942186749622783100538226682384830402977925192096292684248053445498925814524e-1+.622910209259722128224965768853598740720312264175302386460758075077823914181312997072343971887431345600709259291610854632428821817549985620811209088343e-1i
-.689545541922047291375617249345285418714531840759534974390962659378712693921396178748407506342914900222161929435170326774907624941878229603530763668006e-1-.327955725780546732625624133142898639799054758561789004507134499475397286069307937630590629111683908949188658818094366212048250602838771763259237145807e-1i
-.117809733995259100202455469294477164097416965246118047717878116410429088635585429998661927449117377990226518844637092417587091025548704985446692244850e0-.353253007961680823495651632975566394196058805788976737261958744350615973905314294381003847977215547910183078266254309009369218867508430910350572958918e-1i
+.668795583433662856563838990938536479247714988883978601250976396661114303697974071282844481307399401341488643512778262732417687493005276360886567678446e-1+.818668288674220348347233863547396324385790250544947326356492058549426835973580084424273265197721716455322387849184787514931987028177781260114018652520e-3i
+.138498409596231738421855189649749042201202682334823780127876146806556242009993025153204800554375732935845714282540674469531247342959840974171781486721e0+.645505152340241453390530351699809954093584754007763122709102516703982619381976100397803531981800134928211780334881956483881384128811456387615537176732e-1i
+.405942759284091632392105577535698219386274144293550304686345872744819359836646810333007994407115224159360470922879073464221045794799525279550519418440e-2-.360043547370824784762274666647607496188914614483598525734126850542991584038944160931173037457707618411207726046528915515802208955465142120109744941412e-1i
-.927788785435007414136488847095806499585957807987941358094005657056943831811996333561925000052963747672366455276691030702545460937197159876603578829540e-1-.301086360758755299783041157816932295042918049453251637106189872916916923511337341012289924481128627752437927635002652361797642760811642254013756299749e-1i
-.436634819879369393310731980653760595218340060367915472072795412622357006924117494311446932964345354677287403306284411982178367180993581108811147099896e-1+.112695992059807536101948731829947620023920109490364891471092934256450924176653983095554008530893068875534722072389851725393604461674448689404562121056e0i
-.586422792498053015435423700067185533948914659735828783204587128749436040897853366854208673505782649425830972129111565379404973481297833149612025651774e-1+.161407438583409874530981250877511724967416356337058569113112839525702099835856689262130180994264153767129060394770418102479974936534222253863321568119e0i
+.153372543945046753696462336217774003018985497628544219949074337307041233945820259995626512727130257364258929450760083486469321597445907910401997884867e-2+.107427434521361377372927167834639627955905907717666357217312882149564390402772163868663014210467641687041425162028951033270412392213293606428050915028e0i
+.366942975265176938891165717847443952999054083007359305182467387780320502628261523748708438855312244212284207568955694248572736205634336004077497195973e-1+.116736946675833272965835252066951873344575343789410213818560051805665939779574471181887815506703695336724401855977918078022198021125992900070663802850e-1i
-.112931423831081785015354163145763834022145898161584033072014172480285503562446740356275000794277626090326244287353125816618929171628584043501702279183e0-.331660590257655715122995178662748194963600316736845730846487475010244872882491206630340133630035003996270130416074985110817134048869163895089131717750e-1i
-.320373370220262899949347616062732680139105340866259250549338354695385861811293318444094080234019212161947520228118207371676172577741401072536632440952e-1-.523688190493036084163557506811696461026086480054917205150589690780374134303932219508758717829295182594151962392250705326914923623640628874010858413235e-1i
+.112577806321786548969738710810458272317775584831977422101047704312325991611491956007654706645209166200021922581012161355129329456218139805869605499813e-1+.379491696623633382537341814455267754367772793953848222746416981651746080661663070429758769888638247173240830380579647018438519440289313965035604855182e-1i
-.127104608586236444476691962673690185247857466267313017065443496642092242088663294823300937971732229018251424672965125673309244607765216631612628734685e0+.425603379509386727937511834893622512107408485065163947416546843756936788565372378813876603983374719687843762849203425582988088915032337530925374219664e-1i
+.178565532383120835231387112716429584346599643703076417966087851678393047505591708323802989707077671275823329703592262111204158003863661123104294090599e0+.811242607645562724855088085694806441043844889687975562577857528285231218811742983496697069665161408857636554176810264237308873300905532121549022384811e-1i
+.102311678500036363862849543311827371917574882879504974641521883961327483005379272791528699075940220857361585251894791309879371628889640274706721427434e0+.686426796369281996727724067870389736380717299512796534462234958476845803609402128320164983941904564090324772845075930712939584642749673992204847145214e-1i
-.543329637657152807613537973472731463971956264699532410851811878824288612604383235644480053397346114134078416833327872019228828759135577698406567774957e-1-.171323091493674074185633689952154792662606991631241769600617557734332107357002618917209204801223044159012957905099017801418148773393253942599476304303e0i
-.753330362979167683115070067559678703753864170764701132924792919724149627882562429175121628815129516257552698539923957207810930336815520557843410573471e-1+.794271858087737145422598107667586257824693442455500984928352137528601917581370876369867656516541787835437837501963715747666191509382348492257504027430e-1i
-.776836226927177269618709826077372515289413308950701079724390435022004888633737444270107625900242748444859111404693015462671439158212129975689562379673e-1+.339882042769268657091553322945267430085651699705900465171401078699902464581630609211876163039916055117008137482026745951972193480704430228120146860734e-1i
-.772817280785422776768079417936496741045803281261277114063552308583078527116562473179859808434734717904057387977302561081417122807611137994203822602538e-1-.140166779135513033651021204561663752022181729228545442755559408806444716507467507420561813683475419136980609869461610331182350940043644366149664007421e0i
-.951336024188133096548411961647033755604280230278679784141896182488092247360692810778418673138027435253033775722956583945752805042399660638970275541151e-1-.603020823422372101781413745452040992182797858678539344897719370541238805551381022928169067346705851406725869579897073488499502125507261858699781632944e-1i
-.334345590488555806071901521670583269763276407412006403577295012986652499630760828944643320429494260161364058355943945365948746366928161993487093169351e-1-.860604879093334334086601048560364463337649452637713083439298879295400159351720740754006692290139302606887382637088463438091629771838900762060587705962e-1i
+.121365593413491554208707128373760883897825341675329909750373884630763701163665129829166765864365592137260596974379302420118925997788417954343529776934e-3-.124837287929807502366681501772048539570730619574864618102740551685358489074270849139061068019353250242228354608849425738623486977035004476923757357728e-1i
-.989325157090400625246536358066202934912296910128954889567192832357673082839310658127610002607841100064439362982749517375680331921699215690379119306900e-1+.535024799472581405642691609298816024471291778076291224855970383949624999797451374226384042649477393770971233446652689861940855729706809963146509642160e-1i
+.625373962004043575769149727121470451024982491654618355243483905608520037155118306776049195185691335196600331260764434332892748150772606196476927265287e-1-.118121685690902176567329228556695241077776483294097636105444574244240522627765339788635707683743526034048970582894607397435777477825496629212660550935e0i
+.406919283417911527794238424656021288415537877389311423700520856525023053697765060047152385316158823982403115006404059143872402097013817762483309081049e-1-.949606885289276882871435399673028748893439940128781914295572128472685317603281593509790187162844551291474150710520990694294912757375755551606487427979e-3i
-.432090963203741025619701899151269586987767631078489462499082955661847705615680635108062371337520015426529148038972435386012330723413286462604107385610e-1+.264706783502693456008583975751933519644348059442470034250425213758328027114983349592497736196609514196815856300250250928163279367175759417730061447893e-1i
+.275755556746010815497424039924994334764638593040794289027884663794076161237331990685768890814948399474080197164393701068016062984497494105061770884846e0+.807960649715612214072913743176084661367887413588592454009815028761638002302283486883709262357034244105460118259343667860320242877970562278481239594290e-1i
-.117014799687719951657184959869364069592487494812211517163363415531890267983479168453112721247127177437927514989865511953415559047446931019311386606084e0+.139115922543860872259967795731969896831305506239247501320842517355026248821000802104502604151203274325917036315661951703141816633530262636323095148750e0i
-.119145308014498119960281657157471873116594314239180863464276846159400258409701985881531625869801703893560502151613784261510893511564572335354389894732e0+.128169840864065696426706105286520728311528689647254251907879976606684068030335112405950392624940032256128760567805123553121019380804765044476836898194e0i
-.136980459569675921230929161438060874670418404177570729665209637800163362151752152023638258082978584906929127455809666734524845168602276753753199457445e0-.113561578051469023243358626468524812844004532824693356116080036072580826795942952307205697643226465315680844615299361097908694831996905769141309297625e0i
+.108292625210711625633570850340778906401035904072351708949294850121831769882226341459794519586037322194430816052978486759284662829016993535993123000257e0-.479771125142787608749338537037988294954998747168696067218669616125670805162895686828259125080020112052349989818805633841098154590383705428199919751952e-1i
-.785559082789556518418224374483848936714075889166863172334788558305301368110428596081313800186947670656613517607353183572136818792385095591240058958119e-1-.337746509455245184876502453410989881356444732839803976332108830178369669151603433725166483246285165918999123643392007387630325463906504734295180814608e-1i
-.762392863031584922342601573354750054862412597281185720914960556341854779858702977625901997697962175988338718491311441789292505203414957661308656260373e-1+.199907928516450530703186705855276720676947832903732387679567464404829597508852902189508048735861176202440318169354510406771896765260496784656727411638e0i
+.125341887001824356783466858558973774544027687832837983366744005164720388531329704097635786736826518142299486524145058111391704309805690558845604559214e-1+.651730239396035975265231247322791498607754484569109524461037012233539377507610586545507906125147915769818391215473215830012814686768846953458807623153e-1i
-.168521001182546511616542884207364336441701155986627951624116124877451278002259632450718882746024569836049620710305459685698614535042345761394013686712e0+.782736075059040955742635925635513241477359604896493231867597288879524968400009054807155453762378655769585104404754526388255203480457418715109576747509e-1i
-.289953124937729716011100509383009435067413804465912785581685700477864659015756056336783983344306585549006843590394430822702276366567949656929676783326e-2-.938835868409548286449709617220354882166074780536709235611089300325083312979183080306840987652182597524969742613399472121870563076858076035561016094001e-1i
+.127716747494039985433602179998749285768255000673587185208766635453245937263635584893800350203754037904773283659055045149063385348159692192458958389422e0+.341251602296254676185304726370274360105317623979401126848871102552029597929977370930555414172078657718458915294745549358996770180196159003952861529620e-2i
+.549668367966497718897885813347231645041091911298859200299736117182423013399735973224315078839417550783463115467365521196515438953145463896640092702846e-1-.137679941148228511996689442564540512751059770140218279371997484376114439854591436395132049385094125823120834238033876602399536074738160037753589821481e-1i
+.697633555257178393109559438379058146857713886255877259385949695889283280167989271848892016846797192336654026835853171415393420935692734497267402112021e-1+.299718293389332965845878466296973122738032800302328311316075721084111478932806831808442224385130962906504950128862487356392239639563197741841405306167e-1i


==> solutions/sicfiducial.65.h.150.txt <==
+.120556370781961439833823339024248145669086863184130817150593378073436038205469549888576108926761737949988221888484504144206120544053068934782232339488e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.208202902344495088683403535797427204832395957615599233466113295747272593133611896601895918764833507835209796295648564964536859194804197408187880432686e0-.704352764736472721955944808104979933584588493265224711470013282384955464161702190130996538659338552593015726522838008390136663598484351413942603135144e-1i
-.940257886722829846073777715942284094896009651792424707522897793832798032673374871563933520569845326786038680478731140541065723352155412288690149993178e-1-.191520004895591115075487008127639044724569867708366735301586789345628746167362701881780217852973145891127163866877245235536015857275003846189689662996e-1i
-.161502752649114735941842137865223845230140984173118062461665630435834205270699277737222512599323521867379595295898555281668455775224596596886659895106e0+.743528936514276756895567155207107438125017569730985029581595462369216616208050359385664622338268152633183729811335793379075901619667571680849988190609e-1i
+.340036802231810273817908270543890397019761823847816386073498891527204220059503895750105831941462840506473598989181788793927324704021507765900543418362e-1-.133787332977504379823887414250626459628173248560354165779724588027146021142125070740373212434942355288537226077671521535460567531193823293420944459782e0i
+.552250427200143833941327825738853779022127804260504367718261193259394975413019240704955689679541191934546136158434578300579236431868751064960063744766e-1-.732873725507815344493150608009750960476615711039538460819738690628353781285067936526210530332671952096864220254298850861039820100797539051724851536394e-1i
+.457698092491819067815809380713900598340844755278159708117846249435873120538944095602864234345814158923517807623357035872979099259398881737966620682569e-1-.675814334387205682936366939377509271430556297916221687626182042772488077555404381171699757820539141563516111255183541588972609294423805910345346114374e-1i
-.384376924404369901848110119017199967997628276529382490691569113964303192124799253229290653826628387113370684154580773292393692694985896569984345586199e-1+.375401855694527685426682058316453860934945057565845247413851982335833372999851376969519768835238062102628050269116310561569910397915536406760000490718e-1i
+.116670771130661526496056512633719256061262812798424301626958360246445454289724120044099239881688304204113522875344407334206938228755292422000571439912e0+.144235021676718294779583963224757987629968267404372863347562795947901945870086731370128835565172308376869786529078961627430954940578968194500646669666e0i
-.258611162757104290816508199626172038802965055654166918410540403360806655992011646861473243784529349433922354345059548977430773081066563703858956783040e-1-.345942181771234157031558964567311047953709703351265455380252363957768127329680881945193385197450965268490848287371337876375471696555177019146392709106e-1i
-.972460540546423704849261617313407899835592070003663238662703393318120059611775375758771749884516227902668391426094127616295994166071811691238733850581e-1-.181116540502536142897765918623729243953920739117009601394705049672639336161305016254141280700847286657934040241694554154616087462945481036198540056346e0i
+.175910848159105571725960140368835050754534277732473923912322977945313588023095711142600660611654254301014565218886923704108310467865795776927670826873e-2-.102748762222193481996896333143362766882427723429912665031062059544527955682521639622649396157800592103364736488611717429665264506746379081531781225842e0i
-.895930463096083465900167679036596082903876989814733933535707609068736526875285809221792323071983527264372247957670704799331810503778766417240794409523e-1+.382442417577150768145537894508886893635753740182839586121305869107888501649710161416810496109725120615500045234439071315407114192411712311500177281539e-1i
-.138297486311084331787179070069121011608361966699051669768341848163771964624287837560480671730882525738271110362193566810931321208491161713724284830580e0+.755429869135632327908861363817668058656070885144821269229442772198843228313873181862589075226788750200335881241143599281321906424139468303305970327328e-1i
-.400839824360408254907591280528605876030215432208304608837077560154998758058874975759177538878324901962986505722316601628152044526012756745226074752025e-1+.211987576153305795695110237666206337762514941512318664149012067986645342254291992393427519007966046668368774878163501428776077966686462292641806058389e0i
+.118460795120593365538114078598619947905822182369019635009790283889295516866933066392190784279396612327388656824046454051282771969722967722181131232506e0+.385456398814327433046215331755440175644269028093672651092352391590155758605176639778551201775477507105507776132702702984592602437411068579479936366678e-1i
-.434172551083637706191215013660682720808178331590532853903330382549753019454657358674071121431689802250644694830627952474153463215605424356888590883196e-1-.645960909938080018746415383179658085302205622112958474506567141695662817277269100174198657000748294051556445285198428964898252274793190763902419388695e-1i
-.126104707348065410506088869618146131335917095574752712634185478738014387844329187864296591094861614177439345443613874262989107243496582892556491629042e0+.831161946134825636063423050125904284132061478148303073943040407624751234868064442063028055046585662419383243265163522983148859057831855831255649959268e-1i
-.656671678863608026057497667399178999238594849952420799310858303349352293010597571035409048734541961814103532753473539048513631777162535790254229554164e-1+.163316513577622121341363536411491659156058183855807121173347208288588917514665361348355375471820727713227502426304781346662542178700441486263582228584e0i
+.384804027836284412862388451982035745313575768094401235472832462478080856612908632298692220826176887500236058259025180496808215971930495305755827645007e-1+.179739760641456539293176761471181558529363693521777674371066767270285581357055489030025250572584499545177606494352742578093742915201864911993220165829e0i
-.232859153411083193072385249098988042720382975332833703495266228223150736837356744811593848855868771095363294318283645744629200305502882593719567121506e0-.510780173927743417990791096022950766446839763882425552797136262282491217361885799757579397098224158295307177403989735082112088493093728308025600377562e-1i
-.138704680316988928162138533786348062808357166260869603033877968343400887042413901834664729417487925291816820535248882565398087805886455874007163238359e-1+.802457889406691427039495406935904688415250638622022656547129897133490093721679848243201970277864159963266752230740515650805324984914818557917318241294e-2i
-.316388002678626984318369621614054734016502438547298577367629033780955147143673780632311661937774311017364750207497604252511415627848596677651641776719e-1+.236387931659794435726356883494635525252149170411482628362685018164584455506669097089622009136452455564074875473111547197738007948796542202475524524277e-1i
+.294227060447449588249137324211979927319349078827101900756913731459467501562322225859862169713162253253781450578438818016942118944263673307097159557289e-1-.726309238936158111670321350999527668371813388325088323560807421932318378901887873604960672767492877996522548283981215862937716010786174812197337446562e-1i
-.105118508567329588409457836746387385755021448590328887745260173173600041990742901248168547652134980810093015062715549180834326846455417525367940898113e0+.125051719054367659940188337492726587896781617297147077851958846223371352911058662897903933355432811141635280220195737884440661970557683926048243404247e0i
+.346335943944308948119960573938879076710860289887371643313631139587088399926692956082634755224220271427903687535748823874559779182867103181540525469283e-1+.184430109837934686798327915725405522941554690228743715051140125081462955045685113979088414069089683424752086771419102045240635391299118007893491998129e-1i
-.724148479792046172965186253717131305353011641736264408571599762119979136910222154049623591040790994792065880034210273273666330968124471574106042129176e-1-.794646377022159984912630466443791326402617041200812331156292855425633075086142878745014287795687517271628290786588069227612991571848413331277194039521e-2i
+.519325682289617222225092034627280541959009279521774162529939527648371895240574019007083479925322026440107681121091831467203684869178742982337963404945e-1+.573510436422835493681717037823516812447757196875737920352246426906323916734321864573828229336291942877399141667436266495555594908279400921244583336793e-1i
-.568278025094036575541684018898393699725613030286163339392050367846674033779952886035422755226550937409542282875757171686806041224581482770630630156038e-2+.108963552622543407003012000895040590870912380048091178267375385040584635624098079092638355169390785992399667929363275536430032758345235212267409995374e0i
+.439720567414898186784631190910663392943593703668530261703455745183336051846604558664920049284804348808616716059215838902073635382688954475663558738067e-1+.270192544157551461207208991611018549353335890607185812189554364841670105413802329847804838309809966060176821256675194093107313032397970265309885639266e-1i
-.483211473668889976109717191802771894270773574261720904354931461331632776731750238022218054893134100592291036654674263375574760431620111831400930451349e-1+.634645552847296627386074535962562559694834042874424113521413576297364972747434439958612730188728561106684273798656019424773852136293623031352338688208e-1i
-.100251333686143640816765717358075838572935082799994994896913213987797799165362616277275361419167291659359373742205085362485377209008092761718814004933e0+.748508854285625270706541918588468739708035992442670576653270840510878545694264729371872047133588969670633159355567036944173511347150526170279261136582e-1i
+.870599790664956030097269646630149794907481877517100652475106348556665415952320407919162573156018839717713729505831638574347505007406261993717652590736e-1-.149250239463166093406964718491647484244630121250321662287099106151461258380782456780028404594710173687861887159174908205163709419642699936833274853636e-1i
+.535621570499862225296247919110593993196389536410260508480989920714328805177153930341213596246326617175727845328355749930940122445476524313078600672615e-1+.879481508636685434127886419859763691854526929030396162707509799877064230885117451332351905247641816891304451192719542208158925311535042249765841520068e-1i
-.498166301187449260795869433871146973575498186450995141344532001845733191719635268433702874770047871203456153926115834144566600327009553042965720304046e-1-.287561059900839012412318047876039333863442474823969843239893942571133846940403991955377973707400998473606784066128477285839588150875196418634818081984e-1i
+.781171647185760771694633743434124640686563680119086382108141920579604776375113799109515089337719086524965212183803613134996790563659616786999627525136e-1-.772624129871413183236186439082912172492281585333825715244353457167470583195243683733079670993347931182998031886277936086456601437045570611855988846844e-1i
-.747713245786615107035347768015513709356953219092870794709541411312382368703482478908658104453751716452919107072894723101578114154549296335065969590252e-1-.294972725373121329022400636372914909117240651561210438917271374121687695627242233373079762853061982842522078080923061711604335970747507216379551602782e-1i
-.164942903459306255820146648656709522176304734795480855756489028248460611126556668603738913836950042608901789098521284765597160634170798822694798400277e0-.534583582682296940954488600064435171661254967156625648253770585044282841145715819576442792560293436853634726718213648107761223263536430028872233737984e-1i
-.543952951538984664895604377494124682253651980799547707206923782402171842588030447468374555711844329853343302345883498235327458765746906343142325015506e-1+.183220243271521886605894964434624555654013053268912605719700778859867486490128853827211367967389286617960294578331316131522258933671629034006879788370e0i
-.821438101302746327780484495036784426649819791633089036037953253091853257386567359107700978308067489720335314235116486326926163641029150245986492227895e-1+.388806868553292640101491385499098092135664937329850374943911884399522780811469366478920167159190919739436114143387779650485308431270718085621635281686e-1i
-.856539365732205937911558215858226078519269754470533936985388702742458926366413124008617767957873922287713092158327115724713953294304575835130021133699e-1+.952768480798276114054629883079737140082158949669539558939328876352347617942900450509659792811640610691888139212454741447105966572101275849306654955577e-2i
+.298101401111819716811788470001146165188975726283600261239549633594506110226615720735745857171436067924693018963604016048534026622106243155145055896240e-1+.145975744535697948255275562070384436631699033938447910799647777336960089053840389550465163324832698307894257419494466354591607374972612351659623395791e0i
-.162787521644327428108327653559537386225096343299317871445509198882044084153764453167365688325105089421544484988214690207927220035632772203880468729389e-2-.133776277268017672711532537762946205824603850478937816680223376081671543773435253891239690079360061234673942681854641709552701712898095304063159822440e0i
-.497379915995197695478602959532887050104596363029128122461574383547175491646036246405651286764027763032293141952719393026184056392939873204649637615152e-1-.431782722625450389666721435006794539698255303148743994254920720804550000398409990558874920741202709931356275521006633277360380681629068939815719480510e-2i
+.105397044548025809379301681176094893047846218268612520698365621085211305181439559051311900486244348413065832789352825065672224741245150175910164084047e0+.103323095451655335623694928608307839978983372385060704929345201317637797719080519191500812031389466212791293747880505482566921559746447335559501009481e0i
+.166856751500571858639874986452874457397749917839747320064805414615036009253312227472659466864933281573682618521080938731865912150467210907903325558755e-1+.179895594765846700681007352016315380189368131628016545328365219238733398105519451110524702922422504902022278873345885843882101479730998071781207898389e0i
-.484308197692884916858426183950567689215070410832136897378001145589835907686173148366082357777656064678369424571647671884203071359542157775117680589700e-1+.320784321130573904152842440167557443482605609594922034757753716142696941286592422031312992315682228368673468748562762096709238752029026758897410917036e-1i
+.109411785390534677327830370912958205027596083475333842762822709971638667010947149351915171640219245403153128419157980799334322197507854221998337619518e0+.576948601749686482509261634009163786412787100993032129921389063943642597110706412240240114308876493616471628519921396365535254517687188898613607417622e-1i
+.210125100905082005209994684767757234533630942961269561564777011708636300188959807936780210203163333806968040002608424494365416785217555082922314413353e-1-.230736375059542226942398301422060415607640945275411778507687461131274627607261008349890945064005222564439735735494991205678748733600585049874483106270e-2i
+.453074911919968801261396194741953398691050134733743786888947687907580419344799156997588136705035150550000693646729479736487239051603001700933539351485e-1-.417630294306553001127870596335124602365846224810344435197099181760655779186504443678915765117453222790296090589819122413248997919756087675821276911314e-1i
-.138039372518850313573918383386934308984288089199247741572979187114299479247681894395769524149265786510626251521477766788645078379297786124147244147037e-2-.343059860644925567555093243881044962385068523714210076727506532508898069358663994287672953957753750401016895230398139668426192354278246525860780947610e-1i
+.722887748332755083540424945510392616978899224717990962391907486287664355377748805538159990844648438689179882846894041967093351616839301671960825126561e-2+.400321662213207232610669542917342114186234688562090414724277031269350628750025897160116918759472891520039937506700019787743072416644986947579736910588e-1i
+.268758130253290537268857596559375589255714919611426598302983328177937249355357821006830884992417082682842672353192655675710274259660787044689425863779e-1+.769562256583652820652376387299949065746048726221345802786891788907776509576294642729892354577787483746209568154587948835079300785556594271097076102833e-1i
-.160136095745851252132352782625002739753588506899133956751038827199111747634043094907241961737305190352006271345162925795383316679592619201319497921120e0-.219160589056201589327898738689548979814507248768598452237787763758176451424369255178096968431712907450494602862721899889390208332736210776951856678637e0i
+.887187620118774256560452815122372192125495178422121499847437446165473736086300224075643958503484798220534305230346328244770853822594966597338585015853e-1+.956545859082894085079472905776714523448593603185817684744451759405982037340251960192910182955921707053984521833645970713513281108671639513318780598715e-2i
-.387177852333073397813138025780848725509949214876687779306523289140994288928359572318994177203776854129461383778494510569827357283939780280992641623776e-1-.799088904784848105445263861648377691208730814628134214166211677531507674586473814448701742155956999585931597058635683237110680150868142995923370699136e-1i
+.940224280053410204156345798749588422523450540244626569771603146422462031597312464096020332826256834344907330429994226477094859853444703115947449061362e-1-.100449813409014063463318423381255825053462359553080374883100425450524733803613126504535584492910647424776418393426268910388581045940406318252365654286e0i
+.100232132693980755131309745486293578067215414365418529015643557036572801675426477232501923389676159499133418397850899248271400101353533878673378089096e-1+.525497694794022286768751259058750655565507452785081808053265844485654436873626553427310415307277651512429293432811127764022633340631384068043361167938e-1i
+.457863290430087592814947296391476653722857242412404253053294955617279838658209792539665486560049510786243291600459206705271069170171941035502638256987e-1-.944988213886094582374918916335860328614361773809769570872403353731144471826650204309874378170942121553416974081653932898066922064610965831421710894263e-1i
-.501509340756157000808605170505107657610841482207492289628131401466859230614360799553449913156566393268322990615942175976891776145610610401639102984445e-1-.641273337995466407608053163763781937504197293072144034303642841500513527893386644329402584099690481663664947040002889620994298655632365246414348476395e-1i
+.633752052563109922731671390340516224065900308280365929463535693107317473486027860263359376555952944711830861082061584056597673836839217766757039588779e-2+.431111770719832150849852928168356413055973129217954138587287785282547895585141413193035058889437770035678210753042166537105916046388715357192487180036e-3i
+.136110035392721231962394518225737247406986750654892541426923063467841632911751301500400168249694899711610034648297616484930315419513154532139069045103e0+.842256048120662220364625618587259542216777089225613103538792662720061088569166316569374651046439418557929270372712594324859287432859508288463750466038e-1i
-.118272209943356281256809757225187825181248781959551199767806114189405456587294358302384538555050205657528755048664114062261763235136659787838966538502e-1-.947999304765198476600819269169495443655966061060850183975974532254869668764959913070937672891762825540100979475157276043538309539517559521006533226662e-2i
-.455727321923660953973201544402151194679753104636634850155300505260094600780909641812475690815425964510917098641963640530707763355596505326899133424302e-1-.693669945120159159946520084200101449968953226703366250885012078687825590933931714838898808798249715102187110409118966705231618039793463832939475338711e-1i
+.103164836078142208299827917076601682151669448603183240150271729896398281724455791503888135176295433787557097053198802603114309726529592959586291779369e0+.122322338944879896740327518089122467200322087827884061239223146938576724175522890219942076138912969676338762046222628998380030781702596538644561017140e0i


==> solutions/sicfiducial.66.a.150.txt <==
+.128723563775407146871834985104092731082587192777517244079816838180301280476975789305410317764323972011602590255338047297149265678289842875489206627831e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.115905914561870109542541268085043414189226879121219214648083395030047138096275401943823378356318139646858474254690357789200512450670753199108053519971e0+.345155604912371131826259743314498443275258393450281497615733275133665316238755453859253153092213708626138682852334628596279897700723962574509618171174e-1i
-.528529804829764073104887620747598410268328411997241945234402678635241427960723730253423668608280917432284370721352053704102601329554031246553117166314e-1+.153395714177894852342658746659302323230063935268978972253635256563080474637142368367067783157063866012157492062050107295763717296169182920512210732355e0i
+.853444336852353991513264034857846536982331913256605799271994537926203829593280335750044280892810148539005978242175287505127310418123700854053887016086e-1-.658879400482309415735597351369183801900501271500636048868561176150719592861228236204076787313776125495520756069679730060167673997174834364885858085790e-1i
-.596934834706438858133428780263572613433645244380351504033939663333818076019045281139910609471448824507391503330993192787783013608490592594729521571766e-1+.592421731345955219831056201190949091547503020040413486485391136476338769494286404842975708853425767073966027532911374485610111076737079590467923961833e-1i
-.480390531449281487991240172499205429878319077143384890176636461821213943399565035281563460461870879227889890894797138710026146069357676732898357411008e-1+.630160966456443258067608147107717310518094734391016720768648958472107282644787827570114407775761431544458828424924964600871067095189518668006714768005e-1i
+.881591864801223268864182093977535425041469008272897564531531532205315119786697367822847182414775472539434013998484795522051034833714659371868146560207e-1+.219627158802422170485591235539524373595663485245241488346801027158991752888979080066647475891867808178958938718942227424768986581022297233676114477789e-1i
-.104443701111584499272227466228565194043221200725921138292420873941996462141250781103287246672918481013553476458121860355323928061064871859570332399683e0+.347207237872946879209585324659694043406682582481892187557234702793066871456002821116188662859015704878884596844940308450657958476580383997193902323997e-1i
-.193224526919364868430314616655221641350794115927080742698051580480515191245718134384204910082182013101384948427841290144166518078621822721541022490304e0-.421505738495582051984711519391877615761927555777570732406628800427219270151642019235476428153881900381123577988651017228589181296084367580941141613239e-1i
+.655964844176630241004201446503996799447312491488858590971660521262490167479817435656536789536987350231435595282946859066982544791539338879411137841598e-1+.684574952690055246021569647427843088648080032605467420843974551324726090722467172423587958521885497156921183360813695624831662589872059967045644542484e-1i
+.665032434080721147454141305998438232777462800640980214342120985813950965854863966309891669663546006374915621206076351435680137972495335305730586201829e-1-.134395165251455631955657989307129445288181043436675192688474676254961626686441399169155481655573280660810657914925199700163177350217547898581619176028e0i
+.121194646477653494873598216982486821252090749500405651234942377479349089725169619099178700415276576396706885807518375128933591552455320343762480216429e0-.284774076419800758274480739328117139113171278531224961838819434877854214504663938855342742701090553371952544914128577956684351683463162741531695702600e-1i
-.687543581037175446649244396002400533035315160063702349537180468910168636566451244421740514099836876873726110598665038668172604806951299601725629751155e-2+.168780985689779816541687051049311329031587026101246117226802729417434297835192786063994781922238988348898840103456232545690515758630220589665223725077e0i
-.115723975617315053895689150250956349656501857291468913242929691652398518729008557331913670577438842281943157316849857240715732220685439412924757829405e0-.993717829915435573536854201583365572561171027361107953897823862675747139852329950446467201617341416030891434809676978957612842650066886234906207440986e-1i
+.429755428267553242784322504743856928619904114717607501367269623713041170116040203419931913140180718430825959073553389539732340992796563186163729934368e-1+.797827252006394144656221240233048108307289277829315395079982875190705577376669223542180070263648022122094148562816583416295852329828772093730186924000e-1i
+.766444576815913164558285244647314478922355434048435727974060893207249177776796218453259465225494622248554192436366273879627358619510233993377941642163e-1+.162355445787347459046495562966695310115786822958854050793912668745734705919433473630816066377503515157768829159776688121647729098270762242716518844686e0i
-.129851600170124142607880288778004880224258588848835460872645721873158159026178401320538013086563700980686185924015688308208750369626100832193575659798e-1-.943794395207594358595301530385026461040081921258048903189783280178772250047683556335514289732761678320603568285335434513873265961508490240710468967136e-1i
+.102425788856427967271341376295776978132963793944023147427280742777757796301696314362724788375413222324152736350492519695388719246305561397129105938612e0-.171007486073987492485888972390708375016626783186892902740145541599502073242779875403166058534372344558932485991625094518219654073236016759705628489838e-1i
-.213089826696816452409226737714363325558241917488026267564559571104501212116030828595166546905290629431107153626544040573023098467583412111730776212494e-1-.129626050222695138109199174520655336494477974212845487600220115359916917485708626928818288375667365112956634485445944853435854889217587456686644288057e0i
+.161972245550109291580156366201810709651458190355537569621634458315239837330772894259461405103476714074725298870588573721352417364924527454437310851948e-1+.459699629942684144149760638756662142719032778100738188468676486414985058847834173254331958332602543101042979179555649382476000443334605971617194510233e-1i
-.318374789691944035050327683165581598305316032794405673447888649266725773305726829041181087851476724074175460040887011364278639240879940356208621763845e-1-.183053554246793151952968607943618545428447469395075368987660644439510501237179556977142039577280047288736075860741818164120048609506336329563924874940e0i
+.131659958161727752749114084074143516852793714868426105335999354082006223139439304678646893617422316892650391509021930833644033076799169513746865946986e0-.473114731119262692479756674000934495386515682090429730117061851738964605328909808416801083735624865660979039855699899123713040464517818448367127562416e-1i
-.391655500505715360720140949821188791320114191752667049577803352527683865048567728889204977140082196498656151154600326113621784202278354297309376053093e-3+.851201620905545658219671734105641785546989475745472757056644751682301175105932221495995834065089513815372878480403698889396175011659954180657934627230e-1i
+.652034824024159711515469970104484226332111413258725452530403248781300882951890321590906688059983414027778017151569115163065430675298304645399333821837e-2-.479050750705065135539545531387017123884989153247249416463120339081488381689221743420848972883018206063506558989983622099341360418958660782129892517062e-1i
-.182209153649342982062969149696464595341049848769345442676050309479987858465446431581072917400198764889085842326365119910575657037587842866176648364855e-1-.355244611513357189515682411745654562161937831508782031329349451315294238112050309133060293312420435888094480211238572986078736112126931229101213607733e-1i
-.348215638801104815883073707351640474961971046175383682342465772387447094636997290095822487341684277340935913371567045296180460241707185963878046215844e-1-.193363248611106526077145417155842445852442141219387285345138291083677573971481291157165858147597833026563959109086444638700502424578601559279809854111e-1i
-.243239293253458448545147805896356679940241697642314447007693373643121484644790191963096982133667641319618024531591483181731460509162772857223031546558e-1+.456059984663392628704595763770594848261089566354062794002377529910281512179102444015762757557910670717345946662277332012560685213049660140932249487831e-1i
+.137087832704878740935713521099934352159590237863584807780880234475488779880240255881706057030913781036834589394422108811319243879483990747608188549300e0-.119115877518450984777449000916591234949517249308102056290950827596647013159511087721394766127154414539141790792120984700489246884348846792938544102885e0i
+.297409382346377901578046861409858228362720002634284892435004556953104880376175708706899248954935706391644221326919069682339073574503245915502477801533e-2+.105510324077618188172567644548285303863349705249382499818263847057475255467454324753946362976611983663495127362585504460869488634039349962467050196715e0i
-.897016888106785825262481955351400646478049882017170467348558794090259784218067173196426488672475959651082248822082761353656255545930986527456072136344e-1-.148048971472724221040345433774783337937612666820490959402683663335931923659802260071479487214894596303016977765005844300370763896140939433015223107393e0i
-.104124233700432973915092191455722584865345989755841675941691973156868040591649057183924176801856370793463639066962955805931967831920993785844719439782e0-.250866526491461044199645690549592553330117713109913287148622065721922017315625835961532476543543517420929532403491599343772580589570941089787765810052e-1i
+.112920397354321526232412297084734410325053408976662537737050019380623939594886448656183339638813044284037540718991766644493564717027397897269227772063e-1-.294859693218417802259223638752527074477106349737640893269412041090950530015373806743187169405113773440066702610484653052027468225962164405827302555226e-1i
-.194430709637475693015343379509449730517676800512452033253069452229506813404687924431664426228413626915217893027343263746786787387886440292815248701479e-1-.240603648638355698804068068712278853831939169057137645958598110388629332738590342775210757150104438605947725160064179292410666345763675944076785373420e-1i
-.880073435212024201488389608363828452482117993577191092415921153725307673930091722356054796428657681756960542137207990599829039832076277423696869169809e-1+.457943355499369246314738649389079374909981273057810546122049678954849287786233022736335929032522528884881919949588001110188572763323029178841152977631e-1i
-.153703308325005826321440029119659649115512953473295711175605940644795138481806139121271915437483392926301197477400268064737901468237473415275329109924e0-.246294000140742762756590924611119924177616705346174497226061123050083390207521760933042527112503761334576896148622641220107065576393084206954511365593e-2i
-.974597375410766291358853192297779101082625073140759721739621101854731559155957566572654687677576619586554057821680810054567629120315423881066677454890e-1+.871021725162899079197611002628684008703265568319698981199975125684363594852472892532573398271375767153241099177326396532309969296910909656368056994439e-1i
+.196176903538709560122459820593505155534562754620688334404037160375420346762663865748755580813905225141409792342548473705218310344275799190826605336745e-1-.467413479022038915055898768938219262312196981003886479486043558697612106587830841906084637262621306575296858027103777402186156608780554793784564318149e-1i
+.920928842727220690105305525915663344501512732124417074331855828520652699504748220490509677443486018332050209229320597765110956489128580194389546596317e-1-.910904376211815079478483294618107144417107452571260478283300288297735886516349722420400109226963887434616126152678880547391282432323325331012075779188e-1i
-.897635990223151837865580673667061962144240371315348367972947366367150409431667121014726873814549220989420266812487376127345847027945652943725746180665e-1-.516521143152675173691962523585608062853465241118599909165290872028707617652091223388019156382175498290759711171072097801541014796064405195119630036340e-1i
+.105112914283749260992675272954139850547873236142757173752103774505320367384425339551142578067292781601734349987352980095929267264328445389289398984367e0-.405167620566377534870491635176530564726467585434087833617017471126218359936154057220248804444724075363690799556489845994289412971646756145522674814067e-1i
-.514016212074185355335811488814163681225960328827417136779522489836187781280518706656064072219297593188230631618274384744277537546390763916964530525710e-1-.928144761930311804220869151393068334798475582644217866206119462359752782434207816658175362003372021685109214678001971000758982074942468833782895719236e-2i
-.188815768277639493296126222973000891108562933988738202618790201983573807876953750253768699777559491417089779210651640202444642424727021374921023600077e-1-.413986203498751907784947307141801485573095463492120535117289078437253244115850132277041107031412910720881034847261886470173761177952517095566773130663e-1i
-.582546748607216849430335319128678298562967249351012354533321525612383155811877776595890061730359244871236121092165277982174440783463065018642474195689e-1+.208068358316500740846651300713215611596540930981804550210130043591063644834486988097593817507265423591204129381519136710617297466064878994488352904682e-1i
+.102827189703139083831424653424092952058709077521631251342176989753488048791827033876817946922155255748774413168083540559305915911561708406653844984942e0-.289213139369922226075764886246917874389837612220216339442280308452707716479058453422430329038126158841356464803057008633939590889532671991319169448002e-1i
+.655211467522349623274091254122885360870211724698966061818344318048361688527967670768735674525031690108724254799955733718193475615066474675565847475351e-1+.198108030416464017760113303962411503565583457255705070443562587015430062809178742624907348727763106946014296858321931109299685878480053905729929496722e-1i
+.185771155633394793987083204212052813401054516620985397958977830472343782531749668964348699684616824494527368483687549483360913317163511310248777795348e-2-.543801154346732907772156861562556554014700107207516176665366574201474892278360368384401671138514617475555798607850077091843146259574291150874281312319e-1i
+.953114918716255162264761406897995787283178002608790668673025673560290558238837855489046718262708089406102684126978224212876320864487239505493740316951e-1-.132767874288156011966484805558635082810239544802012536366590698979737328350933254089958098873320889924559130899447746738315355079519352369365203428215e0i
-.364638507657103516760425793133958439672872846154121980247701619189635235975840540993820364583226114196301368501035694820574963549557782858003852031344e-2-.200324358017404346541243606621790986200080550109617353246097574488970656977178996220570973945683297606424858882606027005663681167873870855592096191293e-1i
-.788295889160163743989182553828434532059095154811746755098594250383351055108090918507196925809388650660038594392596644143910396553772735623140252896674e-1-.108930617952913762156419832499666002796738076353118161486486612211321988146027389671019742976052024007432198809949292648301572144250406956102047599874e0i
+.104334557535449308618707147436825540506744654778610282736313473742741644067803094559498787796939036278124538505706909841537479351866178816487958680045e0+.104141427540328148383305666992845457250846548095773340236008380261735373728608759887618187962118309926609941139210392597718043965916845563542790556352e0i
+.114722391091885900993101538659414708195397900184086754235934884528604290558053839585806786827928675685675749819336298939393003945348693748580709064710e-1-.315858354927280047129401085478925470689913772908006693944232429758542083333548767449952848489723075765268752610264260381013404465223366653764019896950e0i
-.460646652609530570422860426394332751597796937655670546301826593640323806182160752834397391802506750646964204538791597795589850560392887807680117934974e-1+.102997223312872999284539751823313087936816470202564561179939742264721627340690133597449594059494124492214274965779294870604534061367955858266447449227e0i
-.333696572091803610367554247753987700456657340998758383710557772823747616088035121879185483667626705756009889722494687026493673760315078297705575441141e-1+.913927155624477379572443300906325608015214074177092145675771204581118556271012403548791479681469754416319914481263257544841437827172170090097378148235e-2i
+.146916984871497964531560677947017938361312422491926304424296364316253281784776156439070509174118389027464921629168069135219637477775952190792287917142e0-.563976357427089824803000191198005397780280286643174390146665006988377606852278398677063981562033739969235783167060139549299832515144923063968084494489e-1i
+.761286231683236617720495110932828458133739736860867694298934816931419709699401745416495058923462695908941720302863660161825767901024219119257573437194e-1-.135673780405655638089721667170285112848330259795257537632532768471427412486469740565612317090890193995926780991563479874960949952915517120772542219781e0i
-.234649140666488615291682905865437490548003784638085958615291752954579038287407485052332411884179519746370439337142904485844914288970516016138644812896e-1+.600650235885134320379212358208808459302314036859612937622493313850834615789988657945832371202654668010692750706207572072046303306068764448564038580374e-1i
+.577128620084746640256337938715768597246965112187966638703845408393928279375107145567220775361576728361666099953453580112270125435753612652034400327377e-1-.153075427719522088024183418610119210986352457788802383001474450159278338533756067295230823142495982219598341236464349250041787812537061723674207479448e0i
+.245352823343425105622083136390803373905780299693031404175426377266639177582709527922849197892123639399824587710503792532233459366157872397933481398813e-1+.748055701962171407367620136847208827883759186545626816514974559231701194803656433327613770981951558207472607937398797228831158524109229878715217938612e-2i
+.663663078505280104942915829245579850997829674062472591586052433447306487164003211466661540878748399877781151053817916395942571244780663491231659421673e-1-.654614170868491475748114769039227782306716985386391255217562421429621607537110722801310952138268647787447183913665975889557909169936970946242887892027e-1i
-.173361270959159818481090213762740937634580818964581398109187570049689489001569408200785138775255425727294446517783079950512598765878859435315452565622e-3-.192411030951900484739398281106547961828567402921064959749983746114738974628293538610726500648326849422245172370145796712020739997009164815142271985227e0i
+.101859785970151979954543628783777965287088997711905653192414292872752431978501203619901401284572639402888762105935631113642821876864761132536657138455e0-.648857958421204042783687558903555234387937888441701567197675965973838877967720308364792255677825212942041989734188008444665444681910589481302821299459e-1i
-.152778153159851969747149740520970824137312770840941586832241851831965138662957016789170169370431627611956524648061622914884205434598621313899771150723e0-.104526329296653594178250781891390676622718057036834801178453102822574095761479121312945738821331611657235471097760997415547558199216429109781420926669e0i
-.223871590529882905967913053949155568268099242956938087112915453168975765121693788938581718798261355930245480445086406208980957162135393955604603323473e-1-.118428531636667881172403072788715719271382112807679715194187211590008716070765450238921506651872092925786021700917484585398891747790600396045517325865e0i
-.610645467407119191059859834500621275378432313270393073717990846045375889530177944628187432068000661109718801516537297508962907047495693610540196125369e-1-.362880455381790206606427527317217740642990559420058522419345713296235595259373474730649806053087116632662611879120187826386568260480190812982178948180e-1i
-.988311775054346567797113615587502731043402641870334570294966754996181073298993986371663387984021379055909900608447335405300822600387893497981497594271e-1+.126477023440669471787051799682727409008598904426154850063351385167242421187177844931784024571408091687253899931700895296317026902998642853528708470655e0i
+.530674666602600324580531974901482729452161433530186368686618497777466627637594538106301369744456885685186569253082214056239727810413354364174655685224e-2+.511126481031100732711813742746787891381504754043329506228334254844478553860860575036120155833819751611583769977808471866234800701279156371186736126979e-2i


==> solutions/sicfiducial.66.b.150.txt <==
+.100467302326298144647537973229010886784383082450849865367092973497483601207103741167065374995168057616543352295879641050453478472149883789363375411242e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.118603617264026768955601590135963322727676894465421882417724648070752310733766200210590584190708518632747389177625385817875686072390794670511554255463e0-.241049944916689891466786796145132853216597273976777025979632993491018603987951866106529351965907720066902804969520874696402559452920825819799335393833e-1i
-.632620727811570999772576095221738784804181341322280344383958489872009521963821790398862751161169721774064765249970847970214069938998025569273303142218e-1-.163004193819234055082441856292301902271628755060678010594484151585617765953593749002899798274435820297000587182458543091373883993505907911416368779241e-2i
-.406878212916326407350205584368740090970538251647789255271576494620073705033873798842541119771642446810605611402642971101634883672122430239483861480323e-1-.586368417588108770136140438671565342228655015446685412322097805438732582817728255731698068238610791681033777979005796061908594399659664288434743215945e-1i
-.746350720105769546321860611558716946525815053829908839717449441197005731735433465402129434198360209162872636964207269236786006527729874795308144698096e-1+.798157323661533585100775806348745138685194514059774936925754360079077663096039931761394637044082921854682612822517667751275344912763187966090242318617e-1i
+.701516831581495883766668284298591971497311134647134691270228840468018847158572558287831589423244807363779184995097061479427685969348644376609420563445e-1-.625926699754556268606271423096786889886882508130275282059025822708196535473898469300174492845781250127460087751941620021744447806520814552849043037234e-1i
-.338326758319706239302875024843991062044773047112332887258100058408606419861825867617723973025590396864912291949818472218612927213853523380282308938974e-1+.104849327456600823924658593924229594142987286090461839856545590871689383877347941376882866851436977171269187939989061615115485948333725607815464110178e0i
-.670635120245407403683879715585188108900036482537987846477399197193788578067935926903929261310555965847020928926338127675557976327059042930308505372764e-1-.169383376109049685178351632680916592882756786335703555123066698801847096904240914072111596026508026400752320280139288749066425112733486157031533275871e0i
+.578931816662861852913255782874977578161733630046979958984329752717881797171302542494791590423883857599658911135302871738154913468563031572321924063672e-1-.168744090434087179429913056997196640383418453225464931492457199705334955913467502135849820095146360621714633887116663813473495005357173466880649371810e0i
-.141806155384188819269085051902237713360987836048471861661020354746017089351778503191729309242787003812510007671686903014999096776034801805038841416251e0-.142937754179258481017617507597642315927402285742979963812000152134989835757265799181242075050974851405104692322602672071150293620543082802698043189273e0i
+.349859906205615209804943569707250969008343659237954095604213199072542278566436476353531352299444672182726203896446588087287805741117327494222868522002e-1-.290478765084553988974511136729736970128276395038182640013237762936083965175605563935461782922245663479389206693559836664480121540626748410523681598965e0i
+.243144367714086155505576792587636085235889208902220400860846687519651413482953006401299906837991166265065264754241189808352193501759301978764889467468e-1+.106062537277722886952347050191330044472165414425488322631492243930874036942254147158635107534199973574142886666483189014700787260051889213036260825118e-1i
-.251169186489772318464866314163914175477056004522262051773667235117355799716026357070293837661791613710171239647537441732913471680171456850895984819043e-1+.732083697861537772475259579171431613187239721086190619766096604690409731425514822296957874373867995868805430316534947574905019884150401435879448246075e-1i
-.943494556774157845507761961153378441888118301790250980310726187001284399513241846207274042261264070984443680099829223387568381272389818952112210652823e-1-.805699024139945373349726961078386754988542173457190219367236286484336065116797464236526139082969381147977924408148557605713801518866109686448331714944e-1i
-.137177233287663671594551462935949174291460308557224814907458643768660727273651626896793577279608352834989893213130282430998303307201965571051835820271e0+.332304826294918340849408302969055820421828512254535883364980473323596403233184857598212896194422375320617209623060469864580293248574102108342266403291e-1i
-.857255792128866789049142210313779046230425987933696456371772212141438110680238750037177589530019151494128616801416799000881491178294709128486534017972e-1+.569054272960023795124698234225777781484861485379095566402757949507870375796290882673103841259630289569852007095486449877020115267423513112339179575875e-2i
-.270831285217171808733329909669133804969526737154636663541501677386816216364879122144907869369769137382854465908414844171994548506724552116980802852125e-1-.623352435574812602295051609117293661779563404393748191366158055039006543557498617511509357781428600705508887964783545456442020804487007140886081851973e-1i
+.114976835246536034178533484626765011704624442322979332912707691759108589989123715121586900622894971120099210479491922327233023064776304955766246169637e0+.183426834676730946545620243717139082890211125195081135649770932593305899035647523119051248741982638514291715052235425141314045673964395382544415598820e0i
+.432113024083867642318568308931364130024985153698133651065393531043784717728793593072196546409438090506006818174527737702045346736574294077792809979701e-1+.187332430544488073172065292654519445019119201608524688517032476718035499141518431886666861214817964501477364715964048431176812387562243827721410963145e-1i
-.758399731563358124698620391502805799011978453331143021494279402882207545216586771448262167115359222931882335510109314480663159545507815170732830714691e-1-.683955709030972421700568154945238755456662334052849715280524844164498221217061405678321378966700203251552387099082817858885298273099206068358336895430e-1i
+.105681358103735182105468958080960074997106513787131882358135121740492884694109597860605643125418844670415850891857168768876164898684947512684765561193e0-.201652909554768461255086483679147433319265012715284217388133750793953751356582308900908188375032931767881254700288516066426409051746467048310829519622e-1i
-.981669093117193326810636080853562168792773640662237947056562979542243819914923765894930829453893909599580064279565215980579935483095921154369072440002e-2+.110473279857240114688628667412688934085879295562014618011170462465276039084518303976715736517692283782264274749893222455148039318880988582299272665551e0i
+.694878232640202830985874099743982780933098240084506644309844708952255216095933607218127306168540297131028496023793048030029471809867446415159021398687e-1+.177266954349154755684008534121203035663136761081598217921779379541430103513255050685732299802991575669368339258216731760971590260660836322903698701295e0i
+.111831862277640524575101552943143129608488335607088131825798687585032643975849670926172540137846912599184603756796150843200917633808038576576375014921e0-.596131547521020765438414086702474492257430950169384953218974145851174373914120870807280255504522205098060243186046861664121337755994562403724844780729e-2i
+.269880028020530572194108552915621703028100757856631031845429366182160850166104228630239451826412574611594964768679717608653172387662151429899832732127e-1-.102504444186197470317337513616076358343992197002974547102087006490539304611355184810327695169451268486391775822770809694757320655706119199073302520202e-1i
+.101811978894853611092797130854679681459176905397940167870557741961977780026718083443541643854296926223271029690976946080324603559221338554744866720695e0+.655229802377489195693475716632919907703224975236908962766794253082402414171397849104937358854374024683083122036696248615041233214953114525699412403981e-2i
-.266917173986187521212290669470983954713133417557920690760217264526569910656341629316329507298819177788378323335449173659211588213533047519600744358668e-1-.116201243805262345466493312619986094405775670104808039159177185767099998322029617190476117563136410348274488780867067557557159613639075805106775057159e0i
-.100983001394324074994174313216486050754457109625388008638845088182878186654498166368146269255132463766449645192953136953398723481244130119576883247865e-1-.575862808182250054768953414556070995399526952030050220461896530276620378382951880685610448367487875141140001613770203957118448917417253674517988335381e-1i
+.119738462066967928232483837331445106971264014229726703473106815839802098496358456064015305184227560283856409869022137007962176672537937358519207162529e0-.522506325876011206887569724575945460675235010663990471222756076437110018429865333936376958416737807081750790392408989271889483356241477761883667366946e-1i
-.567623123219951957306448188379795247385136105523350980036907634910029413072911238401054654322308489014174605255214161393334319319517144522066482545745e-1-.163644281828935285232630165580602380052290938021644721126554549048290756059168506799424998164810036222307587342523036901499064785946783934499275232087e0i
+.234052339890788798298416266331855452188830368072272928523355184967750524978453306503164187247180339598327892543335915399776215201624151077323125085147e-1-.334619506042344201721866763633026050965135159411421643468955826484169466486604922017998225468768521397479801149944240640489964674757582783790054892030e-1i
+.982195127390856842587189294735784660934196097815447942064665712427797364009586035480058827340943472887257376797806066898047632594723733283839085975645e-1-.161225900677059703313039048286406286309960046751514201550377225976508489398793880816433116483809000772566532018609832855690710940344676966949301849669e-1i
-.182472700438253603512444531328213531261774205502263274010122544003851516975369827568527365884630369711093953248612692777854055620812524669291478365882e-1-.425634714756193038126038675884651270341502796818372546025506640882057197976908169229999179919582064331059172072673369350544171792343482186372981199009e-1i
-.147888727498022911712615793801664844415248882465361486633709954341158089317665673865311642061571998908521231982916549835987698695391885271884691080019e-1+.766271571996354720241133717573120367850978611216583657709034203857510571874654868519762005439251982715717959670418959340167683879094568905687685769990e-2i
-.880094281788606613430634267242545754141695241446317386754877523787274142871960905013227298980420162762072183109939003452963780088944114356354665852859e-1+.107984852935586910650731583271477786938295547025162038680891138689625093754594796289706754488372312586058236049372334420870925227012708228355503545518e0i
-.447719178004679666739676418606618106748484750095628137858837726998884632640732319572703695804366109622126647238575577416415124993423331544435407903454e-1-.119191694431741283240179978162037673265595305017973142965907717291958725960258293747564738830440417635030809113234644127167564898410893018952758911911e0i
-.478428491234533266180633690454327004400234957219634278248394041722855219210380920294536365044635119572117678367484374871392522842511905364208179949722e-2-.800484324371548831958128005003509198181916718940496987556396988939746175329334520547540060053791708808874112212939407520577429473925479503686295932690e-1i
+.508986399156733906080124861271536575360797651832304537129851090388202358654850666055601452400885203990271345127231672139317738109369419164755017469456e-1-.871443322096126485698898159336887394409133154831580281370293910742085296980660065031125108397309819183313832178851252034415935358936831296401686719318e-1i
+.572691946633605453959007992837730330677537427958038915524841170530974673413838359424291179132946588999873772139511186711818724660288078123381355801253e-1-.657435094094160409583995928742042589939911743618809428819152035606371384539754968909332373972253215834986197556000158238816493169450186018548099957373e-1i
+.123611703004831942463419521775013904456804815740708401848419307004317025178009856682845956741088829963968543599865590996858648502525168709856074519821e0+.146884122883605848263157380322667964413093445373020898873026759062743975892258454806958744745604590630271286924359058205911683766061773099457262744652e0i
+.224796164506314714255044991276325311555761062016715436482621064079625652935518191765398616861305627472857800637771777985829331495972709739531334320047e-1+.944476920821150308344169850383449463263207800078383865339913714998763447589319454611978220145015075346632659955273579099134730955335440587530062478004e-3i
-.449304668371462439677465125941268827537024430688649385822589945997453741814604593592155244332340730106278995566690203330570181434755919250932433045436e-1-.312551379187359900384090615670988237015047827148571230132272011350002926329167989817272364767126031947049042437649778503414017224135485727941824159306e-1i
+.961841775874202517865480802876148420448689481902608256296230038683792623333313556884032537140473631505242064472476515218408919037740525585061575905044e-1+.129455843331723061176505721109491403517086967851573717923040640878492085559057110380971914922025902984752350933232602042221611291410625386167552467336e0i
+.323198602955306145211795781702227031846116481033464181150370740953770326194889658713165473667085446250520907211394639218907430507453185435256017196068e-1-.308210987241084450540712939194361104476363836119904666561706030952997675096404842775486838790038801182286848842680441666819791551249576174477372660686e-1i
+.780799979998171628972574511972687932547286721563379241948648378705522586065097801569541539697419292900339045743445272167160814093628284490773411673095e-1+.110675021749755536877851246904981402344958224401381815159521405836370059515204710617484485604665412973895796649643699750927325895171544768534149479732e0i
-.971139884988199285862958518632660786904399488170803015745616313308006738892473471496393966755800241595850232193676460715039083568421586500752775536068e-1+.608158140940102776853892452666658817858544413909329239476133775230646126992000788014824161861142064977806554962837734130435584510044459286074928408858e-1i
-.105468221235122565628277791965698824116954209499058727057293879221379520398581359804797569641134906241618132500959895904634913376482965966674003037712e0+.605756329922825422692584023672038129080965817375684161092873681065934121512807219907791933912232464864283255105939375317103853097108730283706451671343e-1i
-.292237969531969233103578433666272633593783798302925228707702874919416997905717042979769101808795192390226968728784351683840638135957699287469524833951e-2-.432510873598162421782451929591967058648913473242350580320184902029135091195884270582572730805452957855130132697893078104904547355322493175422683774023e-1i
+.124240470649905938695157909483964270774715353893231276934772798384657303469304691421921942372333650474455740433991631451519236931227543457457553794584e0-.198750311011331088115621711805386377381188696671669357978426529301055502010837953432220052271321483427222065616761167074265808537782446332171595208605e-1i
-.167806548983326257792581918015823552702089226496065813982794152997563671720768641128875636786820223673393288681205958751694903903510677321220214670778e-1+.258060952627230054120675787214073709122924735500494116282857086569685453758205337288081636627381343518026277224815103555492148928252392058354304678723e-2i
+.926014441533794564662892191600320626340329242865881838689181612743651353451754374107005742573974350516401901655343775214187851472906028419068951334770e-1-.187785016417081671471875892866509072275862842238331605373237447382053081265136073660369708994067835408685845376463781746467635243581360960422377841624e0i
+.132198129320753467063042976702602112053528584250267866648030590124968482127466422930927825626053793649594081691535076280269965306858800497575073009777e-1+.121123798979988710717013629607537894863387973653749483472877803229584882966136148884728425129779043797100047804707280227618998096890109859130367281094e0i
-.137412749216691461754504785496936967276546903326655961661211979662983742542372755144511329161840924484981160566531573328331616759671367249669597972864e0-.109107228450741292664821620186532945351565384672047584700050706614891158476924871758623878593982169627485342536039745127743285903187362685287597492755e0i
+.150807438508447523074694521297464260640993913879674247847371744926303316292478366635789113839432842903687791226025785055903366010889820977564709229354e-1-.820493822490341846059954624534839058849707492507314301136210098016298001047913647185040060430082341941214867769172577289569678214826838688577892090280e-1i
-.199021337125041115124756626754270727094891099921419753021826167241172346959675276773688463442433568948338075329366155036858539520988154986215751117178e-1+.308554104193095803340537665648066850194125204136822056361730839817855016349563646662943548512643619411321866609019545068668893309669505722689115496773e-2i
+.493455343845259521394675383910625614125216174768264947495735585087452165203009070715468055795316828144682986027145031979180884411375645485948772241333e-1+.866877596502323416004577959209024852262489764631127536897544598683387476745523352733322883025175540453866279317155507276824226695686114776914973374958e-1i
+.118298685231645594914297565375752879061050985755331925526451325816133133182075195676706378882169495856473088967455808279000124934740257825942103238785e0-.174050309225752197687170232260260486223325238654396267546414344353349753962721606824162039464458850139219046646879199443580511200869710755783018682828e0i
+.878489124178473869209305491689727737979216648150752406690825368900922549967581125814023862583044020915087423755154890073236683809625052688315750869749e-1-.362897226665935634356746898003393820746251494674412495940967421157144200114144799455043557607381253842591160103096163989044188607120589360780032395459e-1i
+.126383563917949927724558563781893480952260934325045841221524249152961598115369606241992576333164970550724861645103608053411320755856686760284549307205e0-.678072426428320791075728985458056861424762906174448925409733662445585884893833487959786236243791512973505969496869896525201115492686123280255866298496e-2i
-.189055437097864108922049457474091822614151925940476889401720005191163171016336179416736717261470586628282535683201221499550499355222474694615030114373e-1-.698507763319846557008895104410289624396651485300478134379006384343930677899997436985245424527391024239432079971786350082592717007231544164730163829515e-1i
+.163419178161935298200846666464589328402268564263249595825383956817907212819006038268292759776428051004241367461452815780808660763743301794877452648712e0-.685966766150154841719856879086335480839232644833515510948226586710882978582055303092448264667676545592424579944463965301970100056013794914507851349437e-2i
-.232097865797502058795354162512093422807008357103562033976646542861767158637520148344293646310579305175211583870829468013279654618192033688467417193399e-1+.129686186577092638881743103277162211873648194470751708722102660355871066908219636203786095335415978227066582510132217102596457666723018632779312368391e0i
+.779332878640599552542385168211663412087541037129876530067068201917742378362161534218738167426807150008019470344178653303779187664555165478807969951426e-1-.104363157394152723769111577352998760518341119088183905939261469716612448313049141310242173229621416231997910616726142567405792899308501243076470077600e0i
-.131378220689240914790403633502434303243893532031555725411602122888385368507705068232454974068703621784053287097880648096374945166068090118554598189846e-1+.225920988971197893724697560314088858801223589749206036687399411101733942467466579774007920114331738184346317542694447560795771792756236036738546270539e-1i
+.835253770685688860020251348954482720724389103134086667741208314830487235993829100251109071652704907676179900978236258754702832005380235195564101983735e-2-.304036296920186735748877174071567129378862720373380446746209032717091927393612122498833208628762809412903557903885558861612280598183286255503714178786e-1i
-.957730854465506379111274594358232762645617216937538339146813269169672944417700927423937515793230171569651230700149472534679821574419974312894932767937e-1+.142130788074040051297851616423773507538553697528787533463503414624719341260040990203563295360872148138974097789152051332843616384556256718740847287536e0i


==> solutions/sicfiducial.66.c.150.txt <==
-.205922202323387286865262395588362421150662351648571352669954973533864762595894147157957517969137736983637312790194921596394946234786850137121231550075e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.190175048787605087116582804338408556258873292275641641707067884486764825009482016241769839001911864760904517482625694786418398739233455225976314515411e-1+.566482779327296229153165246880788962525684430567306881563331350763806446297390238584257248575942028984423089711369166346548661099235109658941407568759e-1i
-.425599188609182205270367828703853570282038943082480320075819257230810437544502735984691847302672934451661025338738140061359902074941946139859437698826e-1+.583268427267600228198493610460087299640965429568138713006002201949599265884719659203999448958455493763388232609361983635535707298351613710244515725475e-1i
+.847551932609502341660616127265930444998986339547791060920939134263537072460683024788605439324902065509539898921675107038621646671578805818651846584114e-3-.676544940986426189552443596070741384151953093228737867578388967675473926135976098482330817680536540524919656178094741285342813130286517219477386998903e-2i
+.351657634378656262732694093238674777030714433064111772700254265205399563849076553612424377847839715001613715370476196168548574839837076500305197445216e-2-.781894058927501590591098511184053875843499839501199950536740944867841482602390630261779277005861296500622912058992089648894448465698296689436659309420e-1i
-.121658500761398589487215786483610085985281527712349134838672345911782952838067051923679964841437303894269543020908021579241313232785807051554239501879e0+.131341826906097512059186586491032992869062154043362606706001129094390026105344783663429501453372591220524174512773079797931383453493508378018341902614e0i
+.542622596253390634493855780000588064918177859962777236996084730241379073343671796706279890650864617406894926118803925674164667805515747647863199922270e-1-.156781051360174921269116813527148119901447582164422679758491769622121449697116906589417651429154285492083804243794711511283563404577311314581323621501e-1i
+.656760746364300528724712076521405142919062090988702671407852485432420273289983385143924737606005480650228178332728054123254522677269002043691608543671e-1-.333576794273135475495882749456591416215079315169392546153309297648179537785241029251599523653287700501604156423270730349688045807356433294985559557435e-1i
-.653342970655612234570597087976377621223445838407104419804807381196476351164873338628208885416995673304360049482489821944424691390233242925052411199609e-1+.561333129893594091049140998814848843149267175757825701948598411193115665011815489985627908964271286940069851088531733855285531401310168852536513959785e-1i
-.137661210320252594269340063580938677866609036464099468337274304344387745104786331198229091237412972010136056445159714878980637231168292935073883318791e0-.694979353302806973552100508733737240436200917907771009574654519248588398061258387500102029519538691963472850598505263459523142105866008332777896551113e-1i
-.658580614220365128498856991403840519321252412661727145260090535907242855247960913745317173588851523082511744390230200296894589000133164103350918514166e-1-.392020603103224418971203536124635143630260269208532938316086201057515319312553156870800369949717022281247419569603625524769215810570581585946060849184e-1i
+.174214740575598069372126513199830037074978230488586433572267537062731126635818492212168457132093424664414176367408159603659238808422894482186777300182e0-.827209716431570721870522557340775855017721866896185677382582644768394997512715390575441115140596360392786392230893659969242014520301909199991527157309e-1i
+.793655211016101695668667570745299465664889188715970020719388868240693017171868008670470957614351507553268015038778488351994467434398324302437046494875e-1-.276598090920186691661859634425236880419091677522587202202339093930836362162561755175361184219687898355855727283827451159725254818650287958437482038632e-1i
+.206300642324636687289994319460066353421716564678182360275880842276344205983917001336529988651314640658372132812735718439015604939202294011921030114613e0-.924751028084196515790639721783623021905218933432707535912754428567839647036913243080798143935723032011386726995550699588249740683533556491047479732071e-1i
-.884123386522294320162844674482001893497188266329512098715317646329561683972635326534412762936799150583515666044652313629604243779340837970847921899386e-1+.581835165831286122194802271373494858949072127707579952547871066737609571453127648654508791310313405081553328618757790874113399217257659076856886500011e-2i
+.722211655068545377736161676453015866273986256696896753526983373739936768485937075330799328379464508267525178735611438928568832323203951426875270588449e-1+.788794533220625223654379107889826968154033570675820851711603084450852157567035095951525986836763305846966429655079466221384331334178369680912427460558e-1i
-.108780035549445383801659891397148531579244183102432600378750483180857699111330826345489027207530765883344471616965967400622172293481990464855278919638e0-.270865368821567375856064846311510349816485178177542247992240893104706288832910420664553752890761539699527189999670411565427470337925232783952607970832e-1i
+.150963606094587781478556874871969507107572484111412599184709410648372450987024242601552527911121529556823936974118772118219402951703891138676497698655e0+.529404921085419646625710674631157138671681498392329492185304639307944362889496360561882365234123083590247375173450161374150601662204216268817813408783e-2i
-.278795577563554237893444862522533108052513049424121769104040290902992778522259917742072698852389147521848577434426295910200072437226812504202534451555e-1-.100537767677870745115601026508422835296293654596646969414401633155398530883126169225772019398578508500231533406054485324463431461798665408256597852292e0i
+.670153027131148974073845743464255826474310770733539702737323424328242378788685883837700040406880090604985816362016108169981927588478880836470360935159e-1-.155095357814380434680836456175996321112950444146884028529101635248031013400966598337930355226138542918086422693926639552599398583849846790271641117294e0i
+.524567070384029414837464909277366751167994509531087319655205974361679074171506427041500251644198774690161644459039672260411274643118051894000667770932e-1-.104120992199603546232252283552057820916911182372929780510337388398660724958800472870458536998016098727548190099508597133933014673247267178199896957314e0i
+.858583742367652046868888221211518478835928218010301095141583270352755669849718617817095025044842872325292163434820632083431808633730451321128275482346e-1+.578516763607371484208514625337921637235472535434338334060945389467370282363529324569121156233780973007979286072288789023920834545533374744553318820643e-1i
+.954277716367793639305363265931814301472503840703135074828788681187919487830720139393500571743242952488544197243457444677022820245195533131637676816800e-1+.986347819431535936370578711283736917396171229038147831615366438007700906763515725510614432747598937852916848722706329804785825976586283214298428851766e-1i
+.135082347095550965460022995479866848988909090031704112760446659142225768268018927557724765671376619424853567612935773616402532401085196183031061289413e-1+.910898348939257909254701759049063311044597055304084532742376114444071770919134104515831226214339215573561189148498158921934548923493673206499433992618e-1i
+.178355475776141713197259052728656286033794633306018808468552643491799831341348779439296736791799866661652124619972075038922207626571192006727493078763e0-.156158650678314960174508758918000591852061399186932012117214683657782730173477156158815009571845123953079719270176644803032376671210823668745654544957e-1i
-.380779534974162529130990183032305605631551421493458553037272873455366045764153940960548094018091544442795522325475905851367852174792534305192990098142e-1-.243617739817282522564233739740916575723434297976855302173906906834983272474547977591811371360908051194443147184864494404462344424112879925510477195185e-1i
+.780577521380464456790525316977048918220487080945711533383631850836239381311860980952290492905635854796159679438530848144093722352282118395932305903628e-1-.758797843835444529384529352654760753668688323428271466840327252349928006545589504717142230913857074418029012899056302042348415011237175205600531146563e-2i
+.318166636794977408922872788335862327089752009782799574221362205364031063167560270689858099894329915919041560160793064889380604109822116674659576701022e-1+.484817365160443104489411823224844392854266180672761584656852754684058680763464054714404732867346614727435223482054636733404056076981993804524071675173e-1i
+.148303122686733183440785847995487375069110173869877291146696072361551661678690288672425736666788139118970084091493143995548358961189737566776330701300e0+.161559996282925290847119610452123795627790681434480480620797088669505544067469476300516224345070286745648539115491300428587264864783657876543172630915e-1i
-.185829469533754228042042041623399015772590440945923827080903698444951955924936511655802393196629199335556592977168407456682012358736694054279885750082e-1-.165226471481329504403078663142066855247824983535911028796324418968203661859116219168649909124629929062898266052708848713752135156796205190812170652569e0i
-.349057645745793604383300797681201059775264009365917476883523757508491539635209866737028772786469243696373497335316164933310069292286928229119259624262e-1+.243425369996366709965182746239340700850603645207121619021662930933890564740492713279231615319942579647307511847826636025032268078771852171471099510802e-1i
+.150641604740497031369338199983039049483803720672777693479569255474422146778543289593890710146015424273209177166714392498035238311233680326794853571581e0+.349024247760529466018089103099048133050047083038633678988202922991277996500937567797645588911323211496874443027573072136714917633397159134429843104435e-1i
-.133613117134038257646557553532751283620806580610498338773435613583291206360610697168933560677734574687039478173245022433868246218238654112920739871619e0+.341253590616928316636196262749174389399875391402955898855757052332229481518058250777354251254762354521702462153822490305660696184083342548999793213681e-1i
-.755588732740537914315342853589882481805582423245225935325591905881998438917819016681451427313616200243055300907238407216784026956517821017839748538434e-1+.566884774186036914936585381903862342010039335976330571519853303065787864875689723570506611897425433174416037615777316205977980322756462824616684590504e-1i
+.126977101642553670681230169359035631424018703792387017960248705699984813896603697611806368989315184937525085515933880021283314155968527361658663570186e0-.373799435659604738526710106474167564503309208914283331240418407656239918627236763225602845588087454424666266547975505698738675193226276525076921082717e-1i
+.254559697578106634882065071703409044093896159294206559005411482237750234732494730443845553820868207160322699211116315721103960453654534860147750403475e-2+.313184000028830963841257106009438008925723968767447882506571524391798128481643866671813740352219844541294950032329161199036828500853415357626675536344e-1i
+.851053518922672709723108641646850450729218533688027839873123716173688762631380867262367097882093589666068055811444101732209250715766119462395106221824e-2-.148017357865573607361890351569854676140035015416491467872221486692054107983326602478275307146947287583185711262693309415129576227296504263776798695641e0i
-.182054380479305907117209695178988326789088273329723949102186316543787159524334987588912706919301353557237056375076112109172718456051521408498141426398e0+.340579521755526630642172860696169674530965251742016789027136428267097612063247348813637012966717747858844068580579589103641480768507575515921587816050e-1i
-.103502562107348037839997648095107240467068569853886843494701357979801088283507250636429884328322059219392416589142205802748912343855404293046505035029e0-.167324654808379793945467925475553664386680432447136788090291104164207350732489570454971554855947911775896607405496498774501410402739629005703120313922e0i
+.926646874800113684902313799961782402319880626679331411487678495593104465215504969780297937091382844244393387543567872448633804376977353929816214351315e-1-.119930204006473332298430959244978614455176287528496918599973487668398586030588167302067393313716175053167495037154658869070643874098133605531039808290e0i
-.356573498253767206441740652138118853357187372730757958993824755497532085933279008218706270510662354902028594986919584980144222599220484181188023331053e-1+.202749948481340332592366040367946792543137802994243065471092600605664496940169507651040157732509306766844797773748066000511457029450880524934926404022e-1i
+.452118360949581684788816487896333427763402002521970360723873550217938888707971787218598709380443069882002069272623909704215967871689355915319286086616e-1+.220480568975808193838562532275163991209272196095748403436076184458499586587074255330038803213473400177585405362523028775355962951431526656087270857087e-1i
-.342706267869884289133056627079721802483467806170902039470685979449539050891054288447458484454080711911878052121282593484352984995394855988104195197457e-1-.877605396420832220701991524882208337274773510502819354799320523542699558242604753480789382920610536614372872908381012891041544023023776435967926297004e-1i
-.111435901923187332929312070837796263598997007841796205519080326958208536879273598602389011177010614497536815100291225983124064470295810220605070767687e0-.227967664571536852680408312082204379310292998446387321694566200496197162215652972357847126810308629772466442711150249629120059786029367820516788011666e0i
+.506417243579207220978489060962170142859701667194060568912478609967580489049440114564795799020084660924439301982118636438345088075702299828198128338600e-1-.314221488140711706977953058320913300473661553174413140514480815276973435294363852874412346717540870363812108259385281230706520185455973715243159459564e-1i
+.554652563910841613692264828867377789940240950949657195273591599708368570406294333374319216774588279207179763115136974493451321451423328355002887117592e-1+.900841479181613249547305620943397426457930071672480170762148762474228432690965459630112137286018680365680157375354893992931486718748414207947544205223e-1i
-.163731549814498032514805963023623147148002434319221774605257727104310630644081473568161367743045108620446197112267509109191112808322347388501148945055e0+.144222477747246631063984149402573276448947737750860135989479574714760775452735070614435467002607588384297487447121148382241811695207221158726254930927e0i
-.747376478741193877546567079665556438637053137710948128968233039897288225933377831319704826017433286372206492317835292842175844420353082573712800226042e-1-.938328505050077572893651562869577892516910537404336257076225104234055366525165109799846322147853860400959002254923423855517667218391326508852268793612e-2i
+.318575946382102928641811480040502095754712370354250030547278487134646847360013562941982398872764781970953210428556361789955687208219620668212812865032e-1-.139497795065598347843686764362886983815907434102570020102300496660031369111388152405713210462774724054059652343933792398787366009666147857135751864579e0i
+.330737377437024759557152098536063916059535805276998312237763403369818225038844371664505665238604929799673653826466179264786532640321076202043672124654e-1+.113894028519299473852773900504999446064464040224249886731045403569904025736597117174016562918285819779534112096316291036692694433576089303183189093624e0i
-.530557596236010813956817584500475195659800415356293951303072646531548190266082520781577755902251841640324302093381925516600930214733705230740199693434e-1-.147054040573090125440035231978723103210306446544344438204570258269123678848134410444386653803157813559457945519209183975920634729044172883241162797602e0i
+.970634889578150828954156782578562227162949206057083015005079558105090580370976604554351593530309058985113916235407993443853086392180991682636696941739e-1+.307663342871851492310023154077478797250958284473547375812198967167209210019573245027692821262945831983351946497815638130466306455864060087575008278392e-1i
+.531946404805108642861605401666643052055266915074700846803847594976293566304006933842114023389869285828399513127450682714791747060086222908481131098344e-1+.572619651682074235303370187377827354191126726255048655236795829289288144076909611128967759173568919860626971622956918494222420256233912520400814798194e-1i
-.982782802656087895903662320129177467851255209457294087301108805932872615758730277119578136045381414182625551192842640946933825489558882585294179886311e-1+.442353697609641374981157094583539606500201748703014786894159907199194179987025266691722077956913605507359090762731600043925672764800370072821723028899e-1i
+.608471101126230648792689446121032615714893935294052094327531684484210528312779441018668213309496200647031619773616974850484821595251351774853340625230e-1-.341253655164178819005987018395634182985205519190742161158804549364793174254296249244186186292105045529749381773220764204078811005815807650258493108544e-2i
-.425815463289721081255819248290675726642969607616043264661523526067610476471756021525349360707069970260953893247314521842478641264663507077728799357726e-1-.118892244691006174072684926404510827865031677159265916724260801722645153227556737488211695892347996692885205048143353785861251737507489251684146973262e-1i
+.946831503021460156371902562199094876783881815909422427444258729898818980551476539539717981264879170131614639713515169332695091657003451671531265345656e-1-.111541260205815958539695532501937698150301995113880921315967730530106509684141577327660651172324432741601794500082743221613243403839365478884605245690e0i
-.607536218674767283310119173479502209546963512331802962773337291574616530987835426950316723574573927732709912615342299468405881350377247648197188556574e-2-.464544095343695442712385312378257822135021307209015439356754553117665801534858669554501894361492404188051978575041268094487034674764568072195112866282e-1i
-.188603337528375566830586146705338167765877744935637601660472650817981779967487404490485687982753211908611342559390819124183779187922342080237724100802e-1-.757126618892068234104325325546877675781259985133395845772763537203543176327309194889962018523738267999306549017979489986573203822138436509284894977861e-1i
-.159025649644595995799185284580464251111461579413878319087792171183959685611948387276201967929196092373977446304426793223332107198231781045382561251076e0-.195555853538587030826988675224097546775124635585642282130545398341073389010003596264804135552194798229938745702582358187981647066218000282792631334490e0i
+.187088762958959088438406688552094977729919302831796039153529768064595450005694191648978704550458441861273122053601988481949438814045319853091445608040e0-.214875677068704533051819833238419554311803398358140539881084703427427526547529269693719730185459724630357955599464324474027647606077934034098861601949e-1i
+.799219356579948459573206626163695763979101372636255290513977496999853892132177193621329393787582626354913534711910293726918490552830775771553244663652e-1-.744202884199795055070809255006205160942310174395682678726501688397321539478578819297478826092120531738884419770798919514368364582335914908222727929142e-1i
+.219798033210428363146639438119237172482845167276374874268259745608123473595123235922191631737590316456190085890886189547025021801939774649876138096255e-1+.132736672131731437437733005032558958620442984728553945234816099876042647358524182607529058779435407336676257230529944841332132627058300722187003237314e-1i
-.367447692643572061049240555536286990270117131201750455744493920905880903641529894584580201197605612770302405342197020217907879252359892339984682826783e-1+.310444078370047764417391461826302054614481000736748299088429443440432989991051276840838952610994423791931371796720325267276452139060073078691401434861e-1i
-.169335065067990366505256975911069623723083205646606991234146275042735805252180027912701509845297217834007458214830185752356721056132237761128688100006e-1+.358678489180002420396707713112291587330155701096455164680479140693958689618585186754765298357490436104363671399335946256666555390767783681115826185388e-2i
-.133842134519886950920818607005336705194652933753891766029736070415922574120374956849026911939560618868279118486958694547598915448723962714024736671006e-2-.204712180043803695444777472374005854159554876631510738519719162004468732345787640842741125748514437672465659705070236284837935650295142288683950610110e-2i


==> solutions/sicfiducial.66.d.150.txt <==
+.917539903338255542101074595544329722555349983904475844128984408672555532240232561416811782211973330907084137221648454379730867036765901919536729046695e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.544613328838224387361772290330963866659284051218490392208851910661360805972130568297696415615388573979097957778804390660115241727669403704178100390708e-2+.123845663271879188609683177351044630948877032476479701182469655485547097262050832820738259067246755749325411937682775264521787690621003760872878018820e0i
-.671095559096984155646980837557671550876155334142457864867260744238634140380581683943178125972826234041541574548116534379923308471903080172010838896178e-1+.118068106647391060138932025305136304744975153892088528256186448606166734885944193840382533972401406403901840971624510071339703518579298209400267514032e-1i
-.356740350450087869697279853744997254913330667128432073988713338806230649436382684430007801156947311387689579961445506217165558483152579423846897802970e-1+.247092690461299125978010851278079639079152817665987681236646885425312741321115208155584367231318343548072311001122039465436564565770007060993562082504e-1i
+.115746307245407733493582409049990462684067234002280517140295899137530827212095111670059752924476941811938315824500958099263600977359313202504549375157e0+.106252594744098078143098831310039612245469651109273241555372911026505063510159198885977307044723078990970604977618991031432562223235382137062716380395e0i
+.169540874070802546779626573145813587097022584301305271848378783415752332117992507781697009303679059808377531076569029707772184405378545966908394148744e0-.142420529694413072733344510949077333349987417829938048352398141602829570835616832323035524727171605565735601719547762972453645215378348134253568581586e0i
+.643150492203690297933935935349673207581172656941061245496947588004714815958863248870558284957134034304703417721536995645558825613470217645085866727764e-1+.671374617108496064739041571012080789527204081761324581155832030601663005158574738354312673341442878258211566935527911233229005506143810269565055861847e-1i
+.644967908044792958283174413284306751144497528161858412000212015860828647882527631195314825606046547232768180938601539209054067358856755574105787606918e-1-.202474688177756680796055408194026333443818591778331269581251138529543944007792417198605836782026243366481097551880615776777998210517035816767697175770e-1i
+.362143194427284215556926019214128700564539013701774326132485935063964359416125279625143570888416028205048077558117715884556366074603775564812606598482e-1-.154417355504838725633448328324570950731423056823677606996182400803867740828470230209602372878809357760238657948114515986964908718151024171942395566848e0i
-.190834307295526979511608662298408014629513631478361809983124168902240914177277952977802086943722666114628144080962294227401986251272782313322945946159e-1-.386774642842858605503280470695974760650093718378667394797676184615570469393015687933389987949091808928013938853268346778042313890741206416873767024404e-1i
-.194258797920518017116145027562318377679746406075891091821324610535162606563964237689049295910157698008896113233176816866656039806513436248285512208961e-2+.849929914411790816878638299751364846175455983386834438568273535583195475786218782569402046212415057970337126617754386520736390345644595567855596020182e-1i
+.351683174476112541039153555274883115001143262317852565383790883914172011971523588038238799062399471415449122474526638453028536667827864370752738858875e-1+.130166316511115405225476293285487449165590454788754829461226226432948835825635083438482067400146510438923100587625135685160529650767343364160116620106e0i
+.187570995901508360884289564551882316139195080158727336082767266969206278023564091123480331708803024991747177589021725190351713604475727708480662626735e-1-.626882107752861726600695994774699214377947779121893479402221897314111475416142597169828730776461211795103659728543214439513651453757231443591476200368e-2i
-.490386334293044704506168211036582789773573253668254974679320455976488799820426695434284086025312325178208965997707133425365877361442651870428321617236e-1+.966362921712668429860816727954770167671494918962332273752516083067425839130734352913516953171263991562246008129331513418381366000283617728665591218164e-1i
-.121107305646557341153750204852537648064942058731452591288244190152887386042521931015783767353946877172717020866962679962741676897901259186403168869371e0-.325401135850701851337622500666629218825360690542727925670561904307893423853633680825008608337204520433844428567785055183289771783478147375179930998267e-1i
+.182815924612088303049949446166181036072618776275549997278410215496010159223515174268899396157882708957087909492922558840941805500877564578323755425884e-1+.573053416315900238562960100996777365165151320210496151826021635898117175867107285974869918334720073524476771408235349755565675921764978712092858355990e-1i
-.296940600139429724086052053944474350185661181150176793100995598673539158302491662902849225850377100437446277550985166451859717607944467498882190518068e-1-.470742836443826959647550163037148139578547550719474780875564377742891515855570243789987881971811729255617470663580432959906216797504397270488334504426e-1i
-.172391265405818006924188762519216907797362825978079009093351208242006533256847880666247336481444613730017984427890877441844868242969149305842301295935e0+.132471984109024590459178895993606198790370291882757890237896890031267454213948352825103283338142557488649992702228186132779254377847647938854512064630e0i
-.702405907841575552771075621273381114769729968513498465938208092367557604013630124707998916831552250339925349381101892925638333896294282911623349748480e-2+.501659578130778916152506045792881182568603133599538104321557718469299897489837226381363541118205301671019798428851662833847314140660471918507162423114e-1i
+.139359927995256437559074950557625744202541835738094011608056134693456001289930056028202660321180080850814030549887196564855036809961417521201386888956e0+.421990549639372615888299903974172309903098700984881981284831873933194702770355502019245208353482368111227348108561513461223943900847631434691070821274e-1i
-.119589466968905871914338180823008298306548767830616114052103938285863694085920169321339663722038770241098679294253534939862697276577921787562953595045e-1+.731770178683896200200384330683402115890710535206685781109528706469806089851774872328588716080418783876919851685686991744826333607866429115924275261239e-1i
+.145021662177650181135151818499116376798569473643889225641127422906731274731445257246941640810254829978375189146361889750199316676152090900412541104862e0+.877796807846560192213149143939888910210679197404875606685833778871156479991411580231061795974489266274530906973839139819543249505221432066828147131704e-1i
-.147046793543232460154287067209234893108420646266629876232803274755739136366332434944426512399123306022512683768557529437775532803033919783499911693170e0-.100409888281644591810834102082086116285332637132229568822592474159604878130717663757528581271134327858189979990377891598070753844467679465666760013139e0i
-.439458799057232792602995005424770016582961113460849831954983952710967977353619592064089906714046839712333560431319281263681758710983553004935252920529e-1+.998430171835744239078894567612865699298624393393668532755828054727360659510319373364917138740487530752687442166745152099292275259642450113232861412139e-1i
+.478912320292251899460400947048147019701201290928667279953236241949166836109362834004812183449213244727669793604555623284078938382586106688318550707205e-1-.247550268043429206546991761510345755856336365066251265009381018545408908391843605086740889839497360592864011907692719596495791007358151018373096809583e0i
+.378762839399912959549813437173649546615529419064321104386689019248271448087037228694173894959430901855264008356550076739922133359393463219944863425050e-1-.947975743247446144563096305971848187192788949076169333297180658697158574200707367689507779948429599962221507773410086287625921127608640368053310424547e-1i
+.184711538786265304162479031341956190234061269272811645162547770372487015898130331732513385398847237922732792574999885956150070413828255376435973074854e-1-.623267668344089395452263679347038847905413920466090141201277499732080805291087361789072183984666613592357505523191776818020496125699851628647213591031e-1i
-.126371954365250018423859750746909777403591465638421502614630175287877796021962133373361913182523702440602765574729315439188372158703326003483561768311e0+.107991006440211139444290003049266533945613520116476769911270096233025666450997958547770531364575590859443106784084509796469728049216190598023900859568e0i
-.117683865617567668893291266123246164191833940665799209138545114754604383204193655204602814271493942764162394371752009640112579126443578344020703313868e0-.200781728348073040395538096887978594424588304333122920564934653336844670703654739719899418060065191027693618900935944976157839299850833332422080261429e-1i
-.991834600700224038295406666578746904460507699036729263770223365652023974244709809253859003053398393164709721766843877401464578091771378325529602859339e-1+.141586704531030620202324922877998567032135302027335523451705749106015960171305460323199992716259960594982331288278173223545522927519209039362923304959e-1i
+.113065515582969690177373020911835491780501693233150003193280229486789369677653810594425288333481096486886876524425310355682855584202312595547391514021e0+.584687039753694904868830385488935807207568986761318242948313386772281119836714061036379700514520481394724785900659462900912158572956202318660314324361e-1i
-.144412744476717278076835385811241617031514802298633224944707573699601843599728304016668466449634340970020299824054024139660827135359059727417773360794e0+.597649610034713544729607065944608877677252257306134350061818402133052176604750937201434625811932323233741425576425900042397379965294184515401933879585e-2i
+.162413755350230323926705483539634299591362316067349252679575105048960862217109339178110576879627058046242219503872609775944843253903891216876884746938e0-.199078443696274224790457300422720974380806855745084982083873676219082139052757136312642056657956959974874439602161232046337608012844741225752435562652e0i
-.735688426880898078929886380899020859430612877473301047452594522381613778200206454411908964117612707752139462941283378364005773665106551530315971506018e-1+.156639686491261583652213608330972905326296419921909888054055215391521618563927641851420527318855228606474613011091127600535754847248401905605121565484e0i
-.202018741000018601380937287636749496060737860556988885272459620401138339621109505781238796131538682603364733786787374394424927547150244113551590302496e-1+.125853292965026751743539034936370846275323827128547933368953779045965095978131413197980648742092369942657880557235897353247722067643398556096704968786e-1i
+.187820387044724950323957460820194311992017025637485575521294798932737985112115687510663858155391546769470939284208074074789250121766998521286311207256e-2-.158918955802215545326388473907394530047000390503677063640576727968922592438984041536572421595846139052626464911585603193964765565092764122627568166268e-1i
+.116589455739857758167704195299799067248731636148606285259086596178265041361983356887000122190943840187943312162981367366517055276242437405696491281599e0-.459127312521833801144917084148700538710864046262599848265517824558128806980117991046259998852126665784384591035794196312569141694864147835969006654549e-1i
-.854154871747975837868383836810394278301226042166953472491234426348631707940357729872390770917726466241256872173513998697167254691794030714622443212247e-1+.762982710008171766509355847901506637038622052595672617872284882829084333328610084070180762441274863263996550703000234293140090285992182779024000963923e-1i
+.133842547747165393664328004367121363345670089999906350834240799706779000205660300174154714302670150755145438213048134593678984993843054549869996879568e-1+.471437124250703859989200745210196453722683340871416414863826037635190983394872552821454683447877623369422113625950920815327086716576908014834843920603e-1i
-.118162976757219147103865139152615933513773589562572751402095037320879908562728386993874648343901033741286586509041596165042106533123451672331959901679e0-.155981623097796861503292455920428892083178612282494855590527596036435365063509878322164723712401262488881691693115404989816840598408663945865644103736e-1i
-.430521698047939442982972375401196474157402710614105699348451679336676106038992627834898955260997342502448979881393536005457212487293921481206680267190e-1-.235599399621573211870207266933631524559122013028347499078858985815365794565107704615226596368912890215902649442444929341657112177391512538135166387908e-1i
-.104590013818735986383943037704070683810745009522529852198726473282594207817049079528554288346310277420070569065756309830357422345992036842172979390008e0-.767553889758070011614099787508933912522374520447229703452479023140723334471216292686886065760686706722498302681894136487538833995640625419009793737979e-1i
-.563861544243516487001929574459659525174384082575170956261464020414441240456939042179770161588218516068507987217788008325104395209882667578510500499438e-1+.139795240489163745219694736808005355593702214737808012938128782858428588944491056726521669044137453455500709239056623151556494817398718065527049406308e0i
+.650745460754949732154701172565310890768734023033369133958694256646536451204298645471609884439047807501753941978554173350099144478369503365114684978196e-1+.256923674283228794957476221187362386507524289901267301373339462773654807330468157997763556011767439240295984085855404568233843348998094647967401469073e-1i
-.885764578825412051509634482724288605799075287954539466881694971110861738108434963835467379953172530345603381250839999834239844400212203946748686598544e-1+.792257689280294026453016263345825699588178805930828217055677926697974545903536633503104147148167159932290627739931378299646445599534213995707608527217e-1i
-.289116509968331880132130082137058880876067052905315289472234561679442668085720956438919339860271305373096176153445507854743290915609019986857897188537e-1+.740400114728180387472924292262952978841475864525880503065275806263804278306902633520155495578253372145362893995525323522640128221240878786872072388855e-1i
+.133306710453663011531565416904336864033152780504963333010819895621583733421614863126334860811708901241827396652076205802530578103653914331020632050003e0-.518827018518252036706192530761768449113434699629501168770037872373912537003834857270786640392270435840128623333565065408234353734071310845684967652356e-1i
-.142933946078371320735559811498448594868067822953692072540576825310452424702032744447129149057489802765312565374434689057779840759605013442110642190103e0-.165883840553075319796938105741592503096155593334036120189411350261999088203044182820167198858817337123268051303799644728856271591345092507480602652815e-1i
+.178193532405892765242204270061893282642896894501899173308702334231115653585724767568836224805747025531444558399968748864734108895653516444696919365898e-1+.700319718239892494262853920740363373872920847129861179228217449200377904262583334311223022173555310498028611665199260398928101248446693974212446383639e-1i
+.693209701574307303223614231950563480214155617373682811360022123916008596180696992965923858173075270442905548044761714126175287092320766526854959090085e-1+.258660868425824980369948790042711347698135147780714566282508291226068608565431275800404556646380258397592635604443293608671422820986785490180035006038e-1i
-.409340821789428680792387111472869687284993209671066605551906455098119216589450806855595355181043915117152970273901394097643202560410913977711039977845e-1-.353110433385857743299870354693523013547836225451204648353100692360250000949610994475936044673601833689989952022116930824681279312245406154048827528594e-1i
-.603609491601343849660263254710806115823304335183650452673797905985488521785932391967868860698461411479453359169540898858761401350443406515864069064905e-1+.748926140022298532074055895552166780983162186262602436798190781190639593370349169161106463777345000235601805306558842199100236927579333196996767389535e-1i
-.287529083051587007577444994996152649734694713964622581922543492555443977143535465578339009055586648729294799123925740879562483071894890936909053369331e-1+.761532717783916888102295978183978926600581289645825197400311784373591898845503367485132842976451463341909235793029469037360141053685992378904344025092e-1i
-.245295249207944483947766711667867024981373209341187198986671841054475213819822456992263949920698497045952187769920403234326387106513193542279720581393e0-.190854780401373210200942749280050060374477154474859079471769038247695764622898400150656783713279333984329197126120660889867430026431730495409288927180e-1i
+.131556862619613970315889499456290266473217900895063986535289067839751373295659918031168042905530245320337466426105925892566418105797673169799852496399e0-.827642620230703697478618824381140825880221242485105845140061789707488189320568847790992134887990435664032555763813737188498098611077764861909078001075e-2i
+.159163372752543108593016497180804962027851072698365466723773222683747272336027102864392398325873026998548256158729377820340381036483222999051511404837e0-.457362315969350031278964683124660467228147504612910243332417410455999023661617680100987732150894971440805821054256563231871063771343687823023721053988e-1i
+.340021523988488324579699005712090867867845116558182690326779818380891814332535676216447479499393211078178074468679706527187032182843484239407515490895e-1-.326029755753035048595588160738752272640876802785933916273914913524397220705433622739306317601682540159118705622105433135139203744693195943456568681520e-1i
+.173242816193962296219012299883237840591359399863294853900480182033372622542102346974478525850833671123384573526918044339505273023190538230634464854420e-1+.169837704820258037577146111821315931416520345752874190536698930334110057054354543673959828613758854140182197333180477749277552530935014748102510901187e0i
+.305488752041941517046356663926611535225388613824373332040350974226440448504035669842122037179437564433601412079115266492935301346517498545849250064582e-1+.767631954070952793057093568790821395117449073644407397086363752117537839642099463236182331921846543583362851296837477263087769550403491674021957354304e-1i
-.191887317619268666906838777098696063152037596603719241146493978983713731803263768092953412715773173449721480299823795985697564108772119090965673556755e-1-.140835547226475684211980102604417624459181774615161193199846458992822594355334805665507960147829172078503752633137272418344085812728610709672666036664e0i
+.528227521591405621316525063255580403972429016437087727287167114520615166441689600912244440075639104200009322927385037905656526534151449253721748282746e-1+.398009335124835417838443245701484161837530054415820305467081446548541921668194986498969285238035593036663648447351111346916083856122008353982161895838e-2i
+.317437765064372314858709002119198731600987627018566976527432773088666715846433449913016124565897523107769963205526625844573187059655818938497162862446e-1-.547710396259351004832376360483100478277894595375762021357612137209015908767595903553751344536538956758041600165069660474326844831986066958909713046820e-1i
-.709170842687913357964966908395767574915755705047954364137695267392714136944662331031392267773902897359590631983270919278491407255453477590007507612217e-3+.320128313286770709724720929889516915309851019969406538500943382956996069891272419628038807552757067835856390487065261136015120857015060025616393264756e-1i
+.366558606029303357234417347093096880002503442809552566873487966700437296362362103800520433862565931736195697009260779458390920776114011530315991082196e-1-.487376571036841571709531120630435171856063025600078802966858534140151266831085075036518033658868704793884830581717796402659804226561675632474823238326e-1i
-.596073105323446262459448882293679613825636020664034761920897002791796919665376330542329137212963627211446226701683797073610104463273305961023436124627e-1-.996441601036469600337198843859687183566413278048344356907263056232177867898533102724704667330637332800208237519980279996789408157048277279196223046973e-1i
+.223780549320229716897133324598604092808301598669255886715011313657656604381535889053449086039524265235638307210759393654072210497950448656137917122817e-1+.101048036856946285803693053089505100127034837862895925699380025869406272481459497778824822575561452460036279741152285058730510578012901864673444957511e0i


==> solutions/sicfiducial.66.e.150.txt <==
+.117773337010858695429776944254312451075094862468762309318301175856049785057216738689944287851087315051811605981724625762794683739129384297728094113117e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.829626743762970231955242980754398911255658821138875748167718848225086617106756583171414647830031148812968788214787548537756739427575245845121909656037e-1+.442328034706578811690053343585498180875265709051475197188172770116302670480074086540510234254229915662618867878436139807642218219849696090727256944149e-1i
+.402858087746102602312485503732323637996809077100871835817608727501734026124145324389568274175635804826334348050849901609375345875064738377775786718866e-1+.565137846333776165344268399512648613023474116238076811142514189366118643882025227522267387051094975106115108190002527867353320393363204178719340888281e-1i
+.556594807933307757895183810258175070030720366976675732751346073356154760512468303441439642825051059447826271374513069884870048967362115659287458290436e-1+.293148727382449168215648281186612585293169119129891464984575011518423610132865022278535271325854074347554132290333877972046132185096650127063144743759e-1i
+.866057538209596322444162443847607086623927031835056188775417127439543680755887482291431012570981759050377422901241704586629109112697252998244483204530e-1-.121879088478371875455748884060220186908147179617343093199421594048446596346329714791974372483887201963754604057774401929123654999864327863830835470716e-1i
-.170621487193486800710085655713657674589034298210888776826034777822614171756247840590814626362628202719888379206066132503700680910300708367687878110553e0-.480746506900488266368932028534656918352404009459480699493286418801735675579964647016863384085294326577690686337303683273883147854428732385944409104421e-1i
-.110907101813630635199200798626549832614764282898475768677958118760082971631872568448837542069024189243351806947906350088584339691678031400252444329926e-1+.124557427435065707789786426463622274966279202210193082117393865609990001074734303665290567812140284291803329752226274101771636850591336615231641840332e0i
-.752345113151426985721599357547863813860110192498907371283842280713192234241961603801428416040537564657992463381720761195648735402061322671008431274118e-1-.235533631828962861459302540695392225478825737491799536736254801640351439003001219119012079791773348808684483512663831000478998232923108917819721932537e0i
-.413842990922402821351753539285709582290461479595935113611893476290286724663290102913808646978439915906213936786820823304623827194841664772659135009151e-1-.512080258567161302994034458170222245182016405595173083488172921547984698752636881179464178549657657248920453621963289922218267115391480511206896349076e-1i
-.116941528025384182329305200835256647705271803915705231234640028761857752952445800046844325541427265207864827186962524973949340846869397106211706099649e0-.299753125749231289889198379445969281899809513124344550675973062263037216119371691957986649669284821985672138593837314069289885593570592839200148633660e-2i
+.304067837831580911148467483426583916239410485190707746076187216852198236907086400134897089486279659212107312310457526890927732902869194725733744606696e-1+.110088173229923973855777554413053109988039710074981508684605016720537481229095168517633819998548225872463131090293031599169135310170280529463331132918e0i
+.100436669660821021261642213753125673538433944270170375734408214383110933039860908692855905424585412917368625099324141660316393237088100962927886636664e0+.183575890273276307171500113209323676924367150292185827576227722162267415577053453808476981706963187331899684044821858071308008788161043546205811081161e0i
+.902813282975920470458863416512340467360727717679703003324929088512751188405760796414832667155578648350876557658146184192660271806375055602449866405819e-1+.732206172016887896497535893722813384977007981205528985157129871588132442985222448498119286466699792545799425023810408361367863043656258924389650044404e-1i
-.153570584082352687101285925202166284470411788563759193108108575854059841821297461825602951075088144891766581358610651495214884680668418811415267834599e-2-.375904441392539592969560170245923823659303026152124688370599665820336646774907281320346036405711466371904781945716796258236148165741713967769900776338e-1i
+.472095593725555946396785887694750914126092546217303642942988284257429559266376427715782653853243698775572474467451311461469395962926507250095636083209e-1+.301641248980013799275050118017162961058302678502301414726513941497668627358018941411628621910040529977062813684838821550896618100320980397503538534135e-1i
-.199770369355301824043438613468948686046281070152327753697364401821254682508572432081718427662616121771670462800766453216348146899579774640554682166278e0-.372796747507853276143429072632186743465628688248633791069443523443716967933376895984691178250963966519214260590266086311861665787651010822573799837056e-1i
-.499369008966213233942430828203993248256559155896907542718004023050461056390681128759827778860762362236874585507245559819307231185823079004959226441670e-2-.165356180079786645736264738970396681534429778735070245918603195324157790424232961583176999974248616945916897840634741451095990289354645093143519186705e-1i
+.285216865378829088201610448340009926483829303233867293119522579095926599753414572654805352332597056554580265064352474254367365285535940014122060617403e-1+.584657424242516741562493187305385092324995765611876578990205460502028494174266329812430257169866679650864672226963898108342669344522957897962510796342e-1i
+.101141955972006222326833615880399327790443044325079955672600696977291408862974160567281129977727239800117825834255192154026898617009144951241683496017e0+.918455997844857293593000609508290246330299359573043497716776778671492198365889308373609476633278564624676016824246903506991808428661290098971659397454e-2i
+.572092519031966674690173173645593916786288411564616370775427693188912687731556767682358825359635760740398914125554998196258465845584554190442556077397e-1+.716916525640477447163572850455201678769687480170196120132550089984957549630123899383387167182119685635504557782419562450700065656583827200580397962449e-1i
-.398169040804362391563664630947576926245302887602312297893502624171293751082042923114492832643983452202897843088433233651685527774508360050725445221273e-1-.155858494264941008095891648455250245296863089589067763887121537950201592530943852071262950358322871051285787929273185359847857996446681725080417243257e0i
+.590633907385697564688378710137473466876139632264345839950503393091959659261737182522027406046048685218957417160323112658669852958699594886819895031134e-1-.240809387488364400907911796177946219895985273855556897281764453999730081405870923695481175938191817120095960562513420853615407350072277658346320120622e-1i
-.760454735338396507044683690225511530240614186450958853239638681270425255222569484347194220512045417338378259248466600414187650128566765364526416399338e-1+.505922449840371355425327895957327705716921324793501716022757314600364142604001080551983484666618885455378082627239102390494783969429115073205370814330e-1i
-.155082118120756930462218452762689764607867608000082876798964589298565619645665400133883127162024389860437087642617448110260152268515913063173472449951e0-.382705339193490151670661318269826771802108022993130371509273776112321140318854543566382094785466308907292011251819650871413896621816432167931832306340e-1i
+.152697706052392652622951366549075524184328567686521367742890327684258026372871445768345209535672997962726608615724629253047025148219518253602259651242e0+.655139346713259464620707802736534910642435833882060995405778128961730772121268358603275033541324550405435410075302871092081783249737838711837592733194e-1i
-.973130751083746732564279713940024755335562805396850298693749246201740935792522075582500657115812556795311495764167763847206506727420712727883674718918e-1+.118693579338213859601284204321408868478408668068570858894330715718650340791440859608004553409713586323866832540582567537415272220684885958592670684348e0i
-.485275453696612474834965513432941733914770403907854490275930558037895018303321016556790199736267837424018604174310672378482829875830382939948139967651e-1-.390218745034344805792659139608442467058044125218707804680942403463527395179968157085530755372330682678279153729905312023510170939954142504302973369684e-1i
-.101285924098581710065601863389975628596666431397253030734797448317885095056946912329239472422865614386684750632389277811738983882103119070727173777900e0+.120255530483893920055916408126996265128846972499748530203583413324883912059176651082956216901383741884683956560504634487100870480592808306639961381241e0i
-.698625913897429799092324922773104026900033830010572671842941748255490595153948805646923856938226479789588908186057441361903565649999680443648627896155e-1-.118748287519609986802494921784381501744785989874532264917217447892576301504966320180747358215789804450669023844616541059581179380490637670828638708947e-1i
+.451822007640002403634778274492881599022343831019385483847288068080253270552346901585768902297428688792385357296950533643109311298543782365200917479762e-1+.121484878443565556890116883647292077559968374470963557148815789091211975861185535513366828639551892116574059701997783327577777576826492686628230885097e0i
+.305589239848135211137001278039883036854424428832343997324212138831203348246225761219669935354346372655930271376229058236629778294007430448274347755658e-1-.323275073573416371485855578061778498041216088105986812394014848578743903320965568661653680402501045247805729406214396159539098407114215170239687652324e-1i
-.127883017222892793205398146349982418355866381477084729703815528875709706261112192823831400436319421140600882599801473171201868802070299814156204381409e0-.822254374406800097956634546067925594543080395861090100686863824520387080870620921064933219050214939715047939779239476682230381452636846733636226001836e-1i
-.135371638093551601704991017721526922073278630193603680759816319807483677355000481616488716577415400252114714822012503265932775161424051308773297058626e0+.734132659414192230961736899848577637958917939953875888298977559513753103920746287911704849844418781646511625330271339733156344639963975212901773563720e-1i
-.258345608246321324826127268354493064621531483133619394019178201908808398220731468305005039532750494127353087158011044629033908960736416699672257775650e-1+.349165171409125649054192370764007349786005029421843788198053476525509313107290422232433762474447062083605859918037263191851121387038201861074585431201e-1i
-.231917544234827611989449127643238587928141600020475578650577717274636961804433051749526935287077365368298379429945243806113828560901739737551894763616e0-.180880778070572942250669034805523744711408067490687293085582357410658755202240313567580878272307288792401316610111378361504967574469992549306794311041e0i
+.777673434766961993603631833003898370163540930363332305415303345617315433465517880554211965207965539221846473125658241751560002690990514115509295432351e-1+.165146689747609688700863470484449053650633014395250347928916896480900610479323876740032833387421305417156816905583996126804230636663363658248042036502e0i
+.832775883825297112656054666972334610485962496858446657608286513743440931106489310376941832572832330944497663131346507062381036517282576875285497457262e-1-.636671385935787276358329312324281169952508858337332450703267178595838092664817907002237153411715615450929599633396808881336695925397640707849175219816e-2i
+.387610957147935114660937548436355346087345342349672128201578784380875592383199252264255903087485339896130579204367109101544057844851600170904226614741e-2+.125491266821401399705606229642615294392247998593790147025279146644393555687884283330175673671287215181730400926525130217422065814243206468264866253703e0i
+.125722204416278689268987921437827412810861284515615187661634638492909086617249748717237443362554552031696479677059735171437776484422596885083119784230e-1+.278767000788710771001813571836068165830791570849255965352898881658305483291472558576237537132853286890923321296711839107781050388171453489453598131605e-1i
+.830451770950818444848806983848346043846392655917928441431562998741165776543319547838062583011668380774455541780719164955090196557656288454055940476831e-1-.207737800969517467769466137683977078748770167375594010721336366088785768352876944646211569512172307046888948558610083897785961537924245257339435063971e-1i
-.183130160629586129854168693042244882762352999810337905858178910842610979434798295772463362414588666888949916711091363557062155103363766974551820702002e0-.129565986353811750781104963065620900174433423407874027264061892750061848345701009082134049019501312049551922523670931076072247018070492276165482426993e-2i
+.154275585849213219184234312641553764057857326336502453008548205883720973561638874407581468867404040679091182421431135937957592978068142181362092586423e0-.832831633539603244227106789870973364283420276980835626636932145394951877479973486320484576487081992698625316397269895423518102563779708401634903138029e-1i
+.856447730220322254885945691831745118222715707308810823511822183058483187599304161025938548185027456411385391965396158566040241808391769741335885092685e-2+.100083777835713229018946295426059918361995852271834538150169771415918032328913478238952182376936204247108015356009529681561525667730327448098082301152e0i
+.902332172646892354545904578045962960336444852994757178760409434964792369930877341273697491483428072010788738796501830226939951966546264215920581003755e-1-.960657523054444758710771085064700215228138110425449978761969104353840528664919387571483703444657482100108572079460651187600641766362124418162959318444e-1i
-.770927882532966983525250853926041571931364959301257260886339184733336182049639390599569853580986306399010485207459262002898793690835668415776149342798e-1-.189991033101982031134324734243518008093850609802836615786605736240274660646095211904431066065895334617759152024050470662370301192173113499743876922301e-1i
+.172340049804125422673410619812579974414074236348886263602741172963029435104635182357592609798144068014219522778313695285662336059611713146189105193306e-1+.124519958693214633213819261591978005265218152106383632013706253438132600094068681757725210747323552066546025701966221163189437127206454213918018443427e0i
-.624793421824040130063866216718185139213832028891730493655769897581662781626971616171694240799461013506998172227972630985441404332277922197360163209912e-1+.122275283590465013614010758871599006837089613931503321838234054098064844000548267852436215306445716047866895720190344291170295490269549283337960425564e0i
+.120070200524950746742110666696778565536879595213830265728747876923569707643754726244008282344007809810550860403114114334549820272418454536311135521864e0-.365045430180333345499160063006282712626674713641293141616763464097085009696311840947338552592139481092081351944412492856417275696604876680388711007557e-1i
-.731638367586239261768811652274079648625604694575699172376009471423415062242187256456239002001225382024072868690651323639606386325018114508614485743151e-1+.189487915010822851630619433313338069687866056950645863232708169279323481486408241191596412938314517364055166975750098001648410043913440779991895058341e-1i
+.651462827181760517037580269312070590851021665796124270103128833293266621223214903579213557180476488328293102733991501682944086793167494505684403876207e-1+.626017194878668068212562311860569262546850539371275445370576250578539695075845431352807673439374204638544128754042461823913409448582436832434266950204e-1i
-.435416971224776656888602723726771976116975971197938154890312602242057773293018498390230260497250182060984601627807867366022966787604740350549404001429e-1-.134601513921739996928482172146402753832050976186377763464348133449196184019393158959788261472975642645499765081224056884997858527352614916913561022517e-1i
+.214941392897682575260877378876203734607219486343692838007084575930513680571268824090887049127029467156261153366927556954314612176750853046183213888059e-2-.293488340856027740012029839646971193102293830451199117085729141630282182137785314057230407928314194218020470077515757258843749252800981375193503361600e-2i
-.808495238017587679845027334551761090403326377822355213386379358451299647599263215426074472076434694743400842831552853874483829374552051232530016911508e-1-.337345976120997034298036755579524465582189646736634030152913434746172559704032314527956439772332769253378654183348257434451842327852514537536311030302e-1i
-.438708348082870962872580978758537850098088961130664260085980583198564437807590138297758056298441202267805717523168944718516574772578277103106006508220e-1-.924459072276655843524115062260020031861121080328753763052093548034874346860041007083262001582427318587245681019607049231090567706074615039010642653586e-1i
+.486127745093179333357105147410960763840219699417185272795806543365206410269204838384572117848804772592495472932096874147570180345003253827410126032091e-1-.143495885032238694934740227303496036068518207233106665547574324130185176467217079066929550322137638232584756749211176506256493587087096159308381817191e-1i
+.123222300332234174331291840074084792917154578001292617645084150034103099771548631372185893218728224485299167957906728699558551035229899703696420150994e0+.119716944339336445440534938990317666124060605856939193292911983406518404774671823634345581379060215598864823736471067164315262019730763054747734792719e0i
+.143131793135991798528091102081435197685814168967359105282574379476497032296941482913435062896454655970374714674058470556996410052390928724048636391306e0+.763017346842449015713791357558225374279251323678944811904675917231681062282251293969885236757965947332950044821427604792164932660485028435328937548855e-1i
-.822301130079509430952028570382339732393102484669120391982089082521580760243467969725718213806446344683799668382078820859947875430848881231051047828254e-1-.187335034519465822464717933814511535241386371024176473783664078792938035955554529794704884951680717746880250087896097965458200828091108933437713375155e-1i
+.124067108403163753766381966108107290870023710262960328535471202575062038566240559943511951731022092049867453573786607106278452284142665073705517370816e0-.664072662636472684421810861429357057482177521893481822191922100413987283707076605902592896167920644917364329038282475281393581990681549872102318449051e-1i
-.737479829198157362612138478782549207328973465082444844704421364174173675546616420663917941473487294860748345102815826024044095296355058106431236354140e-1-.631417222529620705498795802959548455745933211146406333384080690096790202502517788065583733827514928804485354454610510434189141708626627918094100305727e-1i
+.137482928606559021917315585367487857466418594191479754622941278000174854000965155518857995815109246124314381742331860766975577195525427031886617460670e0-.284316252041248314269171853193243440435305438850180681952412371397212008817398895522860558188161908767364473498778632439283409853691760737782985129913e-1i
-.308838565863695529640143868632910887193346773623635357879983609160951586013575342493766168154926180146024787934701174133995081704149931726417091619174e-1-.113211807172733461353424848581379309315184232912005513265933790197206397844992371501648229367431481057923947206153828574614639447832115438441744144744e-1i
-.629928569348497412692415108795325414221368623476257871379755983661217428636273986843084378629053344056329798276848059607487027995371765453745280651403e-1+.581679088904460981823967086961658953508929991139243855127818585598273098703032938575935677305442476052294204667492122865628070341647969221320169291713e-1i
-.106037337909414093114997336770312698929260743687582993701725651601049389498061693433115300551027669311113573605247623571294548610471460304229924861430e0+.285653145946389291532857867596457380276145467852527566913507286819566797042898683531822036626043384995089659770164373245120248351327850827866135610657e-1i
+.184558681884456866322402794354808936184232891659481333201671480255361224645014995863791776252677490815768210933347393058437275287580766183492952681790e-2+.382957927304634101134707703639092952455703338692786256619488500703138818481176269724520661135338515211472443403488446630677792700366591461592596718846e-1i
-.196743985839425520865366881447602170415101179944283836902343734698163360163768538737267327351382640426562352499593362866449675165909351372483060118871e-1+.945186474666461276213737264622635968550645418909539508530581043144369539145286293943324661457701697226865490240154227931706166069833430257542180355304e-1i


==> solutions/sicfiducial.66.f.150.txt <==
+.130667298977240034754271979118236486848312792093528171433344493839482192086179867580825459921986617699041904827855902449794586718985776017234057853614e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.473489370100816617637908453832662894556798644301671484275869259959185957716097153939924625346936205657589108122653653852973786935504802399438527963183e-1+.184950264105274826486176522194436157146939556537458683250607163133756939732042302364476331658879781032254105296657545690844635576296048717951301292659e0i
+.848081224176472808855119211214886516048607085457249221398459108311412429899333021460185909434489558918683547355293826357051524536749427038610595149902e-1+.159558554117222658675108713191077585180326819595648250960876620805159995104724934474003029278258613470890513587972387388042994369277560226636829492684e0i
-.383852080737863874543117606746188365298597160898777841694252094257476272585460441961063709246908378269671098117747114678896789127219393826897155115117e-1+.412156384586966065967489456227279905589939747857325827682461558377947977566970427275225803159668947108956528187797372954561234457784197631521360421117e-1i
+.187573578555611014196626212016785253658634948744187886886226125201767342223278319265576352438014567984259806361088589551645231244715171638891088442382e-1+.260907914342002380256580905475402018967993224701790703721963097552674903227616184996380053741817112331934044690804084232694673239349990165803107213225e0i
+.820683208104096216530535748961141897286314498868518227441202137848247116009043520503987766187632864484486817521979985228059519622811427742646617416557e-1-.664895645858738367305202139114217529804745296447194556255236080782965843842537999445858375317647878370182481702221598759622816573237840807043054946824e-1i
-.433280422393575873659664753593479844781737803753699573534990149504693720754342198062419013757616957857954901957684906611599836247239702682940623923482e-1+.934082266146734205894963338288750604354615168249293777077079834875589023242529419670534269861409013262487934091373522487166446096809276410143601110942e-1i
+.403323003048937470567177599468557281464622402378576936762039665655967412213810402068582319525412479463011862996221584366013512384688715663656484016649e-1-.395579233432021755530572304958339193772457588236307854994285334068547572069607206619287317993628492598898458658644004241576353665444444741472267450660e-1i
+.230716502686226030284070962765135499037218579944463235534978957529554403266160320145889156586830529241765717930741414924256013640702503629980190635936e-1-.146151327883412619361093778537662995880107521397199591543564217598681914101652580050084015178765293841537717104134862412312461461273530468340955436241e0i
+.106307015377296540267954759494561684235981851777817955322391503989400411570934362246592216323796519954102815925571219684866613604892314737789642373132e0-.702044156441136092694493731805662988209713681389524647782346317088696396736332388947503097061986958671479743694470663783271580376776534806795130640484e-1i
-.526400239845394177738305778850463146345733199222263063754240841232358848145682966537404684911716973638507452270225161678133519507364630868589590905810e-1+.119614634760301309312364158419556414612862565211365485888347178849529941430918163519684373477435464027210956165923244095610955681244605604971213805730e0i
+.355777569094354034920835084628401520520820775924284522943657561393447124703037110183424494850608350323905124533011865362044060607480247526671411292194e-1-.745977754846830045679716430827157485869436963552561861445258102367347813112022233108864594240196094767928820691638577712128840668690562437548657432994e-1i
-.461577216447416682468799851610977804464723726292446026157879568847653600966405783098611905830277359299783026640181443344838412051442905641167253214954e-1+.595118089039321475343078947807592488837794438306314458223445301770990236308157774424253278843707924109652198124144491552088965383730881730659131935335e-1i
+.200903440208824054686525457418277817086325590660628372960283130019736491336779584691561472800278282714265190103424726954464612192216733351476023167170e-1-.327935460026409742654774871547028492322230967066908666312137743593745104096159268861550592474725886015486094261987935066425805741657779371342015348091e-1i
+.881369419870908249129916210001788953317610748266516362131505285733756991793115167819634846663968266930987628739261256122486065276653366039412691486931e-2-.114198473247966840802314426383235161031161238804651762964674135881535446787698885204322661898209447981955149561717858403544207187245233901109790569458e0i
-.554322397015466877223101444195623421322514144179045794274919949255545444515807476827898776027256340893619223883585823954683551726705874378283370616070e-1+.408253420106827601195027263233582230853419903650863711838369032920050764305922413487404655678384856006085607420227582116548336426522092883739005520721e-2i
+.855453057979365891865164135740384388847730162016442794014532672052808936434149764463285787118563917889978365198193862560652250271198732231270363765928e-2+.931980228741541384833624500057811529818948518213834283152724516576754336103077032480754448554631290969300156760246773911765774432107455709341882454516e-1i
+.159172553171863210540703532267982944346673205315542640749750606361837592161369056816341541939766505726174998820436124698903682181728321750175194210215e-1-.151022976601243878318754882356197660644873071312279823521312563818725551719217132440666538726707231184690327309888902564798420649387076998741011334274e0i
-.191204696422809907905562691930373436263890920573806844792438807378966394948765426162541302900636390666935362909419907024038378234353759222415235457228e0+.646732682577149357236277791011038839211405647657433338260389533526493852192918905124885123007006385919647989455074030545337048035333140883565022603235e-1i
+.135120359242895779704424951149420065041383277213251396566777310394162643203769039823953030726418544461879800574408771010307272610542303698288147606097e-1+.502138517779865313265134554728455551785754587527546568903731568400301208159420432014749230475667735523905398461765678074092480183420142335399354640549e-1i
-.250342500031651689908999331132256042613994085450812340991247282093132439313596459085931604861785601093844239906194725754714610218854336036611133809219e-1-.163540320043921541157955533709923057421568441987522909122703247152419298822747177507264941067950856564496263364470822567113179454815425849178834362276e0i
+.526052758689027782919205520195743943564435110723362883818762481989005621767118932224606164054321807760697112678029376582931479699383145206846439815260e-1-.611662628709630562598007956944844237053912378200838846883032488732093568186727016766337120285685506920357748579104023767061036062740848584995523790573e-1i
+.127779051576051041371258125598959459390108611368804197355994047846621501650384680999972941866691021121434057373966082446427961202387872594156815782514e0-.291724970739920397250489271711354023782574922981967616818306430876950844976443158755208367667308706165499924079643796684518735224073125062325170784392e-1i
+.558075741304452602731633323298186583013654880037181289730241046718321870821238607632080505401767929559313385844298016900025043421088642170252881021214e-1-.233531967863405643075367719368902037531712377874607178132599263669748360846512651987658421036060781850367012174926240481843191726002750305948715871424e0i
+.235558206657239282366513081359154605247212637945517473870312024422894594315023665198431816354933574084077521938394570214134982755662059039796764388663e0-.151930057802232879186293329162832497972711435869619988133289296986365852343623933917046465886768145608927642918474314879759742916166313944880944033339e-1i
-.227846362054973645063852457175527323265088649327219647321410438272261138792288299172234730500801463552843477092133355371125760688837929143111715512533e-1+.385955739170661809080618480912020813335311702181146978092039314929566841144632944478204669728150391167872856132959308302155091321210832371734428226208e-1i
-.894709031631856177114034608170875950636438650592699184804096087940467132507273810526498549634437368227875567175837060767324704099604213700977722599184e-1-.442257314131394126744909278902927998839483466480481734424960249275206285675850614345252637370413667740577117767413859114007248273616774966378879217249e-2i
-.529697463635491725196376672349631685640526060150372641630302134306628913134872640149743802255380003964124729652872848640959702104833131170994057003858e-1-.586664686825631842334320838947201538617384689089143063977321181427174133890170709422543188947478479456444617993172967813385566612528702520909040861681e-1i
-.879634386372125335428620874546339843506941518607998222162944093631799428358753809051980225828586828500405841302324433340721615780072513657963253241996e-1-.128281789560231675987414483937760361765463174022339629549810200593874124230260654106321979887441993095886707596052109201953069699715889616797708359478e0i
-.841149393511767532212736492715496476100140718208743222162223474340724766024328420731511334276788020231404588282167160514628042170877429911902920736214e-1+.709496287593062706029826316397739020537252884840435983583532589966795839881009854383493396131047000426877620837719332424413050827593394904311271025654e-1i
-.360536854464402650085011343704496311193028238499070774887080558481866024469783304370446585320177674403113045717774684099712221854671591378603627733607e-1-.420206490988376348149083513582718176800326422841209370024522131715032578472848299240961026539905867092010719189051666848829494912992391404915681006736e-1i
-.134182430504241644098496830131426612307859677556375501104260843516597087340286281045617545598858179559411039941498145523368355822508301438029136581187e0-.705399625532577612694647064136697418703236233778174412781291161508398566922196381565943575321003669597688342607893989576931547826053280926166033986146e-1i
-.131153920073372502921360563239424862518165980563956507932713298491919049091428900567016348473579164619381855232281032980102215575641629944718362344126e0-.812675311929503766012731634693526832973375532790488926934770870736294055758573498798183525890127989231072104929349166527409000540759365672718623271009e-1i
-.716717113982361428538780746481689882338780328107226524111868712892937884817022235122576174737483499538351466027943690791677063760073979631852938014552e-2-.981502515692334839455517109619029517704807037692171551186277795835058581687445946487277983775793562242559898984096295136541802788152123957464642132705e-1i
-.761262815880080400323225613528710490044744542275103971155603957703194264926955992783106016767877854266408801291334569783092424348578713701602322763552e-1-.783131740620557817792711160755839724886326852654868032910461185790538944477899741554286906665900547383128234324571482819420901647548036927843537730631e-1i
-.366483475606806801748022411023355290617691336216687046876959382294013660949530779634080214285125370043850134212486463198646131645275924932460533192793e-1+.231394186432658712215487462393244407953288968917905473583181778406450030166692915782076050446575874081387248486681907508417779130217696935452245865442e0i
+.631450785763853215809731337069712534224199365572776023822422087956233175433367195441328345779627839131096476213468588542441649906648878966875119801626e-2-.235420583073818847954852420612244618221745510685766949280862519090072324063206921643148091513880243477685836268056710453220563162987200152433897660767e-2i
-.135147829970163515610414459277199263562298800148993275308582261526496056327501900431692439845620798103789578259697876006448269227905642343095992783952e-1+.743712372541893934749435961594344433662417521849349979058408215379298415662043885619784092767932528438501036864304308079135793476779457354215833767041e-1i
-.236741347427101107136261769910970230206081372615761179729793027367868870182053032351993485756987564369886062103097759788235391747352859011609994722196e-1+.196462531902769411683549961340144214145003868333127735648402520623553149343643755628961086024606284671863123899643425134517990726610637867297698658129e-1i
+.702436708602478266936190778283297558429119498491548555255424900186204943712827830595362221853175915085740131164860107476877164294058834629174297379695e-1-.287384617254590463875454510262682744748214847480143892062697719918999567271928504737435533774660028156074063254529805069947189613926630177099440238294e-1i
-.714423230268560006678434173816304495588239938569872054379501949123499140392368915011542746073838365023484155620541089681775013559287194515405044484612e-1+.142147431597430650079852660874435850695524517398488292276043035499658342153824901166361697982456915485246973691395974898850675112575332708596682045710e-1i
+.299004869456881834331814200074740887303122967451855274871388456554722309870809481220276737803170189033370081331061030113688318542768807689529573689437e-1-.993877549661922878494715853379605292722133586004024307988455144483372097460522479177726492115575679022647856848842003361935655259372080822674156843504e-1i
-.345677947500677342812935903893943615545665452972083099766802508621276254225354411605626302826812294892798100949150609465732825808820895663885988545257e-2-.708509687019867876089572150748105243395922497093808180118577661171347963041265349918665383870042994072523169899710616006122055054171841462677276113908e-1i
+.699897247286134200744935067933674204884021272984185865918160732717487224361440091192539475353603581771194847253264358303742773391137940165105322529278e-1+.759233941051864419218847173571414745568400952193617384037443573796942344827993590353324337518990782926376194243771444194275927638116087156023576232541e-1i
-.440482553278791916052547298734716772487674756009249396959004782565278660382089372146528418121434339080231275538588307426089691072334914020610550004063e-1+.150552231528697214332976309743372877506965355012979752187937647073276144756538507654882213336797638590128676318403249527047362397377107285613950280044e0i
+.143874276943789991534862324544506000545755699673373412716344413095537416107059372279560615131780397665613667528776882585349698628539956968138946646655e0-.591270622264667458658290208523342378412641582992532004898946160984609615478189626150039696154144541486048980676969215076438202935298309329954516887861e-1i
+.281286997922393926972642330724450372072281830948600496659613634988046964676832321890613663474433924266766015314210887316667512208112570041545529195586e-1+.573260315925754899418761688713613890912357432414438011537628811823395305521001885974977165994097869758586664978281696743325353809342777761495727413059e-1i
+.800034657301062820961337974790978881846639570702444910521997078359945499967013472070371512252627123569887466523849950415075685500570194939800284702185e-1-.194936126204970842178491670364624149855329971261208028927499777214394051354859114621676449988457235717896987186796409651376334267654157241039041559393e-1i
-.446355507730099012407036464950216137567395372909909523934224829595293184100787752365341026509338982173698476642139447283274690774079683740519196710502e-1-.410471634853026973358378691631905152376791725053124565711324686502555472647937706005422280171902109765515706103247691543392084385442654290762988256866e-1i
+.155144685820914112110266017908833492210114871413695547910985454030711606982562697250665885644113836842439366266081540347014792804345116948440319426275e-1+.712614930069012652375247193578019278995542861819082571782814822566140086004309458651434607356200206633420668771720404732849251230228115094178781711230e-1i
-.902387354825347556747712455808418900208461128691053779383280158716447873824775342140549596080007641351615549311779752716778637662776548319851515596726e-1-.207156178797097341704313760006943708272221109103414100461798744030489436807543222677342536906853280610719763403626648682155248624557891821777190803070e-1i
-.117834927754043823277856539960829871259697689794005909140424749092957028879086169680633424046273988253262788829238742377533389177486237101784555877854e-2+.473400499361685065623857780809275472130703049736251310212308345827420106323215337071743437087146062007568533901125583992287515099663535594617483376529e-1i
+.137486581741503572047938701971621429944847013687983367177203447018420186387534731530694673897612191299379237837258377640881458391039812117310162658009e0+.141168258141763792765394797378668577970066495332519540297899595474077573036716026570491902266002672219429817449135588823117513565676009633414374458830e0i
+.172947960473027374097344204132060492308308957763155688893818652978938858932493912462377983764822361052087871152822661627002272102149392909643039210370e-1-.244586164546828982861916166067782966228498081034178314281803326919258016713046586673251062535098572645399186003031487510877498494178325036565392668722e-1i
-.856307378725804658307954273211222746355958329995847077839211819907582640384413093870103905805695214407354211149383265084161596063092591343660298255361e-1+.139332928867885857827939717628080960537705275187303653703912611510243924881121302003096474587073197256841367233069637601507103299197763045212105822213e-1i
-.719841630056244330321044539522651389588452899287700923862452755566158601854443443116571285266711849332546662103353299977965371793083101019892773226069e-1+.264272184475492322942373820976135398508674550168877697296372702312887323666166956034007069844888368992661586257342201256948689576609786077015176038485e-1i
+.104870339535721715151197601866241924062161712968264795692366734714221592868767841798864638579770238678628342712149500273070282502976413196118892564225e0+.726581512534174504225456544285941527414695622027030727151756398824442100680894579135362780693575807101369045240621729005897349994860418693515345190088e-1i
-.318364640810250828934867419397553667824984986363578186138540859252993647006075513444707104040401777733757955724422558207319953288874983775304707820762e-1-.113463474305567654369425420997449845460141800061675439420526021405910761908631660522473958115450067834807484036737610398341027732200490416201625880891e0i
+.951528189237228957350507327536977546313945287756302210872791923061529102786708395629735052449614523979826507189285969278830013778892870398279144542716e-1+.942166489475303740810432511914439430425875016167811428067459431842003064938752911090095628676860359897609297540599340735266007017704115191834081465258e-1i
+.894596853603244109351242698389218146364074099321310894693944514847649724000197751818654403271312161390881722121222347165626531463845922226823224740913e-1+.651899674223476230338100056776885566459226178599090744026510080300770978169797203194351871032633373092011969738877254074397194677354748638896162415168e-1i
+.120996159609531679079404062591392516458890126591732609915547778193220708301537434315247473830662595403668529506067376416723315329083099538250775688850e0-.119733294645572928372556990386256209477617377648230840176395639069679125660568493970113477925937788530747337487294033791757762739228747955039120940108e0i
-.740948877171730299627226400076870610495892117955116737199869274485589914065272375943077912532383402750859915801658714899353029357871397722048249655499e-1-.114012498550914872014725045075007130021959336998768877497111073789379390061263830609410140343383497278905370654255217852916641017812605855484908346793e0i
-.457930121101875844336114902476840015774645221517421481315970072549735410020404899309870692222673587221899686533381165657680318875846556087288891655577e-2+.827588295007095789399736721392191547728140855522031643883197312392852939674639546244376269871759352709733158807210221304785329928873749728033976408008e-1i
-.485955012668196786399867049968523377418689494727333920976875618662383151168452911007464863982197500278635752369621293699410909233448721743882584177268e-1+.979732625131854702540491443723943426546066564081016426574915743918656777476799210318712590340978628859102625120721336303610284325606630641695915478924e-1i
+.446759901824037786766276615796669158935266552820367353694324754085855512353174475111040778422050463028671346655137297108037612587385618783383855309593e-1+.382274649351788482857952506196531276147575578020691968385434148841201323278882327716465722730710483085294244898463868944413893566635638111611189850675e-2i
-.156931145806074660775033314126448384160760603848781761141479028385679270671364297730241132859265006947634853007173651881159576510542472750548030062326e0-.585524452049167742345814498353690207108552744136418488067649671740381271449879205760580740665846184887016038825757789713266470460081807729114189864765e-2i


==> solutions/sicfiducial.66.g.150.txt <==
-.414068891094641063459740816363726666102692200367214008413180023463505715688983333926484168757484759214689964141980468324374940150943685263904323228927e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.126721932002989117475725478536406187534450975108755469430538500483573827424675964011493053195493253639115438556196759494513269695182566510124452004091e0-.194127077778808017784415094912412607576883479917016235587920620383083448019545362822931389414958570630838713012808726477073470433717531648390170032717e-1i
+.909389979989159628554033548923396417285220053847107230578510782657802172270813976938040332513279797676646902690274595657184023358282354819738959640664e-1-.807449667703146202515477400849910470804823344562827672146478134836965478535384277548673251764479231279000197253973040326144505180960666733332203904683e-1i
-.123965825687400929723420299853743444835320517798517262623248630030222192393303761040744660412603958748009914470189170911257276192436259846642115266635e-1+.876986574865682873183603967273243937049021897031309572028971495687774971505726381502928362667185307055851915218568777334527519667929600451097199953970e-1i
+.108347804794498775151595755842015477986849918075485620062632687338415505028215914916151332576638688930561255239065920408575264021844271597488680274682e0-.241215492402484010636037391737886995874339590262997747426973387186821440228689413102154537773319771147478515881268088164137381315923650725904586251879e0i
-.301557594467880564655603461067057818099707854180744050573170435287345518711958810612821970559525874347092127878334779726387579961229993832810986255849e-1-.724803852140659128917549664576765600453026524357439937918271339978588252281004053523341927460657313875467783534256929789299158298218257799192232225828e-1i
-.806984504785592091968105708408604829157436092246820021598232134967794040006201031187168334369173465079896916964378622023253170051790289618727758855308e-1+.270167772892439379667447594524659679344484742883242867522416119020873090011081065731235428041755646159971041656990058121125775224699470354756806206158e-1i
-.322412226303299062132298697043426128603099726279703842296514334528941244847672572956085413070391129523795294008814672118836924510111997051595633600331e-1-.937947895857487501881133062923276034748664468138473991337075284626195025068007271437464415542927001042217402689858284392746653147333457533851374800147e-1i
+.305877192645108689322249189752242229922851698485029445595915461808183342555033388853497613366250614406177000745791225520079524512760054363215398274596e-1+.139132535746786520842142864784513727537352277526966632637540698781543718322473234702302455764209266732394652489588679901343037375246629743297958995330e-1i
-.408661315471142726702662152302556248505287028348345385879397362933157481513293032946433198392887953930964251051358923335906076637806891703018935675137e-1+.305753913763888611407036060257319578281119349195265557575244719927904173839122322064804300624497561946218440551562282803594426801622409665585182984402e-1i
+.493899519097718401751876717557112205853751663884322062589151676268468108087262557750449464249264658760712905566157364141697100392626603560990977387090e-1-.227530010949143615133105172412853052407326277329355857787411467502337559854010747303848338204285940438268141535864382026301837611270842043728173262550e0i
-.311329030333224263385731328814366728025463405188535115996341017592176531861996858085766864880529944689752376589370144722913148568552674199434854417101e-1+.101089546316113189536862688160453497097364600211310269487358329095888118462761550312657669399173399610999709485998744569422248198873460809135886108404e0i
-.116861017294469850446015718526255384898968845238242900760796107302895177028102374212297043170360363483396184727104162359643094120378511572772933686939e0+.204880485616642582538550758047824909693520035864850241658054525567574461693794464700276306381145088371863125266446236103984911997037516506336667713044e0i
-.992994399627721734973198878744586319307175145556190931708581125128795395602157912982560930251647148499730967098553103567871460633355185226214962215713e-1+.333488747026754614855884935878422067393366217079184385294789491972158740214198807953441455675683004239733866278319785895989652366887891787357912208137e-1i
+.228277412832437263289309751691864564694292386076711359226522387773270571593297872266776468550608228914627171607844581000744347935562852333054961634123e-1+.434379117960460272094826363328589192489584014668091058278291264466912711358285314393255827139837444776476068928524461386403600939255316260433784304611e-1i
+.351175799768228653574436946738851164893031068674834334184944067888284616781955073868491156803268742301568775499623133963886447125483533097852279506424e-1+.103999209127053975688389494711891080491573118636669591001681857375529007636150907500116109753337288905738075877245910340628462989074705041752567015755e-1i
-.104113776688907344331919199864887022610171369423198169664204023494862766198767245047665325631974725017067110499554803336454328510081298618307206530749e0-.397838873726543863036189083679694843336487744697558885385232955533846532196044537387195466824136493987500051713124426824691965502312259373996154389524e-1i
+.174693921939017342713350189912678733168214698969332625709721500036435415121391980094502573644032717397552792828042400398775397366152018378070009654065e-1-.832995542142403964860094007333008981071518807244664337771692921021821902801422505663667634010968734291154481507664207811455840698467003396819275772451e-1i
+.116901229418590305545687876329397031404981098844304666917680429457045504758247718948416293890606064435811168048488793405231194774582918828753191274108e-2-.163740410997880687379540749726184309672878306520811544809056498226927671028347756444571808345273831246517472527049841267412591568091826976295049090415e-1i
-.150093216865969500028262133650653601548464406584615227901871854194600237975153618572066834541687544952093385471858108021462694008804389973799210484401e-1+.162541267222296159300546396449317776758355860724941516205492059033882931531521731088235437671518407279937649514450642800128955972942747985045459864323e-1i
+.728253231670901588452916415951634937606560360411062319155534526144421981681576779072083156820341400570212218529383611817573284980370810154484926583784e-1-.463131044831027943847901344288009559802002285094923230031743455308183538052066926316618360051977988590476553311593823225272993221470554834787374865735e-1i
-.257385906699868507840800582230244509808596592422652565708887031342716035485319060932043182055638633400624024240469013936789461708170291811331009975352e-1-.128572199407286741874093718345956991746698693920040592828054795711768480461100756711923235935135919395378683102982128389245365997867110979575754650033e0i
-.634731903641960790015924365202155935796352597888140665087089237881234239464250207020028090589031742309820954518478176556921301168396839509258997188585e-1-.426669785488597320824079715787826484561776970030620267090339977542113215473037532345534079327017390114552694882655354052437827751927720287453292950075e-1i
-.816501490859958106176974174983719395422285579146432848878436121594525968870515311439219306772446436694680116978861445819855481958807678030465940535981e-1+.107495572786380690218675676996796188109243931060081525595814823783370728439434630722521341693638366217069919462306092655317900113125430969684422862256e0i
-.136800038569883967805559107749429975574780483600495677628005071441564313444586422443237551724304068621754335324894108743428603137924325415082479232428e0+.202736030823878369534550943823091168697287392637795181457565053060201007051974142589336578862337222729320703942575909559060216162698522209146612688621e-1i
-.732732676266996633220923725189528308933292297788713348546500866222983042641801385507975406248265961023099293665425579660202679026351706060021735668510e-1-.127588917191041921388187845029304907762006134976491927988071259437526213035739569775122821552773288783344922221132771948496883230034003555618111673120e-1i
-.224190615185714647180173579311759433456881775988325461688217490700604326076517238467621748077950764749946581548800332058826004699114691355994046905739e-1-.568722281340844564942152798894598506369516867711468503745851366710678835972671420071296538880919420217829419773649339356228945225575122170397631132691e-2i
-.111355318260669555428985077712086101743609516450426386849021805462682831457182365287498683946853629565185093416834175919790524162597470885948496588197e0-.142492141989841999032050031115318502693562943769049568573330579240362425564001331418632605764408343840236750025045529610577712525126232031749010178740e-1i
+.124939158978602509336664569150537967899762846794803350774900056739188924952968685117689310091257707634881565127984406306177013079581052967017745524713e-1+.129781381110639835521468601327572637922991518309135881102186025830911934253952060311095551490984388897511548171872674089178357692600816135945850316323e0i
+.901116442061941100936821756039609037117978362397176382424784057829299197170123378138364064666259636855437909638774428733923385760593898398241280808758e-1-.164196880209764144664782753565236646607379998427754766746779604193910999222331997154703779203153539624162075575420401454240431682852689620664402335348e-1i
+.614232578832309722093670537860352840720964212439706347361872375432439039170118220696328782881545610945868785520820094622617079042176677472567974330537e-1+.113999828391498216174528464115184900616593918782165957925269680946170242460381520921380755340198423540487939015275896073648910599577779163341033914971e0i
-.432005328007868976500224093854726582696134227733366062444465198135149182872166110982983840636696630052461777311795023508641608630416803117475423563309e-2-.519544123251876407022343292735201514334346453725490463159577418581562593747137631176577049907867998528078485314459103949012602220667132261302968484023e-1i
+.752612609733176323284860124265575741073219954033085527914816877110416219283786887525316190521656860468106580630150179665134054006420130962811053022842e-1+.946196730707931236302273059798719292552852777175910077328105069642548147898588589963323717946477460160033157155773161914739409316436802087204014524998e-1i
-.125482951412323557681503814175215485474956983938126280563666906116841626821764206797284351327147714032955269514047218336212590663032819453237866187073e0-.571316029881029951180700529183579119451688589583272586672540496483456568826980239280130446294763613588187910285340242074149073666482758930864674033135e-1i
+.150440319298612253251549529280052854932086140929109837004604155700710184408869682263480421929956367010340264423027682124010963369552649299409686248095e-1+.151416915295484078842363605657080773585429283583056635609121980868546943117871669055973969192019822578582362674132540773493110697717169771124780446694e0i
-.718614242836468671372926221938939318344299102086971788360267693725988123933828184540509710015976177016904253618933450932304052367859037294780280400362e-1-.294907771087500407955915908693691844570027518265034240751823120265728972394438337157758876347637213468193297424138094519683786873475567695174022573441e-1i
+.512928080013025379091818742442443746498794311428344597815726522514940615838810074146786983937299350178561437811884694724681152876152503092393170545844e-1+.507967668447462343040508975072974751722397018499275095732920686907719646274285435282276940415821395512376120446682721939523619214992620529072074420085e-1i
+.244304471434980341520418616481954509612129806113821404446795417853005012760248969076525780091765831677828353641595472317276552612212430046702997024316e-1-.162592737214511147811621405577970051384776916677032731979214220190230466525387385061825776268352729280394660015389551494825031839868742854202987749340e0i
-.780717406830690323974060081592278724152881954931949411686911641959921109661266653430993699145764531187727988652509512856287006460931124087091951206923e-1-.193746335094063259599121755238207314602449219644777254919154039385974932157918666566413195185769661444320153394849567025368725488446094597201557715483e-1i
-.125497744105240663419009133686575521042336445597553961394502384828641134058657395806347907983962049227540091051536817042325023206010094407695862960514e0-.325753488854246967001688908188884150918956983118630173019282515886139869877198477418888069251700873610729126749333538055207685808672990216424529442629e-1i
+.361652748998451412862931632297176292688502762127251287838537440830105795914018326480784329637879078632352067127176535789060788921774354941494097931706e-1+.154445138987833156337591086439355572902005752463157692557877382571813769840118167572679430381662720843572021682447760614593139289953162936790528371631e-1i
+.112556002992151404039370244605083879828648047174260457392787197582765598387559092021010196054749848253674802189377050041972822985168378960519754945695e0-.231171393055840094347502456814685666961759639132296283480795140680127585275922080332783138919063164913503763733005317382900335925559435394032621831022e-1i
+.315826523490722011452329658911657023451313392933080732365013451513597819165027561318325381920547066740357205501819764496085100474073724248235709789204e-1-.635803167739138515399253594288047533870101205429335710777012806260118695209781363032442710477459822307840008508008265265679827250737352006074635843864e-1i
-.108804194138535468300459436223787361873730880861328529709857610290877210357739300059455685844390921523129761755998396837410107285068635084013277103589e0-.546594355861292829272852326137368639024636889467286349883973433862144182585303891161563834724374976338954571915644496724381320762758426222472960627100e-1i
+.659897325517934724282432471037729245364446386594082969009144954890185944710602281299767293788098732047358472423987133216227451985611801456265046148256e-2-.215322780464350504561645206290344071705241125905644526679105066743437164475022631457980176146350136537042258562728623527359578459783426237506079382693e0i
+.110586223594549682124641730391777784648124288087648402868985936030623603018261692290390718563639871652228224879340204421044482652466283140963089336738e0+.426503059537004144431689626352071076423491763003386707024923261749264330825240797269745282576315466210987542056498503681758896731045549362452411030856e-1i
+.707215504910623187259544513478921476747710189615937588052109372818123225306876898481352539797700268997081807292975537948647690538457693093144769952852e-2+.949701792273013641154310136416098063004824135124751443311752310354458509795662923140269031166707633716178876127995152446463772049966315047440116779345e-1i
+.133673356619909536484011291336488658417740602555204753363206276707954181473817730680804090299681714325485366054600013744749809406159843904758609921523e0-.108023896741013321111493988556008455495763884458688287983616229672348942978743437232810952368845165374320867397644374445549229581037347480900137070311e0i
+.253422362763209852369097843540473805369692145902299450769060671084962571473663825518169078421197847165857476206724711664842037719401058331171579712591e0+.776670156518145044908059095950803581558390956750453765262411610310229790965275853670433968731302453382162347480531872760379124736883798070341896385814e-1i
+.130819985924200564905327538729650279268441930749553418696512570311647321785331556147766767531817462147460843813187646513243875291436758519890120535565e0-.808725547830890427470835055329809825810547517594292223849507512185397556760403019814032080327105413260907879636297821189432727969641476609921866430932e-1i
+.253307652391883757267415147038620566092092804590477014337035670716699750019231561816279247513798969177231470520022237550001113244044055398894603550914e-1+.232361570149463187622559886195118042598529147291802940977363423963249749573539176309266011641833370429303887880500602772160015863713377866788092449150e-1i
-.371026156354908883373646466306230815762508640566398082168558319588309328905798045976055790013367687210650341845486180625530208068555210687387598010226e-1-.152953010979362828199041270121461385085786881164367523887280814302901785158532725972792936488898043049669555817453042662617184976222193104695525946983e0i
+.109819432655869281051051038375392699402666179990429475836815653793035633105831655834617905775553421667918856497705481626678625378267756880309227842719e0-.731782184410479324624756951570556099234036726021726339121309230438349285720991968466101498605357066198878770794395406170177991624706865114230040774741e-1i
+.465142901042316445121942979414915693129500623471132176216604821316828274391202205805947060239917546589464161074703334949433293659869108885264054971063e-1+.132588511636016324203214284807262584211558518951429044815166167509009805660990991640112964868094926879733100894351688972516812709285227926192874235408e0i
-.318994561604000865528449812706495995075981585721426939478739281310673783032947100236812204651001778428741273005017528945789586355014144519389301491578e-1+.427212077132360947002108348267989050824359404584810706321390473977441128485083050499767340190044702802347399163766662119462334683201889156462896253695e-1i
-.101325012053157064686149565495251490188274539644135929027539055945898244289044906555862062185120892987081098928900228290443390719789522254758680744842e0+.109281822114388126100954732544128198825103769451040977607252589188145334534223777690998166624681246139353968198098748375966496561111284274590461086661e-1i
+.350206285033547746513910353666328103769241816521407556699343396263429118828102932629454387995188506695290992434862018681509571450937789061041295111756e-1+.294777821922872277975460955250210525529839016056586701590105667591053577150935126838813813959825292011825191407352608011472456163683416974921882664719e-1i
-.112611714762868590566623326353698967193424401195156622053808299912674169696296156439840205567993013080455898031891259356065779041916382609863492336618e0+.319191135748159372722619813907545051731947406253227576916307357008036431443694850661444570374253033673794865512658365853051485418689133801412206044215e-1i
-.133253018002509988484846656520086412193009180171255397355014648619473016040853231275317187767501606646787524963169857943948060332145174274210026845907e-1-.149169730000642628730274369958394489424448925213089817822304538512492162408109993114162339530987609552254985109885784621608275240335500557811736799752e0i
-.438218093863221434111125287398026312223664342264839632081026795892407747942743418168915866492406729061438282816906374834035592619420086051864256891488e-1+.352895652415252095969826102994360721658440578874499408062616337020849858046186943058366678378377242059697818926279961663811469422945811761023803768667e-1i
-.447429558137593894920505114048434035666075932374855716857630539116065692900542767276716773750597544688616474228462634609698937866335893870178885962466e-1+.142666042527647442028620788263632348595903151485157164223080676095004123341234165183084617476983660243448235984098966189453763639576705149930740103217e0i
+.407083931143579542752595186259231882678869921183978168885642259372947555750275687076575030764349269586307728365662392620102963796178089660954011753277e-1-.125249066851833856048139310029464242054271228403465461636497893989232328857272828408233484386841530814841754620912560753449808584087968825363400839756e0i
+.107381359924510759304147441434832515093763794422568028343951142996620957308034447502165651008633755938374232673168825607917382712683731578859607514836e0+.278362489742057435491183836776587724571278941226904025676163801052174554832347256060747022543570119684510047211321457457264375141645267259938122758762e-1i
+.142781095680947059250988395266505335874786684853662279951246782762534572811880621501962211576697730219491438371507080158759574942139777674167104184599e0+.767795943649620995416005450948923479551005886193792771540066162423849160242919302397651092934656252282361716933445113419398270223818066611365265867783e-1i
+.563068696568387149302359790106168095924720428180909496975514510022458832639479417965621092159843831099725110619582136373919079578090734053247800548589e-2+.110407004954431428682364829809482116793056622251144887503142259811367226228856973547266309346240786963811103037342213896088565147112113045466606279829e0i
-.116293938374218556808589269605484721393326382476723700264747980248027280292461304478317418333044061736991343799322561006253565376131507825758793170473e0+.840397784123554988832874110650109990171975816897241029730030284094624132916647129935288808464253268980685441287442147485790122719841671890075421120723e-1i


==> solutions/sicfiducial.66.h.150.txt <==
-.157711698210004532642974654852610666964156447289756514966888976911703172135676166247041135188342901305372275592313835380110568165188756468680260467524e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.893233404639048338257998810791623384941241127109078234030169470015227567018563898484355078538966191434748639393489133691089326992159487100732251236592e-1-.342681892861718378961043092700956694601676400646518522724761787204402096120940892079165646634003230263858498378055033460281996749562720474334015963995e-1i
+.143721237159150908158143919352460266332535156347268824694770656487565010020280467703825574867141772798551165183219109724383676072541382335136941429375e0+.284108474873037961470250810589864701431393707748704988066398985719961693159217363382080800167471174762313950816113738523230814973268788342794165992473e-1i
+.357211858650485962380499739752275914211487612334791913465347724918243179086787479315197787884721713050966078650044814950087762978208931721690490137723e-1+.330234968340637176975991853032883032334456391319500995340846310688412699622102008978738078680176718819865107926173896665471010814091962799608053063850e-1i
-.691544883427883123515387202557862257418201613549455790290178446041845907031630480202215426916389503371696804595618845472612093287883519250815355581877e-2-.368089258692187682999509578760815283769587278300955802794953699472446129823604996098003690953538835199007150191112004265581436091956014601454638156043e-1i
-.529034203156631154010904802321055926779270107485987877576130228629286052845924487153703991698765029446180126282246107520760356327026585502164950313733e-1+.209709488728942753999134945192727880795014302890016901160182353227369825039825845669151962017013008575913295995034379714533566321761887613759957982284e-1i
-.683625785280446102674604610874371171881682718833256354598265717064832909836918660148067620737138050609417176582136760387318986272737316501015536769095e-1-.720244001995800690871540667330436622594913721323692788280785032962131645255940429265999945497185996603719643992950799443862145494317768461641902573597e-1i
+.581291718852056705220413122380579620639850936328823898165636428013212999006707859383908585448560510063444134259390353398043408629715915632055499122120e-1-.382489864223381142183371413466754793627819212522959078486013981216779947480582306586394680827281198185443955305830180267132814639694723464745498833736e-2i
-.619637664592037448257525803550504081531698872409506328606718478466588450621606944855832820093483910797837423387681653777158989287290665889836172900700e-1-.134469173689484536053658200849084593028832026170261314678102935871456036686633908512372433780431563415997314840827502672612122339690380567639831591798e0i
+.100651490093233504774719328095865478040330450225915624831640525611671596086418966294521834493761757164136731008081200212656409274762211455417877698930e-1-.582064633737491764351697856546250911410205826949841193173660695532160703284951146849549422185677824445333132496634266131904922484966208800157254182567e-1i
+.144618795903358262544556354817670481943392311820540252686973722760663415122490005438272354454495490802941530080821418428598238215168147010446885181091e0+.213325345606532706420988743601460790374391202482614340033538508814179823699885255643888812605537460881483774663589516051252869479492521136458982333703e-1i
-.853526930775326227094491610594869390459964865481255930408732744787957732657992113024279341097126500748380290985015200509587400394940033977662211334492e-1-.107968448842123449038043670988888780189079704534115336751607090877621156468871343905468825658605058094480839633559668469819000914053712023955969464676e-1i
+.124900219851661502949891510665921173996925442849535007296630624487169720308880653825446613979291892397160783913298327997388402736974514075140068331617e0-.265359933636834590269007925683058638959299705513957831610112776796600570856801810084215788061729320804393409183836140170932502531735759080708709151106e-1i
+.101477006233085701353493714380962574104091046069694464762280306089500771744881899542714375846936216748395214526290197920167463980513895906393615048354e0+.173571480835313217642334106421301655423887766944593495745105184137922866213783040594280563161265026126530689749275280248657922095056341148342203422406e-1i
+.288105300404924435344845245720294002397719501407009767722478468339933297228196693944269872130497601068153506521166128553811972081509693827959760361370e-1-.649053972602617828236072393328605737637289662810306637984765428054374438985758451066886116758942916499003658722690490635092335715657580529955227656752e-1i
-.615709054400755664648710989620513099787908023015572508490849911066963358722560909608178140214186385142861648106033115636810786863542586897368322594901e-1-.110730359437512512674737666713002162755495224887287200378660045989049052044065000289717822394098796362269555020660152297865072063551818063822465894952e0i
+.111495563280721573817707196212914841611631361831338838683758790108053417527060886760277829952022171109029744682564926934589727001137407688305825273448e0-.819710139114544522834081135374143143895439179019594068967440979924654536936186802831371771912435392585303530532700036957967377352054138250256837232393e-1i
+.985455723382086977128500942652930727668959641936953359259700539855054068517342093701450691103923828726327545242271018101126427180685363415849374103310e-1+.886648862378475118697742268165801833709002607864742455065921840643561989522914810451443388471683646658027031424168585071326247937715314691824349476834e-1i
+.148834964927716377334393276097683003651140245337255362469045875667660354023274006552354644993445440906519930131022645469651450933253452609741442687244e0-.122103384564361446288830995062758636848647405997946456221692735955859996381709317443451466794436745640933984430580794406202901982066743734196663521895e0i
-.443001178940100266610196972033348779353040286764838506160621068336747670625169471579466100898975569386711844194354840530484058553189686421462517430824e-1-.326039947591216117460498854030871899906672466934401745976985030699797925788137174364697822498364467784629713196261566046710514918186567656124900094442e-1i
-.525038699484729770562026066760961444076385177755859335424411548813087391487145409968635177744558414831217947956823872300374151173271114874011436848982e-1-.144970282494140261074952907298755839553257432957661379172995227217692583749593655949544382784905179758046897842916816587316791496756659054862228769898e-1i
+.215018559840819214065339312685620007831639939715209191107846212692625424528447565522170151629683554192969063174658154327907392041258106887651609165940e0+.499262395948664032660596941864123989245202809063625751901656589838734556914771692222144077617818239525537870824090979218799517805482751000621798407588e-1i
-.730281620242202991395165615016308260207810494294673413984753589923162913293056543743632942994061462166802686791542831275509873882222901632347590925384e-1+.261570288174585229461249029128451027051509211279707442254887533954856911268657273655842638827503825423268137489562023637915106602799659180733572343957e-1i
-.445231071650106845729067719633108226111893572647925551245440816425197229424245175755023797943271565603531750564654395961779542359855730078385717062452e-1-.585511003111055670510783636470242031865847787385671360202909811645995246487234699264274047077218060538653043039838333548705807570074432990618294024243e-1i
-.750312432416147508334851299531692191732528681010687051972368988444874544879573393561350131093871190177062723596682438001903724478604598982796798843564e-1-.108868302244486300280738260797164675591940145253338763210920096408559889722347091418878823492996288733470172529874861201892105081583397543843743194656e0i
-.379180954154352089993486800834971577821178042644290138769708351764678101279179433183677633950478537206483715072878436530905251174091208033780826324910e-1-.101085987321936426999524174120007430992743175015564191910486068700494952305111463294558542079952192046616663071353493569780829419293291277003399427059e0i
+.340099915983188396835491737875613619517018499024163888031925533359526065946940377169726079560281742335656331705599000907100156518659980808232201380234e-1+.563450800460576546416291960230527185392122428219885133066554278620206371025467220980764211108287987636389137214772753449166247578201705930769140653221e-1i
+.851644090307030910781099501038887482055735026388074280618969620129160473666568879977562607797350362123345085887667093048285217187493784953100327771675e-2-.550098531449157428494797632295021042842727932119303440008697314266422308000042780969712305547644467803620626538901229933368199564324266306239091511606e-1i
-.418178307241184062874634977085810905493974768797059875551764147779908121019919012512147587351717867667525192642177390757415864515942696990743600003714e-1+.175695956796019920787249824162809227650672410738680258242748227126826840678590035426954682144695446098877167372334111714608008347021165989215763693920e-1i
+.140447958056740730578498703467025167663998409759752385989368133193069670837210267932422931058821560295051217785343906256630171958168197295787201693310e0+.248797864566834750158761939884599201175814210917160234326768518916770429419404819436769875312199556246506431000903735845723947128115454748238820993051e-1i
+.524473638575864091638361612488160936663702017027248886993997336381454667889189981022696322013433846477019527678618222438949988522987213126157743977336e-1-.101789309870669287500354690388824296681860887286827654009399787301207032118106862329288925200079739614047976767219053229666975507477977867192575660854e0i
+.950370162819939659293719896872060553319036832560809350740225184556605515577093532776483842494420440094305183410557404165111229324032293454102409733896e-1-.769257657299696773523776957769289377544643056826723997202428621092561830822067253103273803414755003533054626615062758206568832891656320139752732783031e-1i
-.105636206517329844024165423543998830341132760928817389098106064535057195942131844378729769422259702000169339745019444153381726692965932546167586721984e0+.501964817794808538153973843552852150579575261301668010878960551899952430937825535298457442431595275890775441251093766481003125840804235436510193923503e-1i
+.804964863194585121209539293210489036804582559000995969398818665611069000647753659541038467645206539825555670584682084895532374305881221143247335819314e-1+.287123918488559953717235350448777583514608553002898519783188166824873764380946030343346551082922595551007883705117911997991760632322647441649373393919e-1i
-.120471084000994436476025502472370442791125109864964479333573784437925838822380497648566327259616801095723572442359847818177021543471682604820003660628e0+.195490603626151914365310734841896471119378017426107092738223691617951485995714709539484211295977573145004115409528970495276752177832949803328374236952e-2i
+.776345029445998243465699846210444968324064973009112252038254196840982665003023731941535443115200444290929546479927847729650236518655603944603192979157e-2-.820348693231388499858910837528442978118396803588531230869918414528576735580518475509993699550109919499665838444119064695380128891172557689570456629901e-1i
+.571503413671110240580710110256968488065533048994807676001535448809112054168644951985294948229294070216684068355683801829658676096278534304386546103126e-1+.500178700268273065625980706563569338649048165235401018195578223332438904929985122905858918317724903262844784376592801699815180923549715137500725141180e-1i
-.137360140732301479045305618750709757927849222404824200642470191175189683486638439600260673638076035709182917464971208428736405138979788824859285439433e-1+.265861438990248248472123452621457150708431524113302942852134817658529122137349023340991434463894388823392185363721603636161763696746421754922898046632e-1i
+.521615948038793295380592075893301099553582741949026339525576232220735787872965577632855950540602547509471138366753124544067985529945570225698937938557e-1-.917866656848936184650369441942389246486598069105100980301276130063898127389176128241887956210931550999262408379005188653852112786511902765533506240182e-1i
+.258292143657685484955069422025631405371584542029776278070191381445154497972015553313410181040343468139385989822940115325662885575339388738959669411356e0+.745211725910469026670373857255724072389341686534848794181148811660934341595709943885019836018571973873941030917022494949439060544231730910629192815954e-2i
+.233654094901484631618268185463338077370498414911039246441154012142590708255542757959462733839642273998656561841157817538798953778399367071961706810662e-1-.123882020127552805434786938033188525011858681925422049467677775838610555382439458555028449452932895764259198413419873308289317643623429585120075328503e0i
-.357265907529901049078925933412893554900347088533143871343383105866842883861457817383074447056534198730106902527104770742531348824447072855107297059641e-2+.153386581306303860577404602400427227680603350330012031501326262564257571953880455121912031542290134138868461085202688651917596499791516703477111436823e0i
-.114370769307371887140342753821761669243762194570985340103782946891241297804799820595715098741490345423773260629879709826613571860577720823957937739781e-1+.955088028662811873616573894684829566536049890735876017947368979613011356642015740334547061379260331184853248109580460905265500619496330905586958214445e-1i
+.928594889301619573109135292628766146417766354887198100569111057122612575428509789476076073839941313002692246238570838551887639303764696099538707974853e-1-.105147352500661989335962309004089785016909401531464314327484143388715750933663427203392805535553902779906770532583295376390722749222777255067527385023e0i
+.597663192844566470864089871697170729150765355355215829795781194871503927559719314429512389215180714493932590337911910189089169335670505703840107953233e-1+.157932758326577264906300654721686428730228089845983777540753772268932168809573443376575613164222496036719347975060098087275704740374052313481005480900e-1i
+.183314473021264628490199068134802243071420942484081434587357926944598063338173318880109243259535366202680144049896684884353220816253125437841369753880e-2-.394732004329110460309205583611064195428415748018384070361297431032375849048300370616944446724267006330673814993791503664481348166557122319168692426274e-1i
+.762359249525325454907289355777178670306520075854213808849095283425300094301821412181768923180446764899925609221004658903835109508367646518232080757645e-1-.420019935641867716307490428173614947814745921696796161180892131023273906092106949601487179155259959766156020523637452626135776051581737645402636737788e-1i
-.570355337753885929287959065854675424939303533371589869645820157584060133802289425415992128492293736583247504817518333456694162005465284959407875745090e-1+.405190298889149713811438523526305328797557183893051748576479841782586390682536712313066459477847141519609263805944942746925685420949495696435202433765e-1i
-.215319985979783224983669760455277100156481543167309213563936305890516493372828761647673641378690688411759977817374327361543566666420318048676390353793e0-.908697154666465786076510453186902809396513694287773481835373517241157325832563342243591529759863040924537722384441071146521871304701566216291638304684e-2i
+.655603631166275082191305978937003633199917765582787765039834193626360469180701887563860256273217360101519347544622419925678031459423141585786015383110e-1-.154142622562483647982271080491060616690966372452409253777915773705746878632601499411172113633419432949412644487413401171540801317616380747888801274009e-2i
+.263275431404917510448265357467138152339394273037365259219002429292033314887032952303627069483537197081357759776980631515033744483723027868070750644536e-1-.404989600304149298112044830928563975840053971657213737859365911282435727428652829187281013853980123311390820380721785562942178975398393107579894102459e-1i
+.147948260870187171137626987286435724834318803115827302064932189027645803860820879078055552896950748334219566691015451697165032822348446564328515266079e0+.748031910939691057799962190657683488313333358369437448401282589600182673699415757134636136869986980319629195407942782312818699075721835392922986628939e-1i
-.632308475285739909173421849486428568036593219213224472971632808569860452887464187952943804864017644322028557003618660443398439163867090437143154387920e-1-.362377687793088544302902469952285942587560943601993619649283734421268566601971085581475136763064051810967490656158880019148020440067764324648206771176e-1i
-.196260614250179258971462949849547306276062891271978957604085588027882619264722972977247876221478183539003439219977860250697234329247163598212924698475e0+.815340654336398367554972238780411284752221623830219548751816688167729823962722557886725823562390895385079983427280331009147141304820203490046103244170e-1i
-.158902737929130790929154072719245851785838746886944434369554563457778192441925573336464061703405951456949090903708060752871973200025304959776440831252e0-.546989991881109544629330825178097199224832598071751911773743638396261000929961695052936958973957483582124147975878364840990269452102563612798520888074e-1i
-.877833119010665883044191636097076040528750660737554563350597242040204517309727864278579712582453844334959245236858204408059554365953700247002338733961e-1-.227682366637707060306557975083230194177732877680286350901160130951460999102118998869523433499447819563629175509298290530148837307215525173792934758670e0i
+.585290919664496023476641955748212198086673426739381644312521579438236286262516762776205105252291092845530435681911324153982633793189172669930270440091e-1-.135388973662160932391542893225264481989955232095037195717742592795310906501993730306340097606334113335103668081057922505056929001116079132188305408883e0i
+.125411428585814152287893707036273036863098035415510380166386487849333587963086719639250437025631816137896162852455930161442072069807862147177292759096e-2-.453495024588395012621121715658164711484798277887456453986425789451628974640204662708574594819400109352827329494771296799603713044761167245940029097525e-3i
+.900873017388117814304879099542268259025925436119790333817183741767871628525535412404514819821807297354763188940808535187213642944121153967286745608769e-1+.648120200099021696399365236464219134593302935355610880553952441569218452844958161860470315291436924423748133126047841425006723380207205435876957193235e-1i
-.226854483085963867922995126056941777313034668229755889943694223115431229929849002278850467980289071713993292037656339319332821516188373055293907202219e0+.597701923892623504267644213029531326229627815586889169037199673904134779734276472102906882311156422144147031010089305917806998432157512079469225882115e-1i
-.777454974238546765531585177535882349333510193321271544753452826038479084125519175177661002481203134748210093482665449690355548467942218779729714173122e-1-.124756100886139468799652952296180384015400103685503406991682789417143653369986947312714573923722625611913825568839100863177118750221505821438734151346e-1i
+.663378334324163675763315339739367880368418437104203229976988316617374718629723314419414240934771578660464452665030262262702626136054868489599004908373e-1+.805368023853404640241180074300936704912149981796277134993671637985907031048587887283413243566772882203033703801791409545227118135137679295797202539259e-1i
+.237469608764277617441868968637949274953900723386966423515736957698226608170355051669381700714776912107292651749790968486156686676773321610330331827243e-1+.406401178153253453269202300587781292360392346093271640948135662191125099234959590427871921781725065418142849536252733240581873964843335762175482169102e-1i
-.100135629695844564825256348966697873600775588046849194575381337641676760987387184444756883550578505022055482700332815172937994608032318506924136009121e0-.354547083524551996125702742188206793198332542274611647259330091737973794315007112629377848427821830374464663202151025922348633113963746715143419183413e-1i
-.859750257139929687041268795984001879467448806026427327863295088234712342616152717953993686803645245570575214770353640073121548511991864617384408183060e-1+.252088415128338882225514773824632890723335522279032133862619240938591166119494217048604754338302512688640559865319026542519903208545205564984746038138e-1i
+.674239121219704343504242280179734338819941997375607260369848861988188440684839195068736731101028347279513206002390720965746806028964425705866154452299e-1-.175846814020571169005519443690402039487441595790831616913038713147712536150962341650032634823642526941992520949555369342693778238415407007914483262512e0i


==> solutions/sicfiducial.66.i.150.txt <==
+.464824975662633750496962820354665853866638966472727476379406290731096638125572494183608901205908670309116996165571020610028567371390042919798940896130e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.537165770920190638645125206357122894346810145989081709832100691013701097364376323810999508925944958239413060486881339689741566379083107123454040229534e-1-.128890611794703316141601205527106805806375330644691654886188797738448483231077541813458386885368451396607983118134924207002826413553439926672920198609e0i
-.570054716320924603944912070567022136034771558498572671479814032095770674252611633779604879688779976846523713164213768921105079351646063500472274275927e-1+.149856266240162920188597603501683066093938914814075390699688076053690300851918909199723586403966796020627371021195754420180092691398757267218692317065e0i
-.509220996882220799511671690841613821722069834364020953394649306291520014176011075248217488264126326055504753684409259081977993255399191180298773651920e-1+.822512209811354904618077588071447628512393996192035212953056217061478937396562387378926341823443686144804059613720844990906912421180128029947823594616e-1i
-.325021942893934690321213700297598390225113238527510596837713754588463701425500425685719760991659946531534562189050486718529314010719907445586177008126e-1+.115486306490508193780038047614942509695234865854207502446923365909465655301560836773427902862860291529133009598896138001458232652520474010795267460688e0i
+.253561111348511131159992223295947603562946158368213734129848709765702011910983448898794172849618804823945889140336546921521083079851817240505372544445e-1+.724172124996944375322861287795444486836101133070133201635477754569896653830059432395943064814471534454442896774830562646515800784547478086914133292973e-1i
-.224063593107211027096333079375482349305243260112245565275942792048985596330140225062254146391650274837883238770021243422427814240134027761747514627334e0+.880408115348604077519252167240728278303473920979316594232744593190467002846428766970875632751410346921884947055232819330729515632218168607241606948504e-1i
-.577897692314014842671620797879706788434453698085254058493225544967466906338511468754085193459212495345711939254375292751521309492809187253879510664464e-1+.192175749637926600035887750840861399462941898647294579242477135125993394926892756763938177496532494683371845424641371944058547325577556682561245287533e-1i
+.514148263117331999723753433162723197109172577367894821443551359070650328457772879087261562580868247422687144749519186916133333474254501762310189297565e-1-.430808328045399722395485662350864424431196889354611262047001289787286651654851472351978635682340138820779535849811535869962796162538609781313458598203e-1i
+.663780094191781338061942336661080978881167760585146589487005841998545146076318860337378677658763403620437052560192094813166476691961272507555729387694e-1-.795566407946373017242617765811876127632738416718770315361467069280354388769071216030725564585198666046526670507416426105570761377139526954631209760723e-1i
-.164323752293408513919264191384411032692848382695323884371409273682444040485423907632651079967575018122345624672341484259661320946692777795810919636964e0-.120480934751787693390747322431758945260268731946147431082140246957416057586518502420855880310655610095579678157221325112457096778214327532332736369800e0i
-.824795280086150068213298870821282172459992878999976370947176115705714057795911635597856284945527144356009228110253206250522313668636759240032019199461e-1+.461830425614072123914641654537842137617348363599825804719936906285851946304655501373340448207597504970259500292546092744577621230117250225938674902228e-1i
-.165481112223828416241369851050731259766897558116096248150529228351794619006444758230083175931935311260252098614285957925741333051390625900867850931156e0+.748658429823133114924108243232559101048659493949155231899992670382738258932156071990681800067429673699410501300981258628102911889954110991275411156588e-1i
+.253846303034664734621196452537856817430604171811047607603669824682409824768400192770263400299820057180410273876124596244525339696338970833878096084096e-1-.385559599630110534222415845860921189631321133128471462186683171890750905059711136776753991344369384410420651339178859390710060329478805634464760345051e-1i
+.106175868896413308713123521399123222496823725265702695106961384314503036162176046824356162391714139213926203830739759253199396988603670564393570414363e0+.140019634800275420323262284777858501786228640229734336525783659081265520792772701843293072392618800759900387299827662249544421686875388405659212334701e0i
+.176720547676798277077094152913070833077805564524416004745774373804830523695125909746449192037946730891277129487024535191446578761725886883457883501645e0-.398867604544760023637581241259961777770664815803254245219984774031818307954837587380160561804831954125577845847580003030561564618276954256752226199724e-1i
-.213258123477460761077677212616790041278089565802769280797266756372858793917908288833601367642793574078479313474960632595105554653447263752529500685644e-1+.833576967450831174450076533436961267091355728067732905773753091865983044498527441786389048742942822455474795159648182617626575889216377136484304922572e-2i
-.103809347344459169377846020867442386361532902579767227449493675408992013433402916026565358395024092621841104522212161414942273202858272290083537071360e0+.358028322888238112937656364621804526088207201557025457616897684168089959504729721539053389707814173727984291018282526574852031035074983078461487227061e-1i
+.535739526310357196700635398687881989206795334033175392897705625884064706922131740732654932095446667961479388549216455681387716678075579426910703749978e-1+.203841182560935502914800196388015185046160151169630847663006698461991053103219764355649918775096461977601506553786147578331917030310627187042726831783e0i
+.389046935660928306012302107598974982141661999560483409540875356777947678898152155326703997707006527269892109281465638998633778845267386733818029189949e-1+.550405588269924591097409126736318486513315884528444108444831571169219059551972454583978842557995963368705842514512877325594824880325932191189050865507e-1i
-.825121035533542713320364657133586255648177657906438746668829272343211194334471921697959364103104452851390574132703654389937213677385212383170386937235e-1+.997097240963858373100085872011313140904100325636319197965942604702317374962092257369704477677458950201858644011024004359040967075230603845139330207813e-1i
-.116727163506829048722092014070307721260269801472338982200369811014659651984885123922462341982770199596001502335449164187452282618698616865670292765834e0+.870210167400251839938382008654867085767932893930765124870844736136052964554106635244431365088189334416039050099669056765554364844338945097238970003873e-1i
+.707049852060072546206279509827305625695054085910832198439266329522936114687078914009676190500099454443453697570951520381417450771895881062111942417131e-1-.192363797935627565653291148384368859259247058720335045210011101717189027071444038468052872885644335568117933838541161512586335549700085046444232113990e-1i
-.106704037344170426973272435035309876765316370873512257451782399286061529706584835538383714694728413342678616870242561578688157105179225339401611616110e0-.211130742304194794485301501212023386281580773776848508493198879919383734493130596069233456197144465822374182819904521351976366360994639315183243549676e-1i
+.277181007667348902241878392519624889819575802850234798878236929928667515234756668554109773195461011724828400039940213362087085309135553701952531027969e-1-.470946947949630344136645074382260095670963291460699253679492564954336700742837112270686182385899348717847285792492299753174794025842921026600263298143e-1i
-.209340734684538844136735828358836148605075791286368102323051898500281455005797253292170512509014114371755220401436935228989494080895955032052260211223e-2+.139165313637199454171336087556171947334993087485499166894615246974892432834488213012463181668347050327153672869629919343987249990753593213496031858388e0i
+.270974519271230301440869605692400134870155234048348172206408997399321097015136950135378275879546926398692699012135377864188856006918495940861701979067e-1-.973311226791071004853347378242377378114792389455766063238231439896053408484278886402703993446811476007759456797286479242090921788094048966022666434425e-1i
+.775961727485042292189456672194898550023772982075779613519058751293275895050766223929326678818134763269516862823232255739405211373206393947214935136154e-1+.356652712572122028672204065510746634031489561130911230923602925459948558953665270197037293592201537605633081483565201861205820893457729588015596611992e-1i
-.166664853479633588837165006042587988311913352896524860976569846714917433517524199036391211016668090781547235780983684129854955402735623112155295504559e-1-.175380377125207226224504427430761368313177216676109400947597877876727602191949713460582628615520398454013953215209194810097603001747419536397119818014e0i
+.126739093841098280525823388637496653185002977761286815485870161666776126653991205489065270459055326792794139050904420401091863044695313017192762321215e-1-.892182940665998656865935275726408371382754142992679856757935538268621537756714833363880430087877676019012316464355246406194210800660040671765749872840e-1i
-.961128452437648284645825429285081133959228832497006089970807086440164978147346986778365552243762755693507024954079474409130891193651986581551435550529e-1-.745180980276104539036218678369680106824427847842541354522716380395855005230584287905507942703149040791894895929621653718378617854781780171541192488391e-1i
-.270690196782371835087104739692705144069213025573761964869472067047967002453176413390673978189011721481492150541433290650508846170454441187231628890222e-1-.329775949272678586964982661314796836157312243224422166950325441327636935436398298028962620954499981002966260860806531239892934712593932754017692499606e-1i
-.749237006360140195210997915897127138891379774062010742478907953861969438648508104881975716426521579490750078300474168697857125281867040819616927133178e-1-.100356085121927449889262795570123412473514513341247197105404113715716203228524444671703044856157629719285495014635157598831679301497238031209809661291e0i
+.550258509556838030365085651353475121365058165980294838397496612579706967611112273387838658850027460984607585140770299120693575313401289814733983396198e-1-.633651189738851031258115253700141793102010297453703117223798542116270593416230997291237196814189408999959814419656475532719839750154849656685502531850e-1i
-.152555164281023242763872929746363836883404621658645378982749068715766768435990064083202595550207246754271422936503188194543876495139605205091271472468e0-.109012265998835377526952384497036105027264691896998009893357816519615384682231214761794100711676002913191967866128574371790604866158745338004186163934e-1i
+.162723775369295399663115827057053183912901487119348703780776301645957905908725531796972292974227771398551554082181878382054135269458014665465890531945e0+.244111134752925900513752988459656038727776785304016672956349185449850832961570315177865483102960840163611464251764926645789379137310889505388048486368e0i
-.177048193945145032421401605758718997301814368636029099980788991457730954040786522801878276760055293957884322075898611012239091890488826754677914551113e0+.122608185287243594135077690403732173483551168439153318767401454462030375821217511687753550229802659050029921239388921650604093294461823057730788769145e-1i
+.144985953713651152888383141953738815901533907258545798821594792039053905463529892031413099426358145251658745825952119748090877599078757777076923825103e0+.275360720361050227013549940647289927234154163533537056017270812826132548336480809704612566963967865715892965127477720733552343943143875425229999494156e-1i
+.109172511135536657092777055576601967546661781397243623849919496105881958466828970130263954368083273788202888204687014437325779629821005080343768831240e0+.307888167207719662886136663060506324062020704877579222470248081390708570439731753792606227627602643653621380303758804473732564432516092324218263679849e-1i
-.356914948775895280080946342266790408559458469727270997715510253360953911409113281462768211622055869600428521090904855054365536553240324114360539085366e-1-.308505382467374549186778587959036848777392338234996760094646972322864007901883505411300592041244305449931549502277781297505899248012978557182976481063e-1i
+.171189417159867558452936048168213833534288760307647455887418138954952122803097759567227170540517348759621448921678327094406479258373538155390091392008e-1+.749648108522866840561576150353138816746279579248470129751512477041184165268701748217673377072020436913757603474615336049921321289063860342269461792602e-1i
+.673743416007606414748661759112731693375537582177500566430465069171650920161268328510060992143128697384113769240929022324715469153872948509575781160530e-1-.124717816174305801135097264482205470345136519048571423845368220469480134722589944092596641097755773713954778357026940756416124539618533056523657917380e0i
-.346510308778961495788416846174589823716945364837220483082394069811564356940391419060710267833715611795383930754517035471953649674117754960974357015189e-1+.483414418799822900748551697058483275953169978866259413287886933824857057766665601854706915065326197759645484059418096434378257372169817411328230860163e-1i
-.173773729818172766957592911598671277598390337197145719047042498750519443200360317387303208829118388579002125280028802938175909863432931197098376006656e-3-.254590149738664039251952238687838361297276651788479996251049472645431901817720168744440414885399181266577386128639504566815634397871447182415171088544e-1i
+.441981606370769606665121380851784199990245597872053485071763793909066961143942101435518562392979922964592253975653550108779482658708717674152654583599e-1-.654443142364457933175379945969463202854422519738691220781108927777675519950711934621324970183764900484313805073228662449512263979331776098130779718516e-1i
+.402878902414709802015736221058086629968116398812373105963704343746112204140517816344302220308234381872226436088358091774726728345343853663402191665098e-1+.622531568141648377891830583844863233335123889769587540445385468774826096673559261087910188578156970734737664237477471284118866551170955296299491002759e-1i
-.245361401913578445981016400708547211122033133813984399961483930087372496339708207190889882702313573894677892908506829731780192667195193220677977655434e-1+.150659508956187945770676408755026586363564117321144678020182133125715845234484399367116747110559521643052385798241180107613408861574853385418181535238e0i
+.804948222365947902622474448078523839401599994512899087274219336457091724811158400666898186667410584359289802667276308148285274829088535967937691611134e-1-.231043834935744758292601310740529364652898836066513424899518409774638218193558502741479982250546972441186222868104519864731117487776315237485295462821e-2i
+.172450675121939589906278347095744424446484360982885415673018064767824903535183360763591541823108837335131848133236582440933889201750225778408061431442e0-.447910292081616373250126334795708428968950626765726314047750367959939050367313494467370199411145018762229748021784449551800960125281121230943890637644e-1i
+.646489893888097288441568272345804428287308242876746236063615685770818681878363789678555699684976190739139714687857770422452471262339971279567125853719e-1-.409587536798876778601229137591164861641824030890061239397503928928927096519823692134592861293402507396571501094920982117285188149751268939708443477222e-1i
-.620644232586458579913809794019587603463837251594887487137174719432344245742576635208392864111000119165728883762762564533563448082195004911043136709291e-1+.366610750670000911671709558579869917791149233006619065380479060410090677084698464929662263420516039628505414814051581722664655085607058178820485636449e-1i
-.233461624547921719039550872360227266829424624458906741458223827256502851220269694907209326479776905105269982671326010280860008835769530911475077542326e-1-.481661149220342625724974955640369367442408776714115289063996398014848393545092919745380693200292342517969189366446711780575261836559721167172147215513e-1i
+.644037402317680631930178783358284592875707415763830078355502953292349665329674549452824921046093230751297208739575311837177295644693609460791578248120e-1+.460683093365183769666788336817521670182329956139523002071080526660162541337813001312831240389577083144131311985427308770283638013124454296673686123747e-1i
+.570005625878228832392732512769255342507123905799206558070217620197749314697226996002855590437329250765825279945671434580200155293311462603971971189814e-1-.149081529893208700224875055506093483279156138016344826497632283399420092235171023044577901647567876809019956353980624056151328443320262735615852008753e0i
+.150553625574517842354146039182605248150570009911872247397186375838593073827878247435552616873173855883042165461072312928672271405139123064166160889328e-1-.249446265186644089983991383137077461989533766747297654608776927910640174753842517281585207730627854421243712013951972855082022640865869635134514386881e-1i
+.351227638875642484448796027202833430642492314654476155800072580567234130224870947749952765868156622402260312942238845624263374966138155732594414722382e-1-.539315784097419304171353978275465504377655826224465455587203565519209093512412593562170527791790220291690827526245843747383728253352029675665021395052e-1i
+.459207581731517303263921843887372932351213078944826226766232042188329729652565758536665075265623527089481719223761642950844057437164738883997336057697e-1+.976253310345906347331673599033034391621893201422866061579181234480623776169691343131126878226366579925060984716274224726954851741297284171317980351660e-1i
-.139323941398336376054488916398569647198699838505753221614409605877962990930498689635219003720652077517314838528086864391965184678987569930695768642916e0-.515096376661882096386692060313771849985124302337942021823251651121207713766238240443865360603026572802016613925184041268312114179247714956352970189356e-2i
+.608857223682321227368436560561829617849775330780194234089878901355000548201690653767330431831816493272967805293775587851273390737591920067765717057587e-1+.174385167108557743400516805556030391412838129247065070857093788097808513150904000387277531727840674965812338569468182122858061814427347081749765963914e-1i
+.475598696305500819723035959010810169040336295328562185996879842144588435162040280912428842677804940560168766049325301085355224252979955590166211603725e-1-.270920369661584598792574671844309831545602111547870712974702714661948606752666626309451388709460236869536067090063686841271726335397224480639897348427e-1i
+.277679650587684550779580630303376832826540218639424237333268181944414060786431193034858413868511669823116861218720923665759972157723236780495395292185e-1-.102632481865346662043245363071219812509850011399362479672508656096879911270908872773448680711761441799474874052256869646559961082211876426537477487002e0i
-.836133164331151684588744321465080300350864584180718125145892766226883503692070055010291163701171242004551719584277282655059287605920109362934802298934e-2+.108610735512345455465147275016937999079997668186856799541162469435574219119795835020584554544521747479476355100110216490867222242390264743280549296346e0i
+.144800550822601982973305592882595935367794900147728815103126103065078631239175645257824780706804191872383555694034892560483363246350111624544513052147e0-.977233131795485315232300992610288048006481226011121772935709701126335931999886325123065619036480985128491714292051260315830410320358906308138804464570e-1i
-.110442243216206470782801866679740586080239517232007092855323793388970487375435250908697637910718712437920294419542046317106154023007505258143923334892e0-.698691798845047134528986904698709812390871474533656110390691709328423250018365998108101061830262713170337902573103383411402581509740147662211046153505e-1i
-.305558533769347874228790291129778117255326256328878126690720809304305087561833966954319447587144658356378430246960337886755933535347504348551669927037e-1+.210026002669423402569244063913796647489952765185711822233278823791205462961030963381572930848497729224795855827184158422774318400693994538123463957534e-2i
-.133373041990814929459955318595471915376969285340168843542543754029372923101214767470468699110457670642364000776314326347205710388501444701908678720327e0+.474862820501227009382463824941582510064175536480385765739599884392519738223822243862712789754242980710673634622986382553975641460774827928707946401675e-1i


==> solutions/sicfiducial.67.a.150.txt <==
+.129054753097929658819494036810417267138080750705920576233115364936174675342925492795870950473948682152968798889674078359102721421185798303506725641617e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.105597214095343949961035602080916963871035819827477851929087395410121648842343463038800826501956101373300600184519789993784324773743873886171639298421e0+.182941853088093061806599822297492239091343260670168720656702887497302915836151877313849538041310291384830514618764788884318496598800333587303960639161e0i
+.103512242925906963818784562825599989841124895011284518767152567078050612629427622826253015002453059061857612555492069012124053991378286219269891902138e-1+.437334614115491527682282668648390534168331859538233919624558006908884318791622450040255883338934554773509693743813351717565579718130839463059881009917e-1i
+.181170860872564401369271843631266848016536731760520189552211307542032287182152217848416948285733036274091218956663642474012645423538835751774076419579e-1+.351969137491196710714299864679485796901034174361048230074933029471910412278714175746642103139756148168460739139145527887627030433211486682132625440403e-1i
-.204454391736758082817258563528434184296540693783456541323950883013559335850411089461659270112132657881656406217242173482265922032742463689034077778941e-1+.240993882485002226680598942418256373569622396176168404329969386204739912672707495447085033015073982734630599892477005221779504734175765810122568927823e0i
+.116576960429918548717995499091426763600130975668155264407410083842095762655862215050979728621058411652986437732185207942265325375128964102740737563137e0-.674453529564411338654429514351431762039231418957449448083213156913922791349812706682131202246661268784704492126725891909910069836653078521473085347308e-1i
-.202149122525696668360996598549575834403116726975864843365839343088500482471019496376914091562270176017024356381517904755890122588380792241444628990861e-1+.515584604308693655549226910774403615737417188872879467270571535143196379299792377405416744115817817181556134081478730018566356414435160907869231532609e-1i
+.303018211673482248784809200804649269457141079389520384551649704148586727898521000370339445340409867901195816386562220934889335310749817431717645053776e-2-.481380784659788725204197615201677543173724331616113926105211248316533603469626430522046747994393106827954144549517761501935334684936035078087300362362e-1i
-.163875071055631312846834729114212924119309637322480481570041969061936154374876692192420273388840297250233714103210767760040742648271362763559491564408e-1-.866360869793963286745675344126930517497167294007425539927519892957369839869019156122885285453543167399264622650633997791035033243151237171223177067315e-2i
+.222386240361130656687711567025107631663518102742847953022978326490794609922021785386946877936589217881409820039859237973040865509918924132221480462724e-1-.838038065697813179156350435947363016328618233257731256941468393748900262383689458938788407405008509472328195716245738394406410210847845007000517900039e-1i
+.121011914367636391549444445421594761703686291131659925872589345354168998504643653229074869144766848617978738605703401452676810703561698990403880675314e0-.538750144927166363678142583095304593789223848702291564487139705881393710799661680359998309623959948746542553211245481857145064846447745480128424575391e-1i
+.999773305550593932956183703420183394995990195265419627308148486101805542817619932823266248945225424345579119845809695599494030102421468905969214346892e-1+.528638146881326763567031905400234034433890073470928741115946488655689898742818651953633363678185452493799233650068832924208072464261850814224167616854e-1i
-.562255120933002495993728463632019628202528807623370100157615116435992933328226318315978597401730941622346265796983006810063994968820087465393572488947e-1-.106373766496868130874558900618956494029481868269067422591352594530595845826666200652411386537583224338089243429167038953829795275351173816988189048862e0i
-.135893635180618648435616703635733133252346502430714243606540151970422576582825299704942847590242995040886284622268908419789278890232151890089106352380e0+.136034984140046487288075205180896262435134041710513996648926934552557104437723291493502860840854447393780785828741830886756580405172903130034512850319e-1i
+.700953113145860359087414017152785783897842244554014239507820004338031622825521107033561926197696460996261523134328727960116540953383351378009579319041e-1-.264542723876052708158680431961485744093304005965674665794798454970983402583191364291416520195136406899886289024074079782970859860571847530180557657906e-1i
-.381231876052899755809839391307307788269700833946715171464189667199734891117335421129543960053219689991003148960508010478788735531062296393729748246681e-1+.440189403070155687624566280163401420665435639265065852499316124963244169223162102365704298629967993751938670970770142943908437358779790041840991151056e-1i
+.260167780148728925871669948730007052542951463662710098101019507564441363337240866319735939830979644736293078650348733847270711060156957912995973731671e-1+.514891155105524152863892652761822133016163397257056963154187292552414694370803726741435580665348632520156968844158168341780726945755094047096209982786e-1i
-.619582303313902554685757039318179636719019930796544993169829048805157001345478538710458976888283541884546302321622492269935847308886660718722886880281e-1-.699818450170272862906304238451634179545123550070933658064618818770502949639076866363120813640708732480908382707613427587743083725215167836185837339589e-1i
+.108617754325399422346632803216848971232071435952679985499920791116004638109306560113006485117318853183495605362809872453685857142549510650869926512687e0-.156050063646956879990025320637967884533891506588313856401693311548996171486320896271361115239193441313591530251647299203810879155327678305728119623309e-1i
-.427833421048925321830583854879323750737697971023111430781635402347783332255353672177696956798049271788356044125215224202588657215984279699252489693629e-1+.400947383713933100491562735716326770742316897192152671163208443144777183647419648307593119670851797779297603032352777007265806543418438813976556581367e-1i
+.486727713323985215185683368827319989258994136734934476037278685465807938721075106448211883104543398647634314314121135934912176630379068349274564288756e-1+.810293474595815831930792181281107948276631495386769634814623083957469445260789025713220738492005967113326225604107377587117707147341507715786717846674e-1i
+.150940973218229855363096413532076960705968214969273240079377185462466462352220930099105833440503592811208380231851491600993538278637147040926538883050e-1-.741804451212440735482140133515026145629844752441936052074557696359405956878679032113871463964259526543086833751383955231601997710396171012767111470794e-1i
+.167920555239338800141071975023697437176719991747426874633619924364301548773463676494442850939598574742770184790404227790125000468068287317031875421951e0+.658714890724156186071402838088818263891808760293301099077536968956478464601892092851615074628769911971488164480951287579853692823580005407260067938491e-1i
-.218558871298542796084226860031994389407045455843469279389026566469985531076973676202693313673442515027392497714579537263805948555096519451140458621287e-1-.719437924856367536505118050126778793873039057904652473256648798781092685763707398357546298451718184150630881665994803699048937899441728184377627454937e-1i
+.910813422920874253493221744115712296633742478806620474769684875800366302872410346767796767352442693671078500427338752310456927795891419292393568148595e-1-.418174014575642762071714297850401294777425142142157365410461394035381072052824983618708049642900192180895127432739951652714485952420030959780912342866e-1i
+.383762977884488808105526210510628500014556232061984777107870296751737970125289045790803999897979059273886044614937739834306144163152014018831554481771e-2+.988224283363210562284383561233621779584078306584105089251953495844071875508666731267341015550101036922793476144560628142602399441537902211888580439078e-2i
-.528281206132631825037622400341637746757487264590588933497337372046796392001541377339513945143238174328369620999240341308842113411996413841469572223332e-1-.277790781225472082134637414645028092586719065091393374939316722366150965587129439815759163415415652514916730303175185763636766196041477053693200473514e-1i
-.947323650815060290339167875976706981487559486483593155436099962942353779924749143317629060867410394461373144134907765372427404385497971997017261838312e-1+.170492821123953612185659933707023126781930720984866251581647435573787871889789674911742021068943952345445614965333188162750739631491180479696260636384e-1i
+.126571985231506241675777201989993307809761858349104825061684488116320502175441339281208423875716484901694290856841814589247128604676137232862704928008e-1+.106326723573870690363633641296861798609723751742453681189026831783716079197412555616255182768142496312518560411197762305199363459347662096041866995618e-1i
-.185927819475283880068311846346962294104425075331804706024320496811685810272363010257173321001179041444183938061167947933337100416346303577511305258550e0+.118224183759573983705870870536191717534529953975255362650706070288264902814386300105215072187030374054193347441556181428456968993161487835665825746394e0i
-.461028079449892349119034000055769723158700175257316174378081383373942929499458053262129187804487994917136873027218544568275671583802597356061500980755e-1-.148369045990159380133668173063022641947307507622548999205960115979929367484840582951946706619489909638271824322733684281124095190121373626118056240395e0i
-.147969584661926249728735924229543320951572176610427488099128118629558054398691167787014810778162542427534619175844342268712320416768823348330368724359e0-.527260272295200141213596527917974280751011932917816593808684581390581301037286819605223881595833858483061449604614508821318029533287437712096771391843e-1i
+.438823855748128711106462443517572908160958160989935904790043016029117936677513787814783243681718226749713290458461486213310925039613773632758276671222e-1-.340339262072198407074293355929597976987868270416579804196875621059645650048173686890155061428934516242575014495239030760935004383413244079296769772756e-1i
-.564640040373460890769490148225470954744479615011360868869549340679823134416255178705206643671313132543936545659840480964436836951943269977341994827663e-1+.429918389939061155863218773685662611745606812027840230540198133898809163795202432239672094949723078476254705558755217980827917538617309852050451859067e-1i
-.236436771018789416944169472922561555489582361034066073865757703308995662661415625167463700035648751705820920382047650503531013118601316672266856406534e0-.127591324655125083387736783627882901243357259637708433858268336153822425018975072501285282143886250904154168910151634808849643668383340798085607778253e-1i
+.101798135304655464069186861237606495636905843642581166545030882034884908302278595639901988007953978117298602898098364175053267212531684281067544788054e-1+.219393111478848670510031797806154550235665162415753580008458452001123526138483770766416149074393784307173926963556139773002006739102932521646091154895e-1i
+.615343472817496364860190986490692987991719251140597767489112915896310688645827246261485639255471927092956715793177356882793313657869072511555592505248e-1+.162005321253630956503125624531462624222962570655965784928811757881523192923122866179689108105898590121545859676947151855536659134128751803654716943979e0i
+.559968571215824806032531481511682650965014190997024208566314521630955578121467131884515314257719827564157827547932018520089868237802509982987914579727e-1-.113362796695613809964553322048523929631347363229681017985370633195549238647409238843730591527975628806882415843318238306840370481847690173929458133891e0i
-.726040746237178802440527895434037298319744078006102006649529426404377581442282008864954628813259352455091299958572680056076181747602688134451151844607e-1+.985366457015205494290809044060091442992248096342847267439081391567545478128580821988120329582358050459017783657182947698684179848543836254531305151345e-1i
-.660099300440889200127813003702946708811297822880470320302455435704999774836837110209734345555934595598994746962521356963240287684307004448958918700801e-1-.257203393976165501389675085902473719713906296000513895002631134186415931094857074488835938297444881125620302462727923907830018696395538917099729621830e-1i
-.180184712163199529897081246037565773898170178127426073325834221749836343974366733133132167372899057259191640318769080780846868506207211709090175942923e0-.580562364355206830768371824514947305862930009423623975089368180520733858627698710596487257581050153596424602480856142296378667401351800421415835743243e-1i
+.112218624625573061742142667857025206533116304068582314579912145272969604712313066508003404418277343758358080383755865923586336949334198797146954158555e-1-.205450019433373980928289407096698654504198901292303251419161680671829317293182089886665081677260789143970486077795027401194966534582818116860836471587e-1i
+.103576837683549381480438662154986334493006597235247127667813215966348191621977953810737694587238443785562396126088336412606965900845566812164687823685e0-.127255625456390779764989129993886071641080983639364465010768196365724156766753877240306688377129825542748424651416176862632502715770191476299370905691e0i
+.513962720766263699177363405830491678577591272413350515668338954900117322871333428047929304345269937416484376855288702607201101828454234268035719437851e-1+.469633975416718772581438020923313757380115496680284219100349963475860077909049991856442345162112697027849143430380078089419631886299906748237666349011e-1i
+.999175629422792457826326307545873305361110024832162286519562156611122047499208081882978707121823581475574593417125792501760721512021396391782679554901e-1+.844505242010387721455672555190854414730120175766796993673724417821043967159509037344819893923966983455468849939868175302769717183952236013240640516133e-2i
-.114857920615154510654816747779500505147901846852735039854045333782493694020093577727814083565277776956967534438772434685739277044925409933178412382024e-1+.465078137534532293002499536981558040211041732262736357363291657621468292839789551937231012607609897880830364282644944840896393868192427770403204142362e-1i
-.623318250640315745700587583487617044053078566842063887837416607601246348899099502379824178113233116494774943342171970009473976756209055237284990763866e-1-.646785055174894096364367202574717455597410212028838301985469325489678893478742735673558955050217237424346122081634205995984534013641675286037425739274e-1i
-.616484375736576937274795542925322156057451960212877713411657825729744075816044579075091952520824119645796399226914648162366174685325756347479944793480e-1+.552773323930182245295771161143106980531126461482505400629522184782738856254701417022539800222249897900122619901247806255787420155128001184034898288925e-1i
+.181159164674866795750889824172004569440963057482078613376501997435711344579156052651757100099198985666350750781704587894497777340705199628086535337485e0-.283996692901630268623973638206260217217551815583709958102516134557171280075743318318283860515679095482406751847032242769328010772300731315641677002929e-1i
-.518776279488155039800063180492009711988913448101195276139569506989300328978140335942318003395389616427155134733599014924048498221808629875505040045915e-1+.843172289463313573890387294346243541094921473546055043363941830716356057553331371125830298578300000439651569964168146163162753728404926698034888680730e-1i
-.191532910576776667829399477968850306605879508294577855907258212889954640304486231890772129734414703255937639008134171572722827449276324817557585789225e-1+.582832059357435964989572643675691119124764255399207985090698078493023674015656467917457523712233649485185951147967040732153785031379241448974233062938e-1i
+.763104468416538874600872013280637038850282617588885174607673044916252292309540287664498135164244005657848834400154547049877660272385762875671735039036e-2+.154201988079615671302248227148859083023646836418782854822068554264417440300678472583525043662310535799887337749458779659107015344042526968227631411989e0i
-.697936164490356708011135715253694517051161241504646969248933647527039150658726463310164393140879792182514904993432124303863931150042361031107325776827e-1-.778864380026690544379217923907115640442518100537973304718045900602699287754818489755144046470911346415248541495244357254603780038838954495475126204368e-1i
-.126332394855515577386988666461061349070746000463712041825129846258044828983647702350084106014985397285775834835619045973701829665237554369916517106279e0+.442389898684052661926061091426101468111162129879233834224853143290168034499531625074213978187956037814575306301799211752513582218877514314145037242961e-1i
-.673851829476832857364009146648872181135414802123770745424427077663273837799782620036939201020243736722279209232440604900983474071399228598717573498583e-1-.208682767610937067746310214570252889122252660257569740757214092675135496803835075752531096919119445493651787471726234379118106921117227451670097250300e-1i
+.183847810985560158703112853991018791740412409127327289042771689528856309846466694191836017016383224875805149462174805534496132485747567165291506419357e0+.380999360879557049636546648893922817337690494559474769776396264129185946605169594486995828299617604622334343976882988677985004521813349222970925839123e-1i
+.186970906732024381116935265588610201505713781699912740536006465065516821888289481568610321428407066121778244500302765526637931746478429165259852241815e0+.126795374484960308613471099095732408225555836636473693132729265253453689271200496123139526679160829865364700088101111390870726439067115133160711912073e0i
+.890192373024769315360706601829620970037784850754789730373240275798558855492340204013917382198718859870555174624262364234397317725669044431915290491826e-1+.185480899637932943862519545742603048910906482654456622733132230753681773150958741042142861952042966336372231830397962466070816651458198768107695868774e0i
-.130046334955088800283259888252726147881511823734484792337476778637450919145289113744513784082315395835823507380072612925960972777803772247268527764447e0+.862406405096898439539860760353427821637324407029604163345809857845807671547301718227698002802951641808989108751642839672807783207498741324093233659761e-1i
+.366171767701179829799614569858912317690063913358795998444655080034254486364555278135850169592219977056795523825968787604589053529530060990375061274483e-1-.121723046312648440412526668449605117576987314243692665105715707389312461600425653238727685586345795122331654580170602596708046878159913562338618910541e-2i
+.717055264433345114350094691562180776686751691814162023198692577953018547806027378877860360143480572323796935853529522298894853372172328882082532778570e-1-.116835834825457566141166051422004053213073698467776151284694273605881730654606297877981439469501400052863432638582384753613299352878609373078359472687e-1i
+.166845870667775119715685322832349347570717301514388362115315886592927904555931036519488406058869419542327711757318951318152445437770619493777780134727e0+.756272324246294890867869774228587596694229920912722256941144776743806619527835766443896787192687679632517669121678030104111142536949439070488301607744e-2i
+.414648667099053711393482795795130411137686041833629379567337399226595671462728073660372581330916761757226548929277950972158044801493780606914316934727e-1-.309775159861462141304069826036609011556407316658133371574281031916840251424827049295002016195978185463022291001394550458847776827160904339683335892297e-1i
-.123365359702395218687706739441769717268849503518544632417550343268782866881409649217060397850064440411790871317323608574918905467886960747106395821119e-1+.515208747982198542302372138623459726895390043864921805180630756468775439051523635011901439336532183981180700988596254645871634516724659405023707178012e-1i
-.939062535040679284974572650539723097083038198334841077918524913167615611101913768567448076783546708256356769840613157434511975365209072878393979135583e-1+.234658814161658033421905434995643120129260387137762220970178413046519540205943035301921583378669643777888463012997146757192801564319960542701984446312e-1i
+.129236728032348986105969622018589242735101218141692377518866399501953050600369696961282403491507257106136128953727024675892904528538209394359808666895e-1+.156212937971084346299702200108190353541006708779666195137573851745416204810264437595319623897079596683778298405833146419465184247655498358525178539472e0i
-.115200380448887406028705332348888597270764005046520973429851719149714334419474076591877145309373009047348708607741252671382872846456978146028248422166e0+.226882107191489201010281129020707185791397488750054741012728924672191900531390663540781232858247422242119870035623763874785485580127350262741382512849e-1i


==> solutions/sicfiducial.67.b.150.txt <==
+.142199682994874508450733610546757697173967737228886482719357997876672754662409287282107168525509853024817424414932074885151464977849108619507820995547e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.126295463671055641551817396520138594378710990534076036310031722027076515468016746261775855680647887686520844115567841838956387781106892929732572079168e-1+.740204514459174174381705190667296333826157522896815382227680480362264033125978277298034647122237650028319252699711178803836228620803452186433128435671e-1i
-.369600698563614618228476391594744137428007917832820855103677979145357633222973201690198531173757718395756123924246881560048563317082072800423009074479e-1+.635830812015002501764643060831642806168704191575969577458246730072945796176035590086320927625034903127060859803791540315223301984284573117986147571625e-1i
+.391089845210580216264997436444783221235091214817691029294402012697477128271122540383156962340662684893592350829772720313497726253552486312331746968280e-2-.270332312815135869712458113625183152900175172401535936569433540524969055286869517463952681174003825208449585523053846328764495639064835347883773648531e-1i
-.179618927487755186016666387667352225042922548501238775239914905784341084388207824177892628773515494924711984850565880542887589266300348033910016875271e0-.124182679208692911058859352874534985354922170962567592722630315774184177509288494849409495998505530270675289458718936785439091086442012066355666941271e0i
-.168537002392879334636776732072708603858253397564482219867975489780807476292753819932133300845928817052414204799572527139306267472440099147690281916013e0+.103318917456697915681648615526833933355702311076362670274577858892543461805000987747617312252026119958405552661383881867579189436223669170264571658101e0i
-.369762772272329675721966567350033922365608872657772128598686017617964251168745675595801527776360438998181355356731300242111437298651850088995644448570e-1+.215491201231073237980882219509883602427775011441810505008788281675827641861771828536075108640662444361990434654305923305894406536313193562103753586411e-2i
+.427696344826191642637496555408519533619265288720412597017468495881707416156034720807290023953759818909623244367263679633236580346147661453464944554001e-1-.615506797658665915410855506720515044764180025541756325283104403662135219059942850016357381654854566651375881747733026224180719572896980612951285855640e-1i
-.417571854970190310283581026976791967356574368670955535299047299391803810587511800255945460514434533813974700951725682242866912898327745686464514377417e-1+.677391331320221203000568233619318463256190608826150770068984903002736297400428234107627472383053916907292030088707805659287925271081448688299438233402e-1i
+.369325961289778860987394387994285549129193082012529931779701342109292641346255371447182154933787877668675248258172885589765726553176137679632459719893e-1+.101506723698933810592478077121919141159389576829421465909524236323280834497786788305306654915964083579460879359010513017028900167639048343571513686318e0i
-.138434470512116408968564731447983725348518069891378529033197141715912343671521809792356691829465116001759463774046623302382211594824581899809329075645e0-.140421237942478040832469633035171868764845655719959079891924094122945523212362005855659682783435033811631216214186683724559997868015783683473984669449e-1i
+.209060642244413884896105892448524917860124012119566157881503014361583320833597925855063947946305869480140419230303152242262180261098238860407547876743e0+.297662641938777518119948010301517317215076789335174566280903181764690723677418109898864768130370097190248066616397566731795294959707365663789705448571e-1i
+.314887451756351734997766966492258797467335099120449442015413171888863496646473248757058899043501377012039092834524277632543293288522702537645128498648e-1+.134726647936154276487424528237830606463952685571491829157601456445603312804734216393239937427429498493890410228939453268438148795390551261914245782498e0i
+.948611554121345791946869433886162676788420556207383627300325386032695825136302068029336524582405525385774051209723874831814582136023584304606998793250e-1-.922829077549714953317035632964190115778126534887405619377963502948758859712965055474913624032768969978969052181092127177974142563136848688801943297992e-1i
+.129719287159848362294041501728930319401596978797083887258291545588154858641970426845755615429264515400887899830273241353751929722284410814558825932004e-1-.168993747109091662640802372934473007361049034798590980797151818734602384899919371452945171305400988931899461402174341027687256332930139917895379746308e0i
+.291034537028936380538039133097982390755554034936009474771569957634572449040947478623369568434286838750902570419486907931786927988734756879684091627238e-1+.564591247748065295734323018889829291933360092269663229068811124695820878938723655082150098016673051363494092855585141581880134070291794653769873208325e-1i
-.470201986489892573331212084959008628435252574453666420244916519887463052618836794047978450887979916588803418014122160984576148143824616867305124417101e-1-.749234350413539817622709701189171889161244575545885412910584641656850298557176373044640259157896039542157938977433819294490471470272763009084372759527e-1i
+.776824665285561745399769792202697438589147375161095801238680497235274011718886513265026839991281486353252042293813418083274614921030085859355853841459e-1+.539154899325968745247133212562045409327581065976273125272971925083394415212629278226250190706902684087470824587824123034405542086816980861556085951694e-1i
+.926968896380074904294330367021118832138911426390191116472788190433351222124054388679471230083039684272135065136404669060059877359848547071031713020146e-1-.869603859731711313214227439249573803845938923134651984267479482146784066956893878758009351113070848445534478505691847428018503606553023254816270327885e-1i
-.940007944446174398006232537622944073735776745111591526015471311683799196775545206760141578171542373255953869802454469174846280989023242502649375496220e-1-.548900659189065838307959789438317979474012881469276550689342596293626472861092461502182451293510320747423198197333307733789242308797415009852292160250e-1i
+.347366243848312101700448204145459321151602319212761207232339546602336533204072725125695434337847324080488362884179661560953563797028233399442933467921e-2-.496007139658990968536866312249721329637373214214851516946039884375455041131090407495468964376732750205916741618809472589340091327860571089161853394818e-1i
-.139511321384467839758168488467101987256162031189033825584269774206641911948552902324871560228090321756386718406321830713834597135541206934882857152723e0+.959300705259773744746814309649213597117053978615568065638838090515303352823576971145816358156005169230716594672484300678714755376726447235166796888001e-1i
+.222324053583220474701101570382975262067815927952717455341958712496935278134748393577878021520829361991408564486494215478687606574053870753679719304240e-1-.272994422714291067210219813715977701006830539880093377491225787934248512274735720827227106374056064217524577700229339568395086660531898380182067696500e-2i
-.420591478672775415445346350911053013623984717140408429653134405858776996644028653419635758072479560209675829325103636310808955279123250755716744006799e-1+.127659122229732992458525172801057344343205753673865090221096994258115853516500405302282121661831020581522199881841459125014683218833505772704379509367e0i
-.229171198179885374022042135712417544727479424034306495781746932626039253384127570092819677530192161929462987276017229453686109046131320323727419002222e-1-.703175957924944940142165136474020674167288217575859822934605345386231998074781387332624969435545856650027602725523761784350528875596554645807812201987e-2i
+.576400778878038083537550949861989532733737350718452410923376779715019085749997843802487206086274678139102871225749743379804903721496427398855189917060e-1+.654273943161995533286249127887085368116103839231022385414985389744080097846902032603813322300589388625456228144146705789176618252575568760986617267788e-1i
-.832229042604713168869383956737886978295143965660902984793184229019113761180598850577994822971265607387450966398734982392486532702783104807360178408267e-2+.689397673427059508724924130061338573829775094968627957989665606638002146928036600092366209690850379325882831770053370217204295098572662788615913558956e-3i
+.101448433248205617256235418875957662661597649037151575708499809009896106688740817223700739151790593249869439388388888076891374023218063508815060879257e0-.336327267168564273177760796580491808069960926519403949763440856649702820405690687688061817676305935560800200694092573918822033550850300559571352188309e-1i
+.575912678483959169272795914870057511874861438259512129466284545217279264647994841916599908746363656744880092960358877668217188551206263301983517711182e-1+.128729309262742587733687250129447319837936948621420368724365995134734045001090261013535596731580391594754512365917655394155338451127035766316199059702e-1i
+.676494928685764485434032303775569739398917856597417545466519215615943724777072262447948909006785379874796868812966587842542653827489264026158236544724e-1+.443389014642054526150907260274979003719895772105855005706477584018687917446061287767126486910813319352786225068020382062978044819295980118220243493547e-1i
-.471179630153879448353401129303309031875468125666139612944834768509075701419758018667654130832648593973061243935234305823100994831940664935044046774032e-1+.739117707479960884761625936387870659034704263316111179641888742730341971156727658309144042101910290290200685583187941773890322372185045401984156121983e-1i
-.115414537946880784872963643568456824224262855959958508439118223323657632185985737030075722239198956126967664791213375128745796627447749562326498950600e0-.800862946851547191938849228729188790636768228194900336780326566215043777334321228513040478031581028176944327297342419647407391578242073093351794054279e-1i
-.370854663279981643974379855853509432370311625133948877935060361282491474294970216972204261031899236407630886539206969714461197598250532235594765790941e-1-.119958692852176276606041051477083139583629933610840062294808015103301240994471551435444604396107866319839073388766556017654207608045168116428238696461e0i
+.634381423437464359608171671181219179154269558417210907504458243271130458236638425892435921455539297785735089757342162648906796979869840293498793758172e-1-.981813716662847460745777050717622427764924084858701900979162030500208341816779364209494078851333031463076819330239579242175057473437952514103400160373e-1i
-.261502976049004948738463288713868963712811900399640932230041800437619921107197547810302625401682829953026568190787084751047222165323317887766053477472e-1+.573616231291781676333681939057966999845352394985905397005734970461267648652037197676349577641479633051936471561009860398483787186376925174176858209697e-1i
-.219804621500628708905795786817302137886380435340903651130727992998262592316140833338547150432846137990887800528532002163094089187745356238418769174545e-1+.372705499421943050558231701473723789552469589652062728517386761352873954791033647135732863354445931341626192535468639252032425807132557991577754398852e-1i
-.241357910667965188251848649646220767615774683166280841350470386133588270701314091271118080555733402021669200341849667776692059091571930959135955918157e-1+.240859171337928071106391576222224914520778608037013564283152848643139698051167508634491226031674969340665755051102930454085894558937338065695661729659e-1i
-.177899615300490691246506706217344908674637849510048403782100584169838083774853816866624392482185171076317952948198138300151431561034887438346323168527e0+.110705557187934977566053028856518685744794404044349671297028249616720232441778307729752786071743121101081310591509528250651787516414866581715643438949e0i
-.931439469723942438861868017936449504457055053519668292656517258273714293034148611415474335271022463725428465928327582787717538923752241485054573013577e-2-.117360906284936901675695269439783863009009236851735414808549244626076685014616642903729123074851880749074556622739152938606620549382461391490242371191e0i
-.999051083308673273686193403712114945231975677967971768192158647888872353827571767249123218941059805110886176327811865907640399883719519821896586688115e-1+.356233109129657274142842025619604402765413908207153063654489676951490867188538136340771925629786222382195453246835847499311137312350706261780206471614e-1i
+.310574357412533034421079826509984993985116079310784457499211884575647310353382844219815360098459362829524238364056878226113223924764888423116429637856e-1+.907316324580793874106657779292969411410769237379719244252853689356748976284346402892394702416225511951154007720573368959016233638505944197205181941542e-1i
+.176642011409662182136362261595433221529585190029932366557847247507919061237338444752466228031663384739094762851773776737158425989364583431280615592221e0+.727377643788017853175531050660463019179720505665388020281026492719623079270042857798382079558463334626909810035638264772015864896561304119459679764312e-1i
+.462515932523379429826688567597092789179833127494542379211760168107633407536930408687417276118036073269182336089795940462991869202167557646050211291676e-1-.155431951745179687665028143103060297846700685138553240833076008565384546819430959787339139081088956109886691554275154539278116460392435076665676792945e0i
+.122463903552614832047417931126933801098411388674754926083599470278250547805798622597708345328934733035999367604689081043832749588585942736051956840619e0+.970998663687632778023733620318340865738192078596518553187826779369471838079335395185099954875141919969472047235174887343152797747968361571091861873374e-2i
-.562774305737655292195062648334545158923616758817476068253833129397994134585834258359732057411308673154073702257285321286711902765445836962870499401142e-1+.964168321015081384863401865444603663886313867325210945997492477400515425155772536591843917900793134956577666716688801304981556221277432706728750590352e-1i
-.636773129455413454825538173459331653196209379676495394779434678835385708437417426532595597369251223001294730197128955098993096549392459077074177822703e-1+.157752398777136211215654629510713569980700930832382734197233257037067473075813010450644036101663081658530038791375211537944666497839311513368475698823e-1i
+.481647758492823271944800882803747617129220277896234829297235191251892313120832923370822326622193513602122822285769981190181565912568537249172557471254e-1+.175861331262776416637369366647994202659344599989565466608952182200791873255397650300080158062612782181782266599128028095649349134598125858955360720476e0i
+.855168371122853156189226997270272217398439691040900976681711400675344973961560526235701621418146778441607481100134936299164938005510772778738262518331e-2+.733028780848458322855940168858939214353808545587112187092428284399107777924638064005650292248801711698683272247045000423758813282627331831372604902411e-1i
+.113407664345983189404147433916958653324562910550626151365814342799682763626364017461423733772226552683353969865684694413624973065680134389165542679417e0-.100713981626605584194788816541076969231207371918871364938245084281370832331818984238794456769765954420250008080243995337349661308365365028152123840921e0i
+.115660304612035706227077608804132452758912923243832352923973908562495166788248276916195225728175436930538253906166201594896915670384538256817133514089e-1+.148662044458239035515891506316727463243519938942302500467227125458602345911738782469756137454554061112496045867059460061440045894623417344075334187511e0i
-.892327492314553374896416097841876698227903445399524360442049171462603703609427982960187329362010584344094072780439023395689998925621895212644510650655e-1+.708387547984621205561320090952284463231447902178090207329832381120867825095576627731481782290550349614724670109742141961681616370466481019652087927516e-1i
+.377585209559609473979990895713202844536240131309943597104252712939897778341915908208371418542875287853693271162101406157755694081864133350635399453527e-2-.620760723146439979657004937701871533342207299147854944527969720606131632665134703957474643907531814251874451629206893825060119748216290308064525000748e-1i
-.106841813978590395936570234709799071298519172757330635734702966119172109771645256944676334529983488239889818461239603596017960067076765977054266042368e-1-.293352925237777132405511046486949409703624621566167498184765858891936350482049827098596746313874591705840294731843912957179822726633121106016664525972e-1i
+.145036828785002113913302805107775026196402416312480701119303523669558810382665192272605664873916208087401376287732386323377830097883141256076731043455e0+.657204435583520813151992857108445912602311923396762878005461713678560431652715662122267919212287035527388499794181177996170745091953441846244008755094e-1i
+.160563005501865472292974300850417712710672992235795474982234832299053228973393953389984449539077258015020248848114798048333236626052213355706407532738e0+.134246707935853641477960681325365010001196490467101786003771443305542659889421950784249172313585487450593116146563577938547483746632939323522906419871e0i
+.379115675601926802112373371238262654801602839526465021028788086433820238542386782771225711705615596996860481889634733481166612259426371668641834243141e-1+.436911281097863331018920819766372997332174788689731667076232370896600962763695210498565639437615336676024777002592691037317407037638493129712956791454e-2i
-.123198303024415208783342635094938960100058761615810301341590666208410711545224126678343552687099400922536896372562865742179013004949927323102957564957e0+.760552472106127511076343372620305677557555517473526558625172850163477325960582801227202733808315628163975932934665848408037607698353915053751194303156e-1i
-.267354988622053211467620953998349278341552055037890402421794060725805622760343528796528308175388871499449325228433448498998063354191421232125084285466e0+.718497918775049978475389926164368419201031797239742305356458065258716452517105622303999996233055770170226497397993997457449609088958293676877824034149e-1i
+.801802559262475654887120421995754602410212824244435893383530040764290942649549506734886886534295079676629609106806639249926870869756807790158723787933e-2-.534001174890388958889414850451760984958909313540703129538108721649053454200403567519409348893100822321124251490653413909847989395610410202221457176940e-1i
+.170942848349862880216695644651683625072439070996900256467213277124742507310761446873641052369862425109233062063713423432595508258350563927198156671201e0+.108415127617323033060907287787845387251886597579105511549250652939647920248173831924592018808207934988471907387265796343581833651732277133522853118672e0i
+.568899779277851118043404736432190445420435235597900566070040503575347861654316153378320827632137641165586310689877740763841289379819283185078113302212e-1+.350391117709322668145251880705824122492256069755116424591082285853571493465216725731511814434878606529461755549677712752646825648611884049423484969373e-1i
+.133020181667263732866464987997006430422404983523061927895683873974719754663424245624080367162602524008762082007197570391644140865856636639314947796395e-1+.791221034059373797812743054574972875048539798506837459231524464141916458504433180294753997450162551610958877955720409844358477900885625813170659813646e-1i
-.376137342125494271794869317423865387860199648727243451228012141598110587796368968205506504768839227319311938634797545009599108861950555459283844872120e-1+.341569549050064085069507126529868330512727936366184480090440470846762383750544963073389154239178566479164286257734265470869978502987183403975325001546e-1i
+.114145808096725801845199470022064817199952637365454581479381786798016547981971764315489441553011106760868252811988193084465147156751125354433984524842e-1+.435578838582602216432941424500696566783568394865879755168848261852969962659960725153433539128659510984739743820967104085309459031178685930649405928937e-1i
-.449668903558327648786915603790793726616837112897976118156208957380282838329991981917095744979993974219902398151502893963348519533380056770801539562865e-1+.213442387457490036995620694723151193070336541127658376885554876188321685463911454034223395526852489991288399116543372211817461205546003983509476111350e-2i
-.434112570310453659946241685283868800299231746658018197329712501060609506066702694514747586803281314257935598672523647450294258672294820046897638471232e-1+.112930833316900938423203887889065733481656451925376376647790813274932816526547388870899912235936556242409175166966398208205490909367874797554773333386e0i
-.489465428176313224216783036722282927061765449511242519627731907815537000622351486075605936936718862007835973972522830772639044306273181111337770152526e-1-.116347847287994461159112762991666618900596164223190695992720663368029353697758573253531022825502624888822212784786157867585135313528846559663688575530e0i


==> solutions/sicfiducial.67.c.150.txt <==
-.135210486439617677888641941351815862491263676089914669565089286578326941501324303464210497048766824025596861101468703365519174192236335495102400055081e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.488160238152044407461693715941770011248297671217710498090304203552465245420131296172005172331085379316029132649892263690892257776830329115875829977613e-1+.104668113643665523300490266463797939466038097004438964685790117273311351380280449787786220225907888230530802629910041710679854992609796260788436791153e0i
+.850014453997690489490041765682324102817959529767074947371275292694710928167667738234822607232761539937626190992878355517911992516285350225823562325010e-1+.125714313726059042030417759729075143174680527844008436724950621843388390372925174067863046008711547578163789667178508011974629394790961696821582462465e0i
-.104440969142295407615667949614897310849729468657648988168636970757505976012410328077289602577728423828097262643544077470200227934759984918232870478142e0-.131559331503633923647268556107763341646728191665390346564358183296877556866451219180943424630099427398461714180972057040057504714382553061886226545509e0i
-.346509917057000224029386793443034004558978894344269745088310712191247176468666019376061584274372060094581170544944049471823308477046015072363597884849e-1-.122612629462115698975839105892096328347659502323280520997859850604917988849928339566429477222613137040722348840328340048314282797589532875919743893179e0i
+.134722505796474648707215282061601473042528845355348467139350231752418186373343976548360856644603373880589314574807073065842643862323466462458532915145e0-.298824755534264696643227545468797883535293764274856259963397967496257637808477590346280899664908761753643186332082857943147265479425615613609111377769e-1i
+.111758559241622628140166109000875174578258753645033389388442983780070669514347385294215872864593740646442112496493723219010190986406953070278251907139e0+.537845983761380404690015217764970692887411570686009158431563976022340388214652784104719711489086119650399599023607232794681751840584099024121732428635e-1i
+.213042256008931178006291438551822103950202179768830005009191518307599232280429332853104721063322289593370142344663126912167564436210348490311808694100e-1+.420566505205136873814189416470187203497277426183177463197425927539518061406211078270613936984127777449526518106303700863733486112222112947982916901586e-1i
-.877966627541935178258355006414395459545570592431040922784840906814152658410866984047421999465702960619865963892732183881882341838743035182964972579881e-1+.548528318015916544894912848574705064022125774784819925863422606553366251517196188378377173196813200720308715441229241964554912785289872699708700878466e-1i
+.824493154919026834240505812700533102619226786290261973387024212614034737109391404335428051494068947049018563547191311724974132840979353312521588974654e-1+.172712194887789641599475658061414560147797444113527401570413793315625832196096730353828541218723986695934929526571576814738035273970202262696093056005e0i
+.127101873949442956217807365960945742798471631531163864571664401034857036333373786481578867471001722348793147928813446680309622748920740907286232271860e0+.253635085716297974476799912112703098434551678310204417099940790346065779137020147587418910688236416844355540071617098526541002132704055590315747695541e-1i
-.108281487816182792321520327201623328068837658194387765792878740959189575807413635802398615346718410204385878055278660053910753006293457357865326472087e-1-.733239921390850156573251689304779457902250194777530261604095734211174781614743692523111035251621376326953663001145041525975587077261676581570136692108e-1i
+.177016590683595837113214922329846236915318200370685736171594930072540060491437634684150222141219078827572183226081860804566315635880651146723770440119e-1-.940744742598109249289305462599336342832866438582473256572131926297477222797940408525772470188705204898623854800377827179676385207323184496152638221674e-1i
-.973384392036912200155143005676974504248075744070423696080340900456871681450485933350782708526793183364182745834310160886185315247252197261794053935907e-1-.736528012124606532545943484931337906270667451315002196611073244414303173932977746926085617733722934414629685433662706843617374212836520787292502773999e-1i
-.281989230690222023174953829593692490484244814397836111102538767277202404208186440975663088018192941346739821484525592684940219999902377233389748206176e-1-.467485707072746600035924225320514823991080571470613018225808048294110626889489002680181492409308812662294741499537920445711855718407434572751160548052e-1i
-.241838777891192661688701465415898392500354604688551628220801078849088719086727956153704517603485236237729867437041300065165003818694656470082677977017e0+.400342484664947744089148977688149584023526649699362329159763561149264364536899487586073575055558083028876133046048248146170361545069400573922437560138e-1i
-.264669236023960956786678238926748786582134898454050647601006218068238916957226792310372824617128399838321333999074427943387203307835644043264264025438e-1-.595316429495710820036739137552761268725043272145800810567773284111459312384227157941699932017287185475849072367186256928396459108686097994990463499179e-1i
+.189810020107772929206333227420312281484934396767123008155684849051182534282285597769355531287378768455325469745196780211829524611775361000831544896993e0-.187536885574995121247571816331243266474670599606416743776905673030060145255884673090585501655330866094381056692748964606206305872802950285541884854481e0i
-.898524743254200264471329840726925542438325335196549931941613978317798269789720044908377141509512173745708151627106957218028602442285289714659030720104e-1-.207659499764785626792957397672308629149041261342648759712273450700240786234818343336408991580386595396261985551638699559065653962652258722274751862368e0i
-.815510322248647238565529715129657535928554200859150633456681452037245913358147030595259772353701051378012133717940614579026739322102052164287620361380e-1-.189979672129964399816487131689763947268462192735593293559876021997287620345672963527397178532368756443399127321115839419081545835736361629185487059093e-1i
-.612037831735306873080024689577092335878729905512012188837874752486247762409943276494703574583468149554191607010584810362685014352619682717872342219983e-1-.603534955532597517173929110182750421110594398278505262761383662859743931172009342270084261061223947159203159313656271756197568809925218788972199305713e-1i
+.124187595676630107880468532492606149904003274517066085579000095207010641958745343459009024628025024160002404024874966297146340060005979383588941612235e0-.988203374981370815204089276744022840009330845824452583240065574434622259671439667944800373721165064333026753173557187793586854846976985300994066692836e-1i
-.498978098964813950211859381108236447851512478637755092036736096011192443966637173767022852881554838033894049764489187565220583297710437999332322148099e-1-.329235438991104533015395678782992663214230752518562381780413944434696850078592833505578170202994979142727475327358265481870764623412902048479730140088e-1i
+.284759813589441238177914914597039048930869541094908394831978704288430161139443388463068985166729599881771102172686783505227737011816513155708991281063e-1-.320747054421165658737786269993875543598148040172661173295159364131827771526304075375735837402891839784611781525295100936266417839276733984306604814424e-1i
-.261746455711333135724702858857961704262594018877351847265578893450286481385175411501049591274960939342617623998054089147609770804122839846985642148745e-1+.905707151791140945865060041295653282263341399682179449448690929908568838134850170147730615983529923117723629527996342391540075404949581780636033416722e-1i
+.103602264465515026910508367072182475955558396943725229759798633970214510997984187192697518031131892872015933808088194969833311791237752398433096961028e0-.337123123242865998536722888827221969715785894517847802651368991438507208285773287037241442598669133665538188150700216629025857795682730999451068544665e-1i
-.739331663548752798050835526203020530148144308448184029279634557310491775490693750508553541398811036726969824190203624057467322965919339515775145400478e-1+.414386453494561296146883111882130103934560936334035841129244832154702963971628333808204734339564285757098531330338758194719704846394060091950837715396e-1i
-.749836780752288768820815281735749120364825754859764233752072056886666459089267739387254895440445974937422935363553928391351509816853663783279033307268e-1-.918219641667219306277964456641587762705576252485263695900382841099113965645019146470531789319679616289948586384302994414974366955700943640671300246224e-1i
-.165611307274963106898863433976531358361371449240632641872276202862272842915903798672278718580426212029897542498409599695408837813107472585323613515312e0+.132948036123013544976709513176279490629019003673621306412858153076343673989494569064000128747984928705412558936290946989269663566099768586356316438179e-1i
+.125435961206605553366579756941046809334447967151402029830115496038150730558176078895391275734797868809311763343960818366856445471067805421353914475383e-1+.589921549272762806023001856981337937146794509560411010840849556408780946258318339277362922092800393710855216794814379555901844794325433065634762975058e-2i
-.375674482674093522289739279917662282929339826437966269273923875828647828363548354352924225329568455181854327319787674907836706649226387884821042320277e-1-.268066662119633073007594103154646520428179821980472550002876911574044904066660759196406189857294918423705419910452750020222420811056123447300400549189e-1i
+.349527697553325033379632819125787677596531267669129941344298597519668441338951202066310603353377953336145149865070667927025948375213001683353665043423e-1-.551962525156345217050079487241972066594964458136799650189114345767340322880753292949442992076787539002599456571813250470707562715728640350614294161553e-1i
+.104487071062902169403887595159115279086814045365354742573895696123624081942634069893842608898120538532032505189655634032749214459232617106222759207865e-1+.135533857705632266262650084220282437680728896596628602918137183252978727686783500568382096887527228884611189272137930368736989933240394491671254083591e0i
+.586223443766405295440287965896876396529553855769931048101060592687026164643676772980757529982365639823020077586672220339820351212762784940620363201752e-1-.284306042276185795230794148496683181219726143885622608630184473495188772053173768838884568171952796700127795795622966701527561220419227327136093581504e-1i
+.123721565189529868124527629284169166806503816118969545562889028808521252992204399766865292456584811355998580708453916897798726162425531627877718576609e0-.787006319209287075023025432084976270333954829598803801546750133431086552040970908538610656366904962766111245417601316339737560716209700908381225490280e-1i
-.998568294165765747160877889773249195275753402297689238679138147379921381398564983458223473419434282039041934275429653223655645099697169801309750754663e-1-.251429623264322791406311003338785659756076109534826258964925549192679219398446540641976949645567844503055340653722686450246719055316648812980778279973e-1i
-.501608590504464348656355900272395580276949277298219785375711407863777225389414672225335538794217749356890003566320420542407066887982804047522177450921e-1-.144237880362566045584571552484346870108410483131433486044050788484468084810489851070090522150941968832643447439248932971997378107915193153502734061405e0i
+.719481743020818448255539527597065822345792456674793279031592915025744241152150552245198197306153531595486213907058732676775050729148563922979697398960e-1+.798305331832021979123446836846099398296041487302654249495155917589178472770698448294302405048164713073822875190776344984172170547218219070615037040879e-1i
-.824233610222428556870069776327555584735884004033280906379633164369210572593663500094101361030799180431855161298190837514832322576693221128527515989502e-1-.766022788107772407440735577726681136103135824448794761573955860909512181649732806988943741477937561413552977226047553031349147642080535104691816519570e-1i
-.981523833353870062779181049596494058696142634805701459142674953465561095010392876889027710114623156828921297626799841658760088619381603500634166509423e-1-.443197298885986121968017389702386905070707726185938343502278243826039174152738642183233948095412899673372418951732017068864129928491666274795024587342e-1i
+.116728744556150781947458800100022849336865091013501110566328610806549931276594340673197361670441312008293215738646301863942142630557237395701210555545e-1+.311412921810142370668432696027830412250202374389500783111301726376318623332858300179603136763461673790246605117830590584047007326638373432555741113616e-1i
-.158006714992224686218199938502761856742635575422163224996252836834104678760416711094069264868512090549383950888433804964851794366697399034605449946005e0+.552089261362747293020205774028311664004714805431074307841852820187702928885439640804989100602215955970828938691178623450810420494143550110576071004611e-1i
-.592992267232229804613480832240107049175167186976129062311393737203982818613648088304611796153466487280474982643746787043530736801466367480023620040062e-1+.118033349487588237256627036184124381327022629696400158863622099782340012615071269682310305139784839934159911766672031048108993992326421059801760896909e0i
+.611302737843129038701260864754308435657558799891563030799710340861055708435471236703112219987163454942302477762002058973600716173482770009799393523617e-1-.567036418256409817563642102106234483918890437136304910557409733817894039570977831801277637769317550024867908047835800676387457685797690070262808596501e-1i
-.636244475901976556136968288062392633677666166394956845384803814471085463676556304631792846457954328887992575409128625451696871435200817179132955491971e-1+.103288831839500175265746442569279271619495874593762843595186168500137586566519903644052150204323973320690427564052575487563360300383617588741432555186e-1i
+.108936040791106373336921082639784232950267185075311825221300490538355537566530937441523087331413183868306116262309947634583500367495404268995079311246e0+.786019919719989838072140010128864683183880855022284155161416150918341116513208473482448958118920092152437843493115733592096290971129985225117497937207e-1i
+.218325319605832142827653839254089172436014050320671292629388310959464340623783154440344174827623593616035368944200464589472724420871511095863015334457e0+.563664597003865356096626363119607578022368070404248462540382792331271154665129075686068835378528445948999684383892987417575415729495290689605002845165e-1i
+.233374197446618435058970772189287958859075578027124664426469125736991217656172693737231912767329047205944455023647365811215642354993998065013801641218e-1+.203689246330479239968171612314742622302933934667917298580528840339460887557570864042815248589434227739776599593883564094331489441579717944123358592786e-1i
-.800701364873808611204679469145533899209542760648478225685710466865608335556911286617066077204297078910573114654726703048839209721955092425075545558118e-2-.555401624767429449807138513593278193701680701532856591574173732618821883605687211559973407218163524600417691344338697208539738850021569131993644532760e-2i
-.418518806515237753700196725712667409154214292369894611582350102286028561942610009557626473343962924586692065041303250302813050005602011773827922779654e-1-.869722458881800152246847800623903096327764157525125061917309916689928098522051528392959233740521257928054329679254757840433305224333798079360745623269e-1i
+.163393885422442856520868092488171446174515496954842179567465990294158898471154905892803422088992737277516156243876875518869924224525257933331509411190e0+.251445678340028572359555491198116037778195536488474627964494480346158923841111465158304384174995843400887465855458133474627973034716226165407436494251e-1i
-.790695922392866040026960316994321162682616586890752519761273283437345380202628713109551310774683432353997806648504209440783815443934716452418427190027e-1-.207236070498366982132269476589004475558061444247713691003877441718221970849091033027660207354438977089938728037522009167795930738632397472901670972592e-1i
+.100175981826532523862487309445841817269945274253837224922140625415512904027946289065037346747532917147388464508791342108079997621169716017920488814471e0-.107710675792105664155137608731636603542783375866036815177982695412848459012114852990222616009638554063949644981469719841371537360218100480662977293617e0i
+.447561518108214086803443249918468052894545431302967151956032105308693392136483556497469226763804325994510434282807689782024466112876631488737314384901e-1-.161717468796636364266294553941123407457485368619440585683044366802536272356113170749960123641046130578757707978013391511516983254561816028176710292108e-1i
-.417311854069904925904325733203610034804373492284405202670277857568009796645565838434915998733027021569353722993987159599294698626114182034081183597074e-1+.235038079066249414404934696853570652002719392927497727066233777598639918666756508479819194519370280889112562254124676444359748360705921541642978727223e-1i
-.471632363964545962776891980747832755664747652573566625412031564962354877030569714790260765542395081437966291442738618427598613061551643428576862634059e-1-.110374337558442632122442111213390478877915095887335884098633071872242866565807339473748396606454094032252221910464193586844451552063401247891924596529e0i
+.210194653257696487882663071316120500730540020701711305617805257968212119355517144077426686300279792948476275327517814456711119094232385432105294546026e-1+.448153129395359417575724950282985481401231958491829102478560540399200729407331603814396458210310201020995562861000991216854347812598976417803639775981e-1i
-.119475549645711155840096343590556557632698844761712955921872668497930429975380422315807529630261482486409650336775212648634169847275847490764510172590e-1-.165310829186656249584956953977681734861025597386946126501894098051298781785304842474450526323498139181903824443951289762503194442736575961339658697704e0i
+.700679057132038084855872496402574904306703354440926706679122115643756834373965147071723502059853803781310297715537783284661422600768072057942016380103e-1-.790710763502411619904362794990866888598486337656838041153504117338735123348840774529094836984278631275754761430295215478228842391600195794323454632600e-1i
-.437651166034645308414982146715652753804772304065357437965648345522609402425685919436545686058910612653929162264716108137540535933846373712655561491457e-1-.317371760354170783869806768581923057088648899227281401500012144637221610753769342029059548435551655403635105993117218822239624761176093726795430523468e-1i
+.378860515484883046048975471154253302032951749847685093248681009412927898511632256249960495193991073808564039689043026524151219850660540624731583999048e-1+.288730992638187802421978990005692306001447794116725680682545351888256004308903607959387093853678526575619259191984705080429633747725887076927343990322e-1i
-.453865866173906346138606542224402025036281654050414888238430980040062013351181550238412072728890052015475575731009539526349629081261032274655760339535e-2+.565102163507037557428411377729926527918340697516944386039307285740682479422009838088428639048187945787559901452962058770589995677991990820202316491356e-1i
+.186686656068751614185446359668467700614804364594627835941999159688674569477955136877282762440087231596064568228631933147745453500824519647663139889167e0-.123383563452690769525185137786469665901729974354971977647545656688178031053693510835283740999206490478588502089140862701969105315619004758032604034096e0i
-.116376733406900797651502865448282066978500464203132418209875647077294217163572507194717922953411270147290694694236979142874533815169320003883272478222e0+.391744474313839731683629411685248133571237484584226810738292593246737183918318827167833833684349830108777168410541723508076251904528298800383537210727e-2i
-.133381595011503587964599767638581662536833778325341236238842192613090014549659042341480191708480791324711681605623957552920602909195584277459477267109e-1+.823455497476059121901733053658153541428782318297587905935409479297910744402691998337616164602086840486410557792669716185872788378761929267230030002568e-1i
+.828349740581484191669418859458228587284850098442604970299636124123863468712991424691142244998830909352966020966661932639151755947190060976156308095792e-1-.471892429274142789959828606528550249089613850789481571289542552990783963176548596765089203244872034383982389470073763728592037492950669226448639598394e-1i
-.705330056140022784371720718079906939565335607297290090885947331777568264994784269600701044535619672108976052451293478246106886747182893089094144974902e-1-.203379187848319764122151712779141119951937386523790918092419529923519634097699869228604846476007136266230684853838932432144380033760032143286374678732e-2i


==> solutions/sicfiducial.67.d.150.txt <==
+.106007292312436924780701436395251795203576794844591681531779417566472669725034012617674614361804859969947880467657560857816027269769210280297053356924e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.672044146890933745369890210169261738602191481231021955784305826191859659399094740068119686957596100128974034345388050120072928340809604261828471854831e-2+.839918984500810044615740346646880134820348381292158555483067411017531003029100315530083653729565676874954513780836254311723619837680851959484659461366e-1i
-.555075551344155489975395722809724089588945788130330662215606622943386121051597391369892969802329810640529644195648508565288251876800395668475941508532e-1-.796129810462548661695115277990695260022152467830866202510699841147472508986142125688040956611797887806312287990578550454846616236177595268938573009375e-2i
-.698401688647862476619425749861172373083844232185553358164637913450271328328983229332307265952367947238486252768716014723707192834344278550591312357023e-1-.806285406805722418508423811487333808705943885538154507754931083578523463259001800217188581789238741671145932986735010981103886712226775382196018856043e-1i
+.128345801892416915666026181905867533083012489101572291024410497978002252050972976626596435928986152273654533254537350036133189482963787834503611119734e0-.851120459037878732630331562070614049408197551720767323329420096301577169988372673600348357788844155070654176558251158973591731683651760236232557514703e-1i
-.108919830533934063631776935724455902370188175606593726151071535388278346341858945800198793640963810034181596684695048838996457270653446845682273586490e0-.403114514675198886783937387499158733301005788671571588340212673123672305072522672977687130173693262723873790215275798794646503090302823711206556620351e-1i
+.761140764873181019737103159944290589486879439326344235394306267523166145606465456116211804949120816862112771954467677162312781154102408230596500469232e-1-.114666269145011041789650286701788672363906345384684348160824302538252172060670142520180610748074183069673067800770999256614190858587579706239696771846e0i
+.444064423846778853435946867436367964824686755207407892151188869592858921713758773634630594490369877453995229929538228681182715691395862202603065715068e-1+.363730479143696259450045502725431295022068028677336112607155906406103228652860065307101900832669334241919825907756571795042095203155738719012625163996e-1i
-.286301622134252658284810153247178570210907973662197593855574688330717507624328710368200359289848767517173384186328552887343485502502235228482676610494e-1+.866895026291391129886137866065226999385812067192821856297731617285818165614421268644551196103202450474369909244701083937907329602475629848649624027788e-1i
-.292264692504438292087386395703102228291950385807011756280623329759731335235042053771301637586280423701361833572843667576435934391561661108929512359543e-1-.980547450079482441133632847881501758021011440012119548306499216649834329136244660798987417161810567779672940283929113036042664202176754920728051474316e-1i
+.127859961163026215788521472742357925900540254837671410773049847090146776324229887999796570342189342240312545143302810633192442026327789956324090532154e0+.518002041617498953985551211848391240362492203135945617708129894450021003183840798506162703889287754583874617851666093795373889238653217815988954466892e-1i
-.110725042075978643237759661125427996079293468886410263359659517796615933789483123063714907850778532537343382144080421114857250498801934735378909657591e0-.811025580379376017632696910702559023084928223630263786578904291658191438852591063092815810973059211193441958330115740028595703804638260232962969896010e-1i
+.505339249824083029752402978460095397715005449164328650001539310943888355283445629828024565922644372606744408528197293556557189133661633357491607244139e-2+.291465876904357786306032013269091501128018749571234422525635969993896661210760017742078297371529721577099337726206506166659759577721177661157426395246e-1i
+.776349467174148499810242030009328335832486264926719679236739773874628207554582054770856128481570414142235046446076830323708218193508533363358439816855e-1-.161049926613854806137971607834628810802368605743384565314661306756243741786942952986739959065950995378610833909208899806516414034629701754512785805381e-2i
-.108381440837038522564671707081107755782660174211423410279352870034114198320007773408276143307144562144040533448463850551572429243316233128935518933902e0+.970203264926867430492492852453010540827697980625818935785148975630020867549415047687615307453309490672553700734049208005743918854502561726035430527817e-1i
+.116523575324325511853845307109142159377006430820447095879807400074480120481955470856077551482284991743089560587167091713270525819831053606060487514520e0-.966259541331371373461396841937201177537212187692217868723605813348607951533459859865133661198621836916722437284985952108323607517393948911561586826964e-1i
+.950612891537349565464458689363524767042624086484225457970371023453721856266964106301289495960590112101961111553009923019046968510724180544510806450911e-1+.170139598637815295904592438616454719022390419982818952700739492833938373607723185176436933239207551381812492612358473213753375447513910045025388908639e-1i
-.774835237158261618560625844945808047622543459835824482525635827166064967455187843687950055271190793071542855587517882425013775776112615672958856077021e-1+.254209557892110299927358740366305552623141789642266211658165803556590779739275506255466828653667729516957281012910063352752351001227751458223305293542e-1i
+.150701326878623635782524680958732741546041969444152124612952367765197793771747063522916195008598797429214729175228006611084999010225049698639291934332e0+.249581569577966673376431777903997244828165538089328398732491952145732375431189450779561657160821959250682571409199084240978308508108769972492631966538e-1i
+.886294446089694334395804595022499298429497135783567137794787201417834311104530936874741719153687138221657028215692471037386490964027991683599364480013e-1+.692048891232190523704018265275017284097562655426802155579107854820408878585094435414191653008385286296881025007781583222590127205107666554890056756781e-1i
-.140084036391222245884558069389258244320727687533120156345305271240775114751066039803806705256995759460795326803045561969135161371476576376544007839960e0+.129713768023697408294430171959308661830063810469574276458197264536221997944232974400195534872934139742198719300192199114753564532556286195009756826444e-1i
-.554203556854985257179974217144491765279729089928502242384979113513457649068510924488725950828836340240573063299881060999248465062894340048741257848687e-1+.145541027311747352950975163435404896366145139618093925350008889137679607382541755827785875891930352522431947814462317654206159468789839816383349259414e0i
-.352418370868081429702777846446735889163111249072304120654364749651192114361842218362566547827304464286130663506437342333451197357644931342581363570422e-1-.985460704270709499844435257406957079468686997228286036998306520308725984668191563719250062296503653322795439258790683260264038431698392462602696984420e-1i
-.435994407447164131314791305775536921872532772650964824537449691656234225333036540734520534476496003317848563811505925509978773209376115715879211840333e-1+.301402388266873286553414133504316198482259051875127812818870405867732123936757208126125839513323416262778862178813461480565556510408778616980998660114e-1i
-.139332586137163722418355000706425026333734631250576518738207103774248352728300973970065293307333694108845046245150643529730317244253982258514339936136e0-.900273822096995202671401082782159660094433287668124641326850443237983673389991459466995171958316651608963578446234789640326947135438215400324577597416e-1i
+.357206539250952934409969402161328400367546403201937302547227634984247335887653786206790943432964834923618521913630727504578901553445650411426339966558e-2-.468727195578724985844421591635898957226717987777018064461300463030748042718985698063883544137646409753443528478907267236569850947018198695660177014601e-2i
+.511279547328781500626263894004230176632872912428967759159173589517211467744365780152433308610638735105034431783380558128400701876034320752235920588514e-1-.416875152019911741842927573496736856331879092388068435676264864733219075990714392067740084457337288464394031982882565090897982808008378717874891274710e-1i
-.384638319598613160626296809142848889416391112322545709952311896472717621003859393478429893418251753336523537406235122901434350499428568063905126298055e-1-.899014896029710289032511015105251459562294815697876218060488957905749931199416245232706153645578450774501683814703663226174347274112851100548681343009e-2i
+.766132073483764607366861106408618631737743680840375279543639731288336092568321981026228448886897116866366340280155081751789004091862093865967618453128e-1+.428916806411336231664276268691707911940133538728241999550418655431062955916625383641674804705517882778306292689482101386293237260272050801793322925889e-1i
+.187495343737399666881445935801456799545843422600796378916031946457120591101188586451800620108990185331902724261939047498731587126789311745006254431892e-1+.309703030869306581973081991117939797512444174577976859228401579744951764108916583675065745794287942829630295591438699140521272472550503202498133959451e-1i
+.194882202838746847621058211967868127402473159988875486835225701203446545973565133853214502565135165144263549411455976310482779822622946783260360858051e0-.718569942534410317961921938903932273864935842695715191049339826427873746065973280408047600020977503626738865990268540382279390909796918726474347223710e-2i
-.510668555370238493480240628041720382838300825849790965437908243280968006675637096476013255108993726827427716158530302634827486529247591391126718870453e-1+.206855943140305272328549860448151952118276888744613097030699749118922351580134002519253678036948455336085741916999205959806520973267892270839476990762e0i
+.955212695896740695102140373630597568099792179699881535424358997754726670810576287147461030537052294239081533425373815994257381419143697348670597204438e-2+.186379316603210072948852018890114487460126323363974832330609716048850062799325668569483908782469500936464245756026572813405710849529235813107978958879e-1i
-.364268508962051751589856126212401178858503703848071186533910566968253761356450915940479346536146255353125482896282498098587701286607832832563275944530e-1-.431214999305247183739384854145416358645105026997915323074489014240626822844039579585440291059796758319937150613777799977185432282226751962339206681766e-1i
-.906880785854228735352728610950083980182102609733181046640026957874948453692466340122256975561628507542924469213321389354245414684422318186220998971049e-1+.480802180116914731106295080118575481968622477408553964787329557630387327777175765558480079196531655933897578570511336841136704463283426301046489959389e-1i
+.218166982564928125728003801534707623026474153079974083780426800618844356564408407499618261256440008611111356035256968819146044112953897863502886507036e-1-.122091469258517406286725354167051677165953908260170768992075565174609926560327865287404762959835168016742562958103067707723829941777188562426842244051e0i
-.310601000741832482084762210046786457808192830310787431122710489697997550785677063497910508320702255722222544246656094286303128221328349312437016402849e-1-.597247281092064085090444502975601002242190386294667770635763708061027433467582248003326820589884077104710160749907380039518847656642290258603515987986e-1i
-.718226242602498957805138461638635734927569568759935102558435041799254818982964310704107157970832381840740443234701129313791767595088207822354027857279e-1-.379254854464201021694948607435085337473440927260336677261579944653672418375110272056539608589822333777081444255196187467095853561957140091044577871010e-1i
-.149119274562871370073450495016729538412906870867561156425606808848216484600376319495976845617881889370964460841333398754045456325470743568496333811433e0-.819745079520911356173622720968249818752705451991294668089709916526953571746259286002148321067028996500375400837265823717386246970681690013664789451189e-1i
+.103656995481214993922331654860539811451001784003841667169608180679631772486385460474419899537036628449854262914501608062023823698785564471471921811402e0+.179821755400153076713420182491542133086410774384099953070208784115096473720854617926320735522784215899432169544411122711231949893356381182957302294886e-1i
-.433346053587787617061375990969913819476300387472717971020684903912438013819153856849477999465520827037490377244940084474163670234001299003368734346625e-1-.222786666610017641010352705765474849122306008644734310337386760483659073460302767887007664362061744012896336586299933800159043567398939314592614609121e-1i
+.821873396796257038139776726521922727980484181570700448227009157302139078258634137306726961936296873188129587564264633779075058347819003801555280320485e-1-.678081368586963861143844901254992481807563560966020805197557213795629181431245562747147530953881406895616618653571854598520192474003449808110093296781e-1i
-.109130598924510941225429406333493151655186927153617266151050239211070200908917662337045782388730473158924371498854798591255137886390490709026413375325e0+.137299877303532907920033201131369957164783942013620228143200696812140056008578747697392528719968836365645460736791689693751436728067864459991089792999e0i
+.537106806223104205691866169940907695408953581812560003469606013237474939137590894752139739001143369560758293454055046207976898173990969486512234841539e-2+.140779360926659997245632823413508910179273622314572890269525929763636670918421079883272368676170232445072341675994955412337313275062507257617286015309e0i
+.249940672210555791345970547192666892312641955056831075941564398556406839688672694595604905956247256319348727355186695413413469864452446932001633510997e0-.134418390025081063843773467571562548281431404223777913972847797759345828699362645538673993252935760620750069341728216029830466781474054803864804147656e0i
+.129946578864793531395130785903190346162696058180099404133671216775652840905381225511570344405199127110355027320467820079609963886573487444971995572683e-1+.110512224643203681211904700444948273132984822294081235292419015502624060522638963450181107881313632964899803422773662234277816912215999654169188249945e0i
-.208554901259003060620679853801225789285401819559805211180843771902286127304863326352151071510355432632434877776502669621297623665085823657143283590050e0+.149325900853150140245553235258896979633264382739387435615993170201626575868114978533605093060555050564375650055101933277645535607265998917150064675661e-3i
+.137431864647977418620046578174640978425092933519753674825406322348469464564059523638056944238693600591303152700000415645877354934020619078715814628158e-1-.319751274526617918688636512063050559196964086715215851412862039190873125943606560260118164239752634285507765811511590177500906289845049886398063894105e-1i
-.230595629224525597635274616288604421430388788726257171703227826338949955265529190864151931039630012871139395439034490844201659349168302599045458729512e-1+.700532116053988729812225783115846142729694435883949985045891852689487188111657194994653273539209697183424224883263657972525308599326883356967354776076e-1i
+.670546874805301596440480853603484805713611074255472276704519542039800426577913089026617814906566945179010511637239875933337094643960707745591687353419e-1+.219992832309338251896593522383919077901556040381590622023055767739631106773621892056752476122681377239938400809644948951964056728370318061278751125137e0i
-.125014059620194161541163792435892098054796865478614372135002866976543698207812645402660281784451596240761854960247595357885771016145153818672386437072e-1+.784941333050470610200466272453302441492199126459587348675261390624884029005049885233475404229897086164501438345688574974084253085065775488716404804025e-1i
+.281376331678021793722851330580581130929929473823468597634935846709135550771944278468805484903365115782086884939270948890297486946446783181185789052642e-1+.562093642159628487441317818680549857889295835057200174389828406766782886336733568268362217969548927284701079769617814540261796731238984798881935537760e-1i
+.161531579461176934030457632926660801818372484622788326154852354552269075839701541079801194594252336252793255990289398567866527030808519953176318852706e0+.412691338994180579081415305825099064070983994306768476889121138885795328270392119706882353551474424467443658069252867464901229549942520419194846082610e-1i
+.144098224822140072074341741428371213125670478153780466818756687527447866448532348022275098688017879865182730425443743765354606332456433546251325038690e0+.764436427162775131847159407146488671761402522389460684070211668050436807169024662104256968878522985902799480094770313482997068831371776531278557907563e-1i
-.396790924531462070395336696728420820015569006603586535810700032588664278430002091055095017874025635424644602452468654888183532785863575473592176454855e-1+.551106308395034134028585754071417847149064512173100021655571536131666620369978982108111426823858766049653613424147166806121621307763834735396528301341e-1i
-.838028897823977828628647042525589676157648430125928718244227435757916518962771974302023820520783188674142081054190234504103569463380323438780858229478e-1-.393484467648285844243829157773870348313218797053752749505183025355230276255507093801980209913542674988375785737640515924747409147298412945428597113782e-1i
-.716994246090030539878463539980532302172644235141586187507669965921000335842731342399102569684451074480334844841257125363381133012673410412591964896409e-2+.942384207263941785860856320611208966545670794426063740089306655457658689004498220144841251659299038820079011261981773216510186559663172903827648173111e-1i
-.123767069774455956899220857574289830569151147435157569789974686187238769896328153128958488977442350557645945787965363428959426540119404356208496373815e-1-.586525420551882743566127378727118885055364794489228477882494766633516045004584853443485990113377573653193143657458590972939280139455047243733424047930e-1i
+.604267215091863955681916743194373616181226043384256057361653392810135814779144436021740395497788049566529084960005752148847217354846486393650416217356e-1-.112680909629205446129077669966086462232358507241591399069484153112478600497674849786054050943946449244718967719524592576437613372711517251871031226473e-1i
+.388219878200200568002994548840609034634884880344254636009903425360566969606915151031912905618650754581165099280123594860826600340553055942413866446409e-1+.470065470308541363467374486796618242790711279516970783219055547978760592853765875178434168661453060292617562451497738067268099836323050556856186336695e-1i
-.378626467631724850737788315611814278705229244626797316220171248241846251097151013094680547306444758160873309221348696718196749513074784811349760711277e-1-.712361712076895119240226165661104395375805889434526744887890924331904943835580961850213631371263154817233082518624624500604877193713611030253562386975e-1i
-.218333023118174902408428916712585749834737348125566407373718800827453963278441909145060935648031424896616517392409852559102530861766220325719196832033e0+.311401201971828560276390891610490492597108836239956484246954695295350702251456248376988836947209930353276076555163324104301648938582226913941156509203e-1i
-.294298940711053373556057632068783001868143766381536947138820285349318209846365578033312469051071136212083892853756990818427671868529602738678112640442e-1+.134692134705686635992816138612672025155826632144072967375794625063780600408145816970433721715495999533298758505409309363689388117681902950417166850591e0i
+.338144784170007831860126120102167648965559409005427878015215605177473768999185709031421822488688557568539158452732966213765654989289179865202287901302e-1+.119818520050373631595677096319526571420751128223510476508581993898018891283636161743365830580930786587457619836257151125353410536657500491430419436887e0i
+.445536895087048369474813342052134279496063506372302146223765528510787917588191290345348775620533605495262012941097607413429853146415631925014930727348e-1-.425989598832562129552582650196431935737583673966268624668432049143715385903976111422320913755139328995570419395960111319724470187474566359059827078083e-3i
-.134784567750613541681985217407757202702370996226415550525141705950006903557743197304243745185874740671149702268881105272443074116227681027081763429206e0+.972412251897548454115644710575912934216411158428108921548437191306820498121251910927499254569522345594550873862215075558581790780842412506799517874951e-1i
-.120391747465718348228306416228342461397453764717454750913287195448812284803736293700756672733147743391136311831528812030129703543542663323482143174881e-2-.789873434802871863971077175141921087480854055669186835863354509190953434860035744444556905706166522154151868543221359525857217652573418499640962771430e-1i


==> solutions/sicfiducial.67.e.150.txt <==
+.116833009135075852922905126396770710215438196613090904267768561890568048954583749394251751207174924197559838929319959731536143852620016714807858845076e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.424627850107554000197385671964597286278202274331958518049161250297563871583978908462797866134707159849673380163893756584383407501236131088194726864191e-1+.844739315445217097720995752142829774303100248985377739040809880580780600056606218992829259678877139138737427109027188787463469695541510024502402730567e-1i
-.106899180326669892930979268993671393947525978445716897854873024810710989238628477811063994154898501833679528046572648257672776347364608537920280120915e0-.222619553948437179223310059349037993892175614771243000046569309795278476627734430125836601904230022139556777050574571963784795706767425160001195952575e-1i
-.263921726089004585469889251442610206170236678898337284475123173938385643900264663816132909816364874028055738205676357248915346561780702233556136646391e-1+.225577089386420379206427659038900570991495828803161465910562506299478341434569846791788677427211033611393070785546665263456260144982209304470806671297e-1i
-.721196623949496413951381353252656288410314286397106557799304486834199762211131924572398343639490898651903389397937952785972566306589826401846169666236e-1-.841448758101718350245806584082973798260646296897130306751622262342334833468037771729130705735691169984527887824446592473598301508254197324494326605371e-1i
-.951600025841667903713912292756401100189503538346461156149899072922117073179275861630830492765997809593795957877656277421200336207393825833044748297243e-2+.273308400196263523304493103626104752722473380702387424577957273266811593346724493490488324198480663066825982839840511732713916542279249847786501554994e-1i
-.462490311939372916381850961010956773657918988621064706788330773624850901513972008249428705374351747136801373747870991270912864225061304586472728624022e-1-.399512384193234621954180054122413159778198451653604472440058376215138444626816375978713280050373020992947010350623916929673764582452094826219264969885e-2i
-.137111860783169260795053270979448584499057620690193360322918632272339693248201968565517492862612261267326367768007238669105788403271779338824664185977e0+.546992087583034179449349386295401917643087879283546397208145724056375086745014869559886515749379156840325876179826812788608865466215927548156159442966e-1i
+.950321724384205222599304104555605719491746071423735573236019354030408364682562517524963106554147958769815875093908707404560737803935552144130190846370e-2+.260273569781398637531710580495830214797163717253445138623157491524886732651993957009371341572714831587115683105165417294053577499650850355851550360762e-1i
-.503758578581919198295050798720995093240729911876931618552121469647440958924589283506028464280632410530654668208240721958554922372435656055957945758552e-1-.532192244579417477125860837516267350840578082830496470968438229502024171349311888909875709042591262397242877016556078077319781273632395993186349059259e-1i
+.118831216587111997864553647995999525606759969746961001991860121881679844208422221847498996437616119580085829307074793371402022337979813936609104570143e0-.225999206325026889199829000246116367784901501922475542931673492227500313365699085367260839471376390507581773347685016826013897720896309062546577962792e0i
-.236867236834317888649638618592062693401637960230023689754641141333507634575394076811810437278266232260809199872509445465177498567372957345797297886352e-1-.659858102685895170519406884141984014973971690768321612582825107210384512105989885842179773234219034514829423360007261423219281884970562842780227157469e-1i
+.162406904145681252031346677291104106277793793380930238269413141686838270540702924775804447167609550162065040103373698694080475888145348471999967822533e-1+.341804412616854887636633252083355181042344661929653083796176375600177966736514963367585769536667439014340585230064085934663831136156426143213882819378e-1i
-.199072587722439810686148578308443432901223116085417453973913519540842285082720392006961209198616153654891296929483487107833196238339188311043542213364e-1+.120777028420659242858582568337358242063595607016609655481014373305643963311902957713405634250695611880357540142194228859557677665466772179490689473448e0i
+.107151518010782174158492387071195396733004150457613892341176694768802867933563621978314446831455722011609647586443050596521521681624334679581591958565e-3+.956620370646833125209697508496391631090169812553155016954487487476641538073787415783845729979805765981027589177207728396164175599925880177605003591867e-1i
-.519110500259700652212455919896559309701326118566702288132062552886067899691922428417306934718625039480283623804900624100259851466646819784214506017544e-1+.252261329866765366556168445475915139569463599959070958119368042623638530078739617682267302266907141969975671650771219168390615765487958781866719493794e-2i
+.162895280898609617926074316362323023198215388354637797703500367986712794674370954002549661338089822646645276785637963579267168244691007654840681450150e0-.145335928181585617522792783597364311995834849150136884629586330392119268083734027212765027289134556492537672131482156053498780831450716592596188966065e0i
+.701380475691170117304146485007980306376254336022779809378075469543246104776754364658351560912193103133667665660584595729532128504428452922848045378163e-3+.175151698622634984161187316596003131347118433016513089022399860011895892848033907803104486554065009239681180539866573219407308839780629816313561207282e0i
-.163754825032031346007887929979790653142323579792894810955591366058506616519635246383949154047972371630899599023061661846726591000958010766994491146940e0-.808630991853062920507486091364048941263095944625088429547881537343317929585858227327552013315333300847947406021251492071309587680054650256011506044371e-1i
+.694351324216153848534314134945090530466154888400526426731777147771601553281729086878059426179142824457328499811173974964636185756994123904354087493024e-1-.998033477960988425273027309996947175877387301625958558724212262546926691182312383402355143450702379226989157554179969944160956320768794182584271140042e-2i
-.450105683673222606589985994553991479382018915961482050785532595638449410066264105300040142595172659937902868508422889315542652956244798375258688450399e-1-.361082642101043880030789215238026691218889067180721501570421665023070908493048140216429083444493457613663169292904156012275269454248400398631121787878e-1i
+.524528894633086762711708537427582394026764701055337227992455470303078270719181477004127469248645766167793815718934756158879872466725913076485403638032e-2+.927849796752033908648210133405627174015096915166227360138268692064480018044832415727495981083251200229612608095275448373781585807659276462286106249039e-1i
-.593237762070406388755410238099475607657859342590298212042779533737014176484583226136666217427960989954611645279295190002983202534929400895659921882047e-1-.254272040634178543381960807733068545586251196298144449370059408308148538708287911024251211421605100607623051742496205526095476161274920653663828546330e-1i
-.492565126246199323578447642907579967134818122118125753346357697705206584790149729791957502568569455267194040254538733001245471239679966178661308959818e-1+.303595228537873500108672015714380434848743599962341044982558512374483505846877792074565232112178194015056903220031682186748449133912473962829902595375e-1i
+.516920937359117333653728716600433747979868269094788164744771349549283082663055298462666081051823781658069986452373697543481353837740384851438861725292e-1-.610848122207346794058557954625364709163776060241038027358798662801257572015071415232046603401612989835604907980791433002770172858719588351248273473193e-1i
-.381266092935206828573238731102013838411928177242957452206533924727278548934430460671817680480268507470246442113110980764338759757118784645163469578313e-1+.273288672078761910867379301253596268999200119790751073597530954942281534399089331077061618990957423709998707658000834609551238219978508881280482166449e-1i
+.645254927959568815215716676332138130772714630508178318837680598995440889810585583909880808760152841112293082482065406422037032751167308576361848128074e-2-.269401772199373706716663148816682172905904777135166644869915948631596712976284400528025365805353405618377674764640052836726390666337286196098166478524e-1i
+.709772469771984317554988944786986739755915296690328408984759669014077478896020613146737496427337711834926527986757838524965859447765874965930824702274e-1+.927768394142365426316725928907134659236714165833814786121643217789702756284498434300972268843435568253056357078708001430143791947527302357060108491870e-1i
+.745415070823873859741098504287236399584524528714235514622006305784040611378876958840324224016638791518628919843130510603581213404652268849188477881976e-2-.355617845390681483141408325442071678506037519146039482883321010990956539933378433683175641914461913625938157000316104211745363317535840763001501808909e-1i
+.131006997948019121415932061916556202805544851527075153708623213876056841737873159186641621533778447061481739748861172180766549790935102915705774112148e0-.118367073200784339513468940661875061597341959751519064054179806037213048311253363315930414540511269041813422698642514096717344879592613913349567399093e0i
+.698218568394457474902233360163367819244005255471370198634814033375659731089251602954108194088094122145653562724020149574801369987857361324012871011334e-1+.250894949046109753599775745852366934179961555888298209154106825594047787151576722451123205919911311715073993784914916075984937833931468966335884664863e-1i
+.840897880131887520732307705497045943372395630925805993509834500417115622874494584417667289612723183171260685147124274000233099751423185679832097907385e-1-.118410782767244739792998653331347584967592306646967988254097372080351156766170739415319108485368699160625210166458710575743005013933521178274128720300e0i
-.129517938978516291442443349815217207372915431585952594419235955732728760488212580258873473850335835221097381385344322572001257495691920355987376502294e0-.864043434764959820290296703466925828543077796010608951323524435392749356479408084705956837595361115066442757227422194988304807340472332898960603380615e-1i
+.244254078805516316893069641917940523306442536976501886503856585165646664314944466228725863823231998075950471477175050000998795094751933709387862378311e-1+.132902479084929772651189093177051157337239998570528266989166189316866931451989405836365417471602515422757481288214969057064723344307783791777166176407e0i
+.331666524062295719351103875351698150334925839911691959086134094209673472953544966990658307115277158134296885022822548619320523388101563031291921236676e-1+.210352987032888612289393184760368696699332379901922962480778062366755782324523683842358172518242287642524175188998249606829801363362470264591213474031e0i
-.382714822952263749565593507690626226625011928238671703336413491702232563907880591454279389490008563192222340955248774399151313112657713327060058007351e-1+.203013302319748087263429029503415947618949722948123064230887478664962052416959329786441052114691069262314682357850544625730222831016223204878226222172e-2i
+.937257772867362622840142955194188069570446169708178337176719622996541045336549765314743914950090298839044235310688807082280762012419826499218071262062e-1-.180372394411934303915920073976511646379225169399519039639303525293344441505396597879268374014937751229555492482660260524946402390245048576175066744884e0i
-.825390509100740453136610726022020608474404760159434425371864732963515706883110284061734114082261561167328647895036528619862712362158571248559561623936e-1+.543653575532017152763100078382971027601346459495121294499510180238223775889746388113909203679496787807698703710838280439280500620553224857739402184525e-1i
+.191251579870502399443466827017959182934612138574700719290385530261313107539194294914987705099977440051161839024778971366065605226947726287210548263888e-1+.121898570825399825426402361019187389050873437083097256852446400087386820916987553525935217002957334811042159209005434572916217353698344964963572306307e0i
-.397154520338132242322366546287983257716648459853031662412057492555476877011404083310910057907676370602068411190467104099634061487257518714856119868245e-1-.724570715050338821398462701978460230097175901899949525328173542680676082862587331587710898967271241986327459614420505446602819293163491588737552112782e-1i
+.165149325411933874903380381521874172242076724533000539433555222484501981159246594145704651133522966532399395633001794656853267828729918195550856156795e-1-.910598732406529364698827954493163563808601961902633603361494456692638480194727032863486714351330017713859789728745242649737465715800450757976221716326e-4i
-.141202602278700464078058398353756136327647301181000489066431457049995671403375966672962408549893219548946986993062331352062829669145222342190705071638e0+.574568265782532320752705790001188761646675190356318072415101850261016964274507155963609800395671889509328503542180504096334001656455864887820977494507e-1i
+.172447361241971230347625287464001163506974839639852923677205334464948462553327346768063655730880205678146511614745223822506974759657249986830455342587e0+.667124067622570256077508435639204221909651611462804008637001180601458451851238135138059090650175564898156102631823333430366860619647644507311761467043e-1i
+.107562847707779233920519670456846926116330323820751723578347418102989645777946585163823971713496846140737297825060113010525972709369248920188826112591e0+.175915406737901603713759028896305559194051570073179040197566869994941938357434854919340583351206210320399199543347430258644591084539680168484837324695e0i
-.547071274266654103625992250494361900765396637154867154860181942369435080443768240452858812705342997109066072323012397908541423124093625494589299291253e-1-.129396267275394361550739342748466974162378928006903834997175822757496710720046973414699409962280459320746394886681171724517229315716296916594178186752e-1i
-.677912568307914403107285342259703613123924473287915740294240689301488171137572332555399171864232368583206656116141468819357813201513738448900463432958e-1+.105358858519800504805501172821628248656402491893676738922389099999192197282545607046061399441599181027663892962395242934683576890978420588031879243859e0i
-.823986804553722451085062083792359752345255711835969595625231376531321676732972986844056995425218329640807628964141896556466265372538273418614566201610e-1+.219160895549507220828131095553470874548300213745989806043899748114264021475678087782778195377705811875750475060547071655204124358143435901002877511096e0i
+.920153222903662524363482690498286815255980221225027657033491508132688716310756998566790680149595490552647043020047067614553814901808265185049617308623e-1-.951425494154741873377962594808478998658436347780782172999926200363709420745632022832148202770062404151836939709587879113809566861973442016306127387846e-1i
-.653684424642844500829448725027576049770000103600350938880599436426441185711747078781307382561739291151696018824963986830970670135549500857512970821977e-1+.319777595155805235570949874039812712340475145503902903616272326522061621695173834363795491832725919200506026772223643999518079307081703302666452190594e-1i
+.674765778356945797360916224068211044521141237927612438823749621959126425079798355341089479220468788257061934454831251811881821447162377150756568322768e-1+.566931365735276941909220183539684901956766107762127976433836349216916521918538690342667532785999849052049007381907719642206108955949029540905160366312e-1i
+.264366054091837432033863775633485450815565184588954711870297318675461303125055930262590648566891285702202981591467126832504272768888674208490998851579e-1+.138480741917311691248597925371223483814412759305869778848745246174944712108738817372074832061324195551015496734703622321665587516598163559518154086887e0i
+.367558611517850141094631940441502597268353137295562314265637985481058689840034580748381583452126749812356601793772397327215604631632928343381755197009e-1-.111546873742367820181606416004574564457171072072779523711009600077902230919384749781176961278056848941810787421487609092378258719769651223247105577835e0i
-.946151035742841091134623914995465188928767489628369609762740652985177587397497683329751698827004677805325845456307170866602635354200262765365229133773e-1+.497979405318004196685539465435319954627818093961197103678743620520677427257659216466748322956351084585452660887475536400006675159175011841283049112461e-1i
+.217987928506839300231340016968057105370589211655236719021642689239467525862876708017960629999711810911198485345209637893710399519463874914086658931742e-1+.338130217526862059157482467557459150106671035423163669587502991772304226428658285185999701937163990550286127654080416974707185578065949182716186610280e-1i
-.153254104435876225687472700317302858947001130779870506105419316379926288177026486178099085757018521519400965279513195092764077637585111720452362841957e0+.630318147042394246966364561065610599642787631049086157160509606044006165199687336045872897865556691403393751517885982510773122993926190864425669435841e-1i
+.146281163882330351128376225983208067382862251917887568938538312905707852208875078763089892299547303759812556971003760379359425816429455124788655627390e0-.396352106212516335862127163283236866137688253361666066330966095016266284551052423820314352658444085404659048781120371682822006080818232872284894935950e-1i
+.882542065633049905565964121844279988045462325642206592933669212653416688013110041423363355476283984140903654900815393932004099105232857932435822298862e-1+.167818719932303400526159984296458442889225899334188563855967856624529914249545454371020108910211882020374441269827763829769340909139908979385774996116e0i
+.235391159464507242908466041071389303730929596515412072116718558108427521070747266159027269675542612964335695677787138492518575941936188950598395767199e-1-.202397121405604277516894332754951163352784416893546026164466300193335625733828349808970146211918667919265858081092531665141894863586164242148636446642e-1i
-.351492258692788129708080469134176989997003030329991311973266966859274058326823095305927106360131969344132979959912478034539277720877455041271167517364e-2+.819534264242158576151908666003649882268347032926789787689866047643844240553051562395502318316871652869757006303889351105813258791554124805062772549519e-1i
-.182127613050606917967675965965133494980393904388998562832776859844663499778315105432112944612816155249866192696732008426844554843557520252112433536767e-1+.518260174066716615631482278259060214291935640223777830281842097535360037488576670801536273639573505533927387073355618675090349542567170305437780610399e-1i
-.119015051137782084945997677278058951315174810610221512484272576576404877327237189751371275330253486423289002550940956139522616140192200640016205822962e0+.269366635104797070251653092184039159794501907546085094057260546739850706433313064354595413434265398670900093605436726901332678181851464938056014426931e-1i
+.102339954348103130144007426289255187238010435596658199995415693361791396567299294700078518972773559965327404390730308677701753521531028817365336772252e0+.532041360310506953781545082697675120361880923580992780668307411160416093625876726901952568191152093407332926394383724649428848898690920389317046404263e-1i
-.114946518885286290579273287891623962497915112040157369840760313818883087373786623526311948538672773506048409338819188843372514803274976533193613002847e0+.124089709985579428678139429847238982047486480674261208637658821648351933658546671215047986159202525837559165501014741641781505759177562281082128765874e0i
+.419788319493610876692240617064364567595136792803685546112578312690377027314099500562558885262110623709855726051321084905166364762796437518240719458572e-1+.161219844035497812488627936041683900243402737910900253243459001482343180693186982070241281756957564702550205449758715212445126615134279795102008138951e-1i
+.249986484867393197427406903142633316886098497938695755351808434364235069836471109046453802031624140588123648134655288953707816405193800233013696445250e-1-.740556956388003780818828762698617275304716710596189050072637644247155799945924719540467691930623499154482379608916205120959490029930958758348659524737e-1i
-.228004454701548779522180713380908617979049735194373594440002963517100566256630668686047523512500159181341326150493034375176640818032721181441925056938e-1-.264802707445019599394365681664001440538173266162260509905981660772711309419899029390767841191132189808763919214339759238604871959795375449909396549826e-1i
+.249189765805078029097067953466086146920999956261870175936778810990154653449105312689016239309441133600171946533805935774012890722557625669388175043066e-1-.164251703386119566125416773415171943993210345367381092297820019559427043520415476871754232389343623091884418693021229467323009639926669240735450895907e0i


==> solutions/sicfiducial.67.f.150.txt <==
-.169516234941500874659994549790944315385353413286134081457265913058049612226347251258446429528440714711462261074574184171798145722384910080706336204467e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.106836804024701018979001945461927706529398104614104986799013223299431102142725901687055379415108685080402058384839076849382413468205372619323660665340e0-.110428132432184293662082234838480134455743599663946519312619594352124141668836151469613871611022529916673969055070855405072411106307910604005513531834e0i
+.822191969530881060829997707205091611129114204406839252658615346844895600373396622667101994707282279930294319876620114505273559866634116095834373385003e-1+.160435354673679433038638229711966738415890885796485235414857931769396417157821430575642175146473441042699752084834213234593186777463134714811318743241e0i
-.575775570595166309538162738469724761951313134215310802298275327362827155719391959187096542847489404038865332329712878190447928179870082979497921358621e-3-.505430657025915872412844328177262203796288857324866271457801846613064398589442562385059562317781928177594384498341893515471526565085301019603204668138e-1i
-.131871898408578986678624572788096254668048887656466727562654144480721740987481513775769383312660094431950554480807349609327088249602342000611865720072e0-.105544041273455405137487201627106917471214613212383644855608695687808912111884668140768918925072296447369230533142057758987610748993215945710647413129e0i
+.422495960424212397494465110311686517555663485805206734011250246209744736094038161180806363747857587025149049099111877996020028203426097893125772403188e-1+.163904004437380777676309751251661127726933693204764234448640444342251661705426669651436743340770727101899620424842145675521939587289140456680075406898e0i
-.419659611917126699260934508692211057015962988499581019754152089753649463912344519851162165953136506328955326997357255448648559279010256406980752358723e-1+.958068924142988795403154914738405909523433668771713308782723842328284853857508306353403677611143393349512805353274210206665330290295715466523502955437e-1i
+.697882171102040480982375054850456392132266797452424992229412430611294222556090235917243011500674653118859222430905009730561329349565064359863682044049e-1-.608217102774521335103246577169903441323910761351588323454291247147469384832455454255682742403806136150864467661721145947120434892387265334730273954776e-1i
+.288983851160870806504966805011317382631183552569057904518156037616472184500060623104736530225315855404051516843270067652825630156230149432663241162268e-1+.165650505782889452604893130331057636228704763257493038054224596911106521676667539963998823789450281632669724093065105628079491684736966282369313404287e0i
-.129484965246550894342967323613658031057005989506139902794719464401559451551982589524276060540545802774432165551422551594885181748311759052265642376783e0+.536198179480236044478578919948327675549946935434344694144684730173665312342959092973437951232879051102548149656288974129085919650381659012869220023274e-1i
+.683138975359457317510589680684513258068439378168074608156508750047761535279118032922212716845132428600995895108522548381525986083643346963902188418355e-1+.126670038401839577071809113843980176063342619817085338852017324140885290676857078734419399644161041956962116461882070605854489926189408220345982195249e0i
+.107119228572816889773990752144341382428209966474683303503969852692427318203048692551963578364975818730657723261700143274474474230619237373992047956471e0-.141017424460146044230358865524814230482855777003029608488795900311310093388505968163011045248883967679386312956170795103014021001117428149292971348784e-2i
+.577917899094001221941967263486448563889352963443306269966219043613168767810686933774955422430228730874250739323569430141323451286648266547091727154478e-1+.314350289175511530287739703225170882021244781286251930120951617779865472966803959957103074367474478477650398588469755922686937388504895178423220895254e-1i
+.205975169760618207886008003257887846451369763786710306814003755949480331532233416855801298404910777357744673555799407782834743135601022245330452510406e0-.488785398584969387475723526217058071949871823657518636980618740981596899674557545914766651995143163018711563016703155487722236276300810835106356079830e-2i
-.993256817916395082615721563364491511914450138631864794883475143709881647081628053892999113545245063230862764003417726939710535456453714102777215970510e-1-.130119379398298966668139805462927111201195652276687700728441197996194069776498878504810375832411269990456512211384206022381705487562154576201253298207e0i
-.179174546041027231856437230760230775673725024514392114839314517957768983813646451599821424599400373312260339564338808592190851360640181951747996186076e0+.207863326543731000279388181015737232716351887276440770422066233719522774000523330588647130309810283627875218332564345236601358117315497571332547978019e-1i
+.521547265017215774598307127332669332901284826681701797757610853493670501194849047198976584965537589203713812153793576467917440062441504439834086851913e-1-.542974048701714121781113476426632710148713306932233530297964111600664720482270134202790675072535698193859559506907938661836058676886785315360065935226e-1i
-.101306538715307267825842472428134378714749286595831542563952099061873747288817286876592895058985023231842696908225397820403679588600041243342995421226e-1-.179925249311835589062875867856264786823663441207094915511960512447910911616288190013454652084058051851750630433455330067714157655038739199403059335058e-1i
+.698128663601560209794318381807068658588620500424337882672153420811320255433133198546878297286633111214994304068787544980937655114448608276444474254589e-1-.204082915254790140687762032062417108414457247521958562019916366594463765044507335480837608126146985075720566080489780076420849413436933720513916307405e0i
-.358368296582554770357897094182428779410369446184034436798316089740558498671207567584839737938859449373686531595378536403447915664346465527492012679638e-1-.824699722319854642148122899901750424991585563241933342597210076799062450220178849843668067243388302063089337604229413837350646051893304139151138171654e-1i
-.479422507445363264394438091434345828531268895316440754125736766167518094120681622977487711476038751607816147597940833326527005126689022784034915562661e-1-.234171367784375525818073253269838870041951722328217164651436550246088802217292201898137783310467180915409508974525814577624555899197569831907664997528e-1i
-.310449970576338717026519873641935089159128879230015515907434561979873773594182562546641955623588413690610498958832672062025371625870268066114649887751e-1-.461308619932764828291319490624634953067036554769403931246338672225796458828697303336866202504915514039371399376880723076131219227443829260927708829569e-1i
+.186753498055713715803653095222524550792092007473139997020513996150454618686221077152334191206749045979664007820873459821484300201065308793076374403776e-1-.272824970380830418593968850775852470049404020209829742631877801224987674060853099212635050772583273640490112348938924527034970842457558589224969831954e-1i
-.843350029863721616134106567812654404726290389036767637370986046709455592107997601606650911985489963524173004422435362078036777549408940052292923696672e-1+.976441457081773607593094358177282690462402218013364563769132685393690633655138589805277080378379982581855767611087380258773727918209814550225746677899e-1i
+.575276055710218221828960404456438911194787894506958403429634426205752276124229546231542929434671806772459182299843011000861758867622839089810988593361e-1-.492140207267988899801985654565304968704458385748461780037208763087833877055089610148266887367985034534313068268791626577515130701995831381535620493522e-1i
+.148010591720050777991191416604631455808066742890313314866274210077415762142463663439176702159179112693028934474889342753181877489203036736091577162147e0-.197954624351181600244882038125158855277962228645437842800705854954476113822265718770187333311303278897102190978973561448957067324045783971233857294301e0i
+.100569744468375676992218470274018751101426307244746922240190386426030323074531127596661817785590807503938712653685730041617679490026034547275411352276e0-.761795194995515068431491213671651240626258628307479774565502625252101828458485674755897387849682011046620328332302270779435133008033452921033415489118e-2i
+.519691105336924946471048810569261134181977627220945336475726722996727035172210491153787936355724212489026448988427200697103156260692862449489628234668e-1-.103584728186832927995615808611214894087397950867457310368635906703904679596617300774191005116418689296087201944844716599981482077471982773466609196181e0i
+.633559977822524045519793781440056992252657317684828547140957628244841684354692671906371494932558722417674920131000239553719726647926197242604430414438e-2-.147658958333809041404709752196633490964661735972438236607471765102168012342201557037295292844659714615262395344366534858680120258345578498943496356163e-1i
+.119623913427686220737456910333087697915917600092696171377406749912440255340726001185248374551700159263348209344448179063864967138569913278417058051474e0+.102042536807631028888236198771711928472621813287942956321694023231273372911915768689483127880982677840238610046944831003428541893149856308336030870129e0i
-.101337381196429628762941232211673855895863550403523973634713485532714174155258047225207119560870680063595474615014003105524468753346927434235459608386e0-.313499034096286037053731742193092171104984322636691355106152158639413045337688170005247553634567762041053362834185959559655695839516542423360081994920e-1i
-.123668449497473901481728782225600220063903329586367809814774646563706175612506754201022295288051449028147758496908294848228522783036501334830015623430e0-.181749096571591189237668312720711246951721505334799180081314397668017637377978915999616429055574320413313313417335476476524739291523055056512561032316e-1i
+.195845071742682473560021759078412245353875164505378928637496555265802781507223776523067958347811260857640336808120608285265085941663305888098676658705e-1-.478416606618154343440993807616059108806511690344169879921851400605382743824519494143682136495822620771346076646426404995460969473769996261712482652116e-2i
+.666252103290877276068314273108475614349383121873991726299886867647856454991268268767943239711819178276706197258753267205333673361596099935325264704400e-2-.251817167584107267910021178125184650984171733200649741156718799385121992649267531230096924849529624789685191041277543596889766780278396945763908024026e-1i
-.409303318021942535636453050475873074850230080756445496456458220616075061455775453283749653078432684852307646298056302232365612981513813361293760133724e-4-.702513005063843947185995966415095291921955166256990285535451436283848822867589687414672353481798694642194520059664552363725212669986849079074066259487e-3i
+.447184304445885616428393400672063409446817616287399984969017060796855651747466726242048530840760418897361543820863426120020660760610329049227095117431e-1-.870742272338040083454111148123945897507897831052933576124010809044348591820251660579203016345771877463350736035316838065744854742696428957944796966760e-1i
+.409970883960523046723651651128297196847927223909171874230610078611070858035139621434472555296547487774662772514891040279013370744675520889199005651600e-1-.105444360352697853347619561309789510807153189049417047226793367467995915512880098663798921697940110523755616211638410356062604773843376294052776837583e0i
-.508503503789640314432246272560459136181250024716787620665505250266269269675495884974936769049502813125559516283395574972091035458931229828366762641710e-1+.392500653048741474277755497965497065714691274079458378257517653578372721550032166134296376986482732163308472433288085611164805157267145646365184626389e-1i
-.371223139691608139866590175824241256460783036667805233718731573891276491996814641889776810397011138453410706950636344489576218193598526991709775008034e-1+.404599561724765947004390324433066788936133872126696837827094349684053891173533475159802834316183944528394476266378121571066466662018305416334510926218e-1i
-.613359475101422737477918856945366861775741226823994082705427791064782907347078249713818321695940446233708049885907719789227358606888538215706278668664e-2-.232618021839060271367450792730565333094549944106746809369959242354804310328384166191647993473060634797148397080926840640817866580840134559516359329636e-1i
+.883133559241561220372443177245139893558585525039182678046415101499364806154109056706223187954712064823990023741657387297185490340653853562451599382390e-2-.595148474463468295680574776306596010996455917870955379480386377855374801853184304282276241168110179154537757199836331939095325802657378418478213250924e-1i
+.249080711274256524076964694139533822465204118790406701853764741496382663792779076888437946056812674282636583380778794747494465332034557988379237588786e-1-.517742765664798669359166861484233810058377452263714592041463028202649930947900328216184238194822439149917965269420816948708746986000696076012746505653e-1i
+.227001365947594828048522293701391331673089766882751758919398140333764576112782916610799412714306804049006145907315890211814487508065934909998249604127e-1+.760606903890619000860785850626582163117440710812342912019889563824572059731375687908494645511298969852179535667552645782363247892583440404768521158877e-1i
-.613857401471507826849898912716818869190246367756831903009081560775916244372659420666028114175964994651402074384603649114052465459047325690303825402254e-1+.268737226548461787376054752870723724128075824311235866255677222310149533684040107779522831704251148346612306572810903155960715751421024827023815203815e-1i
-.135658985442101394769842913410593869494655671441894761840076378042216015790516982386971207126169854288096821793860542982453724534616081242288236221144e0-.234338107260313243314406024427396957611334864716076607068124963814798730098393506833641966969064929601455945452707323991988027615526528998578278842635e0i
+.129320151022598152118893207827203948558878654741833505047516232045506109865825505544191733025910536855014554295584163706749863570829683741264384846621e0-.131807899762729894764722592748681492145721840696932562434528132322941026390528954953209042712090887505367204390466265831206406370698492027261306128114e0i
+.572146120708141763174783459532287637945912324539899390517583229129070452262971902395070653419335594017234929973025862425752466352828145895262251231130e-2+.430717126604352700581991091713703422130431955929331868304155788801798042382670677855847985907856517253534620884427547673423856752000208403769026018895e-3i
+.100436207557491478709314742535319263604682520553515106293555096184705907568984263346383562592228882810668095671401839319201437189385400709475459011841e0+.165727893516551029956781895557001433628925648303930263824106950431090146986173794335951757230673493489172048241363617850304268660797287860928062822351e0i
+.308370676747028282396567125870732070885315880022376587031560463609309036643597536913764327205722014333615247998152057327349860302145794552299308187243e-1-.662086116552119612254164256753311758876051487515863252806018917820811442727784047790001764105701402345950467877042238345987733458807096858089289541863e-1i
+.342089131392155606553671933994654888293884057862928001030832674616664744171227718030621536304413911749629862686638212218718502647676779724418998608958e-1+.209160266982302183882150281621303785967819850442246531891571821270710172833364982089816264157673188370475528379763760141817620867072574582230220808188e-1i
+.119849249099496471286575941105985245213141295946740875102541166967485533079256835642200802327767728426021231020974927091089154306327224295950671711943e0-.127484520280120904295147448372313440264266511678298965566278685362285934297703096820639805978987804508917142985994561192904184513439285100200554092962e-1i
+.394295554722309076572446256269296323627242064791801551550946821201132290432766660004211056022965049728929643314497741024561727608255259484171957460949e-1-.139241448065121691335975722922233396686121291247019733647252706097621063221062629187284047475803845899434218577563677001151702835234332959233238213799e0i
-.212393883954630528356509074737239405700815099291361305458265472977064409165369792973430368383173636231510585275644744705915115891605560460534114005195e-1-.107194144067788865211485246461724240893776166856536904454950085106706312093942553915487069883711968759777665342257006070880641283949705273798005700964e0i
-.605154549144146418608094097948877648536875052533264040322138050687676145074413388673788611766659743014037466042195024675986999658230287985516885718640e-1-.158445076803227549527817440470641398412036531464282478436705173829891212725440708542313332987413163669140650191413944871943826096557584097966771678755e0i
-.316084802511648408604184536566155944333912257527837105747490549380950463096316891834996842841429907549611344853239924840186838864775272161052138680126e-1+.322812091844978244003951399659248980546076906583079363210610771167017100523299450298447045310199210483769916422961218014151879948743603531641837958007e-1i
-.114688709793539022055806073091930533928844466136953911495089939198527534099241009489793905884255379730901751493862046458844845305337711148961559737495e0-.321604439939797271123342212091171332250826267707848229295796176614380055177683578893114894099455290204024017883565004044815784531942695171074626677969e-1i
-.586743327029336569578301084171468362476874307411790187279748372595242177408838867304942947053509201332032569622463016849023611142758964852897226039829e-1-.411329462390470501065577415922377925781830215228409489966904656665424068746367602360754828873801359275026165892677207660790703139993060953950619371909e-1i
-.133616040896687800429895082063866966728771370173308903523672688020965822202780895620263759461219852276829031875788172801032516656832091437244883572521e0-.339180558263321684880090299325175938753840478347347644664263750708120441748227982665389036712638117799244065647864350735604663108004596716782644397117e-1i
-.663526412071187418170423660870577140139640022627415913895723447225114334272031355361033187890235176675896927676304946704116544121532754106803586363660e-1+.822169148846487721709758338422811083997853980609887423168685569709446283578781489200539721612141736074628953506235958236129142167021191342370579989479e-1i
+.102388476814613669820779483738183247355097461458795393524171921562612073137530844482593428072811317488606035242231553155154106274234821034470725154311e0-.130310843694225435900596371136297465633801177186819281817443799903407882821918950480638605558427754375593860085078940243786563048620392706199638684948e0i
+.548099252792078719531338697612550787063867776867360667526817290759849881839567275136949275147077745412635429967086759153212766622892182360029037893082e-1-.669689615888308921882491166084396681621061906188865513879831255079557918489755026772704238126840815564333324684053813458059637056910659893602688782705e-1i
-.917273233267680426928119054675020867751030030126038269405862205688295028955169445379227550372303987941430015069571485177407144438104175590239104001908e-1-.675955907873448023769259042283215482244087466041908488767876453757619446146398246715918705319568697684825626709927301941987891544661798942517704000938e-1i
+.302981446999153907501328222547425409643406456372988893369226145160285411608966575360903009865083552388020251653399508977115400376846439045778168366239e-1-.112824225878833746746970504963829490289766993215932569601318278804065509103870333426220005948206125106166874964002527046313491186135980651345095440685e0i
-.588040288376139759219053212030424659133971836222831203448612704194549284953584535897033871201475020712437999074138612302899859947191706129568956383182e-2+.831316634112614801342733342632535146460076442923680922808186426579939666279732660347876689077919162000544448512762199024520161304428455322877716234227e-1i
+.365010542746652676916925934322859887631311454005695388892277021404708112129277753299502776075243870814083798798114055936156790568278259653144992927076e-1+.117885816425617753815514655495885836685628494650687656817972687574517827885783517237994866492066078725167619659688658996716301965906690396389985150958e0i
+.764369264086738974396832342403681418840575177696346565667172863123930433542258386418282548823751182207080523543893887450522569428881401648815655133484e-1-.513460916619900444858092086477784334966041631401595929907187780866510105991724668765564951654723964681688916007048097450480186756448575928349529826635e-1i
-.471320905588110905662197116872522255731177993886608203817312584626768581541836843446365466809239739989127024903679736599779177120418270870639913176877e-1-.471100361713200879175689888159248286933506576942118625931118640394748321532023221846064839414334180273471316169153463947225215743534735910304350164613e-2i


==> solutions/sicfiducial.67.g.150.txt <==
-.216275675496411493117171900694564218146907661049804294895918757599621525989789681250286526785859417330809390433550517020602209029356888599846977102648e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.321400823979234780725907603457332012411965358966746822266790466343536574867973787141056026798905091994352114712847305045000376008702654735626499765384e-1-.301502821370126773290272072377987870713124696749509650667423292986178639821588816865616776739816669292180908326886255270142737788985200611841935858348e-1i
-.623746971140658133587418796560556071554550225788414583835860894408027721764351479122289324743386727116234277374996750357872971747709684436088022524804e-1+.887231159709997125189943912854067409508550649851879843448177775943389037628157646220586750918139633511535258434986786691415026053175855367998477734742e-1i
+.222795232581141909730612105078851334421505242540091040964197633940227788930538695418867816752608649662736225496423175535212039207226075037320722055777e-1-.180797412029421606565320990884364995181180062515157994385041673838959253658674361047036937403294891451201134739568772713618403264961595940853308824906e0i
-.136635829949230289201753747770886033448542340129406851893376859994141128409505549640460663320867372655414359056434501952736280435943140405656373222868e0+.151594749291423990385734299175225249825173986946295772702340806476686155072875284050172826754021660614260290818281608663199633235528087373161245311258e0i
-.134906312611769593915476936133403543861445529883650685292144591356141218490966428590024104136612757985665371720533379422807479584004744034380660505002e0+.353535435571817021790191732341532949021194544178197274755489956331141239531863880565935991381093920968393197162995309096642869113683417923717356009088e-1i
+.285238430125846186642498994159203536433723554623979815995413065986492989957456086154736053415994304708964306524756141291028400323376407976460075236139e-1-.148659216730648173831805304207121416658903958266111781557280861425827249638044531704518174894930807459107140251042618543363143036837871749596869590561e0i
+.380152187386671581679520822701421076749787874324723402524960955583660721327365861532070661465510618246509051086766675233878354433019646973439596887226e-1+.151897340072672131706789395075161077388956702520452117641512336808734544539914252285746727557997839532176715609021459719414015993213087353332676770303e0i
-.191545011993949096248692221877745349005128053684694288096244465357963220499385435179827936046208400192023158224825746197262867629911026822167862820681e-1+.770261574387408340118766579889161987632815863863845155237068252464082260220200358440823539203101084391636370127055310919298645737841467946379268777647e-1i
+.222870712153274599464339369256102597877577046290425257517189375105024568730130932776414768876247208665946721250459931255837656153622807358298166714083e0+.124394079399305568912130307669889314402089012195578704794753425256173318674015685640290503564341834489601790439145629578317546005440167299905209414014e-1i
+.452473987483785682390853240269279050159297464158523855775906042697815431130965021899077100522103632987591733639018359370765105649929877769527460859178e-2-.127836295693424670444787142855881106747510360003478481850555678539115560365111996688575254106094029700938152409267440411882325849815723559778578888940e0i
-.699402844467320270023172212898838746724561072573017121442708627597246614891469115310458051229164044726643698123526707628759021714793716570914763033923e-1-.168575807100978313161412563668120303801168301852910198464984123101136670050315675975978666990354708492770903995485698224140611056045236176286019742615e0i
-.468575193256813219494557142073217048516322240290463587596168831869828591579128509790385248472108536075241665331068545619830150758500795354479384619512e-1-.585584038443520802806101856708321003636252392900850892004852555296205938480695940291395973872973062284005080098328852587443194019215308360602703994953e-1i
+.220542187871585100748380487613549205101129542776222501156586720199164277451838543714583211405590266927078267332697505092572392657497132111371750510409e-1+.133837090609107541120316609918304609714578733081877542350286440562954704308463004680364021188187319387031833453667335371581472736167542568517482929599e-1i
+.843496673626253861128133845244559624130039028540459179793448488656359090936678090429145613339882186805638203770530176796039251526142270035141962227369e-2+.479446228034035918649831369783129511550637310957031670116452312587544450214580552903829383296503296378359722635348038635574823864584848758186060531786e-1i
+.433778004755444556183532090165170578598988488117731481282495670279942201851657295523443433044536074806117747700707485654180556679247194820962423361124e-3-.142766937434019730597320780383387159665577768942472983340582601379283973244365600734300017098226136429633128910225727677237292816029598282287641079211e0i
+.620166231597185967755542747249295697931378730523000254879586745531319669938800752195034391167266004475458924812927112125185678528423109462157544663438e-1-.127480674561948311013182720394684625031938872056095334279038143739654658472719603928777023920070624454336176695724280899242210804295750562935702486551e-1i
+.103488568229423214179935026363613160587926475247522754652955777870847792457249023306246421353152952861154618945972552368311082493490424753162188295559e0-.131442443510097175779385737879884990091129165744483396114093821278330562121801328507821365505609211465476651886201427227304819278914757760441701182173e0i
-.647216752371190677607591284151169867598258828973427266139010633215010313236997177305342300589607476024409183212818385431841181806508715948752019642419e-2-.188574267206646142486864387999907816639489030534343182668314022539032389189308054068910273201485613654225980216428562897322870869344291675031588287159e0i
-.100588180948431194801267245521708203657045853606445364644695975516771854721240003176067351085607235255407087661381742295582092519222654767072122302194e0-.788256912378601995233202862726666187940251990963901299795986140746092246354969596740990604838949555508884189671047764473791211993837046205260675644253e-2i
-.511349233850226975649865273555654585612774484004718506166877692190301149269013283811140747949588232062235405499079247119084533520075278021517667192115e-1+.683666650871749591488821569839519599796410625336480641175248514833292601415980533278981580821413503848045804336872193417356052591534185498463327460739e-1i
-.446144532275974212217658158716575940335941089232637094738157627212659927313133193233864451307944921709300691575628310787079579502923069554085642806162e-3+.302310577975333353858072027722176393957769507685430544187261730012036217358739937622793085142436542293827296783724884387276837064226557714817129072438e-2i
+.806831574893378914023773862386469731668512818971013053314555604616121945384467651144721061790802238427306156100996093625926892508535896963616675956936e-1+.385672298382024086122781268233125260638683183252480415637144250231390644732620455323704303177286865148368599509301701075575912863676160575519940891424e-2i
+.139958125859935086434504786990941104217833622568648583288944258648449619405967301829285339732346842250761226589479430586580094663523094149436559774487e0-.136109521266651223656858068022352739992188338675478273773899038812642224628358299024460362621977864788366244015561297528606233818926489020564885433628e-2i
-.641921394318422661232107638912382972312768038740309260921422574207331626878945133082228297020033498516944225448285213155413370868132169255962451824622e-1+.240905492820352414563604849271051915682541095893592489577346555596840486907537953378216870575994297013323902203987251586795782814331069379427959664508e-1i
+.732101720823246326163350780839940890788881585611083819337204373420667212289350889462876077467460922553365440698805055957282791779611244207274867554476e-1+.142752305305234356200114274030257870144090418108169628934691444231654729141413872346616304976372135129940037769384850891863454087383589628989028965183e0i
-.857019427604786491217568151465312399055791604408686979466380683508063395372964155234422368251668313972609747571370422889291137747956721268518529054216e-1-.729369084295842121395719845237113710919996607168157845041386632565516851277139709380516757665426183776572476956394717884034785018279021481191932155253e-1i
+.119246895128373657305240877562224245785672690338525552748279129491253060500298401717587527455942538651308309053247866771887053778367154131440156660095e-1-.752941478792536757783453244623897127693587751901270424009131869882647420145638193669169457976170008120083487150444740474330130433782751166382160040569e-1i
+.611957149454006502319019422384091169060206442461734870100764037036607579462739039981084446647352051988210708212378236632488772092862979263479771319222e-1+.889580720194586717903585170643041382814724784295052062212666365647065596639786920363390217712892382457873729686480436196515980288426534752798508803015e-2i
-.832364212887269515165786762603708387552908098524885663097859565729551568456887058537599175986475444373143203694507104132403269033309532952753130303634e-1-.758547727656107245061391873349964260927295415989839935540943608372205502376121680214607746879295239530150860393335434015421816729849751318883360170210e-1i
+.787606499160670001514411673627600941079068888984130156835958378755969610717304945242703588007166757248710244469693970225152882168096431193356812693582e-1-.130829839360233334340866255600335727981518659683080735934177234622155995700054170971190192763805535807081062968384439060217533887016096305688908262083e0i
-.553695706260210049342383583923929803857104546091057180868262696962725002209357779337039940728026412927670049627254894832043373612445508732729801478096e-1-.577040076186480079219681993879936722078951131500900417429836868666766953492164454344771883025246493794038372641212727367341043730358314624129707847936e-1i
-.127763178094285661015842389114259641015200083373711049866361939929166834518032082368261115552965713226561766129889746180106577040229848396842006330471e-1-.107430594584826088047920481531062612153576888341793540504316021817296398114490970566325738428130927280915691269788614158181949205181772414100840787109e-1i
+.108554644428550832778663720998110160501305653344083706211435394297718996393467056996085393567625868946773540074256992836870386506864923152343921833535e-1-.140253640129281489252650545341626152787356805364674185996539327494125925507445120877404038280797207026547986945893870879487404073015953538863579171825e0i
+.475366797279196003259495862512796142422518781912596384501552701769154308032580662834190230070866628319609551409972982749907068689874399817594161258690e-2-.580367328572435865084642317181817683055398853118124886010538241389704761662798960630624536754135805017344857875049631954249524358407219104824870509949e-1i
+.483779112606810299378647382275731929568543053093077154688598303293961904425952535053556449390319552002520477975501115846402050032763733564739113918774e-1-.633750349857002716478411503965072414849464352461511085060582878339887410125432703839878738227067509569045793578265695470279547907278061886244238548033e-1i
-.700314883563345982100177976909367436344884980404052107514916176553629711455512152209866347600817515969526627569393794211618004502569953636548239971876e-1-.855211452992968653097936860767303252398087854359153652593950299337629442144725073303063664996213243709600213605775778718323899630490887479451341027363e-1i
-.857634118397094662493870631353846041439243599334573583204884106753691181539992910848620349076425448117352187377640422550419835742555830384067376329629e-1+.343969251384213262491686415213785439249412609473278239850270350644189701963242737573296710859826618930258634155639873633212272710327608836119509983950e-1i
+.566697742216241423590422293192957388096821286442077721832473658215477067508205758122243816938207386042318825541254248496651415042111100690480932215036e-2-.809882631535606427216841287990256526707302759110256093617586455606696279176515430938534384103875078177481942903852000741433677690122808756343342343019e-1i
+.142233105184349035939482240544024815411955797814338821813013692825223526156463257599726693824100438194591599584839452737690083527544735383495492221469e0+.570515122347857605531610845098731093580169112879646471962857923061129933872026292054503357314639905489656083930016901749107871102460200886142517760022e-1i
+.374477847837158214730168968006955353485820182043673953471197404758151652225555638120012220840080515054587572859799867127657316705253561856279722769441e-1+.458514617638929445534924547531575778961831607499997816228096972395851347718460001499824522342285246311607308775228646251658831015153555595895073094480e-1i
-.244870984520006394639104191615714209058896802765068079601751523516349841331384796093909586384535825318134263977974870659351039277149641030601655195424e-1+.413340567693219527761189806952972798960817574366067740996792106518429644720195511133096802024512076456102828962403614115319889354631913489928114244681e-1i
-.137005692087116952487778103547705631128762212033243651822418724912383680267206210348081626904399720716688865164216732774910813085259499120563204109788e0-.881760833681875611967481977301625002424051679514704838647443272585501446616432469437075309847548165479574237124755162015217557497460638757358341104951e-1i
+.576597147556981641094400564959468403804987225181477021337387289946598303295242379682635803048469907400943708666471006541754436694291069204039141529928e-1-.658770602537803702344744423973269029049138317224504705431394319829339537798561336434845776597703072214642213041113155597732564285964620617986363576274e-1i
+.170542798296212665942388276659852559773660778844544457275596615083291893689867860556082111964488290802958470002650271965983404108941367963372054284602e0-.174186323892935821074037655476477147434979305021797752220767962362924554897916698204962237354504718365330745026921025420656997928018265265460029346964e0i
+.248146510055366255227578087770579397079460839782904955345356918299284152097976424452175036516938151242922099292231682310244237176370385740527250082231e-1+.749769715662037166970278306534685303909933360690393638690152089583365467480288209284266097058682704153648774461635233338347626264547078646537650440448e-1i
-.637252678013552789071008911912248436362401793787124085664252637977896403845490010500411399539877341267276035673660688280263643917392015701671168797144e-1-.841530500605141714937450457612646357638351164306369661262623304891616182542379315089724786916993630582174929473256464899583639823434178227945559365925e-1i
-.447243034999818966422952140316273510104444936242823690005108657382458506583221798795387852871806746241238153418975889179395086328483176472677735285867e-1-.887747330405782261700767049422327939370736261134964060525446598478364251979818189270006082426516240742895251943133131868505972200835073366376692370706e-1i
-.514890993476592228891184985008156666648747511437942807653947092071388224909519604348825295415681989619385259980700237936284411333702457278519760922621e-1+.600269988195516948379009856156694992269663439049829223697698183890334442918661887764702212560617514275613885475817576611313510189004480736406327688959e-1i
-.618579452593933182811414423155221265240382783393078862142477393507634732274023129519798049071545087200068558005579487326430789454131329490557374495611e-1-.144304978793386091808993039840479733891540188495254139857489600483868199443483400396561276907654749399676580486000913640795543977418713190494282416317e-1i
-.121972084108230535964820275022834440259712820442369061156098649197655664414300343617080614223340188360294276609268907804683104625184176238634070700083e0+.281739523658553117193510795897411602149455090597803725148110551721817363830988845451801067137814889595246893918592164577040024718691817071108171325590e-1i
+.130293732284358380130202468000776676752835765763546725661519756606754319933708907807769393099271960398448351512693297579662411916908099580871818743545e-1+.133325598901543961666998263633708719108391281778714244057565438611337756744911115134206083759848680904260144455027055051549544317576726130979258791058e0i
+.149285459398858423519607302556780195649245739927909884202240736500727447170910091148047918844069186196497482213134478307086433309353481571437391681753e-1+.717250498133635399652582071640727213783600866088861821201704602058464874852689271149529858458867924091113083784036400994526435069194459709691457384705e-1i
+.193429467354709172007154086279592126810591895904125944007573294097350653123747360871745263482673042164810557292331152355566067019678354038986617949699e-1-.118725160199314495035117659990873333106781895471106413295797424522085309504964123649802080476358434684813449144444414780448085633366315496759156867251e0i
+.271850645288218725848455494842630500019667103091770184164707094641079899717083132282923723250725806254221218112886179283499459761511415581744807850048e0-.608918740750329204620272170169087243375315927132311224211477501097015668462498901671159815900277514728144414480070763624401986399199109891941501871309e-1i
+.810599283884058226505827225496861543862574512085872586666507579224372577145846778291290264344423858001808840421267180269211642550756346087291993597989e-1-.108246269998725237493329405221054680045815248564683158333102245197230406966206658432083343778858848203875120903678629302468744912096209819430253690994e0i
+.669355329879297975455148453201957181030562537894612725291667562007518318434619956003447784821354040601208882227375781389939893692156803969057153049430e-1+.371798329308438478600641468997010651303879602908851999628944709140348427331876514045424780409500709344508906406743443588987485207929913550456616934544e-1i
-.175124110807174164086561130158920932887404433302325424528237343031511112036065305650502914991781405085949640737404642625053343653374026865362633935683e-1+.286127171618295723930675312454358524945350047180129391848798710967022640352761032351974409309208451475494300578109489713568115665791384712309622750701e-1i
-.590905066356850573416680679639444794012747942573939094707109433816516150117555633485441186117739087927662915669881594857096740859391505362524642069874e-1-.118660488609402193601206545736001954435112122064509448865182518770166021809663313167232944062191282699946296245401503581973764426646945745291535001060e0i
-.174589688258348279881420299496968502113890394489068476576444541758904309127547608816397210314706134658491383951183993592869754709742392656032457205774e-1-.120214452670823582735386226985323082815151176301136059602569912186443674080723418248463534760442710749974805159086693396255014635660589580583924599276e0i
+.661039186460185141113779903296985863683073393422653394808458961617366605466689759586342363013419552741265545709096014381908283089718581668556407803355e-1-.195729762456864500818828488519123481314279658111010374480421810374540483685545917170350434495610216200512398771122240663169079302922049235389129164977e-1i
+.388812164780215878318449611609017787627842457553397983796896306449775786508619774702469966973388848276911804444833743409652631359469057967686760320415e-1+.234306844129466777232770783971538281854372100003544638276313982854075528812955148121085955800132003703509293426788047348446710375293100929537909075921e-1i
+.859037559443248565401638783561751702815837426790910732274873282683464395936914827911565622337671805493435641513825355404793072664686541915852150448389e-1-.448666685748439437350500244300043226122868301179269664107383220548104455485595526971622733887796580950413019127298013454885919228924353148389814155693e-1i
-.586665987495219632482180216097618994221036907235116005904826815929669181971272934124746274915982472742996930222330136531777020429152280232176550347022e-1-.304001975518533321087272566825810135811581568436325837358421868912693718444412775687738934349170966928183539813689596936650513643564368908836210168098e-1i
-.102599812498523309906157897843061235322268513676628251261655238322751044654173029402540083951771887175810307397291645746911899929773342139372953213358e0-.731708320011848987411391025632691807343277904584327074934142925187570558435010451186629720759339294012486547460329601173227568583962242376196449533058e-1i
+.224996492520485037361236417426279882506353921975112190968832678081818552415388776067681089487582476428496223638445543561757348463523850508087646490934e-1+.864399523519143204600962330724422055226980044741321024286362679152371552333065601879444819766502941799775237082858412728346658226442555559157823548865e-1i
-.466748903842499397767578403188120728888777262059939074364018531010521078314038529832682828035094391348022141419728044648996339450211455816232447593147e-1-.609291980804950557985596312612738817527653729482589912381163211471724290288467783937751544946014785116183373264615256024515683257845156049474417588775e-1i


==> solutions/sicfiducial.67.h.150.txt <==
-.164479436195369166922436298309063336121400589938937725466048821277822636059992715243793227103376670276526179244637794385182476544201833297542686401616e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.116547594763148913661583574100004400904955345659899765886336101839398341779803151547424065384930427987106453206035249887014827705090730219904034116919e0-.173853150945028450985816071787490525668294229916624117613996795228024689273215695642134589231739759519693680408861284480593432405937305465504687329008e0i
+.115556279690476536485670769975302599234187645462165264494636163712909046041260352575082194634314071427376392755943112464048765590782252671557913855441e0+.134186184852302943220811195534321963515424183389625617719564591197930260187639180836483620047218154400909953699934620073680630385724505055373139972956e0i
+.991315901048250248387192829719350208659958824019072036900617163468371759714711074524041743246262033819742950786272597317823190455662967790239648470358e-1-.674578878581527288786382184437641862365675337437234324689440701689717011018390634232674403329766340273526619243145649329684174386429570945658182525774e-2i
-.201473431927333037880635521658962594808378367036142434251434728072851445391268118653887179245532578719354182972493027016476556477471135155716612822072e0-.162463081483388094701908211929597797750257664804435640820095409488504865455427957857110600721704571173813171372721874017050504566690699089838868578596e-1i
-.104951865731236605096010526928018714392649917270966358266054861845567479901891661054230492176344344188134994362639051074624925411726266094211749889938e0+.846471232913860884752393629317866559587354279318307775389530974865793745938671857006663023999348762986428814814357008380908200676738854363067895375814e-1i
+.660387533646266094738872889848652175437235815804964605676638185591079404956438565465510315782290775455026667247851727013750216555269571963435519561431e-1+.996377155896653564309760537707823701589204568704846399419247103420796302957862778563216962963412639093863213575261710849683323365038063761110957503759e-1i
-.159775251200108918673228468158226010965160434667322387787731755251077852497475776045635288265893653388042081886319530611506507234846612777946611978559e-1+.533173551462108145927986107363232969467648377259994074057502763456857171160250360699541536150562169323977584105374432866499015418068528099639416925728e-1i
-.523556663222071721513068490357150714597265831454704941131212430180651715476789923982214650051796776141613134731593801568573080930555617860347857361820e-1+.327306792674603534690189353967229364507360608180088597027350397646745902434323475384541930709245571868583867594108906924201879298298703798791320437653e-1i
-.877511492182034278174674243040387692408122815271060394582799081772613495788331430050716008370013295260784999397873258200558487269943564049953911232612e-1+.102763039821832149457425519527047679216456924464304820309476440125601664922036595438779404771029146405891037355039151700050452885098533680175921678301e0i
+.353191935630820351280491992221044867721113057686021889005029316075732585499541978941848180346426154866698977527726582383229585339655799263318619195565e-1+.870549182468246347745258147787425799047320129885813470161952462672670509951574568382513348843182430311350781114186967803870098293015581924739093617182e-1i
+.139965385983263209107556121154986337446149125688210594472171172314993220441311396695132773532654136281920292291623864093621598275744159399562345819848e0+.928285981013079407409936564019749542120062694887767467143306813797510304686656334990496941267383111986245772055063693505350736271421360359508493580873e-1i
+.612368048142176762727957961634390914428341397547299358174342220326544218592352192288507537519300604649844840065773441139873137459264778903977413562514e-1+.639876691151118275650505333504079902173525770367140770777633996578305421107497611228722053740291964930745312803849684382967403083656392755358554963798e-1i
+.145277025692807887869689302311002399722712816156039383555202266696838251732687791987818937933572643996540173440480999544856266001119119233372623413629e0-.418896367202622855617419992614750176908916638123569558346563414982460723894164759219691872023390321959006714915052197244961035731945060864853972543119e-1i
-.386021859732461278164534478261682261219324097133900087143424410655053025104957984569690023625431006191119084029445727041712636250912539064367675394153e-1-.267054360563099538157508635385913208226702924169839365955435049617618977575664400971283288234141324278075022641029012451833117079430049763296406383405e0i
+.170073682317193537815242742100412140106510990902613135150818085690456234567730742278236279718970188992086405305826454020946004800155512070379846276784e-1+.398131362932511103516470381467101414249552219528242353769775398956065927322711915392637387374282580997176212954105239724880683595365763229917826803855e-1i
-.469154924063103832710454626968497062725478047098854658181363818483700383803318642209204838131165460653491611573864431731073919124518335076423403034472e-1+.112401384402797174316031459730873473895124964734740424703939758834720327006548810967640266959322752530074313026905370551835430798208849082651404891995e0i
+.105171072446273693746764808820200254269883559414537928187888690875702362827051845924427726386049406816708411977944763396115109341948090940249175148365e-1-.440271005749632177514378929009212267916839872461595795012322346180160089552201445934905457854053335070771800436900051689508839276171107482201646066264e-1i
-.151475468658653957797840117790720947514954791246412748936777383427358474550832857827468664291028893996923711704332367568901087915998065002310696631762e-1-.160555161055408398535345151770701404514407208982081878723086512571398610868431129138844843218427063971081236969465886090835211875048442117241792399446e0i
+.428984154341722847670025851362290011408636896865241435465294138056591078676374046294862561000483641547637567260715070828724651658514413487143710458992e-1-.143069270866503295973052265770650822987445770610273852596876604961958987319732989588784765382412921091512392274357935303580716478910493290613867491233e0i
-.347233246849594566536497815253568556317387271804639528360940934877812084408208383260105479692759744654599921338894639876803758633969755462469527707244e-1-.931399728034176675270982976349383110907594527991327838012010540764227329690577103674166684331500133677558372056362917944377428949674510663811778705106e-1i
-.293695064367643860157084272759158278501932273576945836767125533296995281633829394369193263701767328598232142251527598991877418110249186904873946499201e-1+.128285791707617867261470611275833689113953872305982642343609533428931040460813340426294972714933987481987124963995978410046185450624431389129736704570e0i
-.181349896697378019774599457630302982745447176315236780787194203514756237164994480427571172141164681051887850444968643758197418713040269137415804851776e0-.524611102852201564916039291968765196790101434347959967671876330980154706773209033243593623354290408874842711005084073119627437763049364539389727028688e-1i
+.298900041574512995792879120431533586146880053463654364567315720954121207636108862135344400393164816612370799295044715279923530860413667957609884778886e-1-.419379197189802443803248572840998804320686564920741119479791334079290198442303997555544117179373707837203977749321475625253338238978101548780184903599e-1i
+.103139612604432884324921922003166692571483507017499270342418951269077092184033753438944646788266119748978577553691460509075224402903528843310955359819e0+.245062270070756438970304833787833060247949008130151007185062522270287345571681714201063280736771559923630320649310004210368056516345987716871736826884e-1i
+.145534471781459197094103728946869343027556395638821503453603014080134264928921754419056990596779744483977279771852105102454221279268727088675712032246e0-.301565789422012755845078648133500913121739383751800250113394289105927885186460716175711047946065200081647818629336464615872652095619742174740701683618e-1i
-.149702892501364861811751183782709762232375730295536494140911308758655419762465754633704454840602575172214804360235262820985898077576944542337559692306e-1-.113420043955369687352534818643975743144775205408828166270609862690407442636608951454516547327765476652077236017282343355605720098029006006289780308076e0i
+.908906033259979750253789696221330858429036194297583739463722679775096528296244565701225843487366916801725757285372368583227282437554380788263718885631e-1+.542514106776826707959089917690223027058732664027752207020581032387076350723745526946128559183524733456668376663923596077408803511469523291579473629799e-1i
+.887704227756304027426068551677556127746083264987010430081944062191187740885053260804392214595375886350109817514875470288012372208166495775628104785754e-1-.711534765779912470277417161095694264001290206188243454387800081890785319518595630815022154109128103739537729069292849841875658338997323953030556809294e-1i
-.691679765483287677129822781412558181410534659407778604665445200120741625966469780531847629812932315974113125071954567451070627800170142206137869251879e-1-.115693636344791869177715617987991693985671426016500473208850388018310642679705476890771117115018258478247401798118542290810837948117376331920447390037e0i
-.780486060086657687459630616456288066582162458858340962737695331184786920637202103367440477672916802418819201442843693355688464954401311300694708565411e-1+.596060090040966344222728724617063462394686279563619310332425523308166435092672724541188521956749242599701317391703188487359000436387848841576947817591e-1i
+.435800970514501282241686480913852377209769848967670183456958469767594309508464090041536483012744398456930744736781438231092015210358605858086253292510e-1+.340948584089877350298598140057454525297067049870506452495116131766792512429354433735838744806068934475192194231017596437642245133709717401461372621551e-1i
-.947135794051676972144638276744673588757086240039274590031387606534822450568874307895300686215935970305658322481112851704202132694750547159650803876742e-1-.102510547226410388353533831207529887932843445895815846735424746800247775634994563330408900500046951581359407370881810932745552723639819673645439762769e0i
-.143891002925463768085902620587205368524715162641604353850375508381298263073137899019949728716770113388287981429955421767241683563110204422385462429586e-1-.856535962808543749795573849007503361163611578310027838253217477317037313247771004809759434591212824250224041488043946184536762294425989324799555006582e-1i
+.393663630348618485948692160127545818714731467198887037335800554859624667051350498986045337974147680124014976527405448263163074711492822553592355301439e-1+.620743790327277105555538263997028930671840611159814596478268205196066400438501564960676450591861319034228987270570622248060285672144810460606271100637e-1i
-.746249129523505228795409644258578078071530986320448513788564092202360885333471922506532564940516965353311833633651620463157728056003693999486227612580e-1+.461111582220216421267101058590426802058050669362514117877043741900780940925432086782655185106733812450882033843467843164549352797534052605710108057933e-1i
+.400989043872831336669876272635032413336082556989148962155602226105140219956638467838722040285598412271762509187841176170883260774707795808093445235057e-1-.747124828623037366677489788464887546312462291611625609904482655857505880562155369338616434703768720692995178279044608082467748602806793415246219015485e-1i
+.486398479367020891378742616653625039811303035483199437790726490715028053483352855425261580371194769694463638577540073290500840827838954211430446908683e-1-.922904843648766404900771177709659558679199442277488939295627323206892630869713073332990673293927612638019491939853168466923043195249322870530258459172e-1i
+.111993465078958410676866315410445002046097891932302775943756464845481277008013682943354337231448766877073520893829463572200175263148567073857643490725e-1-.101823400690380849628039511434933821362172962275694999990470573251390158538237211954204369066516382341574665180252776975432235827847011431996441072861e0i
-.346486087343573846335982466875100043581680012181071886149069070835589496978482132194371196435235509716969542827333415368861170652068445781461730047811e-1+.453338527793017395613764597894090309367138199867546616164781364771762222195482718873208285913314047474635438669129664653515611182281899969022647018012e-1i
+.436615147618445537410646080105222184246040696283605395134222701392275915307224804235645716937591870866533872201104768569925985013960032565573591106554e-1+.492630580776995920302824019966045838337142833799738467886356361588461768330706704744309444973058875634780540507048969639915247154200933979341028248762e-1i
+.946639250932929705665941879542805511465723255826164986430041669013933047323246532922720356469368772623955869811752375938429068968283037946589829053361e-1-.105333039459294238004669007381278736926378162463049129995375783456083790228771378343764157844573841127982593561157010118213957432125657163259905046003e0i
+.121295963231914829606758276660840846132230524431662805299736401270051176551447600936559384569656086899899730683410818261090247436849980912076321081495e-1-.572644017484799629204425921865965356427423526938737720514659337882781184766326955778678071027673049094589256155596145356129984531263123832810427000587e-2i
+.388888257316958793211466350843816897938256134615043179724556985306007573464283877513520472223042512468077453543522466781805937846395521437053883143175e-1-.838880484201846093494219996443200447141933429805821598187499046148776266163161057712287684578847068848724625258506804510032904609091629370588471037138e-1i
+.717734077432227575068388051024267250080603600648603366406375597054452469853467250700693211372770569606308990275540513447619334940431098625961959964566e-1-.744999713159903924051893417070003146618983299476278373977489313862896174912262547038874131932778403101474592044204485463161559473200581596917052639263e-1i
-.137648446242147716536355537573045351462799664387222091306071366498366896584192830026819668921095223457285089725957489406701843937877675754226947906646e-1-.137866037403574641832684855307405344201902333979834602964335774449235926502099989473132597997250256418646157274586371960426013267851403609022776972337e0i
+.205069221881048099813896509232056345348276183590278244934773269956491135645831744042858990655724195540846715823571782213134713070128801535645018900005e0-.787984198946570822798278657390656529857918657696553243077103635742733783047076257745893108041044936035138995380157662191724247235720698789724535348627e-1i
+.447054331041788190848044697479590856694437505429290995386460614151623937731208337544617454022614962830495972218445508950067111243705610890795696003911e-1-.788929774568108008668597368361480601702718939530724882379338687169840212405266973563383118929885392937939163810341184305101837488483070803734800275345e-1i
-.619995211127011146646634892269922188611552257710557510022259038734689343462661990231650907033739711804757076716464046583787030269479821787138291457033e-1+.452873604707196164797796766289932514152464783539322575911723483320901346790044288031702603074327389822121663326382835163509548600012871131360970873499e-1i
+.217536297918970028003188360430966080044385730604699116797965847550733943807521189304726345398390283193770134025390055688378922885071094145135997423806e-1-.562399130292994172501906179253576247766150472163114419040672155197811489588288159730843111171677087797848137186906798949350701661861354476094354653669e-1i
-.281817485801418379625600149586004761322568041818689868094759333976488098303886715766991994265734000697297358752612775334201634426667870284279605558512e-1-.143792907993930515726842454819031699779411987756246087304153805680500820546122820256274144160004071366385645781854952502113374296259457033050690318127e0i
+.650964290909558986931756564010616645805533524470297867300170091051750287250181908085008202987079896150221412517451643120025852840702640573296447537216e-1-.872058559811598163362963946098489077503933872253060453060290904591029995506699319687745800474715337084249761058686364023829360039351899086888477886669e-2i
-.267596399121413241546930318144288791350289532975730882954927874588682887493365225940804342414317743023442598561731654419542858654964776356771088773880e0-.664799221219814357062028733980351514774518362956739481613088217308921827122996610497752464893775439158977623291014264568119321062419732480477334544611e-1i
+.973964739166923076204377875275246930707896158929533309638413275854430117346639094688261425061129399667390585467293243754184572012538500371808752562497e-1+.173469459025905798071844202012031632278555096649048483325647047333536571935134974104367129334564683183283395287479275115078283424980754543289332116262e-1i
+.213898551861603435951983840865353666020488385878838448357973951975577292420483039918749210426878468347088204947486777983643318970662325463253428918953e-1-.293499928706157432583620761948061207187248824350794103783038718384030178210785800832553557165496802391355506963134320454226360092949286663407973887432e-1i
-.774082125231597222069757876797241722510506702206363556756871362920340575780976009361137789403369718156519987991196793881185731740408968919088465721950e-1+.532013693966232143460609535866519570193928463979352878694581020624167265658319193423960951907458334794265969643420356241488541510116932036527723258136e-1i
+.303089277007653152555975715785023692109694386209582736214288827760701507896240473870071818981654242423068173832039498453977516012370383500311121896493e-1-.112064315562149137060639502081476791160760528835466329151718876651365457448875467844574845593392898662386709218299120034014344245960822320893786248554e0i
-.677220731821036618508853587197274535764454629271609096594950047432184560214512060747603697715694103118331541077549467782438710591457657939805988477230e-1-.575414291732508901801624110151349465213900288001048434143180752742892878313337527472715286670175078812632871240872656801726049113529233084162881889574e-2i
-.109968938578527654267070626869613097300703650872716989188866688588917750120767398331812353022061858225305149855913999632106193713110612134419015930474e0-.201150352145657707861336169802883416972085570726541667165753500569685087064308841138496991551693773775566902116079386585048187089760799153743018511650e-1i
+.799718577092108888502884672075181735940996537833187409636722344060724680617661711362077660366686193184055561619167662152392344244437335511281046981402e-1-.106755949565616452900432049726542812024155371097165882995477993680733595572605084829503968970098769578404248375050035659604805671736248369275750879425e0i
+.327529346118208041919908239126175691027190095106218207851746200306132843520210105906997210758236687928693360531849239034961419868617346967798713402248e-1+.293264937006624451132049782863903782555919669007791729425353326975989734262180239712381432412347891677593435037337312471971553151005751259509953891123e-1i
-.511847944157394828723933238666024163393355250117912792605371428524119000083683443384274194020313170066489698058695780405513843732399791828937538450133e-1-.947144856271472472193510726677460204066845269037878793906689581130907134472491473675104542498138961762146675738673950872602469064648065424399842120197e-1i
+.304585352664475184097531883839048189410371102442286693346486361587732849684236480670200712805619306786434866400715161692131437926868422921188981308047e-1-.244327419429975022780778499728104955078049124821790939000504381057246973469949079294900228247924648898835489994096609982029468131840577509130957048462e-1i
-.258366370925410770654541419448248917271643191556474210998546616028233008857658374081948056622243710405255633823426727029186835354659038892375003960600e-1+.898463329758403485061924996688095649166248174019708504555475313797829746830452803301569094005693463081847895552688931986388046156627542750213624246940e-1i
-.240588778812820569296550795212206462664946388999080548092400986654024091755369760320772854239946106488613419442661631169104606503982675703244433809544e-2+.801904007825308965205149183490296318782883310684320550007277624421217117716361235768057090665874347303498816718981323098665011430487445012497881328945e-1i
+.241256930842878840843480636365518675760872758621557054947481166551354686605837912205532948203190824313798903554993889609110946708442764166028632237521e-1+.108363113453579814062393066036309950857507483790890817177606787752885395767156483103238284087934837911253664377847655142568128321864508591484653447919e-1i
-.111927106131438554385735182927274774610871099975697896690561932846635504061200077695653719029960995113583167945729601869552308685447412561787167768786e0-.174330183161480374053223096595930281757959341697231449300495689642131892557406553843610998384661071539860854706788796991122383161505987524426016831371e-1i


==> solutions/sicfiducial.67.i.150.txt <==
-.114284949509657202932138483667433723873702424001295667014330569152373696538633266514983188883674637518519045989944843447133352896796396867467065389836e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.279146478252577824672485343613758443823579564331962603962839603817739752445604802987195695544508103739738610760642057295953023795302586615517585593804e-1+.632736458693982145577391443135478015433847323130419988301394282212156669479825439816017729841760091171587991312858980415195387854473948409642426492372e-1i
-.724863264142589320617830924598246257230621365018033641483514862390615238457712993249149037087066090072379801778381342150747721367242225110588169227398e-1+.606677058022036833429206265179850450043907123614705134245683341640328315278235874934882291850594365443694288604044195256426546461289452743391593355521e-1i
+.997678850967400922838399448485753250636906677573721760265310150176019161294936604063979326905490456581825821174805151338786468704901867150541575120895e-2+.220784178605490059991516081473862983853068051942078096640161322575320553794220996722803926109737733669226841645863964533969203520505389039761485307313e-1i
-.113230174321270162945007659270514305225433713544673341950119812561659009345498191900322820937017716653394725757942014319604926602487243659678400417969e0-.909759918681657198855063192677601138300142752410951901623367024862283722240702904744724017735026141084136115133520878598867354815218466316526486840939e-1i
-.644089688351589815626151375247977241815346299877035477020096536772857686538565130641559747172904722976946771918747200143477573274324493513199435641562e-1-.139932464561639075482804981475293124241552551286173844741412784700480958095428698619611584633039366461507776697101231742199464825636306800134906148288e0i
+.330777908236827125320298497837703258743244937351831998789001386553497065270562489270456016887422991545456977140437007778007565380071884186168936943390e-1+.720266833753684793193392061751434957343862472803454658281988189011247252969250435072251070487349845443062335221037256260751983950926026830561487595620e-2i
+.495827183884052680609521745720296008543980509763530112792729527310067934336236529042152879165869395526815994476921725376656491045042455597260243364240e-1-.589486638198683528956972726287495813395546769612371340219574236826604069212441696969575108707666189974670161185440375410125001942416172028043543540455e-1i
-.740375343036681358237512813914877423759799952000679579982592309850627370697156575816806817016767095986728657187753564237248489008483845786893494836289e-1-.562195684510508389985231787923080988462002246919913389475144657178779792325695151387878495581157577532200843599572506917661758700312806584013397687122e-1i
-.112885847567484620291811249655172113439144753449482649247808345759719244895337091295844043656663880995183658002147728230703888847166441286065753105244e0-.426700473940984607904021262234016456894482072102215741296881343184176044669490305074244385365865179379050075254295085595409556978775080241403537928694e-1i
+.675680703976243396803565907046379027330455687201690180717042067831827544079342927756504732644819156856071148460738629024025683386033833517705598219324e-1+.193833099620947632590206399085515961521711164036379389263684311786688105891944388910400837742412828484939479659454402034415624430773146658234641196494e0i
+.418191057540515015027450049166345075717850741784154490103109018570645733705463805228751652883357370997557648347415560575560013999951666934417470587846e-1+.598241475330879258317376300386907432558125106214558762721255773384694317064161447753787531304735655911140939101542907107403331477641137365039520784137e-1i
-.144635003003924303784485630062458551110924997658759793109899299214820603135467889867291515291555910322158087040520748636996028439400201118248141700149e-1+.101046679798818155049594498941356393691957581243809365943981678497083692017059751700044963338223684781138088588473870853292065020366353749254642871620e0i
+.118685307886341922890502674574295644632387924392918640632547617708110364570614021409587933496998669690702175041342688642525827313081890084585400991671e0-.732638679280767019545036240178173107524406125918408031142436217923161958253658623778784142538399141898573299135676118799719126026406022941000009127725e-1i
-.102490165358017015743587109964334690972296287141588288024693257422222985427734615606489095017189134944914654385337504073418220886745934038341200634063e0-.172660571225557404015907274892653250483838099173350174210139067235541171689125589828495253748468498002854970482063817133941247891141965839353592268751e0i
+.121416015139432330370120716140983262071534663953078634285784326109998889043245277036171476191034490286295364204361989111024666077000178187414018407704e-2+.150235762259788334199844662109448429527925601505513038742882345603086844923480095750789783997006077583118367941555635971366978178789497959662878017456e-3i
-.139276299551467861977074628863946333948286605119953423439184431067495780077252790493909537925997844254610934208060990469230179981848194725018199468552e-1-.431264686875074341107547422257645342060596441962948217451601793478014219218626617745077028087659751247957213607721535010251347007903352367434677147245e-2i
+.282678311812012612521355847329446582215379259175306561830591950254805644937639184648323367180405376668268441877702798784405946582230911269680044729152e-1+.580591089390994569720168079466766295219620268835798550595138039677451660121057555107174429583418735503280650969422452205310042114725973278436014760746e-1i
+.305071133116941087962332112055375249740228998873258835501128374693265935670525221059437565646665197865793145738501247992475684382022839319781990078469e-1-.344522158308992047976907944362711717103290249040627122555884715654537760712559041255607445462325359122261061448609715451334823588448495658933063961353e-1i
-.133912083324911082924545594447054799398906962239292664370509323948276431983636710855132800410038088125248496747874023020480233619157148398492208812783e-1-.447465786562750606173485682057876706378928632173493864564355000322389243405511090039117081640942854824025033299709179306166523246587008210962939396421e-1i
+.817063378538286109852648287274366859591090174678547147532806834991968694882306167532501907837970989470784714502831097562472001086555104676283474373893e-1-.116058324443958490348434846184679664620218280235177981476835676155916574279501809195559532466828822046572876825043098776350903445339262897896265266316e0i
-.784048010608450770278773006763733486742618703775208817541221373014502721736808564977273634179253069692466156505795055500166480041191369650843937626984e-1+.709484596024681560810313631119781440193281674107306258501005947594688829035264997461556417722767423020541363796901631196896173078164034385891337795190e-1i
-.476198692694165563059253312066816588090362924235425545963361909461477745634775189233641808992121147786055433194237048013655382922055549722693129060319e-1-.122775834807587060601801970245741652620343199773349158489290271656108694912073068391979849604295916729719192791014290928165501114484981457978527111513e0i
-.960371568329040223965596127114494969705130873887975336745105002025101453782786511534771581048941501653355268046122064742637142096623292156146126259720e-1-.769368230098047805770459443607550935625695633259374004758914890437692564024375315978121576983773338808818676180582982395421369218143643953596461258504e-1i
-.267965649549960326509306138555201084446181009854960103347858492630923705118417052457830301014373586444873680722243534288100665440429626967363054294935e-2-.329325760974773925541781273055615316801547857885942455196123473318618047683951097951987780012610608328942778497492832267227455048879317223139066371067e-1i
+.641115133333556094686292717500133810792956847762621350330093681784049355715000452703265597111730022226012513733926803648012870759980130369056952311250e-1-.181599209297714027307544768371775135643828371889671020720354042965595288678529700774185666082680612548017689044627537893942341817114328520133666673741e-1i
-.457847066873213785757210230391960455846672265929843092015917543648738548112601392311287626993865751090260059884801761945754391574930816753673486131145e-1-.429104062367371809716457293723252197343822658835058145001494006258881519529623092949323290794165594423735230358545713003025417839852993962750718429671e-1i
+.974945435166777451261356102218481156810382865640637599924470545932311902686071139454662890034568648222290191112272205347083618874294609640181077733615e-1-.125930646480939441223626824959667150942429945159788185230818045200582488619357922515813758858255768600355356408585797583861087530135084507222599091873e-1i
+.213147113574116390741193538108464038636863853827204188160877605161700610423995173665648740358904374420835179377634876466674162882940548123194683208111e-1-.954644715600220685597799080824188673529507108883955193300097423845114216814939091659973451931242937758258907349472960304814941215937623287343849447040e-1i
+.150671290722366683152917441932567324307032406411149596765357441747503922496502533315834025527540155334662960748397315935861953595579517364576511220302e0+.861170369396730611914922189664613185776309248935246263471852712635915972755921804230200553017291338574396196090839629989396851495976124727063995417897e-1i
-.700743501523349094394855367564769472150510412545127379969206604429450088516041511376868284985640440612054340767919962621737852721668271034745405500406e-1+.135571402769826925038349268727381266883900750369739737777341019030784174405935527901039440229310724118231955835399918712509829203649586922597550055897e0i
+.945495192916985977215217849071102309317450845998605503844600119755543577160326054728014850771617472492320554106287623354227080835672123272663578169160e-1-.307468908933458060080336040973411522256049562689681187697403551436112216464349587302853265850727657543495062357087859910720341672657934331481157154346e-1i
-.103122928636461566178090963897785855834409724196733457934711360845699906604810825837799580468827430614956293692635818561316184751482222477087363755599e0-.136432510518583068882247198412322448365384767781755748076802903060940274961509752079129901686262564603973055293231642216712351238668124732816902488626e0i
-.328137585543780666361097134508410325316523234897407810538353691768644274754764228448584866032653513956394149442216409696415475400226970194883820250848e-1-.938254126213010979088613233817521561724785328082801083039128542255020633186031522916811249254435148976418366486689731048704702285102588955850390851594e-1i
-.278211909613681085603983017167887226491326809349902766541350314256909281243616527267778947359719464731810987433914477544255554844737247923759252830896e-1-.138398751482112438306867251931070705346872168081038045657917399154381385995202216938830743861937335132416171492009726095304691093363499381343428372359e-1i
-.108427066063016591486529614162778370353050018067856009229005410088341724968530121622195810651452539920622652126461756142416099744848359844684385551028e0-.478362662228008537720303508077176343258381047470552850910026622368559614387780398334293500723948707539952996882260239325665642834860599773647767957297e-1i
+.636884139042339783125173567621897812225800603660848485034959092640957584126759090931367969863270064134666001425802341448671068451038115360485231883171e-1-.980987510081231651561469097935167375088746889746482600947514852543354986890983243171743864876893977101135202701462193071546396172046702762425843742285e-2i
-.151472715185371521256813686929137388213522652774179413193469748027405890704085395481880104258255221951370847266321273596730192035238886999406364433140e0+.731711308591262160704143554125050393521773185323422705613093348036896104646964623210189844057576607326399603098096341292608749942662694310865432465329e-1i
+.218403642548393838798307700588070503983480428887078930766983104039452150874924934786530560888112624387839669436794985083640619042498212757796922598317e-1-.214392330854485051062725258600815586600220662454340524252499440109070320554453250618838285953346359173957319009724133848896682484369943146681193356546e-1i
-.235769073696519295613337680227668315421125529038594121743351456692573789006166652467591114453839954715610498773422478925849440481574287708912406495384e0+.685353973386382539336629050518521082617980085352476401621395858423583336280916109282331794816906933480275736939881290245208665054765886588176387667371e-2i
-.118235788903837570752719236841689442360598080008030876304342975684092662083625922548165819877093539492522890590764403144381374270451938206318485420951e0+.340348024724971628676573838823811717947036611428182478899213695953647814768695941714118122323788705617327869548782364393323522314004073708463829526643e-1i
-.166577701100383919713370896229039340449606179855529448766624666557791230952392056847355453780888470005821495976703260701279974078035054143085543382420e-1-.934608209580638073800471850902571649881299536701242249232644062316645376089541231908595933146914651289749526221428106796679472751980783493962028657790e-1i
-.662032378213820367402101448597765621240189479741033063379316481684232912058089959829737170440589844354442209689647171947112416966143677941711545743876e-1-.158050433446056525529911571351328408041246682904133841841398944346005856867029080116399860736931335293747445281474842993698799289892562534077361279143e-1i
+.788005938303547447542808090404920922555797854849465526541660898233035471685175317970167410589785390581759038801664724210591579401424792022057631249853e-1-.723396768256482355673271456101639861628926633806599691091269711257733110594915822348433635435227876052896339862801313072177382956876343244208965289579e-1i
+.160441067961068313257054826288693921779875390151009182474258262788289900885925196830010744994454055130105029847556947842596244204807475155803304504002e0-.171753290422618988297493412873818694251121115094559303344007489794467280919927387036835806881044143905398517211016453733510738199255166789308867531382e-1i
+.118206818934047680906531348596626382443173001013951659540455669711749754488481717005888296836513803985922513040090696003698923711438057460293560365117e0-.398029934542835942737991731615342475080315181380081004567774366438866894272851120311953802511566248003709047330998545778093255808054349074991861443205e-1i
+.143108526518464651041344147545790458122274618751530642698453804726066758688717167581248120480069814319625351759905887739718424262402030701803733813779e-1+.452684640088782725517227666843993790255527177936774220866144381135451780117505950963369854582000838772617913024822219371178008365670340001941740679427e-1i
-.957109894682082367835325878590828256177655203892147623233139346034363888452633076237504180761110044154122286400606271006847527510876392881346894245910e-2+.766916678906384960729659665247647473380988201623975449414247027097715740414604481219802845604455643940212008085797585918952421260551535382508606409260e-2i
-.853493433850203030300335521231161744391188797501423590687180333652825237275988910106335468735222140220440205153007655657719245367585719326369397178890e-1+.178833140889884795003159273820401273089139378684360217503956452033676956883822287176941251807880170270119261586188799409328088663062980502324069884861e-1i
-.127964752730320403487839265469615695357811576664586495884203542549921994782770674182032834720358483494970566686395882276966113732863543402194066932476e0-.947202452375764363786645098919312877859063735724454158933691782909542955690951718633399889497866660375661557924954559706354972317463735927297467792714e-1i
+.591712991610942591002639397725184322004648315637842174780564060270913236498903356965332862274484962673646137673304832103607087294743139595729407529503e-1-.254159135117247329933231098788236957131905554680499004407884380991254279034799893801768362643579820799212804536738153006936177856063753568187167098275e-1i
+.523655664266334552681527886049788432450464999605312755896142790777712410304138099094056823404187338256420818459065557669206730054052635482487975460623e-1-.429068739698265178596126036930282997375011396332812267959280871606268986015308077239816133001520013988895376732660100047527693742602969295503046400450e-1i
-.185049650837294225084880558058406979849121651047653985192840853053744519152935735297696077195272089722978113708347631643791378263777885825084189526308e0-.100025675871186826168341126296538391036520328219246753554838143274324270152387239288843898757559609978256022312253074223277447936009402824047216744582e0i
+.933802857619160772676193338256030100991711919784443765459460854171735018281282051507131001367986120509835001633664356129932494727149120081515277884823e-1-.521555559350316855482157892882794868249993041301536859452328808578825144793345976394946822543112430724449376897503923190446494378462177787421300214785e-1i
+.739245882005206232471521645313735508551899315248215333359805136972386211490263903989649525130734835622835804765299783544818539002176332375438050648820e-1-.984764662280150430073427685610364148867799899736414804865773838349938242953023562620258645355528938751838414402342730472614839165107896670284693303446e-1i
+.970957998637235933028536128461653970646034724556533497248868728412257320839391599579469718304433324667096389989963623259111197482968191368806127605160e-1-.116892064613124797114093882635202075097797509673122435198192640998175460186398977926687096256508196826702091359179096057482522267576516171396326837218e-1i
-.138520391106123639098857654686831413863194558047924941047645789155107128413896788853141222281459290849047706655470082509591098910032962363418820633974e-1+.506798015811559434329345647954178762837321563081228368312381317127269604659433337051006750491430757520675589395389903422477966887003948313023380984046e-1i
-.168370117769904581088327639959239050211495499582210468033246847173906125178973431438410513246832054071840490533488431310789632144917834021497833763989e-1+.444809893919313860774795896624104311313737415656092681145942177504187822641672123113392506093392189478882298000598160330637874037688263840876485694388e-1i
+.106157278648740548428744356087640549052040759852075251691475009914080585729903794521466825945532666794132645940385654174268252923562444371740996821484e0-.718173336728256205774562080440043610475203222225888939552696442631185882004915760283924276213746316920459162209031214452546418463926430292161252349906e-1i
+.200675310240731949629591052587019158977950447878264861956823733265273008210761359417442307516809855885503559105115571867354577557847483014113468534501e0-.112002768749189579824881903884588120082628758477860614088391946071521993467181800088683835099057850846321981856122745789823229945256541179579721957776e-1i
+.185314115626381232997080710191903332931171299953218305481619122298640991310020048629052939773760360381408731597078804975773108688054447728889499157318e0-.112823227519565367650741312264729733766482736829814133625705014147884530767977047639605202725232842820671613493667070957441558421932644011348098736819e0i
-.314617819278402082629529133961843288707750153547181084830037524680266042659384687794186347277989084127471399742900863502207534453973275022259936013572e-2+.477233457862370507097064292378171449456995523837234264106189769258611162670846951609331464722977334530642383064362630696083843215195461153802299448529e-1i
+.103419891139848178132526276827730992030423403274157939879989802722275243771126377529147907536101411053255764040004750230337618570384504767432495336209e0+.228808095863047044471366698898082290317593235434463941555547416739608167157073511772681413680584046421413604431285449791483838094381199987865286323135e-1i
-.330643087339840393892593995642280800550216363233676485344416159750692622863664362536282235316381653592728060635677375931741831856424238120045838167033e-1+.255377426037338851747151717469276062591767025287691894657593721486914916238462406931951607737062429649645779663900599344819078657745925554161551583695e0i
+.416904582723386426635515318016196737375228378617538424554964684326798005293210335697676748507218208927220424647704787299980060811100810919494460034798e-2-.102649413718008493062135706256634758627188276764922921105954374074989462692549663712865176659456110674268478648918067926365860557559132750982393302666e0i
+.198481409793129238497845349385742964681579716574368445475271718106723048414885083441540930146105965161214784333494129097061388621239409166413013140996e0+.938796549536132309533516097582008648904475948177382344302980963164607608085004107620617624633163216113586592593525145904655199192492716720818644284622e-1i
-.122510097838427426710021560905279582426488338515965393393047934341802813341824047230270511778073945137693239071271935298883990406731022215641673757836e0+.582704721761487205573971643117255758245489735451474383439141408573862885070616283888176278462382892874419882040719668099214562230929987218022005015337e-1i


==> solutions/sicfiducial.68.a.150.txt <==
-.757913239298364943956620856308712051999562025598841561616117790650482117059416156597467718826997795151029217366242606805301939701155864502926189595488e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.910031142496117426222182731065702447394009753664129880708908890551031925889273193469717929704646629341919716260994698733588929669097456544290207030064e-1-.118563507790515502585801624453286960753980516554105124937766415702671999742798409118187098639701004171654545723268663743519268682387493283242476277766e0i
+.110687634144482966669480240181163399292786126263699561196879187191741831736746961161040528611330357857564734266024270745498297068766319547362374605561e0+.189968445498484188629866415385962187054988826976465122495678283020827640299701444833905627042385986189019681769841899968640668526234231442607549858911e-1i
-.273525438666686101854772490280915202047329536935178912611899848461721216577818464934636287635204071471638995064198685052913581464354319959188643470301e-1+.224105634440016823774884567996378266831586273490756668876841795628553053954421419282179916554445232849908359886147399529699855571742404075458088551611e-1i
-.713265974580099456725830782915153860763834398776837300502452268288476174882984221887885360114303689017177678500635772698228409079253609667404702679964e-2+.656712054216018634375408314544967208367756392620180641401455601108073908156944520486481515886950465864627824234700443154279557565778693500389388923999e-1i
-.787337463453318945122047275295887239026839016269225412327846052952588350940627251929460384061643093589470778993503122976454588563708041551485425690874e-1+.410227223479392532933807881122974090466440290595813719625532040691557327828084342421896919987653929939924577054732394153298478397672007546095725078591e-1i
+.114885497605239387841448629835923660066078973458409343505954677816263942978660154328336902901439251337771521341658648623978765491101135122278448850816e0-.173670105329489908182853602622242516545584745406540234399579382567722974924414897877607922349846372404426147498309498795191268634344483509613324074304e0i
-.327635805209276799317193440448734032695617218765170553575514202945796532068125725783036168927748495304081213349971346068932692471594077062613381843465e-3+.518289023010342002127088660779290496745616684590950568891615029504258734792400486044571806505113250909218187987285498783727228591012268782453072347150e-1i
+.907184873558785549556281688544468617752365197086038668791516555391947253786726698943232039056879983579529424477744258117205789141143937243012505071344e-1+.161889849772312065414338926515566707662932406143407192716671312628340288489786607936862317854498050175761502919327583763729100723844048718776768770805e0i
-.642532699041923058688083950549536941590611462245537888084153293117308255080813672679533113103698211334876989144219339735206322804391089957634092803908e-1+.408960123358810063707984272820332747402756651150354592336368482905394866721405712526503686679403787125982829064989254331893419122794320799024132299654e-1i
+.220611787842221034707858478102611887616788529492144069218197612467723884485589992883741920821241131380333130594592039576907857092497723129110029422872e0-.630466967276161147808626542527150991867545767910492307447528704767715779634467985476232295631865106039195497448822907574229800542430197073278667384081e-1i
+.911884206613876587379882314364238229599881673149942499355383968023113523399199898853497850074163419948353634214438563912666626367979185201803317022134e-2-.736814616807810406663888231634234496403929546881265946480057610635489442890042106511916099252095415200921085255568586783969636141223477944152790702791e-1i
-.622072182794855164684671377915871329523196984678140430597583394604995786061680737732090103909849575438565503075850296570048222014141059463112188301071e-1-.120060948327385006837695809230959798485491653977844719882041474112653139649398921239739685605399535670560835491782224768134582414662859106424785678175e0i
-.107998760785777559251873569868037740780198725758958199309276978067332404750087704155915650668417537750847988705121282544195288324585758743972333555977e0+.625182332584801304232398543238216138300475840870107506466807142880820486704303644484320516242769924103609522284186583970316035848016642539080102226675e-1i
+.400455297018321066685765199540864241828145516931010413552655242578177628293243011392618223094981886273434492278329283660388011324114368427833634884697e-2-.605084587516058977132098211498063939393868322153865828519863109113154095585781499639495761565150597141492460433014355606227124401641415030017402325345e-1i
+.362897478943277392599543452364695008341926695731345635929663675675925343509169223295920957982447599268602069462092518081615746538698010737997840769069e-1+.141327573577342359692059635320653797643903678864226391745408016366218369430409522661163033452956493289051137361958595913738542454911137218920873215638e0i
+.878352140821987132834954333892990024231751770227630418733521496998214092657297960647582237308408446665584604598561910025930062383958510681278017798182e-1-.356741775175236437694379426096544062542621884274563189863723635768583863213489201579653465161058985441622111807433801759473359399123178740563622576992e-1i
-.124856408582181836121471723713764241757126912405904032235739438304714223229309179001243498267967521708196146323477385461479672498427481404276422238616e-1+.334969077986030107060353795725769576542332623639383924877517234202729433304070852293223991054887757757557653541522078126444322571223011990409659090851e-1i
+.151293740869062046691363601235437902888610441665434262856669241259026527576015871044674693830511731898329761054220882337607648983066493019817963729793e-1-.731318733186261511373507214009713757267280867632657155843745822883653186175498372798665779304387366274858837710630072416988073001904031494557002939250e-1i
-.492535857948869625127442910937929766794164060865250819832401207069408781448155517748215132571438769288699138123647953263961879778278279687758297921688e-1-.922207796070705361126248980302441031676977466721062792981036633641644447731788862018356445292398681922743329398959802665952328916130501960566588565062e-2i
-.682936147310465380762028457120076489008241302217455417619966041511382928961065201777592543627919558978149786077463161935001248655101651166940530051633e-1-.164898978597680106297813960706826027407055495852040668777786460468995714571032111916233638120205507057969334992013342270298856673585695262940312301933e-2i
+.920316849955931360834060594504583236665538235703907368091101120997915280336347511142129991818167021347687606324066359752129444663055784805853785468260e-1-.662232532863123104362363283263070118733687634627070916540233230841518996924591600466226378454814328338983204309374896728993204161372520562729356660053e-1i
+.797222593623274593881284596341551505786002401913640621604493239688701240534203508149818161601292541329106439326108195483224497905660554427248826682331e-2+.161763772115944032643458107314211419984967154370866138391003926219858554171897688193335602159110584329883655418841485416650962643810368611791487813811e0i
-.544544055510874531344536615231373640420356517515217345961008502227054888556656737502240926612179838138685992461647428751624111997599063426092157536804e-2-.910368063410468332974160968257256903682328586635421332525035096852799508894301625709539820885946213435950376450679614144292200352415529068894166726216e-1i
+.177261567161248234062546991848810823711146311306973721957237463685207008825420763126546900950463081626108469921050170414916845724802180088990061083931e-1-.321972426015747334186563519691347788621502207017985183308969358063501145031829941209120437239217997940253729487729995031759198662904021555862836345899e-2i
+.578225569988028165489334283589298894366195033744532957631586814935910580569852868716220481690010183506042115653171694734436836146268087912780756339218e-1-.134205248335993802846056251070729418485478045189715663299670457050344533448373646749999083675436475720942279352305992202924895291707177265818458298313e0i
-.204769027390247582122843222470922976691968064448816404757967386126466003545688715855674019091990031424476539864325475159881928877748444220978295247390e-1-.753330568266134613368751463773138154872142818176358296318334813423788338347353039432022791262177809117232034190452446595271687158793701966061593951399e-2i
-.329369493805259973261797519700145355677583062710752959541169150117752062647054923048407627785047201996221141399246049535557383384252173850400112792969e-1+.205665985497317017719504897474750982667044224317845170951187443264088200960881795417818697234080467755579354511380279372225076017318352346084802622156e-1i
+.145813695662870593975300073492042202763901302164094273611807359115298617978459362847231451306167001335119866554383091856972409151288909461833105713734e0-.245061905843395019230604458135057888599927804697039386131072807699889790694012947415495241581052783640083630621731059907244273715122973194467139685358e0i
-.885306818723728510068660573879711520235793044833506610684338667934119472291157268143484017639881856643723114445939801946476783924878835843977170173193e-2+.191728048535230841110016286799320224033919983374672889523015443361281268533006899415040347204788704145854804665758043342102937282822678823676763054459e0i
+.452796380469966965404224157523571400873344761963887305504063589360589983289647870601989776879201707159836925984240230209013316265047654620132757784741e-2+.106843941863610320486679608022887901821464656534167548855451916156854920216989343114711380361452449489309000506327162557102264899376050055327840927106e-1i
-.109102874858162360865530382959383378346741928079611390921304449304969549293750036893719048507070206444423442361807025568080172463916055143887390401112e-2-.437618579729892479631530089933445352319351093774382129121189789031002952858101467282944274311724578979656829881086578059555131021951779176234819933880e-1i
+.999108053856246776006424421138567275620541336612904316123192637427250870951999984406129420256987913742478140507744189418446126297376449662527886922670e-1+.288022153359559205573109510687105860502231785139875303895782563612899311582159936434576134762480084109466411818735021358676540419605039425082584733836e-1i
+.709752336503363769542454183588246246246395114625981458204208132818743412795621769227158864822677134872125477557927568855524129920742794739229922995398e-1-.116771370509897409962338963542152620637249592632260935343984096721160083965037970599418190234340910740023011727453136594600643640861093526983487144766e-1i
+.344927697723204379956299361149481842220570124524602636804223992772475655921622950369626444228911768853313265871978204735457448355822855080558161878839e-1+.115259408927025453544824025600184418347654600371995921659093963960939696284218028350624513351211120305096769865966440714290207187313281099948662420634e0i
-.843591574192937979525981675557770699330885049116151121530191564536237054634920636410341300574792921210194855910106354072683698625138747753604183721013e-1+.130000187771782853108858698398148685259724553935096824518690737640977082757893755068774592079784991328347043609569486610962695752059903458964764247033e-2i
-.148955954085099998484710365638422711167258213203523076166848447566668896700242480014798922391271516093454138937300034945674758988270148777257862991123e0+.533084052928529362267589035539377362621790680399555268647841417852534692708816396647148192501651399587038229200211380025672889703344485595922770108555e-1i
-.155457764333424246433449177434451891261057949874854097763432808143392525610725427459441159616420057448377882957517140765751575662980172611559435579124e-1-.149365821492657180122515144887278790565907902060393399268480383865181612883534336306394071119102972496245906233266182954226933150406588451252168629169e0i
+.540700732642602493274683306955558628101507949724434257925577085762668553019416629289982810931443463761650894614283034563061642954438643551393618684361e-1-.147466400520666426777847599711932857783304996471233191004711851579639185856883664215343931146326531663199259705220488400178673553248839763479946533179e0i
-.109781880185347628650222738141267486816766733278846672960942294122322584073673876292947664832043296419196994024035138143882145788502571725212286208558e0+.158327783334765395123184386652779180640247786255149306602588200670466646300515321636597589621924711780946177891788618419903369589068708278971284633314e0i
+.147877303968806249379530484350566969539477169031032874636809439663345037450419411882958342112492162484517677259453839378039405611298670345702605584707e0-.979685077035662748730652943966663605765461432527566763047816180594996924664126850070327695375517714308074676767825059107796682998125587623317746378254e-1i
+.350173962956632174714691899745399023245297697660819238342778114101231511874031118819810192353861390540151098664971634045841397937814513352758882282420e-1+.629449343291934726790857553910048973814147290960588514091980497816698030591022196561516672212331688699647048259915592615060573334439271211388796654736e-1i
+.154137772557367996334973107039489546036751710649138368154774040008505279701538342668049720261230235594740747175095771766540508562239544577779340033956e0+.136320207723711900375459931085652653200704506165677282081384679522775643109572810081415865689056720010292271424127767624308198904500493642821691538559e-1i
+.868913716652191235203162506658639497676171089471359030136885728786081084526156819822664727021969974971868810632346649009126425806860096040335513539776e-1+.783044007514071838739843962604843569240439804329463882656669184764451825476187018438313746473506761923176523730751848101667820348067385666069369987627e-1i
-.121548071412708381522628314091138952013752559092979303614366430704584716154603462979471592265052393902753163209250936264830463692856674625179528104506e-1-.107028614086834512683518313322053090759435579132364861106684637893668165127357228710250128452568224487602570760545721700850471294459102290822316041981e0i
-.947184063932753737632661816044510456615920963660300900401361609671227352190866253802456988103921794801974974768124798092564340011705500601302631845698e-1-.130495992124452891405884074450187069311600275798754820032471910254307140854968258201215044334346896869760724906110575837301315043334587381905259751237e0i
-.270427568686386716150043539060964357825120727754693951223429376415450111393623694753444420892454478386264405701504410338346030318192292980077816686703e-1-.125597878018200084060394022542767466852755364732977930902287550108656326170572967919554054150336852258846475024065379950045836913023547090912991238103e-2i
-.491965194890592488708370508987580697213579146172943041975594250662198633900320383031544787819641849171696988047247880496295866296155302507007331107064e-1-.151167134249905394962556850357310006519594931673599912443356740493428182184526718384564417598583732336413012214382140871600139240119922407399830853548e0i
-.168367705648608081951490115372989386832220836887943560122533708740126623088870826185772874721890009862841581327441295855638583922155718110908476331096e0-.325562853544604001614927443540745822862550170176731460127427294759057672689537560489207976290973524035848494044222100359652482624215733809746732427610e-1i
+.895683091643978727808244137611110219474539903230657014339304070479178297832896096218633216286411589443537204333848810487008864428483119232186508954834e-1+.410823566096795081625012811208472103756392319128203095644983679341363537516471311733479344395584083610771363785909108658091355849544298131978272705684e-1i
-.130727451139531136089924391892479690550659025153745593276780002248718138462673071310298464715825128220827924251779424085548055102578603602757023732931e0+.308140687642491893236113676929528127630424757594377869659273886995572375394996559615219848981650759792727932267497305785307716978843703899643390108992e-1i
+.846331032513982287334553646829759935909322381940825204293208580120810422927937285453452067223612856686815595887537791448649299233428511782421973238238e-1-.355397710544777124445722466416213899883548375260581558719019645998760639070629423136341080841239619298933705385506896052379113241602339168563334710212e-1i
+.149013331314613235935396828535546142862422144492530687700540898312655185103379217779769421855377242043777268265213627676055731911083690249260670116910e0-.278566832434580699978479159608433716417615051409202873045385462116382790193459975375687377822217846335043411992540747140297739644347503786475436872389e-1i
-.194931044480615192718047705610747719847135450053768728944156230019478691441648623485419549076175779548486809015573686346029980216479691799645503164338e0-.367327582768481235184138256493720790218819697659864204377907308814756593815320180233643302914577861179086847364103393173476075481297703622129020781430e-1i
-.534061163173552874917693653458019635785235013870634207395417939012098843140650805175012236909452204843998397754187537424707954651134193437898561512874e-1-.483596884892819844151305920802509553351322610944083856185716505770727629659463000528696881210622511771093619127592608123951114536265259789902328142868e-1i
-.494351913862790728233266301586382283297661888037234896806868473968050203769689347345923931190429321458651989189749263924968646839313249822407405702872e-2+.103587701095449938194773757123968620841420831659444008822950667034982882329446445871683739287518858070160176818118288362390404769657111945749749767011e0i
+.886896171704025761164463076945978900888714222615337801458634350107964597353127249477955807183056193380900437816331372372632348989531057791605509022415e-2+.170925346089841372533213558320561915148338468881537354966876225966143999777952267655432415448987255707087863908445381622366900275630279176670212823686e-2i
+.650855522214176378563799199418147621986731680379679599032645578786539334655411257625524863194459799765638241484606834808498303456669017134342359141254e-1-.132290674075643544226248793195579887140593920856404225171849335323378636559226183720643255618897496683346812916264373464160676151610341559798219497607e0i
-.591586534386763358007001310600499072080394205060915685462304899371726458741447006057057394873102519971626045939291862713412534037824989567738319701347e-1-.947417664568237585399960946153864185422584627658136566062920499131074373030283043070044287394865781609708153981862347563016105452676653311560599083444e-3i
-.544750747526023239986195907263879167029715634744735006332276459646799227604971265317980402104028496778772320183354099544081086240883117486006083291439e-1+.101228577374786024806469274477062085990649839134094762804618648791259104797200568816518613949536365162839789455615596080476700780821637876518803254525e-1i
-.140215622085446270595594555903112724656755065446293138144466533873170138844260695178488826690894217045446547459592664622396280596859738820053061465987e0-.791166116133032501343760008737387236019964540686037860723780526797038265239315292751770894239517237731733313151750429722735185397723441346314989252128e-2i
-.961164992702447609020630480945374964455602607143794855721953343248405908510093952605461817771841912760369132186229803518222841405095021961047459532682e-1-.120088541503225665154159751060771222527693488791912428633666239988445690641888358163284771056581737469745219265855788975070088645145082475952819515355e-1i
-.114460561528028854447456772584007473632204532783916101052292953020477690311750948002089284379902282649253943590783355492660716320974792158906137485360e0+.340093362886273996483999088180363304275618712706601682843944688403941995229750518413092774318062395772926730411177548243709615913011309695336863521043e-1i
-.920629743158941187465724597535396983448735867660589638319318111421168441845701457129915469997524029403795881201476380229453161073511519361177997467533e-1+.629517164964478414141234733616006027758587158465735752935883719904496650373154593054964816527700012586453722160246985804983895759130231564012741105179e-1i
-.248870787090559681087131468697053160217365022112819862886322652299855753874612776553525365507507100432150846653436057426161189219184643951170729321491e-1+.157775445562828107143883433329137237862898535930820652580207521927595944346052031783508617086846251403236576209817529224620895507732322841937921285552e-1i
+.794386649392021409250430931952952578250886772041549352921017949905971994797014086404042025321192296822213973290505158236979551733457181326184061566815e-1+.525817699094075212384051352367013150942455980147259875904865506242450605514858949510179741587855005001895981864419491873692791444097119379732168179144e-1i
-.136597981228790895797247393634540698326374012823495790671269804702989176847777415584792818608336333621609267059665447713910245188914107351323295744956e-1-.196276206157971426131024305091145465768895065108080427848575303562489694911262823851979632006467605420498539406874981221754834665002222056321899816468e-1i
+.658881463234349642074396469766663326167935372335724884902007318318030187807981163764351334663635418195542182367042214556352387870992287059167433361418e-1-.225052118238453611132816783396820411624040257499107313628618016579676774624436193021547382276861192948674450178593003172719045883298766233985572300493e-1i


==> solutions/sicfiducial.68.b.150.txt <==
+.526471415584282149459516593311904759193529291746522096396027025966653520814146954839171942160639169664982309560381228375371951964826076205196763898259e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.152637653293529383475768577441204085665489718762055310885822838110234667762305555239896935742625013907212275536826159811923105971591129625737191996350e-1-.544956058053321926116977173229844777213279070345770587694960149924881973068845229787401081870867449750619842196210490393974746510222452891962316642926e-1i
+.702930842713277971888505314320017193169789849319804213042367278921142870698881439113322249897563078746708140900668400057054628264358019210145812333223e-1+.669559718771132778470102362839108579813624017593745242175323682933731945112846474270219826108269035385940675779516252862888206494082140235870569069913e-1i
-.147821884444038714778402241639274873666486537528848660478889874642159273140240952802346980870508520652573222549741492238048998110327531855635267940431e0+.126369150171702235419881388387234087119816758631095007965818291738689366642448287260222764260494389596138101760363514411820404128376611116369365534206e0i
-.165075044845317719617773760499721163213149661244952211061043429990108192581665323852856047664174073520913680851477522952144258190591568609874751474456e-1-.169429320694327342492690646069948430310377719040157982583666473789191055845518514525326065551968089084546123552229323519176145915102833189549869326349e0i
+.109042729350329010616890291163663631092082503114460211677867239101629619849919787699836417375403641223529634922691882603632053567722717031336736966131e0-.834435094801763204718120059987636310399986562754482289682613510823089372598879852881713183336071852928683553407186177312026678205821102939837939311531e-1i
-.733730101863832113537896887563723954983774534212147575567953549097631086060182296139579909074108277827381026580907080777061934870329468120760000022406e-1-.234715339902190669191676341876850125567761402406895181060595755882857943173945025691670657029055346350734087871217839182842924990899447341627909372879e-1i
+.741596245673918618205522672275212177509387324872792715199176198294023678782767034215970643563108771474312623605508515190238488779605312978087490228531e-1-.999482650156804105568052873199337254179414876861787527985014403791022076968651397768107015801774041386659215105662905670671352094398146383785976083331e-1i
+.376901968660747206849334169145711723066713076225394080442202734639492977486287438352339655018347347561527603643673717410983486655499333142566276203663e-1+.778938744767493343661103432357499938723970218292179504938033810195235675333932961720412315484609086357903868184614587334173265157956572369931450084052e-1i
+.183166444827350369926749440789709547450518474338073374882568460936142910686365616343182363787644276008866382103979264318216686740137795479699511612577e0+.929244531942884779662895302715754738881684152855426679392047659058549121946379304902771620238946518966802299074086341355073067413352054224251508150025e-2i
-.716419630121815081736030818943991962738837936338639151547249343892616276058957619272014502947180971969238904452063269345226545902021449745410147596050e-1+.168667655735284615224426312171039546597246349733924687246877807575191947976682651810941983217798773685786150786859288000135087996085607599599846469645e0i
-.292628963584866024600155950493130716826849287139234159854302686922722015516616214860604646756122479096662587012328542661148248462112530820669376722296e-1-.137454660037769105860683321990650946001804084788379746782951443468375806384222934214648549515523241253549142714909181164622872424622766321292639199187e0i
-.660460953953687472767228192221010047255620816836351744291433885137898316341642228835367827686492845295373532360021845014000546744903026337812516722137e-1+.381194397834696596649895962105820266048360988408745382144323030937057255839821363631399364413218286459630441465707901377628762645827946052806573529215e-1i
-.625058462805578186337506986977783918308389482381423683277730671478836630000981359284284062601956677017280077577678210588286217520859647172337212868401e-1+.765020197969851298743022917357216316716956640495277187032431316877731020980608413932022819543206605299848575436411209274053627083034629550083255110368e-1i
+.415011186836360212364386659347841286826510595692993179369340149614477990924019359137793341645850182809717194003988210329204943824223934092386445151715e-2+.938323684896765730437679198740369134537051897269465475471578745082859554364728647822450544871090404467939811933872321573490313606923114263198190116930e-1i
+.838499816626715965958456679793668105559956304271934002994256148609380433871660441892778426335052311631700655979393799805987056918808608093988912630874e-1-.702755481773971226267455109570266710782930813588332537900282810764144486743696240606306651075636752813754377360225905561558597312574910967338585054602e-1i
+.112900769743809198139614869892662677338944342677859161248803042245472477713030228859275582426725916841495648077754145530049716455219171418875910065591e-1+.766606457174202795197145396557976258075545981891541376446627428220838493601471466053538034165731783981517385026537366871664706512836597566476438607789e-1i
+.470571168064732374290574863760438450243597729144564337273485046562402855187306508995691107760584996453011951691680215373863551728458910030002248972423e-1-.310074716987913209245565366095901531780473546203017586672858738803838438997146822807061992545592773317060783350797512729876374255000436569857651350338e-1i
+.332596178484085831801593318002394435618393201318885198925765149127907664167674698978617332978122738251790081999940302028666507653227472162022595291473e-1+.620851074220478256177350365127725179867766718249407604379564984859879803381280117906878833338861174955762428011635974628047834771008815525995224934240e-1i
-.473135321194040187858536338672283812481600121407499879969624704052512694307449322037498894443357957091299064444803193476801991059715045205312120370049e-1+.929301212089988780203471697387940335342063294092959321606057529565390111157988745573135389413926981839846289390536806984666776223626552756376710114128e-1i
-.149661746602646510369968959785841918601028895447028052634347757918169382258504728377589916821177514611754044686404322050473098890950036449321455305468e-4-.143821458198503929263265685547442231012315694801204280872655695074010263314530125850160091750185879841509610607871592652351977030287620912873096703901e0i
+.400237287742760476535862526935992135763867859868422039479219047201667323226333691493173760569983584662863348513948353384431762133481706782327404551776e-1-.507327323224540922683438029964972997430715506369038753991089980387359896767564807858312313885985072427761112392882253435122574449159954440141846917023e-1i
-.126475325566107636522864283704998362685230238593745500168599071560704450789511478452910857984409695732474372453218305133253761427287417695196153451469e-1+.286147034591567466056781669160400220159812756543602027048343254019618936997458767360426690189548886555661371273363112099501887067375175560397425199006e-1i
+.252381561753808408914395585877967844150672113278960619770514028120233693387617920796130040876320169666567733044877867549967247789283217390634681278811e-1-.198186512348606441409539091250852525947652503564512400623901150628563864909751390948738576214285575746072604005506869137660511671431091082504392250665e-1i
+.871054446280607905768270143348266669044009000225876204978350659134268094175454216548438508936576832457295592205849470253487283383806463259329554501790e-1-.874320401181737629216732894200058353548002176771195643325430129107702071048249861021830436228113920546929509820147767497784918810665087293666317544474e-1i
+.223469570184194254376124111017356715098250774439940865522121821895505227451802858417642622326894630256436171598695420757443612727185371296258609434808e-1+.140545171624889131888012198217894016641881188406084488800685192951109848812518381535521297016133115151777022824288112433458032177559495356727169048057e0i
+.345890780917908200442046994887112667422229991281960790834435131838364757479722370058992156262072151403170814157984953782139371677734641169105946374074e-2-.388689533348004414997501600917497206584141839400267663233581530146773287134028095768676667210290395564502101096251518542511454734141671238373498304275e-1i
-.405335722789905261254007293685662330906146650800418459529319401255312262539647420864679721284318136215931431511126066558721599639367173682320386261482e-1+.646553620348721007094098253219718098640408694977088368850176916115694201438581036268633320266214010611794453832770849947835124492682731407928902245108e-1i
+.510302138021956740108778866553991969058955161653698866146119904197364237126077973143268033626789508807541255150489111214038723045470012239312205647793e-1-.699586034520709568704048953703678741349012634974161776076182168473398878719007129780506865484220360009249280422262886233796739294767664759098161229777e-1i
-.121458157838441405505957698623546318734741812563553231470898775755325769676517638372259920159722669721522896607677248979413359678673016281520520443869e0+.139743230303560149169078435042507906588004573131529144542219674616213815044308748402850855419110633968034478376303663732611406894234349410279032113210e0i
+.681077310688646610222275462061597864501125604820126467702711494728192933133599309876047822102703304908929506707786579536069426012707036373034042500215e-1+.475230262295397399171818139057556079986284948699850512245179829968493716582111255535712764910131984255351145605415341551954116625860494116418283934520e-1i
+.142131441097868274839286055041634224897002060344085984368062969414503519903515883797267934398890010227116930284093828787382508377056192809372314737051e0+.466054956336460671877426191256006568173799121530681023050044042986635372873307641408470267003744999915222857306974783707328870712610766961488429639908e-1i
-.679565686685326432294606512751178149182596453507990545834730631111192249890538402888605276844274124264443749148892403267902408790037398791345953492099e-1+.721854255502143717123763439968892933385720654725388303148451047392794014378582929872033077684150065858262946331574824302352926810107866086988835177202e-1i
-.615859169369399417246243501469504531828795970641039304425037823559251016796234483497661887536643120705180899822792514458398823007812667630249602299845e-1-.631705485453557094298898690538433190595543872666082660253220679204956741644207973339270473325941980577559217982512279451211492727412836038939847844756e-1i
+.371338978898453929249347112382167591125562208882746882014805025253456857265255088091555276897842920887515430084151106976681329285707561742773756633723e-1-.900534064792384594132749205269329754900198449407737847339440371459663405514979925841893188267579722041006226928329969317230085665961628558387988479125e-1i
-.117747051959613671247572930737570384703790261867071166791020204290678684482861905847016562665672321112126891848459986829447854520941390806236947796407e0-.177911710320210132398216163325300253884543862385691081530164326245528919580430690479017615443685096167191320406501239698510047173209777151132343118244e0i
+.189873603298263356972139827965741362951273932007559489905615039683176590614134229988306486063600087314401795922222649283937757271774052231561610912576e-1+.180343464486274225862718754675578371678265078789789636654127256830713434493920114504050169031440367239523933401125087843321432109555071527668595281538e-1i
+.124373104792682213128475318686404314543463831758298193719371262355484795954168187164368969250818037624743192215573731322093282012399016809853649063565e-1+.150755912464633480601087871863288389514753284384416127290171036611912904762202434412107111219467368206030763336560166395197743782346407859561504600801e0i
-.160894064785264604504887804142757853581133314441274345547076021525018468048110460373938983910282102441743376073927213509949018230329409677264164945557e0+.415819961822444498516984868178534278707461700257010579899190456400233419644008312111666180616529257672161979133343739583495767913441315202396349592937e-1i
-.945868685702260483500127082257876746424003738050666567251694255718816540385005558275346178730433656303276257830154941177912972933827208150347194945905e-1+.905260958201988944163719005479771798760919893355849994747613360898173866643157891248148260934016026730220246626039516310158726061168627945674348801773e-1i
+.405567192850205223908118274156426744711114670633974444330156338441647531602129938993297933979029049254291528696904320250124265254949380758350038043628e-1-.103435588197785196966432724743477911967976136429778557170324600624893071224338195110873728461269866385950883858190167140903395408116185611130564135882e0i
+.754792267041969657365242200369114574780469907162962366583279630066083253153807612387374804876486383010538733840935196488432037402778979935411454010383e-1-.477390366006088656688087901166683904617369917988047629229272272238156043099259680588788603670500235926115628753439910902745655097523912790826452884799e-1i
+.139200014872852367412819798137375783973152297180558593166566142810790763838306121294555929691085318698732223569131893210737953742104167876270039591696e0-.871332550405075537318573494251587065697874121625799788809114011651582147721108324486247718946176933613972278678104031174534306315787714214470346349178e-1i
-.781917812140454017811798945169527372143688577349361464552021824710887165578697964746267992394004224502936224075654761891591586498018541367482523646398e-1+.120072847119781961139731472888943208475116022734435775070321359390877730298379021655349317329944229710496387264027356803680379970143404567700305314498e0i
-.286158193256881045167999212773540524406970169757785765905587744630768784652356764549031364929718685064436075481077012601769717578995323946397407872060e-2+.126220494937430704731434833403293076598454372275555626759300649164548226805635271655619387454935824836181804672486380156284291158158758248004138959794e0i
+.125725171384181113739122221712009865952052494706002005675128474448479211690594483060546097702578652680240772456512645216811062203830589782702060133235e0+.361766410582853766809841300952797357227927668361742202340627440454242099286197724539907500694774529270597521984687215904936981413069243786020984654127e-1i
-.350619556754412083182447827276893655795338202110892186947191566672771102241926969893528957644081868775989293255314697588868910138400263588222999414499e-1-.314683643078237470961955758528086915645628310736221679829142123776594724032604513456055150285604329334880521161758272002768916814560412722895535315231e-1i
+.297294002769053155860515747851493647796874874745989350703633433385057042825601589297701191431391431352796538888869701951853812791278330787112843663577e0-.828346825671243228390794384081206373916148889084726905379401180852799879615354725571597601453213828223096691535742233540027049412831577088824564716833e-2i
+.224848498106079059699982660195997096659412519511918553172684740530951282270662823079619666344423943180865672651779746198670340013633258440165184844064e-1+.602754846847986424445733364262577215369487150607617707861067053341792142679818579606580124124678528666090366104374339109358409709338193323837602956808e-1i
-.157646639546271282748330154799355538059875521192154473100757953161096432022059230319517049804069942957512431766578747650275546798061994740920780935236e-1+.519832449397896449560324323515948654503535579371801341955505719071849835167284195039120382312410934874200139469529351152709962461757968667764182563361e-2i
+.428776577400381608108153945041795976010059689591300098029080223247379883198092208014286117156247401351573745655785581560808441684963954185568938439128e-1-.132208434495355761821444327392411225841034629924808824407556480463114711621422341335670558408246121350877941940050535449718775040751386299600957473274e0i
-.100195455063615752778294275024207081028378990863997216418271193591406563394099864239054182470276418711986459864732798188698836955829354127181037744902e-1+.819141467815804252369690303089866397640811866075928242950053660784268497381483293210820569055701318996962669081622112012577056499472315125295142600374e-1i
-.544407846227381890471595854945793813708765171163971960740479593701545840831788560771067548292395805770846859652717403748464857609497774273185353510137e-1-.677390427659703275764904901786211258783078397053844231955902181964967216061440345195340806090181701697677161053482011797294748727338727599801889588700e-1i
+.308403792581533605835481409656888132400922893513861915253391746101210234360347773991335550555072801137925690017593985368181736862646672148927048508087e-1-.507720900408331409389000388719091732224019552467652785152673983562216369806026086500660696830747098886116439468881374817352869839470584925394528340761e-1i
-.164444570008782651001269787400404608187529533747251217541148126095257173875345187211771473082500997463555169863083357537441575763919627026905883059872e-2-.131113875010162705462536095816335855441834651306602832611747666546462760638881340804607547681515565085406487181099107255916703948785514668142839325008e0i
-.111540335235024403154413296510618537275505084141586246324328587014114347096983904783259407471285805682781059052502002633183688689144287493846297794964e0-.867998740565797079651326499818473018609775181846250842307483229750364579267367098793570787897303581686661401328437019568368440446376505902247961417091e-1i
-.147317987970555521916350653534657070142880847558511393184035600937164852517288868733674641452906187062150175137748883081020514240919416293319416230238e0-.736206812581815247236648047403652597378705632452702176700792263918401565698912708003804047192797717038385808141518842187575423495236300663625066155014e-1i
-.785131059287931577777694429959620096315476806667384383503636367138486306833099540537266416198064298869095862061354908004431835814850942996571048690757e-1+.129583294317964053734971778698051800364692445144567581960826403086957459928078239794965581918865888847333327919703816761910876194557408605972024513904e0i
-.131664488579634143600430729171296668821604311688677863008338998362496409989156724729685073414431688018794378991090492722105872416226032158080640011350e0+.186519398691581011664969206570977563305867390669058408692612511485435980472088144780289223115436983566927779749959920924654440850506620984147416276458e0i
+.611303211388830407719471427323984477040112290650911131696323626672327486118106045757619140629460343474915953548650333587321988864997493624846343221059e-1-.899910478626268805159954997760399418118240244337084257139727364637346269903553974297876025805770616627600155753350043356558169853016323936106346341416e-1i
-.291628475382269977511232797793317462792823074051000020331827591963361463102120399163689169806858410073862397524019285156063636235257425382938538285013e-1+.913018976103558673455858732484024406666226947646384058292331745603601279289889124850353084096507169471364818637989833425096691980012746557649842503531e-1i
+.895009051172003000618488612687386630719086338532111205400737947230218449645716322365713788238992047121376709457760017529094660373148397681855549980084e-1-.132654336016508596169964033031723915249194785259605431876739650059360344651016556158562726532672103026558201347179123559558388410187244997422910059657e-1i
-.244642197963273893344084564177950035028822469248894557103558629658377394430225891202834047577591138953935342998804306337776877028662406121614434820751e-2+.162053540937438127284334539699069565873049825839643895496764371716963071125353777707623831284741339909995961227494214003639466188223192023916126414445e-1i
+.476833335247863255741742659994059282981517297631649083994484723666307355757760190444855911298830833678940372583099615548641589321853717877434624829507e-1-.187922377032594856848631927208938760868583585204132030279837304534514077733458521086046829258739505620653919598356591934895668672396863138710306356481e-1i
-.122182158155832567007707159631647229188924502032406684880520132768762590103256532490539720249365929833797661844212909672798521724772469421154810066560e0+.104622426783488485993625483557278323780263808762919791668272090304282412442558874323793604910686801259723002939491259853466168734691829104422843831615e0i
-.105279969928419708480948328788363308202259488564616416879082382482126728394842045874907364406211675058215861629273284570968987140514202081593825094049e-1+.558604574130006415542200190745757353536914780712238074397800274178570192111983944459615197080722969458596528143401082930778593066308930817748566764032e-1i
-.665018494863330470401961423059299628123554006549304071347484103230416478372408202690639619376432018872963404561676979564564707762190912325338439722854e-1+.303376393980262387580215126936144215196492342667803173317653523848371649380196060210598650458137784509676766570521181914741255864879752625839011447872e-1i
+.299868487388156970829127380934887036335725025831707197654680846564383548087636681822611853502207115763740528017897563253781031950287378861969773209045e-1-.136501703690674343442654417323020795396682866662601116024410712877580311639508507322769856920543145348457699949142308403270804656033794537159459045842e-2i


==> solutions/sicfiducial.68.c.150.txt <==
+.141089691016784369141340383082855857799931809991603410276142180723390733114584682310188139204261970485006193021166988298624042441210785557750155911556e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.129966666864255073986785268298499774246902340784310954188574636830285758060021639843022353452090455770726679529666127765837371183150290930625948381169e0+.100385355611327957407590569994524866138954025520298919159449228045807633071107713568914708814828681695878493678644562304108743008398071903673296141935e-1i
-.348679993241262522298260986100249503954921846714926459660293338902978129336264115030816580713833668287747885922405287703359986643643413708809544924715e-2-.119997030128873868902781752552577590609950013338558285191940250563593683960725912402375336478662355127403998522217406236814895629962602894453172319461e0i
-.930308093038252906510915605018496330966853151652452426391943082238383219534177318772403752570954941133275244695765439555560972007305876715829421391553e-1+.985624472746565383711453967120402919097294921191057540882899644472926276086976755376348920431794653657811536078343348092323309154986685836466398645718e-1i
+.850617934701965558741915643760454245321705672302736978843861104917466533591142529967826262976762764750288885821353847088278817075191399572528277453965e-1-.884868128134447088468143066948182670954630120799481104575421483714108790563476873271353830965081166610615930821451915300895107190374831514501131589666e-1i
+.706459837014766023046269939158559271369413144548289597384082004054872457332623777419168475028958062237719241377264717831028936520986627607667177235109e-1-.616148979340267184187479472660122010854555471217033119874207318088936033372466101555622393826966758123891406406584934554326117874749908408097400473364e-1i
-.479568830088364018500204029403061091201360434557304882392728708636043491034961653804609168863192136934466641510445562608445925490608635576844912529691e-1-.785530376608893377546647509317390624212581306206991189279858045555084413004765059454150616657682519634294606902019703583509913133356835271429779036783e-1i
-.205722807892952713066758105134253431461220153228233088952673462061615262327172966030793496086989494151903149190604679311964762336420700685575393018211e-1-.871422163461038704110680490373045936494556006504579609816321592391771988395432468537577879670879676427564129493434390159124332302141023125671093777842e-1i
-.154971424595529293479121769978228700821551607958243620648502423992013761639454904418108928254984980634513378871646089727724016730910174860641495232224e0+.508068887286060560952872415156177912769503716627795880041321251242126029834641601562476922885487647239569916125542082086876052566843790456486336512489e-1i
-.462867883944759079717855559661325440334670834524720361378394745487681258359027213286467753562131567064533942149465659078649228847795041317647519890684e-1+.101778811132948796426617311824286188437841227312460913140224214149547841965283290742327262859338220251143775209002292262676295599280837227271626489085e0i
+.376008756125604016095389376805811960915814589618133647908170700442775316211757635199948219668321917204819499241795411835868989822249868774026217248627e-1-.652119799160358020354475398604764262219498677814211770930993221995064290033878841907949530363240745035227320658282895045090979121408212600435822082266e-1i
+.407826209401843355331048250831783811678691408006629528857394544414213159414907739711084176592108793185587733774186995086021719044269197157609963726425e-1-.324686778852780094981599323298275496135631390964899345220475888395101494679639018855207275691218297946598703545260223362254066509109294173664619861476e-1i
-.716618436463411801386667963004672008391887824186128747229005429584411717655962187503653911035188082172972135946968584575620650236207553131686819923653e-1-.277336140053968943510388451913517846826116850414478957575346858442027474310156548486454154080133492611085108045210616446250300314184742940136356295867e0i
-.104237604447442157966722951163236727672728409057449335705334283890440431738578457138085313121957753545172446030478460060160925987619549005098649491651e0-.493844220942758463352440434717827259102900449104230755564578292157592869760681779205222306065541029158546581202709815840778067500554661535121513850513e-1i
-.161516795032125745376664656819506331177647756311044342649443692901999855291066189817842543159590027546176675468109627641803440937473399733263999574409e-1+.197537917789352708611565183101883847006183170006117032045184586404454431709794333144770919417826985661631069089133850076790894056970844930366451946120e0i
-.450122171326007798630570801066666366709324928625309509094038204853995364857584319579045742128624482983281847559779274719727416079483823210469768479839e-2+.131220471853761517618669717455677149605864528134189729838871495927931130498420415020893411003701223663791905620535055615363667206481782594958133650156e0i
+.125238610520408590558462361761296237299035339127607576341931640013136159148331027409558043495292099726742553578301891785503384068826211509992204888239e0+.310670657872454689514333748200244399301274536394875437894141344804416895217927323940867224010502738912115469567207958983510783078758185441387627141411e-1i
-.520415315333848250912942598550235553764138326509293758511271110084565172241650178881771668941697960133693403269391074982160814694778699026982374146645e-1+.599712836825046066722840299035376867570192165647618870132606627342695083078786005525224484463207866223449754190761758213757362411703115198112689837891e-1i
+.387551787909782950049318273204435541463992178521874002101635279255266491362366515294687548569702735578619619835041385952268348835628433024142318894066e-1+.125361525724697723728454074673878248096339168414045795028595107488124413393307082560824330330148126594855445350466725364078133078286545719775429241327e0i
+.154229382067417979635320818295347302951987298237347828595060960658998895026364931824644132313893032091594360211241625172370015922552201149571985716194e0+.510211073761317778818471765650093873301428576979038209084505435592347094434229152224942145217459732008958153858070514810628965218422377898053949563558e-1i
-.383864573331503151176316013979933849111390677502007042458462559082988504052534029686709002913029696101800912708783841901751498345316253476609239227140e-1+.161228049707235369134650062970981242720719134646618090177984676691170545712238332974626474151254947687135238081171916224612719341798200344009188382456e0i
-.126643203662567304604010102945447574505224062300513936902682384591430427903413548780048019087519881693779767505805212162618345999439501625375303222150e0-.130016220158670823981117162737665704649394544394132934870977176327423342066710087029989100496143652225751012228184703450577872874716626464477063446498e0i
+.587512105101884581602793385300728630360413204365688628368114499486092654336479491306834925223917831072256771885050711542347775535342682313890418833751e-1+.483623021232866285733682663966531857597362746507538914541437968719213759018255855544133677363424330212200220070062495635088206936706253680243572642406e-1i
+.174148063086227466127773829854203737043583575693529929217507806727063043755071955074876204329461296374362767446080476867049774984945410071102321093713e-2-.131880376278416802271493169689592665571688113263153705496022213014184466886074802132100172069920262191443779643416849011380619719765979908507435465664e-1i
-.588665857930243527360248751542274543945822184574394183171367504329716182327989495572112219863916579173195813448917489054505773770472434432722947345123e-1-.420703577784073497165984770062136202619390881504637454050724563546014933523899683779609918885560942403187893825919216363656825709801867211992258542738e-1i
-.823746786921835342449165801110188427720943132203792787877627809552479020661276578366833847854216321637300526681247820099141794945185597392867013947683e-1+.154320838250106836775280443486208123033059394044895018888195109603823974445735377501997530747382338317265913984445197539332529566833273222046801313400e0i
+.569065029361096500562311755433151971649687766976377211793312479896643705126090002670741718639211055560079861436252058607070387736719301386182817087995e-3+.708655890170392205378577179764305879633527844107304825317566596905316399637029596025197567416088456101261650009655009424538665539010533341319026535901e-1i
+.240689309567597475859480384880588255261029691934035458439833161715352313160431434145261186325013338357182588476547707584669840581153000594886279574024e-1+.101867391134273263975478116457768221256025864573252533529729553178545854711097471310302800540727007880399386159076989357145147843897661981802556865970e-1i
+.103189703259692302921950319946236069549383789633808133919388443731873695704076428457049426435786384942227329487238328924846840475563752191944250016487e0+.168845402641550185369216829603253334244777683717483464503867137331614260068063835423032047018993791949029132986523960891425595045346906735255155596290e0i
-.334722306809334218881004742301724554570952716431148518974923372168216838604240366994020908537819725482374231618755175989873992595101446682855362628411e-1+.183898061171895936924837370562617013935180095117853005080175308076660969858906877666132914343240160636529202632603210252848977642002748960206895976411e-1i
-.384813110099553309376395696487201412677911918554878468864436430139017149832345630400230924078195295250596592877330747737663128481378552807855174286650e-1-.378597950514138389810670211658695685115513539022220885857494325969051317821001363036857790461679081275586487817271008193585265199984747889000754808155e-1i
-.895367864114620699929974126518862801703100980558841925036344618362390658215378470258203824771642977603077833484725009691206787705486250806908592899206e-1-.558950607237952935279626475967999094185190468980514837409766304520838170861311115419382121498156521447813158370642832948182333877667870005104316973366e-1i
+.300498409737762071284845535735045159807823326442739908324495365700600681222053183770740736114446005301900272907839243615278897985774986741907725417379e-1+.365347720568014934752077909346146756119293921492402390172820684924132449675244333402420755430642330115988209040520362523421000359399371947966237389523e-1i
+.196943028296845293785991394786702341860719680734470990431166678710623865386028434731441660338539732184074481309805023733083176094413276854628808482178e0+.260354789157460109568107320753430996087934703090913270762973844943168890413775583280389948744631937166922542802683560745963361331737705364872452917190e-1i
-.113866493581881796242395923846060888313877698262303366730681440750401208344677251915491808920101452030460606341953765416696111151237313392311676595447e-1-.419153944143287362070475838962740825472565481840665881763394881127991457209683612831057375949784474019690264345408165467791454106322711504644870646905e-1i
+.421247968667679163343881148808670234233428911769138553202033039680096436769961423329490521380603954353293282839791826229580204803798757699809080841088e-1+.151082716072037704856767866579150041008993762388981658125838063158948294277253967295328883429738432496357192871545920064496532479584199363961324968151e-1i
+.977303077856781192779563099424739260894923962296447722065687228318474555834556546737671371657381266233158089075331586595601734764660964763196949063818e-1+.340180124418295206544886895131176053707447435679052079461692266130810088353334783887740168432675813307210362302829633230214333975473428508570209278143e-1i
-.908931490244294453297283176574729024826111087917367505285394344853651278280617256451229802236702256274697290912200768736236410333943560344460917601526e-1-.103568084372005162408546574457427532324722857263013931545340589692896160198197465752863061904081189944371854388623047338814446846147903004158633901720e-1i
-.207885284206647970944902181556586065971633966009231129161579689401255624664465403680851325763313410512630182734742792382526767721977872122637396885775e-1+.566561236176056165970922149788062355459470826490280576575021921143747643539750552916941033818588379963465266437710175502177574633878205542726601071348e-1i
+.729950386504015762822819903270913085410788663034355383729304255095872731909976965008311575454539022532668130625178505562699624332687236430922715030427e-1+.547303334421883463768272319757521974218803091449869531454544147503700092083942830487146738669036097569307386839238987863970821512286668562957372255488e-1i
+.202933011224844981489529698568148006304821544791795191204645485895583410110973842250382538360321658648797221487173901820944361009278290837608220562650e-2-.929761814099920183177476813083040990553479399558543937748219780848262519496938072743312305205835750909504400196460817515806999878165273222041428435157e-1i
-.183716836212552693955380589782929435658831795971324978013190174790014202228865855055864646938373506338525677722010613315030039402335358999546899156075e-1-.327775570393598839004796701724038627072420411984717148780610145824759409136383477397456286730049507409192720661104975656806326742615193185448867406532e-1i
+.350019382479263825582453849321862991492298918382340515660871334761847328456203371942830164879789734580809786336167371837686846025501083309171467612419e-1+.132770814966800199212523124367242477303602711161771841334850489652861017931298936855840332225709640741693439290072509710858678904912583776019015591389e0i
+.252331173014729329380432410929264186872057246192823976184754876299963036740812238734390788412566838290576769823298241068331062273584353069547886793550e0-.662982162018802538235492233577220785526718444679057662238773958660075453001849418716893526361027828773414529978523853928071846998119645124221142375895e-2i
-.286761652616314493572992087257562413258300174100250406910239036713055880615643265908878885784503378682586074619083312741467711218753685208005402903081e-1+.178593689267581289916376733118953831908483742421071136939190643311278147534573837716635385736757446375692262872881641135433019098077488730893092469499e0i
+.391440941338294688358570077985356904227578547726024633616287413494283052092919052579728903387813789675477159418467738933594364853267625319747118223694e-1-.668759189622551678053216852113774034592257313154624809335137140573521378080277730531499384496863117747086210009934911653838110980277956117182805826231e-1i
+.499173605262455790215001579453843856017073092822984920669030154589927745781907107973430026811300049900961568318078522816618259358673551196836575003479e-1+.122561925710719712822650000254840557276958624302226797356581213162991019150235449816196402114576140796282079729990903516686697817764843328324679183008e0i
-.503818092509465575965709509710099704585479098827966697393600629664779956989480713337370930238748878313594269719554158681326935229040566302709670925559e-1+.780944515557297590683623306271360284602760923793634679951228699832829248677355654504899703090106069105056093453810254498039167238257443112192808036907e-1i
+.133530668028200401286904454468498216901225741388592088094150080718466063916591540384373921918722869296785347556660210648850810923088997578998003670494e-1+.127790976081809388938877850306047112444847025301544248544973059773218908095085838759245180275061873067861781956770504625350681395971675357859084068589e0i
+.382500480385610055180594129299197070800905935028027150659247001862726633529609126552550082922933835583359861787232643010843085860716441872811094262404e-1+.702115153537900836191617377476796662836074346441091505335655245592240175391080570269470119951169775166176984882294873594976917926393159873997628048554e-1i
+.155385526984594557746547503000782212243444384553034756175339872525296722227021479552045595916427693091442869881380514837935811266079633103708755887317e-1+.327457676027830150131970873996412477723700518127836322750072812532028739135047612133994934082618751310727573435144272569572347556590183982855938274068e-2i
-.439161583193729772064864695373232768381713524636707938516367499183379248794073896267735591298666226864867358613123849044554034808826084907896592543336e-1-.389167646063826043609686945946079432768005089013026008041632140877055378178903332793258179489055868836064381808461841035966955547228797081049990806607e-1i
-.308361482438771306276158552536052079573844099189357910152014509883233840322774429554019481353948316697169944183359931620221315154216129015592997445708e-1+.297910435547989739333943492677484583746696439990857219652399309857916119451083170608720234023233489641620535143794694226793005070525700159352258109586e-1i
+.927062750412563413277230420530224006112334945430473619273521791859109501151097339229786912487306235957763044240029719771869194673626998720486684395175e-1-.681842023562710282673813048307004778935597102634587754349054453326074984596922280988645097674313905015935931252082395611489653032265395113785615660339e-1i
-.157474994583796970236827564702753952642311974778147030227876979676610187871735215307828206686507870962677065816627604512158427861005921294482191835880e0+.271413238941783382578106408023819102568202577493051577241172722352269775022593126920002256467243259023049535445937371291356082719521802965342580448093e-1i
-.473067044137798265613399513127981227993020309438073535998843892540489127778881353531959514226692052679703763378490522474805520610582936137038592820197e-1+.444568613235065531269498511456465171913673936848778903915276922600469294224524873839895448598929347723606298601326042775557679065694996336169157615851e-1i
+.133449878538524281965354400668489979707354202743300096542099907119858258216516985911377989783969900296728168529839444657948363954775493697924569899729e-1-.868108818169558201514672796599093555807934992791631051986589560906823745485818704791589024854679185560952042846374530557237941967877584727419560025184e-1i
+.272549575249890563225954818603600994672582245984716223475276119593318922620344356300918884508740542865994203537100130904386391300092056283350389409079e-1+.785562770590221796796665031745379796536023299831343601513862715292360108869264783715407733905443370135722364187446121450507010656475067473173281427177e-1i
-.123181725572993311549103209234557214475868321653315440126229049430991016076178894484509176370617423287701982157635326916124669772685071855466403679759e0-.576512912713849828939561283693710019243271166928329148375347967211472943888944922130126003104253019518329928822561214867180541649617424017507069940583e-1i
+.414552266671084882601462713614243889758967714144093626691330305537865236237247991996617553241891335877926735509592681674149657265481317340592162238542e-1-.103617189342847153030783105079529914463063251096551800895098202323034608858334740630878896018678158799902771108119936661541960299582695040068248432957e-2i
-.195978559555632531155457808867540703094369910646800776197253039881770814965601110485094196362101982648895948412873441309419223430570124652444791897253e-1+.163221905400817959766336131908644827306413001397514035490325178691141976231343301998353428108901150899158667587192833431488547408640944197484873602348e0i
+.230861360486017926127854222061966218392853467339153731051276660297924689670612442343126247334681847013347997185644173180588282488278885829707554147888e-1+.971366946127921820773530160193602567691344860101051249975538922872991107741900858711024338615480281130311054883398462056632289108602690970365549943636e-1i
+.112662525495615979939559524314900488736147990442259214757161184972534499558920800511679780322887480443994785274085443610983138615012281838494965658293e0-.584504772603888370372317198783287161529637968571443244798839606221900837143463886977003466053379470080329201560818464165638760642717461853942565310028e-1i
-.493282121125842547182273350875537256427141913341410171713324017715748541388800476655996486826547555927169146860591931237773107918158841633981016968876e-1+.152450324506552279070240310269756600432919811624381261523317333720387152288640704381025851726480762534485229618274229459429163457179404106507231079393e0i
-.171793602155908134499281101099733517766374318587468446436130032097890053930574481014512509620358766253159644828715300235766297907389642418501734038626e-1-.690436399878754562819619673927742215756103918795367366963387874925660674000733141417611661271104217850617950752389877933798905159722051554566686203524e-2i
-.791793945905645408573464086283522318288373097570056685256273047448552603814267315073098993819962781152642798056101738716979933941672493482113054942931e-1-.777535458354452488804539880542682528953646266015712537595647349786628020926706031584349614524276491046483644690096649750710627783044889374437234652136e-1i
-.125019134920133838504430803360617628530945191423018851900378476635054813928029883377832103103931930649689891469701139344723800919674324388755084325679e0-.602222009907562194413898540705061817528583083374778924036462443215811156522201777990136761445168369476443209672014028652310800151799701881474935935094e-1i
+.896923311650938861202398892803909576559605265928487454723141911298193887265896699814261132474821355123991260551646909832776679740088932652527458048537e-1-.482022697477487974859814576321383927461430619027005100571970729793098447762758807506246056852923454801778022759310637449278647790640120023681004426353e-1i


==> solutions/sicfiducial.68.d.150.txt <==
+.776132347690496020032203210859138568550112128471591712787800113876713721230900323129157850452605305712122161046318726289346974444215016685436548263246e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.470312030770204620750212018222296418783050604160313919380675235544686949989302838862633210094472845467107679430866218587400915208957893608856479291309e-1+.148559406115236586326509307364706429698798892562601021846587188794441772345802474024959705448586953130415316261619587997358035606659819866383423285799e0i
+.374990096081566184592677389038719895828998987931539574694396509017196871476141535928252111130644278203541778974530340242329646912743839892501675959512e-1+.962116173988378958316246206103892186967997059249846729454414646241660799143462903870964684789269356074083764424981621433141703733966593198581916690759e-2i
-.182622353269386532644181333079210479252244115468911230589480394857666439592872368746501169077160204596101751343202264296350029934407497850546456486545e-1+.721807833300675899917567355283187088416975166375509660411253659206731329655196849494796248744904836078752040565573150300753097860681886678256243982570e-3i
-.107562830653419269511928013628683708399377147697568489488837414988875501319177905788459121409516537404439868373900030407109399381029580125565889388244e0+.347600478457579936862112688503465101087664851568480768413593169571804628752628003334713062620481182211457272712378541493942027779492811293952088619925e-1i
+.105822757898090191084124385728391461845929163168031872045228213205998810864717043255036308923485278995878166834402582080497706185874416934775260487958e0-.435531091382439607166031754912187172655857817641367740368023915358710209615832814814892916552244262606037527839361258866417330365585127845954580477912e-1i
-.310317839898653606837141336110616265714627554192033730074677560283190344589161000678449141659255999634111848525733184539775778588799716262139804317109e-1+.317164188538599950181706012064373600385556861549240250750601610621026940591383358299971206404040745704347679310506169528012694195038738442915432863462e-1i
+.985388640854008535004562973608630922129545425730478639040901162511264539351026198545702254137832168150520842456519347491553689495067231788868995202121e-1-.967776559760531122952099360940924535798841247289726852597486102213765487397855280256916264868493943342317224662619120988837245162487260309356837223077e-2i
-.559962394970806427096422847363730915924683555513451873779256400535705601630080654388120145343642635535781554850716198164298414358611482619131906727131e-1+.346539463784222225357121860543904669234181261730984187666985202973524404684577621176885715608368692428548322658217309487054792500235194391186426814264e-1i
+.124818872454409277849708460251691372473981937582807559481968558798550524414242735892249065327453237815963357947526612115215229499995454281863657471043e0-.644381854011475750786436644019626501044650161229773613992201254895976209687738654122280148749358400898279759137724208458118177151905510582057702469506e-1i
-.821381953057142041033584249274315160107212964793404062651213971937515914042396293170565940016794001506811401332855305182683879828414755757081496627626e-1-.218384279971193268990111400649820691902640958632283334211517092769475251930020252372161171479983056160523426267081747573309436042491346181727715049533e-1i
+.277343268730367351404195593274007974795467974020823051789531096595106849035254105026022768065956209670829543230270759792984523243722251256927382146881e-1-.111343501842813004818926746914483666272517716987605620142247554213494646360478228314694901685301773426391835988669768232090987474908779613294547321751e0i
-.393689209555970053237149288709712232660487490086172636656641777533914940054000469806882774057865690682522680325097963100909583380092554624212199815949e-2+.140124442378281158254451500676806813050232359398518134431692994675875948659221508947083879705356356995371464922338559583880457182980280753691138536858e0i
-.456150770743763215139664581503847987241182408884188837092087141563350343868407691714389678677795638683906636759436221626229874479272954655596872591387e-1-.561923784003479518895955023469029891389676430321673982541711192439866268816840106032052355367136779969180427695295428701505371471801272940702640606866e-1i
-.715505365924887859234707491848018105694830962615701115246573296008042843627866733627086939111756370615420219457940892846826605833420426265886442789214e-1-.242893464453500111004147664698756222497404480528942247171867287238619204127388090556255384781968915785919445989367728452229620409975304022813917234789e-1i
-.302767875197092011192377215545241321300747079490954254572148676943632288243838534231454337133091549486856565320098966873272656728605179380367230306129e-1+.285497177975316414388245031942462105692890058754720209485989610468553287745737782887569266349301863762879227547076775723440543477244424734919791216306e-1i
-.329052289094310795389593281661258954413764058710899912511611162202696722998582567760435569233594494512402037044182762140785193991848787086407817842635e-1-.114596062579251227825384418017251253875897006720977454378593125866155965634834327738493041999260168319771370787601097628531512105454396540982458662378e0i
-.845981374524448347687580127049965641092159624372594300205318795603845194124347428220832811049078361154954439792358686591526860197621860618446060692968e-1-.104623873720946421285872075715708908623535983173106115333244194299966936581445076434612042871426993696891696267207080202288079838396868321776322143173e0i
+.152292363215639227209644232244804173965559125519189871264781911428619429416863670604825430506669376667583880235404764603979486644061666169307607197160e0-.946275377589859129069429303208695457525322820720600323357347439615582319975927088609161728172231685543614769260286876623281506057617695239676941272379e-1i
-.792840648101697561199750093474451495527610101162784422124582338745607007746534784956840439192285233508619336530722647296198127759097609541584846008973e-1+.104026660072735041129534182684511704468782453260088482979121665888791474927406672504429949727627169726539767399370689453469369042631711312000564062402e0i
+.196740998773800448116438339649470802210847819764908232469322405191884798781537921253108534566269939233081184474640261231595703732019551793994144926701e-1+.169787350775745260082909847028118126501994109596581213582611203053833880177078079898873451556933490236492311269368620111772582819620037750083890379905e-2i
+.299204029050677469534357857427747111805124506130685789169503224885415791136504696522633179325919581937269832919396128630162920749698376920309613309329e-1+.217198840043039294932522445042023580928882763691038609152153064168209577870511625073507944424445743779471582315609466500104207161848956973991214512162e0i
-.932557187375640692005404417934374250234261690629109921840093505137050154958090840604568748169369245819772129866253431359204607926845858857148001475991e-2-.356606044231391967088883209752675554945905307262655817985225563434476190953510897232336903994779257250987346647703199622114324210050006649858778282681e-1i
-.122763521905476898807488989749228689035849540762122577660686332018552588719744055484679287361409773822612733009989514093335105062444654231586996761128e0-.857573110760906031421375642224940630957653114068777381682533567752593673963059538556695493610884270826676754337410510617618144280732592384113352032538e-1i
+.950564218454695148747454360395537533646300646117342353815659627899162816535032380286260481139332847685709530051571615578155664413297239144118008258894e-2+.829838282886053265899115548165525631705233274302489559548273729496943900083064273958028667181664047104858125642469221458291736385332657577096250937242e-1i
-.881903388822377382056622745148881907262075111506196441443183207529508872396094903567878529527028081934507100528642362976845449676034448942482258424212e-1+.314378103420909815258474071356792465816271132530656300841923752312784998213191153029031787450008921149473427428264244162586611384923613308299237176000e-1i
+.509026608830525776048830988264932397542536968358239399636849869077981860074182580357240945707196921450242219109003119772920900461960985773468532334790e-1-.143884455919686712776077812633876290770377945567514161509409012158473960214710930680932275968889358928867916943304679630591719421364606449727384259785e0i
-.731580109911250560596770852947527770718922176152192409798050192980100643935774597642301089351292666238236426372582875758828303566758385276121578660927e-1+.152183716507600514673650241700083681439851064367790952906705054103027744630424804031628516623455422263472579999189326298905130347345381243725266106085e-1i
-.118502927295447788874917464144327073656158228956080801048417765044462189903075753849393726902318468338227899472085505030296336435766482583850056144833e0+.255420323105591748561448510889568574911389111140769015543309814909494693755676086440581288673952959599020122798956128888642930434350208396484823553991e-1i
+.130184653102744684777444065644262831862553876680075154934422869050706101713854780451114489559114261808500133019673488580264936558238432309627808923259e0+.231386927371878492685363381723278528064336358129692696847920300089906937918955320747953025069258216058039378810547301686049524351005151094833417495008e-2i
-.304697463219927932462857612221497329257850189714866737658728836568530048603568761346439445103154287643634795894663904483529185765575275528666511464861e-1+.402379198982472316671611059088312559404989768355001734305418489682845000778659753902973481494360922995120081250770213960903416649654243901939018337761e-1i
-.617453642126304921624960718750358572462701349323525201112927137267566575393382628913306177896600142855841054125736222855734574857500177406917248443455e-1+.985317914179032917572410323058063476367460946618109674578539477001490756603207665923360483820151971611439618805520508477656750149304353406524182624080e-1i
-.115917641489072815440043948146940101011327172576936125646633925988375905737818928176062453981049125953022779265472912332605725248951748516188814068163e0-.848667813772812912334760157341033169964352193436518739166580414730094223331944910550656128761382115312865672244422317665873316314676101123559466960442e-1i
-.843291528748604997967746326938838860633044400136140125383841051964139541098668323939635502732018553327939043298705104833929147187815631232255493352419e-1-.255901571182100333951494900609081930259527540913500872675304188308068254645025517211773907911237351898497964750895450123472104516629566208343351771534e-1i
+.993839088008005763589933107210110554441615071743974079667036125123306252064855404688468281105517114812426307803820542569894048675884345194738408935134e-1+.667712903052689854334792294675072696308983339302952115841332817497781710246051375613167566898522615610110112452124240857724735030759738512665615151781e-2i
-.893037889333116658331079436171265919024244983727902159025068181062292048254220178920427569939289756009536446520455431776200512157222281426739453829723e-1-.127959506797258664615235803649349865282169541081384855138446562682639052755452491866082753842056396273960815643574859652986063061369756337532926268075e0i
+.763666880291473612329706890213589996675723704334255584936145767838341819895134639752656370788782413854981723763327381686939405060011721757553365795025e-1+.217455411424114347902936675833558370987647174745976557305321819597544256297692645321162347933117491817804559457698603690697687706607841360617179741283e-2i
+.175925237623056070640061654844147027510412798858227212962805779696408609075193571018886735278603751014200686020989351266309331861219832551715913150790e0+.126768330698656985691366353636321528021507966957524053424614912403722596764028877441450506073218188285253723973466300007056785701649672539660516123577e0i
-.126029529714195084741935436238603241022537914838220575399651523671452859672131859047049807039291243041699884271378451260676079616857227148356198826932e0+.277573269943487859382454424604099091024128651584665006986061406514471622541419440517570342985955545275538029088963434586685796794153355152179495102583e-1i
-.150376573958378171314704444543290421078903916110476149935709549768626638137235888167502071965111918300493635051233966263583175585265930347497376339389e0+.432540452039553205804244028344165452540419328760753204345613909239285134599113942962011893850863225439960615662515332990856113850546242846451233303821e-1i
-.125966045052669808160261894090199442351255774740152339847547916853535158899759805212181333312495913785644750046444364601447140187622263764440756323638e-1+.964669535666222314403816789697813403489317532331014155030723204006903442819751527889902213019731578302688855187787614822328449121412269598132727385530e-2i
+.566202043877439574071215504888360268268163892988884893571432704607389607015126460299412306893607955181496395847137318386382664578098242254964952249196e-1+.872275139950435616358597239824516560596816816556314025236638859823069240604385683260024691798316536785329067217315355915677228936967798113960302893264e-1i
+.351859368342440269660495940351300690264119644461122632775454893207619568729120567874481309886126564429650217442918097910225719570480754808220803480013e-1-.131998197943264507331872248895678428522540645244115036040002087750970905686134169703418642679431696743981115755144962226053164311422615584379926876577e0i
+.445124949635024385474066250759609645123891263889779410183794825805491967453575649643843994407205266938539920083954431587543193618765210651582360791170e-2+.613532812405667838022525399752407327988154922352741245508182047404099677748294983238773791561984534718628265651544356516396022940380205141364152252570e-1i
+.950853611416479538249938719579275326913896068463382794859110360025610997172778400536299484505832228746172963531764490992187969966597942388515712479499e-1-.426328489040215191611645118579166782184416079116951428995243430311659933305915093077288127726042280756072482224347370080361199150566237461690947799928e-1i
+.112832633157461326579844840120941368626287874536929713809664307585224939123163164036773605208175624812945483796535779879214698312719471449966934458317e0+.182102033449918841763337082056506135605030339705281550951940933819584802004449584461801582207784352999030592636128588208015536831126935745329670471141e0i
-.843302119296806382773301945154849381912932634251428735278426573675286995289710423395553592580415515178250456162373875330856817304589760670772093681097e-1-.518190013123753174491014178168722647083152244370460938907777944347764718790374977699379924859676872355026643543655419942520751122476739889333563575150e-1i
+.618943060847691360036299962352142575307995642430588728617340406974405407277895912284445417210251929545008151994568727784343217192913106880803923539016e-1+.139534424729628805176843491598597892271061635193404567787323057700121741130433098288364290272802106431867386455697934858852201742063454916702277693356e0i
+.705869117376290877880042095029341741433253774156042955207416057475727639880392451115881390443223041246367082999296831041584244508886934125483276625463e-1-.771132927865403035866363966749765063528715766430977317953192874152285275524861063693638475844634144892503417031395207798322706686803323450025629255500e-1i
-.161496555036225647914664677251993904316361180237611949767934493681501039033098123107818964393188778797971059639071983919965381970207682763986159092840e-1-.148650836608756662753207425263793811726953677083032014873832072372227074572710452076400716607836711572163062420992502500425885410060865554368030630503e0i
-.480541014299571482783273267726690535887881491074343454635021839523959755592935521227406647859517628869263967556692346585132775791236460062243348533041e-1+.461254219182568636007778175040509002236979099960552008332457471836372824436037705453380139205868372681312807610610710714832023356911059588266297607321e-1i
+.357645131400134090118500959077239531040604604902723358806964258523067376958688811314196767386493748959818505411469152482579239098293960496214282735924e-1+.518801077922454859487261892182600681470745544804125059005160495939217311969334101416624652425662343977201079252783043322577625110419965019376119317764e-1i
+.665728244148844641521612723780711358707976384817329024358612899384705151346176362333914011871731777666456865792831061948839713915630269429150891783965e-1+.509995469547695911738464668231676509273802361934393825705998583384382376937852720053477159989940789299372487737872920642412350386524948605985649188995e-2i
+.120250181386273782344984528453601465477244526942266644577704112068743662619756474981801451490018319915248170186689011680892222187988209726658727886799e0-.632339186682933589824156814582809599292605137770547407626325021299486593170997688480283794696568716705247587148276707743850112060490757397434014719571e-1i
+.146828281236365712553307070953720726610647628064446603214723980539394394593006058164894701301772765687210656814922305076752323697700817184876717648897e0+.108402573934049683781408346716331412038820307690687016230227603401031460515758413798420769114811606909854342339301642804609737550627005418531456537299e0i
-.602593323415966630160111332270663595382627983052313799731962849946353292888656799221275544265367597735314789561670830970136414013351946848191439261285e-2+.139845006433826665859631789495898613306675513506429236821757205095508498876474633397876459858420192742913001964388705658259693859674588158993994465160e0i
-.178726500686899025898576610018451858041618400907551610755609074252255869140777621979659064943408898310294922516462177153219460968107208161513303301239e0-.218407805608723966775335254008560535261421732018423938254148628517122170218514677172599339077066096604262626319689943595521597526238861449191250674887e-1i
-.998926184745616972896351492014289146830270638809653797266099734428620632199400553440543563816335069531747803358294908067122001209021036063308805470894e-1+.794730785601796632175262263207224483135373632257954662388741006876888554650909244534036796769805202034890731090168408937095732376311899757395524041197e-1i
+.254890949945104252811636535360297016406526064370010118003492339846004440727457008322310521990111736757986853153411476142254502193919277881620177803063e-1-.541126970722009096857201437159953076139965429098376808953095740907850884952797646274238248998032166608921204492424282851994088863992585632496405479903e-1i
+.150297194264341806811253185552830935426066767063805558325669277287313578015152051311634048124246922706836977206375466346098971978546391875363300339405e0+.114851576508657263292827982662788022681505371453327321665329444436009134897707216007606060069928560786924917571354561154083459719395695266486705565724e0i
+.236984801221815635518302279409346120382075436200055591614439310428693414746159737513647480124410448510269563114300795926238763353010467085241435456476e0+.178305814071184103495673725978532279197308722210513118984452521714367285982174142395593985629548454941911973892792415975909252927192737638194341661289e0i
+.870819343669049223288374109839074316979237626882959961202347098698329856745268173887691662398523632353372162515199524530004215331712896592747768043325e-2-.581335849452925978779314127020301976328564572155016920723047779726597635679687680371021509086281002437839156985824232250545602984675352570953698188774e-1i
-.504201526482698705719588520199099473667872601953867438927851929715276219231926722050042489876694945161551501857718050154204037370126593286593137262670e-1+.393556836933870879412756186407726081313989370922174090411304329765169761695404430266231919736204221511897626965372502834257754624359771848532192091548e-1i
+.337871566235651869174361195532930487992695478323614357809104923251156205665042973444886452697102034089701318195038465093928750718778134601631344436980e-1+.762339343200760899700308666171336699370210483519998300959561146031456841709622183288870604759460583739127842554490703577866961904758690682673564436326e-3i
+.825378534686427725340230296787431985738404029906979294034096567389146354212473053484715399605391871902960679033605929198469714430431719734478146958344e-2-.763512253928319626164398429845535015854684048872852840844493352634300599757264931484272696333256823019424176574281537102937505627567668270340933937030e-1i
-.871288552279971971915024110301168508464828188172531755288958419961412770327149911714423307708397229666592734509128395260853792079721457904460655967812e-2-.821616115771834065891512702935750870167999563300609132166432153337755081988348817661742353535451435825449152714403754377333543620040190232017841673061e-2i
-.453697996344063727705356918142684629788329604318932693310954819905374137289101311408661386321258362244350524277168449105649780778209239551024204612988e-1+.569188198789506123615186252913088831691290703711834978068518931473874730312473907357471194921531332810532212068414088446578280030452582931367885114374e-1i
-.103609808297158573322052328934813627192349310312658265549310227108377164883571453375393916660526641815853748662795316265111954132849894933441374342124e0-.542029633580427513274896907363114156717795620541342717331482233420789528289858113615322383748870955670754583095619350479833432433460343196017632648613e-1i


==> solutions/sicfiducial.69.a.150.txt <==
+.116512958900267574557430807874132988228967979961089906553800017675761294350676571800584965672561683381943758596695808343519941293459708734563331715946e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.185391860749450520119342352222976748524231549201715728167427547080496327165112211824273317231599901125345584075008770162921336982775008636035673885564e-1+.209331822291615758012800276305635714721869279424672902151293963478163760537003839169751174202903145699664124140377871790108568251760232705174316813441e-1i
+.873602171080759010067033197621734976633654081474140060958638338827362649344968841995287583594157966266825303966368084614397847853435874831964778296089e-1+.188285700606301692917193582507084752499662383071239154312363896687829467584378892985561070695054903685005945795545637765311930430642475128243678957287e0i
+.499836601787687416626293959032518050529511375679410989833000393476276866040218571038603754694917734610006269297301160614735998977305570167339876130422e-1-.168005066118231388436297404262365467198832928196640187170383178871898773622434810121698569958400389501120573236707526743480711990008275047448444509660e-2i
-.302978704729389883665098589860494281701499524689332083468829310815813184040307622858528467069599171047897626429255259104839943871216426995744038834866e-1-.163252751275289741619653694336306040984195856119419810285564056231529874674550568927740086982331623646377785823961715584387052375348045646877340861215e0i
+.297001322191209443195381670084915638737318241726617518813591831016647260158272045426856806833834036235122835467593446401956138566085117508690936932845e-1-.467105966076187578005341949325712943929438961569510571449007180097478560531400015720919919902929296856805293492748481190014370501896113114990531821658e-1i
-.473010133859863216039763843129529158856451841149091799399004932011291698737498298950726886572580572059711508818848210966606507084267418012136843785990e-1+.189768964398646946376784250399520972546620634228886802610934023130584408511084467505003208238210051724138138806104957528234177211597897115538357966704e0i
-.537735185759730548772469952207220765123198770636248693962747413357469329808423007804377136575992886572970043714859382312977998633608435996543721783127e-1+.718647514269959949611013809805331680976647124289080901334737186399963233289593822944432723481343644365115149631707684261631243831783032465406512640186e-1i
-.979451134368910663755878638197201299663643393967549621058549307205401322711772780715550866104518745220648147829582966320863735199999860411999186015083e-1+.109516985463158403288603917398430030883638773665811301640851610842256980296139923045312676055746382692390848960141918439959180586901159263929815025444e0i
+.108012263236844726147665947502268149790012203420537815138992325666487719669816963212220199111790820006603274816927563015697796668942337870506175519765e0+.980148759090094964463381167373963992172241474476219083677056017552534367529951101157415302815094502807000067045259992881915350461004720727121182864343e-1i
+.114265447150196271042679554751965829791014286809035940080261259164311389289665039934749657905196484561728380806792114798175489843094317262573922410607e0-.406558082377177053463598320554157136730871532345946388324762433898138847286059270503848276841606266440847048400125608943049712084807933914191682025349e-1i
+.248788435502788400049912354340175269767195214024899185806661472342912652077105468249477611374354075692339823727056729287030040533953463805667475569232e-1-.180289146148578079558710957303239235847627504849648437973005640159857448591514306479159731248456498622497095454696245382920739274560987374354998873917e0i
-.100525446679976292498595666336790557531037420276523084292622609687568814179388788674964518457936531694115537301154146941931453500027195775538932657312e0+.123976777846930263913501871724358078035066902834294186140992418724728688773596880921686162945922230618086294612416540592260654662070691308476768346843e0i
+.672893492278127967882042686677877205954065883157631264854867836826604460901390600617653859878155576759440517232860812157860941905190097143005235891332e-1+.107457290181288128922940265813909847252915621855126292616620664143827764125433612052630438082941698761228461259495346765016831432546416242077148962434e0i
-.897789650475576664024142341928050208064469959321481077139943767479767381830644869504610083766923194099640534355706603080860791815952056228008920329586e-2+.545693859964897698850888552604734900985721466284841336418898210884300276070819909537737557900961164099620224726388950692797248134653109935678903039897e-1i
+.254553607030950037449624893768041846034896958166852741236250991015508085485848118080652752928635048257330373122612876443812128663396415024514127291403e-1-.141776014079701579989563288238290629391519716850011074306182427310445268310756678976081152099783363616795247573024947027856953620050065739672854152603e0i
+.547680980444455229546102447690274935314956924595368134617400901354353995691704106887285978684517803409297730725894506575208015072081096119076281277079e-1-.106604417691805284385933262571801096679442992496535084437648962861145097227868140994836018245189083272132327889702223826119221439901772234671646017866e-1i
+.163101820293843356304357342586020881696093612993374794547794111482428266676762933859982549419486994786776791074168066154892145780169059426081851015565e0-.106553067087089085795472955964508256683442402078078359991669554482121730889666746076813236166961418943406453510879491468278842037237726684275765701365e0i
+.317684038101497311667916631306116578622490330187372624223791356640308734316489248872387424175556152269054339755867738759253991696339490581362816579984e-1-.876535761128670803155293530532537481813688332261415310101977333749870256493405268866199769301994395087750643555839913780930872581851289593933762916838e-1i
+.840255286189151359500127331937404255068058324712061565885306223972286161502176040875379723232863548852370247268133157598588731855532163826908430052609e-2-.216859502755394599185843975643819494750961793446996950464192013831303417078455455573671507083522973821217280540165588905366749203289688119601227499571e-1i
-.127218147195978753071976398990113929247383138084065001173053958166069596369734894284252899592572500468661648587408521360717571402625791675563846499550e0-.379341751180446093974961874400993248069256949105468156754010391607372627049925857679555067174293094388921897877243273061556077836961808202675969951257e-1i
-.179933119435256114290718142569348948974225213949593214346113055899468454196051598262410308666166652970868007115775649279211525495938044596487045954502e0-.315405807619955101285091494549328541298710486727143653453356417829333143475301055630390051204050323972421724668513104181304732729220111141113535659129e-1i
-.200987177934811884483009172528067379795017863358312360371435185603684196723193506781151659742016770722762762431373430738861046546184072538615970141173e0+.346050235778722412328554410233679405113915719802653335838268258194364715334963067423680030011227901711551133179660174995156810296841587194272645806316e-1i
+.109106858735919685127020027954676875887878414931106126447184633661007435448488490287871835593258074952769268004446008525097808224775491569003025631383e0-.137459435957967771847277163343743006103172048465668096117886582326433945732714320967036920944113475505447337579398299038212830597477357733357667830110e0i
-.106804294453422522079120142710613542693806268326267244456626524312657580861894334856526034313490674918924086713263159405850993344308984882631485541211e-1-.397125067985131855536355849739160200859139711806204747460017694424042104118845136168507323526507050026772526192486857746216980173655390334529229399840e-1i
-.373785408080725404495004413596498522274866154989619901764268390491383955879488357157807151522593732841237894650913312319439556015495144084037387308990e-2+.157274809048394715592936858509122371994638045385664916704680003952763932308650087217810629677111655876108771971479872131110437034112673746265647076132e0i
+.865730751333303115046798585565557303727158286896302165708970536623228594335822949061539543316079663800226587128930545508526580735380363126026402178890e-1+.134709814937496645923034229605233631719137950057634027161091703253741828755050574293163284836650754550506562642453062521753392266855381823827559237819e-2i
-.100541436379288701343123398070025026664644236701330123150466644414308753457881463410688551857289429340821847174588577460830931579851935248273025315520e0-.107304381709043544998784524649011473915269261403563178347592779355207548789162600383474241278399940224566322791648697458599059051265799902201685762865e0i
-.380237069589770594381206145715866460633731676450967725808520301890844842672352093511578541688012019396234012976802381665712104776022600964521442780612e-1-.733954947630973760829030368702905053513723650730601940755320584738314391668972171601328284754670893561189198274170199709587131756458052845694382392062e-2i
-.361922022160684788170669186945670038143982101244347413061275191705344238773690369957620938905892205465526974453210413731009936613968635846591109375436e-1+.367187757015120631881846524248510858632224225924712399401321249701118596206979612938938863894062481370799475513473341417664344328292876690130973144816e-1i
-.236515077813342138427335251556811804410638062844249272372843811866832419109692106746178847293452286875864591648123642183148919188250495177624542552943e-2+.278621197294934955907803577986900278240692349395398843335224665784965246742861447965194451553822567113800919848730310168450880296356562312105034179206e-1i
-.478750803868285915648953234096200226464724276503631503872416601891179094664197464725757317745249657063816461197523919025119740410544720942812451869662e-1-.676458782081818621781341134258723506179152866803699077722501651429819464836585527899781086905081962986701371815192371142540990469187310378206052672152e-1i
+.834407127368649076930920799058332594980229760266556431734150070807426908952804780460036984631380208771234895493320830132860643731670611751120485671159e-1+.920883745482795076902678294664193054239170243292037815650268867771165070575869471398112228166417576411906128932720995982116155422393622450380476909172e-1i
-.183701998993170007264282391779752432795212579775295315724687588456803280317552039913200615715736545048162540047993769614611495579221447284070825353887e0+.675247535482653007105552048815252444297988119722129438076035067344323693249995947450141249577171912850549704546883386978450327358625587684147257251793e-1i
-.166201343276435275248872385176748451834448645483646661778804379626856088653663777555854546013965247511699363370528776120385625441480510906122022290830e-1+.122589457221950981532773057634911147996766857994613509625698900609814727185507921386528073255610390530734140973411692259446729050007414677914094709509e0i
-.538306220879916091556450682163888720536456078082862623992296114109369079352237024247230143315053760787277037328765491191477478638544655958694071483371e-1-.694308908411146205202693693616472744565672430230942817494445834833676388748794331078120123447763742682639034935278604908159951394945513520480918224723e-1i
+.155965732961873662008742219905627925701586615243829194267315629214797615729919713961211392677959740815747448392968568798130782215880887573756379332292e0-.576114333582539205895768015306820665854308198402293004191125708216709623205435395985899128403060387267312519039600693220907134532588163024321023723961e-1i
-.515712676479005354593255718644933009038861819309477754407294798635309787917560209586076657018878950429450063793806807539078282028241427912872430934927e-1-.271294086511595378320915023886470268717794481442992966727636242717353593512559938892976394651950336610987531527385307700176053640522008030504848565028e-1i
+.352571376461970384082037057748087032341183790612757379068958487270122853664330746818313589128581851718087308215116263989388199796290385557241231326475e-1-.298373385288471750022217704764537390465944791035191550353850899201345184008403963050967490973305457466952604489826155437362470124054666351888290896499e-2i
-.111931654681500082885671131196699468490593613408985220414451184611913995623873055639508396885316218452356840817894267410888445471202716169812671286219e0-.349436556345848804484301825636697844570155930353281818262319900608217949883236388913431769196532684578018742270399013046722711933193138261952913150885e-1i
-.513259158137058746206412957889005329600758056268349080211806451105047271694507098768551407990250632933938500888159429452845116475942137121348448807036e-1+.224746464396137773073170751669158513478999627373802366470107820872435908707776343313928702476623315569142876132348015002508364707002306269360856236838e-1i
+.345241086745068207472914159976510773766057706742715355284582546397745664850651570165307648524950693861117778396154827516247056765879545365609009770352e-1-.508570930847214954563607790001630969528759900432786053333307122315910254058136519080076145329762906911830974820152506286660577587617786850294429139158e-1i
-.837213848154850223006041905165660493877823708633637829262191182403314421565663474713103698314148666770432808762708533775844501987683395148733513481530e-1-.102025287882677163890456995074428375214621868906983128587314728623404469970220238873026168944848570925264894899806544717872554087499432531930567869591e-1i
+.481955335523411868732294895146331081981624381256643743928327611028944025199179998803364705517767201996250426580993676504930388283403571311688316006037e-1-.230731759088452382340342396762795979799053820169144877827134964922209619563575545059626630416850523365574799995770444648400694213204438993401336570344e-1i
+.716075914589511019521844648704771918895477690035759577211533232671093958241006214417140766596364676703455740303463144399502489012470503635148888852183e-1+.724659078786477200997386198578845370945131523135011183081668189074621802914557934193760059017325035991401143271681591759276054555599113551621036077354e-1i
+.106011869158946935490031949488054957576821229947345348333028760941777872435637372366880208343737652570317207153380856282038309846254015939929714444293e0+.410709654223444592913912316948017422914682778196616488855185430293843261106916960786688816585861396633668724570203496417633901836353401466524249619195e-1i
+.395424410947807026888681352542380741919807477000414065831080336873376046772772398608682517552491909577578063150142330034083747017666621923746780710991e-1+.618609508668621624744546467744489769967235131398028817650037645979613914838941650343216420460343747668158740915088099727810402790935299478287429215554e-1i
+.609610103396590216339247597949365047384815805070641323780510374335327474355990894017554275159809197446652759212566065565327372409271837744680781275568e-1+.950282792671492011417094984815288346750943548217322479850630855685265847438228503110270989114943296559785349751772279705895357938273320344966813561091e-2i
+.757585037798424459155470067386947297716511365360489238022340487996183898035253626511045379597330024061940636113298530459149273674902604254908656943906e-1-.251503254432201501088255363228341223027832242274856584255115896529279643277706322415030357675410618949472163819012356594049461099282895337476147657677e-1i
-.184826141575201664534558170689979934541289119937048375518606580134449486080855553485292121083145190343207526628295999983653785415907299924088781393373e-1-.209778862356318891716359006420177706600843070819697097193291954632202813696256975883323576937666891565972108051873418653148457330477730784400991170128e-1i
-.470983750005845525722300539189145099262421810423388492322009884331216668876055938969372051364658467616743272994200000012293010152777891173234980366929e-1-.115068926230241281711687084487657096369646166096285286001668999599600060191587203882418236266899316416284897140923738697976386765115612472465239057611e0i
+.145064456361344209328718526830199936644595171277902660846643973822374338723162371667877019163098837719832536719580588069764037731752830081050993010292e0-.221033220347827239977161139274879133511904998271360599953267894077992338536840469889099229863320256769815304216935162831817215059362167803618732580566e0i
-.402874448584106643610806445917173330889034090900274035617594391679899432497221447965078859982512333455841662243150595181023140059873149215298098228227e-1-.251231971376348338042579839560912365483859460391929329364346484947249911032481785105534961872968017982934489633739037617671151428879825151035096917568e-1i
-.255184761221039504459242460496582369445749947925874743095230919022547505751877718920678786180948733355296272046536397291467156061131194657017805143442e-1+.608904475771782256049888513577715615842114346644025113974221885861171217645105665470511155968896694016245992486006047643866252533619358238679264999795e-1i
+.912317042916582920099170677497392802870964107025799693650067084309791831399903440991243748530382938797393042650441736817394828994978386797886109044634e-1-.125195124462181129437134216689763170015604063608442621118993964201395622432474327072989893811220145031029789927395588271544436850920196317240011351114e0i
+.926556421154450547764384240561280112930208135895269022153461765744852590750484993934862307862700465026871051525322493708741189688245341342508470455746e-1+.955313644619699732323333206479735447992499701039946492643953227185173740580199384371424926278169651313165024858681420050507462260036282709727048361253e-4i
-.433735103861405366981210154848848032882003755975655014081100968786720326510717745641809244372619086164491344671641905291160154489640676129815527100103e-1+.744894670797402322906842937344562137749588739003720438709840478871671913211442886229844395467729997093992272335144914170157838562158118236861489267865e-1i
-.372616135336546017364142396856421416557276561240286814837269126288259360617942762780788409484157221941088696032644359663628838550592180540218337700918e-1-.978725901800596460403611806639887382327361530272191130951128881029290364691670539848892014406495978238206452387525700339376524526580593877085079048845e-1i
-.139913327585131213945983604957326819204220617996662489049603714617001298046933909762767597433847453196499968501150862727973008388865573788485003477643e0+.116983444755870785894032313087898690313731558709052821683779344246819101025859297569627419235992672986378874837375050811474938655931693212505855706945e0i
+.225082835994227170145454643636745140110638494114107217251711817571755063176571194527603614583672095634828860318489031270184284520882931194898693576123e0+.106009494210297815014690653318357218736269241895382895465340318203336781193149598427375658499556096377196727410337073404129077117096592816701344189579e-1i
+.656998445646513008951724015995459983600116129487510583532594667957801873649653828493611496502604552404644666932961770772406829117279226228721647451195e-1-.467867519551405307718336774064453778974605456634499918429753090033372363656253707121001434862633445884092957465507603003314700719943742455116175060626e-2i
+.175602774510132067890249890855253411057176725148571011764281956876320459748355907354132240418106445344941866225790091785759641714788381286445300123183e-1+.116798984456052896079051916756007469641351252503699909360814983317958648976106038070040034981834830162415621903395506429086278412150369963775376444418e0i
+.129131082071399536183319344221087251374182846779342765473638639190821889185531057728939748339896546779363430536162285497425721948544576404685418872469e-1+.523008975369749585260411797822110067062259708915232505457347969635450686210036187202018906565956426160490191150746861447726442816968390998965593837654e-1i
-.108510575959928359892607978386696219967486162442432935226797384288211298637034148463132792928921880761198018198694644026972845761895873392768976187203e-1-.231964662271648034154891443905807475806410639299886486060119865657934703031887562310217947596445077454127297637950375360925192934411049767989302889623e-1i
-.991482016743838813502671785905971184435090821299744822697629776900917903830489622735947800023596701883031460197564142703664369961531881309373443015646e-1+.799357781111807996166228460019743898101538489769121727427283945819112006198320201774790379035769996158537835298997624652962430686749645600801020584599e-1i
-.666500973401403524452455017898621755472725265735619028050594417224988468519777974134121089844095310483612475737081162139939068543854459335476778440644e-1-.446434455463579659202044387921902004904857640906435670572989449116991105459750429254728836432305653823101621768652425970371332310408412582464338166875e-1i
+.428585374382409048161725062809609405997020895785509212895240858966274067772973641151214802622269546532279729288450302921633598454004799358160771630804e-1+.281616365645130452211871034227553774581459433548489599607853715386026502598501083573890273044661385840409614858400532144568410648944560828696719827175e-1i
-.116620826455953535559306253087123536299618030770520510239822877259138696196608915630086140673752168260844997063794179361465692768145179034650465326196e-1+.836790183892290663573621155032753659163554339062645083318772038176720673856781778214810707578815183487535067194617950208620786014636534516202236613533e-1i
-.130392830524462420302308257399264508003461472776428393541096475730870486599323180896388159714945849731963515070817135358843479541304913409389977808360e0-.428676137878032919044879704287265038221202361456063823212414462932924962727897728189559177373444868355676193587936338324936473899534387722611041480672e-1i


==> solutions/sicfiducial.69.b.150.txt <==
-.617272702096711251583900317970968799157356313875808838589403280589302642412631177784369097711204246794268758451378015276670750865421043203176861835704e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.482817847236863252360141699132132055845225151313645837761908423906605560558827968974454615799833177363909741336170702705702404861983631769190752802916e-1-.569617736556993205584297115501255032268878824703546051964143452576582655492977807008591753717365569103368386915741341624711934367890188313679094335438e-1i
-.606286698769839885231241683075204066265005559826141977348115608139061096134878640281376904802895541018202357228139213578545407044731198262437651142591e-1+.489070947250682494575277612294765975876426450586641515217939915646858596055966771355865278882407750431218835379935523254450903397614076862684902594308e-2i
-.988792027773023167660601823857229035107419148172741241957348050767084446160795669008528918179396435552655831710836793992005090396297438437846559389414e-1+.704761058652467743025973698338452681917030329549712880966279524714790488426854090549604028866636711616938519685829240147203536303352477513591472386111e-1i
+.799861011431374068497310226014750924221089683657487124979757906675539092333749328846770334070706361617196812612968962356404467762417235213581832633834e-2+.183789533308055731757569090896271278530934572084172495688980563371323848142376866417724771708313878094129262375347236513872306770319703159592801831894e-1i
+.538956771677563287790167827965419593132880816482055592703527873098269725267704622744614840112120605286898202376241741604742438216608041466169353969398e-1+.372169423529184173019811950875717296142063261574462950078862316792620806429156476923426011996758248893548036421300073522837969493257994514410542350876e-1i
-.724904418478355124063699597636543149154204747156205385668998344205920501055021663327087111385018243730383258436627149473206957436464120330810899776594e-1-.148060713146968638614475945051965187780340226197028254779020556834365357272209228213037503292899695968044777407993881661821576952235234309781617652063e0i
+.363244814280464509650923339745629781154377623933693375798913751492066443653871639268697342392060174888527698079326081177210004153896001714078410728874e-1-.954855903797670502088133959784596267300487067662515498449369500360060427003140405211301261326083109878091034559009831793157278122728199769830076945540e-1i
+.107828094430110624326806020257121194361733635098349984027967743774441290359030742976674890239493692187253636703005540763036983566741346474403203507191e0+.372364672116964175938150444810778124656434057385724977977669971096852766140722451821667418053810276105815739018585489604304868433372438818700695827119e-1i
-.197304331182736062563124610930305682927062829205848738324188582911696316390813148739039815328309609982785704133229145091065155335547337693333678588117e-1+.259300063921734943069487724953076476401272910792163653257492301370503091500331930228047108938539198600114400464499450757910975106548935888919064517598e-1i
+.600894274281578662140963717213596293307665625530512974988440177600478586142032000651407723606914330929103275008428954312251028046489235482518230416817e-2+.619335256092273270189597462172868935369181152544861231275077989964215448227769842523242780236185713551133157010907280612926558538668637795472442087172e-1i
+.999239581663327266278468843196053856511669729297876931100679013530484344700756129803042454542048092860125724258572175674410542122244926485285548657779e-1+.541263104945694547731253765266012773993499567403225426525599850632347116301537327734393249433073025045017405867878081288695621975891128535788869184638e-1i
-.142161217483933496374072805140979907702203498978436001419907745254321373144221072830072411221072603650745322657321590245982312820968910518497355951005e0+.124377020441986099683090283807083775394918404796471834192685497843668190277254159795493086461939422782393111684967788223716901335728036180192745276708e-1i
-.228892198305410739513931567304833474496054631001650781926361360698616706591209791433799907979425534247317470874703912131330260686267649828257187909892e0+.234456432880933304400863942911667912339703017626072518995207447189866291066116893640702480378515204927222854612242761569160209132447882435771324140765e-1i
+.258251954184978686294648253749881178646041007506754618346443483951635070689802277043591012249398676475195770863279076840454887464407767349422396724809e-1+.757574861220737080029820775723992483891219164937079628694454915068571784618136228960446897360734949373245516201446617084173033846680245808043519215042e-2i
-.251117036330224359707156880604647728778040618872033111842424793720099216023634048811440123745461385534853604148521341021758956633284513602193741691224e-1+.261037209215609453693106172115857630874783625660812599928574313487899948717738667464300262237920883091479348305114570741065622169821110920398046795644e-1i
-.488701124642656940320540931983204489397920281832327455269555500649803885021480913811060641216425365347206539805210949706165185625189859364440210599085e-1+.176205931044596766002036730052178429395090249655334689911606968686082724845629000712214938644417567987172828815865162480898717534237977135591045766827e0i
-.645629952863382212539011881371248486422077409406921194171723949645915483175552882406604051814216027004933247372688863870547095340148469336564318514301e-1-.115339603243840453381068677592473732979666514759650589211657034965171313007675364307220213475170912131865296880343779417311707764613711690551691822006e0i
-.267923717423824794500590725849657846354729935628791799183842819390275067697608036103796915134132921270827325808934464408575670356409032121289586901247e-2-.813215095992997655155990542832481819378464979390256799290711001895307661639098974315170867225832444732420576500742355410657128447179392584479435436422e-2i
-.695966459040723019021239525273267991807279089418167173592958921750456123165634366821173457171395906867952052082396433243333254117338252337309192959098e-1+.434080727819735664511643796094835317056548550559378251935318812587641934070583150816275498539509418075663669139878414242286790830403883335538697290132e-1i
+.744546976191483366010989735158179934187612685666434274332682345042910939234873117093613172241309378893414607840046100636804498728330643484437016960381e-1+.549797996210773090676433270005941411651526454495687462081894153421631691707878856025317206655924805920146939338107529229028290368382924514869035564881e-1i
+.187744534845248133150894307127024311658659029140052713508430772978991232331142831837822720788920439852590160994438920485708923843219175171968096710688e-1-.226592986352265176320401501789301704855333416309947558917249300399630632258234834836334981683690064046637672284261248703725568634342869603105821543658e0i
+.423819216115803355633339518480220142352574748334151980105663795666444264768082386434101895887232166146155538551059727986111198139860028832841336954508e-1-.110619012127558834399359071349726235180135613036350263076031768154146225056352978245153500604672263213953050724480981935092658200429841951400775788800e0i
+.381456083081977535802859463321863960542547564144843629304822139678826251510458836444962260118161593539954329479170012992497691886963827259495166067225e-2-.401869262056242816064074526907870324681800922955428037880997006641459308935127212284498112447527174462791523024699574938435414915953629200622699431278e-1i
+.150031849091689061286869514098580009308424894945032845646512987244883732430012919663551040503918819366589281791438736440480625998322072684408606224754e0-.441268050122400901548976767850938166761466493347554971604705542412374341337164819385476539945796123242358521403935002644232002305885409220706878663674e-1i
-.376992043861698272277175053560655472623972283884606856514566564283137608741768571688203708531025155662235549192406488367463383344759383175461296276061e-3+.321613483628613853380593130982882400608783830504525662275664314299948076848320881816936306185403932632447131991534790770345412887878674086295158952029e-1i
+.756691516652953355762092094327926126487105330728261902188242937815467814932091082967172160914203475865434394129611496329239480907396037674529501680579e-1-.643343195117402397524570426806937112932592953700870056154433657424566541212871659794974737808521843270481197952666044145381353567187740089792194433904e-1i
+.477547967170929351084367458159807418738515147387799844441069681441256125957603435151904555267670448107004999615976030153248052144350373310453524352822e-1-.828966830136903640218148076227155669393759074405585406797965734901206468501661262292825796394715690815294298131033906519208673742368078625277181600502e-1i
-.259301026303506447812396182068265440770824825493551400688234716626788531683551972633914557126274204415011382525900807727243400553731628562298182854900e-1+.227046969624803735513377562597831110687964408643223566759322502977258511916347492742579066141164721757026462995553104484821323860637816884889327536477e-1i
+.101033826190760569179481720394992349732723970828537550009868192524058957345731482200408120971975946207413666605036726954518980869329129218658444525499e-1+.526862739049715563166078655645573676585210039125340096834245335560542278880550228736471499051392554506134604986080625323282462119234204343254366807178e-1i
-.441640650156069065704961969148918364043864201517494466687237455263266958909047597795259389040046153442041294197449874821510103611537607764754757329299e-1+.148332736409838545337112414272991453787902676064194839605353511281312784510882097133972900275982357459532906385023202207215496130984472749290722005666e-1i
+.425478741523377988222832530649132647930661954850019524899189493653591643874861598359569130415447529106790448688553133264289712924892005778308050764671e-1+.243897564115696574864444133909063307788135924137036305125430226370483150607566502230876851435447656122976506773248948924281248253568515130408535063396e-2i
-.139639098263537604996310178537347774093343714014698099833871972056020330746533391487805893305024993567163682630348968268210714852838144404173221965532e-1-.562362587486048773158846729930577029325387222911789286805009111755633174887380572296956182354750806972462276034827231765844187621565691135587455275189e-1i
+.121806435539998450263839402454351572211554778511421142978023466296152789836102592729308118547849335097493060561131278001675975578270475121519672096149e0-.110111125455988095454583971677411891163913338294828263281732877124533435147788391963627930761553962442206463031161054816224711820187774857123611768157e0i
-.647880193279268735121189617881299907566738054643726720595142766646055127421139990280315630435360404091363992877879036653957176566790445507132406581596e-1-.265837773537424424942219496202807598475441206927760826891884066679845140439054925203838868513705296546299628912496798081340060185014455852878723827213e-1i
-.151404261450306642700732550004428042332363868290049662814395254719707784944560126670104883728121700384065948361630502827579919310166316559479127483669e0-.416601169589191760130577488184119444072766671322055926389796506837987474416354831528276746111196294572960553947408218648497598171538305821603264137863e-1i
-.137087498452410954180415450690797114671486953606602121810081278730993580085564069645265352262293873684932359755332552413640312653615587830870392363244e0+.475355180758952081800293479070718606328604765100584613400675028673890625025409949381355886814055325694961529980034797253778368450669255259026959719224e-1i
+.157014284988294896001100394357296450051198469641132965374035245920128800978638945756765001661929891587613076374334576321876938127247193600117083034044e0+.819670973445877528869001475149519150264535133266958045051268960242403633938479371018623276860829298054659244882159281981244510309289056048048675130275e-1i
-.118149515259975829246890566430565513448484058523765284021308603983626038967047040850492483337942839752291389219762443258866599501721852239300080002730e0+.297267794237008518354435556979445451665521409090703739617228135179428933093674338712443232872532573836725498018445292544474226160944059993454127941158e-2i
-.758730527398747221269000046995678394705929459979450628997685968983189374457527108830042319498533126828842733628787712373802128237945568679597432922948e-1-.338288284634389683998623271040538569141395342907756550583509409924378095638704207143248386373307722516224656660863888867321993049534935994951459407367e-1i
-.591663842831060513763841279240688575582821493055354733442336055777498635926046573933532237566955427234831888932676345682973939473860343653078778235385e-1+.455546702100477883696701991947719424813592159971376940559473427162749718433310323793946363219496942439699772636481726905735516470474229938090889426945e-1i
-.413614422294694287459347474563717924505760687273816413959753427025831569603383415376969290042055006967950084992176865991145763948624747068087646366112e-1-.353758582229704802831937496156313200988320337472916365791221824079931253838808825623293262191022409296926683568658482261448303710434876231425940613830e-1i
+.586948474756051571695705346834026811073369970718462062244066711455874689618391019168739705746090101164464363252071637782944542265173627357185707012676e-1-.550234729615990443644756921560421944857433981809017998618107762040093714504189415240863393089084328673447826756326014357477919353131880331681594127192e-1i
+.728322561108816855892745725005201144072355332923131331007325065055782316058876734012850116484842562342114322154325000842691079718934075797589285683872e-1-.144741837633491414002219206544002545559595041019882707043975800681484592253962093921494657415899985230466067005307734780313845480503989947701931520995e0i
-.147073062000857415209065958254223009797790497862617917014779151062451932026795316383754447152212436033099610665581805291920652117432975441075429647277e-1-.910002832070838485986081230939836375699978153765747154991780135501104349869828483286007535887652237317690717070309931049820635035207290970738382313520e-1i
-.920371783262578960969738594164423765872467731861539041151555795117670334521449661719214026215700270504481428336985638474472633823293718046360509534215e-1+.297629237239812296854238862361414103408593819355017197000429212326304452429797750194039889252020365048745713448060873863136787129750887314245329255233e-2i
+.120530998802549627455197882698899247024213716999085163522922266218381296285643830404199668697221963522654368835103150054140990384574047930553239839685e-1-.591872567611398581309437739679935961771578484071082523245125331064210502742899968425965067668812696328264575467555735275085100919590675653243217527324e-2i
-.405204333645854833070479318057156803151809432847134800916524015702535275345364492573178498623036627888055307284671072223468894285194858368261931798592e-1-.943856569360791993462428204291339745582401129224174895211005374600086879077519740838976213807565003521830665233012785439129757658279288481309683121561e-1i
+.301130540561395667632280830581629409009633693090629210715172713242101742572278783749783219330634471051197101451892048587538910933166871003921632372815e-1+.138748624353224755693166966345032401212407794429962759068058320126155608542797691953122906294213685829319438037269092342216630159955850043323321124319e0i
-.429182200797053897683094515401817474382934653054181177605912245939084833002052172518971838120693875548202234562092987340509664182814522763079990894026e-1-.132508063952083846676867880164583377851097710160295505007369359241916718452839630622785923272231642883256933973003746825804356537951179880877286852334e-1i
+.177594398570018597433188285708349022652087458253150487599298449834708656924326067753598878796724769772406294463775361895992836937178160017899850134822e0-.160703500004213364886916609093235923454985088625627001381917327566038549252686702877904814907816988085526194452366540568419952604461512282866277642292e0i
+.193862961447369829580505679243594821625337150365927760534644030895608519508412934908453042580331351091762146178465796979857087607801705441689211707144e-1+.293117384365530467063474072591267260578282402425079304078211234724943981906783350169907231602059388494095332317178592676337140642000605684145404216331e-1i
+.408549277999854530008922921438080973064253677971747889711769421566280222510299550797015588332369175313296679938285747712710788679829568283645132088465e-2-.752447407834229873702650720141272774076721599261569099759186329491596373346678878008691027230230417106791114018420603415259703597077922959199850404630e-1i
-.220040365890748186612312917002205106311871435215382534061661498241975947572271673040516665085990394103102291677103272099868170624050871213891619844928e-1+.142472389219166948267384181687275871727967311018998931435950236085540819654981601945268450949747977005141301194654522486439325475064582663564373705551e-1i
+.905917744270496200685591423466576534576616905876615586845256238456473800070574775852912074567241272961719918577810566523960592597718312380722895707971e-1-.219023955242629622671350932563301360257366475083387490326545014313311617047113778640772693550264217204387062493640991360132415761791477355342303883611e0i
+.846837870775300730217545140937361529128810033487812949332771904977802827611442455359915291068726436785759563191867622700103090080195887291410581772865e-1-.110269355713591660585562491893292522435336217359230376215617973664665797419821417220870610241355756116933205878811912165231902889763533235893903580135e0i
+.143004756362586700175924961457517812382333088888567631136605551300823115767853050698080612277545821264668078563692189697920860379007415678134353526496e0+.131873998946587039908138446784347321997581572186631614311357819755740596052394822893714811189091225511600498821066961227308900799730187555814357454811e0i
-.418163782055135144496094329092192628881387509232018602105630988618217408580212818696715308044045354181374617107699476869587881671690873008710760111191e-1+.194101981832079425983995808699737945683606886220697074539275278188248480089002214056026230750531373888733117689030488665808524850748259243557728676525e0i
-.685660020377518112075689387393443345245563809749531413079798548574841624941408603410958067895211629680797658525671943714357953147032843927420279858639e-1+.109249201920116345847722872301171257470639044326233276598933333736353434898864418092747829585840105528737919610996343446839348861600505370265782492757e-1i
-.107507030461364604120756710908923919981791683494715539743473078582816920309517147286963736658755881768786623045711481325801340406552389113757635840696e0+.738621339593515373410565622352153455242067999771952043129449018811440914965079899746114532291463635853865022552024304601099431919616986678755150555075e-1i
+.639185280896229412839525229576326259480659658193967184404400687152626901421998486277099213399121929941536070741499517134039802123351556463200456609152e-2-.127667278413736585749378014033460482531672382929897799732460822557680153974663547259075183673644331004663148466317330170225971837104442155231638126360e0i
+.328309718546139493786853588789339953230816203140211879992928385862097642474507943870122798660416659359637828570366236949216988557146493599511406690019e-1+.506614876435913632460467050797825204956883259921829922801269358006765350121101619177993127703953424596809066300339911653737920578195834001538556837806e-1i
+.101950316436826908191486508571472496356379528397077029408311988710486451479924444070814722587455718450686201929296094367683541184449764838905045543285e0+.118160863101916027802572136275333991164791515667501657906184385524537331506365265126434322368766618383918764437545968246122150238430693553249086756428e0i
-.388941844157083424489840532961823971864087291179311993594718409179529906377262458132220821475066712678593950701272834212434954903256108247742102405256e-1+.109683877435226385545868254885290511552376364532677700460780706206930487357319856867142285306777151181667070761871299796918449004654640691771889584832e0i
+.560859246730317386861531272273926099622171296786536173412418317832757797773037499985554404442012648312462904014088529773646514591089317997757612553780e-1-.100389986395158487847005629485571596971347977576106530678025160321690163486568451043759033079738327493134686435622663035635668183522669412738445659269e0i
-.142190671225381022857053852994218890007648394373701222801098418909206191078854033446059105298354950300333512940836623397024594143060148840467426293983e0+.193819673525176345124960766868451513907742964804624953105320953246795155082865780916644642638117382534762700143673749126892892662111162944176222051837e-1i
+.135059279870997941323465985367532099322181898689692488606734703575178983953810990716416803351489937316247227812933793639749944258468206190061571066335e0+.133428665084079544655004173622532584257580130092434261869943284109613784415558637201484685722309687016313529175906406214670564996948715436067505749430e0i
+.373986045280005560317207478834531502430245920200478064213406571974168840458896471568383056433642672827211166590829291834606302673214863563544921238236e-1+.153644263131320771955117504655735685417831378388828047146787441613641833718242918122409212094461476499687136226327246458155873772905538705017017120597e0i
-.114249091733483535579997146140960286987373723842207742709986700440774614799769604323213949416598217485219824489157250381681749886451879591227786636400e0-.881064781950384736351305604094788831339339318140834899999329112863758776744173012599834779841360576243680267625197985675460080979193222359335503436084e-1i


==> solutions/sicfiducial.69.c.150.txt <==
+.152448794554518965811546046299958074992204885675685402970112810052381735365386151667542264916212428269783523844826845059787483979273659800219977685079e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.866209596486667276579550441852713935519498521827420200176237912284580381631258435890425962560441818725602478574644026712760542038819210689939036023536e-2+.142485440677990090483290107182522975645549724671235403782988119694889429223699295833738969937183338536070645738929138253111314806980554766616636454063e0i
-.427189768035489683223174519102112558107650762765897651511416444077689085489719419970085110334316348070402445902675661112659823444919108777133410778183e-1+.179210155988963452804224244641894231680745879139260655356590234117435674677455940909375480043889712839036257215881050666190764027787291309481860515321e-1i
+.111196413753432512964948287357035776648884190663904773988023081000897923423927858113420994500771620635700008409721132044274125759510190009476562928473e0-.806248005978599409126761506845370507698647117860799865687771788662385825243584007712451177961142308717936279022901371031631022294950824867825049734923e-1i
-.249427329770088304422055884885544090296043452088103704791356320700006088660808838480235872010266778884845692595626573607270005544876191381684874810480e0+.308284732612204863153923899477763393698799911638887978676768375118822483436514874003003645173168346814370955886181449683655559445764171956015014247522e-1i
-.107147924121741694092653010662972436658309714432268331003070777935886381975150467546435337222497425828328572639209340282719775617630056512823808062033e-2-.122870796326170175616240162036131293597034956867424604028211675953916204420502770988919985007627072875350365766775322757416268462869592947491345883212e0i
+.729577407854629312279369046429221681537649825474694314365736237431030073093734989381859445568342037663235318883004401537196678560816288050058719455787e-1+.109824319349014502929086317871576649071820165690562854662671605620085621860420535565967766733709482612412240615795541451984119736172618043463377457325e0i
+.126873530860998797640495851056156185096172785325678697073171567410572388963782918945613850518941351731222738886579093799809293061962497209576001778495e0+.167294393386615957873119076276509997791123482894442865509547537708669739655643580307729565856932000977859415465529881767519073021425747390667626391190e-1i
-.752546877195384151150953903597909911682573993979064528177582694733310995315512862073694504391906610417120359375924957856672227354348493789014641864280e-1+.854451877543346320306015680753832233642875606152719776898672389223069592496889455423116650697632846766413305906168338071722968886430898196590207882459e-1i
+.519341848029633853420713248507420736988036181577452614579323932508909981564705815076297186590414191633281784638084116076221628985280482106717889318949e-1-.462663142787636743741110447262402680973005747029338735927372604337216611867581217851470364002189793322301123930237932270406964888682239175466135490794e-1i
-.330125848202234761406323250775041602260980284983317020710705720163541578202603321197419565042244123688533253265310750118630236828902098907894245854197e-1-.783553533938083784389584909933152792575659116699651907568782145919397040902898702121887307298885942190447653418056592739452083303392532559470716944474e-2i
-.175659769395937339039012916098050600989486799017856527040240160550045016829922646781462949985031527353214702802600569501159373203871194004217047642396e-1+.305445226693614981515121324893884861327268714416836743957559083850851582603890764113717896552519653435223050914664394243968247105268111261509365494527e-1i
+.710046262056336400774420442368266608659865630361680124141058952742918353320703005886535644009959145909662801361987085281546315340399189736562676957484e-1+.767252876269031751048148665756359554592383066231607361137061728393311401617350138604803810693680331806576337941048997873670037169534382887721184920874e-1i
-.193306790488790380935932297250541627821109813384531563724867742013025497922598937235616134364479457336832911420207606756578923384598304030905764588562e-1-.371312853386690307405496415349301869449389607718996301976545163600884481144699393721505205210592129764556931837244309795593580224447078451526415492132e-1i
+.173262567886658742608825564594328461105210101514314322336488769549119396941124229540176146810111111888572419507050965215624853045798055378940033166232e-1-.224814061862866369714493265621930516042934684209623702793639879197393661585174222573626929802963382922994989159716379746544491077523490658432934142604e0i
-.789407746478558144755455542345309221566953914014135210972016309935140278882511653667714266334530316084414909177412083255777558843298819902231423296363e-1-.299257570552136579561386815971306201326938241072974525409561126188496251894415795588198944225433054117750323508385219940204893031520485622473495988852e-1i
-.549169391122137451454901784909366777356712399364790004596047410095397805898779204139193288501447545683666847742794078346976596040060777368079168932924e-1-.923628136908697487789215092735660957486186288054402569259751443344703046618649723890936313544734138490575998566128954301021269916954458006008206611859e-1i
+.229789328902629147082587936482622512436365703144762659382633079992640284055953355772474203270527162491855640963609228150465053118242142049613415088478e-1-.418450962318637191859347345454571739805477731889861498765925135506913099650013461980426592422142796357481333023215028408255313132335577463536533153831e-1i
+.297370207488685323216570555611794643296882446817737741310965599656397357356713381172044274440661940923098550688378971559169452993644843030321782207053e-1-.185468377182456112447684021407212931773137734406719298084973095213482222721740570866684988982562951821412625510026145104169499937031804538330751980536e0i
-.107697562235125715812841585085527559499196122081830838742920589171677705692707178301331188575658813985020882934722106182485352530543715923455765127735e-1+.294840871912568763050092548713441505872312135437237054015271968763401896119984962548811440007749468320007574967708942213926213278757302257160273129369e-1i
-.122852497144226869377173898349456742526324318164547860487545806078033789839836640320856379000246848146227605329313137206503331821833052963088661932585e0+.278274223698666429481307252190919276544987549245014429648381377221348240248139889265358711904534301975761331443365563868109827058422247853902392863075e-2i
+.455815560277101211348467580180289083717570494286693781126209346813278691591038774005799885569942054719618928605084003636638632962230120159610781728991e-1+.954300244182579596938361213041060026242947273457338127971895677149553085029696079578911695602370358011405806884341107901802498985026267782313540312336e-1i
-.523626713141711178700633634732476951386147305601810906710970415376310960169026099517773062451385311549093950642894691613577780090296701778381985517689e-1+.506393123300622484924708730306377789321757152733243010975514042018349770725202557612084305324142549942766363654432483684286904109221959032434645927817e-1i
+.287750643722707635426645633984184725394576925252213173716904455724910324299099342510390776937313218446799189600374031105890354540459561834705045219241e-1-.105203663530717049888581058903144399014725380875106552096644551266768511930375728042525342720571488755960676798371385067345789225593558797645083161910e0i
-.564127610388335333402739829740958647815296008245723075929289216090903695061046868865719055765731547239013003986739791886494972619972340668388569192820e-1+.486354767659015251481580317617225334878935515826433819629706527379959372984634578269471678845297967783235197419438883664749311904340220304586010125306e-1i
+.588683183203951083455147120492660865882535473438518340915115582365517700291393953972285496691667924913512180798399466024218113876381308533222555252088e-1+.520254455609423716256767809290589681778253472094592117832018017692905118566286212685617306019512289863057049240760990532987292015731748165704613075515e-1i
+.512343808475443161900040886826221985229349433465132845391757448117947178927555008757004819823029438247944723643884248436661460957809521660965948373039e-1+.579951668014844841160426337445892534681025650885417113582136512375915228891167645759721510691835043880615035029538809991208876494220888290920652740676e-1i
-.481037886557064099512553799919340150995504518896017466215176223591877392784773387073387448202220309197954096958528210945574804753937300346630029518015e-1-.111326733037681789586681617765913497369650168117936588706835597025298297877282525314468756148372052919127292306965687621106580673567177153204453550222e0i
+.624021682930802136772245238909877418294658864539309586688284343605528630840188245864631611881748164267327440359582849443651415765133852734636897205314e-2+.750638917169136904411560645082012171969464631128112627620379164386157580378602531749685104906483730809267052706189646918233040518425663085866746913825e-1i
-.531926818237206718747803054036009482769810502357632772395009074744892814773056567081676025270167450523874160216788273019763966516699549935245025493225e-1-.925480204593308637911587046269523841815178498303736961838929884061312883956509016855387509468547030957206050602653144010301944358289525746420606211680e-2i
-.159699207613150437533801658005717950415078186332262379637901229910325364320810043830708839701375575803384104673136633543929168434396974769676015034545e-1+.685530122571813760770298197380746847849591553210980762658003822380334468174939853319483107473460388628302887578893164715592955474265164165021447775276e-1i
-.351598835525118546941960983259418939574704203898212961486254439715529145780976670175448089614734285328697952627184203213614958737956345122973715565401e-1+.363299081283873743183193361942933830035627134431278408201501031512724599501636524130128113991949815519312221623115335301939883686359897747031372410956e-1i
-.755970288235189078420269856012151548223700494109865755235647849876019668555238930225631350140554577063940145123974275267112418973665933634081401770143e-1+.279363872179027836790247360623735600239881787190659439781678807345035662769817328510621940631632690650445530337260621920821759109701221874519825074664e-1i
-.925891390272948866442970480991193738023149300052262321626967431074228367105592539851152264074229551004823673967874531120053418671875216391173941866778e-1-.450164965268157489648732559028109819673642397038637524881713729017799104244186988529986655783545360346141150012573854685739734401753524398365779063721e-1i
-.301850573465669498000893083326232806799592522397907159729841199072362708213866190665877155195275131676708104186757709607462491862719678231592710457192e-1-.599911951727731606784266979318849148567761283985985971367719824201632724414342051462993129582721574469210143700139628289226186134690707936760761325376e-1i
-.912095016840845605552177842003105711895479444269728090145385635652879130664210445123954813184396527426008172856695554198739392832640291988989411492795e-1-.116314330662329238535047236187223360379555623081269014647345068168489680857878164023378840198680417547551291531152550694401286245993863173228793421543e0i
+.241998124137985709076794788327062505446095309442843219722050092749097145634152887279663140447018208975706247316428570717151697167382172883919508797498e-1+.197344483348292102815724230661890379057630414397645388314762570621577009351716790765339041963061705559518613454172990086670251071793860079540508866417e-2i
-.116239596000648964757635680818194790082062172780142227281622014216569291943403188566623175492828263378142470469468589083466573259305787408509038614527e0-.126429658852218239518795051146453648772816394739376788082253601830104488915556439840366609056423568318218515092252834014036879476909911939972335839138e0i
+.172159651172107478158273300162764235746548931549834712183356644156233006967142048984938685674302252168467548947808061226395554083037470760380322645112e0-.102963894564363158419462222741191900490888348997190302308979501294403766906063589902132166119909683248498680805178237492317913731626028231849077272940e0i
-.523135829267207768025604294871861119169794261261921132395178985240143834589054281518466135848907427662465472329649089297911485576024593274277940361101e-1+.797995180051738740556255762460864887048835589696102703080962622916423977027289807166932719205621747196696042190521906564141944867937137634252174202700e-1i
-.175334706605117633689834529808350115228535360945709624022146923877045914660947305371755570389032894969450977059310557264656099396176665375808869536583e0+.116939351983582960933241886352147365531533138921124497786542758718089639642684409747649298870319650816104461380786992908213363862182202500198560749902e0i
+.651286771208898348149318648250309253459520065160978575077332277831903849520898108904143227889896027433541564894254229454891148225826344591458597016068e-1+.805304811977475744624020135172465648244515059232365490898696160030939843643591262030504204448991000583215560482293393914208737698765138275661611856196e-1i
-.539397678556848126648467484159687487377607860321088864194923968988323791174265654392192382800836627274977216104432731529429854099423552011201355997138e-1-.463216565640699070006165345040816104594652243767766662084918141449285630193784259711656466176609264077925406525837215956537941916222134963838110465715e-1i
+.114006931032309095158956883195345110979524062778975357063578970916873179812723293784480046531760015935476793189611598991415611464570889317461788184944e-1+.134196540960143186569301365168346510223100768280830444956563098211814644707971865103916865403671843863450425742569498624315507140511400511812492979728e-2i
+.151238216136629134295255053751433693040490689153413349437032454874906352687339850136975074873366383215448952179610729016241105968702053690239490594238e0-.115531984771708727529514307903776145968492912809916493631160355578560265352591416980803301070062979977938797926958470209958252325295301612745904768567e0i
+.157771576553618884616901897806458969910354741549884274890698948620475646396892886573340643694700474290671193524319661009678901691543975481677551571384e0-.105035422720626166633873461318220783117921004821484548052178247404090049234631681151998988378800093367849177013123987032345307963423350184823517290813e0i
+.114729297065662148999526687838310177089082438833722808886533776494094514550218422229446007151759152047595688286382719104078560969910480334377804049874e0+.145235029216832871754414437060922608503752931856763211947281092975399884950888230366275997688015191769428809046015053711225540595859482237379403627145e0i
-.567790376484573263168669005893167795213160420896257155344097193764854248842653426627524671802380047846629161061356412608522425530014103767087234670053e-2+.658240148865500569196805330379826220489343118806166023341385261175193539190887077026720339949398308005125240994247209321343170037667707843116876120581e-1i
+.309042104283622391638175932353314003069392549114530345729739010130305190414581662319160276558839956085416259049221078762011752114056734350479454078914e-1-.574901237462311716494978419218475336246035237035862436023565660265131106094323998313834691706806866286203318709445689886329344833593237951711759790515e-1i
-.851687410566897197669390976859122685075327009331177804162194867909527610544005745399762621375656420970733886955263494510189001956609218492663880067437e-1-.122003267838992945407642033032636601989170531278060862346579311753654831664790886759413202207743046937280698050512808667497325821769678042993851166409e0i
-.251056742617608577071602179950083180389374887611354669835768582329427269202460682483700199001580023947286381659163010622122117376598022391429897813905e-1+.752120491575421114307987472008196457692934024697215623587495935256931044462872512661537366323215341920711563474721445194316602919526089617640482991109e-1i
-.305299426826339748707005300808991909005801443894065318777687721179589627100686733623232366972268810991816630625339845173568109848893787254190689880007e-1+.114261690049965875874962938471213369014087934897680660177794050851071297427251134833501083458590659949996830836928544786637470844709038080225168236678e0i
+.588732205690002835171426083347998139142313659635527626818673384030694516693872996464839506968680203241098160764604913491031298945189430276818156452784e-1+.300335941770501853606818458641071310638029792330860680867756853288297369461783987279753263386590313044408356358369038786505686807907569699277333419950e-1i
-.763698856460016678530719987367084142815031862175604753266697662085850186471336097285552949101778792389680835203661511344371855098140281013858557886226e-2+.898838665680951006571828505958246304830092789423706743399176846787551043069925214914488238870430310163476705598554500200274185869974921929993958277246e-1i
-.596025743331249676726247678865019254195642085508905651551024291312356459549756185229266537418683932969423704201983647498339929765741991004746140392885e-1-.776843851408666875332354326281540334511088138496872355798577927929436245739441581765668929730350588484166837643385198752366565335146751598167336653390e-1i
+.600053354425819525160379367728785634290625677616387302196109750814282460018882152985308116649482826140548853961865418710029669626784349203555594690613e-1+.610876192927325040138304921883037361460606025129256352894868266658031885286769150888987841854220095703802536050275252779107475197754789403850269273118e-1i
+.651704652640686364846725421841951664324212505882018796894232232081385339005663018305387574109702482664380220655714549800669612728566431902114758023410e-1+.529957007066156054367951323430172634765789150158447779742346115156263913917686648449683117084655972062270986454040715451119453767067524820104108856142e-1i
+.152475422966298911897630456589925129812773928116972590787388830897362890426226997350436617804271366905812412860671903111297882854090054784568959507186e0-.135914240334349784015490641767216176880516346305733300611141525117067834090752141546853728425717081031995875130517916262957928186015709303987352675475e-1i
+.110681392017993815200517238043701891540829715887267358190753681780432387164880534328178992482264330560718054663611119811721128604620886011897708756330e0+.219349322673278304017120800235194125733798145472204458465604389670406312958896864159959606903077102615500455918029095532422627080455330928265848213666e0i
+.415147592950168478931235942019795002806033229405706131080204303592101050862709078432113266435465390334531645112574589122437143618544053368624983791032e-1+.654049970852762156173809942640571573233999397943011918166547286631815189996603392046571633053150121823395342445983908010073133337310115014459362593995e-1i
+.926542597317265398587047109758429382160244178596128859733507403385694500312810542831067063883699152001057355488875325689367343537383760386589809173384e-1-.151008632353158221427287496672421298809805124837884823152948230700921448408141877046008991699052656661002518643093860924971323277512936282476495114231e-1i
+.125265819860387838769432245133142404394306457558086819805723635827620832857899640399097408330244349171108509627167770238103273919038549831213849301151e0+.419741909273760673934470311362007991003590008028628708021047168400566787443604868342402014400652664599285148968438143884797611053845950452856339454392e-1i
+.153414585498768294264544315069749652173958948810950061669000186002192155398367008303085840191099181517666261135819408176093305633500417177518532253105e0-.698016342748030817632617898831784664062552523583015316536876890965716352970513855051605577521899764722491097225791772586843351404869873084485465263339e-1i
+.153971607137376310621783139672526067486401497957659169761898694847467164832467241671685208231054297982119136331097634630758573086394941742468312436362e-1-.307313767639922455792818824600682543322940531327050870490913223489791375594295951109163417050478171062453220729471751770211966411879481161305576023718e-1i
+.475857338715239755554814536694264186247989873299107136015971170673543365653470357221498032193054635652423644136236817508607954063915112800137974650527e-1+.670366243498510626588854190312854938881641510247196972855236226925472747173361398988885699817885525440498357087329791694954470558837280911830390360262e-1i
-.152089575426907525903804371539614276892089553538264469789320331203696261930895558460170867302482026316780069481061526996561059102472932096011008810404e0-.718087405190673748925587485309039094610901611604876116081170410053189214364060104376493951104568429201376154745634227343957041882912659680521493459391e-1i
-.668863978143422009608762086166591601295912182181796850466042852731915660072907001402962456444877645500758479731618826288249069216194631042326338603316e-1-.275355960464284528885245215925149182724625862781323799571828881717853330182212562943278925003811170108089576008337223956588061119863294850735111805913e-2i
-.979483289109255922561717910711062764825508487021975852917899945006354258532776974717108128389380160786570667734772488334720124547953301990414617083073e-1+.133201733706359888013754256957623676147889492771278782005424347296112022638396088721533844405029625932266202211249564184938311005152552951104553646239e0i
-.103426680510897738821354936480250029359149642199187587849618759029795035712849306669771917975482971376783151989675746177581565281273835344802173254119e0-.114296473425739621080201831200152759142107062256249268869300536319480601396063822155855433970627965556797309886934139660858821300738639429554340376775e0i


==> solutions/sicfiducial.69.d.150.txt <==
+.215754617364765746658914009011215387807308764298297872950597565280553177506249242211883703274693376498158237515695638860620310917890944608685056409985e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.148987913214419053495127292413099574377890857171138142139725494007504408795883271589734064716198038257968560723206144654340407211473757239792718108956e0+.104105363244601355050169449031908496409566427894752951361226244111563867451693112804283717209405901934885015719787388471157036922658331891018608750344e0i
+.602705548013648322059029630352730718705235387505657774712573420410277101253800204091663564305700804256480806185737329135491123638637153329732038726979e-1+.163008858900892047407453498340281833446529579250876436051599426010423287934120671071807377137291585667365270165283614451244781691458635635269516976261e0i
-.281063868642594298138275934257322244339900239938075343512760089011100418792706612531685507452433099740271819270825677262534876926298078052640426697251e-1-.345800452830539589567891520929449407402859611373304928857202962319008134386783734830775056113010819942581248933167550893612430548371439741645262274485e-1i
+.378357589314457545440070177888082174765560687906184390499473768633630099930130179652866512840247482185220482599723663366728027735835016445255990087286e-1-.840675116830993104490786162490204711688460920285091586507873966664739011235444919140104302236223687426106131270859198551122822948848971966229760150735e-2i
+.727440997878013634716272304973996597675120283175389175157165947533629438755945463188401596814661437556979920392514637288683605922736626385592024025231e-1+.303711819412409178153458881885919468493173957857908992770058733211950275038926572871781493949247641008350117230520769680231762981535665156077635916520e-1i
-.707779821750961721242254545971863561277097293613820607753056056435738768217412988493243517689940191305175234832098051818366741315546368440951675459755e-1+.117507957310774918655301811112302235841874168133630376803301865690174819170952862838643746322753032169555007594763662414551859956296662545163359088144e0i
+.978461672609416821772583095290493944022736357943543582575523441230103522161653885352802759478363598130837095727021233136393400035095306865482158083022e-1-.647006977414259983816400870945921519686421112099501625712353541215930545381870271905430121861534845542423451134999324014274767190985206252046743561946e-1i
-.289152848651034390740082019060398989888670187167131311488954783638353119660481022307817181178835682564094263124850237195640772985966256466496321311599e-1+.572897143411743626734135761480671341911068461997034167496944124435899709960800569916027408863943804013444984106222751521967375691542759809807416422507e-1i
-.226902903130793742485409662625887475685063944912579968433239952890052024877538857591655146200052745064702019246827937799104295233972640180999801659460e-1+.112703764881807111598700521775322124105093625247777080196165581482793664085890005486119753207583487770644751484463988202818984367538063804581946865153e0i
-.135411487308361453292519395857795512955015117659976331025364894745352347871674702426165847029890348481458741184991070000071053153858863557396647862643e-1-.336626119179454327850842878142451386705496365854869526398608442901785958367464555081568193183851935482295221339634164599123534853463223764048986465340e-1i
-.538495972126801647189303695525034188189366674689910879594407016468113964662257556055582902916168057096212779974559945137828992107228183127115009666802e-2+.369059517481730928088936668664599178893659470841133074702118088311919405827635833955720777946838142330329098358752181813757597341691300819979853177648e-1i
+.151811224171930931604191790247156292858833054244242712783051038518357278064505289970412653374245415969944881514496680854932834459380724638014758265231e0-.143180887506092718278789014857720333120013570471994305864550976708085979600034481680269985624554026841846745855957464540763344421090898380845695615235e-1i
+.369533950784790907124479279572497640401480314148743118083034220385098148423134901401669377729376386223228779033611565442279790012050289658969119842766e-1+.564774919022631420793544015980642768951327651050104522879143307162468866835531184366162772092861402685766060230156662236854122717548767948658143871566e-1i
-.115069466270778889250874293430232701549971438962972475297828027122356005550966513392750896838414836684517268320483409318671343716505886995221004454968e0-.439858163917936763637496318789135983637288582273477801291297559267499816121038123626885797238171647977701060766967816368079392741523928620204724777381e-1i
+.134133192141798753706291341953376926982830335277965146064904618195178088920930451971951668139941204128894656821974393290488606448938026033852209698836e0-.211592534268992971100302127309597284749010293386596690915893010672868871036416276017994140869087175512903792596679506979799578782432777272278900675144e-1i
+.130387896913589601316354452278674573563275459652740018879703893071214578623262894552446404793206402588654807370533008794205158206004826229890939034739e-2+.206947361892283704454653516979125786353653167585625340725147167521508167838657455678729830312887301066050494880177251658149136297800196385429354459480e0i
-.115907324840945112830604620142676867399601695384581975324150656937934325854035948141312109745525509421738453644093971053950251170621471561824371628039e0+.641875097010112639938235394032931927543556205151418904818156812713910874532257165674988666466182042010063141834677347334807363226297201530125821093809e-2i
-.689668441004490315293285959733326592870024410373108840880476279251585754049253573272246950517828321105421269265031019098666386513768852636064791042725e-1-.329369073501043890956180604107420851256293970272981284651669042467871846338855456071824398451377110110821380624590827599265076112018926395934429924490e-1i
+.677390319985473980143437166747872186243765000855616181876024098189734298580810909510604216550283037563652235045441721368727586983311884021545630102210e-1+.494783419563552172733405974207714028809887153754363257941417324232858937367044400811506504827967310727443924523639698641491526601553200288005481808243e-1i
-.184752485657989009718227919118870122225831461493591614728852246742258504596280916939481519472022726056335939102274037438001120116986922409874055249684e-1-.520240637274148085375954655987956295776227781510818074421598642248223947103142172636367769308873030393687490686744176004811854297099378236978902503300e-1i
-.512693983221651309755567578780453178473869428674884489864861349858568306167170416733126432454889283856222762221873892507020678567861658627970680778556e-1+.387430157267410558652755597744005367266167177788190930305716807728905902705520561555224413541818804132549733701981285017510951003813940765515850863756e-1i
-.541984250504027665562839391158298900918000695934793075091837341208983575944436701159370659210339418676108189759154048609230763032834646043228611761882e-1+.114019338549569862486120771004722265310948624628298763313941912411915902643707349697877473235651075646667971099288349315455402672771675429117533407271e0i
-.114811324134501941950198293968323365917413573577528924468850459478729434528064994196962966148034759768403089143246727508228962515412007878486015197588e0+.201885656522951354422008881473393514177485293345241979984067868849402092682417749470660767591523264851581864888799652884895900205031797703814495070436e-2i
+.525537832880084106186698377369468274638860358351209250212737355280665499485606340589896974072186899049476460167364239392008461966222974144826038000913e-1+.126066409895094275684350456594368797425149880049369624608749889582486481217680941240097888050438688069091113605080336863933377139017722796457300402276e-1i
+.499824915335409874012105863752035637322563303837139940699051077519696756865925470406755903645332523613547750556459300659149481160314746864215724232389e-1+.606185552767877489304424867248960888940623485830217862326653937539070533895019218074804303026010153726887062393555526350271387117066993887116440008021e-2i
-.275967578961180237608536690417710936891344923540421557987557497780567511252546682376859035717862710544586728363648329385156344741532629514888412876740e-1-.620698093273786330364193115211358534590832689129174884537446653044659916040578523771949329110601498594560822178848673973208862700015232515925165400597e-1i
-.671962842329848659651979974461922917429218708302875354651954406833030514048377263828155387056514531666991898593535361401288151288602611170205715734400e-1+.189571521776333393562552583520672609086577532469662005759642904063261179581155418550107665232649970780923199545148237591627400978515569285853613542946e0i
-.723945970743115599340099103735223046027205850928502066086555505890757191199512884818155374985861508575277780223483620615018795668348446022036353205220e-1+.300098534867690593443141156943052968986823761431586193659944504667155473943632398768645408180225977863160634270945375261425437196517119774998224077057e-1i
-.346689250108810344044777643170464948553113869980732553946142467296775051952760243241586955732433744281117509207115492893621156637178331250440287501545e-1-.910947784995448723844013146551742634555535009830202711610533618922310831910901879041425915472073298280832018753533660329053665129428055546093347428546e-2i
-.119998711737778446395592510122217151252352049435134250001786062364619897742925323217527925044916731117315318991333641861430858988485420284786657497496e0+.496465282875309685823477317201122689188338680012464842147482085548726873073918835097843192557137037199802368865760313028564663234821061283196805695955e-1i
-.980317547441736529449024875091628165080850392843509536063642233796577330808463099623873537056245709468128553179166526467288601042183965393449112492508e-1+.315892519525695298888126897130785775211895969316387709458427300822414007836009346402145086235594330647801779490864297893414274282892021419928032172288e-1i
+.618522831802939529539832448124359910232949658239797057825004358467167982379345521229091978725305365982973703044323826448058359702496702124180522647375e-1+.153879806087703270303718788211473018141431042464709563854031248876398243931278716423719443528165878730320527078830055974323770045925151722815771337057e0i
-.958316410511887146069909437293821150959219305074322223512983176529194053787836871645336273039345817242816801163026758096593205270889819084245193818986e-1-.375903245537154558598289324392038467973110657544500667336875642203902660339228394040947455773405558031491828390689096697843696764886035484520609378351e-1i
+.216594839044256420937884877743285263356180242851894508390765400317106331498780612400082889014321147442411918618169930235993646322975303713424762290261e-1+.837564330300921874492656460349993342436664682389143589477370297756080029331694797438138247965360447864856332283226634169759164274555271934326570773377e-1i
-.593187520087509563630065319180879415062999595881591500855023512090560977892639441802564865201546682844578127415020116752141683000760475783493478932488e-2-.446287062226615846646856439217121637993577650635925088458246416987271773176403152743343119139069303661188102558434138197687271689923948810796318140178e-1i
+.515795051914629230711311844244098937680902958500293022954287474577204149875296091847045575033349613404616722701064359132324191186874943930478706978862e-1+.108643092858457907351343570164599902368875243197774384973943621362450675871408535738625474952270371546130628494359362811381300423780085047664299240096e0i
+.117166896890317158125197861733242296516754618872404721408203873870224402491741167984796167722733595608846033726742938126086737104935610635757056234889e0-.398760525159335186486619754999453676897717988644377053212001947424342900465712087079996465324958030332126874586695344200588013494543950711979330894701e-1i
-.661389031926340702526390336172988121334757787763471523134031308119546565098438500276131672217486944041836345950976753849584408458625404471237897545546e-1-.348508021555577040160257407130388807923445509303638680254919128892400174374040102871409247291778267593060817665022883841678808925553751152393896914007e-1i
-.426163935678890277023727906727365244646889683992413260255008868044500626060100895727586992532831743154745388573406381447940740984211816893103017615846e-1+.393284078654876362965457415679735048421600602402370327136132390802407418607497781523736021239632011958232818358667085442655448853050710556285886712644e-1i
+.104228280722759539333920126975331246672855898158169224952945455026482388431174453556155344252815056114652269548749068820253628269308155187055900361766e0+.245254640324780196530643643434060951238747781722024754185252916167380423709470531153757416034904742131602980357180315983816956200409029007674137633097e0i
+.747178378974969954816378893650748312383795787295826410779364713122622398928187301290166694869445080301266903746711889788523577891702750708137625211620e-1-.175336911306405020073098298045910668745687002384871151690089692883750684601784795273106308206551447690851062475958634405414220325639392253593935915906e-1i
-.121392449604371341340170963885170751200396307918575663079600454257185982225123688195779507108160783532737745232733596122191286694304952131836670843906e-1-.384031968142356592757707349336219746926144020040607246729128334084174541425577249701745665817117185758950878481022572851534254497663361305238523283481e-1i
+.531820400753455253011217170342482373486558744907474787639197802053507730630788890119609585613982095902185941271947513453212104833196466635993620759178e-1-.118746883291046186071161905987031801496688849497949023912917725049268468861438111182463158154193123110617405764527084971514085191867201340089522593635e0i
-.410141157297277714108584674121266395965200970775593811636889439531131330029978545960234654425411136281826157565025223101104578729878698462986368895660e-1+.195104143050615040108929551691189418790472377448871938127061919132627479131341275218803348817789263675146486145000284728593631793704380722634919766735e0i
+.368526796496452386487589749082752851349862043464222392206975412433646366278333181380591938802434113957990448247246316281893082183551794844142690863951e-1-.237746848731513128493993386522118934645668076788650020591197399395928890490301235731836302101608488876731093926593225080393711582656035138554330360918e-1i
+.195161295289122346215437355646509254443566069127917323829182637483085628175019806640573241306603963109539147910272748312436845936813221100811942434086e0+.404447468672356142083834137351975343187610624963441338439783728036777560832233933146968734510243982033745480463860210015729940908406151134644179777826e-1i
+.649919952235301581210984450284751503998328492284859305220520106885488691360888156822284997513826246039436433217309669328219010771587916018475214641075e-1+.527524605508096463519472108198135938291191135724454626368038633850045634143178236631394500128092066364618943257138610373549380287039049470693505624846e-1i
+.137326598097430063611378772635306502816879355601540558402609181137129605686210491172276848623011279926866560041927717095756005792171230670695503929195e0+.104540372190173231374089882936958650904733346018104363597672443560740915564735184319256979622257574150304107952797614423896909779144536893984117579059e0i
-.512986296609739571421065569391160609331736113879192294233005218297666560069929843676991087381297228003117695657669971351722654803555400611851652345549e-1+.213862429443165376235772539130136923757609222333331591403362727700779388379146818209442062041173944771352494107763295308922823839431107147674964635751e0i
+.909561561632819490822673961781715106686335257591785305080687046128908108556500331344290568193282238064355252710392259478918913758002287539812674272214e-1-.882079287520165755245836262881328236735193635071616028730413629802526157281301830210462368888549624237494596069901945902828476775650529155601610350798e-1i
+.190555949515175958886293977912603316345504196469001398122931631605156310652206531479244583156079672958376742822208858486000118039429205366169533730629e0+.496917167257264384481046346147375484441901597879630767851764330279313192653819701994473884710578038693230629189603015679460069644202068250854001196391e-1i
-.486261012199092379250550283905691368447462537451180516219144630777830046200951057090325188900402487590836662849436002160813785870109084215617379400757e-1-.574433407499838168598431050958570601894365084723147528560609137813177312401064896470582530950539576880880190908331538724661001226834354659903850782593e-1i
+.268520100642569198026805074890066321557579614075349156676678696867305864380335243184168142170494005843952817978885925802728020028105511456512735755833e-1-.787194458758968146682132098045495521303730801272552118458933518495636662790769810558211835577017312988977945492766019710061492127507011816657569225325e-1i
-.395533725243880692690229173015082966226306052003264042313300139063256471521153596746504031808172484287420039783153018907296993954252216227089796579757e-1-.570050547700464372235465180353024003512101229595430547725419907286852882559938002159226658513690379974420911856924171875373015220487648504273697471596e-1i
+.532689336180126891403376899595006494527002694383644127262078207547510573096564082344288598827624591717888012384492579417346104656313452953515006440148e-1+.874460721638108276859228487417400955914712566807332332536724795852008700571938408037530070201031218323657909848794468780070999258165125963032915845526e-1i
-.664577899483009477395565373625296121573022187033372347600894653015896839831827015327799242526993318403557993572735908017527432553386752008375525116118e-1-.129835913423815486315176395961331464871163294899304255196456225203111685394604409583171594135497684160137340633221176548281411769610789752311267650917e0i
-.842651180888720833511854865318288814805417664397995948951262855064159896577550260088795743544868510097830394654875628005327796837600086025275310167942e-2-.562446545308535334374304301820500577744048974277134483484035771663370391403222817418981921229614288170355027516668741541355829161971298851249821912302e-1i
+.113875343494560178836086682565453142748179538784136126986377175024668039477413482932959594255895201358999885977550614678858619586649218548854471372948e0+.943440198060160983702769119425779382329405048117928263123377071938114256082175180391998634779826429668041712143691570991514527738216725628427095074375e-1i
-.597843349198990333239661779759500446899593729038267288301022807808200074092951620492969516435668340241655931401414898160149058795905870633019723763242e-1-.915753556219622977664921111869976045378062863332656204866631824215691699827479160020381840104991821616108943853765246112553807304894655940784642720715e-1i
+.950713781775888976948608224524833737138693895349904622480034771180064114583914419496962603698597470177237900532382408159692482916787904929329544838924e-1-.513193412717895748161324071751173286021656195108555365413358232413722360377530664449912246740368980436260231927041952879151137877065038487734557487232e-1i
+.614638905944479058044667097947199529254529953840129432646248625007031977507464942229207127096542186196628009660749932390705096597633559539827147343657e-1+.441708871222087006327750378449025601206508713902518532898976524566857352902881203122994641270583454615063754538027323594029638447037929343957014214094e-1i
+.205253840744849835813432941566359887846426624068102773930484266113186791751730357237880472091131127657873120715493839740448659741017230273893539244597e-3+.126457999251537125415782870333234026451988704593802183951276988833635097327109361500185885005470559531052596598720679764778997162212914054230203020375e-2i
+.166454792785667771577342160131118758539809452822617878537866889748501351101025201431894021238711630415999384909411142470057045151520486891461142916659e0-.453041334009976313809352376614686389111196654459651102439503702085199310534881391508943979915120081635505202126996557496925685585925684543888811256416e-1i
-.962923612687850428962638879894620360545126347421039791616887659738586903401239005802691838865011456531361442836155123893764273188201056524872213891428e-2+.366654586050671159069051106238780282653435057506722543157511161972208830375539908422120018422285572834692349104950765569184156659192058087049837766095e-1i
-.378996646570000398441387292291809802084934773530950272032181951344663986855742635771746992653228057503418287281682166618700794241546258414400487333669e-1+.242864098807004714847272292658830905405873921218306282263842677733807175348607874450098527854261876714338773403910448639405696065812559195411274647936e-1i
-.927582746049937898220799966573799091857786623238745529143974113198702807044427945350276909520371504400835919345774489658247962463707933206656285631004e-1-.268702013086741866022112804722389933550180757878137131244849237951455700238383469752022866991860985504594472163510269826224928673764977065702903965462e-1i
-.231325224102780514780527136946330093166877051494516472482359726351071324908047351626705652457856005268391518313788927272992971695167200530904237129812e-1-.860522089523269740070370524603595553080695302113181547802916265769033657185079731071568009560326732600764006117099642441437578692597571021726706257139e-1i
-.120002760114093177913048998474330160352962365142508942576516444334502670058462282222428315922346814726648230824455545089145223916815301063986501467574e0+.621023575213575879938947667984908478954530854489924181030764079306034413972775631443718081100707197703254124422476337220485127091899286090821708355101e-1i


==> solutions/sicfiducial.69.e.150.txt <==
-.117859854172337377165006612889189723616274100980828457237092143744076881446091913487794401686925720634861205637869700994578648454620619303003289885959e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.416759822388443788551393611682492387150604486698357313096870705136462189060981459619159152557938015175463429221469107865336277126463146346954381913423e-1-.255969570690430083917616787591300305124199406968608571686329912786412882674892421075259864681352368475708194781785967872102367126533037362253974175111e-1i
+.648544758383974167074117455256611738004457627711367310240787103813925568176163864877196112262047325823061652582803034490581645236417681840720031747389e-1+.574246473069272270761928364082275357265793143355419066304792785634164858743250786891660331804103046654675021701124099176838293384352038222791735845679e-1i
-.123160571273425710156007181819005923120448458073586084128887128413962365370417542987723002524248506323565121133312890251219707845758496396603604828972e0+.443998607103693020973996992378557328923934212375053083712212416699673317205130716337105019104257300105841295080851721486308577684611480935550886631888e-2i
-.116294703908865478040677618320115052466840890059397600905553863855671825150060012483994036272442074334610393393722932986611245785083224748404564560586e0+.111422519794996225684338761718259221118660083160204557736031555554301829029399950844253834178938808054756894565934773068001727896557212599826113038704e0i
+.116534730375223465076212735818317736309304402064220322651706453530972887562376589084084465557673818958058751739149125415027999420873618658109846798721e0-.979584936141633040449644323183769952996214949863252073673979718548238853566584791095181476270422233252559199131292471289437373754592680801704505510633e-1i
-.195849448719950283235567933822139231625162957322690133947631586726241046640553224751748514727419189596386409821490914749323035760693392615362441976269e-1-.283489639766430548524825794603925022870692783975240796760308312013673236334956543642466431652941523554660360640504663960316072913803402239892197063819e-1i
-.565934688029454231266914399345200292726225210442329459345675981506223506286764093595299834044023555426911870352465630688758691586090546545476955394647e-1-.701981817197031010118595434869780430019017760086582857885048024070310065922322827351186285585946974118938510813041868663909224582207813315389738916169e-1i
+.138632711355249828874690235480516555158396954102049446656747845481171238695061180041510505098751415561024367092825659889513537012953755534337921818378e0-.491321772504232974206837763206374495304731218026128485727442635769741475215690881434344423872022021713569012238278155714565624195443139908269016869570e-1i
+.134127228535496119348237010264205783645059294287464389026502277785533281164605144665347317489432627056216667927301214332315939718379839272017263251938e0-.634487786707766874596859000232499881002060580704534641402364275789626580095657151469097061463615033067004597328804716922680952016089013406041060000870e-1i
-.487280675616550514236691411771651977092166960758631164969768358331903683307428953543101576480965013739712348059633535482498825074952862926228373867455e-1-.201381069160054282108925272510225779974497887132431546212533726554251522769838280869422203575847919118469338399749710526618157814814778451547942046445e0i
-.460603800998361734885868973752454611655710385626327905574010997383957771149391606330899714724622933257920902861230587561844684071307403650092734140429e-1-.110246217111892247867683476325611874828302301958374790765444629119541586567580607586560057954492411209037322846256845201630610708892194241429783723030e0i
-.338257478724973027827431192058710596500858259993640158798592325203247530560802253036888749359778869756001493295367361175984468519550844989800600388965e-1-.327206825862060108207181206736853230267560516463595965544054670999719682843842353403040669210567209407455216789809001810214237710658866072747455798461e-1i
-.948581250068776743861398189325735073625362275832214977429838289061207439075180746930830782083333911672837880810320682053254519895167249123622076813550e-1+.809674835551328529699534510778893829200825522289935846278379444362145869081346860517717230416981114948602475524407095451258410804261309121124407309074e-1i
+.845657240665905253191926699750334877423080150354334303366253889000391931124740465023073035796011588965647360213268957261540028423393181385286561765906e-1+.715821891386903128510225129382493841120870502441255595903977607541577634563400330069449124777467240111266283391956153533529887108457628523296256914657e-1i
-.879058697234178136011046183043814066974497303118627365795735403117430918426615341465397386086370519806268845927507372901317155729735889554010722909031e-1+.502725346492727407525650240957362469912357238856413339356818632196511371778959781379174636210630026767519403066120812795476367000455447886657837646156e-1i
+.881734747454188495460303997726978631917125603417416455395112895815900759386127106049239070351069832235614686968905185088330415275753115564406482510639e-1-.114749727769841026883458447577433628241558003249809859568792275062239357019713958211141546088253754476302587308005390394398505799011725187356287667390e0i
+.319791065024283446814972398785455924330920349913120544398805545138272875439303360090234204302863579111031538831999126839978859369260628106159752673823e-1+.261166091999136881523117265474993823122404836531860491872049682086969499321620577100396819555649342322853399090344827959304542183775424438266169886519e-1i
-.191005228711003474204777666667306872744296155638470499540563393047493694999634374245124944563209674144112298674274806236433812346091056310162937233771e0+.953607784692169929315969763139432996017519736568636403643898260166553241868507726745398930008805599588907141772499519032090905787554585966608209901506e-2i
-.403005618624532140099954359149609124189680942976304420392515579779409993191098685900503121072843419272239100130910682174342982261633366193596317789493e-1+.950693049710163416195508023425696392548945117068393838299527783830151699027274894186555016840920431788523433821994014976054431174257831045023063445432e-1i
-.758820030613994361977333605757772582005571826416260725602497687420247420134291789825136454602360050588049171815644219819908240260092238040338734098615e-1+.801883967771335054465052007415421322626528341805509451913708435387547267381464151422306564629934617664211545638579279655680790125126205536740657064434e-1i
+.104088945752639766374700556798251320634818063669350991369370087770307950535874635183092831858081082611294139305520996264785129451961194403521993347765e0-.900177029825750121829392338638818769323691584652888106182588822163080279717294003022112339375696630921222145200024167211377723400664809772453004988864e-1i
-.723961629879721384669032000134361917580982578490585622446433236015919841425382435794665128321296918591414376087932440852817009095305697214618601607283e-2+.461629216066363584456460375240372536810074777528008074213708299428429876753237729307831707748057944077300995625316931401018028379639731914628280110728e-1i
+.925231470720217529590022462424017104057118015537728223650673729931073198081457886040308668823641920447028438093165456297602230828311660432370335666265e-1-.103364932424526337730026129123481682497851510242852566973052077930608491566516249103164756870022792936320416422222699707931843389163152939042871267735e0i
+.474552702740549644531477093941073483547491009574387404123022749023439852328469346930779564727154010914224005357938537040699028173177528263465714431141e-1-.686738728035409334829978743880944810362759656763638731542843720851859743020958191928907714368986366746438693326639611072665122806143020154478534336190e-1i
-.471997952294702038085505048739773721312315014270420491004480748430911808272684921752181379002757481149684871092135411985099853369912309693852837830077e-1-.186498266079183517625738827850766706639315212662770277507703667115139874050934913815110098591613355066667576423003534844557542217545112621521323578940e-1i
-.500325301991162967070096761398692559041101280444128083837832226511179079037357885876021671105044081938043893285550688167430721167477231191315133439019e-1+.248533251414982170109920823928276165453272093203936977280484311349795172916917869753397713805473847579237658426188425178607152342371034733570365228539e-3i
+.305145002833918645568882796837144715608226373818982139746945430159133634453748667802708515052303863449673036470125946931094449052310068108876401425312e-1+.783858945501684347079303363896343328011814225451095796233603647576251510547756418070690568382760183349050058242496249916415788233933633906680114745804e-1i
-.122921910982579489816820811578182896413849765873071431094468297038499197086241013466497415115650936594237173235369956517270385477380900714278511136880e-1+.245135946037788955516389156494928564123585591210774604974859477216065400437990467202239526421616221019037142543903653594901781632636616405752776912761e-1i
+.303767969305018432855530932215084839046795958313210441667943820358365746896201246575008727054575107137473238410444318107886214898700897617226601343317e-1+.827085365078713887888560768265068117916785518557397749020397869755163370432919307119145608118297888851562372112232835332946439315827434274912881037086e-1i
+.162766866463354805518746434694077558811779907143814479745685824483107078773980401329110409108702948785467171046101919894681149041618279450155245314417e-3+.383503433438096300864078764012388354015815651242604825775188547979535986514113257185202227723667671811853057579088887709713938931774815136946934972777e-1i
-.826943378226663681778665238526768858950923587521317695375494350303134543401075999113953005322796938529299210822131214531750728648242819190382836140970e-1-.295860319277638712751065908102949936069030810938522355882651755612868742966761164684164162897496107498792984953423756642290441383093702192183671534840e-1i
-.290866828339785371072977188005167800749928459687579581731654070915000843005170044747734295587762935442824752808571850701760318693477444139110654812818e-2-.156309294777819099717790994610694130610120684904660434086477985190342364822512515674641060359045807131873065569151328933783425316896631719316696465418e0i
-.134942703261079724570681550291355190794195761431930361067333767507378117024063736389577522346604841143156431952773830741504306654958456385649750944924e0+.380303789095645227865698049673253912966574947878218827155587207889701325743913246428748471092570925368659670160499965675682566083755680333394265517420e-1i
-.360309015314210330229839913529907733218955661016226365940827190260743014313710993402453330624953634584236770569979022859414215257254335998106957313968e-1-.150793110486167510611466182549015821313484707770477729365843312514425953462500977138386220383084522281112626649157662452474225453612310320633679048748e-1i
-.247743973120179688111871715713491807977696545805963730703651432362663783563046481372826962084137501278117739970016199358132170487723637923278505731914e-1-.163450184418542483884109664372577563757945340656589992766828510455935572351909702682923823930367695918864001811806540006229871494010378300012583061086e-1i
-.894235424411000195344122855154195048862115691957774308750731414444734174909412180345282611533566061010167855071024835134149117865621096371072848210422e-1-.244311122194308142631197049321880696504163449911915930478056134368082927770760661017841255353216169052752135142131905551147053392464754228119388499470e-1i
-.142392656936040986968215569498383815121694964000409693912701801712898408544339386909852073042013052270619153756535506354232232798906744698248131445456e0+.241335949563408323678152112778449708944812488877583315417714423908727432805912727407087787417634315830573371063507899052498691268008880148858797762924e-2i
+.946868391487777002309147934326029939875343641086198829918110369309644622452348784898116943179126776395534171880975466125684580056275499965189463684220e-3-.107663040494902190933209488564240437102230688927689039950015697138454140355128134686277192610657456667415169972769134384149064702965971381965787874365e0i
+.341363968850928592616056879365376232893344615646100946232095484426970704996775863754572161153436470352594886872442500745434652942817260379702836113306e-1+.975276552956009596524756818355785937008418515811184329990005635768921935076940676075611402932234891020744521187156772109793844935692018546791144617145e-1i
+.848727266647467071322797258520604403211101855081035205890207428247738092000977217038756898036634523979871760300753966094567999901710501609874696229568e-2-.788293703189484405798362104517373265325272207866169094153224804276660781539393846083837274852491748876800595126438538131899874559547629558931372314030e-2i
+.474535954997964823399124580359410833496532065569199271523773302934648320299169524997354432401582987392240513681742041068702871154381564618359190585978e-1-.169415337661613144625873222080100646661529088999793203435810370382539624688252463732983959723618452771600440373145430582045499768313256898495426735842e0i
-.164053824759092714187316925607641685266129985829068478522900295278741989175687526553049447500391518009111847315778338767456854872350918066436885734418e-1+.786056990745796761694981016580161980516312213423265060556275555311327220561183361118542827652067642300513697968510232831841125995483621708664878192545e-1i
-.441055631205897990893364812849358117710766275122199851569594185437466760415759358056518437817093399119424092619546154348005319457516608953189681562942e-1-.928041448876423130377650537536152532186178763063557292160313799665731443036951935494324589815713474150671258017633821254283675909976565438793950977661e-1i
+.188998594081842582552053754289562785761423937867544963937134358707502303665111978135752480691471609352830681499196193305188263196033009467264978190087e0-.118772759751040021572908923173595777109379194592624907744019787632213060465156667897105262736346754970222378315631470837257421557796135005253131897745e0i
+.108612198288122939781482183616842311072000701712288075410310535408169534529154692421363152865593992993349250808978119444500882813057832756295462002631e-1-.855379471020149473982175578443716511481623050415397459016767940066643772009243957834673064494106812514118192835194194158994231790251190563971326751990e-1i
-.465115769956267707352365333441482634093921519263854498442709672680757498329297081153298525112134932552489452663922208361028598377640863299011524951718e-1+.457933667283595152399938801808311431262380016253181995795730415105244026209632146711805934985646232088908885700078030453860716488812711987235192320474e-1i
+.226224493359159570961928928874443385037060945046339277821741092391247578468857316228470728888248872282846779034917628815070713974935847108021745261628e0-.283394221418593246981474618320108085408209319195129032895110761444961635891980891985637640068555349078671675139050265097151532544541974951638131916919e-1i
+.232499240396282604547368384921270242768901266694667981554769004273633751386664598950001418188180292916228305906495443148669148736981323557565270235374e0-.578198722762563461254595601661077540334849288322618598256104633478153968404217472095451076001742190257042319947027244178842027131910508918752512095608e-1i
+.731842886686608179919541593563501269978194400633037609636419964086965943115459043736289295696258815991886304470781706777674072500247819509198351591218e-1+.565766016593067911452882968944288385434080061169498619245921967857366956391798189736236217738102291085304017642370121256687705289800066219550964668620e-2i
-.615479661191052706225799281761502218785990284638775300194262750499064257726521574397196322072302239183299864426832745409893190073245721217351071105075e-1+.182262831663584327908158820972420656975635404752827464938507192378229881903184938143237931487172878739620482588789843778200567736769023002382103523321e-1i
+.142459217367614063803035715969941500473465971556559088886946386890763172913839383599769684165456204946423631342176046829895847014183680378488863631239e-1-.713605320048602919455333424568760363338026025136129844847364272618180764025365062162870288198073310818467225574784143216401312518237925762502341532107e-1i
-.536835631345689777527210223865143908633688030636649126028210895543649360639898381234154915957913849989685772174446381091716852615634277553538883821201e-1+.681515078669272433084157165154100359408935138792850438683283626382566137729393842939180327247487338586483731973812236733602182185035975285405204748028e-1i
-.547702931395809165246027640228211933262942329831689146001734941373278987916086200863777076605760676583253213081396336638775659501063170182369826034805e-1-.185651397799795280956085570888042335204196232491021953181912289732035731985007218936112140347186875899497456779798333735976178395459338734323735442561e-1i
-.100496523331597655678453872129806173197215982560451355521457615563610624035856747664925530176702455378375147727553263754371922539204637950379358257978e0+.187261416932076146821756116303611060124241028284773377738510520604402203775860132484478978847037150573137533911392024461799658392148508424045773508268e-1i
-.826388018238352793913988564872980672605915071949016684560224805228149330942287769162590940431077057418417987346121877747575390598409417250905282145152e-1-.389998037922684616197192567379484880885314462236660419032810797015702145210792349719594995040895403933964488375545703501636868615341188447370987227235e-1i
-.892116848392194138642465489202005490602817442429593846672181564291051327543885620627482956060597064883174123161594648385735685588574308737749621248281e-1+.427814007703946966878144754062541018981914405861720444699485489664170771424113953672166786122403732026773304244116068886735953098971821676981976798373e-1i
+.959829725810067558729253918157918254042856042304177084084080177786518076176494275529920262715139111198032585958454006326970798266442120676748195170427e-1-.123604823783176064014914549382997299894152513361959179503862857855438628281781031517603673389518419471660610570571968295513633918062355735664977880409e0i
+.122834830291843002064739574633871561474260193708531217997381292478290317086257038528651067859391442185869995665710342158122445190215826157589926223460e0+.159588263137503752564160262960496505071077114842841598134724691369208155003048405011033124374927310808814605984697658701569125020318595293398015195427e-1i
-.807227548913308736857646858168644930453851669856908487920359976910061518493641320583658422172030272493629069058445770357771879600765119844435224513707e-1+.837764377178657093400385818204045732821670546695048746055238910727345371214524478055346315842683691872948542451967636952969705729096161949438852709336e-1i
-.740907469434861635361267293288788266300360139957731371831791670050374382048281950591315520712695885208547520987778931984514548972967757892761336878495e-1-.154618035810079609053715178426084520414679560871956524063174677290721377959793197805334515504622625790950518333560199010852519772165746178280299179481e0i
+.525270553427502772001946765270413501090484676549787669864489063365784377483505652252667378263079156865040387394245521052601488244916040294704881741042e-1-.184499756847457449458348311538467053405510952582079869979331884811293026386095617625496891261231245452749656395321137076253404804366533529265813969140e-1i
+.590900954218478603217970076192424557293777210926229380057004205424331050861615746030350052341515782301681948193298669263645473396640178553145004435842e-2+.102694181650476371777911782682327208955053793864756673010956648990836230873924146741360925053265639014028260041080154569436209684186676984117099987381e-1i
+.121430712516473417249072807174792698873439585726448890519631596983764238692638021283920618723249640074868084076203733867850995591983815866314549368328e0-.879332007974300338870706528096918137931037232189260989310143080504891755749207023860027881013136201488778587409470301704001775224825953957512538361468e-1i
+.884944840503534376990927936928290230076256605450368578053188363472274839970202474049525882035130320576465966886283188253822212257157291790473434695515e-1-.111883248915381151823787955347488199412577179950182892565880340943604143189704333153961785736080072665887205549243530829014426086867881834796093239438e-1i
-.146381659772050731172280651201970668025068532761975715122095048377323518582308874427493003480767027465536872657900004553558227017089134330110356566570e0+.217331162022365757971181594390536817542495331394596924307708509993658678880960606338058864583889839179314628909872662235571651559815991686284237814510e0i
-.743252705815442694596703367241568759485883895162961550983338983222592744595412627849714737977424755264815332864748458556332350829215400672454504491042e-1+.198671891482691511725876226256005356585688101916983343031106518404379109039188711489967335362677701087970226457418266331293966258277983692116674008248e-2i
-.157369028594729855431659207280813944078178914823999457670064651725038711366059910499248131595830550318066374439798053540342478651230819388138092510795e0+.103909484485545842838264530634030371500831632001899424589656916787749546984981938229815890543969829077904993669255916445583399683588089429333251518173e0i
-.551388721444462361398353898381348632063827714296514150442181134443700674901843433029140386654159938778115346497894343827352349341572191727928688121590e-1-.451954298656920746081640449095009295791500572670847232779236260027431898554513049401163168373031457679572652873593111750870277161723122756434605874812e-1i


==> solutions/sicfiducial.69.f.150.txt <==
-.623440485483980716064981710612704113250736943319325251715442801646266035121667084253034244796411794656404579297251690322905244584590919589586163731498e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.556389007480174849062492779220726997862755657648185080410669589492910329827941639076549029757248380641955550564497781327608374683955914349977104785455e-1+.242271289864973394864721336115523868139763447098160051843828210531781544428797876419433987465105817215952587836760200827157083852677779477854439989730e-1i
-.628036505988039287300949353275805066380961559362492997808657554784867329502838724542816657932431470225633058173379616327807222137563408796734858322045e-1+.314005710431726919897572771278361058952148051439252268010188509251631002672728691986335138200130859153775099531377477081795805336813650779522992362462e-1i
+.885099534370135670687054151624819452264885617778788245336201464684271770217585513390565206586068599907141066187059428045587692643564513655459387229721e-2-.158878349610990344525423456577530413470548611071900975488492720354923776995282969540221811473295882820320517791213869029091230743582217262677299478123e0i
+.641404922338185890083349225654589549446450575332956020353384522982539731360194695945186068204499398348271820303647249702103763140178269795220573602715e-1-.235534863974854455173659922844191899419195047372729719509934647059049635050251578686718296160301434787900339800838533415254066600646669585019382035619e-1i
+.132179950490579553429310432553755079010445330153481161358785937072847507925759986528018096486047951069373971352197748183830381279584071850314706316851e0+.726518265002963552660166111684574425786131126617927677603689579103089253480976387843440768413035788836557407540343478218188180862565092388883516212445e-1i
-.484661184411853458158955871714316131820790375537389927556568896077470924127819685204527556234539646118010285192486896095261543763955625363771897845163e-1+.777016821068103644157827158859130187005044562418914697983450381300514577269468925662482831658213415132847682419621972346672640372763644998017978241217e-1i
+.209803278364159355316443055594653833124395077257923811401310627578108907393018280275820320119023027678105725831880845711763591056639636595447473934844e0-.419280072589901622374358873009131432237784264034137864219472539148698575091530483019933402321574413470710485317570845746159874844438569553720623388319e-2i
-.191280769976722197078640801803812191240232719749346730240232196156985864556671197503260459700656071751736447560706861971742473274691902513292472212741e-1+.554185043131737347482917181050361856249949643168258764713593909075337483112616983625999203573228270257345125422751522589596824822759102167349957323814e-2i
+.449523269727793852576812266645571621423998887039979149380143889835309861880655221923194763165684451825015996305939466415586578981821457237607221136690e-1-.125867247286951041699282409731282117258106805249187693237988723343141560826514790953185264632243885691524288943229579320391990418661037153420490453854e0i
-.184554676010046149446021141517958021290981983152817297412742159374231224780931545251659769288230134583694040299727239642846973591795189561432616158273e0+.127393230243992067005512622526337992156536147102643621693647219531263647736610460575556973825906334273215802696010997271179679912542043458456684096203e0i
-.577920747838380809917011770500488880643252370609086092217188543929818824125760364417251275894270066796035910728493498366992459109024246150993210210646e-2+.186473493392585088655804779106277081708254030765711893245895989461529369568297697212231141783931615715168846203936559321233228631488332001950111272795e0i
-.611792373682271761429364665759880268379090120542734980313072219954209731710835910496924963675739583695711744227221961980992280569899425600611631943918e-3+.120768299345669144085639111175150950464391581095873748598633811237221611160574348061617066899974148410540321921682752501967807519950147544715304089940e0i
+.103304285540319453799122741997788008040161700573798575642170738427185601615058929341966712901336959879120057545668572991786591547322488092845464355466e0-.590206396865757940816578155358685262330312857461634573749274718316351985550003664207246196586965027120584825340126836829572051357615771249520211532830e-1i
+.589025197412893647149956976114965087513144523851889570834948251943361784364433731758779307356349272463116662287369718787512630039222900021325416871934e-1-.513127480868052427693068064138190227288534807946682616280656984167984300265029816698025366688916938660021616579497796321870870737814166177903693276155e-1i
-.226354652590517516169208137017091848286349311744649889494948060392161411556633281444947896938038574723441876240150353715805495728164533146011602868635e0-.881690727905088669659540503498347351732391479294217203027634640439267754004847196273086084843146874986381188198112184620651901843245388324897042323342e-1i
-.895157168198615421630367174260080763018429628822875319430748581266533531702471313159194196801070022831558233472352067839619467232403561345550689891635e-1+.133756170037041915238404288891013645895794770323408237355450171585931273464563857523108941817909989370335645018430713099977687830366980698164810859248e-1i
-.404880776440989424241645778913654186741045580184255849968398962030640103363767611693867662281571247977609823042158169710849304634393916784188294287217e-1-.135466187063712599207269930609143532213310126431314424477560672445793570734159300226660206148718734720337266612256795351493508440719090959865792247925e-1i
-.100832610357492138053135300154711657217772574850755802791435009677689011506853620879981767812743925851086926281586008894740389570690910935311960900165e0-.738700627157369158417481066377085631418011601113734406065536703486335706688217329734341218553156419584213713187133335243931440660877424496411085666411e-1i
-.106102495539028044505556817583568535629180543759860173108926597954674800853910481421991247135853852543647331891630635067981928159030346188096955626468e0+.694048720778361670534806337378215690152491307270088914765254237759469912390141635509686978425135767890850414755668941013158995808538105882691728678135e-1i
+.111809079956293616872857649964827316021329815698661722124664286619840374887374428438913620546453150416418573950961189090421944572654657959168917856080e0+.880568394647139748169142773876737560372955275959006247011066043201114870947050335592941498832496847828245897011934028699237009948777382609451153360626e-2i
-.954700643114311237055422410015627883394611623408039451619190058843737286207228691550975575931845281509560105527282665984085864045364906203321648721948e-1-.775670016326264220931281786148433325894063585050129309395884778767927139851216547969851264101967140213853071252533393448919226043038457053529555893796e-1i
+.273891536556556844373426168967587974269328917904353235696564026301063393354344006579431638441950704557792884590181224657726851997198693939370539982297e-1-.977190418071568419299477513864553506991823919686796317081814916567304827425922977447344399492978874657429150792642369953083157661938784715500567693432e-1i
-.152033147955658759997049344052173815494742832039261369110349417765374580516951099147950962847056890982386789471908851313311677402735826870864972852854e-1-.555357605822584120146449018734150110002012928343283455342968633081181292586665722421589240924159898306989146850901956103064391122433396223624635034996e-1i
+.424359840611365014522692459346746019466868095787021216319199110475800900145626594460085130569008412535669072273647599525806054009172313306571130148066e-1-.584591924617302905085683110307385937399670750921248593808259282547541175012371757284609445349885613559020262084031065740654967285507246309866251498891e-2i
+.145516882424643616962089382350920863417779591056931253688459177108993270892385085717161195206786236706705172169070843877318374312272107071087115865594e0-.385376657762014968542383893332248282106163655640217175956370558940647547259823555538609312099903657230448702635423315060456372688185624191038049869640e-2i
+.214785230173390140687407491656851457773495208323349533477623543488378388102701061927587668622673032238779504874086884264143088346114747108696649852229e-1-.201909668557978865819162512141284150100545958821110096343370512153816294085085047557628360440604389439664559814492725905633998650507860205413520030932e-1i
+.520583395175669409847079162974897521743748781067401354232650342287862122639515829458398756051177754409727580259063175578722297004071177314260425589175e-1+.267025827578771409334533672230035519799792287488101618935843206327921095106480348098368030968213053953483256953570231882497621542241042994853773686456e-2i
-.171198597821472918521466790937367140810050017006424017368769916234641329246352274802694466448724725503143731725466332193024088856145537018309780844244e0+.506802502307837618775284233007006510586298381145294474645657260751810963065654100843194924615497029739841931766826617177215946736486890789501627091895e-1i
-.838784416926094095909373606647705130554901896550658453945234569503430013471944385755731881241425577126963412108326945170891304675580979684203734038034e-2+.125974418156844323263508950902445242888209536102431478590572287993967620352479381819751104235436136905411234811897273706301918662371909971001975392292e-1i
+.613192227768406457963920109727227066457011826952059249033173762673915947459604069998393196914903993765462473446287595656694456217306690674229950029304e-1+.764845481470801600573622120600922693840025093791340262762653932221037635518266885816919004398750798080972314767713401312673737529273295584513496463820e-1i
-.115968971096033186997246609545833762641361116759435418135306317727954375435991129892059021135715221757335028814442634485991129761038969375725239572298e0+.161678449025253321933361943724117959136876524424478557630761239534938596605828211010288795591684148521136787927116772420223390267212369297740610472403e0i
+.405730780658812878879972119156689378981814799742273112334158042622142734826062782790803250252044931193649202507494895112418810977259956130666345745527e-1-.302635631824705213028600624569181188330145090874804276187550624341224293508137846172089009064568006018320845620294002389397681809148160948906287569799e-1i
-.811199775387908844406813030246899422833676629865090771085032451182554213166083193168144992524419474954628693253326370826995878482904434554428685162845e-1+.261296746944765662121754544573409723554087158515247703239348231684585561138661967596287884998303895294284480248197156392283563992618200692476150302770e-1i
+.711830602147612856788770762501122309843640457342160962804775406210634284657078097046459559990007318460365759988426351499540754251608736995367465782260e-1-.121249231866337095934636977739906847466811751548553123266732822069414431226478909536991223608327212004813207657233720983950764970710618694229440838022e0i
-.100808115980546781296802670581490019463040117333977499061032436248996392455472194350754922882060078792242621985120212449796065048628269148617142837697e0-.817395689045442011030839502990129060526225891041064271155405644936285470521414304670448125757905316034070283136420603288843938380469344134145155144643e-1i
+.752493579066187325744695198188499309815640456000545878612460897640383101223936286407052480247323746883218333805032132030222078903932227674080222944384e-1-.154869993200298501449950758414041968054489921857716977044528776501997863001728047004468089740782488877000252022947909642983837281632543726434715574171e0i
+.704215952528185624467382438922683572643530274612182051696410899135280762013939141746703315306349082631405665543761160247831403751933391311564912176054e-1-.117508099322235387597923775472756928106433612643476584236776182326542125664257513067136794477552977704657011286854321419556791658755343115807923744256e0i
+.114531031698458009957935371705481984670163698286891807212012269776799095789501826844502940700388006420224537814623474312562999501201205728098611564116e0+.801606925952533075339342409480369980757214673644931057391689599768622562267802534927539273099919400922792490922465725666140231565183034522058923515337e-1i
-.206358600253366938466560693830270719505629012898972308328388845850442361111505882359291608580864930606654114876779244890637096084268472319715013214713e-1-.335476415037264808056372348011367871914968415179236349012781907749648788349965961749953494381345720988317626491813447663702498400793569773671454358681e-2i
+.493005214078708737018098390860043718363150470995326707404741440031312629037245680248902694953743961234882279173679164035198565934852713771986867499836e-1-.128667307540714117611154057649075167530886805785096099809757324389669155294210269265908463265334347103725777456189486219828740331473098352544037371214e0i
-.103049435130720569897685093065715139043113764295919699531295811060693883428828810139301484551824353323204955250573103265391869246441645001807451748458e0-.289695468608252925800907909182565648689850892113136883495403708139707748207483015491718527758823604457739870117717043962635038326725205806480029916487e-1i
+.974782753299381012882970124933931763754664017062631907746642307297000426421554936042694605724540451205442082112069001841023630364658080493510222204048e-1+.875372831779477090440631075516658095329181146066414857535970375873168847946002709275515837240575614787417103651835401698128815779119894447050296446462e-1i
-.616281915439299382164734576576478568117291758714427416460068815822335443509307922193515895882197592824180691153287287909137686213844332701047885379904e-1+.932734314932270041725224917646118249605440914597289101470685286175061793034276840698384911301257207997060681928040854823594933529082610601069032022841e-1i
+.105618259206924365038868954891908237783858032436863979281243579641230792353759542524248808898917346678700893332486326006507101977309386145557080682241e-1+.115678730734515375656371486276720717331809463223770526575474376989451852220135925982722899114212741192311586491322180121959409441929029325512875503629e0i
-.887407956824501715714128326885552705304507857234268507605125822610062822567134246448019620405150162445352505622701931295953002476579739441171125745790e-1+.373472109867212544828963525204728259853443562827420452042110783298200521282041051644559891846392726319535055991842596789587345553969656551781962572806e-1i
-.654545244076258169684552914149753663600029496280390164081891771539362431549429799471871690917717608569144150525928589625654410294652969629374225312871e-1-.184210831244952662082323310604494987441950826458194014731736759971704424865444446397362728243145757317958349947531809154769747469515586633769257149560e-1i
+.393074363602354255210480315611378907538080371457746903804804155839685886982537417932205482077843602538786705569867834987859780194869592634251345832128e-1+.801070623208547100731838141193289057950214034382637665109038882672576272979137069331140563362197688468409501135092784218145723774364609544914531742149e-1i
-.989642074508856229488118047668201459138044334876290608003264133147521995895235242563484477961171423236280076270985522346471798156749170429919543047699e-1+.139422717370978876269850783138507124589552997275744352052780956486300973835291887784084741483528719851330190117090098138793761800649487471921495632732e0i
+.612405628790102293195932103864722734624215483435061669966551082531928154323205600265049833239963591691662748688053708732262642040589401343625724423697e-1+.752081740843105552703917906732032299005368259412006860275460173132317558283486957388514105942574229034042828481861556508691939358559163796346876907901e-2i
+.200225268403621533530881844296856325566723510157400474037966610109778284627503575276429476842156529590893899233269593987553058420614416437727328232060e-1-.765572319124224894283948670545338453791112097169973083290416870329153147298412957309421072281448008220087963094374080160330248226578583434278511185001e-1i
+.335408014326748752891851673186671201818852197508911712481905844316177813913360530781377068921871583302998734530333646195705121801892135400827878494744e-2+.364341924005761276503923053469398862632128138436163332984494803158233856150510647502619510200942445847651649230730776505375860524983202840261238384164e-1i
+.749148944367939009507956859099865087200925540311870202068423371673080609405300875355637059135197313051138397717042507781479602983719427409499341917005e-1+.916703522519655394781189983495815792366477053212454827801536382588787822104355874691256741492158570235643051207123919444402674607678642828695384345679e-1i
+.530293639808891005266360997840221080684035738925886026152975426278515885433905620601907053198272500024894747410521866043045124068205217538302769127727e-1-.930032758869660789392596755096841600134661972626638153359055857647776823062170121657032265588913136378866838479088289906762538449326913242056087408767e-1i
+.109790244104178098569501579923892605776711047772157072051814870500332205923400060023791666100972368114326922300060942545388612469397750593923172613757e0-.809231053640013900714311989660096339778659962114223729027021900407014749510197526695698746377726840507443569494289024550434894912093630843202566383104e-1i
-.248482698002498034980027401541923071741534407756195059707784269218552949449466823813497545872928217385299733009981346909568940912565918057089679297010e-1-.226091106503761725166638771553386966825409533119443544922983051424373507349157490685384667244929538057674024567085098095735520754246575233318453367525e-1i
+.288234328930025242448904094329453246764715732895201553987854381232642315442303840833951641555661484113164421845770968892173479219894140969039366716377e-1-.116762510250847438249609727233539502924023957370443104333838624044192335867219637213231845670661418925312665648953714330738367226521988752361517446045e0i
-.661540365180359343135533438818159988697148972455661284158982564358194165826142073901003794818539537521383644025467523161321817925916634163419622302892e-1+.847796258500031482216510816672396450974725139556639396109013845914155218542919743245034184846991910705351088155303430700919678355161866897920323186104e-2i
-.130622561063341326117972200722052241521149541804491297810556997400420430015540597983537616596056909726299719080276578636020514215991310612820646454458e0+.724402704826694211928952799647770298383659147492043950371519957550267651018334839704117994790525706016327180808991322897035774749750795477879887490841e-1i
+.409515669374296164502141928223092537101785405410918666590215268743106476084242148453215836577926953431130016810047886841434154762300169946672155957455e-1-.669974848818955352885755694873701134822198068433914634618532184746927590469407357101732346136240833070409832719097901595413504237312545889173406288191e-2i
+.419777706865582256737189909404216827146503754260683597884223303781702410479917250621364215158997213438940869257758981401540054031671673705580460643725e-1+.465261469689210865438737840550435357421814709728572632124502589966959145004204135717598680107419583907005578861678668227505250655547138608754210103182e-1i
-.302194864690041672368639284440011421704150143775297790406803065052257003462321229438464073328015882315646536767268376355330617260469421658752186429296e-1+.354466486983751124632527963368852038586567521475161318385728042876721854472716148962226373978696246510138024222601495579553702424656258063529613215570e-2i
+.736833727511205354812876722983252068374654124568906118489096269770757134007554067258083931400407202823401189522130210254996246752854588849632420150080e-1-.257075461701861212267412034371732336616135192635141186323301443846993683143746761468903536965906925485734271044854735952214748191117556325020003132916e-1i
-.755153805295207665836611910154748072880943776717365472996420876274838286649994322666062114568674014656079005751011613176803830566128036134526515630036e-2-.702315814850814152969225979809032667459907550904309337427666387636078235653872365675731251961720327078444580064767380308907115860244858403920421123260e-1i
-.648785734453651100162077085502479359967629501807874336308200181330036435671516454074841827081853023717618245439990761702520026783033328162489337570541e-1-.144985496208450066770691642590793683028662759640131016478824894126680402816655273612642457233041102749190674908028985885764725988137471014846603279494e0i
-.191083101942726625303143750860801897422482321653057147755208385507004529172363713638423036235335139273481934501689171744716061860646369572872140819931e0-.197026349095493538151833551281792327319880421050877072605090693271620628610948372589354439198923597024937116692389618926407100594478494199468720703869e0i
-.155403250314894797259629021982057770155560781687871647906158186516283938284910807894375899594705143430760786471396837885955054570870694163444191455810e-1+.121603434896138735622063990159084366523202316524157571290439798489492082070113701657804669727760150406853483427773628325324160011602334008601213393393e0i
+.214776022939683676042776304768447759706709878843151099591645741308952744498097534844381431454030130467179033265480856057620445579066278053570589689791e-1-.151610509319782640707152234038549741659539937162110104319878354934975611662439501977773264400466210067460995197816301245574306474654748258663792909214e0i
+.792310003686631441384210211755594513481791850719361398935326871022689071235332120542272088720520873360121194554745271020788230668331716880134531171923e-2-.793407209642865846682382105928987453831693962058199272826721243772237634491271354829811298433894510609549128593248020655121972323837782293697802573859e-2i


==> solutions/sicfiducial.69.g.150.txt <==
-.505710544072394912198861972393615099400723993422105563015246679510007757149624817818360227527851079379431135605398038671326436689836510438282766491149e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.197247371118350982392428866088632295815949794054233332543064141067825100835015248377528237194033460708863254269036482871815980222305607755698073574304e-1-.105675583715652417785189549258619307375569900261609726831520362713533469239972634495068108218481101614150804175065668915755916901825225810045978585790e0i
+.112140022456877889843642868114997041294085189021922741587309209142331851608368647359353903539379716670339504854954869329672862393488840053651036198905e0+.541279400601857466006196897227525861659096363163678066168155575311509785630955204961531979641115813812758293181330191511699116685918930505787356764521e-1i
-.421342555597322215763737216047894729125464052731352892984218498390438803912792242660519184491726498637698786791146079036809499562028258126756981614433e-2+.125789743033835712705036124236820417389619829490790958421682512672108252094138954622825656516300709927382477156865031553779315222267548175453561280060e0i
-.540878502941986711773231296552583143325961772715640624373178457821343268277223132407158516057702666966266140367168201734847816621276884554611467999833e-1+.142115017223349239038466375658882710074668605986772117988084280671386468864652932195369446314576596190787918513610843469546818732465367371703855443959e0i
-.943841431499760377509142997451483129174263796946990576989920363494080756723587604181037507989584634363600597190327190229710291227769430115800280333163e-2-.839314268268873901890385151185125011740372511962564176234087104713139054711809547124231002255097637790803552707226574739226679021297886421898223551892e-1i
-.161047103048953049173959438975786578956400057964059873269193552700053985179360010030609670920965362790054027377282628017897050521335101096511476914402e-1-.888345440033642259539767568481288011127081863357182737587797383165188639482765179591871606976575324130507764597426848306738126843341662104939594390720e-1i
+.885723876230653300439743883253405938856293188726970008074219185444619160492877250414807643619310234939054692550143353716866885955159877029622126145897e-1-.114710802148074854946120752930969436523895885956549310320113286332132097617494708089456062359438806521694863924467643948403061781660405700869947192271e0i
-.281669539890834006713219748485685932424673646275258751110816747410452488065042779247706617388374032043188572189965187781385066059408397132234726311716e-1+.167064368145211788006665993939829477044805578780350355423833773714443507330883179190179133651127884479638272787191587538584778692626435735824976183067e-1i
-.134885962379082581393496925700218618668760227280453181153783532425180926507128002181523194792843087582157473265218203791662062117849330027798152931025e0-.461665867423925942386821622406506257380127723597909761591872888934219394443505993450109704642982753059483030638509521999393532578026532224599125050141e-1i
+.878751080737705267108516418828602793971689725437828020452162693226401868602724202504563882407816380913955266495175739395503439064514499046537056173814e-1+.739682224477712927357376004109157424034845196532552224715657712488538131487093964908205401437133114443504176566562601864396697581502413023266252061607e-1i
+.322189687996072754216267149366850700673222003026909869764325553636483640419622545357119761474030218413903924896047971053611912007916349802706270755527e-1+.175823721925533609603526643792521704369354662386260603717648976795731003286792499137801357946413281824309542880780501076505471038385911205914923843062e0i
+.276093619398410736633059393817455992895543222758171757591141124445497176571470036981968829265028081243553546023286196148115198483633875185930457794194e-1-.270991517664218195286462292621859281634060886871022667170450595420262707997083046928340932373862779994803945546663358547183556736627178906226680362731e0i
-.654044191535895436840603485957357799492980855834473632345099437681013478862651617342698461797092459461199027907575748911463282953846365305024517361539e-1+.434392648432116185559599565588208488049634185720960175559881543907896627469118053282722735594885796524438989317554381645454517905954135910486211880521e-1i
+.108046701721883583614771064231766317810285009334879746395364699898030898603002849359565682591182214111643720065488242893392075423439939701697169139731e-1-.702586830428509104173611180876598082557466125837566657732159278776013424984200696540640843872977228648834457676656513791493661302353334409926976740259e-1i
-.113087030833911948054927135685137714104793430815370088760246631684730190190262372237009918726328794736703341035150216150584103485308424728581825343658e0+.321286217586357039569223319767926325057051717960000844080866245742358390581291622584383596439182518900046309264569549580924278374259880139136997662418e-1i
+.377740865007790082146594644711989381095786908823657382278777923783308920515174455944211477055894324548010202714266079663504077108267764755682267142418e-1+.281301165624927252069207964000714382739964809381413913042034526475699786696006417396909301885022702243661396610058057152276593216187521609245546631918e-1i
+.141199035327758280183290678635887622837823533746116305830719216785150911355646468646027370372415205751761450133353861464349987062028518396461941550565e-1+.828499184034971455694212720983917118828026647424182618548078573565444812939119794231341087205692128183683720674537369217021065479016031587070851187532e-1i
+.188706928678567399608773983780182518985452456985678702175490188227156407298326771043080397866645391385207390847363525062413412409366216277378272002673e-1-.281612706871508555538944160016845968299146624251065370418177013907961978999715325555379855352477369922706357317397240202422485515658910829714662981246e-1i
-.156769499385249903049267533554791932346297459666029344828228836417087826306321318235989084868457348528081662864885558150792085760515117753580631385389e-1+.447375623468800622110647054519444903629872190474797027504488225181537487752674394486698087786175924519556243156040312291428098844628425051777789296701e-1i
+.766067482507476997872255888706340113443760510206874394526193404299999532023175459326086754917276836272609856984651481439165616069301111487810299291298e-1-.103030237128513314719260129025113677193916245144869608838219822732061157757462594825003214497141389398845276959522592230102934016550164037883671769110e0i
+.624359155461517564464650734777639775813987903109850764448966597870039050483230290461480692652374665568379980965118624374967742748731027287113613973865e-1-.980351928450702538143272297296695321416551881122235744239184707194532541701136896026599227600936484283873476960738538365310015918872939137811440414471e-2i
+.333209375952661545759458455544578954919546383690378755249692666402256878663000356702098321698909292461800410550420794404075661874592172091516790610372e-1-.296223016902413934542862687771849186741509268620022915827222620649922205105352440223898664879504643772910671394287415399984354729879556602705129660546e-1i
-.401740147045946349992117013480506308581355032203706989942419101930333030162874853422449992990696728934177832681654372240619880091276861022419942477714e-2-.907150672039275599451149214282537024382036093173651320445564630469290436114947075761053186330481117010342876479251989239598914024326879276558874949528e-1i
-.306160811179382590076492187579715655307746124806888042380436265242149756837427795296891632235409671665961137517832193014245334423418255390147526697708e-1-.597747916952477195686962468601118150834195187420362861207059575472789556470065126840494318805857613840586774337435864307471235680168695474141125563297e-1i
+.134456001480572778580068480228728788080252823929901929693788477631515343766867103867503993349964240959143556861732698547748094615784355893553531408338e0-.905480505343831725657766413794142271631458289828726126760171436583736643409911836626995524316158938053210603150172880075269369160564256789376893871942e-1i
+.692697080065977303571984727493637700167493223835024187656788027264322734336939562538128624300813677651011229252049271073574231861080468063780791200853e-2+.915973522709136271375931504725037682841493004894707119454013057113591601887333108661041399127982859907873939714841976884434107104244358201661358545721e-1i
-.176883974581130147345681376034308367311613339326420954149216584405864657623263335936706803003579919599972817903637458055320118280065418023386375765584e-1+.139784426386008248262137783195808415368338350843285019969099717258848228820890270291153439922544152887116986157058397022037064257979744629368228938254e-1i
+.978493833154510210062658504323504395158072482322065158746511053145163621934423416593449054700390468617451499920158504053896956355340357687893845727207e-1+.729671723213699352203169149115205471925281173977828704334125423819852098846289371377085626484733875037052827745343725472915604840760810094616754452981e-1i
-.604804611038546867970100687608791566172674829102416405898160168441063176915229425910269987891178204096401881194014160220871435037284386315613475319469e-1-.203802134316221939698317999946605703325763993269502554337944046326698138967521454135513150450287592199495985488265605745962593086564526216374255731374e-1i
-.406203532155333880555362122830602356631637280935744403463860279714151039068744216423453610298852966788086030943201655582964048525765356106669977736143e-1+.134188280888912083007114076003695454299639698015537402973264440419718730589623589853089195999761088073248292943426051826760080627832860554271738504150e0i
+.409267240200694529765567161904591697308991658182699120576931971545978533107115207095589067522802862644786233696239775915415415719548549554889103740541e-2+.167141896527552129368952924573602688075067649632807689023584761268619021165570609538504285933179889929024058507861834037418632236754300330547766366473e-1i
-.150978772539437949166559991701806265012496733150559734000866567917289413099159092571480397044418163625344167860100482457498159139891511960844726783689e0-.117498228962391140108063438901885202957542787947840574155777178801275519690088571680012754139450154809134989297502517860535958422543773786639318108928e-1i
+.306964457646805905823012573975414440004375038841972248303121676952824821013544117608782983725536984963571347617230541304821246830706801955809848765624e-2-.122829350360282011709373795937922168260452236410599225244868284870863772114427215097674893562715953083040617943002580464413392655195937748143608982633e0i
+.197810616669562437477849031335717299000301890512613742644782576390296186080486930988498995290988668635126968239972649368837358415021594320105885788070e-1+.161623123646388557551084323629118415363304319850181471667412431996912357170688116263535671153460715878852736274158786752775209786157079717728237566466e-1i
-.462043277778554195380214969563747724364117545605636419952518915227666201818546644655833289957991502877883581430700561882218709646625974404005383477297e-1+.163666662431751694015074088893432328478641876145598054376167382036027338331594411782201648501320788539328500941459897257021285754094970115528622822022e-1i
-.726586485265348105425873696582201800801382615042500042957547166979789853839167656145664584497190487916457903784373716656636225458982250835725737939310e-1+.111861915515251236645017193459908801688785965683054456226039655093702024456579926190026202932531328823297649760533313640428244069906162754411520297348e0i
-.175233683924759842926157996144341224537083037262773527762862868434392501844299943865283304828731847442628454489673710142913877256593510214504132442215e0-.833747587845510046514196058019284827524860839310541759832264839852037485076763292946193239828983985276392298534289601386085644993604554242147183657509e-1i
+.934222649636349443833817311666069126268386239129870834011242120881497804295356021886405146697474270069301862990859307179791727870504565258351323917634e-1+.643487039577444855737395177127183215469096669625484939364301286006337462051782271717351176800854935530820413895896633414181043883994584964399687621960e-2i
+.105273700768061083462682345161209150017786495992734175914813511650680881315814663610257798690146693781542106357971522485324532363716497949934817768440e0-.117023462998156573865643335035657120807559014502775324671891870503497859288471960902931991946274621982661511678663861499526975607553364586960995025584e-1i
+.521968380264931472583344532782725824641541137598995468199644084889070985870333342509798965764731455869853252650429880843511574475059314384800975696136e-2-.965504757501976080741650470316377896906539309293236692797673636359495709395075151000042034880478680529039545623414580588309523271916877884442783283480e-2i
+.654309828462247575246890389779767136006924250553139437552278595458015695815861861050134331571906545733034060529694622244218376245234084436261271959605e-1+.246289834281204562469306816228483887401820446773133686749571126380640003674245766271351543559514227096811882848388346109686034888276318792493364038996e-1i
+.186030078693067511183976534305917477478760356367846433303819539780314756665404667149449745984823846561684715111632112367136919167825236587984994811081e-1-.201331357704478378975707307354751991996496353706500477606282951733652157578719308524002494161452127722376431850231863777127936741070217386995256865726e0i
+.189779601540846484817630806359485807992218699411408750490794261250352948029941203359223112272969549199339725355039843491655387165344537379804625944502e0+.153907012002776720551294634306211982799571667946110309840283552458473021090500540929554004755667687468372590917433505057697212650062477868843175109411e-1i
+.185778324883001197155427933334787498819361230644038248660875453655870182535238217341338199126449194768236184586267285790829187691178925150186096735754e0+.178396688327222556421315912590189512809708215142598335080053468709071970303028730460894160951630172458632722286872794968635793359740277517907031780523e-1i
+.250468594377307431945801887016925709960715977045268683104117472217154387969927108956191147148619346706697824642470552433219813536538908936332401409208e-1-.545345202343521570244293003799119326500797038252868100322929043704498627204572521048803481403145558193383827405690792338328331175829292087788968650342e-1i
+.360118055081714053085615998073114729004787714197022755441423341169735700451011839391672924093451123825205954631413722658144522586942460245145914606289e-1-.167474106792633029660656144325084866178334131018542332375796296958346505459369006297323239851706435228885884197287226140808538760518942734263529488387e0i
-.834485645512302723186061401659501850508742886395408602439604508264838736521397211777613961049077527862934637152266053122020632416926316748646348935158e-1-.482653977110583864376766230346274632306013054114379258739372134413144465889557569579723081849962670630212729392191226661604942825410565195261073859494e-2i
-.116891373848748839282546506738560159505894040910174170153866784828166464902166316468309389561102317285131964649631194126361661108276856489245354218721e0-.326742078673526925352407932967475339956916442812612709009451433619719472825795970341064429090789878010697241715152721229287711012195932088822344994881e-1i
-.392265732204138949302052810420844214545347179350344848241277845716627718208326157591965679925786837974353222075949046642020541144182923877760377685630e-1-.655291840094640851927332416261315111924196207184154959802609139556711983593893647547525446559052463785962459167163849245532987993914887497621541082800e-1i
-.139084978752383809939972639254447846558518878762756481384639495409427382590240981781878480495563647381868125888940894626676776216511574171457999896239e-1+.929923900968840396104594121700348283565525762707730764425679230845197745143476510489921070482088345733354065841199360932841469601469421724222560479469e-1i
-.225990002041936621739093392662885212097326463660373518883079024795993685943620351179869027530142729237778716340079721787950650914724901226466324758485e-1-.785529496015464474811080716692722983221094614525560944123830747646127511236306570492189041430505051525622415829989905772245260480826331705919288775977e-1i
+.162431122965117285586107688887531916434071207174951305361731592279501198937277557223999050606937856108153433669580571155201807747631403972647016384743e0-.555890792971138152650290965862911954909160186518391525749252496825736553666561046206841850048110674309811187303977982655519212883061965983340033817765e-1i
+.701389325393053484586616898437987867912194022974591236029981878284218475388736383497958941982855571963269496795458536869856794839512345268910247083870e-1-.767817884891731993890119065926289674533132593615253577475828890120349239781485704471598645307280032552774658773626620883042024611277594510560854579503e-1i
-.219670427283211055602042507529259764566328263705159611236611958529523757734137208462273766726090748700967785646444855483906791367762982402349300530561e0-.127832211148460986886331107054543626821175953811797196548968691525123337177077943761952597998535429280952769150022720621306392733430154176623847453779e-2i
-.609865614916244118742695856342917726533529372362170964200308023678599022601724419762676737018566038111479196681365993626211508161925746929928514485519e-1+.850817617389682534974839302345544273259951625717176884352805824311053701446196802673610072168883372650461173357009523666201906350021604431618179691946e-1i
-.456918378669001516147783540149474541451992870813304921273661597250128449378632646146433416100233017466188169740162249914665920763483404769371442968325e-1+.123338983937612047297182171664072278281479156687839891247782417900438219482207797491658171638513538339858002309505307616657752520737617063096426045784e0i
-.878040758291926409675024938139165348553677853204317608103033875136165872709905799648286153208462215843433614692139614408779802925340627593200558755493e-1-.452061491554688774775400971445670123642950956337128862478636400638108055172555125409791691689253307846532870644212814049229635115640357348819380789042e-1i
+.179530808387830405072491156739372556606321746649428879316871656979168419803656890843731208408537842275389764655558587825268071197158588534011770885990e0-.134978267106908306984788211949617838679600338610253753192589629116765933053683585345281476836496981069666552684057365687717447431591963335658390723832e0i
+.240926082633296255052676674484611246192366320097481202914690163310543572263629363729780963106808870493751066988329952679580697293738247064114974686780e-1+.560131501976988593956845720341257001022697118479827871142377150425810970031969578157794198912220244509403795635885255527239726240225635299701708485097e-1i
+.405504555984745795695382550326490197741857103076159275716099321858831377856316713345857530596659962478041994769099153363931006870008149998099200443403e-2+.357070345163405766995726706096100607439767914160516376026124487621006921577865313007002072724669739359201518143515502525407689644275239662181420213189e-1i
-.612735426759950251180130212043659295300924994771225631486266100640901051500691641787483797245214404265740758631240140059865533815333055551279009982047e-1+.199450367162043895735650937258661726652077214239202172759063239911607503865336883052503607972300251102437171833746930428753720090785079691398673275873e0i
-.587414796760968944553571671812067891049549574245172832329132165186141754179612217766755929310183817888372202362414467704243717060991164303576545550292e-1+.884854740903463976285188112204436388620311933822354289433564478337087252719784442411634908057620744568024400405069531649590691917924735855909098847716e-2i
+.599736936763712979568810828558221848378694473940460507860433658971766931240707840686454500986454812811527723899839619979721026319885514886384478049365e-1-.231125282048076598627082847936895050041783702675071497867960228800037000233094793867191904068196197654911277181624892855710823205551587551876897209846e-1i
-.101735455671748650285174677618521386114413008260743740832723946151461869302519043953590425750588184365671177309963360446166276442467780224197637330182e0+.156853156118701210046818445845398642117061950781820502076846232077118332023874433903220850907058901090048967786707256443644561870827587717838520198401e-2i
-.154025108329639699467731807182034278216780814764708256132948255789380674073478840339178561686741437944088398061405209602329219648745289259809083981038e0-.287244465665482704520656486263937986130316189145834989341388080532736646198907595603605219804695675052541592955304816506547226128048680771389442741261e-1i
-.423614789678896319088045071220480356809029103172324767838486908086586439116194748263431228992256179777820406370096803035616604952954968473232288573557e-1+.658681834468712183780389343449154039687988338823349619055477304377482331311199973877397457699262278358161747284465575679064784163104881789846048259584e-1i
-.907887734471311393752849768298318925255734447981044636235443089320479541397346189201376396433169631348023158345013762860743531113704425833115455329232e-1+.101841355152833940762619106360439387790999060363096846373461366498544398346489930070551648123543260839439071739073521354986534707657178064998566390492e0i
+.566204208855055791198990853423603072341011216739243601624009939798265055587655278305209216608481311570926692758886724807740163016351731149520952843031e-2-.699434431046242368340463500360529200857187099858457586871964186557102656533697856981471721502007542670296767489178945574235029110039645220783505574648e-1i


==> solutions/sicfiducial.69.h.150.txt <==
-.117631193938126231224304131219625249836938300648230376902908671292927119486924641105448644585273293064535113392817902328036900415096944893515960512733e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.114646324907553870511720009779847658176529438895694648204674390396129485163610543243003636748339463846958076140257172942569241536666549894265260057399e0+.493524326774167763697558166427599611945214812307665679293694944157825032531328229506146649093902941825547388154594615902735614645010344447620225743279e-1i
-.580804420544890033972260500986649333076161259460963903940289823155552374618022063786533050241428271464895540649054985434351723740652315322402993280240e-1-.135618586168361704769911510170732701351331388328654855333003003524557731097124727785061558799837503459956497456911235290493076471466669861326267687569e0i
-.118974532134663829631420728412789094474700842218523539977139974711364235065363280765727966343893081987190336945888967979211354823928348808809462184210e0-.153263557927795685357308441924670696601805603303214730359060131635996612057225862319139229477420143028033740519948295326570103994715181655090603310664e0i
+.187125587405413717785613214174582750216056358540655518928272032119873147469691923711224092660762862240709628575307128942319481729658837088246291632554e-1-.291599174036170257760196802991261809767418020410658187237626255687759550413262944083523215191265604628406589408385815481348762026583817381915650421989e0i
-.740612766622761111423770260588445505137129305689136700882127446709511418733634493940923329479013127292279039571476078076917480515150620889285534017478e-1+.468364026641469241923070252882530828355530560080240718861035756434097986088552741313415487811402435025481252580157861960326880340699192098137804721339e-1i
+.802292172418631059673873563399981077650751312795639094258010255399873276377274659974752832999160777604893316004383892443196097758343366074482592392913e-1+.949489781659346257010250730609558895934596627354504354512625434609253060262463001730352270504757804442373648684662446024162758237401032398020314028434e-1i
-.768895768079923357830225317062640327337110329252237020931449168119383677541927392122036657626081026030905024072614048377336756381623822727336119650769e-1-.934936487234576502298179989193153176328696229051706394637197388305905802524583871545004405241767077934852429135561778736090623909714580941492549152922e-1i
-.527307844709762417100848456693717107480346547812778966160102180595346339032114042781162312078523913180778127566743976103559850834952966155073666016763e-1-.766321557704088829858866885441250718875536310089856890366940623620687291701540328867976878897122376673721756906243321147455886030938319774130756144681e-1i
-.296150548625214762156505373779719509007509184298070484401092097438567505050002510380905860081777793663793086398915854994047763371871893523610663212272e-1+.110819342650539587902438665210764960752388172236860545503512788164009006464425846691507573665520312621616461919855097308411880821257610937377056521686e0i
-.675822006975788486642076515080683674363505820865673215822302523473092046843441534795004780528272895238723710367396562487621356236378638367069042489720e-3+.987196375823330387774622232805979707972934365419897259850873287978574401744608369336655901852536629532671793628695871460524039306762786027813722337479e-1i
+.303552225013664670625773463333330793255071388979188307316961308862608352467878802399574711507923773348456428333233886522562168338101353246441718335905e-1+.310223636889749003565799949865466639275822761723558209722645597915262508876567206007404597760543807466328903389118129554601959483084935056030710394482e-1i
+.191199430382790044556513579368808040209617840084030926923789886435511033797730528506267145028430945039416161668589095902658421630690797307979941423502e0+.289822943656976526169303068471231439597749145554222351761060129035617245731144784239781120306730783066603634476418879300509393331426086131473331737971e-1i
+.457894473596970961732586889704667119769129640087890023511505768932159015308979732949019404580866356951849934115987342736640522140933648075715836532115e-1-.145090629107995483517806484756964921576798700002133499626710031632835914379511061345391452574401784050697382452339003642078679989486256550010327133411e0i
-.106836384724043507654211868167722522282113544364407128676259256278643704831734361757242085919238061182672143779803808407055519116707409409505508286115e0-.441337415905288986037330768486172747317211121270370355442559875394331609710381792987921571365000507483399656725647713516154786124515157071820515813136e-1i
-.125293424294195199241116693417215976248947269161429438707984289522055470591874043626444418426259668758827239964029768631185812743338643384023720876098e0+.152809656160321594011965127322890409023671339788432465842661204505758655162613331274539806075054930334745226860228717812309613634973783255536363096692e-1i
-.506282489887279725247360941826178431889267272253979692283769223525415728186396537497432264721683054543575404207699423036677282492812652016003806738528e-1+.134305808631121106606671138351335322785716168594289554006901460536357864435808340118692502848630130392091172721443886296894244380732006157061112140696e0i
+.197513626172925805567063197880729588489706024738136951850874078715406173148865146430390477551747609900686317573762584124462592660497592628282310190906e-2+.321606045226931319028893733731690218447776146578949575166388258782697131660877459238558408703125275484090160023834152413118288449874721842036035259540e-1i
-.181753073629466968554327786973873828166221012542423804112387678157647289179288529866996166862850487707182395762255323517656793358605908144119817781812e0-.106597174740456158400051221383329389586973629173501479523532676726615545754281188029886381315019186689913689151599574717613033622842970189089545085836e0i
-.358386965136349287512927107345885437994472631195835242787937432452521572332915543680915579085676488739629307538891868656819477052051043229091472295703e-1+.926160533339211959101655829579478058903328013701276010690678025780654948482469638668565535385941581862967689888707560312496739566347134619809140362544e-1i
-.927930040068387993101543325934889193062231357319360866229457499539282449037705102399544605316936228777262156721004914072459124228842668350942716301355e-1-.119857415850223155076314300739891741061140988745696492527068995067901051727415870479629972089702214679304182700510582540271459813889483890145159980538e0i
+.868926663911188053314411292679478413826654157536956189234789516398442293709113348150360744194226287222087487191597133853207738148532697953061885977427e-2+.894285493589334307211574283811569692156656232430380665908773358868297580986195440487086588017055512839006272605624400200626343916545407619029477738378e-2i
-.159414270996124314101084698949467792347250842656804161594106891860519929191692680516447220524654329051982512546070166390877691346864892315253825432361e0+.336504337373360605729547120193377278315411526742235722394310045159251990305569234644590255169728824235981261608998221638079313333454525414104419146565e-1i
-.987695219872837500432412962670668041820970206253402685442001882951876376568286202331010985510135777552910561339637224471810489641494013643581193351592e-1+.345190468817391061420239080407835677874992316784483395646506471899639981844281659072793312891313874536187222050853863103997133363921722193032373293421e-1i
+.115633574940986663302453408652858555973908359415000884441224219988802184213287586890169967931532021034725339020607876749000566183437936531240573307262e0+.932855098656420329666035085188488422274102323933356644359241762575235964249103734233653493019652552095434716522431421975060819077708536681022809584454e-2i
+.171306957759279334301949945390410658401236426109016635639789291123189876599690494330390983785298221129146962442571080437081466458011922178294183471482e-1+.140404557095851842733784135313804384921668049740916331850282134354721048292216515182628128847648159285003738140896975090700627230758396158918976528970e0i
+.287533605143367663601254659179090204423190791247981994278907604710382407139406920504627076764573380547212547684895357241407646262916160393667959899523e-1-.464177442696185403972691446789203727414378259312917341562124611813482049489314631742884333154437035361414523090026069786043446337797374756522351419283e-1i
+.194380063976683282129245781496174798337349787574199519493153734707932610905312360361232160758792488262035253879516384537942660154410255115244697891153e-1+.148332303242951762069899570699518343445348308197412760798432192476611664214362572594461426134004746352764431972167221038382484559676222693740106505663e0i
+.288342063399650403712642740181470970496609895124997301769694012531575424331574654270813538004008651252781931440481486124191280500681109099028752855431e-1+.557355012537471545767913350943597199085885615493961418350434314158774644639203779081066047901651240470844765511930384370110595988270300983790923230307e-1i
+.599744767762280646826666632727485767418147173282819100475757737077385827817509824037150729759008925610942543362787365047196896641653232531739357210715e-1-.193373718585597657875578870446809413486354982283820572226851730302413026818063154869259900219375194270121567471507532741173099081022679346415297252628e-1i
-.384506642869710643316061173530771436653616286797863748834156965154924268204406802947437656197826378995312576352576701028883677757840196426886127017929e-1-.113427235970977183927276394336274948017704043300803146317600666460693087916512994620324538190385304065803199645721435579060889978451806768967088026001e0i
+.196497368045393804561402508668832023179838365565549782906131447470022191299851667495151787453181098169659377200333170700018050644973789605827000495932e0-.471050482631418400512067165521176751674673850796560694048729172895048175454225573044526565588640172401570122375236601184564082326475987763398367393339e-1i
+.126481738139534167623211023540936132106479149542567249259185879092763709585601001483557828748224841616449894994978748432851976753644630815523458623529e0-.155746145371360081434269547104661394839487207085567400140562030163035052767202840446407847407455596628791865409991539022076083901255907511917421122640e-1i
+.789201235352860802902454547338432258836236495764700902405199893272301555314075114288608002251141694817893709526870567793939581557788033525219210000667e-2-.460434701883376068912717464170310805702426622745489937786266635165279405002635901009602133748072439046115193953762977300197233925234181396106157208409e-2i
+.420224024728145335855092816206477290175821503507948524227417331745938481468811932661771350678050374824394929679017495398600122658332795239298414006389e-2-.219765308697828415711043539898760380997591071213882608357906271284600696026746391264561386694190586021492234506326733554441883371824289544491160757408e-1i
+.156201485882903673968425019814823696643591068979447848604350673752523927069338394882066477090570302349383298332010037753377123030944327988363567854282e0-.638916979880756796367839294233671637883890389149126021603920175709156137012814654727144509236907796384047862272994441706345250759399008936012542017185e-1i
-.172098160559107392561345993824817554086634294178379972956166989332324833864533151837170207238992960890354289413763431357397962225907487331500665078988e0+.116130137878809948739893416610861501817671606953786093915751466338141219712163200799690442293798978776698963130432769258606366196574490865694801962441e-1i
+.811404982070269494472291373380545063691546536957402787041066461863598106591349088796032106522856168167905322889573990950419164300027930863043967955892e-1-.277238315275133838255127673679376049220667814210232291408493977477412197761941479688560697142064280992350562022801045086216485026051688466260652320820e-1i
-.865615730969155510712934839076336706306915641696832436014442715098698053586308565865620053254058323284909343499871545686562527664725874288650534430138e-1-.993696896566478759979041220053222487013759478595217945447744103825569310133472571044531377534049546072801581096691818640328960507937845403252067816589e-1i
-.605267273511911802758867109294695812646320274613714881497368007793046422779960709651214536826060178755461882926678998548308292614334278728803754567925e-1+.221893409706170384662687546051852166964049538037781948162421609496797105172628840498806603873073589624111669108572733106095418882532283212458343719849e-1i
-.438580396365834522284233262550134410444683234733687791574746711364381482435904586470704940466786062118446398536241381088192045723276318699910282833797e-1-.128883064936315316138379499773766066049145875799978381164473990050195114887429041080039600564777833258102995405367843858155673470032959452015273681602e-1i
+.337300672535230063491612105595658290463802326218146609102939624718214236030510102480176567105324929047013540688059041561484669007468719565806124256831e-1-.120961040814415528977513524347883229548985475550688667996607782277784169914868757224304412226041142574982085664875716897958885195149490176664448160903e0i
-.815401919174473033306923419764512809340268342195788675817899578738197249868526154970316433194632901806300905433977805571553689064722039191312886904639e-1+.722643590082860627832776524352563738963476496196827316172965581138965509385731460777995090935628216797743877162356930966873753597937039877772616323065e-1i
-.857348462739172960332541086080412896122228141057233938745796318171036637222502950236607194257859832188573977915898156088143004721825521326942802663839e-1-.409320103946326420582709333596292863677452253461664282625083974684010574626680768711597167627773636957804987420629128950212635033978715469286902840114e-1i
-.866395361994093111698633067221529388869980801887639599160394289478203282923887672977629280285891113173484379967733454880247207046851911414437304612314e-3+.161827228097898465493632553939931932055005402169280228784595143487673843946244143444568087448315248790752286865937412626810111268431488049298767767632e0i
+.141689112760529876956348627171625658014526919329567651173859571313527115094998378630137943882855884204422573833722297222958670078301222186865041377858e-1+.177816815110631919570257897908635818294250924957805553697286195074615899168356953545207019940229921077653303310618383771004082376136312378272066869884e-1i
+.268652553609600211460715272558678502818457775999623372726484369365746397812394121596638761407483497732558802391696219294556710288233200574960245630137e-1+.112287023085756865327910369394137284543667219398201146021363600984033397572702030651460062564635768653735469594359133984045713696912810743146739344534e0i
+.277049447028992587503374670432820712021548257254312759901150262977560795649459110889692427905656188720516921528584202125514892369454594175587340708645e-1+.582961978342410417807591778267476481409145152746533582327159125197698563306059496108428753815693039028974695381850192924993530750911751479611737854138e-1i
+.211253260019243652455949646431402591678545601581977140738962180000482975932879724934960811519342560140825880790992001498726312590002003912004055996914e0+.558692815481238507637673421488544241748435662121399519281969500337309834730462527739770472966971077179340526913017832374892002723032137361351325828941e-1i
+.286689898077281237992335560175855244517134301223701562195120958974105038139721041844158920699908657293849540199095442091010467495181023295978955219671e-1-.560108452265435560594181802738191719537686206660360199794350185591613728488145039654233313932474884122353365252844706658387763913195000070148441783735e-1i
-.219632112134710191700210875301598553571240358170997938933857052018500269574872900343899090318048372429726581065633018285577424759884536272328508941657e-1-.662064845301448229130584607285054880901932956076494003653693963617953263083995525651331480788182730368358851101719629946245376918928061065429586233811e-2i
+.200547597115408101414621413085386434781259572164610082465768479136653762847696404686933707349956070672944738218736945560069208754945493862580231973763e0+.168856673256930366115548934364176229280421991435598445819954423896710049478554588965984217511393051679451621299484909892288328148107797282146554690466e-1i
-.594773012694219578374363283080417067222605844280297434572628644890397305797744679539467652102848478615871621926275807597914249329264662312501389355285e-1+.690276483127452169803975992871833793015217343831856602176294669398780963612472931309122084294111623406031611551383022453740120953306923445523518754945e-1i
-.600459902085384689637695778668944442364830955364716076697602800655278040455486272799875473363293989675807931332539856594685182403323755580595462629000e-1-.748888452721450843069686788514530661085427562281869968093021127079293759701631425435902068709703783114764903718748509995686120819762122067626290241275e-1i
+.101457547853283896994950989853307294046579960298223420240376974483927292731109184137443653294121739838566441077352254703300793054772585661138237576274e0-.209173717456987807517312792027487468119498803861841855491822248660517402285025839858606553171311086337889212488358636161508472216219422570260091436420e-1i
+.747253973939793344728749406329590093038635571558320103813466987586136492173292313480864388568226147084660526872194695847058293594088962380981103864734e-1+.757611417067444531683705751353089385072325458520426048436370438070561196698382871546287650376449478507358793586659109007703395784844048705938203546989e-1i
-.277499733172727116455924898641667046391307811619645619981382503341843081942560030546090462465788670666525421005265197921133238802110459287735273091339e-1-.935269630329259126952013454025789127129515541346661061139777811365245648891670266745564981030912057758525953483856055099873062532987421941310554878049e-1i
+.659929256198237584723508628924763863250288337786518035060195802588139858465295684769132233729621618910463365776078351896081469657286104600041487507113e-2+.584632439949397185152465649309889484110504158498654748836901581747340909957557030736574258470344738482824602736705197149126345792119536968431910092663e-1i
-.157483608100519583607549697878934064694204018948224876937740185404228956818506323575891562134789990713552572093300014596302839798943192993941323558000e-1+.114939956858106259649609348652717833563795404428767703215017365595763771877787917186036220910297989129827915023583110143405865866829857256272523095357e0i
-.144575354824902839808052032752308096448651910455721849349726362704427167343292380100822120185739326070224050530950477310562848150811027674094705446476e-1-.690146791344947807909062807009805986639075332325289992872421366085794061921196316025732166174947341471633369707521122238138369724252389253093861637035e-1i
-.163968423616924736736765548322857362615661119950717479606567805488829293558476462124216112304980218029928987698399958337837057996343100070195468518695e-1-.382847455438850521632634684183001779025390444700539481693916911867259094532759616024903855392563201058836652256525593192729094686893304002600081280321e-1i
-.698576865313217542003516469374488176928779684641862658573652844074836961045390192696573168342233410646621547015314765398568028227388225600561138512889e-1-.692441223556274405913383986285631408307551771528282559379171901798011214054128488383403568186774727546259617361593778721488099283427929341806532751142e-1i
-.240963147242960841074634021287205277631422124187603484418647805181303839246646990364916399707244706221752762555901148478996789847794086731052008876626e-1+.111161908251958631903865068829162221749105889850356590191383347946489332497940044762091734896038507653608201740536293386721852941390775498693310168874e0i
-.223109883999917861885947347674562529420516160859186371547900733875448775687939312918603081752161596404142292955885085314492124279142459984453931723308e-2+.506249663725256712258541783687287793255167876294660721442367316741682543209684414014279972801370345918637750402934237228391685183001578110940239308524e-1i
+.528773021621211575943383862150117002809711151487059343430527029796205096502923136950596895570152470852187445676168404776448063379105875523456203679122e-1-.254642029331185538012071502078813101193183824347245268691334488204583913381709746047277519087685465509945705277331695889025762243870235162943389336682e-1i
-.606534407401714008164695391517670146016039992217003182370367985649717500515827398414043996571392996190692984956596692174286733954360945308187564838495e-1+.635372092000564909622244827286076067560917503654889391041005005265280094172046179695871079220655665987667346314658507828504034840062835834767148795415e-1i
+.117731111053893531130296870718333495153207329137001287485154365348128718816068264915968347044474842843603286944544947760500935396071199906642397500184e0+.622247940067082907968810473804802506496071719517871498910158304142097841937581112010881169895012965162090736030151433738895029893589490863485667816937e-1i
-.668338737430814480958926913329152790467702153499522153842875166000233120908726147331119190873736001215282303371017976823307645764757823069015866200184e-1-.491827630808151141612668986287545243714294010502775504559058258141208347240431745278019274808797613150884141303469892321450670724532390510764331081866e-1i
+.430361291394975920280230758395771119492930159614256477398471496044228066053283947865201572499534008521890081765196896283084848283664971282513193526138e-2-.816829617516133161175495240081516994218251189732080015964005280696088570033772810037451928024029905475700920695927869116306203659228236007153319653855e-1i


==> solutions/sicfiducial.70.a.150.txt <==
-.708387462403049420902403783223968595902486846950708115516484630136119076413565539139733984141985670282116192142580726898305287025237805711939768595129e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.405327927090636129865108535311025220907503283185406856062062039399090775217603716761592289463950967785364432595680009322965209695979713550097914024046e-1+.139717268365683414458191644275333511044403151621873097684583504653801057593305780184338963904433133538604990683375759953920064454249287528092288491363e0i
+.743847079330941022507172189802849296724173792617462874878618382180979095696161534001909363310485848750852488419291282255477216173960479584729564101611e-1-.124169159323698301131380211405767215692930628771808501170579569789347289617583297177414977220278189162775041853036864232233502767431317644456589538973e-1i
+.723946151571492393607566956543174847804263318511613343785265106699800249383949350941671493096217496741943691987700789066506100120537079598800793642607e-1+.437120815603798006654014458933512600713209625969049046424357393070954124193867869412877736967487172898475788371362452633085363439339317777645679490993e-1i
-.115698607061344552256640845145443475132499175063657583072361887801016359292175854876145285316833225963108543641823794056688808282178540716632553013281e0+.148618748884207205273275501435790016831139844081112299147428075587155979240827072368004479536490620608548091542977270495812427628548424219622292596588e0i
-.171133550495215628552895704091265711142340055409323467576017535320200580424116981308205462171864746489938080119084154013545339581875222568120144724094e0-.548806789748395521211313671567378144371917240061106674559248732776272819171797174706423600672505185914331356829120912674973407736988632668410112220947e-1i
-.796137444916204852931303793571903746123577166500573071558630384425762158280930378555613333645989771574198106525036016518037916558816871403776616549798e-1-.979366807962475313727375940444811474421030527205357641531779845509588334424556823197520100304706579535197981492086664387566521654115143433551987233552e-1i
+.201812342262556065749142527811193080759788165579383371969690979974265424700898759776122492174531735017564788226097633838527557149727317661500217055399e-1+.218058618440870959147686789268830780932882396629661948562842927633631832085404784371865597494301975063319955935946183521643563961375972160331896306665e-1i
-.686507785674843711958972832695364848662369204666815580691457333326801778589376884806399476196918044168528944010361093932564448769399544843047123697062e-1-.827929565543794805267795749759627180263327143102751295787955031278850408648554217008176297401849212301959762129535139743279176059725506790414945520201e-1i
+.147269625271526738249859653833371714660573168366947109334002954857213100654113445333257760823212640648558793301618361105985358196979867687301595089733e-1-.175234305467174892727215274751434443690949632050425368951677009195369281142443818143995920437063402030439207954568891752719118236089825025685826793993e0i
+.331257901591069600357923421125497771918768817383894440085387220579237442129481552696523511335809042275407077766298854115504651464277406208775834480782e-1-.757082483089282526442401795927834135849391020629006228532570798853750566474243457686980831065794310256019622948528810097113648628604236796967255199513e-1i
-.221690043350181007818807679189797539286009734027732125049962704288445550241044630660777392776236306369584404119866433519458015548385728292355940957852e0-.342604329301173923971968857510068202829479521696912544673710146508794006577147345901876476075226808616997907256710575346842467710442406426972002447550e-1i
-.375488366513725859031279614173892099404648774771605850742016344127178978571796111623655368404488928179222237076259192624661902132975947035049926852550e-2-.576501023278917380817568290103191739416278505757544775450855264680212919893132701049377403888369357214834846655977923435529912822212355732788092459329e-1i
+.106224186375504220854040875248986492453245818081482140019617590759382836504484447661753217341480694291091294484935299168139974249040031734184280985615e0+.613296867302998523115952080461513284657810934833129413412514733053476587470311786944381386277993435111345694978886033120384747437107749910587830079709e-2i
+.286621757767409249269624911658154568522822493194088576629667095449838752265397326930740334629550795988837838769921583692849778560403206405884022728103e-1-.905830359063561496845113024266532579097471384268982446698924083353208725304264148640883922458559896316787255231174863172521794286954185878094465115130e-1i
+.917043202853428741592940788135579579276993391919987080870580803721056311447095733826695927903283086658958113938345273997086931600308852466181805372136e-1-.918441871708003970826009295259939697513811374907556856669522823878034006151541666653716252011458214072497832959419364135630576164814822852074411762283e-1i
-.577092664908172677291382165620836456144225272999838048113624117985693664491708476086600654735483044402034134617916778223881530100166720328193314060029e-1+.574034668849039765855067729924059785563110657767142919801325562596340067304136323647820049893655944371861541606246805594310610469348077331680941151267e-1i
-.104470624887227991902531277538339647953349165176774900516728991178648395663836979815243425953884084210948548828068402493768558211814717468470849833917e-1-.420955884698729503427881357711757323562206803447035812100192369394902329314621485451171244302593979223273758374491938867242862119854070521449410931760e-1i
-.596665838315556866814574263077226855445972414807617472444212162861119622269674987151101775217243614316188457994463470832526200893827213668962028159225e-1-.333191250343061822045301644971430674398519512583210595025885559020822246787636202548507150377764220581790420990173751571023067344500707388893911078738e-1i
-.118656040218277888511543844782913462222067204173575418965955605567327236876059138076335076776516044621131580688062485370494550997212497169417356415539e0+.176761891984791622300586996259014914018297682382107392993701795269926467076891506265645081397724559867083112785805362464442911999052429017373854527589e-3i
-.706169290826994871839351470130151790381897786092515187606218336811865162235275966469570011439099774682332450934138377812177750312472446783206267714891e-1+.610030331096568726636491377580505131284241254702095140549320298320086843145733162931241707032324719174630790727371749086552083701949037008414906556783e-1i
-.142724794078907890352510671375164135609763956969748028153676178054575391224423856411532767572298971267163862549523430142882034261039282602200264722673e-1-.127875641291518445358492658234317356735953614069114191969792030888714389022392384482196242331621830785620901944505021684067560975978247415548673055441e0i
+.124284241882629689876467525485598403227494541031362999773788262154240059303911024175179212106248610912228626900184008854078685318827979983601900345447e0-.155902984073686274093020913536196947773591244906371990431032388943720029233263218028952603365048204976212360852683115594303562969095190018422964894050e-1i
-.469182487352377230723596925505311137627195125590199619638135083871079397493445273231228011341273123445643055831703928613834380792113103570919706031280e-1+.274549080102392997110596493692949761635105153618889603797275058809259530253196452083923486999061569679386235101832957347800111961450879322483826627180e-1i
-.212305586100472148707669507555238514509053798818527281065424545746481010531921442587799987720129510605403750410398004397334130693662723756775795843169e-1-.423258094751892747156875484829774745833352052198876891475172078090381899328698653265883260374253522541246046967623006699633162652555388848093981561392e-1i
-.636961118133492100737804572743592122545241466632127190271968958430121080264495678714094344924021080395408619040216008551602892670058633316568173501274e-1-.901133501966480132379862682508151021131529958419132614208984201389815210110951882254778657294822645387669280056633691623868650322334267178725893741020e-2i
-.652653958987219252986591900346094052374943252267841108117113836961962945638020702804026707803773150124424864265163405143566235816516183707367103376115e-1+.243521578172352711915143601911400907387895048007214319852023892655879717403315217434125951749466447818768318824708517892791843005004889761829263083439e-1i
+.345030503693421322896224766006830567539756542982783214479364490626670555606490948783164672584820163622088227096596290192174674129346404005876073424702e-1+.251464415307754581374120821365235810961355815177334850893172285427479825916009511331754419332809764942065561380468905463666809567884192321113111368662e0i
+.516197644373709665371780039697962062950608926941733239739120843281013103717428786645498227227928967606060210964303859462696060867384102868979413466956e-1-.441397391489008781983573893260854248053893249898146947616175000539781417380915620072712647349873108052414324586230957588581934618403731506816956749630e-1i
-.177626510355346501542402842206821592453564554674348824556843784401539103149047547809313744210342967757112781058792162220503149483637449001109797233683e-1-.597542898753925784893642271470180543557516806028039477419923223249999794181032238263998985850469787602947672958090140294435438548731719297804375179045e-1i
+.203191948451196197499417823170924275182207013344438225838835421438068233199298650919319700609335969005135850899623822004524791383242209820264403061174e-1-.306299023895447089291598203638108458064039323394458096841397541398409789458451248602290921084559770107889428499537539489041137614326403713739219697279e-1i
-.719929264030290860953467886485715989919951595296935893447792782788218087867028476851281954733759104391260879303614421970278635955030807302971401671931e-1-.664710680955557131886412999471410196260363732941366219969864602742248099545453435124086319654883393346535235910105295995143887861169343303694576551295e-1i
-.748753561125685336132570634300766364160871363250160457476181131291323674888416581675487097388592229204536214367283305339703480734766377265362578551255e-1-.537088459745419382067945755589160925393151750048435698358214861887838244271189927249298803698175735900506034654364509336660241787790433020542674986895e-1i
-.302776234474087880421864465089133494688001238024288428822458882049359124964904119720416027013442039043020104881889774866104199552849594183514935409849e-1+.442322366217477385930507326425883347760968594641560232363676514846457428387695699892722015311480560558418487995553079664491493276918303169384745476713e-1i
-.341907737472952984903067824153570454419041186392817553521752307121642655409038754166970810995511270646581379323013332266303024933759495354463060995406e-1+.216279167486566128173228117285626043287656716318993379317753327587613888718552195595168709635107340692913041949318354540073095417166081191437497713046e-2i
-.390468542201637015663915553620570514400643414039781735028339682504906049058202496514200740311957181261158633567676424213947787886873308105052329382768e-1+.121951866623153398664961553927618732087579888184719320758943034237106847191248683384633549488767990145649628822941399893725803813842163888737154399177e-1i
-.934742137285707432317723123595769343895083587431938746851153419222711290610558328956270452454339397898457272378190273751041197553003918319287827176377e-1+.915873533587573588317748657258064082272017836636097011910874857359469391357915220511813092535306023621088655003248957271047200759620173588550759758537e-1i
+.611779781951717921858756057365927770748771338547571497674815582665148497505691244232133549651868915614670661556619326478106377127096196153511358029697e-1+.738757779652528496417148602713831975584666486535258553461980839171860047118353298408761598324166367364001315697510562280555988940685082576307340029757e-1i
+.104835793579046381457536430346104120212058902597503745932095605406761724719926047983243997062502258410803961125108060582010328762539865641876372899291e0+.878196994539326730018094439626760630241879945565202135985673714641288930057645500913529214011723784783421615408603511516302926268339723918360594732834e-1i
-.418604563802393075529570941141585778090866529901869895484064059527802672742949336610528730505098529316361777857225242705007572530969310561448650945494e-1-.665777821844804003821566897729508928575564708494724505205726520124969835123506106834476369012371161776822786889105506662675601233212431371336728967389e-2i
+.181418635745283250850627448104036808855811981347666441280651309576437424181366327793440756523181693483129783913145908379046878948580595246332702309602e0+.636100482059006282528420710161276964694557234927543695836497634090893734976445356637507522879083838149702572941254835120916197902491997890880127110843e-1i
+.770667646211430767204031926968290433862448818974859002210238320102377794561180499984086651491226856494137661314267648597528132145919486793630248865994e-1+.638492770488127509194334684300444707278443640699771127207630900636862156024848367773795231711949285392415400497267141633387129350099925622400194188557e-1i
-.748494738296859160586120293669834819302646829216034616445997702067107227044663712713418773564851440279826393162904729638084604076887785582667715646424e-1-.402031101375088491051516604167512519677645896944265060207175090278789885234257467433924659583510190350155559996257881095145354280178123237630725113184e-1i
+.523352748595079101773039009574129296147202103900374764902658553279650283749728483045546614064203792846423622455945593157839301509601824404316083579089e-1+.279759364360113930880292024502000848566271742887818195688339012853275671929149428603749412159893273438830764907786600129043221677554181219717301804427e-1i
+.526331007653811405525325328831752811672630262581383402460660514469797154880524675029013717797278052252814359597799090104005951079424519787633463867557e-2-.421104758037503500607637469085343920859102952999537645928578875328776371035848625925623242973333641192552306053027771314271308805046655979407578943973e-1i
-.794127340128838505836670089741127207136977852162058097457169271935108454207419616789339089913769077651616635329848139648963061670064823316452176835533e-1+.138194285216209133541396372400339612728747103385357916967024334242894654376856455669914226456132880033841538509336585642563578483039076579244852559020e-1i
+.919928727228491526660779312467680838947126600644400445680938588771682447420127125034837216006546679700390866961533517419084927943752383358755140562144e-1-.184152219743316394169243931756491361191939075365105393553646744676258839752836824253401775568776809778553281776714073984004713337684253630086919038291e0i
+.172848596642649580130414481519240219993884582999639961124894576261344316508589899506685900232582792367347952123485308238767998251306057186723674201326e0-.992402817932581490039975970827893156965762634626318054009183334974957167568689424574959882828632262765681085449241312899550854459508349391915379454366e-1i
-.144280217381793596928808373966300694774539978792769345318136697230060531166736302676585547518437309225295214512697748418500364902690268231285318510236e0+.189708306871894608101864151683987446347817074104767259814617757130697796528028638736607099064146801652507207875280231118380680753649214756799100043904e-1i
-.154769454175198897785398063169535754404214479392033264064871643729394289276669139246871899151482863040055583200369724595126696550119450937526503245163e0-.427597694477454891883143089450730846731572049841478961251808903652558023065206578737763267810442258972696934622971166502238829721255623461588275063301e-1i
-.785204471787333501150330284543809681145703672251737107073219839082082032230680123658327250727977959325901847623768358429086246361683388585232038705727e-1+.171773246017051071401514871206533676182140702500783056723755414765074446272958384871106561770763945641833934294781949418769702383431218495567197756569e0i
-.120842593190927698212425128199989318436698954339002360247131218578356996924083819607691794022353376787656319893750699429499612397247714561377173514579e-2+.158193512760543077680497886089276152472646587772753013271223403143942921078783472996963330118201668723320805372100992568663852655517220672953149315187e0i
-.154204989763067174987339751485803053727828139915658677606310615684994383898564537779962544982543987674603096056087451554633203060833354762915156618883e0-.231475681782393094414169472156570990272353161847748118623273429955005749581704242771834673366977609435592910934722525805072353270301316890067027679739e-1i
+.110442078430732025497800520894286066644295871124187317629454283941034510443487224670106918176941621205389642707710541878998576388514463634343515836827e0-.420232647158109058162553444212672369156716067410716834350769704430733549747144623009670096934449810600946219148679817457814966296326305841768012161045e-2i
+.465378532570101761672492103444404501786306429144024263873535177161678415001543772006825111658619495091671374750551941218316029500246314435888183428232e-1+.311141369795467616220122690529939666588417495200375399863045289273763032734626102051205674669329753073186484990882381565082944638448834680416232784413e-1i
-.659589754759979678224129394244653307979618519150768374865794015553185184495498217013025621024404373320778350976015099010319774281433209385886109529574e-1+.110562057662029605009913599288359163273601561052912769230885946109551452714422060786615777668419182283415177379294820465122608813665244819970841351681e0i
-.543323348614852892656397399561386047931279544429259283549614069441261724532409429272228549807483382964658516928105464401172160393482130508012016999965e-1-.440954025760427290465837905295753384518755719972874179906785026843309954299877940803895192013544571706263062438396973226087095604390659477300313245462e-1i
-.321142631652076206954532484370560855193072301563755529435524409438421301147689069008504796172459888658422907304358282301531689253056044863641171965964e-1-.704663276143199532155107304224444425100271234091734090454541231048294127088336744374814227914253115595599274714926098987996810641065471664428563651503e-1i
-.305583198626609312863600479417116612004567869906045495778453010010338598831052537512946154912513796418548501235183644996534019280755514783558178927967e-1-.762413675708591977092378652345750006058986456067099232639282746644055948241804684513872197097679992306388125633846527939794257209484135620896872873570e-1i
+.147778098081854375660258737678369499513103854781590684273114642082683406703067608158083812242401944885619465266233173255624124842626132400021559714538e0-.117227368250820957328064880865597213084309617954037796270531321935969998750415049351515270986425492041316354753295078286666492314263613193295191939663e0i
+.162432961057873057976674441551876313540532753713223013070683546456215698415326048706682064259625242863498813303849607742933264607230484050383260186702e-1+.341376707930986014897456801667634475454330458027456564958627610013622708313188280734827595728759675272205218397096982832525113930231210713527768486590e-2i
+.145411482328523355966531362421565441233317103584968420088199051235240152712060983198980408893395183042254684973473619077432464088619266830527258572919e0-.611182184220915123884407717240418419761179328887650880294192837924487644994479955550387484445615604281108571734678744633600126045262268972433334591341e-1i
-.755853581175357300476735819888898109733733265338758092693952379062095078548192781973987333509896636998159616739129111624612159109673331527985526791728e-2+.102096249901338726742455573040750616638738658716939117233020540769076018820037418209589585041182754881651016301209991459778066471086435532215586077702e-1i
-.551588891936530695976965173705851596695941775319936916346652108920005095710051229939343411150109925742405962186571769034726001628457731025581866791029e-1-.485504262986691258185728272648923564502614808018788382885815757962579631184920249995766679773198534792599835278196608645016286097309616527412199536535e-1i
+.204215506964479622831725814059196573228138772697387527031611502214897726277368275969779694349385936707534011928659343834312337798752376174848294464172e0+.231698585679188726071210006452491220861147619843493680256289683250771314926624977059208604591313726594848188838200088161605829324238741311582131637156e-1i
+.130437246098126404705957553724330102609405190768239727535577948731323611464516346042808653159786934587632413601791088669363900387945944267391024769530e-1-.349645785440363489812574381121079187435710281300307000256047307843241526689192980598356037921811081791151071222680261353710990825461733840887240789699e-1i
+.631820270352896069911465642074593506139964422992185093656999565280634419530405175573763036769274564762167190588948317935920503187429665013423865629761e-2+.120496882597988210963453701655705608959498974665770395682738206765550637979340400151844781356410805617605751897430152965740849635339752315072065866853e0i
-.818867508875922464069321008896566624542215498611271461702705263171922242076113263669985988131500368069070854184795414246591208176326961692183524750390e-1-.186382112650556249519066529360257243129420343303361247565434602119680942062866977206995735879381445805302987557855955554387001325591288570077303648647e0i
+.816966689918171024163553948028945116351130829332913851879131496387024988062320858224314879838457383751804201727574501008451664943202059845963012342473e-1+.730783217657467953358626644218629065869955963962951753168605239688306045893483182687206741212836120176989844840823653592093063876495141404530949472377e-1i
+.277768479630416573178500216894772839922817119894080111070041089583300672774480078487836352313242947824685154831794305648158098711686200444086840208702e-1-.232908026260241322780118939088746508651997037481469772008623142783320089493867043826579647107306909856979073507589665629478202593055254679679723119803e-1i


==> solutions/sicfiducial.70.b.150.txt <==
-.142858988254763974524991920859128396278535719230637131685942489467423054668265542822986788152981160300864066004073104707725640294016387010420610293771e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.963202330935907690024294746942982072156202682202560426544056142670035586054115766448029738717995383245033264678506822974520795133408457370555191230615e-1+.190744944706462093986683671861434100993512974443985597061148748752007098958533007742608083939832438309805790375756242907988235226567733185634740521907e-1i
-.173507309711264219751781641484133744114771868204056880550634546320610485517912184224429715713561150958414245866369703719340908021432395313812146136629e0-.628727161371833301353971819517422305132257055202508649576048675218177247136844266226982539631305515525640962850754103731113765062291531737321295325334e-2i
-.365789211144059717256577270354966104070455178048787662615533038845636119496037003826041578929717457671923360127425952504129206486310259947983117684484e-1-.110893371240095078686936425992039013394829317548561977004055139888907380650495879288821819286073592900183699369358146170815098751964487889988425394883e-1i
+.386305124111009632444322086115196717934486082092452523108963196572395452677125755954937099562406413702008936652413693588942509025654378989866525118803e-1-.425783255726873070547966416997549114497575554683779659636613359853505943921368891582928982353738046636125093576487049368095979326624067320999074786366e-1i
-.136426618876034744698924632627871248046955230039854776238451897455243715194990210811765643758679233716813217910413870978178351270527094467708829670345e0-.344928442620278546824553913269786661434852412086221534659472339635569530486702549583505150296138657609459258168832435902220165463128652769421873449915e-1i
+.377023100676514811828873004438104550919398083595167112617506497974206057925655453508964817770099062668373887169375657895080979226119019629874634619346e-1-.116674854575111301191628856115682699035372983990294314805158515798303367193498151885671838349728100910648258911033151649196470510604739054884742494246e0i
-.927333014052779601200876671247128853539115748009156707198147327034922834266071735945878882338984669579327474451072236051180618182155763896833432656041e-1-.664153503820093149229051503405295700450300654645729851202105054484523328266901318838348928732356209782354336261459630369412611472490770744000767843659e-1i
-.195592903253509172727669684792620858014101742080423817309425419442198668082026028651926008480250485336602228870593458149744492833854725779162114698904e-1-.252629214359846445452062084249990011761867906769133173728541207695474868147650385665459201814244185043670018676678514171329262644711534171163542088348e-1i
-.125149908302845220053551966494408853817634114205563850882203182948686701452872805486280310671049182827560444839896124126259007897164475139382762367602e0+.756488977606911271987962172634508761795044105158773653182280941635136016354887396037547169455458765904384972146246960735432517913848939361155360329788e-1i
+.134382642402826964334787620703874938784180450214001351888691856456574314103278444295386553600077485660203958863307824356889423551609390930186027002260e0+.243071446102549086544806008384590809945859921073714307903879707911201525019334779857339513137687409420411396693223967045577012045785884654644541614697e0i
+.565165443760260488487317648300317334581605457822649614573124153362072576562328698830590960082830207860278387668434730811990653920370921533261408751363e-1-.606851969956998008452756721205123633779832206946460347507641280295269084282470299836469857470873165883202787826988622017090241505665891525972471042176e-1i
-.101210577998711171683248249094247721400067946049272827638863863671382154403148031684555575172080762786583601926280586373396193457332470401367413300565e-1-.202594876380289311846074464216087651476215511234994532091818911640026243151948283335282483519726291810732429719897832746573999525363465731910900124438e0i
-.262699276007068350252805609937241167460959160472267805200760338009928655974244411184790602182065984493472468287963953523691534777686270334567062403868e-1-.871298553202003340499291476774431739575475960820218206736600376911020245171648017748149193601795489416681792727460280851896986251947712387208622506412e-1i
-.597778866215084335754678875802912896090095899006496557648961105487728037706990677600482013262299447326044404031669047018164937303042124411206349599072e-2+.600718882723903988518748232386181400946044087568257534855199550740972434542282280784469244507980932096758662379946963788031050193330173384203085805896e-1i
-.556524397940616250533524187653811530812187488973064259104156486445196266528374909031263767047084638186768848559974141656511423304406232144600700990142e-1+.193353213281697058750755488294134172328553195758179648891574900586489213694517688562228973841749456606025941338812539436329836284278851921197749896609e-1i
+.239446107600435274810137738981781366302811870199524134855692920308133948866152886998052947686031058595635929693974494950464080713002654422813056156569e-1+.124397017751165734760459406353119888349879850489747053297127479502734729167208937205003850270646657986091901314853176930029514362975992191374562831924e0i
+.117745127659558141987461468063178034742261299835884268344827614465751427678926190799051580798458953706732590068416890082400698828380278662752412228287e0+.611710885267913799756579849504666841259960702461752435556442282622618709100295397773985321720617379344253902434030246297512162426684937201700517985289e-1i
+.303946265796971476639382622041504684096746482676665208780128281759477277079192119352173306262960758094846032148013268128051852349357083028137413463932e-1-.280748151656957205335910520132214480453419048466072853235319685021932009337791255779199302706473323817103394023038555821004983943919859796839246471801e-1i
-.668309898329438375767155464805215551866236074919784588897551699731774011543319074489790401672901498599767519780105735785972023881781953179134008996351e-1+.466084735115687453161753037139664706756559016052584631219436968349951338338525742650571124956359664879640618546691392107897743584568902243558401486586e-1i
-.476059557938046872625026858494584630236631736569790066546738676857302042908205114996857396034330152070203898047292040899332810864523211029781429193636e-1-.958092645154078416220422872990293637764990702314855110853873958441213344915999640623594826351365766165861281533214752677807313914866194089793684888804e-1i
-.354324986556809338050294605807654529315448083835398764635412585449861181460569531972127911886689383717542683276361839778010411146492822122164839183512e-1-.201697364792107393226241694065222295519527860178778281996458131718869771399714753851250582211414588876316955652522335264541497592772802668732463041914e0i
-.730438642285176374145355494465141505607006697696275215128662654014742836035612068546562565179008810415732699746141055210267689664171337597129815442155e-1-.412137129993184232465450825032526623917157355857630694001801469930926716671313270265585921391489538727523573224062387480949704891681525746827071126494e-1i
-.756307463355356885610803980682460160778756975630202785636599976777309721022086128788533722134958650295747416681666514670145333845728269382021292982365e-2-.728933591601457110916471441487933748682146781415470379660770493246079679766359645252376201510385301602066976773686846323937329713155500169849699856071e-1i
+.112617590465837562105834337951805223082040669824721818159241158051336706416378019025550628173627934262648800945252921547605910205482930728312696726170e0-.177803126438362670609410400106143535712570564497599938184258701725458811817362884734707237308898026635561069733571892659625989776894835695856670098722e-1i
-.963525720093623808230754604905577321151974316003246968007904825143127269588600360405214089385197459069150316447951154993893330232234429473199304556246e-1-.585665235175647218187149474895388725601724815188105486988514905987231330499026752195075343042489247835507002192771728177468637938146423240290358124166e-1i
+.536273433502994952708133515731661800578955386106348121209614826737375333539744353147889876156805426170369780705382126043529196573174731273491933886530e-1-.459425407722923535437716282700687731617768939968086950015609524332868792029097868469196527502825771230548522434423796218170796004283387213331876270389e-1i
+.522455089115174548182078478271394144076303010411096575038584166822185639104879545366517623089684935547668814498258920616790177453055594985085839800638e-1+.134020911171928545869742803377729443658765808278042205980129391140613778190432256267045617824224485948419685618205710344785498681640244284197200551305e0i
+.445559124987241726466582036680824932560770278057785438032414781583798725581284566463334659080997127826570097112145715629212392201932466673938780342018e-1-.131385751137579061086690033585155106327846423399502205870574138689545236718540672093276085280149920870164198692523502282728355076739179515954571305683e0i
-.503921995989347109218452550445787550491720637640683597775274014875570774831086183414756351428997393053046967638447781929047509959258090668191158828667e-1-.572289624416888501138148248539650924522228052837602270733741182681641639513084489611983172878898908145615382026343125669723377777795644527320288859594e-1i
+.764947614678660754830994731443927792638765924780582529384259750099331511497871487752389166135249896426220876563647082040739343115195419220814167056581e-1-.946379387418019907819445013510370105167276634305758763552002813746727563091384976784184198395759505596127863392503475033403477037115634198185429589675e-1i
-.467882639406583515334554612502171508131550471184154683682399603674876128526091715456597231324411395840813169086793054978326432353831317010285482874611e-1-.778710112158134813459801766068246271127546724526927537412232600626484397644739587936421323765392703483967358061564494770900075270898102243694498236348e-1i
+.806285537354270620976714339075317227128017123117909115420448800359386091527002232655076426567137296284262664600716123187696497596286544307028803295935e-1-.100930960054757731473574934942807177955763998109381998352122899458289447478083508720984493935048685336858789819128229245659596393196177488463545166107e0i
+.397983879491012624555025335136173077942858084485397374519731035621229290605295110823687051959932531367710020217283272755448447534612596843584201826825e-1-.163439303253501720439226756056035561272469216496349163704592804588478667287958542269479768209354314133073115294348313667409872352401314620908631207757e-1i
+.266324249610062360095845574644350170882158220388770893015183304594575682885074235810557474705029931814077128594160771790336469786595845210258992014560e-2-.439086555332549878946731484703415480942583356583305113384017112703532338210545338866110474895253978359841977665151712824094618591106074117067315862832e-1i
+.478813863734499097344697146099507389713195666397557037088887228915331217203491720532767432790622244480866448645209047494581044614092335493173960710413e-1+.297884574556471476830600454814219863382624578111792215944076804633623086998008469909114353964379659671108381025046964825457005883766726229703071538455e-1i
-.163378429037922874148973157917414249520336036676417380846725847523538607861524680166237258150660018779839604359834016770948464221189930561311434204165e0+.594241553160044976478614845953015265785539161434719703521829675916127457012764364193622323248460914615467617064309311372780873872356343816267205671172e-2i
-.151919938836127441970951421756428344072719105460760460841994976953324615956361293722183566438786357372215793048947319674112750839952066884510048196105e0+.417328868347516615447194017972232049539750430468402596762944613568765442459834666805038340024865628286942871955780009629050889844997098148082634814462e-1i
-.428503704385437800491133335192752151650726055358312129777598632033720434571832380209225392071858156171082345533976178042813786705301331410659456715357e-1+.172071931981301023563521920177086801108626406507545850217377902358950573075012939120120648223095332686878168230509332515322588801201505415514513027495e0i
-.534275399470856821446097032835012990484083230617402020786646930811120001340811653945241902288010259401257310222412963733657780028567234886655546634821e-1-.911457761979169723350068487622112503907795454605653189313907986424885874485304737036684488412900264902355881137772038292971926925903154407705321386884e-1i
-.378516425647341540549399119610275574443707834748391387908117281221340254590460942481023529020234422709710313651195314818895169111218855498247916620787e-1+.118997356044188696897134095761760320078334754989073798434068876653202834588845889395223540323631242602626733072383222844262688270198910966893765395884e0i
-.543414986750445282475212882896809977607874061062634819397912700583902215226811902783858476918194754635334529862918782380654398591548681744159772957517e-2-.392056844248502121603515608397462794708591475118587895162785465704255139310926721720031423277707342062224454432609501348762051060687031535276255565327e-1i
-.838062950362730327654180442346584897556289867118536911731504901746557454659860638180746804478288073622546356525642574585961626185406081539029751334246e-1-.421582495969923346669426618390576220268966481250240461716509630871946662576255202099494352312313446253345911908373672470619972035645068890918560131810e-1i
-.172644143202781628014231160371411665601744334615783476798859086941614624403116133882657524121556318321678812308178501519993380730669255883637937115691e0+.114737861211718238408326624663535050046458759533686113627763350535665477618684309280284268423051848360918157789733924304733967537622302624743540057169e0i
-.212931196434919813731829226563169968555732890710535934649969343724351491264362748706136839660013638286529102821864357258316979809799347123960364897587e-1-.309128122947371738576034618751430955926404626174283641333792708577249313216323634726109419917172589271643985489232448470502795553435532739504617308699e-1i
-.138647662166386092899616000873349892558692701154268784797579640680776309252101110542923391604463369555641560709665310180349543017306602290709502592822e0+.451878433126595081436715915888975933882262887378048204084346484843121617559906064479142559809838298257330838806825668706731810655810673888187293309113e-1i
+.143129787845629692538611685416544064361978757987957993515139847163420676381812742746890507876742262708435798143428198273577397698991639198493616928468e-2-.144615310061381225541333868361945388862999233083565973295861042691677395830321078313680919820001798189546655125063719827445829794193957514334465220643e0i
-.100369720090322593901713432535681850623151610602682545704864347753217429392670193166925847694562249037531217982945455794012757350768111372249489472513e-1-.456117679104890307168335035846221181858781878107681429950403076552519325694263605168193785833765756270204060151251407551061909249755418289754115180276e-1i
-.172498081796827779364015132707359962524933544330611649674776285163980711361737731300704544407493851225293648380720127857133488557484821586005929286617e-1+.505402609738683608606196640144642274099159618748562555824168614244844183397104732330469763601890417699635536988637820954139032079637380278225485164366e-1i
-.118983693356135055443744227206768650345410550838162577901319883058721344379787658407119229720424611676429617386057141983875730506366469281915154482456e0+.106516554546723939198149484282180441265088305194755102464141069728081893129026197271697218590305774665434752891141163052867446353195244282657464226929e-1i
-.214334744898606029723925294554261352034303716481437579896008541993043628330664015423871872019386403629248352080762925858122746640477266141380182888015e-1+.524849595721247172060610759715739021728975700516655471827630332662541097693134255188301011108806338277592753162273905073512318114870827633888806500808e-2i
-.256858269284320563219209569359695353456392003243354036812166421675299506056051783048506656748208269253939151196362425280490766354847877642465714827764e-1-.122128823250304891258238710375944226390842092405763222239291414421887413577876496827410896396709193521462850315647719960233161943634700653180826589927e-1i
+.188012138854180510518584216234378809607414933754964083707271349443485078440026547666903878594649948696872553364974993674178461769050999077103832917675e-1-.621275244520677782328090937743425127061784060499198503492892994542250266720341053606136759686101331800393521299565554532335498539519113351579989986663e-1i
+.947466931967766405907498897921618437004033406641663617446657673064828248425328340924706896574903142003392233054128018063577498183263572438764659577515e-1+.393981200059579915158719585534423761509222840427936063264073984773771596638989397471477137760141546315541739659095272042622034113847735207894970595854e-1i
+.431394177644319899194651909757053029636966539325802324997153725022503299338533936705278389487341052764617175668712463006490701764384838201008297107225e-1-.624640450495918656340858462006700650438623994039819020288877202604296805538675474014383583914886394540707906469706864483176847285781850482160518680991e-1i
+.203667058516088230619118950538455760679276165816541765000342760586187204145135546248821956542898530995165062610522459996468550034966320816929912269026e-1+.774236060134703576811068755793703911366959912451331974303931935744797697819438234188885067691574389266261322456061234816660868925787183179673467074672e-1i
-.354937398868920013439934524116911960702914018219757831382542946728503116384726180599296814664660506021289692325714464846732549839046119942870280661026e-1-.857521338687015917237998237228841326671504253859295207022242687121990826524988747660183408059143467734211231690220403224822218593504745623256084062163e-1i
+.227835854456166554419711222351105748880822042578124806686541474479653547061019057556594364708097345770810753136950074673810420024460529585869170914397e-1-.163359949874426669832000641242398155857705289841183698590462055006226487395745374305142685412588617472584647112076022723388087476572986113155626195183e-1i
-.177323993905904683073347867381592604294037787119793108827983172827505218506689851950271490745858974670755941276656018940297866757788059753555538808861e-1-.565353011473570108819206071163903375063439049920917718787010141233681130480883603447003782053961176743853623444812775364995196594168800269686475237771e-1i
+.101770361939115969543228098148439669250690319041307003747017817510723633823990210155561529223353769541091396166380152130256020900855696114599132264434e0-.151599280768077285812997934751355976564649173873232693023906760499035136461843233303649306593572336372261066995053549650188030264996285392174249865193e0i
+.120447009734942615871422961981992081428038396091850499887902451725163614186435590105987363642229452119622439693988201989960500592155858747196544442687e0-.985691805975688215040704547003983056950865213684775288013762716787798064202527877756017809832119488920586543609369017807900079240718451777397114350378e-2i
+.671701801267695812420854174348516195533452191605218121375595012796816906855256729263559089430752352235737355504622467597849373445276415426197571483848e-1+.106773467821661787549113525666075680994178985297286358197004733022691675343542667459058263830850238821201031558548378993731020941954664372951960711334e-2i
-.173262696037770151354507594443996674231372460002074389783641427544597419091411486606545168379828273780827963145495821487595529885173712093171113089323e0-.112234283781509688891432803403804292959798187860516283170054335056786902840765362326308587849052125561836188362391635411506632171875708320169506300587e0i
+.249408338857555118585654220512519986851100467886549702316791674775168668370926771931227384833552398445622539576909408997297617085207902700122962217452e-1+.109093770251390415671644100931875871794840475034223722106003831511478777010443769685296197630576569151029230546689736236248547353509783213854064067474e0i
-.110614024304791689815446464233734558933514310029795097040211633225964802436354785511081983143220190533996125337802028377309210737505375893114475350667e-1+.128331999216485790606568959270585603695521966254322215748822946715230708721689281547590078020326871564626475122746556178125877674355696337482889011036e-1i
+.960794917556118911509350650498117661000040484435618912215791485834186630415479296007784400468523865751178821957710969864554573248114822170160027796030e-1-.423653229762603894668582072518260434770485080520633293873639453548677062911392329532980925720073034048289503061016664338179527890195167414415158189990e-1i
-.421498249572038821163587476844528567944707209973237181129404352846062133445872602860889565286016737482984663837094423506017057040462770766530940869099e-1+.164608908891168270341371201776711069472277060138194402830759423069239844499030107094772644665457947342357930666200321455127002127009692846705619153101e0i
+.179352337975850876281692157404311085056266089526481939075006363802919461239259744390205974389884135283976928008855989842213814749588172611788190340127e0-.402252684344784827664042076776762365796210898260946934836323688933961149489241183284740803904687638330934452815056475331928159539468063947053332013157e-1i
+.127944321663219703687669569622432709747466159621648495407953210919820653405555262744692442715706902599355729793666077225376212601040521800257870744115e0+.165853666408864761354372743728050540954733964072817932351912627644684150208695233493657221844165496888981852684772958147055982735802964621334428083710e0i
-.244593528161672994004311962827779135928498479099702208387381916538653682700383904781656443273171167556523666000888684109689863664723166095450423976162e-1-.108883890573190321247642010547630160756284419620442762780033923080345003212005303924102786335507195151817977083674397991631662521868031437841622227054e-1i


==> solutions/sicfiducial.70.c.150.txt <==
-.910648993751666317147696098502619845869070752827704792508988322482793937491055093804440327645141774863218324872503922469950184583716487546247670073756e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.680927591911585573211187519857459465350606809567166347282321403197731249885553171846570648060054896622187074874282540689584265728940090104414133252931e-1-.224206876769185510985387323973200730933576242138194149772166392195083204316962472851853105018650900177476563638049498450611448653049161708715826857552e-1i
-.235055926977794396465640346006918884045042324387543424737930463054585274938311308701090572401981856802934247788713909539144176930907121580190995460111e0-.531016307143756676717833010754481071444719282890007025718932384834567978679971808937768576190502255569409453060557687365274757093371352602258553332784e-1i
-.151211306484920976033535267780517853006270547131902388985463536296207626355390346292038163213859131577214543974573313792434777028618874584599229455940e0+.273016162646388012240688461897250699213958783572121402610766806538863809384805187786556543901833058008197608634892696268777818171971477073706980852013e-2i
-.761208704284240959729518182017099542927258269621671033250366161806604026405103890898447233454923876336459364024995974666698180249327499650626755963899e-1-.179453427159465813614336359368676006917199090587607532045422992073809847029315251681451192014098010739185825235952095986565460876535488139115357942098e0i
-.834835800515090054905838523269470144667662695178292135092523786978732104391789488638655666609650251466583127287095970920809768350889998856371827340863e-1+.965595205986658923410599080176744065273529905250303363312966783139783616808604202819634077336386832301287454799530680256802409819688024176950512672534e-1i
+.181828048663244985562262243769344642759466852763895021955639637246731766449980797646673026502097447836353187192141095514657599431077440098062783630069e-1-.117267130017220812756935220274200494347327267243126784750072613861836599142371832972289187011511374500441205983514198027329447636564717861052393682760e-1i
-.107619889559878616616161918369475303025467063512372858633557666560984097732689561766815796173810614543488317336188954679157161767343455874612979649347e0-.598041175546958834882629002654787264439647795402278150473953014266683412083820084846572291890495404729999421215575531595752904681197785397792853840922e-1i
+.124798292294086261780721718509134198121567195701641455328316080925988904828750945263760525503295154968896733393158334260372693588312326264784751645552e0-.396157753115277427181346214703642931570439254662170826873844487186432480353849465230617543447644531944453809310963918269373887274440223338142996574522e-2i
-.223544920222364857094647368990131005871133903391922441660210603795126343270973780912830503064514263642801048584372610307674162471663570449930199030282e-1-.714874661049388867254069365266645955822932793150805898430985136659175326534455434999233712091225260931320287338841794137062790518227636192064146991955e-1i
-.753893508606879832392299471268464278481642362782827412744031547854965430285431091102187914921223783922961165618320850265252980781746392787643961838185e-1-.351174683456625319820565977952174644021081918807860653569512948594307268659959128266163051443922162603348522751880316693865940615578377788333476985356e-1i
+.178283648972439234330021913362059077558739934997315618692917169142693658361815000771235863073869148194199297366421259527361993047481114583347565825432e0+.130700013138410059352394444300804863416809953445251855652485722097948870956049952459463086832522253420703306416196623346504592901633894711640274492285e0i
-.515394829846073056550264027073075435030172846108120640880303006536310994518600589948628504709059011528762838919799409836641759774177239397348067765527e-1+.150357244762372633540070995994193064809802928839075188521376750905814453831981943435153153035784662952638240714461639259266594063621007692696368826526e0i
-.523137966307434881484359507208074139089904313026336510359087628404426068429458133367863517234172187591386742261794441542740474192685531778046916598561e-1+.344283680623120962422806485667072960615442546890591175406442108889135213492228098499415492930332727629387477713455742220963216586917904642187749085251e-1i
+.248996622064800538740967205629612361346749712701426821913250057846932435605152179119266383509242915309433017536389502381107268258941801207495697264259e-2-.356709513870279582037336958565543331179718390531257061972486191485983228075313798703430374263338126294683244863983828367423664183627508995114313780872e-1i
-.899478667250202378608685303943195013218924469776247930513332230743113334998609714862952560178102230547445708018173652911078980562435574028563929553194e-1-.130134145765397056392146029468520511184200553985938153952245072884824577043714549378610796956434880243578162308704950910423238841310587194729315426465e0i
-.452411140128823300930861324400060424516217274321562890698657347142739407777187651989440506738763240006087728930401267460318843792679273504429382943458e-1+.139918012821754080608156872779163283343448253494146866905639647418465784816007424612724470505615505666118990613061258106367221388346208993075459771263e-1i
-.230924891161998844295251418308463076056111159308397476527837813683348228097602810476216168800045138234032539750020622655285663956573857231713788501986e-1+.143443853919602958558259850940503368556095461589532595699521607820413606520083245236067774623753859362778976168648635755891379382265301786983749190674e-1i
+.887719908404206769908953786666116430607771436782417046401842636641852495110924466293595843398832323301927407399711581556828865546278533091265761657501e-2-.848218267243718846937234269967027256376587797554143576750929750222636186467613599124931656210131571722976446904850142847481131121385983361522921296698e-1i
-.837493199400608123135461976812002203756580332435826194392597118123562244522198753300121143048271516463586033754122542926429898935947699288877102709817e-1+.306173654592690277586483930065711108090288722550985506176517593942266193067682381736381428065775299107162637028400733977833028315719633827197844965272e-1i
-.543919746903707786200954147614754390381395852879504229355985932622782319463192720806471853327479603639732405349784358290296948005943679915066226103769e-1-.296055893171633421539898530383820616591285888411633287762985587500216070452591135022302841929208209598743917432708772420549401098676902060782976197083e-1i
+.112763032665089421462066070208133534559046493399201860091840011169161640832743896902543589803114589115126728102019415876668489631776283083083226871228e0-.135330655459747439612933652003372015640005905885174493797782198728089496906829565784921035239529725124646032658056547871859514812695728644023812539190e0i
+.542780650839949285395960609727775354343344954938025436842601286746775085605272149998324179812454666785735620230328243587640831522133177372314627522846e-1-.101223003703437845906019892970752601359225485179587918266186361050330855623438472068465322951519846408873930082746244289269544971995172635484383397208e-1i
-.135071147988684970317989192943902141041586884329758173471903538032915450593619392775696875667856228141341420095802715377409655916754120121837808350854e-1-.463845193036134167384099010996833585427783565344299931525287615631027343174992608268049321514795800084251015952494413611717548628402085410756830400637e-1i
+.481522138500100781035738859171584787293292183627534587288204944321012186480394728083143557391340891505825069058523573250241232914609378052127091686387e-1+.315429220893383709215318634540548248254990465577167343471379360391959121403010716284950515332093812634841303977120537211854570843315329649326426328112e-1i
+.155029108112831910107893916992501473439833471926789393925177019266725991245891647198023045526747769748842204083840725630325639896070368242201902809213e0-.792816671773923848668164947563483639310398367187309671916418442776961747141274338026032696401811823317400617508779925143620780181337399097103093929692e-1i
+.513883542083714801286310973625882820476161905423246101863449342025240357787075987678160957286148536853479463463200117279497945953963749525314825176208e-1-.401201998253186694918574786990534725907338482093206098502815039053629182450885586675545291572916590872427257210510617415637025305651138201564268857444e-2i
+.110067276037742998907080689086151217189071583788922753588426374726530683117380083702616284747812874020781129532132221216122300713258483101252153087699e0-.120046547284764642894917539284405176430394834606999559164453338874599891873239979922156903076792905382434238100848229202678043162161028227862104432399e0i
+.492181659732323928168621539389403766044612291804098028964689948487264698648723891149726474400906763518012881471547016510525530630408298933175888580985e-1-.402130217732378489415019790690998019510653470935877892790452525820628472611256026660701995357592603649989693101881431077179202633521045581882315636343e-1i
+.287591478967042390332555367569140772387720815378124255973475320480599282590764394073857073427435354186779563705237967361188799687706702811636109162478e-2-.746692991462882739253597041426233098762052997422368809895569618181542143571940266654037662094088604581537775159077750459091725406112844504053453688355e-1i
+.691957631244080960185815909878567196215027751726443459882853165537367822722685681215610078399112889713952765748313283764501749962977361026485744464036e-1-.636392108344199386662593151347402109053924188079567191191363460646355494653782056550548702999681362000315223823855962717558629235310272474877585148974e-1i
+.174986798429524622534295123341858121157881256829809529197809853652657674676614772574856058010209717352555717548691022713606722802059830403553434859829e0-.141467538861314397312766685670896167681032749317220034207948727670522073969488407642311540523927167472920261582602352674974998611316211604888890703515e-1i
+.202533999072259628294697598152545363005473941775143407911341558680539471383249910987127816744690314046263331052286826570784580669130938878430908611579e-2-.196166342035839084575095932127649084160715071318393992243207674708440485929232240426383829878223729598322704212725051941992182155187826327148581293104e0i
-.723638920974599969729264669696089215502171293541374372231988866677844395664789379161493350968295253615436202458014947609069733070239391278782373743373e-1-.134206599733416412718733888984492363247448928535965918633858610735420306725029178716526774785648722421077363547638866235520810828444653746516271052961e0i
-.870800498710190132333434813286003818728391276534562594297570081705850523097673747365439116258410231906645930440220430177168478901350601580660364940906e-2-.140108959696625318085135053334038366853686285028389386212727638431939649977476748031794687621102745367527670343241973338758899417104478776243763240610e-1i
-.107027133061474541593093728119146191017760736011292589370384870669128872163811063494544899711242609306645793883303471738492881966680914018966316180489e0-.219035709439405995398110752162826720941259273971760209866138874290347497675228187971093736386618299175777287223588985160315332292278151834328892683853e-1i
-.365121295902667005279961975065045903364208607241587639843619847665958315959618411932646108595245173510606387535360885785075380991876112915517160912815e-1+.233425814379146075680547415771193067255825912788081165310685962140357996054608016528032108918702129256313767031104886747834005508920945464866646629147e-1i
+.405658944962007452114266297146394726276947914896996978818981891789999073308285776863771558994006689598330996369333449931069982384633254500846415794854e-1+.518016244808198104597008334810468178256514006956982095203335531287324839136290662053102661971221019968904644551830772039048655431903903822709357022707e-1i
-.304105504648512576726228966882041464729840761025731516623890449774982801149321115409552914429107734446998528896989867284253721874010675367069514667626e-1-.304050549258973642520286703606132018986443359555434878086633851108566499146575371931215305799205807844921883483005175984571325323861254689453076993898e-1i
-.677858483037971897787240852832730694337177158908033261392541912552473599623775604001775300226555856833461256120767758188154992339063394548118996642801e-1-.228789500149252545003892947447913966454364218501900315044789888312614247765250887535686185388057308156933824974357423165258013737175421116504919518567e-1i
-.160913349219524060692018233409718952105950527728696575304712569751170883525278484276579928839442785757001945667427061223626132122639377052154291527691e0+.335821887152914110404043561537059072503637589559751431434771050628470073088161753133081916497431357543754822426640101100330412215602400451729409019797e-1i
+.269771188774972815632434927579519927617799453776851137769575768289653652826365924732509172427084168942738611486245466359436952839033934383600600510142e-2-.184215177415783299529966494619181862375254308921940176200663407621358583558343460407474030612215013762103266469051306275809979074438317887874524669737e-2i
+.790572287218110986672758335705654487041211650981355461857393035581094465121213776041981650711667725204718026080799898792872988366127090420167465201583e-1+.706131308299375821767957387982698881809267783020449008313731930261412429567284739511906672919966760768945990153324133888922892897070787115486247025307e-1i
-.614304539315902395471216152959354005748367706071106225607131508667873131459975018838745154226602580583067278429350562918306547724273260637865616981895e-1+.383564369201070208750844156927964912309785318673619450401271871530889213442291682516430243485001810566453974769404346395882310067830009605840591222548e-1i
+.139943427198093409750628306826065944006967118583568214956582058782911841045644099714121095496771543501398577563486549431898618735927860500438995860014e-1+.253697123900350876562228028024474197864675574712559939772213209401686526907609292960274104987635727735309862295944841444312173071677790347053527783776e-1i
+.132562715142217214833749095477094348113252616599212826943507341959344296992397179664078944004904258954337517856171281906624225419015669234485465931547e0+.656447547302078443621312950242159255864839737187082040653680676529720035399195468795487630350550930632676918312562569974765090933817030107245314087627e-1i
-.152809066561492449344678578083137550115255906032545667468981666997847085492647691820350777548761593977868092105279431598112132366800822840882894325766e0+.113102967113049117637139877957214382310587379233582490576942622041093059793304351227058096011762196600879784600518543266042927509464992893630188479349e0i
-.730403327371141181562394954922625242273013289435337779501280746074983116734408169970908581531952781671835257496680357863816040872814037266258701729637e-1+.168788457118588477404844622885744915774590726624347962554571743618789859154647523988479181034857348954251725977614971318274493499175438192409236374924e0i
-.142213186409131204863084856616473850435545406561217233826791142579208997910414210460853528315075673737346388085995135906663841632643024371398632316028e-1+.180895300428823957695453337123975660536424413843427158169826134361408633931351442510904812642474215766876242634624534665758073758756125581352877158235e-1i
+.740538015361706033002630449420075984811664060834194917918461995300803262666370531436905448759690015189562118516903509382490322750679011330563885434928e-1+.135299545142232168754695140873391220119285311510835031560643310421364712655591821352142637819633173584126908535094928358656681721404126512632194704186e0i
-.136367695472078987509114120408773776341676420715105353944368275083384928815346703859875150971981659548359573927173066103497543577155998368864749113619e-1-.940954234492879676624202166660066731982983476719135261966312210420461368897081021969617303019810603026436805540585220442892292414460369891787512288938e-1i
+.114694862451040703795815063598370646328699243498699138984267663598247168096413345842182914988738912801719155582192326114286064971325585865041056443848e0-.139521892711244718424341121547314959771118156567923496239846284481054313847519225923675494249661090638130506826433292092840481400860564627354818949512e0i
-.207220287459309409048896708176955033750667992868908998524303003728513539382087868367699361927014868325138340401704076334574417172784974439284537316923e-1-.702132181703996863368270550168874591946679921431227336097045048762141320167378043599618351953155360173474052853831122820336112538833526824228214128331e-2i
-.207328018922891508471899473036320075545850431628506832115615947301896747627755173816266770728637197013214722589111961486850264122804122474133539428683e-1+.493423886532729954036501227587630007471620924264645941508750730730712238514828924795265057402463928970546581924877906484355820881934847526776407014123e-1i
-.140691827901254747635820975989229042993208861195899393438187733952645743578558269412495737936351947914950566480554223715788655573045898744645310112378e-1+.135672334886516527593136111138816393290125390518118980997433574170635488592913669157106059689796269529412669892768569252040283768835437878471658383642e-1i
-.506135606531047399420042397927638586254331094312878934200804775420275625949141154705458809259590814466413522930236185704865656974953071057829753501764e-1+.130475652908666805549550616530620295933492435889046410323082066109570012983190956922389530388037641566270692575504074904594507518982188480924639414625e-1i
+.199163192046947635479810824343447719764192322991490535312722436190846225123807686237660320576636494932740713785828553778168939257114451088815288405214e-1+.150936956483523873134220837431643697744435156628512126995086901575347525682449338606560296230488076172736412622350935317688886800302354181062887825067e-1i
-.252154036834345339456357192754108948426552757645029076612724850725940136825831803950788599329601270579843849390510059890344721146627780909723022303591e-1-.140433533508736816865875999369476238192434492293931172297482125812103820701474232251193296192635735794995619464970402049527203234060640783928496204607e0i
+.156130634142444436064208439725949750235417818101023188474655224790784789661783740516262551164590497560759360024657835687552734019775314290894543910725e0+.687257542178459819563511650398090943547003585133292760003825185939855883349951797453609661580104520067337088369204786843408553531597064767857887336234e-1i
-.506064280447698552081479748462318349815404609265704065986009507146860012956987067185108628776767546772860099854246169448768289607401995678655089370463e-1+.233731155687139462756972417856391491648022743356207554993382277696621853484776817520294910106006407924321303631429594069227105518814590242416133496710e-1i
+.304104057816984372667168317338469652217891484720865648664341056258500919326510799265771148853058358693731526154248652897357596344725481915937564853892e-1+.115646422772780624881953543045713781684723303031561659774073497671080073031562162155741446981817466896040028488991877369629566961020656893789728444570e0i
-.595607737810228777988579228375628006327164592319168765254775861507316299383329126446865608523354560481150229033189827300398875225059341479421356062962e-1+.891900878355859467505892006413289908244101682651833508717562150561114718427294527635794243242315621751143421692265980371851884489700531653410757215840e-1i
-.146965801624311344978766319821732261192748201934407099820528640798605609397250783982597053741757163547150688190684665597597314260583724813507604127824e0+.301803912796345574532787660166859076855786764935917531006924702849247621692875058729348542883595755047447878149667157077733349061698187441035634666178e-1i
+.438836323307938465444279083878966584365651593734551557631691361254334342026432705184360497267085273257124669321779985541229698862894753805114976428069e-1-.640552127656674971972236027087194911782505586668357525652258901220809013848128858042778617365036828091365544365421652795818157429226114825337499440687e-1i
-.893158616463678545810249454709262766166214981991113518160852284036123565281751986046186864882695772077318159807615597657785675834950363739742224089254e-1+.176600826457302547888147556902015221022806787413735729786347719136031539459918845656712260684863426329508944415211069909858780670116371061316576500781e0i
-.123980072275522018083001701344503565345121536197392818309331271239010718364289361321069703817899568550010231558707025651746607463948570440772089840887e-1-.939185298053636159934091681523422443816327452059401397511919676383257983848970517331457790097278223033635806676891684781042375333481482500321458162342e-1i
-.113410784575907718476919890178402077217885996678562945717235816126635756208646274831730105141924357737874164296145718169879962651012657961984017773334e0-.426161379029955240295054166906393814737600259394324595892323520478796834797419460807938738085693692844822944855542685096038892226239864981821359332665e-1i
+.101824177893550381489503438364893641423956506522649728346677418058203417515309206289159087480271982959360166107706257420799168596549386186151310955860e0+.585054262613773067850037013689245047993163650346267197094698944973066993019013792527297402512692626499559768688865595716725084606439991397106014115242e-1i
+.516276016923050761722637903381414093822732059889092015961014594303524051379887675751190006921436350238028169690084459228371375744752404201344255443622e-1+.183797980974049322271779271353943968546567263857498807250734002625567535923311974805631136788353113101057083773380049937742866591199986368801306441245e-1i
+.163867235811090691197291678192702481898577854822619057553629479499603307535118381147403336521203498303434251622837154653510492767622461943838060363879e0-.151435413187708257500617058019874471223956756646321805485244131160261193390377734872412472113824163708810345898067153382203433834603194938589665423338e0i


==> solutions/sicfiducial.70.d.150.txt <==
+.501873779260672639378374001291736328856428536242594326927502779294987057463541786619895991550673644790892043872479579823330717864039308505882616605414e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.466583931443693746727225080799549101846737599932200502075719320806812569809285305911274008738102924038970826062545557118668187872529456563547020942216e-1-.410140541933283344528313240354423774565299139880571314026117344401237095308218005507886889721432129216383771577094818166684405950180474203284193774784e-1i
+.146682213862968885060249415469421245434804425381873146298247432247747212370117388166282839416532415130611962762582147804840433100382524344412640015221e0+.745240397402768424087553327058542356427147735323644445164175530809326587561353254404726481700186862351001543162647773226846340438192486027900908530895e-2i
+.259118745203921871729769416068875786189665169900336682047864968507301457360445089069357088617511729823685461713206304407542509333023509748803371838089e-1+.263536573178113666926891331638907385460409182174897005121923469682549647735568079830051649288696745748028061453844385452051354429073013241577485473483e-1i
+.201847481675463244845176327091777306960858353287098829460257130395184486098997405416650478027900670283675348054068691783979233206380421925826564473590e-1+.428077846792857617986033932935171119818655182372040760440891764167549831060198112138705454296191261028447879238912349192953413873452725975335781767005e-1i
-.854556095704526548626336076499471441747477879923615110775417871598446957365527466088001166226701351296430021104247311324266496041271744907852783530256e-2+.499036734930233035919035373606781631422854306044824729248998098372118489701217267641803731185390917106275970069924262740165089442632181964458425669530e-1i
-.791091738426533384535310348218787161280058305453269449753414984380866843474581226156182739191025531517454516117346141321465344684997518017429933918050e-2+.270608305896889202116438949441295772970063264867483209063479272524311502610876776247119172286407875388819170997330694989303392361924761145233526808793e-1i
-.229223346137345983747063261809363908748651953657167682433089340158530846009089917000216185414704271685335123773741931666060858784510770723981114257039e-1-.170911876645445031568975685554573184186986326457136448424363869255566311578802932503075227828777627260760412753662451356198804290721354949837839278763e0i
+.683554169720371845326960746149569281829255797141530820939472064256185313732478395276423392076965022349197436826712228921840385274772585922915008304688e-1+.516350609244230636866671840093354084150683072228001346908850815013943480942919949395032551083266682706345886670680264562935680081195793516668785600294e-1i
+.398887930213135200136349381949164801510253402835398297300581725590195499621074094222725781447209034390207801735419557018116178372600667886641340672749e-1+.334277325792695789247492375929691301964368218724864689244161248376606743769861827535886030326224736637928552344985111145333251466731154510573052698572e-1i
+.955031200299217473026138883992772508141218168812668663316748027282399707825419746986701367664138717693608532964892879289285352237209255293434110077085e-1+.173982563311819589317985443666866520076887148807451881490634523712464224977055591381114338364108909455665041796374530054056054436560193489198535335592e0i
+.453171550090702538565078480245656775957707591571481516120797005688206788121758354687350727352054592170158788628857053193799853528150407000566940643758e-1-.143823537746975620256900151751942492578495661380707446393139950276130713194608034017246058191912891002914663407086550549998913514567380761598978502702e0i
+.133552611824828553455466598651957575624687151029759017478963340891240960566986047709028879225122018815376331789466605197297806143461226558010617890357e0-.105621713004270204900852806961215084478995561806602453489488077518734580494084662987672867060434223411847419162471961597522915290038112674351337235096e0i
+.154667070011921778127917653997418511032608866729263483193010452529788921099169959556701040732159133778501765241945801064642340096680878114485189980109e-1+.894858941259354587869302180820123222636603637678105019468204195417936174862052239987681295094999158694740666602532154741248345872766821291646751449563e-1i
-.157710580912998684175592920384737226342066212780878971553297228587480150042619818480310469803498917050516849202002856611007031424402191056315149303904e0+.144351950302047960650588911084269190889377562547780844743707235068759020799915065103379813502155399595087186052480660484082536437491366639724310763837e-1i
-.122052649368840315637053290212369262637033450537743263292153914182656657686132219482083970491462904564200166675173510978726057473815212768909074258228e-1-.171793028271205671277798191270099354733787163666805617629214519329286242590736421337308507401602308045642690548029156385619738322215762426323667390222e-1i
+.752691189917733267524735423567821654486955184635785874840525443343287908093216752217546728171777977086161217456823297170790647051687779085670585854672e-1+.138208371654730125861190459330870338176740632392102276719071878566130684248025918723018057001299961851659405943934416283493239625497775910351814765682e0i
+.116266291881261695631271649720231784048586481787639892299139970589186194289530055296238953385726086187621044857756991234502464155794541337856600874608e0+.136707387149607967209009361169717825885593870020575173672536634854264052217874247359166028492365034427565064289472057512006240608836389297313042989122e-1i
-.178669618986887071103895131961647758272577137711601583213536893349782604876992932063440892322826550210856644668529165800882258449773789208546227518214e0+.944365555001699786621024478884070109254765485246599346252984450538760585342506962990135891659771437520200208636207510308847407661328823500454913075677e-1i
-.156594395383165816757189968557956314851869018511389627567620074852704559272610042796815443064330494322965692879889171708531600837052907380130234768783e-1-.633798355931098945398534186672635153728738469332902508286345490736124989739970894082056365653737727169159815877508404853363706298438652263442205967227e-1i
+.154994763376574479818251628823848558453438122698688041238150221444518109126464558350740877245037058694055598487165122603478396098325595091874071102551e-1+.272444227847492267006113180006401052876872817834656310032038023571097958573987678141770430398053770318137520898886992690136052421071066427269297160302e-2i
-.601929960108832587738818952526556291045587948897468951396050421598850709929241581059668142838653287910063925393444683388793795980437193929302749559034e-1+.394436952116566198263931375255890662720176788574462011796909469123681327195108278386726481862056384250158278958683075306429310782675582580733549278391e-1i
-.220092732364351953109811548901083278679759635572859035316647473909161586721090590320768033819450877144556898685137781898439643403290710114627063693108e0-.154319654090067120936825409090017968281412525947011738207956695184717203382133907489064883700121739310133923541977288680672492650888714680134414718246e-1i
+.775795586986291353201509013231484810644602113207962775386057127898181539603111947197348525109177727716569908053845269597709819060135230235096977934894e-1-.337248043091216215630903133157785738262001420546229691669182802064983771202681081184204168837380140679549808306198412823495076949302446834509383149792e-1i
+.841905680025461387108167363895222377327139777930155861508210002173526653933138578220711404982774856530798711258575993710709130927322274302070388315067e-1-.686366468334129720928922192331537879896439203034195866258417140579652145282400601365817328801037587374963007268052945867597751882242938138175544630755e-1i
-.441393787500956062473056636777639838553647031271907713870016392170682529636397481201215420274417870290081448872125570033073801363674334306110204805040e-1-.375797773966085195989162161198391135069384827649867270042920434613956173591981471574185643801513300140198862930448216555147983386848169669787337725311e-1i
+.137206146270929072759326366287799044295805509351770840421011769686302647870702440704893339872445290554271242718461375408389643439977174403061811479008e-1-.406542716875157223698994216310154529182755767555569095520684624761426459007986044535075907911673541427404657783999912528465407779091727880660413685054e-1i
-.798844782345600059756554628900745446212186722754840954513984645589274597288240815466180983681566662946080995586957341605969891738852450514515446153464e-1-.698619531135596752478652506899516719306390025158245906679754228432604523255851452247899381974974071250486281736322309759807525153500233983307536334795e-1i
+.317302516100557017621341291425869665386424690738686603136666837425174718433866790361001947109208759761147328829838811291132137553442064111362800359422e-1-.208785002457489198719703723057697753897210623674337488014828026411110815969617803601091005277795770090317125161878566184734723372907639478727742379893e-2i
+.114544089510247314459215811435488508399224372622765039759002225619165403801868220217701824820144778145804565451815952759647439630903304187537182615033e0+.114508208367968095636321629774990378445754181780676683353330280399799007966826197659922714038206122912727773033004332822732963299182771555481046573901e0i
-.109979332764252924930875784315548444803485357099884993306687879331501222825788709392663418746789808401534947687615805290678394396237674564607094744967e0-.434819552098629911652671457987501755216131462831065669971583084488677281008192811898907782968793438179863704080992467030615420133234623281376447856137e-1i
+.103782194731570206288181638522926838083714815264748337126122375344737299455311080753695834260722591866228980406753627168344461140193391533833202939078e0+.557641323067196509620208956806737888609047131746425515244409267058879014511789434187899765874401166150425258507084058239598073166402593125914350584100e-1i
+.571627012741902609077821099927385093370525979390620189329547926505760829238325193387132828473058962315631395063989871441223817917646370122206330144200e-1-.416402971329021929026608877200732355618188167749089462894055130950575136080528841394775098379622736710725302625731334673514870278307168730747076846889e-1i
+.174443908812466732694405498147561974600167244391416621639386662011026449239995210301442129675040352236305066336812728918775521886380071631629952090056e0+.721825351624758475917799349628723068066739728348437768223129321412447658750608500809599214572519765674681840115691653448469108932160076658329811064203e-2i
-.110878236730870901920195170893861425142193547047686683044163997065070261923889782748380207498536761209443072043222713524171588263816709578516812233893e0+.112980787696742195425490049211569959433151038728923043109361929868530038280708730071868213893773393835562831719584466298542895715700668743042818794344e0i
-.375438167630981377267411350461652940758039853605320508317056849567016990755780526854375725541507245492881570921865709295136596526045803358595546199421e-1+.174382526972454472410190978926016275554063182660373224361794713457334177148573613216295987586931730012616612615319300975418695608886405506545661408748e0i
+.131938436678350975814683737306018117618601380484315130266092145985243566371719988698578867083339294229668628062638304533339197483904257582491809540142e0-.227818222793700003919118317254530165466566122571083450807968517045166252055782796840343126487461430820926740062250606583048350488149875813978617836004e-1i
-.103456520660143574408365849440373380940143162128023300541875136472745345419414681941162055756804896563413057263114478443845955411521295569984766690493e0-.629327071922192628556023783022852563620975528433730481989602171364717674934366972598215135472872495030825858425637128000842364922671547920495911201211e-1i
-.182529077088283106648465520327006768689387369593294011298102451248449487455508216305977975010419678421631087314295677162073830909987137382805518073539e-1+.115804925213196116215280924117900618692624247158577931823558291773315002244533544174673871091404431992049204758884627340250418905788993498791415865075e0i
-.459097482459634462355258357760979932201958109556149800854549702048420052978138679859986454143501934823988927322895598016864930643452881933113615366642e-2+.408541133496162001464633516073760982578830393949264667627069972878905884223530458671205581634456097095472742350497896341316144838486117339041215981318e-2i
+.190844521917803354001161285719715364509039979939009774595425250028002398190808396898089870754136929127144385205711544116329500274160410891086486413800e0+.114379162245375402954116237781006801195744981077828063656869826194750926155400896062541376565579610430048977615321662614579332890745152728347168958751e0i
+.135064546570389325405675303113022565125940342933925625492184165409464481857509382138302244183884480919023464062633149545590285369000903405835134447951e-1-.340551259139514618551432722441219479635592929828574910532320729988747628801067211035396717451562206552008429537513871465779001946276079355929858195209e-1i
-.389526310646017449154151476595639081204666437117308356864443555996115246801549952367671057915120560457954772450465108714220585299751455932087941270008e-1-.620521298870946318274847554499526171129258158171417701789336618842842267199822805107393485650760763173620874761626042152290969422675932950526078193451e-1i
-.669389066641305922544061623527269036444273522405110199621002966400043801029879389678137704484656139074361487905514544304514909823984449182468646397513e-1-.228560380637774621815297998081581641405183361024125761617634188625555224047883053590928714912676493154976843122040179929336947176669911815836477184381e0i
-.386001918311717065780375978221018065475797747276586975573492844486331991550155110846908745328661761349416738422051693965110544350399323743594045564584e-1+.563017062512455222048073094251791772191768627663012009068497612386711788226453528192613208197643672955060777154355309631233373132059261772247365673540e-1i
-.121741603761014116068140841060689466557912713348067650684753235207120659817447453238366099819546631588782687391119819304423196934308754580274084594903e0+.628365297876944059045471678197025377708918294334692591987950307209551908057133437272822628802948118746071519707692510562416797171350697386108502045328e-2i
+.151647599246014291508084990098632118490819337261793921133101931542338392270346271125576306556024157858091452230345258279593213551665081790610844198150e-2+.437695171906729341409697504198011882440119359568736718799241453445780430852957172282436753946902260991205909935637295535151313605955816734499686857743e-1i
+.125579532315798558005376811979488211292206548812721097833201491130956929682916628432623113483512253364680669590637472439501479632414741679329861149252e-1-.335194461692378694287237063993266094234590830497023220081386368896024419959086359129345431069601699209055054869583043629749732640846400983510117851709e-1i
-.105731644631715077098944611962236088818715330014644030603397472612139810380547851175722945146224736984311247795348377277772429524639259782489781231006e-1-.909144764788343821177123863502683857131427815970239361641184160950212353892267972683996025983018739641634648813623490741111098859410741456536316238333e-1i
-.508158172814955272145519349402661623304133735503833035958420130996278462115032896552864042336530685167491325712440887493551131106126418930394134985366e-1-.111037729837174044467034569386534490116631339216640999487971209299359732086196613723064565920618021354718129774187950567764208660161515179092411345203e0i
+.172768780461334443995082644319764078061516950979756766706920418946564459357304656491841294315482717509232631189557664646037470145452107278616029190669e-1+.110840445141595232965394282737644913564745550045511453651074887308113921184701991813253628386743353447777031934417720622100135640507899947982104741734e0i
-.950241216479376864402160056100099442837587174434404363078754903296652109173358341528661750527544328548186634519820545814564794236505381537271083811923e-1-.358009464101077010829965976782152573855389946554787628586022908963446593657672812192451880257146672665430965482354313634747907465877656780215203250789e-1i
+.226144674921708260812591025993933431478175000291411602629136440277400268944714085875750176729029906344244824553347470406062572700581938969871339276200e0-.426512215404299045485220504113551721978554564505790870841336084300900287708540373104989012917093699114746916346710856883015044616616290119586232447231e-1i
-.183773246536342988198368186544504650726546518050038703198074136468745589228788404807442990433772765917081961876964630969515141504204768413770401890338e0-.988698510216127112930828193148633404852434856324894195718060433070706768777201176561005828716600658712252677926592071591198270305484447632617322680276e-1i
+.103112668641973757168204835665435001005646180293620157628324019372410541462275520057047149986195960276245418470360795942277442989423616765085640366636e0+.586945426382717380200142499718177470783088885994656780290873252595988739973236572993367551988965334247513079387069414264318297704237179482787988357739e-1i
-.650238689535457082003021838355160828342391651468451704652172568364776958759933546358795566118879138007747679624095350893183320967755565157244860026124e-1+.252044850774305362271462978844515828285026410599427552736985652259389293741203110034201505126036257605064540719455635980344503365574422395137713034920e-1i
-.988399722026980755995607532044961830319543973275659622763431926176714013048752066046804677574278489659324828360531248908170277179451443768215028452244e-1-.616025577202811788177177434930344077449616972237262123596464847379602180149802987150690046041907765614472149927797714629855715246540299579737956501510e-1i
-.800063942410941870834971846711419208618620035949788510492014186193305320120219742288799489293336331549558645269160227558150478660432590851134789524931e-1+.718336586961034387276981852072664304134051028300105827137215669270914769102932285676284049528602487501634863667765652488853001076741506402961651154963e-1i
-.886919185074073841861790270817424714841386573197260212158187842016660149536281025475475626211805261047844078061731024634526616349269486866703812148790e-1+.167907099882174503185483130803443678085612977874719984882426427220379490946266647543195611952576510352569644192177371037434445191736610958141997638019e-1i
+.108625042489089507463940665027152823767526384005486239063950157630368560450491145275801443421530140491411533859774950978007856536107188896887385980138e0-.471869878492603740347828627808702955576278387129121371180854057966404132978683684746376427788420183459582071524066157287088795796520679817665767655916e-1i
+.104675057195706343408941896651480681809497889198987490947098867514602389131715441921666281719288091620242968844241404592384563467958214989035388364111e0+.902353296875171915101686385536693760036382548308745843517474940957002474327327683295127831482079890935596099014630782191729401031370101670131852170113e-1i
-.129921069105324047771122750862943982320165767972868435914737721074734121116984265306582945484372131796279358791336157015572470200269637260292804836873e-1-.464128511532811762766672746262484122350498834832314417447873745644809186550795845956301111501564666005009381650475253306245053302873191950151037647492e-1i
-.415424357545792541210300864579144024828492851398851203782158657869953933385534815192549387950581078502697524412832606433431005705500413917438314966885e-1-.675904481434808707027223942308596849791008787677485212275668044581847424187925650844958300502886709261497662978210900461499110278612573003654813514004e-2i
-.343335526076043584836849989514297348830117107587795830182752921156957108132107020756417748669063253992491824044325154450120796256650292533109795349566e-1-.137406555467157512601849368632058171431881920996964013111776547383673974118759531765286851783780852526510293668761907999533180820888153364254661505821e-1i
+.833706369859282893897622744354789320779518237908329604281209229617071395103245948601795774428625953828171168792457609494704403334769719005564925354505e-2-.319551369014252297902275991349229031300556499172482546609969203837097303414001051717380609610284779876151710642714998707295424574210712405494657630550e-1i
-.310765794937444052467591743971915384013918934567384375405038169886544554943731109094981908787137617326297412569850866563083083809766844840951488788202e-1-.460641695375416859634130704115956524992142596046282253519057124458545228886644792142378544086494995450531026256297688716532578115197817317632175403675e-1i
+.101722726383611543494837710001005105560707764228589824172781271304315336412304043807332911160022895734844684985431862782003197491552375067877964696058e-2+.154095765077123959146631064204997486328071249901596414463959209354304223498405775764387605814505146085644049497698420025674243950933759275654885124733e0i
+.118450555747099656957723469038245534276512594424186224959365683706443731997944448810295024107850248821983766915472013700902326521553648020635459910265e0+.790355986095061332305793491046857526117594318564645991262746072896510959403138581041205084840730827247105038120025805214052107543068658990604136745671e-1i
+.970240461579271461529471516464217741965215426657551390848944612763581709419843860150536299877422164320477108949986563633149708679058869535082102776248e-1-.150221653517988654896712744298890259819906922720757308660154770420687569442961437447743876633934278359152459159281628615293580185617912453364219591560e-1i
-.451333203296892040103594530637662199106919980177740095653785867432452024356463283849632827174386216618670418174194140880466139825265199528322605370214e-1+.666243609088596865942923450585684971531076638679326653664739541582198753744939468922740236502160508100449916799958646141614003965384453121919179815968e-1i


==> solutions/sicfiducial.70.e.150.txt <==
-.934931190328577380928123751864259604028929290091248760856574797251502810614203074467367170896006581273165962537819591713246770672413696844849873022268e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.501795731790166078809244019887187493696925073542530218354856978062539879521398940712928269698741203389824743703884121529901341817322426497355398853529e-1+.381618286607523573583771869145343988779146947072149979823216384957569419012256284850986623455875671515386074452775265298187451465207685930362393966270e-1i
+.546087295049857635581137993772846573868238624554223534486437183066724894098569974214201443469818040237464108827797467602677809829314653716404694578260e-1+.165313310815834114151007862121245315850472023219451012217707211696093082042293128349431499780149272498206809510344549065072503090667078990166953857822e-1i
-.494896138171734266511566122845065338196934275724864770071004130292244479963571387631414101515726851408068929317329569267465711211688564615572303696747e-1-.603253634348165649570743622220139251480651604491731428380710112463409747038128223853339454474340587080851363292690973047551848302836077613421005080402e-1i
+.490197329285740090446506715483947277443870184734592822539908164101546935283772046269319183029780078279921916674382203683466922778409668304412179884381e-1-.642003110252151134545652947891532914763835679052046130186217064366537037031223477348520577250222589812029665555339931171663092565636650877555098561140e-1i
-.418220493969338804059493431988187689341462472353841760160592104240380322123466905468622820606183495962130442759324866158463975024789345238086508558501e-2-.175580425943415550016204796433625170312349082724666613103410710142117910896399052782703721160295967034071370514166155648039109746423121670104145537500e0i
+.494006293744840087339734220801051055838945325494210224700744963102163198744079273090964407344068787604756575932809295373694601111158251478478154004278e-1-.383341678688407447315966655991316960207482377679082179101656087679572103160087500285534773559577064001364101084386051192327029562121152213982013004992e-1i
+.250001450855807418571249014149757364551225798091484279748202164220078708859771595299492601438679380874244071739691408224631983180396732789815782143367e-1-.198628288136070599260730880268308087957334497521934402516174991810195320685951527418178478618242260736228271620031471944905104859823501789528060224549e-1i
-.151562182216962867587785441684305595053214346192682000920777798803472477059510783392829097678706033071253272700949584137698872740652433366806626403531e0-.872110546983493969387413258275715717464993228625610914248493636781828562780498407690243581664048649624505169163464255615834382285965434596203606957054e-1i
-.828301311223390526239622955223351220968330223162218519656386789661008180387085577066420527772736654249988716386601869131711908734483044544983915482441e-1+.525139334449371348666374233511948326718670426945054551608997032841701765746107736813698612674682782531195286842840255852541689943486144048202454945588e-1i
+.849777535269728897025857888896480128645219992825450678892220860001728478132136316150492996979921274368068975143281726425152988587899784914955731960101e-1+.297210480347702511713806191305146090250201214425453658677397075313313686763752580437479730977017931283449381524077217316935564984554808067449864653289e-1i
+.126221829567273601762627080138634110586570662860197124948087088372918549499824219513381560031704035681810327528126347449425248636856546326290862258314e0-.962239445539025256224184856767762344850708600413101035319760931518533005493456006594541665363666808355408992992300294755629350974501462310452746652810e-1i
+.992213124622164904438074608135279166182022916671181752193027379708956256593329811524399192412711649371218868207028224563098829743498971633556830062625e-1-.330562499972294638299446842624091466891109506258222521133523060457631333935389576772673185230901839463347778186697956284445308166112651753267108299079e-1i
-.132609519754011426803779349630732953664589421118679691520265065350668954669498203321929404888049002223332929200038359088327081886761383097906118712989e-1-.849180245468839771613943895631175893270720932795409059879435287820414441517400361229812886708938036968055022550358592241492291976534734884944487215527e-1i
-.339001577913474098891184630816705214698632292445412326898945320895507967713376881546771657104336882221188171931284646962282083221018847412194947611961e-1+.353888722387084053195024315569553834089756486984657947424590013681343104121511689661173067225392344983637964228254074999773523327114965671146606211968e-1i
-.572934028838166755480294879621049014086560700943197447476501895400790378379593089014147426004462469753174957400001265605719358729775574661382482202940e-1+.666289188970461470750770048866731712445848846951979650580718496561559572833717962349338346354878446587422145466609868938526133459000321871988644332538e-1i
+.666205285647918087885001448361139439228311329017469022050155231187675266299531874332373313140472367327108362791232913049262375976705193085961754476836e-1+.126663355183958164750910354512146993733416523816762721895025058965345103541898107889957783559103080918833386998382556003203362756666059840456289180876e0i
-.129033417213830424105519387891606925756732616585086712282198667978506874052813705499015093596232178647380126875954371700829780265626083583220066177814e0-.125881635748391963393318846341368107686814264476132230163663918516131876158828785068363806562113253392258600357488313898327332155477662831507189313755e-1i
+.186223604124718670079714554852485437108977622228775751479105994671925961158156567357524558062396104448748403888915772497972033879416850047949085185405e0-.714465876859677827744388558146586850955417208055562271195649394667373706906235392782292082041426205550040158629008724457247509138050695847988703914590e-2i
-.133277090660454448411675363177833755019638833739435320776184395140574517696740946059448975753753158247275736672838444673434268713958590505277416732191e0-.290420881219797575255139430973767926969309568602825817777135080858043800136217898519518822800125696238884004855153670469417185186740891970303382705497e-1i
+.672531004062026469662121241947411333107573674565528325134793501218070451159208401384247292414398406323677929294612631432015514020957784463011539805728e-1+.328555419213378309365206554402326488020318890790176949870798669085057755631745317964286519304123513110522707197645996189762862989722666004708317783522e-1i
-.420032954990253165998827712211093649728521080630204215046183821147718690217969396184447735275016474117041680479601746599766657570249032703431824307395e-1-.831414813579698425886396980636767916962750823644772290221168568488827993767832484863368770746417914091555797804588413872809314743185158957504705636317e-1i
-.198888800075363964979800870393036477885026416524389632480037492523839029617795177039849210502523666413496810443268732148143249983759191592193514526711e0-.172349196892257763760104021726455512816679568059843406061588040539770628778099841846953918138746590602166249465522014386669150367164212843001992289924e-1i
+.100550561211696355529509545114641742111874304150987954982207302040554216908863352661486371505801040084087704914550086032077496345903887786450454933134e0-.639242760286074716236958359285076025856023579519935682805219124286029832483535309373060696122747889370836922155178724942092066037885349917689137449394e-1i
+.482661970475266148514601350060912016222896880955774072677088860150762500523491680712371535411752060886364901333386389587741665083227906257430601112148e-1+.229334951874502343734391463213235400980528790003325729083495693645734519799514962397281177446555304010108709884928167008795905188602860021401563821371e-1i
-.103138263961574542164126716098077279654907239079769196956158063456801172950186754469356531640094744186291494960575867155047960032553668214822300234862e0+.128508462017711788097530681621661728619089739642952930743960969403161216571064931021057817244007250586211120500047614612013508627702391740293214032644e0i
-.706787502042824089581485773306145553380560190850440086424491132394191642249167447801546160987169391036951226932826414634961045044028718058791221247867e-1+.394685047780685482287560354160716280609364931597216078315823650491278671167249918203173355973800594921373250082600747687998526147737364217516325806009e-1i
-.113453031506315389978458910171345527595711638125520281150124168530743319918639976280102876036413709314652116615970715935819670701702960990519736426411e0+.107199923642305751524696686160984739083641220196088098929960048350337118741162349174047676415537900000490165211175340933608176627819330138295561711855e0i
-.509552458400185236931136617164324102984624759970319427842966892146487298981256371256598818437732483375940996324603852802747685569194045753523474280391e-1-.271560028624250876923442237690533304842382822951176522493232045424799203243488368401400018836085112733184622491352737511101158407609186261894811951127e-1i
+.949654418047309718709841157619500095353091115868998895425964415476235617426697210566958625478223853373070468471908745633829909634254484321763629793518e-1+.855793155600893599546723399687736331815245838566466270110975796405183691168681839525483931381389730504921349058280042507749334171756536892022758910964e-1i
+.228827927566552267153436681825561555871393713886691273972837397320638406052355471374743022780495534233529428029465945423788064214490305258105652828398e0-.821983497848178196429729753345568426281097658883115285168449933698030914890742495306331788381804174818881538491969621171831096294543218245302571866904e-1i
-.148351486823645752247663784645094097884019776656446729365477538244429258773763095318801711693475201481447024957926049773324037282389911781636285705148e0+.130264995049557630076583123850761488601777421034394850335938395681885726967961418325576039166853389740037441066377176801163461142271087399643231049297e0i
-.257600801165856065129358066951725734573100676565389696399529695458582850980999606847016717922089296286021112598474680762982967095944531100596537129046e-1-.105266355911289186117405391339627097355911379306283268716200181276348905141001344095437464421878333729277791562882765864627215902836460110821331807459e0i
+.315672617014151351425857166480825293960661459503928563532827290065288341335535657924274940682473539063376582137559376181507703462881613104697129468890e-1-.174068668708688280541772367389692956618618101223569022947336152843305747520147210629256671563316587837658451380888772556705479200912539308072850679856e-1i
+.117592997709099226054501819887165372167456391313666606224588450823040957336440656624754990563746958101308120285748243101546373538290393258638836422157e-1-.347865310459047415729333043754072470702434693790890034414761225291107509311104798747385128249975521652447003801936158087264959224193678323119131077148e-1i
+.641469123485484745941054107300829499040143311967652748039347440878397917511143363001462973544163634375992772826616697473601529254704573707607062088551e-1+.739037430055455798821195151912166978611718877037383284936716228328798513190614475763433792677054206508965318516969750962991550543497570030558679405274e-1i
-.776865514397159143652203303508357613824415799662431290103674418277938729701897458845849229221503879920741428162206696559954304262228232714685490703531e-1+.219764044961713217825462901655621989940139097742091965841084583733701202618895537090357859553490989372191178850911288527483017373819682879748813637151e-1i
-.755270427047234075417154287100601503943324694487234489452958416380318054267794979099757713976016048490741521875161415187736784420747372912464372906998e-1-.162557821020158315110697599113421038999743874433912573247483699219591193704114975303097289904149357800060569429514744443156766039576428207322510052641e0i
+.647291413054023522163123623189361718100737128581577787528293581197359507404025742109683096709375558174667855848594688276308504681718307171100851665247e-1+.782201749540797461045548854770995306826132736247829369353877894795320238777695479545536904388402911923641904587612808275506293006856513344389063525606e-1i
-.371886938285240616547816742438571866334045976044340267321799695056542605578916988864611190686641454959616134056269227038249703679810377146630118450815e-1-.948019687047807493330611864719516379334752978954191475575790048980060404069357444782074991448328542691742371936695238608800272426157868642118454797587e-1i
-.194719143455359374161599461752378375183100410894237696740662653085316774645756255349390132656860902182027647086075017983682351986826410101640145176777e0+.755506833951542667872079761153860024428383912714909806399348843850551144235674996954325437381579553264918023453446105015986616751199221905158964877220e-1i
+.834821897919149369602632325608105662001774209400815267128748377757103949394536602475470877258660778578700768751864454351440221415295891878980884885318e-1-.212795169923013189417488380839754163935317145939365868521135521283119016476554413527680943432849149847868050460133971251317624148270569233379844048626e-1i
+.512191158782574156913072149768034638033537909402025166585646331795734422901231980105177530756648899171815263908566624665970357751004418132321834943593e-1+.122221370251866904017479611438038554779744312319222859459207992985436106950587188496345048627580390687732205356912068283962756293859727382591119638318e0i
+.154743376229384401934056265484916304108020564118699144170484147538180950185517798224770869003235670422136289283237743299751010485528379039590488316171e-1+.274147228951756845980237132018978512532363170789364266255744793145148824741405103018093885857568407743290400479499211214379759703552583158083228737876e-1i
-.169526971770824492428447576834326662079627070017127513088147522689031466961129180476968517959549395627695057928810381560975127174671615679813939801790e-1+.436434294902820450462179226569242183681311798699591590763905444021905152094784065830818897382980360289079705620165146839250666161874001222093260178482e-1i
-.796980424155566433678568574200362257648859908842405844001916943856313365046219558277384342230832216122814967973877031426499324853353451200579145900770e-1+.128910788520632130643125386564137317609335437399465531103744368492583140596799700056928055406413072588414944187602014445011627105351122470630127294450e0i
+.106585223764823039297169668117676608391997105031121051665971550166599345715223304991522932226219911190760297192821275698292470337544446777284968417163e0-.126976993009473467282777114468013059084779946756875523716717146077940868616006575302652602303155649749044248241597011978260703215363421457728865820279e0i
-.754679049892552795131149022390255805225471822726505505406651160188286372096475627572538513676013420376303363393514472656636656778897028332542852308305e-1-.211987368329565143314537382736221544031873907906989809873040259749916263880874599808529591927778074875147857268656959980436553406859815125831529944505e-1i
+.169445047498590496275731746304175094748516503394674503421178008593371727842578737456376539758910292637114881872705506171981946312534132201792770861490e-1-.641681645472781223232035235059466581347353304020761090273156566494427260592522754765335957333149964559643729611710720657728357145563057232961543212017e-1i
-.115479271879768561460045039987553870778686988047553402993637802844847492659515989341889752303586541962253510074111693307100777666050635078390805167725e-1+.162136430010033346311001820677719058172304357874143305576309377413015847616847584794986993937724202156678547810173659240630479427078082833914212094726e-1i
+.421343231755985168857576059437425107915677543477391986277398900654920796199101316970413954328547912491132874878195190413315979831591976882482384758831e-1+.176120611245763525958482354257090533744309292842245168337884394006324910806026492076168473848882643343650207036849891705736993605995291884206849524067e-1i
-.828827242713772574014564864803642094135363914903914661496870944196145016270360039329966889807491074246313076465811315437745975739383973980852051935555e-1-.104461217066303195257441733301627245206489043092044401193489694848138136533117221819981424905888722950857667370595095120011582863226429982252056985770e0i
-.114861155747028663051224239538508218143408848548095826451239761783233747155479465740791830351903333307862697889724793146178133032303258315662318777235e0-.294053614565376142956590939548737588615651021239379867137469260714174423202186747266724600526928953220310229870585413912825997491761253634905313760599e-1i
+.627791861829295615305734925991636038505243381065429578392450760651473351074575687218594139665479568713709984579421485175314016796072013608335597371531e-1+.590512649690611552228452312660374018599088760102014373466904641883323205592145775285125739227427015301517973559658110520265124078101825542080687134074e-1i
+.809967333422651371140900677193617524621487300085199147447887057987975793523094182865203015086593360126068898327071929242832875520503971591374919863520e-1+.134863497389954703487311539297496556377232582362068059144298802360949774305666462566077201007178559078051516334815007067243169510257348390793865681907e0i
-.478782832751131323808436609173922030100733602248715114062567062422692698902752565524824388155414395939378304671603905955913832248944584039865399144568e-1-.138054457879547831330609286363556373610487904442155693618058704836448146691948342643367996143675697011633786705329167939387167557346720626794246895181e0i
-.202539611076724267404454529583981411394547894317421313493942832726680725975571538277452297877259939687555832220023130514063966550434580971970172219558e0-.267552834349783526421855781169795422154917289141993983795590670031509779082480539889561936560664130658204339432077390913826260742079339580182483610425e-1i
-.413012341449271838362922036078562058876906595761079400253414898825516142416630286433490151623685232603808335779785665009840041898184171452428799757025e-1-.225280868252475215012788301261482872726987360290328367527790715322973511833189915605748032069548393262154830619579922553407649793197756248479503062050e-1i
+.119459142655266410245199551461619540598574718369040069069066722212113039574646739924287349423136459817631692037922957064455942796522206515146216801197e0-.230967372672210996200478479575548008060116858876919196038252779426130621879539158548401008219880172573162478152384071471254583451644202937705754462269e0i
-.130292895286547386565988209530009377776989251195845969820148372345784081035778194037243928091784915626477064394211763706550079419415759649493829536704e-1-.355663098416790409795198359913283656588993696627096055858903102939977469827934045012701420677136301678741796423773018038155149382001566867356174004055e-1i
+.548415405857563138699841422276739952003422701189307885531785636928971447881786292774735722613084932458548288044222800312430530560945029304289132875721e-1+.240123198986410295349420187843159868312558362541187253554900462858162024526042879772998308256398860449441386712438384928841209217805512693092759693354e-1i
-.377803369650797102953624995307278365646230695744077014056770667699902459278641818261717665005416373562161861643308944244891677648312715249904000488230e-1+.882519452225679288029026388777860330278997305960437078295763365318595887438424172096700360977016276740487234708297885657440852086557193469287686087221e-1i
-.929533298510968593450843872186503700121629408338186828875848799215098689526135193059305274549544257312527583086267067472733336322516622514896850912479e-1-.129920382581695121605844617513268748007651033310777623214028256378363366936293203702295138893327427171409687864001382195974718273611414480994901936052e0i
-.561571158937659935777244725989344915200564848539813522110620168438531386896403841743417286583571641970482272755624364016774394611706721180767769138379e-1-.479854372152330010835024777762559725744938843209736423990142777846475409196167487777940853654753922199850283982762315645309289067033925825077398786946e-1i
+.281781097766351083849961709720008598742463763487956308288763881394826383924567040480178328638013800314451113239055056462406160650469373632247834863326e-1+.143848559502772965158650933981471236765612328155384972919120079502254416719611995217627498673371570800126785526844980545336646061121020385416921463441e-1i
+.282075607585793263620636293106264976288559357030146722461204207217768684184564186692224057702035931167324539201000774596484113995960907255965837826152e-1-.611698082048858412269492141793719378313409186295722469140406973556087282295579726604010038700951042484537386241461427480269103407709479345213683982440e-1i
-.471452058263231643861064742913512890774350386850033714530276227389628317996736573720538462916160968729283985187961833195629601810082615690933764792342e-1+.570145395301377842958083485284621594020803912381346808799429299836601050193151234692410625656089325585428000677219301604592430275771570363466247905774e-1i
+.388963961743750136242873536613688140792353560932806810689723688119190030449237570799184524475458418375285220114152548931216871247389995686763880491015e-1-.768489525712653536537732478234567978412886307140461755470968907386354348808902140162905541420598297701996567732884124018863724709241766272450352612024e-1i
-.736765075365271841196043662753394333489896703248013396370673118269713498008283267880207403501263272649027448332737815888934398430023492760403500079865e-2-.359746069390647496939521121112989383865251584274769688799327616879211030144242652569603526895978414166174891226084316583155199561173971300137933539704e-1i
+.283843689026125593653343740686774817028765868314565203432185029308784628198002109026214528126941007569516096519797508876503825102391720574803569572544e-1+.121444821531762118574209598622572525077728554167183580098151870402056234023815552089158673214396028614640022593826558354595168526638531122597877912178e0i


==> solutions/sicfiducial.71.a.150.txt <==
+.652990174307079360273439371842569727554432333886071851645128689919360732915154449169294696693950020028079327352686410668029969196583785438536509008984e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.829938290471949034603942321913079232527943060136635028117908636006326727184221667931394122134832519317099480121499316635039584353845201400712148492479e-1+.260342785991908863279883833362624742059344524042571759560688085146442973836815832869621281450910833141383380715601794057485678686352640129205294905753e-1i
-.935468174545293747509963118037679718299721251531437130862933901456911700958282561380252087747221033602411265710102394677287511022868415648128248298841e-1+.184389628956151412793503471196190932396113827673572355734858637646839907964615882142146089719290388523132265317722717082645503744883878114983466920967e0i
-.313566852092473183836561104487292735638090908651014381484548244188431790389042945968674922440170029618105672808794351824414934651311083776821588725545e-2-.206679694215807841162267631565515246627496304449164633083199236466381445289237905545175132622911699009266346426861219504576841281078727362352710062497e-1i
-.104337511454784302770800162928077855893961801489284292913286972987911365192152272272957113757215022926891309576444112464621783737124907292807578773562e0+.767742020888336560803823102652945067757767114086215970099936634388484021613150918253122259733761644466169832928841957472972927444250027559317846603133e-2i
-.768465999121466726660872407050860935538714806443383276601554619191242194059819274555131496044799394509437752019740710533382526911408351929299016743322e-1+.101013600070615764268698792898883687258988497837093153169550127081146608555006000120689161735182155494901610978990306795818871287816509513576987147571e0i
+.226260528851542912691220388601422420629452389659855113696216747177888680146589412473803948659704624998567659969941465415255358663349245386375404986969e-1+.491195142799724824874993929838591749235186604294725502459994606473580636276952556189990345449967711204687303246296857658724183471335737727444784570242e-1i
+.169626606489585627324799804678869466032832431913473300306194040225176031419283338999354371080664308665938297600548061323949401612568346534488643123792e-1+.396615896637986375559554186132965553659514562597035127613337799640760451612236681999401540291983055858258073898353144472165284703801112130253266393458e-1i
-.114192763467927250259310274771459334265143074634481552063649656566869406598358802436009948505522907116469688144679061843190177953001490540504262963744e0+.886671068804390186596731460981663975550786697358980467575140999598408081512305072116739852476296218283661210707865635690295706117939233470852566308311e-1i
+.983917183308804837230683497456626909978111947614824308874370866583800543545167513772109417374540844093196437130847667231870437561223188502757623813184e-1-.287068071479892833145824867044124246904323113844631279934118086709763841461710632511581557739899191888975872768601060671347356230288514742526350864849e-1i
+.174831673115690801049446161449048339541184928936314251956293774225770209578621340402552419873540795167550472115507942635259560208169732099979443625699e0+.199202334284834988785258906915058392745939223335783765734357789062003028289132024332006233590721259858657869567622678461069829557499239656705740916107e-1i
-.359184236300006528517624410659036398282692697466516993274491298324721000611469010907812258341964093491041831358244591210861520589279806109994974372155e-2+.406742328447994928531103631092274638039036198925744413571887362236681736464770530842795078946462878642120625870662350008605536211695316246135201209932e-1i
+.219616124099802247037357812673148674351462142158726198489332584524971928958250093818850902395824043386387845183147972531810833198086386545207662508260e-1-.161621708661344770557306125741070098368251952202609072920947074655416138215492911589532153320794399986925887732114915666385239466905611605332675834588e0i
+.112556799088144806601639270412770841785607702301246060890982226847058244158128562117307740140114960890417355898483978663235909326185566445874535312729e0+.821088220590370699763551698045608313741995886355836789104443255595848634204971525498705629088138511564741169646981361890912185260782492612691707981575e-1i
-.814618732561586967387823465373652748653521920161764833443570997948928441179868091380163380595110841374982557690321293820148811222206353638921243069242e-1+.632315285601060784315634713030748043398156301001678089385511020492216372046041903108056103917698031024298798122747876556418267082338077037232671182008e-1i
-.159039430440303004868832462357294000179058264072572454238817831318465563983066352834291080394352673539950966318993334555497050709979674871065991271947e-1+.742013229151769116139836699386689338480081707334507567252998838741456751418922516208536707516267679120670080881130529635751097647949162818134214771449e-1i
-.110346655386363214956368105517140803487151096143412950068576238492309513178154034452314987232817459601019689891616644609518208463351694935829729520274e0+.478934405828690816846093651005650635015447348768491645308688760191415921255160436438716048780734083236716305801820840394412704628835125270051314559807e-1i
-.682563204629866265252854480910572666229740322563424371588244861379963637641033177510931083865596403410766103978448893295629354396492373164600953721080e-1-.101951087320072639364296197984761293529495978257619123998345351710225655839754319913320187342386261798292194872833360557715875598896416857163225617020e0i
+.482090785691518537705127878885284490359147777986569862809124976562772644219489196678914061400657601907235517743349276371308363617400293234313476916283e-1-.165293915830686725735298061158200651728026029292753136168770577221548364454345741778929493728199361395106893789272211237374394992416547835476142130004e0i
+.443098608283037990088089978773043992838941871878109395522656255963762037202023293212741690048343389446626671039478509996717067001792667381134188072062e-1-.443696542937862612765460197159346130648975745625265082069739043610592264465041632161411166506674394557318959835170356515052627845873627868255576169646e-1i
-.902982899567587265042361684833083257479174736515162960589400764384087281694830744877465537178633664447666695171162515839902680495265764769403466352002e-1+.437377097671395835191791070681377879435657498107191012941950379667875866762543691442657607662723531553896634955096692838716669137591473318770875550747e-1i
+.178750213656404143452671715923733168195430654682918562181827697546036346691980706113705348669869453079389075199948851350433048765765649141114649932831e-1+.364394775004560980734301733276695600876708378762239941812962918777748504150655753928718213570464853103123112850620105985655365519068099934598223614685e-1i
-.206874776374936677160694807247687260104321522669153110384730785580155646945052587286196481203681478467110759461529899476205440026522243510707019583151e-1+.293521008280998007578026807682835445994313798449698407933264600405755328486577067389379902806552356676947670686756972511057954026795157650756156058998e-1i
+.504411922439692479960359701747414597950344921758724197072426511349066199863684368946972229808570497723986077697278148076734347181613129579053558017826e-1+.589696927169440830446429203940534697410497821152011836013891191508065178592258107793702557882819269147041239055147761288127086467316352741541238890642e-1i
-.245331811524160509059238027428698255782449110600320465223735265874148146310326287089248802156462202615612194854907214719671849508659226343250317697928e-1-.253697781301102547119300306393024063208141134928774763964189961591368202483102593969697901707688769156301083339201850545409363327569561408001143321237e-1i
+.140010927898258501395212941311642007240701051651003240899439117431199786693968365455513641510718947518798820694434423637337256786254982143679666973114e0+.544311841352405931070916303333770689369172139778663906518794704701056375585333570208462570395402937859905247542147858737530736270958259121270388002671e-1i
+.849544863474521865793717651041285605199864521120766685102944676704974059675541656844235988531762212004541712952147723158052944826211128142790720399175e-1-.741227311193369904550940817494865496620815896437731162688572836711922069943855698092857587991264644444075952970095866612768392224587186104002887353883e-1i
-.646351033759669556545067318817306841333374339259639729221156619120314209618749008357366717831362793903333589963600005916644354510077628863648684466146e-1-.568465696323770432336293028379953261728857406932601620632071290327191166143108662198208695627027419994445985484867272611697293038264592351501509572044e-1i
-.113289325037641481965069768622678907386039958809788868842763231583679118566531435184239840790754527158969270472568563384138470646929960106774873076530e0-.802832398606395979747296611467525376640597515642561287177337395199603288876577520078446523207447171547049311622375803628778054613318105503605516134165e-1i
+.540225614997450592475985131418510884361826804657106695910699996073247636346411787594061585424482785893366064642046720794212611438389145501428013642700e-1+.120495582904840973570740671296760654258027482116381389267195388132828549144815543949944396001850019549725874362673118172141858824504799646507661849664e0i
+.206843179489775641406068498393130267231582801303421561778700028527109732340435571735611282738997381713842680501261445520200333786821381214913551345007e-1-.833260813670125765457280404542183034793336509036179166431683465390087050338125263899684780694266191594462818140545297752887759205367285245760205496788e-1i
+.592398034817396690340945180105355132521596553774350872111085375217242938922973426407388308776048042196958578054341455487110251823558658196758343332709e-1+.274152104676955189946621842877890376320699916195327041187493536010898076904908908835806879444361445387783518572540843972666376314978449405626271272277e-1i
-.163022032987130923834795544055976852747593670085938180589482205208484719986974477628254491838066447305688331289782377761206526125446685102529818504013e0-.357290775737579546243940033281111877433476470310806396794801748946919184435147846584039950135603111677683639494004844482631792114500673267115701941114e-1i
-.832724919058735610291923079568673782740645088570887071030585707316722539634392383274953301732197862702167808024597910420909787997646317723343632899522e-1+.872625648088230355167021026742255033361501356497179329427799766363519438817634673458003075515407831264812409207821702171159691100471167385114011273586e-1i
+.787290129200726889776136847690063397659960311543351985062004782253293764687154099735803283595577211009912015096386640137016933475031890783578594723569e-1+.155578239033829496753627494309173515622740312510617719934616810132183290350778095585564837279418078389947175289840136847178073203841130333966251685202e0i
-.133585811720223707384427103583401811603593059736942341995974752809278647334960995899763352825386389399025822765276966587732917353269819827685625470259e0-.253951393716787093554350021705553296957707454842350175776473908169298951034457973434040285767533511311052617026801140367320301231049523705824708417890e-1i
-.281744044586164359464743292498493304783672872847039990454442708972921666292273664308132727089948023575957795336540705617636115429326904471636286421819e-2-.256205755271748347919448518970475097227441544386918516054720337424247410939446482956673043768181823646533059705409614392106793839800279521941703667091e-1i
-.488381652264517068389970202924450723903800252432178458653148155924145704372792089064936279655611194780526101100651563866198253459656392713735884773620e-2+.887034663582124924842211591449576436932880931857542160683333449868676221179182894161176522971400710223801874498802906893679190671902841781640506638020e-1i
+.124342324728505530623984297775406717461950559630876723762600814925658553556582533760422042539219173518486947744346656562237003829136102110249625844832e-1+.634779156205842621895046838695190747245503830289975997823213269578806702973103537646439877177405336719653431101899748237397205341987294455711637391035e-1i
+.276289399348501851107028206788487309877031418494393657192507159029286989299582588480374889169096549161177781570754745431612559418493015243389817942505e-1+.116057794448163109829747361082485751899365997164859700896204693041665840335596612909953817088462674021697542426986550455234801921307213513968905790739e-1i
-.483119654959363317658206496028292039114869748651774072732804427889656899396435907301112406671132578781268406513560253530413188259502410767044363211775e-1-.389498524836162366734980252905377948168001209961297741195495354487502610464617631604139150137486703002679791675909218533206365357146856515288783355362e-1i
+.966187624020468149214851174743452908920412523283141098197172924218442784508555547201356585173744923643338672022577544333586192202185671583471956097453e-1+.425208283883957152202400856450045491036648907954195461286941045637465750171500920390359471202420037083353045115500927037021812029066998197605555484910e-1i
-.120514948842120065653084903010191166518796279510385829654862180910936826253576251318838428666643134894934255309967101593969048465700475822352303875054e-1-.161072449415591902342041508336695345393655293248047055732112764294435817036086666236224757856123364343660964241229839113529129382400833541155740613165e-1i
-.605491048438835653142823628410864226697261135532381001115911522611990444267852782065895617161612703536318351658530330755979734462441803968841241721161e-1+.918492277261132194473377929186328965245840352794620070073341670239113012478519664389981873971934613952259098784027981614445983544785167872998185882994e-1i
+.935771813351495727498707263021869831752180068379054946446683358821177422370802511891575013334442999391685520352068398994442202449899926530218303695858e-2-.656719857489706618095605874226319468487768572782858986426935621528305646659263787742450979259324110189692225080254570461154795470393685128320968453963e-1i
+.563611812542641588852091950198751724758364476024199043354145716353987081086474648363648307339674612561329760591942389047441060020873898726132756123610e-1+.162472614388444332415507784796001853285348815769935193320079162301330832044938968461657158435184887906341976515625923529893712806469266411347000050485e0i
+.671379721534246858412839165454216003019640248967249903239466071360979951131679861921377268541757293390012437730683942553423488250327815613097472220710e-1+.277331483159608842123215637155007610114049200983773157927336417555848745668211961557077477043845619471750805161222429091883282471342212893290066031306e-1i
-.135126965763772436684620458097980909750241283646684388370011520050392323559504397386474774890618501676462568523944310024451456307829709198747843718105e-1-.286795188068467112550440264237366745728695576719319437658832700858635597850504438987529017312065383494284054546690881871850299348315611775441063277802e0i
+.138786933153890346643316131552602271246276044136986142772688864385935932922104054548873109742649132421765495463843181892929795546813929366264586637946e0-.887521288218452435502443550924131906183078338366552877729462275293077793819208541493814151290045172760270321907968081909658149539259138366521736475147e-1i
-.598490243386370250332281933593446813481372601487048136924444682746138539122931401069643339851684368687050183988730735267258966453845967261693004025619e-1-.143301155655311835972506120492273175564759472120012229639217866521504239673090665371647878998005424500235702504112780395158907428593057627811051476674e-1i
-.125099604536605775747020461230609305348277285087064795487713619758185482992242859335239543002069431617917344640410331942475691631079909644493113704573e-1-.352392345758088747536532865837571003214797170794739921514695265505134437025364921035000586571130113628535276497235017025020382964037519258802091824764e-1i
+.596576029944408704339799708615049515759750223276016434628014156365412100470814582154546121926540989566567617635043171891619847152397963596542347761492e-1+.451943234538260148658249349175529176646122275497403498505869237954736147617127104875106545711353379979460351358679421080615551786197924657398249399249e-1i
+.193498443255707166052158064708225330159914157942874021085387010067627802789160136570645729762337090294354045304736782662920124966017477533612495676531e0+.439578391409740969348027883294788267443462151341499073321964035733624538323604868690815431156676109883552862375833166943724938953204566698427184584780e-1i
+.125939656782813597079499360761273792660171079739480106124581076490718228015777259119772422319048985296342299640360413387764993037347558979899202046994e0-.116413211793678877073800826136567867629126833217465321981722014043942850502450006304485741416128052897538516672176800811906612160453349461256094374568e0i
+.471468729968087064603350756519190471636647435816399280030010965898314913030593580069357492210096826497971367411107063692005082130789122427450745998118e-1+.214996169633995239797859086681573827544893870865275366146174142920393429308164160868454412921353381055484983648334042823412450692134958223231741502991e-1i
-.388650957936568289896822940734427193159937438275537968468287981659539265520759296503375854061404700074122631953937845701968998963616269682904744168427e-1-.116737205707564396842282270861102502852615040843999045049169852588463437714081408283313199212283646949111287625393892763230245381862712662852451817502e0i
+.220219812531412091290761443454432347272559236112851727117197750073832851943112575755869020714506435558407495657752808914708485863779165718831659275608e0-.391208122518190386684479949508633762783252941803319920464945784198061639243200874135983045580284386132569976029010366809581072513965140716914738182547e-1i
+.446457843607000864049272635975499520145279753900196033565224490490907995153085819058252765642606118261135924036562540316324814061357601553020698340400e-1+.110461607605570325040285962703677983851652980419808906773430654478822800763164285760820331468231485695009537938527858765309043252376215836396335970951e0i
-.418316883853122699695242723065814830499194307751837062925769546085584167484993694626873874966922047665269593353866204128806037340097543255772266285306e-1+.134237556853674627698239225513173359644586764797427635264231722573418560819894159751034766288250519872052988725389411990852516387632011467536531867163e0i
-.870495717051685611656203222118323001437307611248771600003929176666618677990355960957464855077532026818763848355809133167054253739366885580331381330280e-1-.163414617612862742963317723022589743076292020466237057366262931941165020724680554041825328421805881945286035174489361752280922229593285615498246668900e0i
-.654756934858807511400127158257163633445162195560641141174733326547894078430128960673866642862450386194172092484971540893266699856467054445084442805319e-1+.208582352977669147177477214987617022656588662430049662667566254491461300325775636528966155283151262709084658435963711377742819401567313095652070216189e-1i
+.322124328895625943353112410762666177529470013955634581707735269849914901555046256994594281405754736385539193318044804375301545944559088901675270814889e-1-.856853572481856166925144928272448308866369450882362917707712122345181753594903686136133451594693748585195976194957976654843932817514558970513895311794e-1i
-.137963865925026146498167686260069293534212635800396933488087431629122495516691407796778261537078224366542827168387759600679087927414960631195602567407e-1-.488103559553557168579366698678867317334203930570783282749297072181315623406916274596186771227820026425629839956432470327758196246079694049185887649956e-1i
+.123102895939495521232363493813950668189302834579625715753363278638507839773961987879052388533009085393920834788665235748252713342735306652431925638578e0+.629570714494699223790304097350133300019596094302887181467654250734398392545458471077117375748828455611106210970468884106577913359069408640625733353198e-1i
-.623122053495327441417455742902653741756985420876679624294223663351742724859911800362715366017680053873354056237982984627231258492184877926435318609569e-1-.972437727117192710592080061717511435638181513423273686820422111402106047127904033949129643232426368776363386359103692635694531953832932694724561892941e-1i
-.613801196255897472417922077545705379970884468175735623314231657004207912540554519567052647640218995876040414707044664452193562790700241141149837465082e-1-.118736363847499284409223410031137847672560387594425408055399835636698941147659979137201586346111336155879065313004004952048613206585763848515349717769e-1i
+.112736816002833733847441382095331657860334547275296164642058696434987471621756845215769842926257013845585396826295006943220986162829642082519734937124e0-.120532777983241413409377470830127871246722219865516985984160058750885534764093635608553437025461013877817643736514668151288307141294165903940381826755e0i
+.255315814448197044454217801369709178532562805724962443950671790747111235417981080767582157538076650810027117648471963976948835565313839249718751093540e-1+.689294245385024689585744094653178814705714112125694039003906381289522154595447038193897369864425126575579454337939024314716348835450976857540535507091e-1i
-.464221522030661659692018297611569345567719653294668728954309591781203815184931198770148462120876254155756214080760986692602800854464003732371906620845e-1+.753526808985802617383760261805061028471942972521028067912670865465603574803043350272527774998055026658618203285186975355080710282478092453273983607652e-1i
-.230060905184181300747521318573201689489146332550092692688686190352892467132134920620829653068328005822985516644763616037211007081729670488403632697451e-1+.101328018518722391647921285860062175318952440497576831737768202209813555897807419713587186313170132158616824480647503295432196608127519064174061221394e0i
-.910451562041093877238045314763013710140450733298740709085766845046754318481235087954244711043189206566141681534251719537282242148919050762510709559309e-1-.613223526068833363153119425572759652180462341787355128351529863447369381619055799066841073723273305451104991705163224949452106038935513771216631226919e-1i


==> solutions/sicfiducial.71.b.150.txt <==
-.321611366632125994467737219276505417957889351730383052960436723723848993561844368386746188605068842057454272561972693683527139468062710695135021686579e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.111500977056710543867041318545958056150940324158997513371134633758324211853676403868481655328196936366931951246688912938084076493826185824361576464237e-1-.804120542847726415702620196839411356895345823769372515967501253182074448931475137973965115051587445939096947180094810849680890803202824752388580914812e-1i
+.479591139232484565257601050302581154252281321721711554981687109659396379057495452450812669629721306225789363727777041261931320927935116031039134245932e-1-.733429006127701556591726362850490705889184581852750257820291820442826279852449116365513077155740322839602349526794121726322184175814337433581419271465e-1i
+.954295063418065601476077612027718684178057091001879224214205153632087191113024612695375282334069041327666670868449860405276514646071282511233912517637e-2+.118004673436062534213225679632062588905971734618010224249969715139062568016292776899458384109907554161064783793743099222264317550247909824280116477016e0i
-.232858064356360481394676868420500297117809874687376584085526355437258944945178343078963194225376980018599162962243577676981716325579931277989876620068e0-.336583352709234366659051930715265060054463444243964317378405459468338589462585075926359869415467870680991467079118753434682959849425730220616727823177e-1i
+.611812810057796235671222942284170926909541070682514150098887283392120820922454342416781587475938462724729798332253567975940439659634574769815704604231e-2-.217045648618697145730464309155196958812268901477659140089230578132384731018068380096028801238529299620751835914997363988709102623024720084189707539449e-1i
+.177972279827442529696307609703078280834922855290983953415278076714173239839688064910721015192062151369317090580754130459667723241150760693062464459666e-1+.495998348114137656802725761559120915085825214236377619315478486971384383742411235433497369432245128503289731192780755468191180692084885566066639865563e-1i
+.227943212167028760537424860733638617627333212309425295069387262742074878344056822886843281631329821103951382396381938777841546844208017806996617984400e-1-.106370919993535822058727906350261095770078606026508311285303027879140271918515459509396498941110455308985337298620601825364397218582927276457613299672e0i
+.751525978348097548968687432980216065342076613481850297028484019318265138053668970011940440442504848502172818987535524514026299136572312069599299145060e-1+.741080232566508090900107073015128161517259057736932806032428299269857212304355302414481614033572272180731049783579115181667160851946466398987071126533e-1i
+.347625460628243444320132644063622809046497572363901992309021871443973860519462338853057541873197889133927903675054268484792315464132678685906019172786e-1+.900258500179313170721697795029769641566811560596093406235850263110701292705871075196533014827614755357486174440224840408050362867262612806546779805867e-1i
+.165549510950944010732804110690962181126114175534723634269059824948193481031096608870663119376128999351350799337751378103949785078710393584746410059229e-1-.330110870410940967408936762903211017543294327390288619876233004884065909238671030117286640288915759060551156504449815512279207915213324593068281883980e-1i
-.557003175982809920771326216721399524256036069461191571230830661270052209578010456297599232019696198363578066406714440898827911072449492087721922689259e-1+.616293392221774351191514593568233143290076179456881937110576827674592594933790364771648683671198190069726755023729388944129843437990250777382972472234e-1i
+.616646898307869401562331409187929780403955859822388806471299802014619750294964099406363363842320403938493494702843382138591693208372012133759425887267e-2-.500769495070822243475890262701594902656731475373848568467506027826626643416648345024934817540272567614246060322338319416082946656149093499015312040496e-1i
-.110943911129230764083020889925489840493665124499462547982221905141723893475688237116240678818110730708217892144921297203074264274673095290501823539001e0-.110548562395974963630318828626950751191567917337203738858957892774884083323347187472449944122883406383121001856969676272179446025653468893604806917460e0i
+.433932034206138366788197227491099124465940701555273702809357099329474161721431409689399737514960101631964209837368977780026685370101999077166830590964e-1-.129131183062078286264869044899012990686643083271953609949058540021659453838145025830887231095577741344872626625809023652920689893691724225574403301663e0i
+.836668460703743509956877544601122101475654486401220700344649840071719571312022233009087872067652034191842988481282791944903391379894374029116467144588e-1+.312642732378864250817065063723507661149066222007250496435531221188568855453477957547446623225843122015119257948537164246712593428964751269062361300863e-1i
+.812757965168044150743056135528945243502384718625011958205283463624322631137216244624496446739742376164610318906194093280046239385448814497285074406272e-1+.160516737471091408336606925297014450326873785241274285982013541371459017543286223957196811254207016366961456430562634566171327995220323077326078320037e-1i
+.123314562814594822627355999107877312602851144362224184336219196751249802698529519165672492588558133536540220947649389931409999286317344728379740881392e-2+.129516635122168111566219403088095869657447049301656167625256062404576980436652714364276236961882947164138102629078685331262100572339416845303333349228e0i
-.628573546471377699571080242000875293847865466733532166331390364188182649306695438016634328219553543248617858248088433117828170028738805287117737844832e-1-.696250601940597623740154238160046214883925018180434893054228270444242586324595993653696522365299062944709407871943238039666817062055330564175556185854e-1i
+.363420402113472313007419285830859995443525950449337303115332318648814306915978691758281773675534134162396468305017468971477532095733959879636846762277e-1+.970578262083960261402014858076467429305450163430987855391325738799314579675680474403932142625497277834202013949237139926838942825489363925740543280375e-1i
-.116374514448257738570928617585766900472651470631303260608526721277816919454199334780700659706739015127753610551987562600740740983296767715265541842895e0+.425417037071589060229610904201302238428535432753866176363328532142396888037571022700494108636414343468991727286168091641561816290439102896801323317033e-1i
-.406761238884029718928193813962109572018616857473570327417791139608797939164455440791043949347539356123304151583389742509986954337256091854665115096951e-1-.842128084223774704641560025304631643607168699342186595122435036470068563530831833301837043721702224084246555728219261518467071611846287283517793346611e-1i
+.132040970160847319790333107745920604781169048705254071538489804349059556521414939887347085170265452182449362971372646702023925015734006617708921136072e0+.767494014275781380199198092871690017020482634359569198146705552644956509451854601735599342954116323532964011561416026086012525140419920993103842994852e-1i
+.351101664590457768591731488271669907707871813091164343999555744272829265163537061750922573097426949244309190156144572716377562540466438046762389985809e-1+.272973367114115352697299282330952862348173454862267638787571365772125713406383046698431594723373835147727402624680949351448709643965347852617921601422e-2i
+.883008759369583496252393147645308599978529839638997140420160853472784465171587005126728947574616377217169295081797714685531223013677889308372503604224e-1+.139480544939480314782880120920336006687196144825350699173143628240632816725590685841383574897594217714574448403660033544437144151328874815702371894366e0i
-.139998851967601417410505564012433427989848074087067863213013791886993620458457945864051605564071283311250386234481849767936164160664136645729322132947e-1-.962065031107450129099505710263492238202020502700193156356116809218907763602373363269699702190165742993982582579376292737200837347943271825744966221766e-1i
-.757263117612687538771636189830176596843586846140130533607071857381214115745811377033243302801208092504918103169372588692025092797842694571947705129574e-1-.872912458065096222298205939688236831283159999295173266776193732915068008052900602649723624210434186167007951202096489340715362060422660914127217926473e-1i
+.183733369351373228880073772686123429549555264388737950531499999235359294874285645548392643527611633602856106128793571329850415904581474731741399814136e0+.114991974110228692339454335542019639516164537247246057776678426756612687085710218265633512524884303546713415880674931845489793528939834114348387228405e0i
+.145060424069470925597995968075994183020388928890690293932385484246837591818638189289571839137618954046071589747959227683416921024856382577596337400269e0+.296035491015702952896193874826854299577898825893930175509051113392515185510575643063599552216905542375008004688911714905073970628235651737822056350049e-1i
-.187287016307587340814604739411896748109723428827094124757747201341607211537254791619813622103543198577409652041945451628777862104471785625982034366817e0-.683435586584118515834994979503509583051379181391119873989741815388870313741758168013255382067066102833825339342377712929301158723285679371127493224199e-1i
+.518326344367985757089253214348133128872692226008628201345229144815910410802863280917251795160550903988827055207897920062290052114939833788799762756659e-1-.120871023438421720726608720336510391315922700174759250281276482111226804230583500412427986198567257433658928303054867827709431709333013494414872792153e-1i
-.699443462041230678876965557112702563912129027389416807451330943922783928706614318781537670963804703347299408733726387307527704640684264912277062884345e-1+.183472392634659753317428346740779528651973192976467437137991983597375905173037163267943010769899902053098448833493640752081602184758226374011051574858e-1i
+.296593948668365535382298406194225535958647592092159608145464430657652258447632296435561410832972884101898076444824621853221688291838863622817824404546e-1+.853317244112682259877709709905092556742663097573481174860160985559977666848915007299886931761888051353266240440989704555497782398369427706282752338310e-1i
+.464243464436933022121167151109709262234505342029704422381111526308293496028285007877763055976075632920253761512109677381070704660438438124106166767722e-1-.699544942799279565451588973347578956416456016527675161818365606426817707989927016529065883210702703120151716484345629330966646086851771853064946993040e-2i
-.551628786488772594161522165614076764953321333238864603788443821392868623760496324941001667517259817830445924395949961383033545728671501058741359133565e-1-.946980447618632707071864529974357876321316847615610425428858022557563272129988685263708459941743370571657373981289834193997095494125271593178391492263e-1i
-.112530684381447350659514134915352086044055653175095395313814242394870551916903334334094348747830224804339875931622475498453504012900540172652711710756e-1-.136674978121097780913277790618701200774897564919514917576594113967464605725404586182828596580485712474879233285158655561387447239665671290297425060851e0i
-.132223927225903245530569899968273740713524247495797615797585639754756949844232765920367147164404711556725720378909776956712753651318944849917661022761e0+.673919834233447183757545359923387683349747243576048154076741628495900559837275743808298359909700967617003518111124002505409985569546138426013424773888e-2i
-.356500594468837339803442603719384220448862712493081259505665182477318806198635682726298298980097030006721140545797327446751401022227953053498812542905e-2+.795570618542752445326880016137387488754833105822441334386941075254242135161250779460002148459656360996363874112226572948454344780436248488267416392296e-1i
+.404779926552830490627397001029044391001569182202434144156871808909410968449814846414789040526704932267117744918211384735621822580546096538666459735848e-1+.385093545306733398625303467848869352657954419383411299614014199104530502869907413994571692760474964479296068424421319828010727211467779468783644997547e-1i
-.705988617722136790387739872435635932798241002173433563332340011548561333815191617032469947044203708678725157848700593736332059923657130516377951604848e-1-.115329546466863589863141027010801254898178658567093120812876300443561459254519495188418455250896043533595204699073986707026678432634911067732598378045e0i
+.108972913860582104656300530234319084536620450336854238710008020600731617735077877640002335110816166418022643745582691696462594610032041437453225029605e0-.366796616706952242084778334290794124724566045859221924744750144147685064243895137574302539469976521653174142488814496623136157428370731587758813136444e-1i
+.101760686378180583003463388207144167064615557357200989410520626677167284338531357922453502344203667588844158245021090343721822324772931547036965466001e0+.154672507728224507010531691091529589616999973824780910270641577274457712841975680827264896207448163009127530672463884624737545255420804355984669940038e0i
+.828380732061779396428485109040196884331700619883888422765350723000631032833319482587721575807386344648450229452015179544407361143611318922340852613218e-1-.104537670935105601424893797286116406771987396007674077973394068061399709472722669728591333464860126088587487027251392486318060862603965277044326999471e-1i
-.879219117220288107788581984880060452929760837350282810792254087691678417561386556802061602178611640440537918118113225699260900994519911085213267877765e-2-.658889254677544868117176179627670018737189116580089336120511992912226453081598819757599171999044811463786880926968397625097333891168678294542390620877e-1i
-.263883971458745806380053999752449312599314981731255008386374809308012695823430235969101301550999828578900282896303953536583265359845417038351956027497e-1+.821591538650013130757948708432216949467157241746019517808321446761407830439157590776531762492118620000959977065667057482044512354788468340341896663902e-1i
+.110253140145067121962703193975026286505983177485788573940159762653521719665935769052578201672068860150701359643165845079449363417283382417971288544714e0-.224118099225740073106648640228170895292232542255332867051591383838645655215154331809546665365705570455675067398630733450099316193070655018070461059684e0i
+.496148461939625759168449158947525384693467437701284518486741737003589155440670223315320182843414589617562706843440611347118417651389241066467485528664e-1+.190885320168976648777027223526722928185194965445141482318469525271273020925581209983894789548914189788083626594051543304300952983534041062758936863037e-1i
-.528892236522234506256712203398191026648591340750548499953886217740688459830194960221055690183895103225893543108176878917027388289188528344986809479489e-1+.307301975691764037086100970128839908888909914984818772416659057331100976384399166485371478946800395634475223147452887058255484161216689661513024282594e-1i
-.552130303485948865774134566908058796786431132587968384007455120096436487304088842723394931880934879844681857769310360704615319577341457530339460500549e-1+.834589469277385277930903773275141559362647089519298714608396452680785128900643964046620695330308349062336832385375925461179030869585920804658648173603e-1i
+.341396949904903920770614383227335370154122284189524099217723158666222166996319060117406829040585192288702474782728142459940621495208050691325244327377e-1-.124876812100840488515359158563903570917422075487021907457354626145039164006652573140068631503207045637172617917054582079481352165831075713521381973317e0i
+.445961508496122513391357381332132053560387803076050722210769964812541366578935841193003234990205048460105466861067166485907614224767180587829755048490e-1-.617840299999176222507530897239011983671070231657879355655772874794586737977590487106884437842707396588791282088608156541395814477019857556352477002659e-1i
-.729755183947625490850567188961127673595192367191955085310257302302031132444068718621988705915987113468393837080835558691625141336189865264637278844538e-1+.104301765961515552079709309736145791246048493327101046559268716251858526780280752271611312552384597646912123728378731657662589129241252426040951721632e0i
-.775037614151865220258245668593747240628726404436258094202879605734018841355812093651681216549768349766623554796864102436246069746332652725017961209466e-1-.170537096648598382889068040240397714776399680260280058405291299203939596492396194625867315156445828384495497884497689097267648302921541587948575285593e-1i
-.225453697005532960077035372808875106674648047774859363194953320808535678513738301383845273337069805651885813824580122157723369266657502759595031728123e0+.521421486983439365902038200361368451795924765023299913978086542998440414643842422727730118267311279577067646251653119690304958373419114121668366795703e-2i
+.901241242484802207971442647777000506109427682412388023015863689420997883233626581112472990730559293845217457181893109837279194996453919696443085749427e-1-.879523063310689917110860593292805783041089048215224259460557151854699931806790872468036441245790279037579776795308146742864238291885785888703173468809e-1i
-.169082162674260079851226577130204109085465360481512264446196964573511199017792567655524734766405996575561307364299911408080576929946608130992403124531e0+.927209028559946830313758248945215462342454642171463781914846826267658820126945760181490354932699425086014954449884472694420944573836595081810781301673e-2i
-.170845607465970035696636210635939603177236996075060992112213014605447614459739107367338838939378373411992629518387322331909435075800896936096158094499e0+.159493896191780297862312526774126635270575448024193513225008196379735354633928238842246288927719996468761041290977110162074970350677938419732911711704e0i
-.681404330702994552775231765014946687597430778733441117092468950453416006593899179941366468410945443602665777505325347786657170217509101789549701236839e-2+.893569279809868489082507966810030723607196454087279447142429866056912374800804585261372652221094296594290415130271091256331486252946435058748902337326e-1i
-.323258463745361587154762491677480095514438919615831575493917496434954595775573008979244761620798275061950300375464155219455502639018753491760013769946e-1+.331637585261870002716035448423929946184713034356828081070218469522705557459871207904813720532520340680689972688981910516533156090427031986971912227563e-1i
-.663582403692754248356856245400842280002714622048555021649803375117991791960532511889018660152627549202759865377397868293397617179608789571830904076740e-1+.680869069891722151949929401522988059627477234108801741272128531915927320581124458807842524287036875549804443812071891894183290183769708970507118754595e-1i
+.135684356842683497321299534563115944077986591144863472419795719567844876493465934748793964487054059393544002761789069297386325808534642013025846830026e0-.431800131279852457555996362627876347623014313531801973676645190800935375320192393547167041264785975861922954235742860432168360088506135558787477577762e-1i
-.106312231744615761586802656807391854645366994892756231867883287571750303979673135037270399311827860332411005304025228842520886730866862072948275167328e0-.380545114053868166593040568407461425214373027824959300718801463752256757941420363119063842791664155865652119614387213533656600788237498584298372062874e-1i
+.186482366631972476716936170695042636992691964266393963713265790715249784396360004170405108866761363670143707271650124308363836237826700026964260497239e0+.106329615862055211223164367441538821559190855974198051038492720112572831891962168029005061936059812982001583932376854637876831210535650873989548935123e-1i
-.858470404257870000106391169401231177449809725593654952562323300400317918298706053742455263350440548442702093872617866846255058096146140399900211342603e-1-.963580686033557260185573463080183283649956073944511677869978594087203080240089804647577729525983259264378511614735994000908374053149208935494323428316e-2i
+.415357479813604280135260203540551842476382703236008851022040556591820061922167664294835088172895234171683515654481356139537304836015638006969006846706e-1+.205609878642484982816418821948022528134321258064204284234987059181540075948878192970148751662523637094916771939336033506690602437604195574894714857075e-1i
+.686185740213190725683006633259049870521630125376659021850912383546510565817009782777845214990346490557224980826282948744508316022853912856167162610841e-1-.606340690359605755006362993927275292871719451007606499672254180610472040537509506607397012270908212807968521548719543756161127662081428536438961478610e-1i
-.280241785315688083511480057616631494961302195321608847705342178549246828944721279328643045562449738930970247396839224940100684140726134766785588740369e-1-.821649072879598641130509607542010161489089372051271447036167548312213920868309767079217012802125366261834414618436404138613277796228857856306409409151e-2i
-.499066075447496068311330221083246247873795514273750901075148031121262416924827337807040472981008894334812193598353677392439311681501216870730107795122e-1-.180854594983061759379461784713342905423522347314154529084178573487020174202647013011137995954368463417427218369876349670638210556674511678705693380028e-1i
-.756353171969399848907019639851307636814200521828540182595844626869498640200354862062714224820672046331686514898883933383738820437550606789544772545058e-1-.752083901824364134565162533209700609916160126858667895926577847754995409657039038033567202979678569290568878762359997191656833664322413510929239016156e-1i
-.192682223853720681407164370018724414911468748471982397039312654324557265957765276612145116641222091472644836400492639375155856132566306179435929188919e-1-.692703463663008971525559128484702066248419326921676120956955454356452961342699112164198335278158651850639558389773980184590464025538480828339528563884e-1i
+.651095878710281458993193517100236451971500680297780716688650518602096216705945121355146118506243707098310100959721200250582131721713127136284279322921e-1+.532835131223097461643508766672239733994419219694325297279941549846101958880554250746774703065464185589508537818190717603135761985631269645706979451217e-1i


==> solutions/sicfiducial.71.c.150.txt <==
-.521676273267923413991610532567792299626670022427049390926378755823900669485985173377607278789123307953106166678828154462249253238826387280958388298231e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.973032795786851527630678132510216421762073276172821733310938372007580137147821245684552840494542849598061413879316611027681220708975794598479620168794e-1+.363956768959727933381948435065462639415874937620204202299485089803244467531957484203831912616614231251952640520867111195750597861383038437409724675974e-1i
+.670766852742628691417771815440312661620349178839172922335132260573247699102797365543494168440074087124210124167770053977129635601613559466851742827155e-1-.201299404894794922342228520958396234816760450496392650944021118672157709878382951524746228026595121343818158081997432856541795923414926524573477092253e-1i
-.726824615717499534127514807882911829105631757480660221175918733955573847224514323869797472396178672530195941778742385474080390379654891373273692637844e-1-.104500281256452660565593024884107982846995680040140874585244215036766255050175044436252633639753047539779074943493947739786465330911090781522424369440e0i
+.107654284275664831878374876575968040542384858081238623220365224272610019503373487835137501703224582986674738470594275387668168381319043342340974449056e0-.176317784953094024624297708090509960064600240371148611134517094015886203338733082603107024576073214811496525857437481294114423890431819330700074785515e-1i
-.461589921920359078743204034856947263360326016947771462002953646210888740696917832768466393986923947072977364201615619842230911793585172530113071812974e-1-.948294641250388787137228987220728040779698022678168092849025129014320493416434321012268402760460153713684858431799073071120836973573921990434384395326e-1i
+.448314305999333378639625421419495558994008360638447696472051333940467728195408470758799157444431056685759148508742316436387534226424628953524473807413e-1+.495332161647203038784184972658086384771910642088751670700897478269059128387422165489544153971388651936975343479890501891939380864886472841392640704542e-1i
-.978138937516803732208803317781517638134315407626517694994139173598766050773254552293895512771104024918107942533240318708535849335954181616611178555143e-2+.192560348099786724537554619677068985868360139909844426959206011607771608952916989170461386152295530661629004234346385465429888058574017878641140093298e-1i
-.802125429170990205663879681474844444359776104607657808984984431331388222062346051369824098848048022243181395796817122274245221158786617389976155213117e-1-.522934734850039157784891892993449892228833957577940664326304114159957805886498843401407339392694022663655339938624681402697119627156469767756225139223e-1i
-.191355272336377982967525823197963020691511443200133327758832974246783615059168235294127921504592094655459677225157315270003520149821420103354560370591e0-.320770067853885614136871095544926130517850397378164073276395212999490663256057676059561886993978895704496011651376887528194023273791236981113984280534e-1i
-.132530646993069299021320200937432943942904620841914512866270265107266614032971028567700817094112685509599961789906330046836030815348542879943153100557e0-.224934638078656829276151041916443951780413691390327460018222075501409596713644424156945509167265211797964567927030613430608035960141598030049314892590e-2i
-.941396215295576530829061437116779530320182629840617818636404052347977882897713907254614944514694800543063767166707221598400437957984994428684138925543e-2-.337127876234649704262591616775834252465646420923523937870563575330644607252425369039891418131224612399111963346818067831477034117857391225732221083504e-1i
+.116302282229013213470984910875815407727727663463241267487685890571302318310016259947033911854267606829857699251149022962890543336018331378112744452792e0+.358169335843494702825397260540912940355730212446071248453716440399573230374071925631774976063090987898195454385659562380659071802544162249092622436223e-1i
-.321230208717511191703945702838268528650186738293784598678983328697566057294299774482656677639856870628908785876695124845617818951139511979173905675247e-2-.623779553491448164299623234293718036336319279822176089214299177699304423671632743614658827125114346458875079219949248550981876657424888410354971694922e-1i
+.603250491241220615291394873642050279000592050897748985292293997569039086961362164967175789006170728577846181654389257439149779337870759899934759197456e-1-.215985669107542634593954297807594788680046839508591269063167908913379192789721296321960380869978758433762683385592406968698491373838001651759474104641e0i
-.717611789282135587173795894922635816496073420872576874576663317854112761103275511036296560391847963289631004772358221922324992130519049886815565410050e-1+.521038629452650833177979779833862844835944758681149863279871850941949402041575782736476032235941174428897736011134582681441324748835624208065480210512e-1i
+.679551647246049215451760204399601196095104149241003838054400590728206047081806679265540421707447325977334985519511064380548042191400482302118080510528e-1+.420074993135926926552866005226094360499755260365429842476369651361679861166379243298966686260428807333425730745617001459735388655645632171792866999214e-2i
+.655090219209649654142447313858945719726630487803260908709723253157137568247874373889806118124394178707131607514725385869513174201851158035670208307651e-1+.150790902147792680196261677264169817582851492468350067991290306154376572741205675919662174480282123691262697999945017199497053785056761801856525279077e0i
-.164704730214515439403760530983827698696304456009630424129072117115960678577133988008630855079151465388972180849640047577011793670104289228826657016993e0+.150723026322172775339253653645263202517307415774261168500363770733695374566697322139767709350046961651874712650962819083545835641948290011864475256192e0i
-.772151923757172323090042902228966221992044243043013582265221435520909566017347052184295343614288180478654267587170282900478078857813584744266788837051e-1+.235795370677747612693001686927052141066601892786410623790666577020076504354555861487057091235550313741457754070143270254894844006690077590917302138994e-1i
-.902201857152705925346304546603631524305722984134104202936397132461114602365292654056842143336340485409877827362023154099427520756973901432722645542925e-1-.106678527283871149349259598927319034398573552111404045275831780179829724573163363759578550907388780306388700963942437714829169516741923829169953672226e0i
+.114341071005028742712813556175406100056929009812884480272714513001619811856032911646418947986107982809440071974415718900256292396728342240500205760127e0-.129042727970287324503211744400813845132593920934272292630827009505665845228913355174234181777653421098749225068869734488575662369252042618821180854805e-1i
-.561123922959075834840290329308064068368945844071253969169584113741553122178574758568586296289906383198648215200922902867709353610452924415817859471417e-1-.668248650598846934293998196816167833647747886723881670024385206144034245351541221029497057066482448425971945740242329579374341354005809102157856924832e-1i
-.629726918851970886970384295265144236325275308806609410085831093510599285437592162412307276185751651293815322826208680045864409794130118420200305487067e-1+.518631986768534687150513122762203410392679647000167507510032639798973302315465089409215100060380026152424435666293997572307416094862989111215835299895e-1i
+.264867257077966774555770502777642428901455650607918014731988518961793130779051468904402217235553770415518229796485537853739811678432562394788930763633e-1+.116747331111854447247704049978526528863090585796239246038932119514499291725611579955332338267661488503327374551884294093554801243863034962076449612592e0i
-.108471822807774651534451588518225777034361033025056298379015449859886633104420516104226307175038951884854758588863766563773586445217660746899573368232e0-.457202868581454326407377961243588214512826480524881250743983203732139872800325606589467421651760768810932015756358270635488119797879891142858311408217e-1i
-.157255788095843762808950574231554537655309942546862476328349542395788966429872798483453687273588493571735571142775512124770423431938198551076359384143e0+.433233216005503453955938657428157183063375338799558363377608737262473305865624778714193866335863793742579420227292637740247877855807135895055121292796e-1i
+.194792844712884745171474731492909310486896406763321104448978555471828676927462105826187746423734211687350998235018021619018410068240108276979014578557e-1+.994153800779565083727470993247899775214678431582051628900337439327380586732303301965355541578176806194085806103260168677807463096133402611844768277633e-1i
+.135469814280130766737209887116186539416105765774661232084136322244402813870114011535863781406989465628000502124806195076532625818819326407765630100310e0-.476468723337107676605293523592149358897587154344660675127008173926846466043433080207432262789952771078062862962116373719821868825024913043563303959913e-1i
+.235829987072667130503487359719208193636368305495767543070938746715272753871897679181814072765960265402591354788340522649356362204526402270550333998827e0-.443548669336508467372297669461485547982840091976130152252986827351237437377900943447736934394410153570823392302707706509779333242488081958596758112507e-1i
-.192764807144337093737830478526702346354019518577787152561366513399611320742728194935324813507293663860373474533526618799855041595322581995227415040042e0-.487857620373315502073436813613990679816107135845602955318503061892797201677666091046103053564600572369173866887968071461809917174480081789722338252537e-1i
+.553951562976072215615272523377646420393112433117857695645788311376341526568688299323849245345274169925688353062609565969697726302749771873795941687002e-1+.345951822664637254129892113174712671400255587203685718937725816230375745189593996572739149653525328270315411455083503180953707817369022035820652952786e-1i
+.234902056221365209973159154097230094776959298064491025884490898572754253572684189003903163489237482000230692299309981252672851858130637531558635467346e-1+.355420642511245866782836221531132575898091344927958566995081302916654497371093394027363949772817355336091939711000541002049352311810063976062305696361e-1i
+.248169287099489520663628420817631248822993557049788200331610908800958775943873643571283449934242157719237411587187386801829391831803123944841438463249e-1-.164281203699670254575652390182069969861899306908976090524541248965837185398418300153873996135372199087556149069124627982155937014807347247701464521867e-1i
+.443866172526371466876893760554661604105345894780216492167574901376592302782484940173434452491660504433707891944790345028439553732211965090316610853691e-1-.180499977480272870594039615351800715648657156174866157042532145193058652029339640645364741033177168100374355849004538126594874783938307627113614768735e-1i
-.285291978300241810368130775033303779296037967335335190647394840580068857758357664870260636357963305579460889954842325195167549452955836061956645704516e-1+.113717391635211382849534820393097894326659551981977689584506816835730893094799032315318233691376110240752957628617627601557558138439334859925457484651e0i
+.200389350499727672846592275928565336900410186062186336119403756124064138215215102629035185097912262313307014464149097264179129125082545151845601018544e0-.535404385659347619801934314268673049427417130248797929924394480594112682395874607439072898449161152626272152465858683875304457456627078317840255780393e-1i
+.129324527472085471308803747893482317251332277410235146317926160603051655121439398673549391170642548724090649382143907852759172870152290921030837124924e-1-.180059413965234899636970329391679005347183929227944350760566516830553985406597848936660859967190959460583074986033803780515465682043359922683356525881e-1i
-.142817404445096059811310455804325857571534442868546783400393111784756071337783394867073512225844099174370436427092704456886761624856867582848796675278e0+.269412130062781368511613915925771851775266679197228725640963236556378600744128952402766688749195127132978778400038216909000210639476204393144530961334e-1i
-.553940689096857663246755843898452648797428644686902128738800834570567191184087276296178426375180307468612747486288845813733497175859439091482852255238e-1-.969124623291821639379053672222182815013308581327534483851818011994732117657680820012240988645674399225800268594689741894245786280707234119874169894821e-1i
-.597190724161814135173000222769390597313442736569718813971422199350009494439224482383271421140786621668745870785664252676743719231927087181510111839401e-1-.640171437196436641149145019203046689979939699510029932094864287128316801521385186945941690295696348239061421675666628710299381896134189887478509977197e-1i
+.647001268588905715731817179771092408438729122935633144267439946734140986034713105707469063054311449727008689231387642050215096937081162219126078074911e-2+.637723819473269025560160121340728072217239827190803985334928569445289920060562811727174100809362660314132945410527843275814072720634048773049377682163e-1i
-.955850268679741946745094497276914330262920756281454496885725449708122236911712235561367783037750626789016361428338901342490801363683934699007473238994e-1-.693650261428096209975961383150671207165790005121954636696451223810947521279205554848851655954180194735694269166987709815766822541506533758869955814539e-1i
+.187877992928623994976676982185178940854435198945277916131407313074553390299248504062587635259862217813755561464903096505123901124777797179937450478752e0+.177035394645997138134884064226551838089912136989692349880580713973466136772724917764559797750709284121726985683380082518318828310066616817899491897825e-1i
+.541572162638034265916788770031323968057532780237178118822577050870190957624172624937006516936229221050263493892085312660201584256974505706796234411748e-1-.916256295778243196264511925892721045230437355962385868140781733513617960430601683418030737224228395544679197956027022304669414288082777256597572173691e-2i
+.174465870496952960283498827873021093381908002004273485103553056626460429143212124498717642298936336341851896411613684055764625628838886999426459567888e-1+.890620203712932880100706067395567204384333667728534438897750492378722525706738348751782167232471348772465985745469809169744266723966939952833928230493e-1i
-.199856687899891287126100920484806393111615254863762582184019182362919185873147678431631297051439046800134659249436630483077095328044205137406654827681e-1-.118307230019494157593804082859316594643206875328991006863083841623306218370520922225155316173842491976692257051186850158210110645914754665154466555646e0i
-.122569008668832277245605714140897966954240385120251045631012587384003211563632161716352433917793072952721125773369582030877900749472949416824353637506e-1+.118969768659134699064397449578097330683578122798109424332161226558659772711286178159058109796105853955183554230153166533059272236735967508784707952830e0i
+.351457914288796705845916594807608593628711118193049743312528583391708291411082178311956806964225108476758883843849953045103063019695823737339569361076e-1+.422695647265406179191943055300462853965902598673888103705594838728597819635106663833034877220388359216450478443548598705927087213729386221797549038976e-1i
+.133374603774172822283244272787279117422877175562724820264167073873803434506168036208449474001781278938902044144256757637315119239479859723829446430156e0-.551533498021505737859130015301605568606331488948306158438059864988959767359194978871162052783626528926603467527786013121999203068962500868803591320685e-1i
-.141332057394211861384701608069005682966702153399475767560574745130844967485423718224902780634482362888258245857807245219274964314815709287752795446401e-1-.323357553609282060252732897751709500248371243578341028419114290610432412622940098664837909628550650756197676613954928427069747716509274999781145318985e-1i
-.370685345773507808287367997143411728094442213291712960809809068107809856592246825968783499229742998914259035853884658422895156735349150374931333255463e-1-.285412718508702179847400618427303488289116387342725954624811682535660584532417327242196881326644573305035516707261302254829866511784133612867490180089e-1i
-.345019944387351669818239439914514453740443944919464662661479563909122260486635172487232867883239743923002716015504801780895265395309338257760643227585e-1+.899873687384053546670638690762300191995110986720019080159829211964237749608592113610444146599893000726989470830050740258675437990348465791514754892216e-1i
+.118384328451494245733358112071247941772139074783344351389027552922692277097856265081191523413120320794734373082767797905671666296943667396313656565482e0+.713486561815579155737125753805584060518282313055396787907063030138668337569401289947356996670306088376149613761774484490685515940419296422357864081640e-1i
-.416955621442847551992099118609295569429365485579574402131781288716691571605129099936046787751499100858959833508709056357429111213334465794507841182691e-1-.440466557998309574538919344751962809378923230143503145672106598712298746438482652427341304117509140710893871003624411898234120588430168892486326683544e-1i
-.153197024153757773458080640230909268646860066210546620973071044222512769443057051299293586501201680455950714122445695290393677408484855510380983678389e-1+.179185215720279172366693205844992304088646279133778319858275601114332405895014080003866296477848464522322985322173385971845454447669753283662963947712e-1i
-.785173832244389893028804347836169827349930011686147353783155938532928905969326503516119673711724199803062177496438131838814943641893688903563688092725e-1-.827988092106657148622061743385043944843071707253425450486551750885213754231090169356920289294399573280396773271228258525451385494530717624170557518282e-1i
+.862390549770540891525814118707533031671080095923310314467105258084744807817286883014603209568272998555123749736521709441377632429911936168471502773750e-1-.228854207069675836452875039946704547455206578711536609410397759856010009597538513562819642428195433887934824322429051928236581897192525464259619368610e-1i
-.481440586088123360062175614498950533772650543359781283664516205339958610359434479710423225995398929723897012847286778035677477631135264395591081585614e-1-.117715649641763237434388038260517231298940115859211089255753778133396518847210688689468159029551930164476488881303652084692338169240569334379879267266e0i
+.164257567404206524877083810746756109391348671524192759623748323048738027418535845550889753489427944836698983387265466540272260283123285398377830522035e0+.120243892607026216981975553882433762504005273501340081053785636244246600491190960348219039324306637141797162095232403516313834421800305067213758103835e0i
+.777881374719327183924695296997458807110945703378253904161569971649228967137187723825996517696402917152690462380527422815500470475177364215666615811337e-2-.270308453308885551488309799851326418202984474777022583550416327411604991514332437013898239674386628146638597181661175443858829239660763534146965546695e-1i
-.219952737336423894444629775659904100761724426250004937105621411500662624244763616429145537841897829938181513157951451795346745011306678341561015768928e0-.528473604286276009046113434209803771597598442719281255415955087446123674655316203941269591278729873008403769777662749064720600444918792707514491188947e-1i
-.489751819446837687816015301664917981828759648749278903206477820126358024487195400751771423191253716823898226468186234971779835411549390040841115308899e-1+.597353908675014718628914849187541449334980605146560261814995986634449562785663050396673603606974817525679755174994501831448491777320215942781421696818e-1i
+.195709864071133447687150214869777996225273041780302916141507922154627273475510420053764834612974967903245158573550946290455461295550306438978680599907e-2-.144372479174530578486440178295510415751705566631505961729881572527367176723756332411044326778846905565126835630222240205207407127898357313532004218897e0i
-.960120618226052136789925870428500728825069993500281973708696169085089202297048736850182496062994495696571832921818801481531231861124572334236393424680e-1+.763279299934687011819154557310561890231286441832176104907488595886378652053257096615180682867304120285326429772081725677670950905389425154710822794980e-1i
+.550009844729907021858781854572106656776580494662698820282588820518748328396745320468508292663878572780004089883753004682089268065972245113600125668322e-1-.105239612268478449212477541484616603936497392881280143182865220904411805022845211838686002022324646003190852450710081758857937834730480489117409061006e-2i
-.161556925887647136692381146465775260097305478154585260089060289361058591753921699320211976104966878824359141130158524035352391238689085117452811948697e0+.457087840658039869114145452758547461504281256537972121432411649101339760195407299475422892307494961650593262921541448604070683870980599315779414836550e-1i
+.386949657119152716115796659477227723110021575988766319937344166161525821448929840664312431610306704986034557081110856416312327576091053532727804253343e-2+.724642649301533425454732404469633731632148087193956894299686100442634297813600833797580369551975875405168675015245594063514815072567275172574180441122e-1i
+.263744249672476716133603521745658822726841216886861361636911445920790512126301687061065948270329068518953894267832165590014978349361602747249520543206e-2+.142092750507182407587078050949009497281187096771256673691619932055712370284284284292939343422337525693813717190064268620616537395390381043252415739653e-1i
-.315241627253935583838026569763930283924638732166896504701671966905572073193343004263298253463611391570886073388790324965500970944577376784980469266458e-1-.512684139933682926421068460650283329675186982007931027409446586198629296981235608530156184773523811067500353856866140842897800565395715422254303723667e-1i
+.454303274712383245262540936859248432635394435899669640916655579126878832828287210913157462301924828593722580658466263667292095687238544624997339527958e-1-.315120151807608484363966621805289916706096652918592920380661511170848566084688926259920344063999166146664898204718728049883027881323127171267621819572e-1i


==> solutions/sicfiducial.71.d.150.txt <==
-.175180907902915032317632993129941346127217438203065296218933055951193193653623994116996088370847723014287467197765468033094404124546936317149058256918e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.742138028423674111203339862272566852617442949513154419307648634368320322451618694637967384555576406731677107161453193589059984721643337818008605108223e-1-.175277854692340109765328342645784197401749170373890022960700827567730837607242777258396887722535507631084784272350787130109773825712055791858827355286e-1i
-.620981680094088115645971313430674911736945226716187105770068213078534121567045230835961073048598934716938155994523343188919021931588550967332941875150e-1+.121235729170941296771227613448386445176352312608949019688595134645133330948747524432632931004657409320221028736472412258820481690313072340272882581800e0i
-.746188659304613571665825549246584879949681603677548714404053656152971308396542902172382910827164112145324761555322475865994127382089066262527157065555e-1+.664142074950683584025262810490823014015031752964533726045524623809428750973696560605604145155507225445992022109061442916244562484026005038452548348100e-1i
-.615934735551248413910222011236012657457393226389687484620807480938053494543749162085972077334992432812212967391430119380826997917569538196762652651881e-1-.864949403379271036581940601185190026988009560678268832097036720997011665607813309668468512706000231892709093405166848859016771064004976133037195210241e-1i
+.751033809697366346539315332400350929513664812047565306857281114341427754474666133914991363746149547985696001232851509803466325404975337724588166501688e-1+.148884544732008913052739544914149964296853872923783178175699154922638938066463700008393302938306098870215842868857217548759041009049923485707497225570e0i
-.196297547763607827526148212217580207921676536850362113966116242745276129283097356877642136032176773340982823378270747917646985219940060447480389760374e0-.679234061179699549032535713373871470663559795739538142623542351362063367579278147233056814845997767688481752138330804468365975694228364743670172971043e-1i
+.918004141367818024118149129529900839941335032484954553556908619970452020974174067051571385956387015728391525961731346250125370732801729483531658013471e-1-.666392097377984732641198221055683068846275348469639489898521357445337048720146523891420337662813642019383318176044385146364443084971275083405349303885e-1i
+.374963406661361576690754570562949572354166304327072590284710208818317783329934783383596851894119256455349103156897040838818185454099379097561756962121e-1-.721128191167430299232651772831417709988675733830652401250066283557297753446605344110392866471654575199649999027810934652117878089732148371760496992346e-1i
+.827478722270756458466099979515282802859650802615450802129701119402694222842478579912614333061795417140700769718554932476752244808918465784845070358374e-2+.255254745977140528627483697238447213905357777624395056370984731032036011382956255271150261102595665551733818947369005312149498130074943642641889304951e-1i
-.202496211427866348562881387568474612542632751293558788533236213501267674607003275915494780300997710652198655451041740409342228850392694683993459905344e-1+.950726779745806471303959050045775307559305280976436694329040363973456858302304836033482205680095823770439326662119043754892285728572497181674262876733e-1i
-.563552856797919510531988999276638794669534529245330947718013856219905668620587257353135301543780113530562622633246163965009736038396310634635673186009e-1+.193335143398506066063864106192683442302024191351714884628168057479923499409814440847821645858230886421854781124830725468151775130577006198609007002147e0i
-.608005082057524543821297627229686320994246093867502461558137550363399015011535760355176923684039281153652032094280626152446434337704099596436411009153e-1-.815287290825299943974539130177554701083647738258613819272644481386600165637943638821765727417114555325255137630679847333344943814796940839282830795805e-1i
+.588307237929757810382578154370622934055197036179203010306519425757310235864947989611016961308375491736107222650601803511383997445037484419382408568364e-1+.454638710400603467393972159185069842135269455639750751927950944778843994762552778292272027095058193304007056176721696379423327996518956818965775856480e-2i
-.556507823915053564266286756492760601402520338393939137349388590508978117695664959333619572392271736041676490824823006561147389244196117876641084659104e-1-.510689816717272822767048438779504677150112409897083353464455235455250415688213561094380430172138443017865975582494236374826624840904080626803762255632e-1i
-.961406934693039168440780116617864617561396671127839223098460367110851647744969409559629116949974899512455480528195919951642966392242878852710050646680e-1-.658166591074225478797224495528882643408910725180139007330327192598564177678598946374631350886395109380249184588302929288744478775805069461066229012352e-1i
-.429208611489786296022788680418978002296902429300762320272878223498627933071922054607477851861706964705509579318668670812024620210539583892813580940726e-1-.947497730545890490752979028641723611266085218621351339378943635202958496516128237185340732316382014346865608367740596399910212506341780166335448606168e-2i
+.970273582171393802659438337611907835665372768681335277342969956624059040023355162980851423160300192742556470628018360565928497821251184158349093291982e-1-.506050569673452095193105495448946330684570266735985207291812611260748227994989520156986513622815771659460101492356893544267296353675410416634092872831e-1i
-.339970539794182585022258330631832846726085076710027767488061877157827462106695383680197237146677738882575025007466004390521099229771827910702722879979e-2+.141531596361098360490740020641345269682860711236597316937140866821896283912005861087068669250114624562874009812658534307977550868031872659584047780509e0i
-.896433210153640980162193623341461919552125245677213713981505034415570793230882391086271056211121262192798114254198509924598738390684577572851114147959e-1+.962348345098853975753960814025668515834872827947950566512938777343028818034955064807615898157703270825903362977225291135509300478271995681633515606150e-2i
-.496126714493664613568192835366280462606678295598217245363645202698716868122412519158598158145577943154106983174791227141565198751242647126185442159514e-1-.764261290075038285065781723579423492619952503280506159766572209831128641078381824344883283834305795295750345679745832681229285496546623553469656888359e-1i
+.128627372711296775710312842388492525899319237032413286549529098375228543062706361394243503562944260427114649946912136598117989393102425283703170257137e0-.202570501486079861116416574851045703444719156929995781261951837444833776451357374159184583759540850702783990925798946682477803439848337827254580624857e-1i
-.766042829108204118350157398287391899277932571964067063369965963825473049755813383175907191569058377201659932834471778431179493623076370302488728366606e-1+.121811782102523628484404510585345843900528468852718616650922654316516408781728893712081224845647308050309497202697739699435047511891073986282654450158e-1i
-.153118623862983158933772218134002250853085057754315848021457038948305606158859177215967484153844887123251863564014437161228187405287635634366609974840e-1-.795639428826430425179637151999807629368408958104879675180259286121964225486992429299670657422960156286730243999273406230612945452351177974538488653233e-1i
-.282386623384340906192302714498335630033768978420731367777278269836421845566440243884321528391902871165245175960765135362526182329607080582314738813025e-1+.371434768965769447156535121552937698434155014408175239147401260714091055783422317480362100491510250220595303724429077080249935039469715613181797967278e-1i
+.128689393781716746254197086473205592617118083967238272865431427553223753050604079849996974736383555913334555284902269003013069251341455316244784095557e-1-.429525580450129751163978818560222901383060890527653421696662536620084803451372208041145458182871126178696656219655181718898585079002536801314523754054e-1i
-.657499578617765417559323683288375221955116608327817652010040844949986427242574372425435729093155351626171337072289536911086130277217568898403929808003e-1+.703685002288498028925370299726285068383599844868108172286804994498232335200440901712786367371550481827210798034293035074618543875590637837089487941874e-1i
+.502099369212799489875586853524278683066783054723315646032967459272055081204629742766496875351438951380782629246194660435296171378549820406736048001729e-1-.136805454919139563846574581547749650907835067598578013425266606473059875134608912454121997633746913490408842323301363338154819945651478121113087314379e0i
+.358350933611439276561749330444924136587174305351520753117869159900544733326513071705928577365512891139435848475290375909636096957838568872996154249938e-1-.121548092411839981525624939429494285507976318955535195276214533722557701337206287044865350871419647991189708357840449626982244354052792234632951085891e-1i
-.483924850735991028826788832009212207030272789258238929231421710705578363390644628578818686412081713279587492395698284672112318086699315122794078802695e-1-.571627562544434383888555630581550824475663743689634748596379930139860732621222462268297461322809079229961514647642017974527937507538151688021399709342e-1i
-.652902114686659805147190316678368403213313194030079896579857808273638886930314059244577807731717456273055025305726988047825732990455724611098285044540e-1+.527450927235955055120000902771166409273145274001422762084079187717303453758936783530644433670957852810540057608594375185269106695935161196172790943953e-1i
-.572608614583277710852951744979568800005077813997318434544694678727568818659686004524705081406425971444367159189031794073992957077383188688184093138325e-1+.105524556240442941859807260766529545749365764520980306250559792537983512900887687437633085013883300288852782285741211721129254476152282684306379471945e0i
+.304544303533788469044033800263828917149725576149138416981134198059766684061711793963289921324431300658217255607591004500825850754373029157577323945377e-1+.273060964313179855566335401476848251373323299837656620174591788276720310871936902864289094654211776842354578153602695524694928419099642238409923168959e-1i
-.133904708249845227320376868950962420939305520507696645732717660762815206941862202418829423724759826142051034185824904070552264563960829604766529868830e0-.128600982981373676511035111768877688416721444923124063505405195640346800272164333871304525163038614732282249761769764663331914056012162877134195938596e0i
-.146346621118796143738787005840758099253405199641799971204233573490961675562119670668344905887730727615596668242857977576741002765428731854110677392073e0-.242317443339353452653880139754667869762298164654827362362577542211112986592832648782345466362542479874796931752869060790265224812217428915301103042605e-1i
-.402093267277398001377606291470948538413086940795472644099356368450683516980901506199796236170481775158780758651988541601516493021181743111097250482667e-1+.375616366904941192025644668836544951504316182124472285568375595424640841348764574065083928710604928231000712228036806479389625146004175463680495270151e-1i
-.151638971003720373383533909867381439814253114212484313095479423007193775945646118961491587662887158330603770099960869045759033176751922235308823466035e0-.142128624933784171704074841352464751912527399810273447163363565155786096134164070388869662376826035022510822489513888452401037679850271704245469261721e0i
-.376597172572695509229228057593836262329640936163793702759247339833774994892069271370634678471551674385389066367469103896871850168410445993477969373711e-2-.803303195222807510731911921368734932711386891601334686056643810895054043655858965481286341045411864934613029320308014223517992697556911334524327045497e-1i
-.750304646779962219500832235008423471468715856788280565820137759335895767252813736872996405958560347511828781519992571568354723892968839970686291297543e-2+.156505384329703979825948218336561725898663653706552223161626752423456069193214883233634901824598505832717420940810648396240777622745630160431291173972e0i
+.747806279061785231281131792450022409785977960743455534642523869785522310911201624853011522421081400474032624191862197485919085592349621743178999239281e-1+.720115950262456392116877904536661266335810316318997278139484744443462812100184335897246165210110991700441649744390664028950456392313346142837614804024e-1i
+.173083012427682606633329338057586131715444234337406907827064568005112160061768180319192216357337091866406624435431615766672267465226817693855721139558e0-.321777447494526842309160115887722493971817325038559414808547609939807572304890259560353255862120008276915308352874748945018296858689892016829484596127e-1i
-.639549620663643807295161973974534186847064616129871677260978434495548216897885023378915777552760154268277661856057011475421566810607917915882304618759e-1-.943558477393313148265493147470242355786608617412896675306772907497074038083701803242931286015605795514913106503305810250429158748624572702026840373385e-1i
+.541261107016227628031727872386317225868885781172218562422166108093298450140907723101783381902551080806669738603004254570350217726463177078263413574739e-1+.521066140928184755704373373004718532507045073453028418735097645182956765706181942337339203451830616322560932387091533663332094830689953132061333400550e-1i
-.665378262656978498004358818065380650739606579145207001169720403036012091061037887053945956719314624787981707093059504884930176951031545989035785191086e-1-.871091221630957744507241173010785189313631572201909927107353363222666626149789871315898028764730765688064369603165967463717920953962869841952461620572e-1i
-.149963420603212300543247167583211896312789864870105222551865928022598832885917033344468534009135908191890034396611426857281012174167667163743045537749e-1-.776784463975793835041201809572827898630089303940132363506828128780904063160003687108250790020786587363514034248357367607151306289248525189813319453957e-1i
+.151981546003382591787869202662195638810884627545263987301309645049835339684927315821089054200717843584053497737132890176983956084249358324075936194982e0+.125821070638708788060749284224084586503427628436276512158623673540642861144002787444696181277552030191274102251688831938906896416214319805698975909513e0i
-.781806563402704428138428826048545577311145188397115654136413181924601583301399815350396118646763925906356651394756604347187975716039334410103687319367e-2+.103844361529892784742841607385310122130941062582286840881854654207975422154883327209881722712928886885298104138531462883408239001192231769893562029135e0i
-.101233055094372860148534693216071170160564597782835765338956109028891140033024564763276518355281836352714073753396675983612587953690726709530669527977e0+.229903451928130159026328729036929813079670837012011060819108096082924943498578587244657434410087248218676256887445681417225205745284848385958947229414e-1i
-.316993215298131056651839042141850182787796565760332361611543402638109029049005670077602590640514156272507596259995674346995907357791728594641034065554e-1-.371896502562806783896131334797863819103797469585493031289646262888132117687809897682096520631122152077166769647958290084478517844975210263186976293120e-1i
+.881181632818583503519287211992412667007509140655644424912688113117210405822432277557509431382230389996804552889586600562931182327042568617672804592654e-1-.631503048955614286567304432608928581541269153013855673788705903536788890165213379525275531169781888539427469391992294974207780974761620007069749830114e-1i
-.942386885515031903716740030514644767821142996266567895369182240216571707656352614347213433835288214144626940749507376322490032644393501970514644325566e-1+.133330489883871014883345551911592986857187006151929666893100903646036124531397581943062890817918044251950458372541705703092153187851740428959981804584e0i
+.876265572489248880342119772646539827499133233533039488372256239446050141634603020807737910628066431894934833185238537539314177143535407790454344410311e-1-.366714921175670529112862158003856790015223153322216785994344719686434473516794791478844485312426032102027534750064799682929690546548157109912555161691e-1i
-.215868878068185356422971156292675723996134819174889928463508136712145747920209463633426703279099848393810641864237958757246258112147905737985789516054e-1-.147769549598015132490177148775853289301794266330883974508938377267999619252826541878002991836536906913817126888598665869819343505590411515437163571326e0i
+.179071364123957889265162236608676707331214395187850393436065887587095765954612046717195720464404576391275185344941128397234401429763973026020334692240e0-.238747088832665869593215457071148456109348470936722096813482901813960857160940650991930884288611522143855434729452475203483444411784973269565357260153e0i
-.110056471378000419831967901220151944082939349256884761413324390010244940158910355080954580383034014856499539297686153558673697655960993485772102101565e0-.519444677502727234862919110928052094060838886786753075380002471457235345227324100899725383170268938443198035480643427924248610057849352477977671505160e-2i
-.393560654313284521211318312359352583002689618914710762332707661769701663043238439629074267644607837240697986602092008895052554537813929223548132860002e-1-.126885616486605057760046757811784901488339972260728605041795239344907862791516146677666596317247077888891512939157914602338945737275032482832761971079e0i
-.661528881403017050819315229548643158624421236809535406628576370588897577620883507138518728196416380756719465455055565113367976947204913627361131176311e-1-.446154356350118089594471949199999414529974716265988208148668449161104760336252137920201558036317170165628394187159315542656381439647901257172009240311e-1i
-.218375719288623270001348926311292503942962147663809795207865817854318317576623111529057192983200468079198205769592629617595921399775091741762914198770e-1-.111481169623422058157392097878912715421996318721108371623380863963079671861992134805742017534895796316723240349535778041041985483980496062249798807047e0i
-.288406057028862224488724483492063606837043578272928316455825486625984372362731960027419856763292373890524383976490500374699693534691327890469518289164e-1+.466441669757403346762330888746372290007666064839636452860046622417597891739279478134230535263948333360422270172070482237574427097108141480451589684117e-2i
-.781503225850479279498936843111839474381275375092155464915705768872681105987989789203767127777581902547591736423627625584480130844622830829230770838981e-1+.499058965657983110850167127218375528069190368538369066651126521339343155171663244597440908186757374639625408196322454692095451029020336387291925640348e-1i
+.192804128584856791122787319668662160782032571615906025014973552403657980129324867316362717883751993878344197529324992231073175759180094610495561365171e-1-.621609233044306471138221450305034686083325083005361265468510793302578363945973478150157619521972347285464833137129496208753579317431323866492367649927e-1i
-.983475029977948603731727004741135293990259322100588020943622004737272165145782510002158932923644855118543436642439799626350486460186432929156260860910e-1+.124660282900386242964933173212237824560698299933694673132208971210770052386500431452334467822322337442744560748789634005666685737550030108397586230912e0i
+.565597582880326839425161184882424568936516498133700548235819500930558650616131572373076490970428045226036891402234359599637601976881294907007081973096e-1+.722202539146110022084663318355092461274519825795405632973892736258033547166644959379719868557038836617924980359654619964043464634041088603886644659509e-1i
-.690289477693190776236666915368904253606893058184827209644742102074107148792856951987535268766005093998390999895665451153413810665850775633952140377407e-1+.850412730817156789412952355622226313640865586440434846365453739431756299874820313240652482215019618201425649834629161129403072681601897067408474138886e-1i
+.136781774696676632000921098832400966858780491836619265548632428654041983478425534063429752489485316954342062035168320699759670888946223731145384713207e0-.329191839749042141065704131547385970852708990779738017841216793162242943681534050382646301373453560795614227807821388198701738193232762007901217433282e-1i
-.477245737425062390651543993989142946574918819696619473061001884522459425690570439637690664276345470458527274674980255058258977437116412142686111744697e-1-.711571366368336566334511178762390849027863617354869492134964909149939502344331472773836977113572851860937848321515954365611197274883240621860285078106e-2i
-.629721931185213861661380749362397914566927600499719956778907782446592286518118018565232300589558920839276723766321862484655005682852334020076984618444e-1-.107974923675028129035709970637645622931447329905935936171057966009085373588297126361872396099439903281176251876869240557126137519282728509715531209853e0i
-.317507339979934563762018921174674205190679741971906133539315049931149118650361936129010521678139774292944692944334975157188124415838301722057184878383e-1-.137555073766392243512314441813463739628836504332267225027591589909355635827771366405830243667642747355094627545131231686041995370466937284316155684566e0i
-.763268817875391989956464823761120799169010710765045443961996293428704647594773478095487383226435045818205331941983662312290759141021348411798960223587e-2-.363488897213326975583456366760015532139385353254621215207173940802649127969540686133387862749264354202867753658461026190723592483560787466141169334506e-1i
-.720364159598400393881995428020504310465342673427457493758424551352599664318034172484115207726841915526437887143646053255080751985013831064697663967950e-2-.103973818207640776170824037922630427207537136932886457084928975734933561479794362459466922966821446410259477339964614553309363608419860256368824775509e-2i
-.445937605810498250137566106256567199754479941465041070341759099419250597092798500036654753645414512858089473887199343011525185918074379030155724549861e-1-.322047505145404240435786772357644765265773433294543484304902819493419894370123108079537235217862591561135838546305800861383138103697329849246115727358e-1i


==> solutions/sicfiducial.71.e.150.txt <==
-.157828066382346373310593276605829000074807315175453407729019086616461158223079045190168260407512317009438154830282883346387772353458318910454804534848e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.377618917305811256286998305897287080297011850445141465097206580257885609902585419174782522959485276631506512307637793686674938426699547181783222379022e-2+.337314597561541143094236344709260255891967436632709380468916683342953654207235382655656749816932342179507324772458508840587428373233252500493050731598e-1i
-.398414853225734608029768308471570152530227089080662874040032492241197466558862286058654301768871048890060364349754158027431909122327887911308598047588e-1+.223004025876109613652303413013550650139800328101826362687597078685603528074599557516439582246098031706235194085947646956462014347826588058852896926185e-1i
+.218440899520554137123134048086255652910086026053145230042807532622454455340763439208679266777909609204046950158119773977616604304616201775569004970629e-2-.406292686575837817397636343900282826412797449344510513101138636581120464148918576215335900876086738399738479588550999470453854082367709869842457414786e-1i
-.155397411533283911191558870584486143714477700231366887559042620454331580703966752898410114321554500051960195936940913714799363414048943559963433103814e0+.142893303716550883435914417732224661456098626176401530612280465011604015795251475488264040524325238348108266024395458011948990919582389577088916646817e0i
+.744125444113888420111637054069247423256563828783045010552837686087115078675204961904308860978549540971010823390503676660074728915270671889242132652030e-1+.681587441783566979425226701731147174229451416219974062077668719790112476189020346211937698000216784013749021662101727166564629684838174839881528118410e-1i
-.248537819734952748395765799867764782788157236011895701710721632875957743639687150599819528239608864635650686205669154585958912881707511081054701079866e-1-.121522899698368401250863685677411636729288313643186436991795593261607763510514987132560108718539973772716073717625206621453766668900427271803707542991e-1i
-.109563501614228510507286750452591156687747193034482806122565029753150442280717926405605619624261768461472984419533922945037574139537903732092902466738e0-.550618805289018170879176326344216023094927792548121289181769695646194676915270064439392398521856308491675468262903859996070378468773409116260024619046e-1i
+.108462621650514079132219268687701117922829231224544123328628697322127494951128739531812678319570123005537819595024553874940619134532039640708647388930e0-.272385709864174569806494427612164794714303018345268025018988608214247408607392298944516139893756736655222907916400886650278852850804605252114575325688e-1i
+.557071606989183551460978116013154637784084523223631236465773501464149773956757070034497021237715387628761658895300396718371933877351589161323668855567e-1-.626006118415585041578413992900433567713067142462484532377561791742297812683662648763935037314776830765468269549380902400318398951702876027666115424463e-1i
-.706909333877973272703639451578581457230570929213997080205535854684326334771128754826747172694032672871777310592923012374850059581505650957470821925125e-1-.105278397345024297057376457091261189054917275650498012316385098769613470020967009715767219595752114982841360448793508491866570987968844943285754523496e0i
-.180265291698592140844763322842894129232963657341401887023287727654992096324083335197401921589635118118564298362687706802396799222409884850877177929651e0-.146470598231770740567613794274630716076212814342905181902066863556716100042078180710848494301296213099169543270181804788692717053952666348568348868002e0i
-.109293075420211084478784311973665747927533983992944509024748373835286398617357353532901398906098749376840649623328839223535003725959996913321830646770e0-.818037049765312069240102664670665549114506573329882586453914388611187831996281953280540552296929805044857482857333255595037586233631473812288944209797e-1i
-.212124810279441135912415648610311151225137823730247175857312689043121734734682708319604148967892482773118342764125798131530012574370922801090265648559e-1-.115794516840727971171288937763690978081062029854210630183594931250567157762944075579064612139863990471814815189806062677490716519722602600973128566005e0i
+.210817407669446587186974347590482557364572632572679932622267779026211969921190328485207518506474357916606097623870140159930634268367582265149433921862e-1-.108517537084626441682501784848737001546087619411107966211966940574340110872597146799429384253161754672239496699244758155727589821279490581361868058406e-1i
+.335192183319157078755683593215609901997603066405840454552150106692801198093550186559009507851844143859427245718193232962250913319605915823184898823721e-1+.354827849803555058261529785856011796296786279122554751062950023629019065055031319812836062366710088934657372926920157609998893886954159609587905224629e-1i
+.979736294474448244657213117381024749380640251547202875544715626367936953076142170827601833491612809045655788973266064606293737745025979042948265035153e-2-.115911602152363249327671022756182643064001686529901773663489112116665311746043774392657734576419743889660060539871916606916611324452659903012743731797e0i
-.191766730910920304497891203541743693420291533409999491213725576005163816035059524763872636156418094658161555679476763285331651936799755908229837482757e-1+.226028199338886751717404888356283862821401328685932257761952596505133629042205712475338501563554070878033312646350678355252694954254625724006451741441e-1i
-.605751245235203762154274462972235896852392967442955686486351393712459569700207799184475245045783048767231466107270668355569657899082674340403278130663e-1-.263583445692360777490652882113765926452943881523959418647693449587589400498658228390379894960881733855674660160912813708245261370484533148468073327435e-1i
-.132132134081332256411213327556157926959695260002780503388079602998726829385450857172095567620301685500898846775368457584370261456045945017066992623581e0-.397110248584532285377855391917640069092289024450592797080712682348621371194394942327182590121492036744326004817651764519961394324349901465924969283216e-1i
+.320620179668409104141225849279828217644407217519201875148495220848620852719342597729547310912342614341283333322223486201097770061211819347830010001643e-1+.136200019422543810182898952008523451975806037197385632205280557024714655438486876530633779112642111023809014108577112119345090548381286972030229700190e-1i
+.949207905058030624007187668603979257752259041745405250348183971983291701479182899562511687806936552250946772371813495465605866621166067015799454931899e-1+.130173462430568975152620408432641568681354033487747129271947553245653009146857789270757144279962393940986068945880153819865950478851938697256178740300e0i
+.194132427699760736517138829234650701234838364672115447028358442221225155898342810738505900442443933853166936783110725805576157631023128618632568506811e0-.604705936551427371866525697379008058735225116184004480208791359138911489188638675202754311319415261046593653268342909978604498522871505499359037876640e-1i
+.110818921876368126570502825231876949439574194582357876266818501231723527288404752677634202716716912033436057838751407430484463109071851985096572670796e-1-.148490890499400911643520159415284623765696841973043889289225533051466544532619516415253190563442015362698531884891742619725616487438568541212567884857e-1i
+.391386821354125646717004888103074708247448152179878659283406986987781404814912093343029418367859556925473809199373844314877161375987384610886281016398e-1-.538736598549636426269013053173438963048213983632498437534173313821740849084638808655354449854514974049728666032675492707205997097651233027775597931912e-1i
-.120074220661405840549945180581560971422875371092241926518997462745536946543411694462467103200518349136573831101185060756332418726498696132191521449323e0+.396096267539852635190989661565358897368877038437596872717981933720311122209413167367602056218170927311053567580140736771449328958527546700613723631949e-1i
+.851014777386782409629223353073619913791743713686808197049361391576591518372559894918571684464230154492207970424364297840924616360095983534023846199960e-2-.289696179729496560280540998844553798608886646932950760261114110148104521222601281431166385595492802203018075682482132343595896116368323005739357386498e-1i
-.703197238944461926329822211896013489723159096225575036118254236732048915082173456857014719345523155194865801704020290265339366742523924582277440778197e-1+.144890740278964803911963952408052726972233774077944517571283369667942355525476723010662802836152180114909172693580064531251985244026685372902027875547e0i
+.146580402419422979132878582748953433465829372715946231784140625990165485233074588100539286434702523275738668886212817391972919022043024923069394844239e-1-.155730159550083485701444442729489037302020513832925386462557088686519712087162215827053006173899491548134705096176955370848559057620262656526441669509e-1i
+.662249890252866509533105792854843747213546679722784696088337367288288196287635774785474523955083993858355028095803201718112412264339603270690704261076e-1-.131929306857032895426498353791423951808697344764265888499053736343990285986016151018093058703163232397505956904767084342418849866450364818117373003078e0i
-.133869886913720222778252913873934383570994819858504423634418293013466314024450233962413921545197446597873269121201060372119182241569109742634553446404e0-.194915642658520191155839670962056555228882580490824210619259562323379515397378645372858203035549964183655115357761655625833884182521621870573874147719e-1i
-.948817059643105930218261448239236640641962936985639696205691867563990336158610106630962635823567632829462814903371285570873769886645354225739137325132e-1-.104181703426685678775518593875065022427922470451990229273583821284683642353469888386588789092206913704693508402693396291723888882569509659538175141430e0i
-.455092141313264261102865065611726120252042470894881365824024014887251051682736368391366802827038190665495652298814069765098981935275696469476542264368e-1+.747094784611308658364468439113847644530370764766188030219843233587396734454234380793310009716473550623809710885574936077533744699131903351204180510626e-2i
+.234190558433794640924112541868102841404074777581186137826503477157710205945554648936419256980568750475569126943638359314124742654807832157228518292385e-1+.948581155961351922913132864891508808438842068215026642883368961053024397462857369856637954144311782322971833849728110359051981249620103941300677774750e-1i
-.108861161494320392748587984930822119637103199734738702548294013641659555630069677853020215126094674505292208073481326451405267153312976995271449574507e0-.272053940668606584643871325941699183703473872569703345560226471570037589369500718159456375161317742199929843707392203361327664359281389116997993438613e-1i
-.707730792956362602957466868000100206885424419351010909143156819847167367935819973412816643344907095818206905569365950619190285351946319008474302432518e-1-.423138167040676610141163156901344329327755382619086901680316814331287517149851349070954936185569176256010555900888294562781648021678372430133349338623e-2i
+.341871391841859757916445272603165119014716384284668095481547688807018384971485979100843620026934614929489076673691356367145344285047862542489953947593e-1+.595368810190066857450609717684295494047190298250650434981230933532235161061331679800296232384205471149841686722295509367094797876858168311508542126099e-2i
-.186490271814431924010728914979285141069408434196771730405531343607858610301738078420771722448916305418770919494666091786306500963264055650228894574509e0+.308666178677974766152796481364052029769445014008749601328174308277167143086751721061113697237593627868408253577215412096078352848957278789046167788359e-1i
-.881259456594008207958642574177272946708141602308413142585592873287231187686750574154450558969422214269526523935821938036304980822459882023098436553419e-1-.436285884199767733128767432348373678137469856388957338292944282602812093527109766297697351579932465096173529278447082414508190360825631311884096665775e-2i
+.429750717720635883210595181196291337369562418300508677288657070484908589088217706260656381562498571476548609570526868843650599911832498122203164340130e-1-.652142740225202218735839698126498625393703685238218918429533433299278554264828612104905875014264930191009324102111773536854534190957120592094368459113e-2i
-.457844356518253578421526731444229136895455114672030814751647435772919347960936480857124025500739253284721512288134051160086417976546092492903407317222e-2-.851845313832489159570199980681221443237592661539105168044883987014921851878199873377312622351042880445698285740087100601686503775341532496835519411939e-1i
+.121152298058199449833306101778462168828230586254318207297593475980509547580912227448697117534353463737583849995027100783897714358690897344115668008410e0-.130664734530102320589820573416612086004968867680013795648896835456487162484880940133794959333850957753420680814561027450994114392459454678571721342531e0i
-.747236414511760402587283004661403914852437393407731288716544866633809947197568286550358578961939899556034033950649161785905913416437852154164527677080e-1-.117832156910821051901211866614574178110770551056112768392312648718510422272671156711208806043710373949557392183823249667195883251467534897217526758215e0i
+.340580085874748918179976710878132733711945125069389804907209020682333340932196650559690040743789524298611970860936140029969099391715126392254463235940e-1-.397097037231195617370465932200262468917742046136820461557873180046764687004351387534404381432847773583885538488541926487214463686601287463804487054820e-1i
+.119602167893295960267749953011667396153355175653702752407765246685390458298363523283628737970173225868731865251873393914121300919621688820828508988645e-1-.497723183905452983763283031057234659219666265589686363929312835894774872639748686899458514880642170488731051727079340974378684839977347520699206638523e-1i
+.228649399318325851869353493667652339047720071978292588468341475027267292143658072398526771917386171080285731203296382940450269230939939232113780863676e-1-.109941571275305827803150546451232649487426343634465465510837703568861007543630064221855712588107211485937591613121329375820202703433291710000864371052e0i
+.426230124048480445523844719197428884267187390863323114849367431691469470293578628334727434125374929351327336745083677099592048291483229340018481081427e-1-.314326085576018452389633548356277193515770771435645461254969626362509924314476187107167152169117435636766179318597525692271191543217424220513674309482e-1i
+.185157595610559251153795212447230640921181439964423325570528450391777355483734060846514519348558662019213232863316550746778064799881525759243302863445e0+.111551046349449483643754292504697794344437770984587188076045927203232653377798048335981146935007098298281685333587563782025418290074460747757289978328e0i
+.797420677734530991657985040593035576031809030930484680980634876895398219580940098714174074434690800708848739797060402903437046102067355461108316362873e-2-.219256002134948692066788234004719482341024141861758443787466298504036298399096395013453490649857014661691863754544652062274533219053045063531062817707e-1i
+.827790229419572099611824622548574193847268297559253698407047355399451109401528827386220747147356143338642101804324152933388688455141766584261586986655e-1+.130258505674740826173017375038747312788461077314685740479625942411996302059366623770199934264455458558849128467506117433661832782512172665840268995585e0i
+.963397746044714498566294742910024223682325196365893463761225321835833415271142688949047327028556931515965220332380891023935820630561874408639314570615e-1-.288766531412477806142878855412075834427545997072367532491323113378516601381575671529464848724289073887054314682524254531051034082648893675806514701091e-2i
-.163126147706377428364595552833200201921964358117686988262973531097517788733511768885122432543287769652231436870895815522119926409438092250045421953129e-1+.244718189808072409104442810328902359703231592591390595701795414397782192707544609075293738201427172977114346899750975075224767007900235142681745264791e-1i
-.103756799398915383946990568335448518828845368189113937470588042161268875578103981065293619374999466272343180674463459300600768870759093095942819026497e0+.889036047472980302510328905245865631175900525087913732087106929660643254380437030119249225069560556481516219739928053780152519048802070367850570591957e-1i
+.188985910196702802509662741860120894574235952504987735702928352262387059133868176781195290763132235534315823677231922829750769161796247732772159656829e-1+.453759747772472199553804588875033341793222586373057566914773824772374906418729335649437077169499293866372978223316296065574522467114886504982340646645e-1i
-.944868355647254580465624571078921429675449559072596915317191726294254557953849695045382223597678463770515050190418814817869009982010407120655280584094e-1+.294657983553324977075737302839045192499566913700105742770464014367346790889145813697429196433707658498157427197165047040063700852040494784956786687132e-1i
-.196182849865159585049285768840994069427308377083340901423310609878101750420392516383488753971631563563491532189656926897697687201537863558119558718567e-1-.363081701411532360099497242621637266160891656962984082181451854548275715028053774819521802697413872124466196259702658035483249940364145714530266118036e-1i
-.410743415152043647135512133350798289786795335575679705158033521229575564123614789460491270995253452138666094555512544634991648014038479727475606954041e-1+.923344483093470051013365351769673448159368983394765984258984549565041643858578142827879419627846668397725974584906177619710366755069013761906899858669e-1i
-.422157562114568202148782199679891055265767079754241140392148496604299351822457858163389425907894517598750672482211235322639142568027283607199025217017e-1-.176681657833714684578796018426449534348166627148654594102062700495196755076760993839808777605916262813932904201993160398289134283820506669301017932720e-1i
+.113651729598945192597734005652717430284820768543205994642919914419726020199702499227969568720812935375702867596944384228469551174206527212903204612706e0-.522665660121659773422683599330872322040462864545990741200814154241711781090026602408682151345013093849681819456185020478734567269804381867860184067400e-1i
+.324970978157191524468219014135819346594823461231199885272274197277785541542872563554448897845841140084338068428556027817256435189672223566757293878268e-1+.444816686433831642944669534846134969748802705457969415862524600816377517808954893937757651068239118720908145408784511544912084199610090443007998883941e-1i
+.821915249278762555936430831145115465257942926735351476388127922780962916036371236949874583789380101190758336799948615131356988616506178406946833422593e-1+.860476884359609012126140428160524396330548038462069512517421438031752473545329714345397882221971744123654385897000899298200000580952232099249529115495e-1i
-.130694623423121533633866840235773294350653593500502141080248013275738412260082044088380063068760226055690751524571654262046161337254323017503323765605e0-.668092207323316181125554568081185713254514681673511722932429436770590621939516180418685910485937409193120019752399484187182611039199592080763590911343e-1i
+.129581289971773183251427555899887500141125938436050831563267347541929009703338053840716069968585987040530719355951986459409719590123408767847938694135e0-.586567085899288478660798980945684494164009548549831835410475409089289473968759661572263289890738312823980976321547854420052929561305419920914634410923e-1i
+.500035394626247478181813289125822509117370961570009789337097767194702894048544675914810340906716157608094018484190382425108450116919318665653198171273e-1-.124807197102246004981535707414626307569441330152686668530434942705924795776467256887794239927990611198261598369160944297626622626926803986399746665971e-1i
-.113836055208233518423654528815358079329683799383527469349866784816596881803171278776058349448308277119408560202222364711970335234558162153644110487632e0-.199134874091311858283782523898948072941230955579678911034073513363908218116719164474014714980747173485267435225298866197975415839016824429967779905115e-1i
+.919478568751765270854674300182694149156598701602698372988746322235686079621943871591790202273534901350439190174015873831570413817533720477359819506354e-1+.717690950082223324752623076764748852754183292843720687338202574257508788714712391167920147308539211034993158754891495351338011511187480059965655765046e-1i
-.113004798952789679341561100725124669263926232721176306994650804143101775873172850051586868690647157500661454932554128433774817666163257618273921829160e0+.201915849093527557485491938830857325228440695382282801000238076311903898972352757347093702536152964034769300334205195570674176294867867205643781579441e0i
-.105279623359143246499873828868165502887730051863560215472913738072236018642828590381826563764467060945584978400591043220453495484446396291866073031742e0-.109145104174992969383175319771685725446324736804102652145328417750542490418851120319569290221671926585795234758522277592831120690669439482495445130342e-1i
-.142841434065763915268723294460666689544868169781787917054267526112187730525272091215196354750079287428257025239665440463392915326536178995128197515275e0-.925695692855116894162024529857988925804858424521733432296875314620632898641048448078653598821838797239500129681326452651142037633915550659964356749488e-1i
-.230596470532519769380629315883667258506196093495459446551445215148430034053753348755397905881227540990540942249778680727572265692739322083406972036651e0+.246120593234345797176964806055708193433975901316773189244810148738813372865065401216017939293846425834032750345894410711250981669736441075946850605650e-1i
+.871102884467783241765593104537901982576960496282914936665144517758678025922014167953080542145614460276036850170004199340086282454053355671942865763770e-1-.140281550477980709902495679363774370544600244678139769016174985783622622878070011212997654236954920888728578466317328948486523578731348831410800981327e0i


==> solutions/sicfiducial.71.f.150.txt <==
+.102570003224615780306927701753904298753781301415365382850179462223924339766067083331254899678259562445172554501246656405093864405521042546002892334028e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.143346137462202655455149138443970563102764271511633683333095452943515056647809942307969114128555187433206848860662266593073090067086986948542892611750e-1-.363624494539596045335031645800205314040383066086686960419477226745652530611010190043666491772929832968790746853032852491327633993845520101398426036753e-1i
-.438308974898425099096267050117782935329169595460236389722025807583020975931849443202143331994838551106033278057689044129549238170501818425383595465919e-3+.366911613605904085215548915562325240500780413631019498538207684877776534333043441319673682234331389491274594568605620270336429525662185456915500772730e-1i
-.375112699678106825758035615120278354447407477667649140269086760476944957219377194179251552300197989103599781686725675971886556333517914131236764515016e-2+.666684097312611390469777866843602105932276344671446241904645040737464684506497991781487750633392378171098372632081855821126047647701045063735727630991e-1i
+.126084524110055006775274192067773411214577968688115588919570514914530334111227244393188205089356327747680568411503860283860084599045979438859594678451e0+.738470431378037851168580145163600232629950405478402959791402801185914128506841597756400366113061082362260971423418414051187124791010871954855665025841e-1i
+.120381298816079244052476956211952454113719026362309340338865077483606528010917450148848881564587432998399637587864119729126383518255044475995895647679e0+.126337441955922797625887318981087394505121631874692529116272377252617544169810223069741171775584790345305612887610516788843022483094433513809771600868e0i
-.126328472106945712146907163820848367417820809923337014362701611305669640262253416209431925373011810378602168106148770936022755685664647539624987164674e-1-.253002105405384400281298969091510093106993547324173996185749837569770862778952084071751571696150093684505099564960293490392440214534754495789522455699e-1i
-.526730153816129849277086705855581580893703248902805806056918467489841421530975032439528557598764398011104409052529437028868500868148515325254069643168e-1-.326117752696737723028559099031173093931906052106206303531233445857652722473729758931322406862146671680050679617148384067155290077694492898334113806619e-1i
+.326998366911099310443222586726560835375869675340697896787829009586223145805586567850827039060206033221073593698357081823468598813640379636294045274083e-1+.571652527701420430653337536221555722168025392654519960691279723146722026604909605994226091688246310674459783276904831160742012794343086583221354684171e-1i
+.198111339276049417557244105779686219216826814452192890174275751677222212500064074763854286276613263341926932680821859263938692316680322957279276435815e-1+.987368243271506728914584291393923404040465884648063992278871558067425580614025986122839548459354230583228518044331000057628874182242223799185214557710e-1i
-.520430305780348831289735289669354462255575777117940483101559402552912745842182400583710893835148144858090562475960915621281553788247573160343722030723e-1+.120429206476213578843563229900210596416910201760738494345421544644492069975406812975505173780673000485634822324162619732751136654449124431162265830630e0i
+.206292222274856415001099014328724635457198213196621083059808293587742962233602557826877056613137462204605911513560817154863471437820811070860407078148e0-.560829561336983152789338017866482532624953186604705132108057610846237920813885602572000203858240836078838088877025615906762433042979287799654036339011e-1i
-.509831472813145225915283485056843985146798967405279554443665363411579135971246904825103587752422123154387684545091289278346390231873572619710260286943e-1-.248830527669630602183965447123526293503535222647989572375845615637789454075708440519285137494536746161677853020723223564433930637806904160682695770701e-1i
-.202183242881143320934011513305376971865362712791062854116803968767742495559139374549030138549624803064475733755561211236159580161057483870730929005351e0+.839027193700859852753715819522995548874960648614727100195497054241021571357201856146555619375465691339207645774357398222056668121088824675832280491644e-1i
+.173858520683039652236667157762926010063821200815342897061611202342588315665446565900677799548773951662593744999623179569586669903181363304886704518600e-1+.102545491600718565808638633877853628551036392874517000146244611874223279798243618965624519177128337398094512433058451662586401046812751631015057270085e0i
-.648335711879137192452792728781119169331995477220613007652582813099315284212183806212270189636374722388428677921033942022283584410431163887483098988648e-1+.171694568158649725063496183596590138938069881497833907406125910938083152932949379859549834820840745240640875110042516759033390186706270077192434229073e0i
-.782236290974077223422771225983162978349958431477560953311529167380549426100889687341075429172512511801727854151930370273386945959252000049393588482854e-1+.135154897116952540838835369409455177974328597675925539864963764065413415248853143778442605263728271788293804572208237030976424783993329494869758650152e0i
+.896653081955992814155099975484537719165342012577043460937809717276616630308666472909129851017745038146114981322978110556376250392591290679547494923022e-1-.702938857475491142910897484650167006472333012772079976188701724249570604402852141197175856975331800324270472071169449772889775641167711840335447862019e-1i
-.316170687544023073231717287133671815999699129478432985844517696669272254210125296576080895963435359089197746961545825423748146627411103008707664034092e-1+.712014237790697035995829276162859080046580244834897149925081645694183365648729163164427865828972713489868042427155078416603190986040421915850066263820e-2i
-.927308295723143174717880791071193882902928694263742250961252456820192462746264178064399331426649203282167299885929617056999475442300585307486067326675e-1+.165935972171237263678590485808129949804093062253636162016335965194157104747155618406134542158468353999952585478803625699671394501161919074571057878474e0i
+.775232271620706449987156571301309299596996199627887848608300651730493268753119837137488872467301784052937360575762858254865435907904177009780341148222e-1-.656463249031570298571851064442400564679461207827700303042548439603024814680759806295213484389795889973808197191569550826361816005582090533288658275553e-1i
-.344648267551398214592653597454497152815841568231200232665587939297835259405723377730842063267925405021716149500841200660844540590245877591804082499161e-1-.570902509633613447122701235044153983074613180518077446425576182956961573548241216281513478101098567300373594964351847419945792357028512118117779006419e-1i
-.160159003466220781186284317506148687431045190330273026617282195654793820905022682650298484989267966681617383182098481012508575914628703518611701635529e0-.136452397672825064817754021274371495206239889046170295511467872775631265491554624237079979114062992543106766052746855007871773619857551571407887846177e0i
-.109869238775208005440452226979394769401864930202854030613834304963895849193675361090728465065297590132391125229416818883346967395278661518384674914369e-1-.882797565915551262137931522247941951098634776042967531791783121463631030052591884790692321305252532492858659891211405893633374976408444109323725278405e-1i
-.198053720077552413286591769307319301705857366826854519607796505329706970564233388142783772334140806441552604957759587029200447917781137238278023545614e-1+.102266665244727664542002574627040329670378669530450273750149660293552114603889208517252879684470771123902417319123533376462871381969901270989158454898e-1i
+.470303503003245444403806855928709343445001907327185466180122173317774838385627809140164161393623105375644041511124868013042435425294704597842321411504e-1-.129422085662453230448357459133017867918968479594258912160583793730782181874753802720148906134477843924825326375889353735908996482649953844019440207245e0i
+.112830022325363120278294774670487117565829978499413212766673883444696914170195780395679678732903119898067370648547970676517119039910353037441450780193e-1-.181532967213962332353377885098747162764439813160248036471646184343407681604535840342961302734555745274797680638122707207475991873574606989689900885588e0i
+.918222109885853672653240049356831168085783674473644020085754044651069878410964780340572818457807203268360071813526667459792006773563465004801095603062e-1-.725975766350898048128133362239427870426571086433127028213382936789888187593246523514504046093848488599746680777394812756479909957595409234809755631374e-1i
-.297396615989746993636536585609555938735076685869784806930194403886288830689695568835761069250994896458241267243649018365583806940799899881093219980589e-1-.955784468644153571717479651426615230141368023578241455382676998132531000645225988854347884809730055656200885824995815219586587011848516494893383679645e-1i
-.100671695080763888426433136319034235104461006452360521987208210611493962936711593211240825095709589669991581338829232373497974146732057279587190907155e0+.135738305152287407204886672723428768938217891264776000999297268902449721825737841825707663916312595903620102376943500910733379190073820689474950853044e0i
+.278477041557619625292420745551557612077114760938471918102424385633608396343144075286969849762393912797433653670442894396685669515019528865241528374711e-1-.565085418865536646751166688957972078635593324997540413321251164750804287034224541492872997076227495669450787369411281960613965362831165047049295173308e-1i
+.622580739700950841223989403699484567854000281870084142130203671677181182222556030131383493872413534960969928594200623641943041822561011397460213939774e-1+.594445609680634572918081570463169481275206512987703904554618531698936235279725553528629981250516135653396712620054811510482749487406317085873059266285e-1i
-.219419287976673059586814686198759582137564564241372214327602589040530369947488218434243820261050502602539244787518000884887994673250729346615409814265e-1+.241817311504074935231821467466166604513388286651301727686972668522443677109897427454225792505519118277511458499693968304668340589869692451442243076329e-1i
+.377001338729025978349168468284430148767167845857105214500772117860617634147184729103893925137363973282443300641068159066642691497488642012798215216055e-1+.251223002719729811119426148078008387084386807713282433507721534332752992744568826899165036233168738980263192413934567233527776175203692379121860418082e-1i
+.747713981690625164641553478444164259174652345734084836121041634706170127926255747525156167904561709100781946478543113521169894874154041934982366156554e-1+.833652700664643265528737974987896572037270430263322690035371363868217469293226372741365586180474319789752553499708818525958748933829604174576653110951e-1i
-.152654604837298637676266033375258859881899473231051692873840020490916605932397346525039548825493964364629397853711003440703528523824935499174164640031e-1-.191338897016776353831195720587119298339079265741175796792251498823288062650554978101077920382329582990502464235931137037000105410653186646621137854016e-2i
+.112227188348876490844784971811758639539015313278924413181394439444871781185249711814859637235167622287555731046385609238749114461659803029399387560012e0-.218427537642808271895312590828129223762965794616736837845921860991938999164556919700109541219945434815609497599686328098072453194324285916070756328087e-1i
+.867265735445549501252522939518019025912733998742402976359879057658032480240877133428954215123153094967279485367653523962814321369108829539058453463727e-2-.295998715136521321627285184472461332604382293121618989490035341258181687761419452921758913690295906930536068695513780910567538909432514905611794252700e-1i
+.127220289201253082247847790563032834677171100928791194473180328014658082753295999978056179213815277242504232249138514648088747979908266541689005907011e-1+.237536523783748718399876154303963497095747273268467823412746397411482469154362746602893875935305130972298546563868319383084160648263155033722259798257e-1i
+.162166523817713149845503512040693614863091238869365606390185016235472856513604545556816689280130721758390728801474556246362798887249624166711370880653e0+.926373725294202492892181658036608040061210328365028859198786232454869186266992221588780263516034128094350325105965294629544845344842000802168366603730e-2i
+.254074602009865149192765276588843317249067234797278457228331050599241683654407828659397695013428394187730101495990443171193997021744452257914975062291e-1-.668508851596142894204455118012048605325877422675438936909877676676950216603436112613646146538140058399434013171483405119400013558664000802946782853948e-1i
-.978509374170863452856199548436233505199339243165917871444713247351776831624677957016855421092224640829330375345958522117898435846931504646664733631091e-1+.238214650885685913480548983956036363914536753817323146027570557957404501163816258652596612275961827227906588324926014363358791258404156307122999073918e-1i
+.265213670712203274631747753017483914976225422926229614539988358253528365036866273966563451238127134045031322463780885829410439183391008824251553964181e-1-.373927218746420423894571448626335065545730469909741822292273927234920989347137108183800545021843007384232076220540340009748110935827018845560255678735e-1i
+.699186121793945672119046110917719974039392829149642423586733701156283807634721889864784217353066287811662089396653016076905604615887232656109009842117e-1-.858530497839728535615648429908439463582218757015379550966515989384872373998157031590094457436674421660441669269742874250214179029477811075054694742642e-2i
+.590840737066519491837200073661313233513947238117904684943074229441755273285201804913665790909744507534710234957169123226598143431523356181628375360218e-1-.183026985431814313697531471947136606962817880509792782464149253339116698587009567942883974782762073400982190875917625313837259175119582287310187587667e0i
-.120996662150218443161236668058114860409014040543127346862360674735958234934368815648486046071587167497707193782252279949519908748882499574133501918260e0+.419011186030816475747558471445794776364655265073217445863528736114239707439683779536249543823614395208780338974124693710502735121895404345852792879082e-1i
-.268868814613663360927526495473400683247850127135766801043478989616707277849040207293651289441276251145737574839679854614541115189103966137939291088561e-2-.298367102813305066723867224999751216057104703115360299832472918258702119279718376621751044843413296833862258250976121171387435355470877055832499865855e-1i
+.766354214577949546081434883150936145016241420621399278508882469647816220882410023489471848379277108079394310610473059605724041330378674556430719600091e-1+.100543320498195401766188638809630198285775597502589968807609469691365222320812516706561223761527247213790685439786703727883851334262167336847560137011e0i
-.600722376060867049705251810940423065568207327842761723678620448990550812488438104425565847909274862519859250040794884635476306219334100129911267271076e-1+.905397612708458477646547820046152263772311385111003306880944333625346566839238215892236474783085709882085626908556367727222369792645263794789628773265e-1i
+.242566404621507552809095351741822188852537477765310649524058363708425910458574074603827460142267574956416831334948631722472189987112855671029062414816e0-.651854133307631130468008430175342128454179349348979160597824513060566428886937349967184609044182510021286881591993622669139326430708794286713974660967e-1i
+.451302836848200017719803845105665396960650817833238287936934809085289861074753260096048144019756978894200993676058552564081660875757902245388116061760e-1+.559204197098567023326263807743216752335900886057306130918388951590319812428211848723537129435712596817000393567344299186114662724912606550361502719580e-1i
+.201556060748416004017498965596070076423675705359826460766715111701021148926257615448261960144348291679776034727225391784938657653522305561346731873120e-1-.446754757190768077154802571219642836225010859301110192960046098317314295813609069671593053119391962516900276699896475733054011257562906232452786758943e-1i
+.773279259010373020710583649661085929981732559042391273737284794670291068829057894169667167402366563343316531558278171460819581967518383521893824491559e-1-.388218818615867971617707204249490709810541048296975497012237373635833290354439795179786975849089225165435887717184329624160735669512648703981956737046e-1i
+.146857898102312195738109210580849413929506507675328776872360951054936259119297499276736280634899626089931735753533021743022485266486898248586403118041e-1+.109876636884452958146270935934020228215056907868167032443032286627038169548407470772222520469909510575569805289958325518846764504844211885576598463335e0i
+.353352803200476707918331309276220225953325931851067365617204857021844266942265587362622369326963816773175944478793917818814175662759627859105541278080e-1+.403134002130362103985925626789214020109168047084919179737339045536582905402590986147342134302097389926969812835658958385173900569801941588232398029198e-1i
+.333800020509791551807886011508019623686950732061496810178285957929620756201304749642318843439485677391960777980568824447767376972110146056872016089709e-2-.343534433478584404107872343859353379805819782258923531613386807886384709928585361749827023559127748631520715598973712767778963692700318440459433987834e-1i
+.706167345886174558030759205123238658526781103127457873902740839352169065005425327127292480332788600205437175533510608538486244700612181357633419895601e-3+.134546467638192823649799555580968588229813468219883877406309778994898212093827618212718108191407295894805548138633232164404829101183456137918905603959e0i
-.107593143977260278519895583422585907022706384529226150961980310514419937494414522386512230549871061437144105055010938563669223650329445751013999334233e0-.446625330450587313248634669638099948989415589557988892563050486773682218408203558954650510187354496735673294802895010606514359792588061725584010264789e-1i
-.100094342211001372304284947115208341096394869129745011043115113185565502754956655974269057185828668154281097989283063958070973055842448987764741325369e0-.106693898655692281518573503096544529410090562049227532644902576197661559354879695672549184664840392927410321864490757752914184726708195532601962208661e0i
+.394029383112856958460259022288609693295657081254166284921948934740333744042400996032689321351654195040669660117620470252467902840171714923654906407896e-1-.876289665359566767257673351289536687356329251147947269860918791910645871618952386165561392021208627191669979598300909713762555271092493702074587436644e-1i
+.732132967568376755005872156315093464570971838329321248234329513487995058339328464646882106478415326272411388743986711013299543403600221757742797380547e-1+.881785979538688037231749419287555147425925920256144071667718202149551737137822176883607538615267680774820255659296362048998658113389006052899563908701e-1i
+.200098907566883738733643139509893288202788472192494239914135913391990812752777153539416000718404514731578049331968785178202126561243764712787613054966e-1+.112066752299472609064971470284347575197922969011383595680999502119969753340003447232162970674341835546021231617565182452167646967597992807208508007889e0i
-.666389489179637207290987665313908113887432568185963137313228204681999364912863803584803198196642824941754653338926603667088360773219589977858442505979e-1-.211028157547115881227205953147468979630386825912783706090513917904750883814197569378864136739247890796853989458284848040384465467136820954355859630863e-1i
-.212060221176087022783005952322140409650621002853243951174917278254217135898843210510468444878449774478154878053797338588135968355143884046687556473492e-1+.683659719572287253043954267608423020090215403102403651250200898602184133892671986067864833401691515793928737138248016985210573543962106188064093562320e-1i
-.255195198573464054435210119479809156911442129715985957241191951716278198917766256005698972563194270595513069289696953563938049909759859381995783514362e-2-.359769597779386943542812346496344551295021871877570013356284033915416625952633860801499433837254883662547597223904832304364788986607462361901481998288e-1i
+.139659224112013710873468410733196286158226392799129698949840821547264974103457236266306034794037050656009054781625096213201139721743051644959863234614e0-.450592116848726693058106631017241397655333083503475916245811407230314761620335284523900411160368683491193042392820848763893234320124261955662067708415e-1i
-.284421171803665509452287800040587039967422878075938689702091944155789058382495078552496686681848675622284743658070631496634031457296513543231269284162e-1+.336482694117594815807716137280955837646867242341899004431231065019796512766332661953548717103371685773916430781112152880166147345038936882179217446946e-2i
-.892940241968985396688675249681562619811191045273232399826519943805608213228926937701826014208259147951272532761761387053597160205076824569398277730794e-1+.601497797789905358707442338852663190185676713642395296582248005271466332111491461871163197841478657620954119955830145259544628824381386034160433937600e-1i
-.283495539136214143384745900569429973220811613309507566554467653073436270593739537299826212177088199380890410282796012955145418280224301702664516249639e-1+.198034175642193869730646485965890793972503030808005320639130383943530143118854330749176058763088708481106822648863927406742315187474636764060572716881e0i
+.147858219514957635749352311551771839074578776090272038131266999402699725378236546220946356028327092462672959715786852723588086522242059325903988655001e0-.133303140448753123735674192528646204421419795174931204841223918305834673640155445480767593397738557151632671434635234646084517699545853242578669711440e0i
-.628019774944669175608759595803465028528343004873539038351332474637196130135735077608370362535814995101464559563477373391848234658033250146796046731118e-1-.147657903653960819033741832455818202367887126213138308550682385853093805546395609270727918054147953661394503369220041424340117757589994366978836384593e0i


==> solutions/sicfiducial.71.g.150.txt <==
+.907910176060648160910513149649187835431234268096002550282284097816141742708851201154581063608717355270612888657253497986117528629134126457395759116493e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.700421928125071494719659833022541795552503267720964974402667931378565278152994816480405982711621886175725041179977958266289421314701102584264212239958e-1+.128079647138305607241220673985205160802246858670462054957030110733631725783231857366185084478543083772851749378814390010419287476764364315857583401765e-2i
+.136840814268497098604976235631210302144583841092105100225485327644731322809082941144950300069600441358561814185663841478243016855979203994786994018925e0-.335911562877949178109142401738173253127294389131232758000821446691398862205305156973503188907739663328593637509623984789985558538761073590214659449449e-1i
-.458972607765226060604743147160685812128624197180647866578556295681834518999497601887775632884274445290693471019795486253348308925998682091112489632482e-1-.859505690629116434684737465938342710784479777802209061084530862554113000916822520246780828569811211436792540708184351099211244000608683871621199294787e-1i
+.102977811100242675392437454567240070021847184226649411151413417306858662223858203431987235414687671944888768405466470909051196235294596798218479962761e0+.429298844686626089312350664717146515132375728256554421789745535173862100536001516653631248193918030622614286206788947743637993117396696701621713891616e-1i
-.579007936484844919791478793580516675048279726280161395121518364937224507123244806107783014970845990084884172338058261495104576004596622368247742944762e-1+.150927331579655258147336227139559106919664364110837793821027873885992448013246727451850062070951235507169421866831328200213609185293675714425474637142e0i
+.498970120822981933075015163874221568114247923540908194688136315497748728556775543101189904759181627141408467172882943062074383022332875820052003460562e-1-.686739948185607885005324398161429151109279340095142650173115580830447880165274408321118887234918623461812177654941925026818954478129707453530118425942e-3i
+.107405226288188495405937838669046337416606227653560924899333154692096631292078356297945626182938098165924615534008979184494325808767741097079410578414e0-.263868837599161971076486225624368137936596901191534804186841928179772724516656922043140292973277776753082439083288895368713813278360905045095815217990e-1i
-.675659226054689142969344607978009964492409793249489177158458583224772585883624552216845604724777222046753390658647507623429264435694454865205365792449e-1+.262037168703077614359770432500379376342065145004294333575195631240538230324072897850444720297171225180409627420962699901285367776401932383271463758746e0i
-.108420426153728807133150621428697889188907449720707865515534036403358448607161807147995629061589186282768884943020060360459852220797768909350004131000e0-.351422067065727634372746675461081070438710364823933495792851512874290941846141884729332578423832874963546585342632421904369800106288358727331135345283e-1i
-.145502560189967820240598579609528145642625706396335926148585667537091283661824356449658510034234117616436979319802778180799073725010126578604883049059e-1+.225534114467452952579078892201905887685007371694906764918530507491949500697603555830200966489793713644228838901481584014754978312537473634161521171434e-1i
-.845882212630145074263104833870527690299432538503777354685817907531994727072621804686588999537445001528410939934400258062862940979511055890296533824580e-1-.295660572241989626122836780462724543703094450095589543343748927295092073196568439709840733161615957751971763667211014987999193218132628804161701421769e-1i
-.912161982505269154813082914864745024839811384695529187148751449877075876336199887600788363968336422825167245979462444144020330521015916875935621214036e-1-.908825789976131745814046470725037711270130858311102688778161616338418614120211030298761946291471969554280952150077157891856657232373739123331840668676e-1i
-.657637241164593725702556998787556783244813301803625473326250695786116735648189747154797412244166152703797346185238397799414195042602593443645514839667e-2-.197805930726559221871073628720593296871935896774222396782835461200970872068548411990161515786135412228796898930719929655435892646052477976737462105964e0i
-.147312681135316756754467006526465975298441558997482592061936146448493842163608756236318319721002678711400363099406627266687044395374177825343433095468e-1+.469114139952312437505680263718961885859823125713928399590714861494430444697870761400099516181439319717995309031160551041019851711622522939608641180071e-1i
-.143774840321604812636268363537119382842686757776914494329531719797585322770470270179438001177668605577381279631382718873562019005895324878780165497694e0-.352151824250932285545428190707047620830109922311646514699672572123045905415886580816929586248388041943627473442016925906851906538989108305419577229060e-2i
+.231892627215702955822322170405690759254266683870111340331876817662128786212447255514794163112398484489210825362862113961024784244134723770657523393788e-1+.345101548127249009319275534665131732974147584552565799236315475662237813290776544858137530754498567238796017322748412783329929492927781586702682786546e-1i
-.183882016113997532045919218178159998126133063879763244070389613262639380801698188123863923995331202520422043513323442412066134276617515235051434353180e-1-.639201320769771162299260491822245616114783775727520396414186503932020403330174476845710347693469303482728801395807345640789598396607779278805865618828e-1i
-.765129287735119099572508259739587887476191843014191724457828539357923985723031142045944513840382692236273005814068682835054585643863486983491077697470e-2-.139241039073632310552168954415505356424189586366758154195202106425874135397070432031785187538205223768708421427576799674955457663115883551551070309744e-1i
-.998181307752709970532078205245137463292949724746134650712614716262361148805976810856166668418042616677363866919448419237378936390403081336351954188133e-1+.792253147559522220067248553198123678676265254264369228505278357781597976877853605413914738386576761152142396461167830903250972998385132287722219926808e-2i
-.111696719343913494036891790144433786650188071936610909733729259188743699074438063802607894034869063640715827183887160612100564971259742634978295185337e-1+.792318782795440861964982955182414798336577955198238561146747377929076478462077501126121431923612914047343610551695176925438534862912086193108833862576e-1i
-.441234581714829728299575691901071017918509073510368430421838537068543160221086214722878402307202382260272366806550575449532759629402136880387611188097e-1+.450011092183460444032791148130182982007694658607931312174816823800599223508449563833405062072547120220175039683241303798190915720588906419240824932488e-1i
+.101146590226253242020612767694122840479334806906587574815964128242710736112699676461423452484276817222116214674151645939892735809674678463199495066674e0-.583659885878515733909959318000666857870315015953792682167042737138014809294545014095271254370098041144321510179032036248049883863758116806366449161194e-1i
-.518621341148905007465067888199967972439324533610066808142128543130801670314952995028726659627163842585878296150082026805357369541448740708061996549798e-1-.156148648318279445844190057254487169299341860824825883204078118190152551784807334737592503402278933207456097498408589914689669716189063234217655659032e-1i
+.986721601410927473678838921082270283919980605126762598059721199731585881674360768778503201573670247605734488428002856987675932734862142691853249302485e-1+.254007021265460438602432974275932334043655312388745254197181842766793899498195398260853670006026592609393308048503672524722307721649824677900175358504e-1i
-.630664439011438215915266004630352831980193836398409562461091782694113698659214906940414794904905644096829249906683640384739956459658804666529485651121e-1+.642680143919715780258502153328994092821880927413527588775134721606264175625482308233492374053552509933909151362345783776501506538685814165327436762877e-1i
-.618429644285879360726146854780615436515369353949916116346793991215465653904100626495727666526044137364223460548728491065666167344645215330496948132772e-1+.251077487156926615082198260821025533994943011686046348282678689246494318915746647144705099080884827489254156476113164593863245024799716831524651087933e-2i
+.172646427142223326858240184171339083059991703221486294988471145118807665378355477189281369521594076632201843930228534978038077027847339659877103198921e0-.499356612057332881454649709288862156744147789622791420796374081312763589948080179684857796121333257810062212926040454344705087210291373279684199008726e-1i
+.435069288603521979300407234285496521763948222023934086014031809534110654143388869129030692136793138495194813637424765545287547209726771758563715211615e-1-.585708956368034698632794958650914012121995170969390242406277245060157964727126113262603564711515291775801894656195374095748352318959677793772383405919e-1i
-.183751092835713006152241539944915253733087746301044545551467687806945729757861941111426208935420883587105693201548742257952146959911580143970696363991e-1-.171891106137654620386693678557935617892289774258052371622464614338635009903345308079474324941704749067015918547396592299569014330364387780854390720352e-1i
-.213303845286841173557757750857391096208636754169453973568714703800780486853609317136299336428204729005765708719413057389750132459150393831115646347223e-2-.242831759813440663275513584645050499912893783963235639264747311573780952460806448911075222073711688921326098327396282365125287873042483727917951259718e-1i
-.515864861478597657989488632077756923284196991088816293428292434161242857513220210617631207046138158306000462819716895149864779746110294941987502878992e-1-.310735339445329404174682808503643504300180489484248662630658157201546945314213253227412374717523641300827011529627316616938773829643871988495642607047e-1i
+.363727092191164115843871816722137717136955862627229414550919785077663988699388490545702553823456866304891332697028362339348631930421559605828827136225e-1+.111315119379601070469618431029436673692836595103604805179150682672484796371476885046741590204000513722422837487393705921215117069947578355301321284035e0i
+.109377210974941422396699964728797431976688454017163429220324547445436461238636714529301811131733305585911640026361332813694319584675325177772206738575e0+.770425248474761273491587390050243979739120902446915737974455715583494953624224283069142645055857508458117655616261435441707417696810743329708998858826e-1i
+.133592098266607091799476040171115656536400949134045995257912934182378406298984309096630255096465300383003659224065077496866891771176411583464592377913e0+.273959024969895486141530157518410426304455930668734490736726530019075043307855579596876219897726098665961392254775005345565535087560286472833189618357e-1i
+.222079251902897725640494490189504491839942928363397365953221513517783102371738279940962433752949236912012617219896844652796192678653222867411952796416e0+.241839365438145235042864507913590872884345367536496225714576030539924064690560078159516755540431121434545367251449158589360395016776119840604096114003e-1i
+.508630285752084440789396644670651688634074396655301518811618415988296204570447518987718310101135898301767452123727518248519664003772342482026056922776e-1-.318839015311349170233646488243501606690775940803114438549791886331148602390857626010485091436543361564787627152795019125251983206049666658065865928588e-2i
-.109567834482571331047893330876624365811062427919949520498273155742146457791702957640071139857980391945439104837601405327430498994841852651027154986860e0-.200302082190985886064721246219755748873844573603425718624296133180773940103321028627475168797011085915439493857250237401865705574842733675219931758459e-2i
+.299300963878473019819761139292782150272673057522590179916787797465966913298313113949730788183545399153891214312238794090074930905050177626854277278787e-1-.864596663549666288266297046123728209591971687595656223491341284196309713135807621956079784072400931137723108780633404112317347016043936263607035533026e-1i
+.782058296089728405050401415801306146402426686998675717780716427332663017690819637790694404910344660819417958899028129225625710568125489918435379469928e-1+.813121531173965439755940118629145021374645088710897006347180675881846164960415582295597743699299753949941072909816864135194676564377425208436150220052e-2i
-.121643769070697288612007903083509978534169276539866264715992074231501066639333838733616962649852544591377764894556881062127766598469096717356489099485e-2+.552541517634381117993449005844888135950171549708506188650548332812795094233289509482935046800183238618320151445448090095703059820228287034315673778101e-1i
+.535521370053364512108591101433203554408590191413865815494863081425203256856551845314866023758822258838465013351918611224445863392442506157806600220182e-1-.772745647030132482813929568932873489849058316299427836980197360543753266794679052910818304960894448245881509022328971450353443186051791098823244113541e-1i
-.611284767746304322465209365848000695601283699926544894741528718918616033599522831985965799898375125059513027354385890941826151298502285101599540828556e-1-.241840982463125872659501900244716022739486968810080610689516747786846944625808712679839095565473409326134560564449751640052017996515192487414255286627e-1i
+.420778803035893574120388767740433110237665982969903643292351171043641987351602879399212050328364874201751500769272158982515075030459682519369289333544e-1-.425614477032585393999442952243270019052648442607543488043433808936542386629298605297471030667596631477065015472731078325358438286025265961898115420242e-1i
+.147113550208471994325164985280740107552318921149252857905466538559489507491911506288296075418564425959493149470867459574898174426442174305895148593877e0-.885578368372534452045448534878804328892986752147560449247347786266918838668379718907110121385867816096954577167831242752249449058939001654853427355814e-2i
+.158117219290052800931643892130388216509895892908385636830372158142148723727773684221633837518060887588621508709579707004801869256709744129518146069097e0-.794286665397165731874029618433955203300124886635872239970883288608347356117294832238199557253514992651027198459758312838757894716396151021880074923887e-1i
+.848022390689338882393998008218132835643423873285370787553833141849472257786580319538561552059365442824782197652529083982678595139687884046853726687929e-2+.107495638969479022480422121803996152670015830191624976741141280042874100709993099138867815099292670796562001702383838513830351477884247620693216146435e0i
-.122872877879701495912725995842745081150417661620388589750891970814414503897125794531299890972214125261331242858105438423108326813060123998578153122222e0-.585252601246437487946376914109208033282525879234863821925776106749380766514422723078674809111786453344486388219236646499170699382514214974306594963919e-1i
-.602123106765770459708033690879385834420777243299370214161521169348789898171304441805419121551441117479728263421166020771933873840552113436145453797072e-1-.660317076339053438228628113355517990663891443221177288231938427099328518865987266345927738397945057956122288474470154969191203296260900275791881546852e-1i
+.536590898946803981303594661472761879725122323386872509737963122206010554804436951647010011664610371222080063519674453991337455019058280205931601905673e-2+.188066795494877657021103904588189768782478169076823217024182757615398834718651659022744078359387064501147669407413410730225322434490868786873875496804e0i
-.665812339437366194356406205056492510670236352903255505044217193363588805643296571371590371206821918412664552126588593122492883939187660056639023927166e-1+.145029085617018446266002654905217600985572600692285208378578104762517050111666131322416130938923566852917578084998549215330175213669456505966298935193e0i
+.204302512849307154769597386318580349730891193645362739608547687097976076397128965557213342568728305270332227079087243999809260539732922553553584774577e0-.704582432306964098127561726134675083072493690736273067468295875688075375412182653664372154500876438934274077255592939824504849515496355105372855780590e-1i
+.868991336545527565445262101424008300815175212771944569004548555629720254276283062460933998805611462197934682670991981342552759328884967872092237300245e-1+.477243535430407137422448475254804579335484045759359308515369969502246118294284274224651747209708588181983591001422577051492322318040827687556255602112e-1i
+.106932472505809004484338220223316537290792758984038999747343627176352692509199304640024472703789056637518073877604636194284076645355432402305815628896e-1+.102997099935751282866941015099032663930737701919198780024823524254757940425845909747615517131717140631262864097782047326119743933431472910659006851901e0i
+.942261912451799459720438645961525630208880349633293044943025347469463437301730034545922945615323807145136555605660544092399192309579998978289473898141e-1-.704782092223916169767953939151064306176577394576595544687142829225841493929610839637610923753877847004450954336574988539716198690055818060197415180110e-1i
+.550352280675083418090892521037574823005364648579619103487170772919801107876069603247587804585085794199113220378144408433067044014318160849380236258933e-1-.119491900052984744022399026982954538978939554264885353021302149336476420565870855931989174272104055112313768723791865054110460340066791127895398706525e0i
+.821990377108976740196404558799968055045948144171493934504252879220974485094284346670256392384605222692497870665361803345187329318977333984483375889948e-1+.246557988056058044012760721331986377299016843406582561732951977598775613135125586435568850077719084086205504095690397724499367562440708824783033474895e-1i
-.558292789886393696602398769354413479384432268180578915883585646518356162037410972860510338671511539509529717148947983042403504066060904742531099898454e-1-.138518352697636252208475361019817672456087621551504631908225646420120971996343647374089685525603036186987091910622638713369469701761576820458820831716e-1i
-.162203704053305284079971019382086279051061579995314948785507924866322031162501998795273851185175730786032908830106948380167426849466771585935275756459e0+.161320425092063499995811193527972211688922086081762139668504219027916864789732036892366708675846861863682513534566167921496125508002274034536609167620e0i
-.718214805678517838573195963257898605680910908170832902778723971203641975686392709943096481633286780454576504897001423460716459697007105668314968343331e-1+.269509762078760386794577840100763622646697179301869347600080985894273473855181875120835136078522617383730653330763758203444260512391031490913227511772e-1i
-.211715185722892192175507986298054882176643801343420976775835745333206484071607432190291488280991258061912249408360559644998053528527221867262604906790e-1+.436193051103385155750463687926240550909334686505766549113350083279650166885225119035886284150439452650252968981559667622915827933846520117697014845410e-1i
-.310644249226726422317911573009749096646056777224324851556580740038304915987422011010508883256845954050668145838348222458984178555399876219212347343492e-1-.783265868030908101690650626323977049857202403565008594041278080515089332983699607562399915414802364990564572964003513265140123947945033819615371847777e-1i
+.492971819969097735589060788777400337485816373458013305512469087850930349105914186936357863200027904918746803642918657404789132062793676257304162778466e-1+.589284867503282377453511258383545827082406185920890246113462154830677426113689950077780155551070556753957399074759355300857368499270674100862759308967e-1i
-.497668443137516105291648944204707422300797543176397815999614767694400856684072513912463510008468867476794030624138015997352144350992949031425781103554e-1+.787096269986659429225982235979303397181776865596029167018018965918118241656376563580778948008675732035962248131618536132393033874334300154739967932445e-2i
-.127853411377454692947329198733622384022350783751920235228368823496879103585112323593702197982746078259491749469798087725091384090531580990823116732021e0+.737868249638376005665102043666705018186980485498536575307127428215318769905545997619748039764655310182748482389029744902564688135858082218916667013876e-1i
-.897101247022351804686295956602938349429624649026692724150918360159055293562924303309268299706312237381663734303798959971014944278479447293921195222166e-2-.417925288058497474330699737439519576157370959367354208682117092058676845138621390760290643844232360474542089055311731256858315809728212148020333102096e-1i
-.142791984305837638427337644330730463205417371789491697370149276345023653609837058048040586001513358650490854664745479385121587570628919246490106538207e0+.830560219115946909164933662188543248500353252695290012949825635328394041848834235838716662823819400568056960670382999560601133397587368699572258793513e-1i
+.134963643799468039093084543759250621801909583285746000567754099237697273094947456974535389875927055580768395651798763287735593277854301313006182765729e0-.289815211338700816400141209540273058565432830911511926904365304695099880094586891537094401654602081211511292913740506800824996023179538613686858458968e-1i
-.135016264019267683352683425839364038760630453587129038490679189272786013400379594588471232136686912194936309802220697037270782216373439497983002472765e0+.119886141240639118130111032163731797873675412257150568356985878139163263458675312825098922216449681541758063041931152720510830618810922957866998743104e0i
+.777112137159668686233960198681181367287735700232585002227931242178283875729350365672275254664057970086046929704555872579315912401349074059277150112843e-1-.665430427999960935677005740364984966243488809756400925123276794697160043274988656930002795882236273160589296869749885616936508868146578487773517709991e-1i
+.882632474381068246258960168690549844839235479901266152920475626114975260721005811122037692177387817655334152531626822841681770513518413134704958096606e-1-.122839001296862163380352185186429132524862349621818455467667411385637783610811402255287893167593258855900787617716126639818832179438793957030070187152e0i


==> solutions/sicfiducial.71.h.150.txt <==
+.546821127897742403125280097440372814335048522578130034191032175360217471863997930577862637064537158276182405123784126603456087977676376714320379302612e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.637563480217438021859928616412862591207113178312852122544129273361492274372140301419420136118178036666654942040253988048279692762605509658254401281146e-1-.115508388876057275271022711201499297274867903670529053102817809927856751924456105215164939700706763035057712992049380079600971217454675415760106001817e0i
+.996606490800408051839197763330981938043598670028570385459842462838423605391300233150542404492726020574054844645774593787070165635512151775765584136271e-1-.101593686372017687112374937390437167534848137242916339278731649966381397183580840389396226052030369324588604549274894583564463916805072829386668728460e0i
+.748050459695669418672280848758966484565251843473357874460347311537782756614715313007330984294586529646082694730546256336016081204372608951941890032410e-1+.461033078635551702665666752812466708496981301127632493209408451065256598980663826614342851089060681286480562918556484043017764494854984765583857602992e-1i
+.754467174918777453468440895489748205650863333749214066432373622510599939041780007078003983932305264137655779443726401028400174404187430602876189079915e-1+.754535504904023098513339051125442067877808374064086949525600559343866224900864544612860536389187583575850388712801285821413097410619786317632930201624e-2i
+.512363214783251579491587948467798309120854133597691687741084821149336096580576522950968272616476799233077684866241546045452264251339041507436315999687e-1+.110554808526213747000238929938816104464715437350207881175084162123719080267863148505734908799707295877216956650419124036883821381364916021353847632827e0i
+.755240186076440499390692477711695173557397160285969812397022148600622140139148588108737210641685320089833860529048782628559292670425506589612251606914e-1+.997027400396232055719763182418038060171007229989545867702583176834971292455565291821905840052912245069322880991728581571548279514738182269427868850125e-1i
-.809258178968615780088821915642184790076591175225328081100174319464335336563758609000834005004232089085536352239589869509266652890948239105325502496198e-1+.906488924214831750207284254958513051654720045433980133977817165671195082024057459071064966312547495460281767337828496642080232493054254371060265133622e-1i
+.538310395583443540398011064547753415164460388518118922934853151834532769434974293508984716107385055928406407003443003866705932607072334336332545229930e-1+.267033402277823092995576370068886105926028430953283565382321522219394867875537262301114412934922339036855891118046952184074922778374179833874014226358e-1i
-.318539882658342744128298234317789501741082385067571542156009901959749277707448708200157923469161711342930574452207258865792711012880597989577574928933e-1+.586294928101261762069776495940863547337870598212752183281764365555845175505858609401368144964276433546235379549947889408048676597160049737260895374317e-1i
+.472497359269574107774058746790281321183913763733453634515736748549939618175712129719669189871199454681243180116273512188801644523981916565080601066210e-1-.161020537460643622270608280387676197404993444681833882286685218944702136154518234111711546148199579022416283822950814747387407209583670985235381748811e-1i
-.563953015953851185654162903864279390669860419495242701590591813780235341251569736122805086795245993146880363060036018702905260474991842017116349429536e-1+.102737487019765212327530254728030628970736698939137463171330629269773926376600919362029559291826365720863058951314761109162002622801831404792071205646e0i
-.693803803762511412117951974552324656523830355575547104864216160739351514360153333074898327795890956884320073339676944111331681930935283937356507698105e-1+.387623169299315770235572290180826797340448434769408277672702913250916972544611477137105607159294401292701218151388599133389595426876266306300441178691e-1i
+.336364521810625491801061920759899490818694486933295806203246305659953317555862615616662865966566789246176389226018645122887217496942720390694018550240e-2-.801502574159800326441973299760879611977742666383740479012446479255062362771034415751866887389304960200330972068129413902034119339462697019272129722722e-1i
-.388331189355501417368383781946198320530662759493718483967576809928154211044780261605116779164855535967465601751738900013937325071089098645920006515555e-1+.118260864289394467762086756924958261363771263453327830503374894431187020391358881254517517479222811083534213092369912653537024866087516640371863615898e0i
+.338521355073893889747985926764759925953753839241081849007965410147052355958729980843621759389953669921004248917156741288576914067439350513707534238583e-2-.644396837654471906650563484321103971592517010815196197672976259327047037390233200491465260876424089499092739659526794174407781322790527794759658291025e-1i
-.551813126214776524761155060734889513064800802015331903598655637118175271887060223789655592368788110780355458934091725060554664480870454152919532567657e-1-.424459468393594692512950701417262556083482766864175832736809669420864582441133356335986707868774366518439441071064199218866192328960456935283565958752e-1i
+.174912742364405947994349138594729011700848272406003105186306416878572115970130443113255118970908976516341417275919757192543276574865748459555223263170e-1-.378510899486011302697509116859384971260918633385138376826319573084034479591386768009562305703049927935209343125712239187735266870226967707058124989534e-2i
+.162142979798919845003745660862675051386151501574570343044316519507158862933288572378592909879305266730732920547345140679506316931296491433259016471086e-1-.500280917821276920235021684936514076928277292886694611709218801298765473585333303561296304140763055408503699940300616655835551888822359578142538949905e-1i
+.437946325322938652193552876051564955466116737496086593932717660859868605317356008027126981104065005539597724893322136939723848665813682108503208076419e-1-.348873429706977151741250299135635263994660742281637764844514851452267371696147624714930715599185203896158066838296002096337746142362157089138004834494e-1i
+.813488067394758652001099079535352692456885089083405390997468817781449995409442715076918800902256733462405610195597004187446392749845824242222573228057e-1+.147880326121979260913542025683301023539220853783949960507157146010135986244748348737915089599578044964632055128509059230668224719860134824917689643655e0i
-.159167185134854594690735993094382304259825308726788230106177009788220227197956699824576654775168628216366560359120635443695760469571148853301441691735e0-.123962200716153593735106575000053796826306754719136404791994956285724210835340289653661441343988766054016208927603511204690884764159873825400716817719e-1i
+.643702140634883490984913919207096491958447858753277970755289948996016765395768029533585556192372737133092880076600901274699302097306412712898989367480e-1-.995756201721279033930007591525686019103939493491971559384543711140882153397136368806797086550425988464150134024036245239610233877607801867072541221808e-1i
+.668554958475297382449719354398447910225931629764281189454903332372774458560044864851247953025539472626028481209885544700091763153821469582411703532380e-1-.851578439353605130758863673479621588986646129603842474364163960009509941855925281625150277587503482067653106256957688505573276641319517837994272485615e-2i
+.833014257238446191043822781014583271243493610573844863210915515360119132037517602414894916617691844887044460821957322928160527618993086612376959300697e-1+.607830681011714892249776929810076011688187463408886219059248830642182721788450585878046784274852880274781252713418689266284955545495054805792997458896e-1i
-.679639260897121408237227065185831127809473115520860995092639281795663199696692272695708689324602000759860381829173254122546983573524396359841497614411e-1+.236486279104378784478896161887046016030349397961455586225865498136037549069685883082010928056762653961167611224232856121245657100828678047947834671238e-1i
+.162067314785777536866885511560934435085876304241577287478499253333406856174052367587132910603950311025882277819827586132547599214551324038423967414081e0-.418295573971486640170356086931295630302094475318190501474724815028802159018967607279715988439092464759318393943949077978207372624884184319342822680378e-1i
+.544934693517777949996181878279796372855361777879402080899351936635890657174821603452320802938926694179999172477142364247193158399129400980284292048329e-1+.839900946336701358330839260611874596783262053159075141391529887966645458363000694938112796140301553492915614248473017497743070848179301750159538379767e-1i
-.820366832972846943358652114380415668666691697100017637704108968514304389396913026994514697235145332694934542221247231285608864722091726548057417276825e-1-.100562127533679647281453772333816866786777631457970008586911925151808660542519838136728942765981844710953387747502349258471897109016884330068645716203e0i
-.162569917886209473393156954122702062926708781082232014692726767928566768680226567006765295313725276631742872940388371153893894279325253067122374202487e0+.386910287532219898406828224637024347174194783367476251558060643450902528688440425045318029309202991918290773083240349051418580972110895531278407068213e-1i
-.341336599028218850996986826913241850356372818197232638074333059315560112946858038009658125661423853706878125071097688636314777698089112175754051437302e-1+.982565604841740581424633504907794664492174508195545401549590580204338333238022919829600254127843806596247442040819867682950992967228156674392928770747e-1i
-.105128841625988713224566703945751995814530364224635122666998406721928666069823103136111376270666234192377624865900175156422345877548610311902337016761e-1-.934458392087227319779779969602655867249504051770056108800729071883017048825115315787902197453163374386261638115675687093059354048335478834776981389992e-1i
-.755888175531654303198451462077379324666085611878115605116535933893734434501741572992489954053492718225235051774165486591613713786105168398089523558238e-1+.682811082879639158619235492541254590027059077194753543567780119498386747818323427083184998694092817292442685246765093354224410293122356768185176981488e-3i
+.131286467664224229235749470663740471732899949724684002925479365137209138043652931615828042783418752561047256935931367398530896601884490969669426339065e0+.106818311809321511822891744962750606266913776227096492062656974476106086403375695967498012870500743389869093470895544216122611609793436471495803112522e0i
+.118458375993440985023756890467517532558770258889868532066130867351952660789098582978757747894867323545230823273882019160152750518733857789318251246156e0-.967464283547683949739041002727969795388350389783283396117401105758451169215626652007748417472416956629825865063698071467395557007130900111864238838128e-1i
+.481380439360276441567116056930600539517005106384265159148250142202052011807771003685603142162672220593921455521649479321496494840208741995031676664330e-1-.422240833792933718795725493715996421873165047343901443380070894282072987527940161584261330497028139813126086113492129974333526802040009752328400959639e-1i
+.135849595349176161385049696608351884756811038059996157614218393262392275618964084404771459264039743106811713343662945551920992360098978788301736504677e0+.947427400948926161360599328679591054041991790191684178975596928752229323430796604185208795448482643986461846517735045231633616418347532437199984368468e-1i
+.388891967662758910191263515242821382409049896287562193177899005943203472516731819652078433716288545611327016503400829821802950034302895328486608528831e-1-.623331478030503680112583424859427102139948912383319987304881183550552528534108908842993133852253010119509902927015932180542632184927272452369455797062e-1i
+.105597697860919984472830658055916604565776799539633107523960144179233520808620321122096618598675344436457574478597173004311177218591049556161205433690e0-.508059812398717499595402313816568694167997198209514364500504770568468257976076607577118585754360448351862958682675715731731192766110674069584756715776e-1i
+.916671447246674203831010689366648372555645120073657063593064730064659694941403188368903905586859586568747718543596651197640354796515537632627143375814e-2+.771746285818889120957892809966519147370729961370389229003709977935149088510770219844330948976645931777125137009316463734588930570769730644252094099006e-1i
-.974384736228610047526818900255350186470487007985875859601621311125102983446243664872014032538303025505590516800280595411224374304149334640835916055973e-1-.814384571537409297219610118103498022058474156729231137863669453911012082884979296631108655355970565473373227559375607788999586283473359353173064404362e-1i
+.418382600670699851221627290744407759996549034685518885733104162024909979242649461531602648965418134146161048300380614703960445921922104533586984217076e-1-.780465469703701251351860951909833119492144219237025856150389912202894198163534488722047230945286615365999826356791453951885143300443938171811310310446e-1i
-.148733603241120876464313319273804948232547519598643936504827539170168335450691168273719712417074116063223615803966987898964259569462650588894987425179e0-.884893855308784268487927174562915031304178736522418616474910409955383615732649861450638199516849799188423051547287938006399073112665541281885788798895e-1i
-.145628324109188578547595334597866184501712670159562971349484992995900796262693145665759335076372508638107565172027970343830973392314504659606626812431e0+.710447941300279613989164135005958791977646766140152180774074450201639989198206198490586011038012630029594664285722865328676163124424639334368889931106e-1i
-.731116322570138043738791395518423649769443395779210943339614377820387011073104802839190788190936154946127624029625247079809176741586581023155386711829e-1+.490445621978210772621367673209235712024765557592831185863965161935776756882984566505080279011677449948521537881353770270566039280159522386804031617211e-2i
-.256590238723381027352080592123554778232981708769034085188640578609773931591609014130139830382446101206411407684334124312739110242995660323773756117334e-1-.175873337160831079751617032000730424775692623080798795516682522416361222729208930347398285883917032694324619922237118134129275485403991031743595595278e0i
-.187865022924693759931626022205715786916654837487390539778207348365035683325600265597979132314028353486645689458417189235349048703076649359324709869492e-1-.767802908216875691561175544136045199168959458556377944011568059974331719661007382603685027186406642639846788586850948311214306238639003278706401504724e-1i
-.195146830554390044997863981345691908383470991418817627570640268870791224031489575406394419309081168642128939724185844016568014980367467705771926658035e-2+.265289182819642824049634280638215564064255469198834491679727048468341574656852037024732598432918395606640502805759073378293540305017169908076344977745e-1i
-.283368918879626779863429419199685366533772811075807952923943867409969622941086920223722767523596100081458314193566545870249266265532513234852630343685e-1-.215829651016465997998999423304383218492271999278556290530128262746757103258040486028466234449487391047118733735171276641104396753733229684282033952798e0i
+.237940417467191510055979358789426166954270881398824976198996619854915486317426232045452367092490542717607443432182536899476658200603074878220255626495e-2+.941558558303230902212840781436377737528137316869582020088812588205564152957524180299823889905962574200358080676256244809723137154077347698055714998120e-1i
+.103090260508560334853235282940262442038987114969957884814218141213817915679953343116893540759103420331674490547119254727853101830397046165930910512303e0-.850320345120211312191393859110925321867181907775909594302900543909423104958582630212848770281124775989353565629854914539379831484105708729998322936278e-1i
+.104050373447953176305170044450527741258978750638608645318257144384780548273869498196812507727076974521372574930197002707629625622295839439844321929743e0+.106463649542955810096921376189671780816241951291408239171836325722771245508578122945719002529267237232474104198261620817937799192159158734242384699278e0i
-.168958330552893109357737309783703449139466557337725840967049533371683917739019299054532337784590012684449247829966080711138517010840045013285842830234e-2-.349864010863017209691491253428875703684432547848837122421729071635143727633852787827990433926069805529507300238260813088157065427006744019989011033744e-1i
-.158913021589503852441915063533966494370222790833030569129762486633325140442680610478699816926143381679472602035592402610274793440189389562963126994146e0+.370607403329211942653586929871553544217273372426746192650375313974133262584987081035140616504045752026159369558291777009811469811295110267289775169371e-1i
+.239301488043880455341844618171425109690238975111628525082405949553571150467763744110055660520120927749404891479755323404091529983674146370484110308213e-1+.453404142700913816911979601678897328405614372584735846460918035060540797724749985472255325568148251431650457311511927877212165470030300155318957278579e-1i
-.111480161531303347362410835168698257284972145255865960610375102733617244165147597647264365722675589386210665964753563365546360095876893164813708889563e0+.554375112295781641078332567698553041147080335186259259536207848465348881767509048594804070062354474972193608217904273219884158351788178270581286154792e-1i
+.227522007722101718223814945236403795412242299210388494304795905975464244670329133089572375036906660655618650698734200366189165812674011113290221913306e-1+.146168629509294341103254490934295007058591500987315741457925968527434037271164281035754453271974723903834546706337607147365001053386623230149236345274e0i
-.107321761124807138663397145882496037580980452471975010966369231746820534739578332420099556810506048951277763298840727854493328814899153571718008974355e0-.159516619349115682553766811588771514079524733446913165862551627092078234405875729008747928122429371405719340953330727819561946566916068095310983180591e-1i
-.160467075792179344286705204870641749808641838063968340154552754072997812299086278417190516861348595588686716739349907076557479611048099175147976191467e-1-.234505808963376806533222117957137896498593129671904784374657925178426835004750126337634959075829276657178126736423243165786727399206259250570625107528e-1i
+.203069000830341508098374282749020281497938347595879658785343549108645075750341509045005531653020686701740746947417541576146717095177114674314796458081e-1-.496538265637228246583596942424359829001029699241664412609339807090987960258525933244022136191639011136816869786013504945527762994897568267669652638643e-1i
+.175835877163377529382412764418661523499722012450669259364427147714017586142262270512149690084952949254813467046121928409867288640870561445454445087896e-1-.336651557449760663138093859389853163131937546218895853635810702195546323622214730681444500395008583061365231471853580311619545653449825069936676623617e-4i
+.354976163206740422221438687956114753966469259057085000118848016454054298414142765484533545490607142667797337863115369824164486983428325946226654302939e-1+.993492901398545532230380981781396739012031031968849049689670054352262921825039565129498754550137940967950036348236016118175141944773603907699483310603e-1i
-.103202795957352105594199991651597613077827708322904027572883899760640640601685318200709669819531626266703431178587216978740166377697231483262352624705e0-.163216528420947424489399238007746784363115626361954379704114348985676906048813952386993110643861655361805835727084893316295341853260645274202110335395e0i
+.528581367970402700176330608866061880166140914746471518188081710333134337230011052173851881035688383197454808071197693167821776266009164164152291056321e-1-.184830130998840607619266515753409828974555552252717935007578480727485183944617434840761401372902402623835485572490491288761846407105422618875472985019e-1i
-.460995463862019120122961921858746136114218393007843362061088064788034735552542119682259769896173223208205380810104147245729155289570437236250730606606e-1+.119389753124140984147932151780184398952177605828422100017715146339266401466613322123780854967293930101150023822479185374818923306018732748281906511692e0i
+.149532080793584419551646863609594547898651758472428768494151822885062860288803156151724187990928158331276569845242694640782745912155098509025508630200e0-.851389536479148065950162757325805651156018243928610003731612978486114717844695686592809621032565764286964098579042526255070747611761933676960877649350e-1i
+.227400998492818928613290100575838108316610505186721229253867716318571642706059838595763921764946817051321459004107466820208398534486996258166526180250e0+.202747567071714474344453684911261426138328038441068404613158834668412438606301467340263936132291930187087581116056795594502531440458417290441648611075e0i
+.708854529751537991391087936083583009214829024824774297079393522466913213489877290088169621460778379184926653323417724693856488652554723081010916545984e-1+.202761141271628640109871885840902271525687825742830792525046611350326399921404071975795817183903742054058922939981721216900272547304531751437725168325e-1i
-.927182346129524643123162283085357063849203389386500171906295717556777116570208062344533241666210652360047609258409300039370232677671257710856656637762e-1+.628010754474688831136194145874581329170351767753992639659368648805757757520468046554687591092863226186131013973982345762879965508192992586457464712298e-1i
+.711424818272296212869354464433394832157154716719610346866071154873553028065631942367949320079285419129482916769314669405469097498173573238411265820253e-1+.296439779435023726363810135428482743420829210137615140957815841875098884514743439237279747588326070559214519727184118783832332948716753304264430486060e-1i
-.953087711058530628076141565123380118438882646545545387361326865857658933373527242771952898017645879972210051391705511509972936835842290350471147719067e-1-.134700295229689885903579873970558636045167273410271444236004255526914048122002041519617075061569176114782011848470290786946712936080973157719262538486e-1i


==> solutions/sicfiducial.71.i.150.txt <==
+.963815737036728375440977755899382280139352984278457428944664076743995558608067547782198726073077962026581278765124918217879910395120345218503791266292e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.720005262911023074609484074497409973911917044895678604663735161455484632447159970432247950737331924904452226857870713689186362375204102758185036573964e-1-.688681489609566927893071769948538972185900141406527022359449584064631915791908064115840257954463395827083852684729915728629915363264698293618957271530e-1i
+.723975664677266891026686334020509917561755344205864719088539323101687873433268823200920728704612849594288082303579036596945440985048500589194241755685e-1+.368619324826330696514663963397199929296691022232873748996385356967857818349211346540885147589021138338524461542702915851037341269156383469842994063242e-1i
-.391396645425168734801784529857217562785378217994015371367633935213977338464903020583227522210010085037656208589125047129922462900591617085812356981055e-1+.713965501893193133909523153215238195531991658437759006141943536962290547531682629802796813321809304747431736917903219019988892697867672366580135091706e-1i
+.176879276280079373049858944370037190054524932537362221658959987486615376510874646069091559713095558902258551701791276302190858272531790992699039031556e0+.219256830980151123416106010111293118199786135279147749797822930723051691724498643116567674525511122026458377043537098525419524960779238232263493518025e-1i
+.767339679373200373617475093441195219614480335644612039524659646582026356532748325185865497932394660780700573100779811441369993429612255736130289198982e-1-.250572097745554176881411941960164927184024294669796748032008505296807652703805269478858101110175250370720926199486723147479653370030421982881696776674e-1i
-.464724325394644961444362481614044023140228273904818451416568720187423750860635756424506584098877625709462837153561633932887274437999013974288592743744e-1-.140285151240488934122025855831796165975369257760315107512459703983902358312289747683319277146594855659651657091608906658232682027986894576014243826458e0i
+.172151094830835318334884388227198358119799198665203746707201429557728604638191467001270232371452012627867300115117211233510793223621733347373774023210e0-.170278190186528186342341750325216461741546315443988939506790563960676944192770297359683407445523113347730564612605001980186557425166437295310150494847e-2i
+.346563028700168885369821850765373083940238438510907976296991662076016971181696705680679632389045772847882496422557543191033378367331048208982300716365e-1+.359387656002881344942107108240073139386889867367894501168103554567511593100753916051876537617418613876903353685278741214253538805265186423407681439506e-2i
-.742511381999624119319949055802580023114321578536842169498898152548534341018303006134198983362480784041356382862012777216115969795257602353587604969509e-1-.257817711536978136070979062060186443054931578269541631441066738645274343138432786586550451037081995368704534654620758630355960604017586780198597274936e-1i
-.203943341786376484111561856431617184615370713115486880287126258996330068471086305657024233010733174095160782426648417870304147364190639055384670183593e0+.112532455210027812187010455336378121039333698033871075605861253598430122953911784355980221075871672900167427809946384907216625141293647218639630689774e0i
-.559832846525389927440207090935393077549035358695322550971096685980515153164378451462644716110406415240852956650380606134457998451819447862856336973684e-2+.108743299461825438328761263049426914667207180882802034238023806994429907995827849418558414662883773642553377647342098164900723744194323973547635938808e0i
+.189615051766102772759104182693360368170678463889278899684694230593606651453435193887362055110191060513488490035005755129686657255123051814707210875442e-1-.136178433456535233323325514737939655258735129716447211411066996511539771371238042596417822364661835593249634708533732360980936878202371241981413615397e0i
+.798145904754276950311046359610820628809269537333316767253934756385078176002468144217990595822389436535000518446159653937705202368704759765485960834507e-1+.108184186429241809382187567469308150309679097383872866207889673731395410519437444706784929668861883016789894207427827989065955383681293821388880938442e-1i
+.169205668713585758380724601550577257813323820054575711209936548931662877638940395856020906444967530522562454098614547862263051023757505826628334398649e0-.475365437073428127757557270888237927528171270794212403189138789348672703431755100932721915414361183746787200387431548453755912315013817250156712575610e-1i
+.818801132206723480334048263767087951803048898062713324480541754355606870015444130861556770755182101291564730780994397142485559676715045596029930838305e-1+.421042415437583465869045008889380283959926989950423194272160978204983871349648170452749335691837777831912008360871232328389334567168089743985131008586e-1i
+.135843212834451737192400600232675431256173915623062145668791476277596705254669107472134106516281967062920244997527023637525383307705175593588824376992e-1+.826127413768624208411500725226588345123132123541181268715488875765434152760634845077888432658557072885389826028901806301818333136929966313884453404818e-1i
-.823018983180339102933533591681615868722651334696304167942590569316629347601563584528208857578326086598615668870315817120289918154336438746681626463195e-1+.130389876666490067956723810512619372724956615321736185786182851663712809615105122954221367160719885970122945032180558506947999840198530998912558660276e0i
-.159130203101960927479931535506236055227806244154919527126189333398424585137478654960028298441877851407554136169293946942116884701424131136489727981790e-1+.691866232520630406466161697447466887272449883148878940629047410052995453965616664202130275491465273271513082618528693565917240221116094372697251404469e-1i
+.961387088006520553453197791551120063024188133374783963427899465283574862831509778172881843452095763378053033954840731157154808139666121441818616351787e-1-.170365821437379032608070144244881271465719227847667711677640117542534518690312345742418201433901526345298906064792030256057518721907229023819816812657e-1i
+.208411157314606547679417203114813261047984973066822757469105365770824144896110797482335724211114536158275771212986241578529451717681344007284069289150e-1-.137089475454105163049665517826200817998222736033460790592422629456654735241606478560149920124543479616103860099255990551539765090921013156899015026269e0i
+.762966161156562488612840502890511943975739139612801167521021831164345018688583490763652061153892694528370906667591120813081629637483111561533682113106e-1-.812729621295073904675786316184117885909487367082179913195278552155088653518345627566247434557122481231660186502680942860275945030585817773627233250199e-1i
+.122418785733087672535999022894704356020423187149921202683591776041709086540878742088315921524877216699599718762466329282156245956874907580842416598674e0-.155512668638957256650510488095746556668773103911651735601301883744625911662398030313790588961943194899592218345736999036322715325285133007967866238137e0i
-.483891322463081500445036046547453760041938134658119670593981498588493220540200031231179394810273195860340564172985533393954559540767290864251920281271e-1+.990542215667830631861841029456607441238125488859537094667020384423141804106080590816985133443395447966860641441446442322513151007793482322384705301040e-1i
-.425024376831592480971371326827846067553063972274786875604809956048039514075241685137501170986420287271901792667223258201018638804443346272758862892482e-1+.257983684907650629940237691002515939290219773134578333793635043155826576053778781163186260593798482130071971683679896197721646720981962561845611063916e-1i
+.141612967883074674257992619140617537999378458975245035250739532203084240368178834434600745949201864562701853813808139697678299974454049833617029933176e-1-.167959530510381812414820569091626934195638965997025114530877356013651726718438110017590064543042463818280103207007850045111494084801723497931980649085e0i
-.974168380970521988198500875475818455337495577452210343687062765607565536375762492385819395908934353192890349271380634651531861259248293174391692480046e-1-.166345111105264957908394841146707958803287174568174265947613904105056617571829284000732480769641566640800551497331495127924590157018467990451678440020e-1i
-.127763273765417905517891890809286654202745437560524127683326614924660053343824113737772069456845364422609389168790919324995087287681390881053001537818e0-.261174484050640230348177621577202917799290371495126000275219058099234329884516378340778432068576380186748425263377971584482377791445595008119827939877e-1i
+.160260551382246856552883443518801670739371045259995013444711736051128613519894861499314211349197493063305286821306929906602565992612101847220359785891e0+.405427627595748104199295222412688270647845271356901678026429678060598138812112683285502735180396839479804309971528234586618283365749237255347914586393e-1i
+.151323240200855813010860722334734884720777461134528478418913735150743340431588448959969658388025559005596714168033175870312588296246145111029165185567e0-.180120213000439427811860727930281785748508789849238075980249772308522048773494578012700461191022781092239291639901212863157724358339086927389285391454e-1i
-.884714911733806775305996569718412073543666481446609778691766443402433745974187630721891997737339134188818256736259181879767001222152867961210820941232e-1+.969528844677137817250547784977808174661291486581008695484059094518038456138416362017993933976909983501353222692120553256408355363112099197600278091150e-2i
+.133730971237002270481034255327550515912272522484684126196862018001736850845486643008566710608493463435979862626651764169924595561716897766524777488726e-1+.892969978471842867785301777337073562103524419700227026635629478706707264257485905136915150093150852115605258898799588039114189382553383762429377467416e-1i
+.558477081460343062720014882005157821047081458904412572570580711835966458009582608491804647470454871493552681303635346126002955042858494001760634690741e-1+.766327183077386856718503400081889194027706536267716259711547738156544632314462446246845321536903017363977514415222441722413157421896744593982933004402e-1i
+.326605750315126552079081666629071399794295233027315769049955649849411554616737077611885621339270868180950495805791480216743443565428135105327017132062e-1+.157728184704987763199617274142355641474056277024966499982504008642505318579992319952939271579824945528229000995124142001486970624663533564314356740511e0i
+.119560596064258262811991444682249933485935060177767320209645641839903036618661133297485857791494437693213702738486877449159831399566015882676172654914e0-.522400474831853267870439377503356331093295751044563420299167544887644293734000467189555612712116341962826122853842571773842389609581453070783873091846e-2i
+.676005816397388383099174241143693107789024779497258262667525417917234528522293351674591483162371628564583969448731824331358033631493592548702171049095e-2-.182370240309278461775844126331824038005267192877651357601649742660331992279547180447089819659633200287813742933530473669451741091603235963761806671532e0i
-.316963237077069536875968235998265894170399939559399607421728544101858762538048699742549327563771386821835231947109691381527657420023297371977643739399e-1-.465610331889411457783783843815200396399933810388189633178843424850096132624515828199783190575424832500352115023171689029449265405759232303345118109093e-1i
+.586679521538306841692838911464438992930736189760390789443498997562211633018788809303545811595743591738568700616169469463377532980191587940590725635358e-1+.148758082369640950365321848698888526767651578355097393034453117823012024143595669287746270313485766718082424586469965271891138693743685225927024823114e-1i
-.137144242054887223452535504363319710923035985313076836317744323478996433313154841150983456224619966093709723964768031035333487985579169250456482402834e-1+.203067691548158313397082824426486966916401578732700067063779232300619703811202706141630164209953572673051998987794845540902596504175300983583639078576e-1i
+.929372069282039899697409425255030770042404808850178613322285414322810266256611464727829784231338978277637545302254808705422855578491300568265650738991e-2+.778310956206946507504406994697303450946167473816281616073020617507021116736229963694905799522409582793874414237227157781978222755395071819857913095053e-1i
+.722097292092524651128710479684794002658975078075759103756683022632428195139777612485775238536834415743208466997216139046948095150520352239828184634796e-1+.963118551291959188182202471486774222578973020181914330832220103216617721114784812800761054164322280379014454646528767696661551701211561932436957572881e-1i
-.230951814695565713721060765892434409297224774005948700705572516710062014780377432627778766979833542557961584153428323567008651936993082647054543640948e-1+.260037366174962175485173933201110440877496574524590741580634997408947754724949166114240439099289633972428533646788005655129056136523156085677682892085e-1i
+.162657618160644116126159347851370053762733844276936613151726635057408429096226912703437550466132901058835570516149049730772723189279756743336371427742e-1-.181097087024558809761878102413380885165012790348693400720168832720370584394114058032527243976694089874227291651043297135579125573572238568340875540757e-1i
-.737397993058790143723538475031282394025382547768427895863947613637519381656379586602514684775162265520391732221951654313563947165719736734872455856477e-2-.717165756431543558126383710132902423206918736475173684101429277640491932777795368259322237296766215545433753180310432863433173174047961109736883779573e-1i
+.803706488836611995771971335050426746746785815370565406053000303687054051506715820591423474141486348539211502870027649837774845759744446278381666936130e-1-.769993032727601314086489294663809206736354105476226806649140989984767493463169641642576325576620000754084549080418128911332509198801208424472703870776e-1i
+.177588536259243615731445464120594649699795398028079110176486781106503514712736074970711573785384182631178639181083659873211857569458263697411794208073e-1+.754465816033692015645177641739451927551026629839432443780843923451571740840470274455939675237253864888270050283832050939537446496827372556887941963509e-1i
+.928378708599346992852324025308951847850110007029182323621435368226372239172063453645238097262258186096008484683067603219936986250834221947215772840380e-2+.264111953504714980243856435092549326187722984746615702131109216079905824289314651293001577989960033179570156162089925532289860305144084162956899951645e-1i
-.147019118962982044813904494748877968454864742162885065774485678451750186184005470551539123569008556828159526275468492500021533484799409926866738598438e0+.118931034155572425722929224863662191781014603941336666589187182187705428717162462593556875248359168700339177552879571022119136876706952217107955227336e-1i
+.410255628946062417566494542901088657398583173881665553961946846977742417446816195408358460768895871314002741185364699688792256500584792863303887196283e-1-.701328594706797022035594184646746590838159628239411256122747888179279997835489689139293539683528415044905447586183052081532857193598680164876125890135e-1i
-.489945541612476544858926097622478701547931712349386754536973287748377093172280509725495526144490388260293965563946665954555613308897733375261782433349e-1+.370016182907281131765801806625462020428169404501601617622990379900967869190840888208427836954638515087533650139950914674145806524578094194199314553184e-1i
+.132970442207624433961933323608182731808289460594396801098879095140760267854038930165432128350987982525202381012370908087419550882285440246660645339777e0+.653748504328457925582851006649136490870856260007580990388931031815992906889275154560583803457063784030441917563883420880339394213655347882991168111171e-1i
-.124445359617356017511269732374237482292522175708140781206560061487189051896632798628202580062765145698774551049658028672778093530038465713329110763425e-1+.464127839195017651484634928108679729398339072298744415048450040783065751572554769149455534463265780552355495824877817386060904064509307629699107121088e-1i
+.442183700584290639319156456064924051914439895121605582177758265152539708950566715005739305184599122871492002660084652857049875860038837115030632387493e-1+.177485953975160000632125186582401448554396225483940017497918303262423236373687010900719159902954570575255619641004135623950714630700862879854926001038e0i
-.229569100085958252550328528284569242204006606132061868540977966895762166317689602322702472646125060955288327208454215103323186405033376248756842512493e-1+.418565772767059833195003986970883896609075466070975868305031703148371289603193965119513325324871595579221062079741732689128397732699439734356597726833e-1i
-.297182669630500499126314502113757539828275233079256284567488611714004866816399232031749259480840109000383014462808720252125440539939011825044479362445e-1-.749574337815144378995038008597942916072973535129666704630055250372789303596915145280960785550573299845930155615485259674719655167443132152862601843881e-1i
-.603039604833525172408765989806249635504368447436268534041459867928477396148874459996434541098585080657688164885791385324515641164588535352863957884137e-2-.340290910624607454264762959267835354131435468916589605956423861719497084572001853549840442353581684528150396563635386969828252435147330495045709239564e-1i
-.821228150054085547070985193184822530885904100908883713563579149521631711433489988098221980205049260470273210654698424333306151134999908660537617192680e-1+.929402551866459246121660046499620613041202558746089415066410160262761229371589774966599265659199584054379195184480400923767328378840314953060593723157e-1i
-.103556069727546766553019339199541765965695695877431034772718323239270982006758419464613459316406850086244233676760323843858170371222009037336372639303e0-.564966167433441311284532388382235843930511890692357428634364562119191933175302230058139741302279108542947341966431166599658641100077493195310583480722e-1i
-.712120667513577318271076232720949515373208515418983921977069377386170975804669126334071769099605625911018496813421755047813089102192807135663853669846e-1-.448686955768990503245419604285315078214637184975264942685882589070982837664096261741328409202043603133183275480819387592099501613027086719717983005408e-1i
-.127909406712272516096182380951673884295963016052785810276271082159952271550848315978629991847115656247444826684785023794761925370252467169636377099545e0+.155168988824591404117657317440129357820785798669944263451837849661177760605443796109656301037997989907533818828467283189460590052856477246795926701777e-1i
+.316241016745222976377843588016724594642094740536073365365663251241541957139022847682245687210513900230679555038981725502779996294750285434515774611555e-1+.678951218497275841701007405268084023788961026270361040415692522539233619575696239788047326527237504795930255683162487207161817148796264819565554729002e-1i
-.280161737882535932936934300449935586378495500081705491047970695654957731743305829292106038413354348350552875348409052901659421871082174090931188636440e0-.858519017300455857896835875684698717880586401260364939737386335034655115278664528204978018439403912805516547635527486353542095589665228125963140393779e-1i
+.422503456319510254480953888565995995534755713690047963457339696636435722718635961993303336747129525612586592683089996176485437782525079637194908121770e-1+.181937716231352974126826476751533069359222528198756225230997713344834243554814375116152898234701110732975026842486192459337640703563037103050618648222e0i
+.673990099841800093552023710511362099650551223648081001727079071373056938450020465811422597198162428785921216593609541818606967467162041958062240791872e-1-.766504395991481481496043996738436554654020618355467355864584619584399919702061384244275409588329897678197214943603403202266269413049694864184305705801e-1i
-.309448826439958792099210477747698988472350661690799108179224959956891077615128357614403766585027730135491086936528326017601805055453739969621333761826e-2+.226926124017555688470049238849660683575672760542507603185729020141068164182957405658194989989061793567207340332984408521112146113223114714076181216637e-1i
+.808667301952260972212150692654318779873438921622245257011090809395399065459207084621235885524399153175187763967717414026037277346904705095295370350210e-1-.748561493476117440158983527571670227135133737093405314989826587385181351452805182939376034722775469596266342720385639641989308492773658723374562577709e-1i
+.116373472421145491148115403188179692224892680573872375822493665904548680376472000897843890040600193776962804199691034488739149754617219017658509181908e-1+.308849425544554967030416499488559430066637553014240817252666062913250909900233974087413512359131578415212751972633717656395243552316532781175119424157e-2i
-.248568922899456480681284670883061463325745469421807528532257224285432125103271454993022341409196207630985290640579182375211880401616181996176456778424e-1+.968796190092313484347556340087951710061379043390286146306228916064564493261495278926063755489496953434736149007647921007120918758086126105956908418332e-1i
-.764014967733492731213340628350149464448764927278419963854361290088936822667722929577467000694984165870365404546326762593621967242449067094762963331280e-1+.349653114355668912358718244388267639729210459572994340006484816145400103398016686544101265480661216398398805197855368728257138745423743097247698029394e-1i
+.801090489894521134913352371358304653603652661065641545376147712686131908445316168555060129993872195984076194053004802612437641973821535533291292765943e-1-.978678944297691059980925898376326002723976765479359332640829249610620903905227872808866433927397386379862148744755357538584981135863142642395158907953e-1i
+.101603825018361734219924814166936058333345929868174150460019967837549420443653269796292972303651745109108700948452727746607480540798056521576024436594e0+.657577763114950600932811773204735819440712960334281588120083513254117282423372192301608827471183318348855108498883121960359826555457210849901979233253e-1i


==> solutions/sicfiducial.71.j.150.txt <==
-.677260798732305098297845553976056109109190881078712467422182254468021067802576777312293774686572116630679471481611983506617471038341552523795504215816e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.310407874633104032981254301043981397445997559886063431795502244801187874631047937328336279104138200717445045848658372000332313774473786170046913679141e-1+.596515008054983250232271085122592081719726821713691318617635020410611173152161082889473844323777594766506320644807895006114083243232016077374672435871e-1i
-.703733616356450825299493908209132108426985245503272936942227537694764963075537713358064668654947833400736166858227798000496006041496417177315329474820e-1-.157440850639036654315317936721002328275073832768676066232967841761381147409704940609653523998933133943588363177164152299544573641895076809175470364630e0i
-.965767589927786772243480263379981444492833827952077831213930932132604273099686968900274478348378778903264548274587690609757930752563090310571428304473e-1-.724637908597946636904790693317172439186154945149102328845989846445485519852969406932966557116686297789660435733668685880582194881452504479264342698870e-1i
-.779474348006547639746043828263462405854055860402906236852531189907788372921937869493322588515649529727461931215919838808867827309879610954401287694440e-2-.180095354973769633124677915167534029446818805698369132694031060575442588486198799773790059847798685136352071084983813086955178029872386808427047881398e-1i
-.184091809307959697716888811501957722344565599750518383329443903435808713630839240912376885528186466197993058408750299137393114752261647655380200932239e0-.126930890391465327972764933352018262525353216714665088854784608357908998485374771559238365653170071882470086544672190907601591213261656434954342273762e0i
+.219689834350200137992578859020403014612043111306179423127464646767444323173651576043208676430461728353190426429482842785948524353282107288130809164712e-1-.607587530453112915247564508231903474090896088228467963780826939426734577150545149957518161231199780497348379737794037852013125216088529822338580462365e-1i
-.571694470125554483396198189522434699894024787112717303547392697119330896814200864135726281817544226880378917038326921905873108304871876714908679431861e-1-.391422037508002243311301378669417034281755985130161752591398337333831907778267472277952810281312829354226272407223339889517160010730545098950600578793e-1i
-.564494692307648899663833370026273898028836685475015583182172675432933954761002211116052323336823135615623349592194787253527949537719779810804682027357e-1-.224412709288564727118751279000485554662675568739290819907549581942441010621880974749100012944954436042768768174544299264578206321545629370760297676625e-1i
+.762547861639654712761451463606565611474737734941903127956559396264036856313005741597636975811469011503957193437879999573618016942488302318875239041301e-1-.133992676488823001381262271741281196008382185667692574346193519629862561873421404937368622477858622953816512116493931485327499715906240199799875186803e0i
+.307604365259316215933344598620044926484085649146485136324064176508790988797306851907970123778191399810849079759899851483770334140289260384976429494093e-2-.672755119718828613269251687159720303041779671548045300568096237883437787274493230066117225622685175588298104796669325769868959637876643402429275340862e-2i
-.103704906135724213068650277421125405792921307659243961335304670243581232366136455769632811031217056140598550929110374404597720987897705673737425425081e0-.658856673191886189190044508136714062653490445212520259067642325785815435206543777560190089638686506168460054060511340939269129913370168189458116558767e-1i
+.446495976938642722053667678312383149406170384772948435457844108651210759895764842175529596625338802444757162614576080014501654098766140066421928689032e-1+.867208888948097083521795481561197459722337128294996285355203811187770142625109738716404406224708394379668052686008985532999604062771373742789387640640e-1i
-.318048358472682916977224091643696684927348902943722049453353154454659318474241991259160791411512248915334001025531610856681982617695362822638293515304e-1+.627714997775491009072505693185520974155571603282628884342271208391794608378369574065164779251328990433621809469513656934252842064712706192286099181289e-1i
-.305735088759908626281452548925021726088110820745231600591326448719181542559532765287342974463848633493588418740047921410980524422276864968957734310642e-2+.101893535359343967970712114260251186454507816186162765192974454487404887563118957648392478813051579422031520734663903696711093137656043449321512572318e0i
-.502963287495139311797749581834706531801877452809657424594974481201654869576887608035252044773535027331752806869890198839717219993155025068886755488239e-1-.623871890995220955467408863820957014466921716480311280705406398745998319620568375893337663837270622730064915732158662922174933819219987289226182900524e-2i
-.112951523335630788549285813300721876452897059189985098601176043679415418722664729257421960017632753215309556945811644921440670438746337628434379741845e0-.214789851873428389827088360866264771432427914710571596462242194259473382772084373372899928921238542347598412735620218371414677853092470597540841185016e-1i
-.268862456830913994933068025399821264372909145947439803774939872183311265119591145669834332618703788921029642296242980734800583077542133477492120376994e-1-.105238779962064700816643560244939691221578438710277541409307633181668378158607703366651580091493352896112038217331336954263806931563841640695150433523e0i
+.348565339153013614049851731789038473083508247071116061233934595907087941766713095515069268702399625607309317206328951862696234080140350239298576256442e-1-.955513890007726690397458376049407558423434949334950281214343533701912444856871280748438376482320671760690290757131392168364318842726414137684733951103e-2i
-.116901841382071580138694421241700805809724002032928757922874281727942261819838289344370844522560798679666538018418027154832475155951215455016469978612e0+.672987318300383231831577976508771349384793103039363175483141595010435750334372720859512724295156869287766576658847549698325697658685203355404856991334e-1i
-.706233344594919163668760957337625356104552531021188884877189328921160097039363202054245589520625233267508125622998449173916617738409914078230440042639e-1-.367239394367974499061431701194995944937235544164135705750830748157066495984041843031890393736464820274439814930985855150198626349733486881422262261683e-1i
+.102858907088460933584535996615408062215959654625831016559454384327721929235372937106674762213088703024544551487131179152329120372599347902761805539235e0-.684131986454724805378239927059891012709437216616988198522069990849593431132720645378645104169947294641307019598011485502888808829304887346638458546261e-1i
+.915881589677514249614592611435914492337366631559254136648700659749625972653271608279420473981688358800298065760092005444177947093538791344612950737514e-1-.292916530253342768137721331362422283474558643342532514466642439302783466485482642182246174422427120753588471789454984540768675828540406966379290877667e-1i
-.360361566750773048412188327852022383089343845393629286122030667296249028201039116517320245061562844953780256947305195326175670188289658277191836085111e-1-.170568918696456462279025674811066499205726236652418320491799799224901552435004697690292257650373281654473811942660861449737214544636130030051458467116e-1i
-.605862758798872469535183549856767450735604601144070160128086843952914804010053552050828278507578513393026507168362068675354704506259830422253546864958e-1+.175019772063497273720196519600198534413314181884935361757444145456863632065908379318542245220464478161599699038562053859443937926417974836846460804977e0i
+.232878503441534023499311126375529758022182998331252457156238264409938303165259575787785314711432168404695547918353736476124660872703936367295359924361e-1-.819422460336268118627870224715194551100293820562215950866157676723785375401126954865317654811110901345443198011492044882000048420844127471546023496716e-1i
+.139498442417847937023472603452664595900894555107206995052119898330667343051247590275629557640524804450565227063052901989090212942817084784204611776952e0+.536654389863582021509746077417019380673260402177426258571194643246137684287999172464618006579949962280525737486708617060257088006279277981406113461545e-1i
-.374499351977284732905222007601805916924939039316374215861166171369062658220248761235836392927733598410881725220803706000704007660017287376926059269361e-1+.744678703250342999355469479147334358496616315063462100864491436065519849382409546320922474061636559032362154113204286833413694272501323284403946058648e-1i
+.975077875666720433217208371114783030423605212536026079370649965098237296022123159198160856265695843290611628235414157651177953045294776119402886203468e-1-.469100688941421912442342861858720986237085127206981313009226172954449203189431891545161830184761273191511169129410270862379776021779028797104527587152e-1i
+.117745505979903257861211605399273590757582212291002726066334650330674897465276778301996261153698602915436497705763113088420104317236963726939490686284e0+.867642579300257508601086838822389975619556491907020379571469145390856062452242751502402313527717843547151603862218413653189385761271224725335456118495e-1i
-.964411671559241226368806967842506922946080044060804008390075687487256831430735887877318459352930110541524361204838936161455737436717285516491521089827e-1-.468107206081837254311522438345255092659507691062856692956093602613512717496726565759675917460600484627066927829605999909506840347894284556235493354119e-1i
+.255542941981176323644817510792716840368340284873399803487339774413420869752351159991593174546768135133771001737514670445098257001380933557444532041907e0-.780343976774901118826020131853480036161433456194839222039937292238736913127217283315264078528071296550438903989574577946389628691403629257451020502634e-1i
-.217913519130871705139984144041849321617520668831704756102205946916377260983676600990031951314148293103430385436187860245265635903789602287238816199199e-1-.226707504404726725141487805680889485401943465392187166946270043678855524222167879659891149246454197917057225444569426157800325604781766340789764105639e0i
-.134374271292963616053262217163530788765780884436319439359913315371542058783441234881782377361359587281415598218480571622887342382359408459665939991330e0-.302873893853340984212403041540257365486264118378969779467079775529390238019936594802097916702645865996255257271044122598472185141369037588921661160814e-1i
+.106974954760652213198263803559969057202916162655759697877902149637886994788695834347844149219462433617903208242708217903105127756208941681786393963374e0-.172131060167915947264350141636405099692735661471329364367127591601060056987627653850335974864552802470287721908144549072752861648002942530346976671579e-1i
-.387591571804162056792146065138123006030885698414567222629304697077871414615008482069527700766641180440427847188733560730027268287833208674250178868189e-1+.190077313406309821868280250549508060263652742472973027128478058445958169171182189137754829958987454704796644983548021287852204357365261550805097142230e-1i
+.741922139644997802111275234444349506662288608982736279476964328271554770612476884109659723897792126733403737542388662533267355057412334163731979596210e-3+.719217899016413161946972019538223532631131543948281197359598307127615273205596145910835768228892081648557808816001369221635395998572399789056290183319e-1i
-.142400985973736872657388925300069579743350949165530303523130849817942954547218654611351093994941924540115859948728185871660821998307327133602924568410e0-.486866783864682848929926629948044464542331095656609879306721192184097300343111086204199001435249197213534535753887074616004913756812185113846862215309e-1i
-.711860198447161995627125102116468947336303454141920362039837217939557067198171209002246161934968367659172946740041543971296479723694997378959223029307e-1+.769088285403013153005486788561206119211951571279792944142131945821373787780000052525079234932839380351290982934831281121269485366445868374827539747030e-1i
+.615938987733946546069593220200330776928965479504628459644307401903266878808267968747975932999044207468528651748922049703259216076290301683312951341795e-1+.160348030287597889992545086681874944231284564589774886218928848663503724983998128387924199723110815211886669349947306285570001796706130813674528965514e-1i
-.353258848815647632904959650982658292606218478787209701207938307597961523300795469363140393591910953469400774586274646301406099736914716140300711948382e-1-.111511801288761047588628577544726525784267515456553474687763126553113137310429736004029248850742043290373618235809624832430524843236376355251124456967e0i
-.567017541265393344718138067303252398723482347766164695083680847172272297068582176693232659380714546893043540805129867698214995934766339817883346429673e-1+.138933928255349792270011021086920761623859389775003604423817800562738818650142547936948946219015609136225822923055006330797127434371449971993779642924e0i
+.309350430299294521425102924694462463479361498204275415112120721868224199816913458977594471535172432286580723341228384791901736731320300726933659515155e-1-.106965882803878881745032231096946396741143298831162078206119753329297150219965870241644455097785724153740367253494669835106656271002876227021622114082e0i
+.627324968229102488163203133309875079360267647055319357886171457468501941123059307957334982218380061328894242567925854207046475731288110364782245085053e-1+.663076094107732891944901518133879345777788277134634631875428514571245499433779783895168523831332010334313204130820777857238821563466803285470727714579e-1i
+.423328240872294594494379374341609016754210950375470395853474763963365086227007164705316074525510530180651409208021496293249408921689761938287827671092e-2-.644099436534084590810792222357633042143352493213968509667828722426079177439431649869443483784487514086495644801629370616702846598180866825177581451666e-1i
+.331184194836059559589709861670704051348656480076528863046173414824381713123059759119379641590278307734085269431634318102876654930087202396323738196175e-1+.221882942901210957255828679066580449589355721913019352527396117483994952956111211501700775056849943916529094514002592549288575301622262305128680827495e0i
-.343723939081169550531986672153576926256442531779120945052622524966045710512450295496765921670150766803097720167605317097357413253963249830115927850374e-1-.784620585302704848297195848137955447125598677479654468868412122398751597798464275784812765152295514566665554156039800259821464116272099681444804815833e-1i
+.657807031194303226503862981288499945254693693275584379001463455478185570978642345675046295519756423233665097790850760640261676215069866238270036920685e-1+.618068048605457410093648823347192169081972352188028537077300650397717587755790807613768827828737706025018389662638095094097499827267165910781570339060e-1i
+.666002674064144092015050596362167800481298012838187024505039035626778756284515431390693412801424936544793151482468789979468043349289421515011485612190e-1+.661200023751425998807399407682799002027575495605763764361834088029034073024981528556292681535406292780024774104175663100698045983144039564508590495598e-1i
-.200125514493213844812523988143060682528983745011462922328322576934796670482665297968849480810745037583995638789736529296987667979672387294631336716535e0+.165426790982630266360457382478379444440799898551774208702199976629333867659059273136417531207619606148550013880839025466211212407788033182223862562806e-1i
-.100435184209643571242473893396965753664605479920429537634384850498165229214055285876289648559482318398676043111191129341478209070717584165117175671296e0+.265646145069438625732328402687792660376002009874882462636917471293500801123360922962817495051567882403721055644961241828696296780100193702026186228551e-1i
-.754480528429793952479418804299479588217173682895690801730459039333180233045961918770005586951665220231140811885609797108910596351370151293778600533814e-1-.745083592469846493147290140422672078183194229576022198294469402178501653071925737714607422960936065755496943407357781238704780212132607775717723486294e-1i
-.785763996237374007878103643766358736118499393859552409217797213319919315072176755705798769376527146579177916008550842402111928189766007345099135293797e-2+.982858196096515197086952569555653877715725347395348396269505378594841593783602275948577958441813208209707275866564091997754985677598161850022519055348e-1i
+.237014616265527994903082217600076583255944759036295545820605195390557162431913064679528804231390146415883458400839297322901912302711753263601918507046e-2-.281829644139840172810630869308006341471296691675878848409498866644042593079765210785221038952432553338814975380489741092160336982255049407597819585325e-1i
+.113587554284186846020434537590405900680867237142157283928030611749361283391676766293223158843833677825748171499926807492835319779699347259311149510968e0+.109086969553546135154047247041863962471487845946245404678104599871982229271542954179793304291792812093176212713565608947627476809757994850606496576798e0i
+.122654065203711304921125107310134046044347013170972674928335769008454749536036308569927159457418941624633591107811539846366497741499960202819368556128e0-.941952610099490960021446300277605103252291218165477689396943640853598908688758443470004619571464387322339389126397753726853807258704278046138157045538e-1i
+.150508750002845292700595843564778426564999090652314097710834650410877566368450346494697201813312964840708748146092050611868789038850183348730662399812e-1+.627667997790467558604066298805617344541362645539315066931889329019340425737589332058200656304416712448109114181124457188095127889405752442669067894470e-1i
+.736414584229401311522346800113452211001290739805028272586284185664303326974202015482926872628947405538712506936885167632689277044608043343038984750659e-1-.434880410302876996350089701960178325783423705606388477811529483045962101593741619339351048036672148213022425388592757031572039161274659557239237326845e-1i
-.717834077482287742946461611416082766634222890144225993185008012984070372059689519359991467044727545232421215202629214987558932300132530416871301708980e-1+.174854875609409602016144446999425214428817547136685143195269247288741709623712418001360057496732006491127285405396383362127332326736292883640401776515e-1i
+.179311237319095384920437712447181782990797803628878665217917784703108481418675807719045016023795455392611174450929320701670780568377277014205673096426e-1+.398821357828139369055385398287349686278392506908428188569681607857982569148695721590014134141121566707558085350970984731883937820373884690737612289940e-1i
+.333157151833328867048273046739060945758075393500294190782626865301989073950744520356423529974481434857506864512516424728075776538374585422114979205213e-1-.649625371579680606389583891354341564640485232901474019845664515881973323282492139816880189108189669394741761124650537395502484639483207572452302443993e-1i
+.146132964776945125483311523325106278648209158078746019393271622864032956515531143877939392758166499227540456230483381668993396928508045882671830824084e0-.431255255159841226613775859122823507131583268314770906129424629592158499334437212494556894562413959823189766153520630774043267164900097059801677259965e-1i
-.891589052189337660989435943530158509026268989271876672579225374453386997639262823859164751448191544409759821146439352075947436815067465433847388772604e-2+.817314563788468199335877432084944134572943540240052583155443169305785261510853190947872896127946139283428321249227912891281342797713678216430128055763e-1i
-.106571733416772102552797020400363372399479248188387299423189367264197146509355905559892592500170347918678646706386333216492869600651863631393294848286e0+.499828497632892380376662819580064016252797951148022624477930521193775885969447532178130930178707024081226712594599123193669716222689384576520180045264e-1i
-.623725572656417436300609163504816996568739695199364422771378584688051737995532398713601761264910807698490507028762964440908490586789729388557868929703e-1-.546962845772837542271887702241745696409317480250557503228600688520296621856353013102746037516419486226035652617762802408377877485493821455868061025306e-1i
-.122246897420308001722885686350482286045938617905770939814478437489678451989174201394261319343434944928468674860734753364470105354509078658499196341657e0+.177887785890817110848772647315764996814241596990304781037842863324921889520495948618180103066845876741432214839932209316441946554269572676024967842000e0i
-.177348924439733369704142304238776927086355674695265478391156079467348842204411826862149349383473002153593759924429711148683321536650093792797864807068e-1-.761598332040505579723944006993378075795149890467161864412440963013564202468820976212418336977258336753198735727459224959058237537594638868946270357536e-1i
-.818291889279028842835085115983942441214106188395554289032985333445781439188517491606104405496594309598566164079010001956593341649336668038661913703494e-1-.774828827106819378564715450070685075260410516636438101260156487534825659026130448217749877316785354197470948224362284247591439092772085021214896406921e-1i
+.784532566660767271654683929179118771917989989864223233574735414329024227041055306691649184834333959685718753721155717639494719706692978534509251347659e-1+.270152364790114357908481740426311344576566056399932780339684020765090415851286029586663203395568336023805794316436801297750874394673918094945834906967e-1i
-.281944483158580466118051630056064923673952287204574379236072462903937081245446373666443382517807266811477407100869823258402005475832227988206728136497e-1+.312694726310121551945788469522693756515905392707564845053942017532994732489375661594226246281489058590257603281649295376795249188831126371639916046056e-1i
+.135409526226508919173535568604784234625596290232574386911750035622646070047668414164405044199870658187060279262795086572493328131133683541284563578292e0-.384803072968816087098177556062803763013157088863806384285183533633581248413567785405640627907413420211821159146503050536450191427613747166792587712273e-1i


==> solutions/sicfiducial.71.k.150.txt <==
-.557342956802844693815736135203277354059278314620069960059441155728169561772648895977812053686434855673365896543092758478924396347811294621625712904698e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.167284652150550440883584223070727944701699174930119352061120769606994685579442229169440813047713406062056679375326359467040455854229457127576950081494e0-.376927311363220222617853085608869564888570735184004155724407952203685699949033005992154295662632138870452632870443540349688052833335940728950673760338e-2i
-.890610473653774371679357807891081261003596722637716714985689094019946058086055785461799447171832283053882318680781362494662316128169962198749327205121e-1+.342727253905111558727944975939147925562029336543261271425857448624662191539244212321699063463260812352488312100971255711375373470214648076101160557716e-1i
-.166709868836516299409853034114598534958673744660855832060835985223123622093362749137509594499615754119487274540266606882618520627642897847971037074845e-1+.819724750916809520323089955453821172822125773786809985810832276384479586603406628988514965110770341806680401132392160401851722598917690636696004027113e-1i
-.139668869287955573359308584226196507248225460537100301833171645257087703843669851399310647648946316487872516529029458941883139774095211676329166228565e0-.202175994043758083413628293065882171057297062804822080668917695755533030569268091855532853504806512870252413242470133549403627405299692273317998916647e0i
+.959355013778256529631401095158301053112842968946512736397311596466097552200082808594873715303894604003768968462515288998556449964645000326731627366350e-1+.100725259223320038037925659029832040563630734432453813265061659319667746639558468994920446369743968041539226557760535699365820754157783841171842347804e0i
-.455778865439749046734485255809634846971780147938848920165298234226769221419033553323107237881556256946291997905903159027057531919477316409554353080574e-1+.371325294251201792834612358069387877951161682235342153776701228391192411573270106742199878178430673850654031645416442817177062274688098943438873926980e-1i
-.800402588906678094186986442896189277897216464239319878527046485400627154964849134062565606490065162311452607228209004146313327195958645505487039439698e-1+.171865410286948173733707665829583346060599272057456014605452129084163551165601382069752007016195408889015504086621371582573825116312795406662440290396e-1i
+.269420396866749320018836662231812483486078968437653176692651662885080224387555929346906202321075809781665365079890290308189174138393090416118256743347e-1+.118727630265046168303043798709613278728133559379825651441555238170720312577722406901046126289325907700492301926508530566071515611758766913973862298780e0i
+.223914292337576592351212493579098135147884474658390115890406309282614057387136048334311184852621147038520065221783348668091557228160485257316682260538e-1+.583088833900063005291658286301377383417785842853946991624151437399298020417422332547052571152009131940020401201960848350106043257258203124101469865290e-1i
+.171430727318325756196679383746418573481030474131708964786081951661413986795968226537825115063587772645826851462344579709075216200514534415425273127367e0-.122630815423019246886895121366142680258387678434733951892281159545411020072556328214952998472549125259011324007709402643385507321817986894434259258443e0i
-.285687766207252494493598769571325666928545780181669201561378622889307272404592301605484308756956422632317848472671863153683818679030240271895105563347e-1-.159697273712526571121589850210305278509163396495673985067740536751213105114507461586950188058670788241763724305530930812156747728507688170111210477915e0i
-.854246557419246510598790980125292805903114980612761861658466572864080515397604662829853706255173688468058637769628672722564926066074166096715170853066e-1-.128328008327477602855989897039998032609668119939005860388423203486953786738504588877142978204451090002547641527198199804537881188394234668929443848691e0i
-.637882377534855460548143758429929743218191500995631153404000941742673176807427000129421678098690178813723563999357862126978013820665634818667966771849e-2-.374230928274788119409134592037566266088659269672978344730828800928177134297639367183075224881126891289534144256435073816848328143242050308954712878035e-2i
+.434871966928226865459518162999674336861144149695212652674417277845652260305848373229766069916255914707649084676366210368101770936421872610493396392979e-1+.141655672220701288720903796731799358247409258040377594242590842767240410091876628487240906099067203804963074270055186148077087439807652548091962602962e0i
+.709918315375448570404918317846713289770500388844743051526502376161606961741702812396418368323711466985208876333612528396370167120000638863778967740128e-1-.464246581574741828550595805367493822180992933784145479737081346696679357368647155708315757256968925872057313856040504872141312477438618699581217586918e-1i
+.625818125513515638560301806365257157722547829239053127881872392103016645684305635345105457785733302245892372773024274369836847622148660517065151995709e-1-.100262442303814690447549095165943791170547380794910849299578971784154285791036942044735141966276606636353998626362392072181951408540627208614474539103e0i
-.177314470656351995641982014634751532937263768583917755543125038989519569907647841514969437454821506257822157652196440300173029318602483926652374456389e-1+.194550341243610450160004724677017171736113646379641991705943009362179236968519370558838848489292794346165073816987111367842642135283645609069963337337e-1i
+.341865738851556816262923442195359095821907518777853539002040830574604469530012267326342596061012926737107815873746898346754524831893360201192787429233e-1-.154574498812590436759488088007355885248337344770582776933310898490926660281543393639074687428735415549803651422155254519391793224943612225278682421936e0i
+.577442445696532227226065992942307758743277071840379611934532337752360734425129990372132402416139112001888752419425019775914629772761299504100956892560e-2-.232050742781237318178231621478284076637285935298763609517635562245135124857009146923327664832694745190057100800519640153026475603901420928185917049703e0i
-.832846897850951573828408205726847692616644246807648709386467960997969751793676813727703276941865658704865142715905253273984928124085760785053792869235e-1-.907156026849228072739609372126055653644807557621125999251111340086877307099705730254830462105033191641162388941894926719566103869297751175237071363411e-1i
+.160734655318257232405790264501637853049255681047601342841631335203010815596513844607453636080861656138438315341386965556579790457612293947138993457164e0+.955810658954121993057576292782572610625883515187179650913012664264674531091072242088995207001063820164817310497794556217701200015253535980190108186302e-1i
+.358083305501452781874080719576245207335229748652942895581959596813886680119378961960375694782926301076394126540198544434068913777151660797989862298970e-1+.992218852765673385028028846624051933512660969038872541999666017927384295295848625814774831854857691139308747958402060911408503286450558411849423244581e-1i
+.103277134922037672792467143597260753943925407418534165784062860241011215791712131893028288015807885244829135881153888796408366578424843932169745953877e0-.833724324683253190495067258949675902087328095002060437416375815155899765798136397417513429345142598702562671571450512667572710959726486643938736101373e-1i
-.118640948706693563167330156610271040945273853211277453762176526461633728736571532744331585837367159695958560086382198461883578108063071860186937762912e-1+.832434500426404794958577209604010353556271275002481943773959969217737842473567632816890055619448696685186140831324631679493635723354102796549912790260e-1i
+.437068674438964099782818516182067866059930303624433978719684621201787257719008754068999717448405362995250292233347208902456854916275843862786967359959e-1-.295529380544198512625607676807227868130301926976989466587980595578936062170000534410828151548197533648022599064929491351708255783798437512500457890476e-1i
+.545963155969807963856747141034608850249050476649731368055056892786748066870304083379175715144537272787699524981749584472204858856645758989231886068428e-1+.193144439006417579716707030707825961939835378971729065640120478149825578409729875654635009958147271272527976604497192819674270269672143595310382772597e-2i
-.130472055016997203346292370108640471756153554126619509036010531921392548254000761870558999530964523235855083925512660042074119991971710400408604910988e0-.499930337536601948426937163147968176068349430684788113109146364028458637870783215368514185647505444320719910983757440380529740447684354091222882223598e-2i
+.157986418086756945525562789172247380668158453769919351570021488461079993951532084495749413488950388857514469338379127379316770798355697415383167796643e-1+.200309337154465554211341200085563944687195387490927521968405757267182678506185605721530868554880926063290401574294521155762615985658519049915225262843e-1i
-.135432645789207796941291887005579854254387200419326971164285153532584139501683621000327298970024503400053027938427228881973562590318372457290697781406e-1-.276863909373132805734458792387815577687885981237008189632914982028856809370012416483336000880328450452420057931314430804698202538702326154025014898881e-1i
-.161034881239177388109857723156590531477698781678274054833079769063549246815881124468025463019611292155647264785238057104848022256390011874151671950384e-1-.148794752105345024174139740444963084767100676912976663368927303305162987253939171058107330485398558483562319780396560026720104046002527867859166171475e0i
-.122245784253703471621079467035739087434296745427360383264752334039543324822880972990467585260495697375946253331760983472812996323283028958558539108630e0+.106844944022514226705857391124682149180964199679285998293419806137717484219468616955452884691570459986762864630205065077178483561370667572220709487989e-2i
-.857099305029447732317434504893442484701039541384668565403998331403069184862923016747626829055077415397678072392169554505199516062219065410180180795701e-1-.388901724093259917590402890798569224724605895848228494767813834608755094767418130825048815495664961150128221991590551140593071049796099190865536382258e-1i
-.467392978471480858394464160575546951551395322879013495286787707535241877961499514665279149024582241350190738777355148503884047373777599026718108261748e-1-.618670612633965176288390564013348305201991657175033953457392720441446991079844265631379429422202802291598156597690487750712464878013052192132780369285e-1i
-.169048115340312532208723379203732945680977809571583365547008008171557419606774111238046277680084213620887150174932837517526731141506823699189621006811e-1-.275150297907442247477892200353131380528635486000381828632040027683597752591795165538375863658720864165041847310488224241736461510995936337242545150596e-1i
-.301746359173615308971517789684379239720897810392788874784419083841099548025368965463216856240659480469559667928215237185328650188888648432489049085852e-1-.201381774590639506484512376733651569325694905834620602147118051584065429606799496933638243796362472876358311408410256949727886865385924757946919220567e-1i
+.226152611835453614549849740827051295762508083638448905534077067411080271529562959144049211939631201921845564868610642823777136734862133253610000064555e-2-.273290928838863115976278092137095174689344233068521226461297896323415477924481717671422343993979202674371115407312997894957859778766495038151236825329e-2i
+.135234235688410394376695469154686626921285061739018666633529859313099276225900244198891930815963701890501447544974463095505528921095305864234985494578e-1-.130725962725781873740560666493202493466172294446225971601689108586079356447442612989916361704330143930786835689657549351133588746681137573984760222112e0i
-.956238304345246682414946899604987985165717359200544480912809463822622155043702712054873955782489240034567256052104149328312270705383646959159162158784e-1+.460681226336517745711581394305286059047895113442162094628251328612101199095568013871272537811995514007634602868726861329964491508267830040290910410370e-1i
-.407128901955391616267452385880323402831962391348079762652238168089623027990098501298546627896608659568249146305732160759678151304774808237006245507666e-1+.127621157339915832531163768375985759709749479957064299504538123363605882921294106860249652906324995247397776449574128857801128428660504783557638915033e-1i
+.780294913774066242901302229980539324466409954554241137535742208979376603835330851889816618739258467973499202451342792962565625308415244546091746700180e-1-.316710291839426152221260766056768406005472912100719944489353101055179685780588644167099013964117410014582052667465715999581396228014829322086637954958e-1i
-.140352920819999473350192554475185067914064435407277831715823608654051880811374344261653368517363892549687748751592206117473904992876450663027098271122e0+.156445739203760817085500619908353856313725476653890116683047781964501079845447816618666742929364476981518066096227694905843134986656702829953930547169e0i
+.268161020976394239211134011535054125196645305022938475319054930377765401738193606948369254808580923673714688595460744192531766864881491878710405880841e-1-.370373103633870039000871922645221257326423237333304533223833178530595517209252058448296557333868511520500700920543125371519033946385388802451370003518e-1i
-.153218365215708315363689592643822555907467055231434788321682102128257509259241890137919577185412452329688246424255673197065313565812140931637097878116e0+.509450013404398163848288440123647070045170807758136355497763626266303663718275705259048759687834348612578999748330458010613361675677821857539578323387e-1i
-.120510492631484571955085184762508044498218466750798851274300491737881516885893413360830576882048060328966188525643239441678890492987085433281287296455e0-.339445055134271418806838714789656564852739652499824304454033644982423032285598185222356082752805041526376130311839075859896671480620242478641062123322e-1i
+.195128471791038711377771567043041721707081718346991723652452191872686407700802601116719620192940374639723547989921100911183577594644886363430666389103e0+.237114930721693582589702000150915629851936310757001450733001406635161985212976719727283666414381857964249428111338264519018204327043978310412607050605e-2i
+.147534081498440477229534687066258429063862783275384436047788006159609463233590726745612016879451749589466007447657715364536645788741367080157828014140e0+.313668254772465570555523614141116554470706859750732011145517595757822914155904198893295906480962563664974836118202630024300082643428891485575231143790e-1i
-.815299247171545721583683688049246564573895109723586549040070749813567327264873390335117569840163843846051853370240139619323648650224600783564615474336e-1+.851512675336287790303622294738358064826051447209390053248315287588413968585764595654452514552836121372452220351596568293730728179761365169379562939657e-1i
-.641211715992934684932141393938769953722791109639600774918035440136663360015665081754339710286836242338467751791441816301614226679163744393810245749573e-1+.473377244178547397565253299826763321578525950268780456161199960339781150770933802726959580183218138643203552938188326207947921695983359372754465641017e-1i
+.303072142003644391892049306533323050249584831659799197915165087464222191563129724516810758228395311947295165072661126682608024382913307969073203259860e-1+.512209450332935022398411839071732891863829525525646210090043163354459530788084129259716934641171143190560332061876481981468086385158006481254766643086e-2i
+.323427264179107476341199642705227224173675276616853718700577905810222422177091144492954036717692609066902441186364006228580178554251881186740337303075e-2-.803534169956838794312534186248115944625598194752362023843517409069328397971892428924345290868115086794718110945903015276338600367675328709467928169420e-1i
+.804814915672878438398008012628801196349798234267799076950642359674769437361279639842025773673064916133589517725532945820738618494884085905139320878331e-1-.273341892984963247120728454150629432979131756302944834656696536316183667230495379783689810231951473522376911800281274848001776817197081036971893510052e-1i
+.157213957966684355797702323223110563865458856209188682807123221233437300504191411303155352063296646007615156388667880993607870706487209897658824150964e-1-.102995288800498649241020337721217520546043282688222554123196618556469819424205067357916420552878170904941361982303226324263475765473673541439465427545e0i
+.782602132663653966726907753417619723381634488174245778892551873592912028810549900767738118070754629779342986047170423545008904735187219670226906955826e-1-.743065920754618817909109227229561026174660404209983606568839149546629122968680972806813776114345692413402273286934522016601383981298392242368216017607e-1i
-.868829784575261224431713015551732892118827054166158759566802230392948286363890257326940978971515904105294870618654462535538354318577840145855652568534e-1+.579292135491589789137713989323502360594422138460479763667945492990638218877245827339336407078893811675438599588052677199472639172782726931562465216092e-2i
-.346353737900789838161659939207966103931485681767481195162680069228239997131085754355337499808503760949802857265158412503935437546858892432653247041902e-2-.617260062032118940035418107933111486745921430186787403332999030584565664549629518419760757448251051368460729987141500835973299992208060059952123824180e-2i
-.121331470785359505515045834644104171565859313281377920207491637433765002578736508288747830872874752263138316012283613740234512027167341861871058058048e-2+.130246249967723441235288161283370055643919106409834128006165512871572586037185444391370624997711866134263266584410802182990181402643706725041013044762e-1i
-.462261618062107622581217515747827093192596471864372663767346915878827207898507668262393657319077469172262846725161563034840155135807820308398622002622e-1+.204199699407383579122054121963749780349076320434163116011099622121030610271231258754324772693329096437393365372915490856613496987456723124973379561929e0i
-.517725486725503422602806461887033847578315135907600289628747671955002548287473860073586636136250742544886637414486001390177274428649169654292373849118e-1+.951760697663450217933863848430529416594262459665166095829980244069610160131748978405003706248837515973906210423573011184102321958792259120240299512167e-1i
-.396126013542701410059431823925078540188424527357343159949540676458316996416963442668009475228174875796575025126905898986783161212500318447782140071697e-1+.560151183337295573780663727051067494064097420450660562493082863929301878863963571308484928073707110657301347486921667058371254366315377994132034901604e-1i
+.496909823657026267879540399651687217482625699954620693781218418782116778597944606582292681979782886236019763689303532069762170682825981712863818348326e-1+.754946627929659883438980003660750064562774188846996036114987185592105714883735038781486299577357502515005161157881615893686683723458130377786786446387e-1i
+.955452779609537775422259001325773235086857178667789005173780068583829854831010637063411398960870083614546364110005749533035445710581753994242119035418e-1-.407108023824880104379797690994615258485242517754897524992868580477650918294186779926600642362882280123870727367329396504217484444582007040760241497081e-2i
-.183025488339732868473934662106829311214999804564671956312853024969038374542038018798073832421997094934256392527470862074933203652897412052833750691896e-1+.212794987925115820714281788564126446087463763263846808233654877719322142743813653462183958978763673899513421041231486229459159377734189645756326925901e0i
+.414377603488898659216967838498364497838538546160811940841221712045363451072453832769567383289478220688126289757825157925230724437183620052597323414513e-1+.791666168408787781489650644759334083828978756516468122485477770054983650255531364880535471995536260746284452622764124616210879933532278282876226163491e-2i
-.484712345937824966861635337768647248573299107516700600488691533740010081528073703244337466542128642419021302614539448889490372465413576040214275917823e-1+.413569507272202709113606702967577036109958180907869914524197730823933012540639121492075864801523884562213872046756194437924645943082224876956921567675e-1i
-.441678285505131698189694949135620063934044067547106726199114335334768240832069640565377610047506595389247218883523053994827196623051332197367146969187e-1+.728640940406408763426270440544335233606338032037013878708496289123821626232298462109809824664140505957504191450034492488278535951591500389048511207113e-1i
+.918898483001414407742368187907737172316493084706734454500084736646319021874371600733782611070643601302359961306176766485718648126073778335074680298253e-1-.193468612642288673146960473306968784331170938715100199696753361828800559298956185280701765749409792781720064375771613161303310847352143704309186520986e-1i
+.958738108419950924934511854008751737969644142150431216613833023626846258378589108238644546678191084657733350858215743631056850347844918989615236115172e-1-.909891901629304717626660352542319839789898439821153124686151779406049224313494917946714468720280337939181910422736006430541500355459556418634435302493e-1i
-.260926900111248594803793630181156161062804527168369172043392261384833777471696376062849099328889951835522286485616696933532224362175008162539833647808e-2-.436445025521903431256048929465835207849579739053241434166439654167833162422061844855308454905568192779396660087066216435743353202762799365143053875163e-1i
-.157157673184359097230229552249167547376497507351964770218202926995985516491342111762250604809096593657773987571045922142900898425890614578990698235160e0+.860384865577550140213798354395304832241305681748089658480646332685984689439465524666528654415628535675523657637696023101963290026319858230662222169237e-1i
+.850465653685398496867661652500039201855177571318386586145590980908819203525903394584134489408831394364907915750551463142619303227308924406994094596105e-1-.810577425206481044964854666770661578701590029288321232569855984514526333478795283175226216614309361641093628281654821610997575230762732743510569410663e-1i


==> solutions/sicfiducial.71.l.150.txt <==
-.392897808077306104256659329938006019767308891631677465887288198012692316818457891434818993012424088009219537784049160748668505088023446356054841940076e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.157151486406641396682720548400136726282370251149264765052378207865361050709266440674721962273340965225012311538150928855253934013463678681586120125007e-1+.926028114310082172424639508039611280274066658209830319195648469736237982684588146446207706132815385143607041450514282415359872722233323681146842826865e-1i
+.124519387573040670644766696648693332390401228609504059147067388734287378954187439194293030469561755434607940117129544791913466470004956108491159591885e0-.804878202637727791449653251572622126634379544138020992207951979691618203285928012911853259949234709583902302864212039207085890504810001701914512200219e-1i
-.182064849269477485955521171094863637711245228939013636929865773708940985902654403782963837565135419374919366630006714066028244891442107332494058864425e-1-.230073429232896422993066887972553450545743602072907353769308656568124324990105803872980791987762767615894287811979234937480955677198622627856560053051e-2i
-.432193723616323214611689118395327748556775124215512373666230990211646839167369137066215123984824204085775087253676102535673066541662649722222556169306e-2-.415128725942557980373914414008714970560327298749572303254875305893829810360868619604132997761871829192064716901936348534424498409325387143668760208494e-1i
-.469552097656087800488305329620160949278225763007807164295584263871914705928789094512553398693282567932784648890044273497057517135301849399006814152894e-1-.947436720465158325941191931827494888431510140450474909499545666078873204124567315350012213462548229008883243943297304854113028809218419906904326030880e-1i
+.917126305680886416495472266232369899714781300953387384021908331238372393809022422782623724841324846725458629745295088458922532220834315371887452215284e-2-.884607712943044150176125431875099039046510004018202694950758366774789324701602298276977146623676457496784228378194501259335646411484277487536893057172e-1i
+.141611254888110962153338601685012249845860068844209754936440548217265421702393404256167593056149089756425962732902235949933641267402998018376320918224e0+.633883301699432021080955274751195776542882901713321440030395470309684080728090929865742004343857703470258344034384960558597138493930358125430803305856e-1i
-.121023513481490940428196869330483070409563042995404395930157558244930086769856433243076031233188935865449754228154305654120385609847107755670309062978e0+.197682503742948609015860583910688500697086351268593989216357914234463709930565794642139815313379024183134612210426486425935354646685812063444749703733e-1i
-.220030795479058610642759515034767268746945371020561845816529679255317184640250265394210585297464478916278494569010285304884689388760932649647704489588e-1-.807225735477388254608760527988323075533711043467912151291453223034115370160990464236851611045731250510486071877978950926715210673317966545848182964655e-1i
-.182074827479658824680583906914039366487546991498298722132403060867951482391967622469599298581824809993398509289053521698767721506720849251857330173966e0+.604522087746320453686547816621446003039055616909848221982025859192570783922272698132417040452982339541357618472068518180380541147110943877215547967476e-1i
-.475633444606648445085870401249560496954244130489894637968547884574157146300368485003457883733279201158201534611331452467314749847492076730847314035984e-2-.136818762424882848537606759439611182066950446513747131130855815766895782500920301632025775306667146677880763692578707560061802237076822613863893214779e0i
-.503243764043891247016906715339323337369349886160954030992954976632853934692314917436281748723833719235061131084005127906340156532524182209864398251289e-1+.597599643197941309002811138419096913998659433396077017272270426323942624213566079721264877724096781186949945159355956798395152376850495133138126361519e-1i
+.131669513433763961000997975707380309386934479285991476315156306603751360656321807552830238855884141341841569273664140925324572273712570034906629672158e0+.248540296352159077150030976353642393674528588718589640160092994684530525671819087426963906246568401515325056979106680805990018255165349461645786742719e-1i
-.588903946700447576355309789688685449708743944667441706942836804255529841467335646000516259793548070111064477239441195824209385154929439062059994541804e-1-.149097578100580724498152389842098533876086710069274013612188572192910563623037025494151172694613756166043096461182010946224718234489209674230313175861e0i
-.510316812923889870388496408214751360027059213886232027665478255946461340453568204674152688723835661638433913414806817738655702868157685235114006451065e-1-.296550184852954724955693158534406012063094953011707433825804878087262216137267933774835692308016832356193889361949532491026398166751062221977259991145e-1i
+.634499379620604817708016601031293480595715608416632776945802087014022681316356113601379184021427633583269651267462449148330545525445970630271073616352e-1+.471505728972401389131078501383256742985155353214124477237036958008958909524574688592925294556659082714990960723302000591266585664571881655499323431111e-1i
-.366180627358395655742011821418931611013946422520729918306895501765766017192962164704839433488809961650829253577626002788419471803086414987430959831037e-1+.339805926872997573484656282002748978009468402437927137261798653588260289082694021005038269582736309751583176261824203815012997247553256774145888668067e-2i
-.127559273962866815354971418782139052727409194514644870007437753410963772353600785909722055605803124330600969607858116485075864512562929499648744151504e0+.318751780515594089746587483656334903326188813113442442125240323530779670567912336003230505404129349852326872292586255187995272227991177289923165153722e-1i
+.120575478229279060929843055834827914823669398551572765889976359590525526158786664354061489882042359552877283388596400120213545755313770881992888189955e-2+.102956212587561958390258720094205403067512138168968025093828896622077431174345656524062756486307881654435221360486588378690389361061902140618882355467e-1i
-.604193735153988369543845194859280948662970508585836507782617756889908707636500002914759011130775777654583502877054613836881451955765161809413559179520e-1+.661001381396889088026073591483094781671119342104538604645485280931366345746902341994398300875819437016843626486016240072512650991209844943363458729840e-2i
+.851166619060264018890361481833202397929583979478779749668755997840586212214120625286198249228491984092113693476255089990770625600389146374299878469089e-1+.122628942132561435078482660643091284948596018877974727489057487627837066180524544631624900505784320840972549160778178703659970631316300012794861804738e-1i
-.155658615882346033880686054086332931714133931710884094320796207970027289719131862816052813570156559322249313374421871956974345059963142976864254480036e0+.989718418245918165605180143896990371073994998862577855183282352835548272960638019336651458828916385416328295316635295453185650192289330510279696425381e-1i
+.421185637610689505058092895013423286690422412918199500342985301649998953700009754628476898150588529025515113450203340835413731207542240535156287646195e-2-.843093444988901705761428771636947428481881340039878902493910821046267629749808069259493524666528205405133692796649084264743810480233836481588757970685e-1i
-.204055936559368077754764401094961680495507099683563579390449886532167920441505009364675360011128128506169150794956838194746413528725786031404831397262e0+.774329620412960673004134167548792505116429689078136601808127500001827188441963223929972899630678834548614282520819715197290944228217660260522428661889e-1i
-.594191968356676929978143361763937042890663915679945513134957231498118073859359341673366185282870934689244265569884492225170401861285626918668358204962e-1-.858006311965311818967032583453809602873422892203156361525776442228366793973968236750099359523410104691364069141579593029201363144659615935487523219974e-2i
-.848610726011095026929670645423194513758930286218910116270110768872404193359420303825994770710873625283814157406017768618240043850640248523327091269095e-1-.316988600090392899692765021018727074686146027077570572854416336693933839824484113235509743330668677068505480396544846852006793807490446543036185215629e-1i
+.132153055539591617544991938557311409897666434894045437742347898006028010382394333123607900451045313992392597802686903942763582725744956690150869859911e-1+.714674192670400381909688411514834311465136770111601616305900558198328512321265973325349005312063504599192058537750986158251379268891002685111664989842e-1i
+.193562294776252202243651522554770518534824952995245879446424440030307040663791933841040697815940362359238237466686695103746980527339527575426996993692e-2+.233488950718011052174766758294627697830287079503326091952137434940600411445815738330439492703328460559539247078157152714005474660303644045015621882227e-3i
+.569680416309238942749583473438162710220831004207797102979365683617106188592751456708505825741696802691645840150421518855804435027050127826558860845998e-1-.147902775136090931479426204236846853955429753907151032177638244549014308020814897585290853691089548202652422148276458575245063259748631899990010204844e0i
+.844263630547100281631906015480737252206759514622989692279836911080585474490180195410597939815962521976462341961601278705305434230092067448513194271251e-1-.575768170753272411618560230162101533599934900324120754878807737277145015344362931453634973660956794125071361487814320723754701228250097348046033212025e-1i
+.372202303473810187738198592719155801889210426824172488673591527330583175881093171307986754272189242528975737445590021797256763571824424521941628441221e-1+.126759417105582244572958131097298052041979190557142517749822566897653230046581277886817529619192786652265069595998077930277108734164456203056585026030e-1i
+.551848438254184471753380449788023644259319114272391472689919425339786322489897546068112061654051995671697748702398019972070089393584055615351153143182e-2+.893819750697532859172014111946713676296685420686035882743986021444784581501655356276583435588114873187743960441355698270186770639596310214340909328575e-1i
+.889066010527447036096297030647926772601201523730540597760699496872664838093175056940690684365465406545228588613424646844660569946434035868728634119032e-1-.320031385357575764432934261269528717555950501382921780415052053181903245572398945621400955999560879255423297496199314080278197679468785423726276785062e-1i
+.501125261408694166897971901845641347227511497015767517367735421569128635255234826683728438400108587258628208408686299315966780542594967086300162474849e-1+.123742099183988791754837714612471193839126096511887174248412090854657769229408918307483445428289473243919272298162523120963247264234386237026678816009e-1i
-.636470736661375790848340523548589982263217241014388084656159591588824850805297914142322727001783308234396729897574218823748506405585712568427489791029e-1+.129133965134012550862592787681954721419271459885519735911722877541868438582860411955570605459541523441372213892398119279313997016720578787041559209666e0i
-.423113139375810305970541637070394425620553698828645785791066007222364676818185274603854474835646575513257963340442809163570114020566218977856573109873e-1-.138346860012464488243132997925645473237869619058923527157987112974926118556429119155210585758294410141885676269783775062901060056007834151657329821103e0i
+.624489224282177731374189702671004597992424574661379793431252983763558835557509514990709514118983559715781732028564930108145366578319082139402184554622e-1-.155139204932833002636814022587913423260195832257519741468275673382013663737861265555668396527144958099493147989613427679043740498264756119909846734968e0i
-.225223505424809817113553860930752116131514492926551732866944113199301552061485540183140114935791879328970687092605747990223282783750164538524941971182e-1-.127322193896806584605194795700647909393140880445358914580804665846395414286790288166609719644453397730311346088966378425369444662336930673462774894151e-2i
-.494922734511857443701917922436609870642545213150830144024233385755768000207543821740139073475139542920044177412632553140659254745054848016052056108445e-2-.124572290912640455145818799992183194855432568486658489932739196677076965092783641765107230697945261429075264690610298979095308917630811632148627667990e-1i
+.321146944186757051574320304268248902299606777432435114099154985945226352486884645504832205836208830387515050639354932032865694314362366155753485215797e-1+.135591320955801461130780677032034078609507458678662527564779107995299602376248562230813149487261392061305765835180664150420358164336048500122140471726e0i
-.809146278093244651129215866616377477378027087893545549468328772147222543322740374427318956174591847365308810629563607633401271083843831803715707831335e-1+.131916261498796010104884810736106648569153781998845930628349384775083665057293470462863872698380179212874783866575657481025953712503851624408853650086e0i
+.343542179889333586325267596723354883414965361239789585117775972446365644351210070224194158346693715241364771537244171996510373350389521875014224951463e-1-.225192710035914944786744686515181700222770635666378160728587501809977459459046793281325572388516563787313830357689254397027522983183607203531352436707e-1i
+.986560650083908022991950714637528810688362954783217461696929713353027997863780793035258183821443137718583761787781684897699068350762825710190296151913e-1-.100162632247736939650150973726339855635823028661835480133228768409387937604195006457386497554723743400793004523354651267071816137713599083867066414361e0i
-.413213085522127253188377576202592749819248738727660955350656183067157241873107729775333369794259873697940456947927998016171676298332443819573479284991e-1-.328804994181316932507643697644036591010201365367052392009430795843999327299552653642715508370696177456535812059010495196872443370767197689297936401842e-1i
+.997188094559211869774814472574759678098397626189323014122995676379444146882585179913389409549879493539375233200507137889452357814247983358347199583505e-1+.692174387053823681177553062367748037703545295459820651371037814888246093260354165551298226650973545676342199011894035971483191135336260137074797471296e-1i
-.232204259779622475409506494083224914213848738866543470492265710836580317866223324835042808106746321441423565720831113605282115576775865824882496513844e-1-.106448028033302397115484389398481780305619985062240950351636176797619815780592367393162174931999490654153149298558982824537135463310153129020180351745e0i
+.134713226515792724982174369671810890541900136064033392639835062276729312294924836085951373946931635442124091519248548832452508748297405345676782716980e-1-.122073770361815821062431624060468763446426948607252351827658750024505811574960697912408575663678823985215519022721714713359453418195270229760469774689e0i
+.272939129557659140315521213629673132165590164985652986797376962178653986920022639565616016601679278137711478848544371152333210577666151219721845519928e-1+.341581441062565609694042770817073460241439951927302331504344276166107766416916036405215347744499937988980663764458053468895972720808199624784141908722e-1i
+.485615851073179559432606859908656682200817496646519067462461209310346906685516889183021612759253222802299346392152599032899869779624923066624881857198e-1-.806008231853234546057819924511990770819476125432450923491184138929229041648976989065909176841107418090243505382435719203595819096959421278897553381210e-1i
-.533691587562469651870657188700373957906665359304691684183966879565221244020962492551492120007354825252378541278925912850221620752066745956231154331487e-1-.114778434810521740449291012888538793424282789558686852876229285814830273649773047963605443299478910324003965942304211043095601883364280100916914007219e0i
+.756389160748724643715579669916480082951473542483979570219640877630692589480068508662104412249358672394823031661077353802944274040436484113860756605165e-1+.178721863716749365471258740825335117054556833034656782619454858352079627176428489094323092353274490822084443139386540984472399968141749404605094710604e0i
+.762622082476827411272070959358492084590298366832154837131558096973547818116884874066115429737086313453865151274898410774776551760631519753915777363786e-1+.122115161695014655568087347909528868275388869681380054494255479535125606912900054801083092334393321656057319039511025935782077268916819500396694471281e0i
-.715323020051078290946099886882324195379837651563728019597870427801811418004603829957802919802897339073497735884559159498348755972199898676306749870046e-1+.143954424789858013369171646119598860576000823254077974404209817731547971672978857613152940391778860122231898465566172369246176855626471440883913061829e0i
-.452617311835603363670347952249904568691719905679925547674477998550409277679543179492815098929958577184915687394328977691145040577803595191575684827771e-1+.726089599502361134507794777624690127636580029644086453431708076402908104437311951353812871062403119454847391582749572054572872741572659949730183034644e-1i
+.887777031471429551833740161006771237242040585821384299433416054461599512002081953463477200469721290530052155646779896537953952149746501790530257047339e-1+.946023842974590459268969157989748310243763488446139262118840891302540318353924362373178725661448376177549044192746501444238476834816713594385767178854e-1i
-.973936639027813015616286656570772862496168060727567045662278546501717049975506941850837157179399192051942538933215664689974571596008328560148514850987e-1-.107462246536919585454419129793007719611162064945459066256231986940034687311994723781801643206665302461817536220502479882612543667082100478869424753719e0i
+.885673629283976550335877642086366587113578381763214453943213855494936938127528353386258645833110277364149208694990154562268478241265650562218943014639e-2-.628225043633109378305190498289910025700500323428081561737627560750436826357827107401881998998974666263274361150666891933620743954871431933401925143294e-1i
-.601147692544022196924619173341015600467852526948992561088918467276186340305191638357493972508383910562488534432511159466532004348606579106277686586966e-1-.102719840692371535081098255365935112136092473721051657313409646509360423712012437249414077206548033015920413292550005927946802873016814918212998650737e0i
+.376329924314511993733698153442702039129331667271128502046628355703508377457063829735208286596561864770841987507344003536449039056463266384578290343045e-1+.189216887368296548789882252045372542343471751558594062997805695950621480359085794766803733431443984769185622938548343383374005081257929336713730540191e-1i
-.307941527634493582145740067096044506770830832882252400975528695324431139077280782017213387950533610972241461554170287249522100977858724772435811796439e-1+.285246935452000943071264522453778630577034920569940794200331902698168407937273049340974404656203028765278822207984560462012413930754325288675935466661e0i
-.202276821161268428107759180856128012612689421134206386931178405007912287950750796630642506473706037902031882340570643721821629362688579236715665970112e0+.540578105987545921427223351065502336474899923841580967567745925564280431103049785094108755352643091804018042170863863030036760195309828161690622722414e-1i
-.367511118619136684581623417721259530141126704243280280626231036871193740547740520458352205232610716876545589402746641301483545275649229930311226350101e-3-.188148253995431837254906081753979364430936717089925297412253122497267679078347873676180766947229107289062304570095320159706674741584461309215352961403e-1i
+.134628449572418100001977330101130258211827503038310938889044329161629312932444078182174906807639664053585996678348134840745415259195495661301205352848e0-.119785981037787961021558560328433621820750404830470748707384956782519672646747004141805854956236427367759992385418444550891571348836451217269131792987e0i
+.657413393466811994817315603523979937454734085409295139488609009286959119382313918455344254457239637710844299083727169131344756272774169834845959853602e-1-.463273774502110682410353547247115223397033534422799978485021318269334139063190972276905009147484630106678725047522113862144460436292714388383985572686e-1i
+.233678494736113624223629491434650758424483796736977052439961686479046400437730978749211801009174957356820844890160189411275479240583330687881286182428e-1-.121077088265795925531296457109878813720263822405536721142076544613450351044343642778047151842479569455065095751590574298185021132416120453071507875161e0i
-.455646044821610020977837290254432404403464986657409654265828545680607529628882008184703237939138337568772841729405770017449517501324445731366102816844e-2+.969535620263108402846008857031184164166612441632338782996047952788617448993096344384922577934788866668731921417822248584948693485364322268019642999826e-1i
+.307189931808921176408534708016308088494122187989066773371586083571158473365196446807750711551894748386387153232669614429854397114505657505223236295131e-1+.166966581565234069297009110798479541270088433634620868562526529530173223064601018667495037101021620976681969926779361343977890365091732561338999996066e0i
-.969526551470104034193677417897980690081471722983624498325669216691673172574348452171371671784801182434737318110541439072120322036928589933628474866763e-2+.215102161351394724177729387735037381679034076290148709516064771401146625039906746335425847217541214193122871617725576039537105467480265128814763649723e-1i
-.182536788304284019086758104681282647168314182150680272159338126862986351899872356401117664113683848312297128299079512907221492874882011864286813399531e-2-.979122962712264090476327740707184208455482390814786731394617228120254525574086282759453819692135437805953688022368447158226712948704736023310376120178e-1i
+.236162760068028475830678859832458889752542139342337185540698923519645645670836319576795901310872520439919786751956612055100004468573070075435861981331e-1-.866903446976414869940313463612577988328343401797333848428590909367160822612636684456402584645977268299474892922818888817069459954607315223462940040966e-1i


==> solutions/sicfiducial.71.m.150.txt <==
-.162170048167839406032384460893555319486766854913615148713170627213847893186195336094690772507025451062114674899637907742556721988202733317801293172953e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.823859202210341405674135548392459587156424390722709017545382517057236053391421966340709585889646022749263174241798420382757057275993731969498890254727e-1+.113550445256508149494248700301464084217424210189038539008137349391629131788674602458610846539329702423388188756980680806588546030222353683248802857038e0i
-.600642535407940985288634453395824229999108522725461992248220814316998079904602563980554817751536335649030388144972113226938768115110324037950969342777e-1+.448151185393284212871185242625706706079978243342908630174467437104379206689572741767763441453621507320756229711660219511753085580485477522036875218574e-1i
-.666763617532100861507746803857053987959349953380427720810898200062168326676796919877759215725926941426570631109080506598340778758433311515505636487768e-1+.184092310029813083273554073591812195555546332673410930118615455986256606779428672286017221688751395873907778736212086421156200402933173949736058900468e0i
+.149147473959579137170063161880808005302804246679461593449063095956864810955630968372962471434197200074250195287876905647994193896008725171764092414119e0-.919724705452706763151797258473087013407783876047517588304917479049497856022140946259534193489849643520499342988670300840063179488677044025335503283967e-1i
-.213403261553131700938454109056820927042752943871371779935383490819236255201989957657344205261995804301264434272005045542425650067157104019957514522938e-1+.146189568372000982964250015240183369117521108320754095915307221355618305459592443837242818152829239424170754164112193894493369752545689051228017155738e0i
-.421462386758228311697842523756465899613848030418724423265349009788060370512258355425264980046179615313882565190646231848682835345045867311564940646877e-1-.443915180885466652112280325896968320210642224681484304838998111183016373372173160335103243895141649226656459900600011317979716968196726569424295517101e-1i
-.739485061063052010970371261682512861333773732129770974271235293513551526187319960978696570717982463216892463034409304444202709999075074958170735901637e-1+.793209794836216123006354056634037142177531622691139099501621434836713074938193013930795632408606620746018629172778387023091283804054365584915946016267e-1i
+.772566318119690394201736329192802531519449307015530475868600220534500771756369167123059917552440061256456095554726392152446741320249852024299525885281e-1+.653231079858735608015503069603452599372866659612013769464794384008735347260336143046623813860927117408801437431661950501232139249228480731533840789242e-1i
+.442614690703569550212877125449242589833195048014695958830008748609421392828326974139856809199303556928649514708275992578063566856906842037381775021745e-1-.354097910316729615816321612569332484298102766481016973793105002274042839065616674647525535503372000424749911065549663954158446287712692235822270768456e-1i
+.172137033853123881570109141097952251802176825182059609436211247671613319943114754800816027174166890100506468306649625088020164231748294300224209333263e-1+.126037147143385702637472561009536465037521122865858782470356329749280538272718381360892995300925563077986035425268456315293149481012951861842852572537e0i
+.110917477168155017674883559577484399655794060076817496375781212746162928827050931450756631304641810650257598127824353735117303714801772714083399538520e0+.717677480557376892436297084539516630101343738108955089470910211215571274225417056474984106396813869469399422717664786722893812033810499667700404177820e-1i
-.686831372835164859991059543959634146766843679291388531147316391814113606214134826194432409620028603583542381799742721980574955584107827748096933294234e-1+.202748786588890119329004172216828117102800686581072950186577898403695055223330791078567430583781960308733271283239168352811298588045684434009208168659e-1i
+.716786306375380133052380202019066795472792802769621957131349267267962310161339815080072662857772642183478514996985295639257425111780675469643210083558e-1-.130750068753368612202366504167505264062739650817338157126162115198767298668686179129827483453145708581312256711361658808543507379223903207933344268372e-1i
-.293682846108050833978467762946964005606733376969807297982204815725990488101629017639369981796373147351086220735860516361325188469417084380451595420674e-1+.211824029017769616065887575663690209245598674835812215387984652244921173342264480816299381387933424789855066903906065896428769546249542145421952173286e-1i
-.941478884155975392104702848643509361097372507546925643808518880885832200625490116053254918888734696541198555049953701657054530022886627032818080368735e-1+.604227296829049088954756135061679017629098930102838103088604121910382679698163774560197186246050936644269532415762237151369228334575800913491945459384e-1i
-.587668938741316864641245936691038773558806123925366710181200751705961598429626429474592972330318326034978453822965899128676191466452225090381630485705e-1-.129979110997706284730694677802128898699022259253850040433186488383996070029543007935625526444795510411047072129202274279705171860745294327203907094317e0i
+.236485896301555328726652110019294812373908035713103671917509860954603114238679638697409017966902360177185239072046638129441781831423691569191062725551e-1-.550571603150962252516839435833781338708838892747909676997358370310100369883657611299903405609128174597131814369273338532264776740770967198579169441125e-1i
-.116822547837614369155784366484660032328945830497285214200116571568704472648841237900598283541148516969346246796219150279649412888250438948356504830561e0-.181646631497945827662232166096822800724403940863495459318710562615208240222520202919509288359502754309634277370944345694075781391107096709367023809070e0i
-.113543054335194884731824867249725742211876498624064876162081285131388072556157948604264365054127840511563557867492298326176016461928334783799240566016e0+.255961518295402741638101131773933693826807065824333295555433526831375078492587690393792346202434254519005838649076687037062053947682381232676550314805e-1i
+.973372886743803483242707872384274522102808177633233998813955433415325799340319919755743151828541247901609946038330792731293074506235836412991053214305e-1+.280855303840719321678378189962612639445497337841900897233805621116091194673967985997921482873625309297073757473880018903408842962161870058604302029646e-1i
+.879770330241343353628012920291469940372733000854331180854617024244117161598316357996145280871115564574037722697124347175259272330361295558008277311570e-2-.206606820848861162818316316548803098111812892883702839480139369053112536949569260274506355086872257000543456255020350642521302365512071474722524149971e0i
+.617275386428784351638668336425438078581822787525849135920095845757719185970851124164757141570210867973422552816668725880131880890892224591589676207245e-1+.797701718719251166646482390903943316276563045602093821932094622383381092068718614998212904796391458811838127714959656531329326705036283941885156947849e-1i
+.125975745428328503847408938824732733589918084295976917619980135293385492496662931412982331085579842026176582118480965476882938787731429285322105757456e0+.967464356803930190274988483117857420995659239072898576423684633966566497163340092807146915202374628418319154400356969313066282497207500051012971784853e-2i
+.759708323810074253487371963861118910755679489825378560983274148475565249264369339677375684158989740410735795104193322525526231526365649111285484021640e-1+.689207660678874874507929743295074594434053519999944574945247577501387146486975573181933186357748679435803447783442305098811329115640975794090544066184e-1i
+.460450375249316190967288781900085146100405973323698400228715569941296188677380012757705061280816619806592888841008937631741333244847955281867893354644e-1-.824725177588392212675670800420199822617638193224367186047036463622519412118628316969842487381458731603116018459437470127595269167292327511091535087553e-1i
-.658229120151604427046419253454830360699707472066144139561003205926532858550618669902267347176415415695788875489886659765971831726082663825610631550849e-1+.935655853779710528545497797039966218925703514212997328475411050278636363404826573147658321727525883116405285163314953581384303597887873843305802507992e-1i
-.588049017688341651936265082015643628776398028529898182608150860931069036337804849936685357090100994588334012764584786901202278499252306232707819809553e-1+.628484663337443872278460148524742556920767012405891742968278115065557323666796970878219461268968588714097345208952155228375895183304838228366355353459e-1i
+.501710294034145191275124452544031616374968714847792131796577786436904059692559319272516724063286235902711935354990703729648387024809570578979225965477e-1+.398276779181886179043245001669065408544069974782923598795292206351208789477204687721139926752348042919718543700828255089873472685809402536167477042346e-1i
+.132484970661068735010275136520125169590190792937892165457791992019499377090837728787324936610937052257894227128797383596526445564295699787957563927587e0+.524894721063198895957631264091204123532425901980440177371610427927326732113535112294285897065788377728419597968891782904320146759963013927338467191895e-3i
+.278368110434222180505519547888571413733866444490417410622174064592088326847062344320458475430593048881122566541119920617611092011635440564978801980615e0+.124342407550007307421942985996723748689226119260540885475235937552640397616514640636386803935036162919427539968160604861590342422395943804149429297835e0i
-.321182375939847359099615425047348920163869930141944418095240716614690217096300000646247274647505679494113746607815866151149285393107325722558578272509e-1+.746323585121002094579624427215526446005989024967902372031005080065434672126709595695874627852879600048327909999229580518287685333132695374247421754092e-1i
+.509099238109372664108717043187922837844650777641925027976831746297861632633134951896254479867166106218682282037346068525460408438932459560477434748735e-1+.111648563715528257398167208646494164617238447905417360151110798252608964296931848133077692031612977671474591720173691239687601038235232338196179748925e0i
+.525532047733103090952668547754587032190614882446043088736114130615014127547534145048113194268637919400909591795713205537629740486672483347017753678662e-2+.164256663042995500308980382356997721497744505396467475346380816676190842281541293910640749605993704279695225443477792210809664489467179217977560493572e-1i
+.141177069358033978567439540425159864409594303599588294379787786064209419466163834357826211918744132834920783624388327382762352599297719183293356902473e0+.149395737460245053636086892700653942468446746302562589710798792801018135084362910585797298699341649470520082098910525913299377079841782014605901750661e-1i
+.621691722555218144204337190505952021614109356244676431111106835653898991504392716334405294368018909296285944310184352844549795027261879677441392322517e-2+.491981335960777418671544998022845165754693866752095007844898777847716619005043601440619317692741372278499873915412931562061642351860858252623899823254e-1i
+.633208464007177796263245037659053908764464049630243725436171491977508409628711137135622194081299832808653120951784326317979410916539740249753548845113e-1+.324280405669438097064028000374082393333923807188638366950375896532303582537820658683545747846172011525749237791736371560096591715843830063269092659636e-1i
+.109595741440346800844485002715383046984272976580531737992106463992720149560620653770122492704457750542413572138977750564466073095672517148893043450674e0+.873731721457586537360913511698044008716691716015095916671538708657570127644300321301297031027562223521537198091659528676667634215449983310584042741313e-1i
-.110918423414878601050041845823156880753909321380398847304534871829981322699331764958464549629248532631613948301775675932751861499703149009270878047093e0+.321992277275860680541806714336959919004886450350765317944771882910016005277888034841778736706036303259558780139358644902910774353199149581762446279563e-1i
+.838662422117968196351283196332541264253068137269694877086809929321758119539444315710598231460637967910751722634338261572751875455835145375202218963681e-1-.376407227855007645145150466559763589898667180273720529810722069055013027528433752716702931731033142194737804539004366935079926839181735781445436521273e-1i
-.145292191527688359624385779712252967046156341590517273494442062186492918440380367064765074783045225871751870221513435614482081283180110060086772366606e0-.147323838747964408691667972985269629090829243346867482607955578435386648357898358507383979487538200970313918215546176009816257180621881414766735406674e-1i
-.383078717123208815073460098906604569968306559772819429465711668089270077551338049979855816515653620272522708373662795129209565569967236249304711918224e-2+.235142062688675808845374075589998795973512700523117519024144446722098353451741882861037439409663000047048401061014946164674161577978299342541878416400e-1i
+.208201217641487700814088303735678369697908076412630584996497618406148814506816151654285554204617095388606874350738197151497808773555621152901469316121e-1+.168616841548045092887411078193053682127704666410247438876899625145664448995282913070491836057594408910125763235094732500973371386603242072111890734383e-1i
+.548584924008424109720517133437636496736939652444847547114516009274509260422210161001861894111185570637217428548839263058197541755002913270995423421389e-1+.148145146972617636027002882767421324319692935124964793938395450122153093178358559858265747190142712598609989379939034024909457031375800952855358478097e0i
+.161933579126480039370226581235777864578968719689492679952582089420244012378205114211795547105536382411091680889501398207363842044547257335609125582692e-1-.431268341044686042616057680296718446839162917243321747391935121784728024502883084261443600631815168361587868338191134452924477298222424500010461386971e-1i
-.704903051500971951354861831556097968324896982191240709231152290199630516355087028637263753823522384245673823019059160747518757294699216514482642878272e-1-.442859678564575177190676816931210670824125624157122523538610106080561407526249175205149534366020415171637600854823914079800181322192058926191558866088e-1i
-.966185346946438605330740716099911444498319187998075927276417484878784385625344832018665712796721745701594133876448441488301274674383799093262228692348e-1+.354770820079741615558418788913000056157371431231719943143319648508165749027115479278315933160065757697877853628621578806494810553323661271610932122188e-1i
+.811374364428314414126477285261825039775026127413533597897226285629771239454609955180545092423284768440772154488065127998803582910497324160602215686647e-1-.727712636709339756358150636298421867019495611454764214772153836263801064390741763705692288097406708780353064710309813685469022165253263982656013993174e-1i
+.965158249749789822991115750235255856203844527277082770750466482257601701229904136308865127502966393415631396034004517117553452421290917288686737981129e-1+.688042999785599230462208199487693382326253029476287680199850559945809267352205846898773839316407441984649852611052182884075559867252947867854592694575e-2i
-.102317190301479741459962589932874470206228268749396907558191312483575718425422602676724242695832128206606442128832433681377474453299159332045513748384e0+.440577083980909909579891753480763657508285217121924589345227509426808857041068638973388186593897527155997628952081848406176627379130329362450443501455e-2i
-.108242292064864541823871148021391085381534727165407789397113377630476483747579570811680151241310981329380876038638703974799920990571199503892055054840e-1-.404275575198929912991833907974755299340399064342740527736954121785849791785472950787460601625020985522445026120381814012852249827687289934788499811550e-1i
+.102737043428547117866482615063674921270056574163448426561039482250565008625088654323873061772770572237780029508020331775342483952322772093902652527776e-1-.825732075821694084572038853135210379930334940844312965364676437593566709843946897279744765136343434683663073953273687001613405571182402780900970295766e-1i
-.315876014016760476149296259392333668421064349883769877926561533315317692508849682212605985553114853190547889186926864549254369536389435570309350880413e-1+.443980175670424764565135455284622393373676298282293213863571227406379541238240126418841310530217793196072004445290861442876149882805255762434917082481e-1i
+.234356674020402895215056024853977050514332420096948426829387353028706881407650816965165345472200157322939185751455703483541907654602579942474589326647e-1+.134739459076426020255078701263145108604305224642181085442358735506641368981984029395447432326356184552692001033926781442766262761135959742656728137073e0i
-.182674678332509370460031118232352178108519851599228347805296927628881594564470220355283416966096064916395399400775829571930771849386912227322660913471e0-.282552076743231529434890807704679184019857782295210478601098874785076323811770574586137965546688704477274987569351618551527673102123670271886554680633e-1i
-.610953812471519247730152901088834086513978212249429179952067259210770654689204973530720413886081165922915743324492908330181168528372434543263489507183e-1+.602656829331449007977958011252059679583554513651096228658886929320109720104833093476796554925510474926858752625650881533099428914176800655938141795866e-1i
-.465675646958925931714796895041140134363466609317605932183346522213905036092491570874110926946917709675160890548427754182353494674222929356994860261155e-1+.615312277798552846904274703607111103356018185315325017903439831625536139260497691009424548297862393362216178819871052287496535632922923395286731943867e-1i
-.510524162730542133822803990681718428889295288261309149082349943781185530127031898976942157119305052986918058950845908073085552611011483483287327916293e-2+.672625781639503124094400475148681962423071153248017772816576183572398990228539153655954627923591362192577687795058304324438135740114849292377707123537e-2i
-.129680656161422758416433741176741503832326914281730330495364994772722154729827783106725404535330731170643646212530962532101376008496482128059954495013e0+.541195378853570837230410431521370501608278038912030828179360747356391488773901919921639359400767947588158340409224089333091872849762795998534988307270e-1i
-.578223047020225116006539121095993622100451736746008872016590099873986179455101548825126630601563101518976694330607239859019269695026153486862914103038e-1+.953757708133529993528909024368537451491588834972815171707107171099540061835954901346811345468655145746348732967521533347922429004198211026649927956025e-1i
+.122696492471812004000229517928040670925584666474084804004951586824462610879758824274705824394732596274167941409588013607300631911568205737781050169196e0+.437670751139689768656229914451053513018347636812856657104041948752652660161245873715584923059178892113224044788689760726303168412194627183655988518098e-1i
+.590891343356144096048869880276078899825494237783842752076589359765053832230447799099398257178321614017988115645676087021128007152880325944154701768266e-1-.652859186376648772339382372616835239405079458518214965126535426797667642014639211858185792443280429482715009085900611576222096346003575815489778798700e-1i
-.128785838923214041059387613078522804840082997444451462661012629343572833595507213691377745702092627823680121903896260329581147864711303000346082722917e-1-.357869786090930788864867590316655464528256787589716552318405716622279378943118505112682948039062650323499117435108485948155350021953529619330852803852e-1i
-.340341297830413753066133481153744070006235229398049383994481414935394898793416576641345390225086494126843952482584462893161708418879000955919852365852e-1+.298982064520752575572402619162818434001321124221124043230046362689298875123089568733471691881556238080605868630399032489296172323447063918290544391680e-1i
+.149011474729287547958341888980950364319449621361309740093800036034934783752911122849601147358479622052671313121538579116234006674621227614508691847435e0+.195620441147410982971612674219736726400798758910469587805533630696839631231173245130295469143199945065235930681921520913061764806348190692331305660256e-1i
-.190190726679496604307910291242603471802881185543234722641114367382307569681593625676616038799169822339107370983669220844213721334926255680600012241913e-1-.249719077178507007640695575952796740114942781774361190490635308919882304607820451560088330597211454189499832007707541213204902704090119546127567709356e-1i
-.108328229537168169653815807398766250164974300304513022238548630920585195354903567608640030978650510828862136592440378410909992383473341845428959892433e0+.816080924636232209650941505325111859697490969196292761909704005193662949422323463891185450711201976872375554324919664020032885799140731321543568243689e-1i
+.628493081755339875276467254891923046035099988897525332628312747999613737721506480337827811723653888169364610558221610723161235841907287915281338419168e-1-.648139052250807244321336530640972435861925816365892450668818690642412062756076708328177620578726781165575469047773258337649253799604167349109013174028e-1i
-.615802145370577590060524509556087902460429029173516146333501961339995106220139255280778282478535392711480580494643820518822407274943352636055367748048e-1-.137593100238037405761018110736896828693527272736217625576330709321139834440511046038058473101243275686721650490639720990994470140895570632568727691870e0i
-.166980760259074773500368067918550162270834441510416482183047633097891382633684022977130408286834876256602198061098825215615331925918444915873194968633e0+.228640789747489024091713187364942185237876590015010889603960546399910859287501661970442254014308564613561920534475526697571034717908056475769804356514e-1i
-.885415557688295853321570153705375256782931562787096160871822074089973388111606369206079609576015436272971761532951892706311301510183845709588408311510e-1+.124227858761726905027572145970459290631385924313993092558521292890160635215894796250389531097610955611963780380130427283160418952643467333285909864397e0i


==> solutions/sicfiducial.71.n.150.txt <==
+.200202437804171588002755717702838102097526562906026344271965420967166843373252215870905977480451833526172311342698749927269385906946491271179063197821e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.639349293548709339459155687982946628403088330598069733688879973943668534858689867672868626253350802502397045203387007104650500098524722526966395714820e-1-.418739233276610128594395786321354528039079412151381671692722498169686325114558375967487247665075044830214174601965849649960042617605582247565172762586e-1i
+.663363460018645533659010863481380187800314007306962305701271105989467671597778022509014771529214167075736813050799089565854499340695611449272221373500e-1+.100290782891693945574429191466751604627990704467189948548013543619764218898642816796048966725249497415008548425825179014998789747790869602629082356796e0i
+.537534144898319741392992873079877289870724198836512104257507120217426276380459080177770032340494513777878421577557204800570700557463257719340767374231e-1-.142078127465988109225941459495705450347124910798303261381161420673259746711555054555218047305853174160882300661368204558597190834980240576347490750666e-1i
+.172633609954332203007577135703656098163840784277175515017874456584344700434323801635000848845835534121230195177952673293977969609785180120813983300118e-1-.716620408373771284193065907078676358480737265430457770840283539689635880333766173150919139023112755959092464859316401675186235395965162119409841462389e-1i
+.532751898507550266694318571094281452165258369640294477685486909660583767299613665591161283770904110792025953179499085876240247564799469617101747373613e-1+.105460170153813986775411478203006711864723199972066521684168674160321278836376009142336123415854794814458075625322287223952298969572853588490329532873e0i
+.455612833956290736101774312923020072025944193779454800108316541380860679907763388979839994066707679152599333199371408804096311365107479611368481509143e-1-.158116321796963809175605796344400737838205493011373824822595017339262497730863550082354531060842750497979835939282419278089136783758820712765782634117e0i
+.828075796752457794281578203208258110565148465142864315078692511185213155868333984530257109867393174780960702023573210915973536215984476675407983619956e-1+.238180198077850627014971531923804393325875287792858507453755912666165882232862126734260036185177543289200997483768857872536402293766433433001648550297e-2i
-.557271515276546625125623577964721485649580854593920830275487752372261905581786456387181653797010108091598724742717439999680088769851444570836440148895e-1+.246875579749577853775569001141449475640647737334739819639942976581951720718599273867794123076447797796342310096017229455175104143799443339784977473408e-1i
-.942093346504337625036986527413619648912121292357321171257491000894462410627271051242218283351301831277611448591235792888984232145789753800354236554484e-1-.196140747607072936793352224624657870411642199735272406683228429957007696446454158614663205725612952822933710568274280548829436775251419432119921530086e-1i
-.109307427582590268267111345516865132911913077419002460564598167190302354148680780363342203878581091898525268665324965608386160771839592294702514728627e0-.800347564285129642978144113507860601794983160727395670222946955803011345311546809697426471946766799173823202414756464875041820772329005215313011763636e-1i
-.529425367421922689071976262001012704056731130287424782383284021681033853674647918651175786607021541114770953799924143877579682596530602201310220729368e-1-.182875672328789175559720300711980879780297332803170651039607283884042373979697608723974027911721942339560988519050555186571226674394368427508116766862e0i
+.340960322387881561703873776850712672520628188377875974549788446052705327164220625234380296629308981064576531191940627867369536990299228566385228206674e-1-.416127775293031324844639591163260421505056800215070164221347121081517758071562311285543437538214563544306497792425932706691842288695573294328211780414e-1i
+.141275481638040057828083535935958575416240170157264753405396402361839322088685096671797772283865127937976376473236606549369132326851834891056471729792e0-.203297456757609321860695216041996414395669650292805016537893868380932982044144477612013509739458090378481656498849156649381739138800856391592906150885e-1i
-.100140529320758057593288837629696331778145953433494451018456829471583341782872892110722705955695181134557358987412419204845250602868883275731860330910e0+.859107445803179354912766776764920543963221110471137881366604341406995410516949715569807958403634958858177955182415382595025430804646833268209620183233e-1i
+.454450450439675302502276328539042855059648969954939334578490139517829174905338528122330113951460690434432459867412720011135330547140064594843213823571e-1-.611875489348089955006210399542216374761548601133136756235491491371498742815482516861873377692104027250777216570740562379870396204142332468557507353992e-1i
-.429634978434427098911359475374281386827797585150276367697547542818710078644583089154454394038239526310072842466797519794832334607176434530846441917451e-1+.434968360488589407324132117901385993061456759491076596115858346336371380480456686362099006874226480655723147042415304022176335864428888675316284275824e-1i
-.830893372011319049551279376119911384047168698821070839766903076607811304592665418907348669349354769877494287462980886179176419983584567710663017438623e-2-.209639886544548568661949372977379920810587837695533386806307612870347902128273223363131672674233166126926557774608378319934981686628306350363545396577e-1i
+.630522943583515958699062332014740555689783417062601361613013660756202055861852155790131143398685008422766009332086250674063201236948484366228375026233e-1-.554818255873715471114548634636710272328555902623678600881450153545111201717128062992711663930035703085996548794610726564049525767255768323910881183810e-1i
+.995086516405091603972974582669988909660331494012631665438264190927829087663073241360127335998548170636866555976864013305129863811858443530033802669653e-2-.126519347907998272844301016191841926742285655259105808607155395796653013293210340695102733373043123714740615844724491206674857637018115126535901775495e-1i
+.794756798152041917489435526304710143943785165774852867438335043033586193785937284995277509196394235452442298885954206235305069467874525023337011665258e-1-.581799942468820837967886157439649555455199251823392832642886029634947172870340461385904719356839240705096652897728601244989029365683029051265176387751e-1i
-.546947087318220962410500036377448535748095129373672843256771498431468521562174274112555939775938414153905658424220669670448290552401875541405086835057e-2+.900951689056507151149788086731776026174733259185008806302346609920556496364806228867129533526621544111341609856821066912376095085083212961292090486906e-1i
-.267611496743616267006577194644356225379390992450542963653429866130460070773618121925658037279328727742449055688588168457362972379127358056742569440453e-1-.913497843219594938969463908865417327850746095732420155624110816114123850669903318739241890600544280321207624042735269909894455086632156621410219355815e-1i
-.101881750989583583951486166256405733892851829127458219895515305221690056605371112845985751457907091628059880061325428683088787208005709690838249231584e0+.103023490135274550598738870153593360824261758452638797716597223038476599863802048756744754816381669462327724025659646992003804428929318547335194467482e0i
-.887381496122558987205683326733545506356084610764522387831212216799288618597810736360924849579362215134999851928772519538991712331675152904434101147915e-1+.251340480911489775097877064590861333963873859742930906762457277247161304127820951513472418405205253151835887451389018029805769900404333966115821186354e-1i
+.117527068565623111986240381893900168650511580193751930173583209365597819041825397365429435865934324866458311564585406631055580238675373372505055032052e0+.639745106619140317715599926284356656322106623133268831184443240664391575199059133643438634255283865983610986119186882946199202803213999748097804164903e-2i
-.263342434205121722993451723364658698069285855259915530966489998161063692840820184636825034198427222385138808608636775349516956545948794787265522763402e-1+.258548438764698482769777712739902600649802002627057709886092134009653043664220171587429798061246978749937508903468975187350829808874214367391229597742e-2i
+.102213083254417132948223970482611164391086635186187325805698269562727152671586272633735973488996711863243842975731984403859027564779165233852669603731e0+.207665517797563379455521994233986876025259618848454029157745426047615495524088378059690490912273725781696189250949879120218011508361836628566453830483e-2i
-.440267977650821975194151358352271110702625373568787265951868257612898543260582540454914649329017584924909533678577603954371338647570867166385869793780e-2-.825122056122248607627846184379003241348839421485081714217845367129575998957325400271475725609040852730790906163075848358978817992264487132668252756795e-1i
+.469382290238545199159903719772952447339761722795326419078099440414129112260061323497189990994510355082047108130176372561034352538447324268248591447377e-1-.149269209728218054976877426566292594253897631458802150835478928772430248859959278872590192554492608058827498801570574349315983538294943913272449292533e0i
-.426790233024003167576816500188637082960061840938958304437781904707979845616740760410864960723977747896904407622702071815980678040786946884291097395650e-1-.530887912698581313652375644445138060469855822061553464479523198239876586400516393827573825844750654445236969413985983231791461866725857192682170503377e-1i
+.105858104482364502130547621177622060106791679188362190105630303555055047536649943176385144332409289397169850322611986229702246773714182431464853048791e0+.882210946337734875455481367668344683380216367855316673650543132809402447757491973560186079211448431721459289269987974716214786403834551471092110390598e-2i
+.926964453346044154346193641481026394862050547472555088858841313208474115763468187164683205272205853227105362248798481619808014156290349482433142560762e-2+.971296857403127721259595994697930679466877557648628863329292413771945424945439771897742620929954011031928176353565147958691236649376221232903657245753e-1i
+.960805583909404898116113978115448295978236082984015897765792310643590760654965255902446613057163635044805711880737134923205599650351278541321054925947e-1-.314860708627995876492685355909861810170378923696828798800657816105792067068629129681653319926521733661626879940940880326949279205744265265635800588727e-1i
-.409250781712238792928589938658359523879833150455927820455823383763097841369384322752864214348675010632951671904497869034073598505163992543083712133204e-1-.731537816587445478466471069076495408652731367411920911345689633980860839080318885729814684596815760278889433380279852541391498803548601233764582457685e-1i
-.380965585145465705668727695400365150993031679380481210950397473135773508192430536965685073270627556196830539455711963024422590444536594645210148990883e-1-.145210948271217439374885374851093459784769299654011968538809523584271386548066959307215789677596617804464700975203993813032951920669174306076844594640e0i
-.285652783016137162675095375724630538995238744968294903254761177229697259805803986538857684979321918378418093389857917481922954131107370166672995917282e-1-.237251212516358016258177586989304020129693809670920206439807927279356188220422691465502051811707743793960040982032952532742601281657542393712922748730e-2i
-.125395774252390133489475768490134038207943659785794674400193184115610120589487304717200815111908886247545995396442707935549374578491026415426520678430e0+.620779228510531274433634872376223448851084872915407168682280311855464398261711191876886027046617297711116966877178693633482136836072206426799186103813e-1i
+.452213002378130951358040929649904570297411986058491629475971375052720742107290309172015109852771097626103498705395015806279348637224059353861636132561e-2+.695628569214311463183815386554097204663792689957069920778319946580618425563670150432834947182774357368955750922910508823201917181597225572031333926274e-1i
-.918720184409691832253893867140400911327220162170311738692614924095890525236364061130514914249873763402816016097262473974996969488151844455350447043606e-1+.163429609618714112779915171734925962575610987585236655721704390911161468458660693875588827998107215692937552933935250972963920364114718343441361259471e0i
+.860566065802383690025503464371707831935630957508678312496253348976084380150582131300324864809526586790550241021914995450829284928191563914816045020688e-3-.248525115392143581712979165026607896339833582458773725289145555937546939614278555677163038185064868674065173647287059538454592028200925526226618372610e0i
-.267950389412449883368106292935688599868185342476522903956357617221588122244609763721706893321289614795114543914886472655767667027556486306636152733746e-1-.623980667985179581378086053111311225149313589237377145397719985825193706148557021805268508429502630070556783160977440633166182401919958038818262335594e-1i
-.403111051320248235944039030795465799614354168819675202470253092086921579721972183401120964587414589964262901868615984750471886567227303271776702120585e-1-.536628022525162065981831466875970306736157536810471638840918458179654063541535685310647167084924392983120644357230382607882058421039408112134805885736e-1i
-.811100099684428006470842895610242925552469309265111344390299783382664883648438743464370970035276624005750202679542465775317993694252506353785517944314e-1-.165934750820131329702595179634108352606396853588484323600365212753153490938166928298637043345340119481593698408431925892065995499506120592908827295176e0i
-.101059488180862138394063456434295284649492996562075089755282114967645923571408839813751439525487301522360921441838520016859975472791293888453228320021e0+.120800621094936451848075289862786294120017361688062643805425693084967143655460531987192655088641810059389908573634947536181796630699383018355517866760e0i
-.448205479513424741623570445569542746700576803628436813119369050826438858098073961608992272554721843494904015444443414220417502328011125408864135730589e-1-.321775055318903052859488857852588130708770240549767476964517542150008836685300542395236917933161758752301266002841759813548335784913820364331555478684e-1i
-.700566153607369110438353804383238855520103993557855990891657950864120727644245891834484355850580157170062264699130776577721587905892523547789601925550e-1-.193318843906361261312239691613656365426162315822548748072252062481737305641484520624932612679734698613199378394472100295947613697875792349795311179934e0i
-.485009615607591564937726249918765524018273177243354209283677344818676110003424478950651429137721107137944952522403955855733471462648256290489555088007e-1-.883994066369193347306688233211702254092547440635813548246259732168026017748097775629009436027677010182476578681700807181675921510135492179620540235090e-1i
-.121785402325716617483569615441457302971430352276766719394120946368420518428056662247252259075529134196357133468900081999716097034017100930037762618605e-1+.332657592197419485622125670209859933962330164083987218964675178904791791941937687735419202586954621462988467643243815697402648612004775742291569542927e-1i
+.534083171925513064502300744206802180580216026551464121713204105434416424707349827846753541135621650269271219221474556585875771783419069283434545217082e-1-.883951093036508794940671511169506157084999811503903058069670608132169289627092388458151140658150279602863518712662189493211340595633007708951516926484e-1i
+.353021099498834585839727865440739865634641622224074993741403956615843298632986839157008489797883823660403558702776191342856411505404239111976412341405e-1-.913207076875587420529437345470847111613813341331861466525391153038793620774203285802407670067979684605298499753940530504629166559824771004939089941033e-1i
+.546513808377360989816898847459517164506936500400095506889612535254339335427711980168452818699888575989953091252745667653373521785624731628026024423808e-3-.118930083868074274280488122470169226761405411852692907544254942722867878264866244225012126906222031149710968996453869335757312652339919915255311391540e0i
+.292801065953191139579669878061515068246083099132436030366301400507998443326386530217754591683163099714422319286173160313810344748441052968184867261341e-2-.422702186050553233135291478514928509064398465415304589123635779233287000514995598178893989961633158063295723478962840963667881348436812836606775181669e-1i
-.282908277522686993677621683011608781210369606096724309754956624472928001059217060083292480878067369153356673171252261988316757357476333058987716007107e-1-.937462041002304838034879066960481820898437934900728468122108494667104512249472656160114210454279429832234356768631442523370021146265265974400743582388e-1i
+.973180559447235110777247545795470094401757320846148678200363610879080369668597741120136268732279196823152480944394133234045539089685228571754678030012e-1-.693891534054780361782711538622604927323959105300461807235911461795365786222942687818444404503707092523738444796639013384281724987574420828882826514652e-1i
+.135413945793475466555460944894712956709622931802124302682577349650605081773963232355598699064574455441867005934746980040885941680460723669208024000348e-1+.885057502638857526129699344371172158128894670172438210262183670434436018554588309546837808785104911586019125734769215801705939935788189373857425693317e-1i
-.182802495980554492247239564845220110463698644934742982265155746744370928926573184899734951954571456148872388574358995796478563552819925270316634944718e-1-.495059295970389677907517348680993838868752389991771871452112849399583388090515902804405064898112039499284566553212085351159440777452980195378645842948e-1i
-.794405214168629851030719096316927655616027076463418791801025010824058623472279323235476310020828520821494209631808875025513150450268269213682852658240e-1+.350951103183386167064333891870446827250792176465555731327571406852133931986814888546358853144254265994503571958103215377097247729375227061099020927378e-1i
+.355244576765751481621436480499366742314887320538582624384035133874704197506440867541364506762344293922189567030648582527197202546407518087720692883104e-1+.476715406720263932731822507456868386029886798321386531053600056927113609367747718081374239437437986414516906110937015538559128434913119909397741308910e-1i
+.161646574311357227011659262094042712520710387603937047164175642373900727531889842651297268964937703220268822217896962566081486796441586511151997712906e0+.226400510704310744795212708839032940290186585631808423866174043219882315941781626726467437221727362207753133525600902480040767679280328284884205498591e0i
-.910903761362796011499977253949563327248312901782233799409528563294493323231417525659521427261846202908758579567844152037019196790438675379511162103135e-1-.102866885455110303110911391892448042782178672136327642622215033139859582771740980664308822076100362262192633370109332554268011734097152303897748022303e0i
+.166894320511259790902357987914375490057637972564901933607360381596069376881203127488963807818869148253335874726224514338949145383172718132530699894015e0+.132533025776704359827108170974956520458696911048505589737419265267830444038931806037573343471341523535865650431599098872813198489656637068756588832782e-1i
-.192578788971384213173334260967218660588285299498688421118707669241254063100012437690650064412518089232659784735804516880528119621368896590354255218770e-1-.950406208144254333314299914428047127466490424018067157086537192725171726660534716872689497357716584195976428578007507873143741332288208884134987510272e-2i
-.765814473781685175683827677438680328827002775911987202495111860627005505083225381500378197111705406665724692778226427052268161763567820748059716827305e-1+.200206293120614300667003340584798092763997930814231345242071559493668793777861944692796254338650026462735469181887992819020847611909827831319793282741e-1i
+.112746481048431344257795711513068605570678374815849897093480712209279517204439456568290743186000074467119247343941472369433406699156361663746882164824e0-.574523079643782825911160538889352746845437537909262216318749890633453193303915738235529085800292863518830704101409630285528916247556863838276426212719e-1i
-.527971346259793972984561536647149138267271728636091793817755178939616226662920999255937168412044033566024075346016248198197790950571325789199739951886e-2+.553169440096540117551362063725075426181205610557552935668713758167997715158118169147088474651129099293331510113815579254544501348606424631417214323729e-1i
+.161545721557738147632594804578268566998068058374471060594565648525847611520504122878225479690766816878896829486978832271711714987572650505413677901909e-1-.133741477690164060220619904899811465499640116386014146625997736471233237523580797007253518594473806552595360780630294169170429120014091396680795757358e0i
-.115075353767071599128226160254078434407194889076514680957715329647375960510039861274115439947659124701621373413869464660691964129486651872054620816680e0+.122345642231922593817779572186752381606455084912888741349006933529799549440777993617902357058689483210435396159761103111854749453680166103958261879088e0i
-.156758269763675780353174480985570452233870176836649991870641893563918489877045198885471959284938333049848392859366664488068385537801053083389576244080e0-.540298185151731948482092332228998402330683043039095061417950156833311396662937369371482176841315180920795059994702127164217002799045831908586515395438e-1i
-.467927357533039330955512760861113623148142291810692930555899316615021206852486517329740613424793683487723568642883883436500548138514865070481011256348e-1-.123469211398147029539868554024936925071868897875469019722654486582785623865283810047234110520596701158252914830274596261221884459495595226209748623456e0i
+.106901359658794021174937975138343453896049367716643307907402511029655058805890657452614515943138316059593169108575393536445501829894124940002011134376e-1-.959005297805613603530706511642131130397482228916956129511532662172912948195838874893770082935757549589783088656819082861703422853669677125390734412522e-1i


==> solutions/sicfiducial.71.o.150.txt <==
+.526829238033369022593970002731989232638937636740224992865481173408137843036798551446509818510842301634979051858719915244360848119542818828198357436562e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.566795776333943505546577806669185210410812696292393218228118963592165935712853047987887632284556068196129425642872863136940304512045060902589678581703e-1-.174508906826223893623950578048579555892712919336785490856376343528045612446525867896613046552949853655447545704713148176680978358194137228814531533728e0i
+.538741188449001903532564012765285230348678676807908747433642740860206424437174452639521154004504738926713557645701738549389367978501216258818641563787e-2+.219112230264748104641620861576703307820674458371492259744641553025905004283383293481826979628753813051080730105890817557128197322509074441218306934063e-2i
-.554098499268808615230886348067104829322295783296594373307295105904981641519262346232488872602132985819626360675514889703579752907403678707992061372627e-1+.449871042157624481419550647144562094135079570325532372727491471231959669309507125096143792849587840738020345921728694052832143060276103949866030836036e-2i
+.105045966051855136973136213407083701138744033309578155098642559113306796506268205540592075751003602376792589781205863457244339120821276032210594750655e0-.356977245960910405275498769313496900509397733909999781144032504303641482554164916491683552087473865209667983090251785606227357531965475880292888730434e-1i
+.811527105955285473227839175930819650022166486925523325863684595284642587106370483267314228305841576482701251827148674835804118392768596913044991743796e-2+.503045201613539453573762819426442972111656348740804786578502234753924531388414639549835030421840483895543580089127304268989514431660586225155712901735e-1i
+.117499658011187656203094538305591375566420245637690302107677738387394583037945402436877217880209683352261425163203545420664023472286994092674232273651e0+.325102142879542181683262806679242773381458898330119627419202351417977439482986400750072608604985632711825263743906049019815275617556201060437286809424e-1i
-.331635003767867913954854257538879982719506188294927011414269184008151398297953908639304756816399453309432369903282178031178530550691385485562894339663e-1-.139554508079942910599237977689652234019837439413685128360411489846373474281855668981439399790277294784330616404848718387043820292767769622326194006013e0i
+.175407119021669366456629803468268993369749512718331192136860592273743255253820323000426361477624891234645510724333810490161512936906836442951924897523e-1+.558602339019174907241238619965780394344897594684350180408767003405718192299680923226142954351911518787913608667272717034546194129661801657802423821497e-1i
-.745317576879394946279895367316014859112741453316781873088976683916054173526942511409207853716839077705489583331649120766056698108256154328364787379946e-1-.120104367306727851165953904283358777611948648430659343991960524346800028058689527513370511604519910496318011645157221708664080351893740557450333977441e0i
+.465269789295138074222915476252292964332811905415126732733690212713428889720049776930495083590330832417687148670351808196023729222119596419508012641418e-1-.385174160413286371434249396831983709608805384612706604345045947176924698998235894225913630547030074821404978844293100662992683527245951328088888138992e-1i
-.102454803019430386763894160241398942398302550081265504732130355379960164717945296282768058331507799583360976612396002738433881053503894651243938946995e0-.105209764159574103377862902495471357890035109592875800068477194090057460773337571617370850413702307397851539335357922661872927492640772011411383606202e0i
-.992439183363108970588316206011493452431943547312194284027537529483037823502932059490459660125417217426080477600519567640435926338850286158315504612421e-2-.308704612247164877335942736012216180516476583528010879894272648164011083424724454747012326447097610971019591935642159630387007729715643355964574611841e-1i
+.155003029009463594699504120165556391387066063047119588096017840311873224389781027083789988820928288283376704062213954827524896177466045886059188225421e-1-.138693841121483397479011511574330721360183103329541411706533287444771148686631509568584910868988056756446191908159594411305833968254358583528429341368e0i
+.769770555538370818485140883410436466701980003360664395673921123262439760192880486076786843237114628288377892463417561302387050722507588043204446221489e-1-.113194588247532511099985591119649282967373086930229222746856756017368983657139323487423998640867718132788965168117571525870133961686737074564685367879e0i
+.505905273055513409895775374574321352821366843790023740338600903036238177723861231212384830646463076631816354301865487364974830427383136748926121729532e-1-.148865389113127828085412417352049402436267074590023039592301717009167286562300080355091958909757780504514938574983936429764795706679843310052599935322e-1i
-.652140145710847451933073882208612847944360006426268517000777702609330642685562891404777847584395647124918994087517026939730536267265184861998780009123e-2-.399149941891091577435241564551355636954430711283026407979158721154702407075799326730211487298323096917709848298593733190985357334778451899283355680978e-1i
+.119617616091333868657720676110217465786698345684953559257614524650369137177405166232111330171789019351916551894383821012965672385965872975794803269651e0-.383547903439215286493916153093327262414896547395851252532235351053742403635413048752573561484785639312327250439708843887950092018044736844081995717825e-1i
+.103802381267177288015655162806002494021165232837099782827020350617846571638998365216483496859886608320287460733382098184134104347826399087309344900569e0-.223598094242512330572468945943761034781592069362520572043985068042692509429217422787144440830162059816199426635263254793415603780175790479538056091279e0i
+.138627669198289467261316437704276475776925364496603925881225910479176385431731401848281445456217901073164401997333104519530382617700374701682227049926e0+.137572663020509282850282921958809157917908388487475096162109794385943337375230200683785630347829611689381907265957770803781920957458923873550334456923e0i
-.273813034021029367191570347270454811294007743457617837112569445159135013149847181439483746293940915439468250483691029539919563450803371059065555113912e-1-.331517783267804888475127946835725037403151995294358528183688094102930819051802998187756251131431058461437147559019257863388721884291625720814617453660e-2i
+.639053201151222379012400683487188543338468943488781174931471118278566265993606479482996567198333792009264981552511473154849499323885272650462243225411e-1+.565887267224841497225482224324397649860523230676223937309554021195419419175451449004761461645094582102810473027295439743555432682637861637207762603511e-1i
+.158841044959288359420485782097520788572217172806835985227296754381476965331001652727958589880774604330445101836469909970455821128185298423147348526878e-2-.883609942945971954987041280039109515135603965010309318860763991811079414898993849990234257237458310685137391319588142961443580598371897525549955542507e-1i
-.202067264408708640615326469399951360752695137219657469105224784157486894150737447058646677509131574775253058107845083275593646421577479617440093245428e0-.111154052256528042225738551795603255332278190759280096037035839182533763910914474198454007459936492934529941635892898047702562033386595814073438069556e0i
-.838625114837373895163049573121454837144374311961282135401942155556589018118943852893466318256703216142537957964793441904551985572092859519686850004345e-1+.360907723299304515049486976569427780999999496384431690353807831012407106862538762865669812973201652993740276876925445163350188842053076085456896280838e-1i
+.143398530115335802743999456677907652325527813466053951584597442205464221789643687698441469621602528496242026588531541529528820537465536562261645401040e0+.170188609733012268867132749857584161670253419047722092510104944468468919251543809688036024928769739772066044277961565670139505134325853660490362710187e0i
+.106048431344143651759960560990656363064607279674023886211613524738095660209123679826590109124776755575336852110392681246271597126701787781325615484970e0+.121577863585293960191054030911397451246025186240193086054980257748801919393506542962749523675222398612465159104028890573446964142526325158287699651815e-1i
-.110319811074235576536981542497334953375424586431603740057239007206686664703478274501184241047195593902568460810488112394007167146421672925693617690077e0+.135422877629830585486779565617186965580993184465524774907497117081223423793427604116191486586222313956020360585842474501985893196088190694990364001430e-1i
+.589088115168569447613803331097146552935912265484047283553788544391915831313187617747512904409615639032963660690375768263384761819820634903107053187133e-1-.382470212015525298905123308057401356376110457533582961078219677074789533102281446766740885382189839253120255540362344658573406623411717938355396259591e-1i
-.444126748770894807665897532021802225669357851834210045575070491776098752183845594053001367138305579732620194994980025284488133285270061969580904206986e-1-.497943875008418093848621392407675678776680452684085127636989045322252102402184095795300745730124354426252694684952700839993463509743759432446759879739e-1i
+.935073858103761999746741857569911014981732762441527892676363420304569028108481640707229940919930423300883187152421921917118075976796351616798060956935e-2-.434113750151874125107923756121689719514914902146968638188529631629838663977082281909137430759206528839731840061950842422291644546064134652637884623395e-2i
+.566840359263009855683637893745657299813518168031170850564891447602843109341176660139163499572676746452464239613642279256255714919670481295504781959829e-1+.569658395739942795621775922023180785195261463892249978420778904227673667246469549323951677150238822952908824390751437678328296717134245103090681483961e-1i
+.641262205029908474092522429869288508930679623432364566025149488532548774847733752784980994180566906130011031631841153581933666764758960726348881341869e-1+.130383059230223594259052242488829178153295705178996692745086924475947154171913314006377806773292634683390889419151191122727099565270252478726631297242e0i
-.617277409477871949556154467922678287580168845443574736997364504605747041509587287487098063134156289112978092875441657887539032236543653164776784064317e-1+.123526284634603276482695021107230518838660345167318049179210296280358897293818197835666240924451436487834672745748409733071138338216257635749897619404e0i
-.898180638826861971018085334053078693096158972845224821873238898236318756881495422813152474767594094822817003907229960565570891200314422941805736432397e-1-.914643942268678454781314562924416331567419693524178652205044533596231712735479360148282103336546575717291963355804352991325884170267887283635787266829e-1i
-.118328682101218509178546030103014661898990228466525724738090907698251772900283455342629930192737024787079661274129076273020027181564797368881912398791e0+.429414272791382340137711757395930818995771711984592172988896329090299518830302873698881298493540380903522024469584912127673823853646353799709086755458e-1i
-.120399614844934815161047323501580032921724965879177792322789736199155179524145771373205033436166605751763439366760505227356538182478416780626314473427e0+.129291415725882411333282579007578844038711508523509190893463861043848934714817890518602772540264934720946003804497468227347611667874019868486555614125e0i
-.582723344786449867234072325250006874301659600855145461745786677529516868104895811202099287644089897452218023810529597127944533132541819126240982958203e-1-.601133992449452269877461541456588630073164226700019111740456558596541690321812131736039847225247426179685809158738214053680591028856099381170784382775e-1i
-.473774561995318363818318943327045063077569256936658159815937907984528228022965474031865211814508142466149661102758793127592704006142194945442828813304e-1-.104232610238322623648558617838618644515214368516150049291780836071898081308928442938962459038276669661411445992498671956796330394226720293702746964611e0i
-.165710461945479541669407793905888776013480385644320126405739944034225752178291901427424701064199626469214305850737642187875735881011705725102855594967e-1+.143980589237209833088661440932843262338476678512047717535174232363289267594253461984417670455378731136961744624514807143465966211527876641257967764746e-2i
-.785065944013114600485366463000411076029049031090714039504809865956470028300444007107953297866414149685182368177077684729804306065597927813830148237711e-1+.170686552104179354297118970398208841477678570084171721808634922874351426386144839924342614573174113840082788057121589603990237403361774191887341185871e0i
-.159216243082870619625935845290028105261710834698465163610895716068710920110828287422800878276261778954770203565908385348923357711893416952760413181642e-1-.383768462646493604731470799384089925805577658848082521849363454814895500694185328533494370391213163237749659230517896666803208992422115429205087491591e-1i
-.207011004319352874507669102759073870827021068716225021323824797782273982040445114325217133305201784561632069119953138035179364525828895665949930359790e-1-.258301092581816401395486837197169007958799258148123040955664573652415319713612978082434814685122751002520110600655478749478159617761585621701049026721e-1i
-.205315804612273431019089447082625751560671307927769579649951209514208367958360277870534873914717395673966342368291221049240508907517213606408468193496e-1+.479444982792511696060124512607628579781582190391855643787437883171831394975381484102062957095405738504293580299407018471190467304131396550085864808629e-1i
+.164057018238311259620463801333381235702102099236705004064595266315634157659963374366293306861618070335484891134455610559916008791386576195943407448655e-1-.298219623120416109590631557142937439315133589855593379828216726307744848503121733106521775133784646386524990926886996689563940526340123089769132881176e-1i
-.476647391325797602509823050784388441653653557071167894210861560791852878354851980430234613130460490326970746397210396220774590865445423991925888120986e-1+.391668432423961266562063845168250861767030471313839594856337527569526801146977425063314706851063970863987002351831319797586351695758662292612926385671e-2i
-.713576791696104777219900366325585059731721135341582087920967854918009050404933285376563058115679066472518055411901978670670226401958507172935853743045e-1-.871272615582279331392911285892108057735500464799313538094634700832823077574201309097435348225018969218555717909350814485992305797920100692016652919734e-1i
+.771025365752439275893469237180498829697777200897671905235694289372258010200123713651740008119907931921423517491324504164777257384443827819010410272271e-1-.562802538850614325352519148603468759673924794039019998871712539534003314369015525994542578081532631561344929696449425685015356222473097600048465078316e-1i
+.103062833933365959169617044388282903708627430753723562872650653579387351233281205240343842352536252275529490175445977363076416075381641962802337128717e0+.182766627273216012416942686248400205083918473064794470308375706238434499153016474192604768392021416651210000585068128117038791127694364088716216902777e-1i
+.134007535262143579834683868973127446940680874117436076469430648857660906922044765325275060695935575318218089777689075261172234892019347885271126745525e0-.112719557678410522725957955808289722201070169715240319679208757254720906859865011618290048794854265402091427641252956090123955320664876806183876230832e-1i
-.144855956888808230458188530457796141875128504682979761955402699336862572581782650437525523292068242411675406593110575633306759714862902554110829357128e0+.452713754394159437076461445360278067972389940598032118568178782601196555095121990537111649295434865391974728439559230875871358894379766392306152851757e-1i
+.715657126210839223127795233210726696631752888949146133531513635664005843407460674841835114992647544613895350052746357505540341046410855850130812912427e-1+.819177525102049236334540141783844994742366918915735400268036844406364638433585485649277330661389989714260913716911536001050070960401924371037432698491e-1i
-.259498993721072580513455856322531778845331457747544718609864664208493855110891939342699597052566014973384988108715315422703910914459343822568351995352e-1-.542285938359527155742972430730465880348576882632834137226047290673532233715718966529546438633802086560398290347059501585312471680557158262479303154223e-1i
-.128441891397182764307094235366243524715466698236437759165874183091791674064379316857062046122661738287505409715010319325290724531519322612946424889597e-2-.631104481521394825509830340340790506499553440473716258655096317392409379056439424989958016244684779987310966870744529926930502761338648829639705276883e-1i
-.873147451790500468260746352949568861069960623958541336054813789905652331087266967861953592798116238429920935821879501877368139089023350714736831216750e-1+.700084028938307169735934751114229655447365755990533623771924582090464252094971628497325277000007005744072768604309490475415199567510565976122270690444e-1i
+.163719097138365689167323270727956706173172296818354107094052610371655092067255086747988326066896508670983724477309133214917942379790143428084608101662e-1+.694007334147395244129677825939118456185809470281712238314391354494903193549242879199826689169021620979852059390763127136741248903435916199561436970167e-1i
+.419561854706151624771456198443756390772894564044321908860740088286067755200129681678167857981166177671238356856786564246898998769501919311406201590281e-1+.106389414619443765123215020911505301052827736265288617415294449271684642867151527035402262050504003428158434285699263019773821729068947558551513385797e0i
+.901118503018605891651341959670528580298457444490180052973885283581323317717939825022975740691948959815582676960285534491462187617462101956497456456012e-1-.498460900788389700209987297289948006802070224283740872586799965232626631615625737248733308562250000965696627918678135047832720470728939466373470651049e-1i
-.364945572751926083836483744007087878162950950260561729570994894209249644861526658794277761159311197698219497650880961514883699680471972794987345805656e-1+.105550353492452938599401813323006349703577059796589473959746249517004487219600015744619784713234241439023503964722244851318334224142943747521505841904e0i
+.133942527631713042326885812531383065716027096264471595132179511988635078159974975545618374836418799223134132042965940930048762169611580502096001400086e0+.472981273313606113060434836955716076029813413008463909299957995885263818052987264918624046377361572906362905333297216841616397590675527897819920229154e-1i
+.330152286978268593108337477054379309899447895985331693758731275720614722430112708700035111785509003084314148218180659820997111528149448615965319195207e-1-.857841815149329131837567026918861127682653091459660033471918171528188337438083435333979468813668092279992807029133294367781146399302909875312536827124e-1i
-.857743281619995255145280482733188532866867433837363524545789222032915098478457051308081258084245651806868216987466624111542344280725601362221543713970e-1+.918631380064693424410133626625540030783789301681884442603811648038725030111922723483229495640224666107695459957405953321185829572136562227525150535002e-1i
-.293843288355210171803774551427343920327815837477255828320072008420387311612802085035124513540123814304645019821821727501425125326600280970464789872056e-1+.932586706849711641525603123531869203876021460733270284984248295371429151324353626411809629836259423850781726514254014053080369183185603100329823670948e-1i
+.213408011316900394862019495704485321082445411565397296198175276219494022714295593430981521815675770050200323333832216060739173728008680235865993080880e-1+.846975311649836710532035382246593393046163299822040228137329201601757198082271614835764328042130040224802586801881360005154284628670755664884932115455e-1i
-.180180262058167804532457521599151091324495812286253459345823536175694082340441915331223584926937923500034381036869844619787429085742282952723501095742e-1+.104959949206768662193242432066589258989510250513236389645068995531766663154753972633617046058431735437897129896009734315098769840069656000233422291323e0i
+.463484993008498707499614544371523585390887307840081247664005215094047916338534390648481696322140212675199254861982350716803925445552945411527323602747e-1+.779965579101182780497073512302767571458431114387020557595574124966890019224895096399617297936370168402369694944635910962607549425385870588705717839308e-1i
+.806078727916081778195122279198567118263063874449269182277744726842946705475009588385984353860009586438436039974014237093449417346773867870232176532485e-2-.207945291818234013305117658125529657815946641684290946029505447371746517384592774292059291894919321862138998557055529823233520973956179017667998288249e0i
-.298684405545477134554172291465616009305463151239078381643846379046860779070745587748896277640161246679015750434004351478867781825967850929848140890135e-1+.611376221108870494603536677752427305528446349315198468885709313760697753688706931325345098083411717815089105267584128420737111868706321787094998314354e-1i
-.230263319247357106307511951012974018585160773469441623772614327903746099326775423307968815019461535959456760687657133824312057169216915974859368112736e-1-.106239769220200450781791483457627959071062982311417792432811391986236182924238500596986021969864630924472662929759788216522269771757098612055443839506e0i
+.337710944172791152626481532171489414615031929856711974408438123318677350177798820255758002806147214561624358354397758162541238476844494921534237809621e-1-.243734332389858442102778155975687150557490984648967619197227545654502749960954187472071304753193871210480011043506607261759291833635585206323526253379e0i
-.133110039624021197548444966077980743718164024684092615430447174715577890376181080851341449945462833399615421187876832763298928073030254368699456184525e0+.431845536289838783760536810675722055270690411993088429630565096221179513890022296139755264471091727269769082170454880903909289620765698116360465221267e-1i


==> solutions/sicfiducial.71.p.150.txt <==
-.239225591376709311958807043748399343702614809381861605921006090421131807838635368923685997204129665278114241767503957719408891384052003547231116225408e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.270792182333947201941010350746728198583871928063809337414722347099263331534533489753295065524675485730993857190807145024664411393233672374274659400726e-1-.736669359653405753866372563243202115052881848755653921910132701103627874380840487203852191730932583955658598651457237567201705416665408238635963641138e-1i
+.614519724769771587645399890785994248505299133740292168638143225105788069391339908261065674699557746954697577753682744067876164836948289028412405642213e-1+.251732863824588526735078973624540464085668512118938433692717606765995679918244877677247784424133458498352389746719936641888190943765932203361499252789e-1i
-.665931335908498961562229423713624319223518891823956830591972274780046429430568595321520548183186495379325959208843090173505954247510760999336940545821e-1-.474689052168918862835972816855886301169236691339620229925277726130673331693470895603102135054451114848364476810724070085674708748822158434052328980427e-1i
+.248327547206019994208925984985342751496275004358428656818533062233970244194887028547565186070217603817429333233358817458437049881234585750034477239281e-1+.709504481326640679819372195649886159092198145706015914571948060656911767515767163628309450838627263143160563156114100376907781406077816329195289712269e-1i
-.519788980574827843469866808046488841486703800050890169210250420550354485471556433285576400629969377858111159474480580301004890155654546884605212188539e-1+.966512481584853415049109500627455804262158876503087326238735488651296490500243704592040489298437912755344919311668350411406823235810529454408270382849e-1i
+.165620097550293242313587076875177168873184511561522666300481974126809426305464160827462891219082231677680463680392926928579585779139417964582248844405e-1-.304738253822986727964657036946566750480278115111065795723817607218905372511718334141651688583169784221016351536964728441743648260433415166267489589796e-2i
-.746563083698634189727965614941584989569868984007158702686242768988752172331715440136644990101228685080409527561558847160507792881356477140175624022420e-1-.616384353568614426267314207331953333046390268919840000751751706190005337310185007399743279486535506230566908917764135466215164198161751458171800052946e-1i
-.189350594175309199628008334219423102899690015214775662143299635593382787713035057587154414748120344498516862438498696236175633932545531650481992485662e-1-.643350338413919606973094817732797176625869329198354136503451635523372973318233928704691730494688895674831584348258945594882469739652371606329400446396e-1i
+.274371726269056565374533122907517708149619227805575122248089381693501606624398160422622826303047005603045149244497135116325593360080417366544761583260e-1+.704807771367407111653513653517685895675480199911356267424289084181387694171094776019353607394905354245371087804525894847050906075296085730431158511595e-2i
+.245850528218627891045424346938882053482766778995373884009498889730137450096067199449725496732878790635010059885647889071292786606389632158783353856499e-1+.828969132135886992965322132157168167079531006590588326977877622995936699173338728870236459988835100145787432673534514159366614680792620486020851647853e-1i
-.155590028629540580803374507610369727744313581259058101374716725603305856124659897240411182464935124870581596536220326197608571369289208754539510129023e0-.284823757394050751896331643496572129573094186895352832744808408399275717939817798989016889965097893241646583123704660216477515303102022877752276182263e-1i
+.241745394801522162652048840545733729107621406820389012427372815885417160294555665764976515729535628170164504008480784746696436548935136599264810379907e-1+.103903732582753614922285871186293634726909073624118642028582612519938914343260533879745865201358471381650806111998664906585546153972752925139445788105e0i
-.426032712251450058975978305850487041976094915670279008479198762132502912924115361044102157987066596110594210465073216980585837719719972794749046189414e-1-.635203354483465894282443073649828105125337355562864862520964844446544783037100735340785851492164976407589422731918715071785336368686689497827452348125e-1i
+.492920205575587889705285024253984232571914381954700684979331369546784445119886531452976748233640948135539727350066295024315832580403731116495013572482e-1+.812668164721860253369184280816841403498061750683833686705407341074080136065156319559676940565647646816497170449852511487078152751251511407317855835567e-1i
+.660186609703383121157119690471756710906616717140177005917689875304617713042288815215744866387746891016304639844978643846963732451902622710686215368658e-2-.142744606413028710630129619456650808417614176347164087904747903291601821201090911806379078798906208544353136752367023141433250030596059211630626493779e-1i
+.134384361934872084847941783117762104577574018210323717140117647926301466818030615609741718659209126360099596162559058300391348408030949879757751175245e0+.108126130642896700296639966806133506525151274022163130006673357344903785059655324864938372360057849636884892878886335270558596446279509300988519990978e0i
-.983048891380625333294973627809759620710182667601295588304235571148230925342412128763204234537507641198903915965730371914060971533169334128437610938772e-1+.115248137808238642672640422574476890870072164669543089520634020396893149848443021741432476448030488626151482514478848867088442462226998591958953651135e0i
+.359932168574102300775634269614407979129324950622409280962972838162682875056678132138763823673081395929196348190605079028145085218891783743239020327305e-1+.114079318054612273873587753757454191030601058734575361890305952410257700036025799660711644454764856396947359627471430488635382058033458453556058043332e0i
+.134246298646967781133972048269683986559021007628926374632007775306149361108051336326537875041277952612755491360668820906457665297953246181313562184723e0-.668922930792332945915226159563390881933616333888461103792090449802972759141425086861956866323815448468572085762924879631165327547156599855074845369298e-1i
-.136777399848207880146669324091390369197161604315234447579857711468674649141054393026616407378542648559850501894976814198495201446462628434313340553616e0-.132255765045121706026280087715052863209756522010369695667090608699177871216055233863987479591941891949240613221423810761581103110417537768285594155759e-1i
-.111900534345896505534628059167234396173921504682273709720458628624229497775507234833997053083493773691089602089713376240959624357527984336863366631332e0+.145814417562870386708170994721441833906410855226077308974278946115019328384179910062423799898075951407494631541776844107646067409037138290962364122459e0i
-.355801611100799560641228501266416320831670078706495839505704379198362373260536461340033997430843284248322957864159475608026590424862179805150289081224e-1+.342037540574662000388016127356929867356190528475675327237856835954784162656513361338654272948989285640878876198307429052352777419995469690010499138799e-1i
-.124008655710759506116943544365400837641367747073574909671652945111565839961745532491219269541519425096769437727295269928241998749736412845563057951721e0-.794405509632505127196531789017609030623569128079237565232860074958161410054973405248546918746556913623637205741556824499342227863865920081956091890334e-1i
-.113442086613872074519422643354154301753956687243232316824035082512798863259178168722740128777962214768329755119034686437058660485247379835751318797918e-1-.256156127708501701588785120374179341472965833818647653521640408843736766920739583797486847126916738710523263452287231754111488625847206082314266725896e-2i
-.864369645731596723802341794972728383354087450426136512185343895630410934734431805439601690986568275622863117035371968998905238787905298671249303229042e-1-.112981274416075194719589502350186087578957727326119449697808262769062816992671171329650581081209073421194851587664735044358647314359224886808904256086e0i
+.443953115634025026767056744884732248987301190453389029578355966013236464257687359769977306717985169247161540064124247873639037204714586504929374725128e-1-.294919866570894773673632602337178517952979510577628986460211590654929897488171725740497805403683814878624060739708992442689856368438642094062202681249e-1i
+.596479221732025523030696518417608786128850064103897038669353798945328983615596792882762506480035261247033581791060596273062216610029127088379302954648e-1-.418786795473836732397323904434144459577220618381782565945646043559909808602453748063922731795905904005875253992246742676728583273656013394767047519352e-1i
-.275342565305137500048208488174918794492321008673051164675137471037725423671576199166362788267680475549153540276173521622276390463190291513067880790276e-1+.723211008281690020316598483928106378020217363075214480166905932812890401098125792928085625386352767856022590135449647355166957361837143255025759229991e-1i
-.108913913360669242071523837977348456139406502943951417370388622236176571278951732441250560189743703027398580927836783368025269003724903616731344673430e0+.320860769972744597688275507579722610948509190394307982342242700053190801005713899804873719005075195634456579006188707595619907156698254059262496415829e-2i
-.129435000713728176515948556876638694140126181936529318260027049118341062505011282042637194851780967033626237866014587566062161386930201984877416234092e-1-.877981720892846617416586879858003229406922515981919378667738223458717908246827736618621894300975750773729998096302737282276423148375201871622984697479e-1i
+.510648646543521696580432173707300114251738116272245149167204073350297047591045202861842039942330435793053712877373938547004943460470111323168948403333e-1+.101663126691297572766543894034678691528377172676050357845223636529297547630758087979049955782546271935274314426628306585548804530466659460747279643413e0i
+.113364563561576818957478172780917884801192714725932388286713234342376787400292801922969325429490359633155165599419032842719348635187770963615755911784e0-.769495436856992281726551914273724194829704988141655221489096483096977257393066804212304402104467189791109742255063908719877308819347547531497402242648e-1i
+.960961047841234223359103949674069251980376473115328963628258925128377619246708683681974302262416208714751428891308937609363820572040448000061662140567e-2+.431840407779719174356380868700090259506313359468334716261560124999464112111141876709355396603366058523208893734061203902683664352590854699468548049045e-1i
-.463965473452717699576140748126000511929280505202145025833691549021108516085156886613860126132415822137364222702540951123581940386604056659447893200053e-2+.100449459520625773857400455925294112280187625807314661536562849336749318325602798425004411407483162387221057784396856827005374946631615556288804027408e0i
-.478577596169989801660667034646186880581791355051221666237534110144131786938932021663488552654200656733801017379729154274919422435994313650708404733828e-1+.125815388538235239075956140265993763741735941641552695435472451510493539709211890897380411431806507928004523156136542430577998422313983833036389458526e0i
-.117559172100535414746957016426553754482855566312198561104600030016685936180062991555494857700816349368770569499127299958002339973364835320891730893778e-1-.500773633947679734723938748928423718994678473172019712563368870798354327198873000961420648263606391886097501399768808169604597042312366759694341402223e-1i
+.625176437602236696152737040808906534248450845773492745682453203635395650572255416907789143802130671517901063637700409931992778751932914664583825421320e-1-.138204368702865246849423137059708552937284793474092891242930116467450988094230252411143649440486649281435185416925500265726010527410243485597000968902e0i
+.366266015045031772566418419700083832865700198013992502138262336016231262303962556668673808378388547810408451075446631138743997300081642238986113159029e-1+.106613161087111801446636695034186564478242140829626348225815571536656106641568326186006342468037565683291071705737198761122979546904737793144311974506e-1i
+.481199314416348810145611919730866591388201549811074322122118871287813550654040738260281782572663285255971994120737916844637541474103135592413919393439e-1-.542552843377585330775274596636252376871661796260338751332544186992978010556562984405378855930017066376883118444056056903745055399484588376517885577350e-1i
-.366423544180966004511623973490036897320147466106319610830770381583272031980429195780070839437233988217855590564774003827710264655264002479315840143860e-1+.616367005504886045737585080533269018168559549889342750447826809164634804605476099601312891797740619427527710583498687324761810474925914128768678331143e-1i
+.474666056347779520145783852690402559713642555057554548512531311014157125842718812999331076673526794443353439397408390956965699215515732423756576243128e-1-.782627240021164657252971195422180057067904879206872055694968105323973697817145695448904721346042466741477297560840166713033936108142955120677676530035e-1i
+.125197527637519229471374236071929161799963529796701559441423097129521434816080545980077774438336448569835925135496466522325798356971865184502669834515e-2+.140619965470812722501356747990130692895855730997559666074388476197770440780022203245430321826159830762009244065433242812451439826674307682812763563128e0i
-.182873890312027736565440701129524159682969702547342197463393605200229370476704560461809486208663876021140590225861741178888149393642315841727507993540e-1+.237332756983056331651378367134602871553222248291746626495346829500706923586001575947207920745911319370775502817923870024538902146870442116733046779247e0i
-.113332014997543325124150317873465409032318639198401681681490639469118254325691723742322032642879002416180285713339490264845886032971945865156813156798e-1+.983772846049271755169885157826207351609394676385915011601749509673407974760852837061489781872310518643226911332233888989183938713288022965191420310919e-1i
-.311751308379864650988215464312311568292867199648336164277835639566393016356878045921405982526110454503790962566824331736684265505933280987886573328521e-1+.119192361526592415131869489820218479237818788750994760301037216909835156163269376733701544251307608195237739822000558860361153788090800007778589062687e-1i
-.752428081043429043162953557400357912877548162139653266606156631697286887823442012443216672705063319148545392700526068903601948009619341893256666968936e-1-.527528663902225737357085169610796306225354023635006913516024759864281932727500014717391316700395757284493839764000895738536042652692347600388154248951e-1i
+.839476453611763780301791774361966232154759781229921251589215022715752603819271084055596730160006303205909041538432790171264770742305347930144605869912e-1-.219519200937330645882612167824619648634112502064002579419156774052569624269737382073743122877131214270443014481833454096657510154917168621515434230263e-1i
+.299653280018746382068802007222944444539282234343327561983153628003338568356514570050659935055815062142814848202188684965747912992936322271480607826996e-1-.689542448498850782716371425730956620275121596086515698975945557493573313060954474885004134461847640172103280804821122037250567127094559975948265459872e-2i
+.453903690779715792275886664165782088287717645515909695394834940326844231492322732897722802592710034055545292611116767286061686633931482792628090029760e-1+.649707719577285671766445902497663589850246733599743957008136648913997163554192164960244512832057893301565850750639689688303817924442605774247842926602e-1i
+.320008828115742288732623866367584930826056095447131311867535370059968729737002101694149784043975926396136945616444139225659810441879156818776436508386e-2+.705793633431493108293980374452212633880202642173058218041376111600369296166527746116387248497528219418503271085565699342503117955207647724608952925195e-1i
-.168945006488040157728663528987699949733205939000539648544460083014391218806646679224511825269515452588577073333884348660792282319795495219466779317459e0-.200220545293879684182865190775061105586020118028198728751264801142592264641576187946842594342925884038710819686964307453746348851870435727840811777097e-1i
+.142273257010477522373403542738706500125666421512763644277849066230196459855910951529571023047632866642608421944474000809940463125049693812955201897454e0-.469549746984112357336894086039507390773168523840800968702324465658828336286331451175083184162119258154008730536905997632953724340912959497496421050987e-2i
+.137882850375952976336865162233684747796441130828469812903975424751877780380748740796860373911067786073381841237750852539457219615230814346912350682430e0-.503114491153170902807152158430790374102814661827536251708404058563115686598687573015432886195210577432457605527768159481763095084032182210318999524916e-1i
+.111635310240240781480991073257960351334716330927622851668995177863961736950763185344429631990435417446744286081207415181914586499414870637373247391514e0+.613530694403728577327791778583441566731222448287292937329447368558058969509814102147437351949890752544279412484904886086871945469153817069687095410679e-1i
-.211963929812265163940700421079093814365395418779113670500123690758910010177078454160144427641890273109669540926602014053238813026705916064076762573932e-1+.732000702226814278232140214913272761080122969348390352731206346207813124015456671555922534478162650985950602968665788584111431478634883342964407515632e-1i
-.818563640099626921066571855987560253144824679335907258880352275208938937386523041483752151033838890483249991085442120224626197529798066990279738264824e-1+.686157881186646281562875575225844247205934376914541241167025635225702346975475477166128723257726247434643897062756799712109778374256923392453237977101e-1i
+.627309248308383071239149826296152540217695137693539867187311954268042514626209217966656920633320252986100307742516884077911393270102866854341481548150e-1+.906733174144447925220522299859934471430963740378412900293268631928389927199064570866942098794034136050895562208206735927477754501203247472056382205752e-1i
+.938308934994094814584013698860730309568635184833015640501712814911747839843751049467227706317041622271782259257069888149752737953663457678483847590884e-1+.258273221887051203970166460358274885525784560110192882589370765710122185577019665700465528296300563333662348770407381749083381510668998672577569380305e0i
+.554068165128432518848733049568855732825600306699782381006795057188776329325735672669705669995713621666090688484661757837578548221956306015207449725917e-1-.499190762779091487227411316693167782571809604604255993383441431459171905866091813055810594840906356342811904477488027769541327539884185935819956919186e-1i
-.853455759729314532259767802824169209978669455910753199758813934744323474489174328480142724222201704174548577433665298275299619532219304221472477062542e-1+.111175694540190503601890859573988335031536406590265004403082914338078800728065109416854369793988161304130271129610590625758641055529400744257449161260e0i
-.879147601230593652570107994572546306474131337391353802739775895411252634639112856062558613504061778099710631537538542383272558370147175257233555705385e-1+.916277954967976243366499039906002831780749764508779669134532257721479361421732203623614635868143316235077484616606622783160095208910573743138252635959e-1i
+.773154857046893476941356156459635496749099710691772145165067957691987117462979503152009975221032178910654521113878941870406832010399308289788577620300e-1+.150678174603795128071309015905019000176961224651909362537397886691199822201817946122202169143575727478901826377398279148946478018006041319320128654699e0i
+.669715437653565936986590916134489606069465315375095216854796389267871171373717684709859063846138438237830698727803746638426097885865795229296557119306e-2+.660846767184783958021543526590360326029260011245754457129834574160998605110547533257338879959253079467831648952842375509785507897206459131208340316848e-1i
-.264658628135251417305911712710073936396694303533391222974816137766138387744450103353878626627918022880972824780383599510036944354841965435849291945352e-1+.440611995882463352892601043919750241029266057538297015090765059847122358646637252145531495428658204064801992972288755517583640565986432433261510569591e-2i
+.160683536167369368071589585989120220325501227498709975597970786417859963649354233114876407834134503047781126295007886495724405160412717579831356157146e0+.802512273973790936002973890315681847194422239056963462688739372899794245285201267843892104301918109734446732592071018462016469705514863534868509538459e-1i
+.129064552339454281442486698765565745145687077295634128241173332087006080530654193654754891883371154745793985722401686917405071085237821922023327975042e0+.183341987403783407569952185385101378625129079547777717845592836025553478838067450766174803969970237854447343567677175984434873084314095991319802018507e-1i
-.795021013170056112619796295463167119375566908745832139490476276548664434828817735540604728931112510884548223729863043204489504715224078786539249172961e-1+.983987660418038974091170930571521242901694640891538344134479491720995824013272836834180257393108949274376717607190867985932615901276763945841077599255e-2i
-.130917250746411823365956059994168462985764334089778903052481703735723604773991933453548875549701010682235973333170898502063925878044368256073675746151e0+.119203683739095914351740439539726792074852234684121021513920497372499737813826635220831663855398277682212260040759079487958110621095832400409141095714e0i
+.551791943987313237539308863251708528329126644351528956085366193015229580047051628847494520082786258355246083133850059627017431702955456142965995967028e-1-.312145522737770317356986842012496776131550254146072903494427453138795934513251829306795519593349978015316796976376045151063888424034144705338802342300e-1i
+.140653819953195806854674052768000103101030742202597018333274766314401599349235140581707688294105038253336670073490442876893521947887701277954591167471e0+.110148431665117754819316203394541838478428606164381333570525313656554252234356540299080018006674664000215467240394025807287261249577508925233120543203e0i


==> solutions/sicfiducial.71.q.150.txt <==
-.126368942077639821226286129711083084673559467393048277410138979842321001251598866335705673437961140375329038197666050027719835052578063733502582550513e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.977233288448425771205012337959002027658842450436847440882573712454505226998192740870065568123559594962766842414594227586924544039380802151842318873514e-2+.982293013352633670560197603301355181310232166450870204767712514620925042381370587061617575217762760196930510357314588760941029040552954013194865611795e-1i
-.107400065447298478947878529617108433953383643958433193500935934720491674314431039338311231059937442283189372756373615787420507007361250367686108266178e0+.645236507129421201395140605005916880444088424636890297038683795469782916258145325706015593501624579263973275432314989475552864353082883459795488350527e-1i
-.631820882506649720932026778849536465437948556068796069114176915582794332153744352322852179934059188635075907877416889088609320881555359585592594694449e-1+.313722777493438442056629201709438609192435885964757974997421038829323372810782394901795703166470662494278651993237868013000813097303466583050719553070e-1i
-.143242063556018211890456225731937281422234968017702278871775735469186598519284867423191901777107127544487648509969861119498197722354054352050395970681e-1-.938349208659983556379937157835881485074164371740003497215171514951714159524343576639341439084299403130265907092803791004050077874451760123893695974460e-1i
+.163995657219830078625771638603674938539436056822932669140767720630678766513592060246957541019177055132763699155151467360886796608281859079672664710117e-1+.141815120033727632511774677830649803353222270402887314204417334571718513053205108889299574669683580073309428758321471935784793002956044308053069180590e-1i
-.317280428278703501532756945640304455092965986671335842285990874957774731979987440009775020679776667444481427423000545710865786489911850550655120266944e-1+.220522533268454522784305176329117944160221200595891551060012919722713773922410592298703804639797800623273523835629965668535081032164846631663052982672e-2i
+.756306288094689823088708296842035106051079269953117133339445063237155779627075907390028269790113038094517141198079492478531378290470703208874655370248e-1-.109772788163660703694279230862967207690341700485395976693024575126852653397212892298534502046807532409145213472009998295251580198766789463877291006397e0i
+.817670735029707184042374350353115506131051026923469098665609912584288062971364313015846104460942605373210308464435089425599153970955434168777867057516e-1+.206090852188219296657824160586607914474749386283747227687111390157810900489125587804227873154050372137374971071505240632838701837048951912590280976196e-1i
+.343749587424783118113232011108197418156008879736134164756600621803478737280425759276734638642726556967609509442146433239103321273445294687956854939322e-1-.124800783973381691010383009501297888412652291617245427350999441053758928433945042118453381973160884306069098229259922252913821469299535713273065293116e-1i
+.104126794323761913964697870573104534510462854736426113415712198114786286598013905133238898716107136395629945593335045103461346156742806505454704947547e0-.396905212920091800499492778095441305193673111022733676837204344513837116091002160536890532790641548711239232645928941386000596950988625360221437966661e-1i
+.356973762983841554124445105788254821328455297343113325556249825208130223248836676245237431466918821092888587065651909753019876212545751963702785939527e-1+.467660823861068249726776325492264578645305809191901175794310748142552337894165588244859333528343923469577179331042428547156501570431701867436250090465e-1i
+.986767392117599226650172791415187578406308960877701880717693991845227320906510100579404454957890252743948417156013720983724312611154341960962468693317e-1+.569727191047098393787531022240734079825226009892786813305539391634357259312380131994330726131377273642620588091516117398770207910712336982158514896724e-1i
+.465853045841347386030679138192351441835359315682664677333856575973218545164999791464536010676958698472850870294213189293740738707713945939243968436270e-2-.330627525440510239991658809019530583535415130334992035535844173634900260467348011863781759662084765981515013272097368844957711113030866399596570351232e-1i
+.279547457379502510621930837218865686617161683512105493459494598780968780170662584808597733841991936324420798327382533201704396941567264382876960911934e-1+.180714915186651088620244875902287105842779550237616707155911738472737555725068444110300141962092990445909661767095821494750259364333747428543320313631e0i
+.425151678597278027935054508233913869289902277642824488097262396560969886826296729798857728607665099569478858880987844143963525921061883551518202375076e-1+.977426657862556719638728440386097622677486962472747861751408436727666161839546552249123702211489005379994305295970149961750536405699775768926040159484e-1i
-.165818720393178040858024799460958593892264943328711241818484196961745578165304718173448462889070520729279689308820957746297505372568421127078922329993e0-.307448027243798590171480081569732316929033120347620611347023565654338673181887767238022962413783786472185053942203061485935359226194691833068376291879e-1i
+.252844544351827369522933758780974930157139547851479105250302985170023246834086460536029666720795634224171925732498263684262015063336529666944683937761e-1+.247180684223013405430535983265852041624418066186462055701313342643011161994761005495800905176958022634680356995383942669198568978329846165351165067381e-1i
-.115153155009589617151289036087291716382198405891593237653918072010362303632236023020379428379665540360995216910161963079199279424355517458290605482695e-1+.161623029746073743441575173413220434139303600822212933471849158159351136698607088947533234906657845126364865022371106506575106618023252280420992290509e0i
+.150814593206678722046476643072556522057927887795239141178566213931783086973155958942850473899448907022782026662185792667639465877855044966222542663321e-1-.195623039929440189480011540919584282228645935642732630671102246083494657813964820691281748485989499873501771857261889872766988912195220852255948838564e-1i
-.525221360597654274897217724809004785775506566344395710879806138386586008966733573694874866291593680322105200509429751149371672324367696718669309757451e-1-.414755343375210726159924520304713849379187884686988878218443046431164169559917730097958118567968980035729256722103157670506699514480667270106506668230e-1i
-.678183629262135934591967805719559367713309701264960115228583223956809027742510442884391747088423594870671963706521857828059491081330498487209733861193e-2+.204214745662819894545875141070289572241606632094539038426206072589675237616854441380546476775670935066643442655510322454877261473659791707347407367251e0i
-.435481839876114587020101946100143236747326977810884308231243374774846402878075386502547943020697449169467325123257805427549513333129660548381562039010e-1+.466483814168996057011792549644820454671689479107667707963787196920442700372906338896981647783749664269693927461026227333520676028853616991646985717232e-1i
-.852451042967655513255421016053162732305591451903497189962684042305688086344515370378638235567012421243876154782468614170047855885934588770657840935469e-1-.263276657475172128605959567257699118694888524863601079418955923601806236309983490088618297804645344426510660568489662701101873007874331838251144078918e-2i
-.386091665882934663084595740350194807681448214290284316232942699420975942019768132229091586069638290789494250461872012318510539501812071251257007341497e-1-.679946982895255477216915592893463415094803522797064363613848259413556136552143167002203163704072394631101863437863572872969703968835687313486465151442e-2i
-.141070251389119288687398607505692085623831773539849454412675715287315391942175312157336350106682377613923260042956047521036618354379852428428981926907e0-.838960217832758954616454081021285118080456377194788169088462599104252639756495807468380094076976302158280663534936376785959601045066966673103236104906e-1i
-.848344310446923707890684372772731555325074541551161408175102700377537865061873414717444216308791090698127335363953209734169299647099230719701237254566e-2+.686671844009463589121494127822812304087452640058263517447321979512852021434771380791552284688362496005943664255822353030984363254508203386604042730367e-1i
-.120936912977882433333047049883378872964129516695799362804442046636350219257306414761816406869989833793890524752480533631602412900482706877496220281856e0+.129142811453013765219407284914901232020843887233037766019914168333298920494686799868530578625865634960241773268919818546494008497499704942810025448894e0i
+.136788851487295760997950765284313654904454765579917392693652967538225725003300328827665255501010462334115690322277118804251067979780416481065887987754e0-.103796808764841247322862491241341740066164558159732567202441171425782909084817517821119651754087052756489998493463715754428850390390448714470919144026e-1i
-.184127481452709574526907087994755571471607497612674567992631575855928874742996229377927097636639437349111133614249076947261282154344369194813103006866e-1+.658283783034396631660608918806852762472378671110277836644775131538204127080087731219307709780760930086213497079935818608334394704402365562185541517112e-2i
-.891965617455463949146484914767901369927624067366025167974032912751432989742848586328294934323862869645007790960805567805871093293033408409749448247241e-1-.199764850929502457923598427345439170498886972640160936688976149685734538814447788394338218063070798573978976106938795684489186767286229677912845145300e0i
+.142675604743901913060389338951266044118541086494752066992594610775012894844826179214219929123928658901439703199465115902760838477762182986038816891568e0-.150215870237555290628138456700649946621360047743368063891613919928020194849952011010161623295699360955338796648758007389599531985742854752158595667661e-1i
-.983319548518813272653282687463625830487531779315113768995450300287406077892347656982061532908404422352190380241582682528435664621666466831756512081131e-1+.225440312340770740618230560668375547825195139163973143199176265525702028270064881046837726108315982494087125560099175591520500402812431705876871133611e-1i
+.732299190698022660711679941635667169016277435352572307540669101006180179648036404279008252076356431369456605193584659567539000860197995775894768759969e-1+.155631008117128048101956734437551585962819765389391882752614113130947371964054231927885988756346089521292830225312749155204820694024716541718108853081e0i
-.527417897304195352048866141194699502766324527790476575900871957759456042102677700393202538769036983083724032631724269973171777975309568856342949934049e-1-.196547703805872279243587153176785422897639866077871251070022586469298487723999244704891444912331027860713893303685966395561553629451459962681444722026e-1i
+.590175087905199639967327994681952066661089359586207208154028101467666113594651480337004314129638185853139519636479368061643192608542580869107757148791e-1+.554595820679500302415957411958535473442122979209071381960716186369896575383172289519209289101324226955121310080052978617067878362604529232445244930337e-1i
+.444711414335080317367782819456494130652261093512529142399794425692879574920806936325121414335138930221912508201050456147396536883610823096834255883710e-1-.245085313459205346615890202317780006386812946854083233271221519435650586250106411637569800444527921115312951468117587798574048041910776040263413644608e-1i
-.431001146003644459515783548778350889805243955736896673123614498749751805079287308222584873135884765301905251465793322688303234398115302033090484864132e-2+.497776099062692062436134882046532805176294220332281478748220096061159890170251164915392240975229110757741838882177592826356627671955262950388031009195e-1i
+.230026775968360595799907634172358206068023459518603239383851509322532098002431367353859664999876867847249733889127216716139651864617176014574327450895e0+.125906140014175691610666972686810993886598954867386522834928006072051744275776104230261635768663666951180749170811380479365889630827872067522167057386e0i
+.137893008872440627367760405545254512115996848942596133588673706849562405360430623474306211516217805203960404643908146844138651330796676255803326521089e-1-.203469237632387185813152272188123010265088269835996578776180331034125073660637825663294276598990048616241531136688795157919368813283135692095986046504e0i
+.419514447756869183040244865758007438597068145647957733491521535286239118333113070616737340736641077503125039267555780066724796727401317566814963857829e-1+.159935277307018324134323585157306632619553216481416150509801342371948435839868971495159611776375111129427462517877970072747621717141926885511991639359e0i
-.169546523026672372989276390366581414491428716548256729747781735815948874772567036014447395392201174572860054756756930966269796239179758974374349005009e-1-.271665988858233655137661980184848423293669589251475586707410784757392132727087426174253229225758347312577316259437419396535855719368625342228046448286e-1i
+.979393153261898293068809431315457664391167370826427411782101496898712058699634035759802188068997941282631841597359736939533235713296557899897075241923e-1+.421381779057165626255662532653319002279891297867631986207720705427942126688731940121027221986546000788115311568374556291628679819620877291315044278072e-1i
+.540436962397532246122098892902607969381279367795877463638014475612351651802600936527219279895966829120553287335438391005333166829127026359905958271223e-1-.133233202597915141774812298935215763238436016321237865848606626889873305249727952402750664505242980101107847017681339944075571049795898392836722130118e0i
+.789754996036294549967179970433842861542832199881247024299256524945648843639435983071803892894404313224169849341383827894078925720589500801289090735228e-1+.467202991030944276978069221602175430136354537422941381748282569510311600870450117689428034744978576703601130893819259765565863953819492251429554471056e-1i
-.569650614716647130766620797620787093621522359155223686719772940093504818411502678272785361221697357183651031218709585846014867690204458928848944482198e-1-.160527961229897353378205643973766138170425060443363825165980018338046663022146930115007666191397696851480895851919702401540856105889308917030389923192e-1i
+.106864800642187583487136769418509899542888826006520180772738574821608826925894671061161455390081760027595729501438636858789085857461938396295316783188e0+.111263500955087775971100581890391082009866422370045208060746773456827228575275697992752804013475845990471931613739754137554058082329468309500060153972e0i
+.242454837312932211451084695920375378226122321997534779950246716066965402473711241065517079845697940376844600288367829130543768612470923221493726411433e-1-.676054133568601531444419739306816018946901633349476938648485262417520327701399649163403548846709089177250633316907977925633184178587114576905760727960e-1i
+.119705669804636219402089182977633362409917377681635607261067124757896278179811778753116600090160676033073030526308909951359620352262557037199785763206e0+.319354696107884272540987696718124770904078794721586178895931160163336574848300539702124566322424143362114478008475325082527746127387164904970361768518e-1i
-.352042143795572728794802210535414224726728978067454448347799906092320472020008751693981242615092281457928133769367435323699673267436276480932978776225e-1+.125055119747750324396504187332135041450826567293308059041397724829843584910435991515259414660357583098232786481882961359422395177003317546771291032031e0i
-.101914510413179310758778392577876200319111227149481819607120244928709977270852620562804566229669722896908002055484749826006703269634806890267778327256e0-.940214589394714620265123911793356696741497866510296092835494699557811047466249318430689847702684448523244984644164616838871391654194511896325113107556e-1i
-.256787680205881131646558094111340896280072686654290400322633289621903921236918164850751528287612196251364286210997847933835211421047831020490086719482e-1+.520796846976937502141892898589697530363415141341432020551854143785217105557785717338258896485464260811831827448121803363934392486237316026561324432369e-1i
-.901048105152832932995087291116244846179993533610613107028124598700647995520504147431759860583514034051761177447603273694632954534899288964672263923316e-1-.592009938193515311204778773050382965000405785506561431552231573192881483662770409209519188018962371191681543041867611423199998859234933088256117601985e-1i
-.154621170499869719459538146418348988942020923404942730339421646767034044525720025508392150070704272726704757076618498916665171981769366427612685877189e0+.371271948631076507821434285454668081543191007140939827494810582249148785232658702875259876535595993996617668182298826657003578720853262404930456587336e-1i
-.110919101292068314193412281656200830417331898480176030589895088884383526985561033521948794227967882300302095293741724512934670524370113892929151439662e0-.321020202223824366211877470821115843478852850761108037565843826234672434688853138484278515403125544984466114896303709120882620494409238638635352685227e-1i
+.585015327474850422377232988160682237210076097163710405064962253600969176633180545601567865180510408409825041746894093416109675836470351633515964802431e-1+.256777908098894760119923969668070488425961577555423202998489062639938784549724681385505768781264361227421039137011467737184661734491789902755485056507e-1i
+.893249929484975971326330501991903641158383228454462152584269703200215092632326625558566274602685850953569501243515638389999987618434844812496246966891e-2-.651795475475585809120286251797709947004936537728162093950173555790707820709948116583336165613981828887723404476876757892288503589790047264021799606651e-2i
-.529914358880880663571466516991192294584178098725553467528808372426628288341114591908848969470550652124270882679049940323638767753077299259974738677342e-1+.421020690929648605440964036578857740117377053152117479450547689499374664662419073938939191671766046478733998214226075466324550211714468782511828509739e-1i
+.132583217984384644724910294142549023453749715305315899032538096945098350909058748707658088805109174159406198387613962728440772031669065630788825637850e-1+.304590618310612062961493618077396104100943239376539882687896265019751983427924507510496067961457208220432559844438895559898780338460060319616140028010e-1i
+.138350837826980410459763954218163862896060794302716730032768529473184836018704451739170149469543993235232832757060913437189564308615523258232338404428e0-.458945053823274765210548614878979940079305726738205703193958436306637150116537478558374378787414097043124571493696336538345494635027325180638167320996e-1i
-.119461016852034146893845252206891578424489170647369009215528371219412373862849377714770375705924140654647051904992904497614447548074204720603904908682e-1-.438329974035932098699640454381017438868384664632433470728235470806784432584345557768060207318881618445400167846416255247837719476914029897974293607874e-1i
-.768647627604818808069902682570437759001699148452426179119120047117630413913791172439559560118118825958968045129369399432132940548942779876839162377708e-1+.827724608535460203574822658923181546681018201999115351011971232418738482725431193048292999373834522501147314970672613310160930785874156217116631878156e-1i
-.284392441459448817547253357329618596303092169071467254452838081073337083020797463942683933846126010562111300256623199156834511963122884574905886847034e-1-.488961248982336432534267564869337826343858442761641231048758597881378626268702486874417101345143931356604652360559045356538590665810916268021744393004e-1i
-.202566094064577073792895241079681944991424963956400848697107953014539392351763350819338175973784682850998601267980957119953748560415979641990766025473e-3+.486318927445572815124940333149798627813525201429765451909082363232037397182616498156528740689292436797241205424114360212475850105667475195032209473917e-1i
-.669826433792809109501160159226960078640424971647197899857817198605685836417979347716985542482079359001325829223717030880233576841594988350691184656234e-1+.113238000460870622111410866584778475412849037550249618038705275839406091155549309126699442192159618235322107300952397607550497101381499961569342278823e0i
-.568963792545621921602741470529772495599083340766959976038963937644457738029937454878848403227081546653196765177697181691754155185877206470618850959783e-1-.198561450568997845031154510353164640388933494350229052844862083129137780608396191943988106597471113090596547426359361722647635911177758162710094303575e0i
+.484928531108390454366563035082349289467707078993826035169116622645534960194481848260742523938178963579603383485786151665388616029169990103673992575844e-1+.187080589594341008195319931295763213169699538192197143467099288453124338094529921410652456850017764995432410478924242611684778130565238568119482652620e-1i
-.180890519719075825700264500653254365404961442234238198325739855334644164861731171104592946103909728758190301230408305692660233761812317991610307719603e-1-.144337723117057440212267690745384908416961725375767607707540571160319264121517746433111117607638302829461492642263536996537922136766929348321346929694e0i
-.794111220463234686851816270915080629622560316244071286216026178673630418651480855328735820190135357533802445941710117384434505023864179021998583098409e-4+.193639624200372677241263736807902303146182438563768462393032274808922818053462174182544565433636127462991471040424827761379204607975257275454557886130e0i
+.139263972305883862237966593764089085605084190982450308395618091437558551518491775607678535918202967728742450237250214409940754594642365755697542100043e0+.110465879795462430811719534212298903104287357339614893793320092540984058453483942163906621099949541329110753423811831602487648905027373397634229528580e0i
+.246117555260261004686525777473724644382956981151980224010009157588438630891468617930118759292096123110969020200020909142790433962288726341390852622611e-2-.720493663924654340246424570313217315321784451660946026341754972440082336076896379536258406647711154409563653387464688469021759425084164814705187645866e-2i


==> solutions/sicfiducial.71.r.150.txt <==
-.188124251742522099985121141749333337280553855821996464409556670952811271222273646346130406025853671706429938605800181876359841370453221529668818704297e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.423925258947149112795107243337806049273592725030349662502930266525957274980244353901738978309708476199805904028597097811262988324865145167047953821358e-1+.404718805198823859194002113995827283613413460318062661240071577235535724576287231265820501965477972998481458530410236906591144063497520860437558876977e-1i
+.388939851571281643776556155063663381743908481836222447408373300599714555276266014506748689876107220223694790107416440176419673453997507930082163800802e-1+.548923063738059115536303113145447329294307783401889768126003433035642753838953060494113835382488141205860852581326972679381904154793048590350649389484e-1i
-.431314792455112298204585214209030622969610805187379008357750445848437323268793169761243307492097893506207857366246476634676332960437291605039388263511e-1+.227949286334400896917171777447665735637327233077556755262613959769992653046328739844039395467750441797367430493123752127363946842821764781857998849459e0i
-.126246005530441764298105452985151909717397567719531233569814398113141189929387801034601558742053681536791751527925786776831603055789954278477880124528e-1+.364542968633428977100817858579858947117984957281571908802376645508362179896626282529601561661483146177043532895547061636522567958681473277168944870926e-1i
+.125547395434867253761718000702285533623478256847553296255904147943793159097687988632413881087956525670717642693643155498068921883894534847091757235185e0-.383242393922937604788593345832273013575495635284089365084264753623369174831974633353430934532083214331353044365800659062767581998539284447797836680371e-1i
+.206241554985920897275397237305410897621949415538896626357942581425446129437871860518229025245636256455500075029902286475112965820768808198263369318337e-1-.360575585692431153624732112085651688948181413755163542462771313848404554557829345986322240846848707858513613753060469473759239534343589363759632567077e-1i
-.153281834218329005777624560732817059301560399078149562712106529517070833528122837638720498111537051627066895916630650646476235186534280034065172944342e0-.450462845118864621679960820702525643749186666429596246487254954400425131895681415616089649632993670298716182418898322674157516391682808244439321939662e-1i
-.719416432557146307615639688506382679800740759316205104729984729414021371491364338372836805472614973791343057100733007085883879684169263803622869690350e-1+.121819864564280502482931867519090865970690200433279664041858677382325761466182483427212720314889735321776408181829193334786181947884147658661660655729e0i
+.597812925657350076483747751732304513249349777264543948793439222617686487696208004402473101285718385966544237199645799262877739532806089737470184639576e-1-.681615965723684823898670723065808208911414170807072342243359841584062898614445924733828767998481487726424598467619615288406173433923010359941792002439e-1i
-.664196012832399829196009956676056916927568107870189282435872560165243431905048611808040577182454702597884714631193984412148154845171777972412690119737e-1-.265158879613404152007144882172160386568009296967348355120502430186892674840997828237435188301462157601689616343694754769607227894329823706165889779669e-1i
+.857445972636887177418181165691751852149827620138045314372254115515642932534101266413623991527352606217716168799602017099652181400774605609933299434316e-1+.175197388121275007458845524204086032957472499677081751613803321411577353871400331846975529866391213574796741711671723453739032159496496752457332504591e0i
+.124245497770381839200649599707456147143426653450443859367769459970384098531479554372894158082225456046321797784074741171995037284156160352946647872071e0+.243516792448744918789130539424718229210085599955729051483001466767080916410692760228082636471813195754749623176307107550202000396358327316064609131609e-1i
+.166067130493401048603696218165733909111116913309044923815959372422776774079693070772315995073091336330171633207233115019724714433496244383493701803213e-2+.313384095746984870910068243498336331925870502754617734442375289069837008094744813010096153513744153999834865864131673245937688560202255562865834820080e-1i
+.812335925229711996975594216973347810000273483500665057219419476421172182123156873145030633892485446231534167297423758229947082900955882441927039759110e-1+.234347652843400198414187664271846279806190444441933249269963388717925185643675300500953711481792214215939849324779746548487239941790874726578964581038e-1i
+.135303954238374427357502630024691055553974650630103717869185856499426145487445836084585737639831781390341792898829831904390008232007066037590474290069e0+.189881176267991186006733231524855260914717483169348743070237448553849863383086308805212559146509550386036940808549152135498813232514603362780753362019e-1i
-.475202072794220023237188672970899950358720327805322616515981663164730071581457343936826762294469398074750648595675276454169486944225834284542449160914e-1+.199010465707441720042124098804224446965667246908717033852888821909705693202651323373974644799310463384201131938493707496805917652925190358058035156122e0i
-.214892935832228680565809038310347232462632140808699412817914231190264509639557078333991647289739252318602248918890419393574629358039035375058275533012e-1-.662444063420972064647178476932785663125293795975047553636914520009407947702991803702955385419385125290409965737571126884907460302971206946303235591306e-1i
-.128838672616670400598750119661290794895706847964041756041510542093566992035145131766850769155167492787987819264143616014752535118925843517850114998927e-1-.231306351476451069538955404379049162221911107917331027855336345103954527560660155833115905609945932698573980757464276705631253674786820370781650904630e0i
-.480157529563430690045837536709497929933299143394761414193560450851414280520778493130678233690460421122931271693008938977793988432036868934688357773066e-1-.874734220513583552467838654752374269454720321972262746460322615878684802797328570355873434605293511399472474314983424033029613617295729986630848436538e-1i
-.124098389924835340001470291468938961142747396029353427148657670061357052336533236248862947619736255377075997576707974889601176459843265137116626812656e-1+.571487986982835110972897172845427004226058919611743461357212597940714953368117692553462002579501003365276460440232794208732368217577694220955230489597e-1i
-.310873343665224867615313398158174736419916461974377409896115218439509186269107321741342884339405134691580150714081152397577086224215175100905717059786e-1+.133499260690070826369448714994369603417019842018554584956623661823900482785566390676313289087585745570359325188641636644624436454291094662587211698544e-1i
-.875606391670566400361852434198648951071604723977273041596804956440529536323181072435090011606171858106748536276447285940528538949586264077007213933344e-2+.816799608602473170497282657906463255556437838760206667299287734255599974738760901482051775100706293675615068692607392993212286614919431623585997761348e-1i
+.115321245341208410870438588896392501724735339836637371674250763249433795991512972032803381104916992989419928793220972116720215640501818433465321354917e0+.109127513266791918803568075681029895696403139802858627441080592169747281951338287336716885981255120018964870984163872618864281246946561974366651344496e0i
+.118582786056169204988967243333573641991702845429777557196107325938892195933189087907495094195126721240518247646709754234517435136639508689092908153370e0+.618125176732226204372718821344330686110704473838404896643743388462983490835629291793562946246422464755305377048566682288773758047185934477544446275120e-1i
-.112133974104492306821493662864743591659879363891099955001276009285551100789279423604181346054704324517822697004067814856893977417991233074979194018485e0+.118194037014444484447789449605636736863479577482609447638738830948211948576922800605750332192881311649277562155801557892094707430295106419015448089561e0i
-.535714648672144987862388203807674395212523986737029968041418791023149212489483697801141363557191358072474842361544086551468042464487204753759754199882e-1+.141130670243118139715445274692218978108896016000178910946399185147446156762095137256854027338836396700009776772167352348169861344109288129734103125402e0i
-.735202730624104786021579968365126206586083300537112677486100035276447554655594201263588377052118931329131343202054840335009505737333876769553312217191e-1+.516351571055723332201382402458418350724691096902658008190779392589682714367381364948585098655999198431646886730407865902160767065757339622557593731139e-1i
+.105944022833226987024914562862432262159404289244196871391350463204057855906610289530786112680220405150501831946967300649592283831110506140836010385577e0+.159455489455759848319910688290152136528798138135707040695695987705652065693226893892912604410816455372818978965868510552249689720463815813052298237220e0i
-.101312568044570019872409568326720122232990539560984795432795070317638525868776405612299978913428354013406955154370058217887448010727081084370123202009e-1-.382746741212456121324545600111941568319081457269036898309301591653634851103186962137576667146531924704172379050318665804120938689083322856087155026481e-1i
-.119095806752962333727253759965946327880249458687863301456182611550061228665473635683668865048065785980178568621630590115433631811127368015453785294110e0+.357097916720631028751256751503786752547158923674437933727027528937391493506536673684534410837462001854430920820043633481837097459275996870141332425357e-1i
-.914051126222503292577401761572834186645448829253366164520255030806456244816476807383387560655482346833606713477070162371610127764846868118433116567865e-2+.287654128869222478417325158479538665332752524799909121471599040783283141323236902819550513670560331683297169930115685404668577991867283032542721465668e-1i
+.108339100260843537930987792497543330215324360434467735520582498805426516047329308922026980957866211785641270981423242059948252613118321354291725945309e0+.124474929571906292213324525873029000573255786695391212081846268551255615346693321470929262963039578124877761775934416688874335723397518382330040961790e0i
-.840869693175456828332221411672397037154710038499888057137652395195807450853326998182886247528886196862905199805211273372564597257102999845737533182781e-2-.842612002618886259404321536618061164346747233112665723544211764466337360452468427194809891159361914692936006979855181186968836435013182480628334343462e-1i
+.305276310031346572547534490636224976476017104356677184248569011068841839683948345334679567555381557495991415152345262681408929151941523661153144157215e-1-.146591295344741950628380978806313848125152483456993037526922216319353796286248002075132453944015550024715436846559505046725468164929431077958663171183e-1i
+.359492621085068642543944458453085397543222936508367624490600508302740077732379854126388127386499936327202104363280811668963645061935809708267783419195e-2+.549404365366688206339452630622242201893813357134099626050302388725009677037080947092780190507997981959676786254412035038172936843359937158318559295771e-1i
+.936039090241634758362093933032398550610799483215804572312499007878380060762162643588753483244602399965183967942098124075782857233650038583815409469147e-1-.556416633342020915186773517606631010679703838952635023849706408820458674607717210410403236124462026146558473355109880998081957194118067813155876095023e-1i
+.126921925628638488841414203474311377754364884181472497443377316439158878828892946692467386562975801539510008543672101652995428744324116947652151950369e0-.593953694299484635170079197872531405382883549547629978641851192522533234849248645290184370886336306860143931878395533405893662304602712109833471985125e-1i
-.915782986196358287065277971026597967337430531183482099324880157263749571393888611245356895308193075600925140371957192533886510774549310201594709156196e-1-.581569386964382907823814205589187031884738644093179157293736784362211764811763147687182229799407244095961936407235957707129073093992968499203679305701e-1i
-.184004605715301587220156385412431242088151652642459639158574640197982777352939338490655831728491271848373363401249320360552851995080393205200400002644e-1+.444836404931904371820896897324427346094198004404117623253168656907032125738907625893366867685713903550824085821553668597710663575405633132802955253936e-1i
+.697369273134690628410553859912205276752222769382480275515671656562803658691927870410683058830534525207173615441685619077048739511792704955837690697522e-2+.388449033707249601006636281744599058622523093280340941024129524181469339739208430649778351793459352380445048381388499096484602203921204577164670769800e-1i
+.810482833587452718264290652896116566144496381671129228537308607478699349403251097522666213298216822725623763930704088725571754593617831854826799816771e-1+.549625486814774677274445941523705139113398540965594567629064213462199664946976674407534124277820605379129179942860540913621307320734913894935736439844e-1i
-.549590822095827582984916431861606049378269075983900981584427981583272189283309131418279239846475654366451236887697331349799913329181677881051517941819e-2-.100719343147307509136956110768049951807099495993038636766975598427722697756720996401052152523966356519234827922613457686774375924533659869994357971122e0i
-.273448058362863259466026806452455126796275946464961948042457812250048538882009628099995808491253953271703375090952591452926127442499157078233701668874e-1-.284886543246064757769831647334498563483204254392988996895998840582621633943572595134051716873610867817968652807166390690099039177050588638878317891170e-1i
+.759021502692948931434213465044418960462032498702056455942646084012792139600296916452690840270720747675845550024719652749665412459895746000151313851619e-1+.155380568300123618809252911980809432795668497147307560204624996982599831927066452910025918656827047895026544128541268875037004726431949467124508516028e-1i
-.564860029419587228169582073107311649138493257637892740312026346297416625342795408590455974963076748783899629790243557727530978894482137669897521524924e-1+.475315490066461619563179245689040550971396796129159356068254983366013769096717689511299545932545707782592845478877439633546459984478524790471888649139e-1i
-.318218778188263616311974026184300160224427441482525945012384376177802422467225270469952533695934931001798215347402591321146191754603491228308917088814e-1+.283909735100804432180763361486823241897617691556760906773573616501639303791284622659690850428610239259066106495451742478551437481785095110291032285646e-1i
-.580013251013522851847205979124748093969683817586800307511439598031222847234159148803274212763486704112559518041234483083124815600675199694294587344749e-1-.296432041347475918568068895290590371320369438150365467538791227889556767174098544747050376788749420549822607446767949953719698649480059132710722399466e-1i
-.132271688491616905722995606932902085171367434323091428047272979859032594291836023439276032236318823543261398276861072923903798631045904244773225467256e0+.864748926505169708903653552370997506192591251490147873040003366444270407881535276709160116591139653267639431216917552971717714341063088824270168758341e-2i
+.696344432932515562199587604330421245115108386201347305095095661584530049023970127907766330362228712351066880988008485885803176669317447404867057718847e-1+.936652327880814648050924402767567529142905429365140286882208175959929285264015821882990901540759814625396716452700397755937075065391620482057690556738e-1i
-.722397673655853514450154118333223071663915543152029752869062405927868595261809060927155941708350405782308050189828485794446314683366003078320847040493e-1+.955176863394556557769072860964251887568064956229244518766516220991108549002811067864343833639137465239248179070292870369322341119349904885514473077540e-1i
-.559355591629058026482738789358791393453780688668536428551741501034585152346987391199291265591079869787267238189506668787604156624133346714657567067720e-1+.385803218689204954443270017622911330870179395467589903438254822387998802375579691216972047189428624311303397796207661731828617267497584612561387614898e-1i
-.137708385430352583489417339077950861643160858935021121761311544774029647175709510403425820256024752457504437551256795948983048997435570433716667268182e-1+.122327492509270236921492022852204716692792161186553383361262275676075475120378440999642696474797558172149439621114420917405603635181776698562104713666e0i
-.941603546739131540881664116522655208272333736286217280449667483051319200346307714889201650467163666602425524489310823346879775749946654355873472821090e-1+.811072044787697971607512555194285221370016386117436609291236462114583707760026567957314623679253499572525931878012047020878421243600194924011821135279e-1i
-.113710543585408166039796382743375159225676392252518557209184867737818510152120021058360647445025831327114053869063622420574585191898434593187094208082e0+.211153631870716611169580986975753392897775563543061263011934529474417005585553699640183930852836509117819326463046925987419833015854337333856991539662e0i
-.271019551554645540821462984242461116945029734432047691558748976412151703152017070657102771815833489940153688462440136409115377828532672771238439292719e-1-.211587835158139730032831602082765441876771041003850481518016371864235581491120178427921957366881870592328909181842847426367505337887063273385899965376e0i
+.687307051951429901406985439603067408822896355950588227152012316539393367702694756052358718328033239148721639655683605135240300069487359877395526109062e-1+.109278113438665021256805454281823936589946137850702391956385336075969425279135970274648202746532692081585702802628729278651389490441721003633774093195e0i
-.649053558485005353469012742976558550648575816715206871472589455469101975408156965409482805951269722244406740578626351045930206355089811172125180439138e-2+.136698586807465933677766412545325098814477030511051784842082079127698942095137488080506848703381708728830699874545159369697165355548795300357997318587e-1i
-.613389734780337956128847514374793945500691099444083648399248336996786987516963563708127156954828746066767830039373714554145535147326219884555775630264e-1-.414197381730989050212371023424274821275728295658328557140816646198990364814039901360418406606205762228854493978959931017886307396266844187769915669487e-1i
+.810765211611759643172113008717550731866177358661723901656738392989958750412525395007916373971846928649324557348938251867126476657870618286364552353147e-1-.104461121852577982276263282946740177294886255641568626683323872689674157659608720539611292289032896231834354428916640646582664865431748952942179007564e0i
+.538774365615614750199729848689542652276854262797699599296892397416919018960881817708937042753403734639332281724921100705569298543891800195192209465466e-1-.209481906791372888484434912261763922734592287982992945229723364164555238807852044807314903240317594878248608570736731063758896635059215530530815344448e-2i
+.342704156387742272947594706648754012623689997986152111721373986305383081688930391654086053137099946668089954986531705192616136675088646145386237732245e-1-.231311413984694899141948232608986214570525525840408712160122921233468782624224143373411065876062885747566885847217396058694116297699192184620193878828e-1i
-.123792188084871357896541325885097688081107587952868244621163422341537394011991999668281714037944212836388748421682781429292412760635311561042470318435e-1-.863794596891470516011271934383004584567217480542287809425688903088225260092670517753460432187354066019491745825031631547085388259667754768848533254760e-1i
+.278367120496747521985049568115039267056347861733541621342424778819899861232696621527234960139865582994374542735302711111094471126827611775780076168186e-1+.841891125591118989358513907404485823572587830143433237252668519570521594289237743248988963213380535416159871589052778739610689364930995529406465268717e-1i
+.113525587257025668600300540565511326923383942956340473872180549218695422252242613748320036178134375294608230240265982665346238370950656258214548085769e0-.156390067163669599144750498508031629364239182249929797538207812963132045244770910661547946879811214025132651157805868734830471081821834091074474838178e-1i
-.169008961434554451628788125166547453556427305982077732747792877187410895011946577482616982990365455903112753944464818868925545679662515409723789105820e0-.176994106500340098963571786899250452967008613389395905314945657370199228706826001187898604356129749793164800368034297508476929266561466193370128418058e-1i
-.640601148948777866807339821237900991243543748886077791307405154606002220444532643693681557146924593101958272497827969517071129315335743968645391594864e-1+.656294901392971555254850340309784027984440047812894173596431872419151626379549629699457686810971216244061716067556919980386076082501665495703102310558e-1i
+.651467722355047908128237087672506629933032248882416863490751719004484445323207445345744213941128833394565458878424033445425241262955635208365859564386e-1-.314710361536495389816136689139520190109535617019161454502196498843378779028198713377890392884852501580493995424924520452488593582485416075223309257265e-1i
+.176944514226207353639334749629072307405299390977444276570846026990928963102214419878016370513031211292772243837388796210923600658838175478917459576073e0+.546624430996203824029956162308520363292053662026292138213031676674348777555461434675574520170885958822697338527346905231247393900616553794612802727201e-1i
+.113859075935892835877261343897896816194336570225024588178353961568876340169911408273698799962396155077608279334691909432924009601758446759321828292365e-1+.303959337163227291611252102543346419020076167866953461146512804322750842299133117203880701107268868081044525253704657464635190275105006966622623530326e-1i
-.693314128513938180390624249693154031647326437026324296614306119936074767649445655142682411846738161565031729049599578383250041219887850552169710945087e-1-.424921700447908281098118864970903976198425482105773143264458438608015064173064798843292577823059082117822887131388605080112872933593802993501576507637e-1i


==> solutions/sicfiducial.72.a.150.txt <==
-.863764840476490637121119037981010593372168219661027657300371988487627466596780737098210194762793406473818239086804267685036865817156611013283766302704e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.212918234104687489307183006060401664910195534348005339303140000678364866777329118265776130704172908671152778890271479787593621563143609804630468402641e-1-.471774141283665079754806496969921592017257042396381954148896831671206082145399508185951158257565800760236076146834945741171361101714768642105407825571e-1i
+.316125566212513127305016799362271495619652578931316407493225988754783158736999778331469888110980951650877375968134892607595805529492993297410850558213e-1+.269242719869456082697783682529987045524121396763955246648693812155870839404849593472736676161961530267780631719193888347947185337436893104081583838348e-1i
+.148954711387877360051486399979859128952607381347963715729691909752033701570731031587467067245343558360792865456111224871272774790575008642708226342967e0+.249232493732872218968839009129685362391162659215334298654712888573955066459573332465131181966327563791965659995754255039336832919651254379205066653533e-1i
+.194962814155838873250188869720319942977265919214149959961248408724690370719314971210828001114985116915481966682935223309132510538213277613392258027191e-1+.487049952278146020075425183185228339258328253385609081617437054165312065742024838671694246632021926520754036223695833722907450305170488270602161160919e-1i
+.170210003009084754935141733506016333529471505728031333372681456461911522380037099622428817575752643253460285046750251532429511147406264824067654582909e0-.441613036089243903251643963687017937760263197588285169191996139347126855863709684920321587053086709942875451435547851520627425524896686960915843866259e-1i
-.230033038240513962519152552070943527777012688593947605760554288060380581529186947171824631866729802408460980612454836523039452354015466567565061390693e-1-.484813717180392575299048879551307566967207890486736362943860856147624427603164324249216152501346959619309364388116718523597717646088379641242350152557e-2i
+.496499453102835456934742282551079923365616733511031197959781529595482789308602818346780461590091607587793439011329143030219693599187785553761187434866e-1+.346728912127657083452087878242560937355618626216069302395965320912910577657552843642556043311651552367293270694640500781451654777989609294423582314172e-2i
+.883938640589234481229917569970471655399861041595130835062822662170613243794898386647213944648614189343198842233765290600974492232367783515002970634602e-1-.417755120431806086748833709021550105776814012825589183232581718499598161163842016799643860153064105273272341810454350761800716780896891766264811526979e-1i
-.366442945994550944977719347897304878862158259208234441039870598361839057688746165939656538974429388135119604187940723608702945740895016413779246014859e-1+.202281833488239409299817171047124599362270604346158063549083553592220382061019715471515480160135981558968043689706450809506011333175700359177140290427e0i
-.429836141994145054779592854338686192420193401592179384091204714781211433377347763140482882995868799012749987627411674944902129818380624832412786119308e-1+.146061528716369627175847186110305904970421912148698952111627674675200847600511952365631239089897215703618746084625651823525267117301344413556820876273e0i
+.551034582602910250465063962377432583665030186576284462533351745229015676992611923362928943328871870133248120862696776417191115869726189821897204374350e-3-.582860171848805206958914511607506833615974433343875505892271065079361703819911455227882969987174363978514090847950386950572075832880320728209897694582e-2i
+.300953878627161210079257711262661113938691157884539544938175438945732412093084028183378160375656472925195294649883500241135301400658806446865421951112e-1-.254132796688528926757390420365822404083518207454479394138172955052489958164808753443950644767603294481264043519517162557251370893197597950038834260159e-1i
-.909007041423275249676928508948741454230891110153596782896691595148451743943480363561190986212421119302563691674668424705543048509778377417452761853740e-1+.284332255944766302736214129630844861263748279331209051463789406656742041929655063217900367673676141489145700336752655581445129371474503295732857334780e-2i
-.439872688724457888184782758132843823459071473140217307761915053095871458646530803068593557592013734377927213789016826871603292905540665373080692952067e-1-.245822370968280719935867648214823220345058127400152398019173424127078780551294338114382156475844347839598705790139743191136363607521061726459280584136e-1i
+.806005952436963051665702044343332216856171163501069051687746666548329864684651726742742481222916552265090806165444276777542416381213210312805610834192e-1+.921016228493258746617428642744150620178699063148005408223262669904650999165497505825696593841387508295920536448379439796027893677490989444123186389094e-1i
-.134427510087358397542865731380925241868396458470511009128338795716966262520571561242621701060921426665739701006017758338911064357733960152993487189710e0+.960429143135858417262060832682355309603220577407471743184029447442145730740849433130212598648731944409436378008990055712377097746954713117173028959295e-1i
-.719951544216041169826678802783075758361187442285006497044841093201383993080219584864430228440820427740736782530587377527073979236566692383971880416824e-1+.109510234072955233895091539495316127080309638388199629904581619064320071833262277147479625326886287132148631573683904772925855617365788583942714493160e-2i
+.524617496659946193635003879377759971697904072225121043678367557633194577722566288835283327459440451589928429682835706311034689627301521269362423564214e-1-.839540871161886539183948721886671300804725003700009500196594460270205001695342799264604842315822049611182096070065589917021888908710897239007884031654e-1i
-.405077104469128503193544129600876672732637836262476062361213455060414492658822645240096109660832496308396021238187952699430334023106130309456465705323e-1-.121989880307070029433820047632644350652600050282877518431031172508535156873256284021387491580011213076118535550227309885429471468876259181216263125620e0i
+.118082930418604114528032306758594564486525993300726608526408562339055238295057541275075288473705611666782644475934552758174252401169055447572250334287e0+.297018747108682025411727252176929164321255609739680711732169486245984545205199277858037899353086784381055053369002009663480394190895863426638158313387e-1i
-.630996410237334368515323152245202493626245521638978662714185380136849215548865554027447382896687038240163999633853149993821790245876075447782513941611e-1-.171147528893575134291988645577083030826056404301672600385846251536732202090035799495628553503887928259441083589076799976894094539738947323211261067685e-1i
-.203004755975593738815832509074216683903611594961730035158015743620623788775308488177327495985025582053421904206995028515585554072242061014814433880046e-1-.155795018525283976652746787715439306816156766520088847967725512432116392233894013921467444411073859897999743021663562412489025682435853279318859088334e0i
+.517980535922341175669114123543931801271557274183917137315177907371471195627636897365199858320690328355334159666660758991362196329590121701541539775216e-2+.231539735374955504723464286017078108694367221707946752036311569105383420562440998655402445293719619587408036520740984482983484802170036673120271695792e-1i
-.119959270627786531887207021896697606619766791524705340981392530729398365712107832792703848960982560327597591717541064148100319678875284645665538193308e0-.670920480352629457885233285380464416579346922804959724411884660184185196058182772140565806946076007270764434348523989294800296553858958687176817709909e-1i
+.123086137510155397329703398231494274521629964782169766512283355988770861591023527696523894839451614217168391891472904206677117250899164662937559880955e0+.986425628471407138576763293267820103138780898499318240859550903925905862406547014986628667921311660294227249349435851719500370216555296839273515746453e-1i
-.302157564656941165238946245988366834435868980959336299948010093471014242998157442394166936100004387198352534588060065928590561800552584615672514395154e-1-.372676184546252125189506724327333032298284936320566634843210756791134554374315248840844938238564197183126777930245417998719855819567272686582146131402e-1i
+.865478385990754095784230016159729086850466188583369616779884738784042627892778905794899439129825342452435866553859177362088727146046522802023609774821e-1-.267448998124244240309420162011612890830144116432300975343433834595059602259528661601208833978598859910443263406024250808705768078939834887909913146903e-1i
-.130357840770295834361832905432534460256584192209868362948117124150788299128585807178639536201749419061108267818703914999740840883170329481607148590039e0+.143452967217092470005956309556658417229627619570734236342220870512899266530838553402090019753620368438823743265926943854350867544944484600851648374427e0i
-.127951405022845560389132563726467336346707670233100802941640079250418878682950542766511378591670369516279781450644377639234982858762405117004217581872e0+.130267905656800128917345857339516302942627102309028376134571122161935430244440219500031253067977001023769562034621325319157206647187708178395438142758e-1i
-.814487525718658837835348780151767611539729054352546818151176296156794662135581481290908457738425729789341750400995176430885888393345413179572909345614e-3+.113681511781493848832680421831298868614388302003453584094356997314764147114801979907659069504985397625722269845996914507053633128323392242435419493522e0i
-.133273739184009208005176900229491360287931447539626774471466533756167512137930221355521795065513900185002824602730959999850772463459063195583971843259e-1-.171124706721491985748245634234374233888216215569863653465794782078135367656729306829624686222398571394037506068350770385694643575533505377897728122202e-1i
-.563544601487773635653750615103986305986988065148112897585030931716941858504356983555278021376441259449552407125629571638694344251942188830103785895415e-1+.139486267091710444674517409687281275442030345794622918504159600744476564048135316772608141714248858735334260129237354636003821020776190236461683842215e0i
+.602944888249066966129117829343617663528733008695814899877839570136839044455105441034285412032143075421494744149891092951130185885056398454565656843645e-1+.104497124131743536599218163278872262507217810483718739398660673059184344683996542562330600923524107691514244184059283895200432270975749275458399910492e0i
+.850471508483966213501981330333407808692581400991292286546419378387255941352780527587084993217007076799332472615818541261549226264365075974398113362388e-1-.103424764352998994456109198018770959795712273048368950959755406407924622480327410547230575924669751126258799839431020000686414236213738589949250780311e-1i
+.142996364316325103929726495499591128520967733643208292747343614132818279528301193482724457060197460401974838671942932106446856935953768824507117510014e-2-.100972959299632769977665231854321101480016898643699703083216382095654496443609290685887506588664705797935878942674475042055628703610583081280353866067e0i
-.765151708707280903867624573488137930609560530403642094724983169477158465775759763789941509745010339027805545289947903576016454197926501698943249487202e-1-.748953589144369021746893600503447333055666177613440121129748360473180483705034676104964601340587136769312683516726785433974382693626618622022914513956e-1i
-.100017145808760207774464646118602079293685253675875789876501160634306379991670033273507618656175063515059675737866285146159635843417444080467154433040e0-.629942002367374241190627331395290172449775467248333721110576960197250216067761657400802452930854608080740775992178553325012313107564159041926837176245e-1i
+.497057740260823565232609183924875131744295862189610340103189185355110975848325954157563678920699427167340990138435083025631557247446264336264530831614e-1+.785577562243998560110575665969605988915770792157754724079857212661495553909179196095692660325281620676140441357664061866590549584459571381983202834102e-1i
-.993329168303900564807944275013009419159131856641644542968899751014677814430509352568943138183931253823656238799136189815392080889240828118525095863357e-1-.210399439025197125285838340002639070583488285829691503538693284495947045487173781728891502853235778213642031077660190014296899590335985681336191142704e0i
+.266682360090950957690024852982608670773271683452248304773661501692730192896915962742700600874677799205657527672320338678828030413870940769898865454319e-1+.703600247769052699484476457156331523809517060417016294846931603966515356366267501093206264841383186486509113246655461804806408649392763956869764955677e-1i
+.392796160314422966357360452608754371676112053798620640802095995071855294295102171156805953931106337691512445357633256442767093628509835746791949140289e-2-.872445118291492781778636158846231187446333175459275085512466013214602505606683869704571161433333302967162425223685665923408630097467794846975022002296e-1i
+.922752377042404715318609186030185795930905908153709644683624556858961371877509866114612621824002009665464326001050388880658372528163573852632132230039e-1-.201811270523142292275072150383443366649929769790665554636169049346678459951782363405030501743699766428877380611725609413921048692541518235842031324194e0i
+.143335702947427826504653217267682181755837149588023448169674029818167526240793987562187921491957837567226010222964668494193822406711117532544830771345e-1+.160129590054984010747246750213088040156573011508698356968435377234597936194615844225859980723065307797556632465881846019343942713842141161584051635662e0i
+.897195408283345827560691134656726911990213758194996765092840579816832520820370051181389523268076069277008636774852067651477023288432263759905181539343e-1-.215617272652622012344513319796220111250234839976821793200768417027836188945430652310833639946208480959814916671821882269400971807574552467855609274459e0i
-.476485872921339690059181267655443240400876529090685962128439378566321451063984632234598046398670919092270359634573197604457153452425002048075055136152e-1-.320604092588791684362728215053957745591421987713097497606829185138959861181116657003765150950486778519553346861812067452738653225612842388988996294592e-1i
-.153965144018421950689290154120550512246204171970913395493164063199948158884795471121319212473638450745303317436578941341174879125474999445755150684523e0+.661069109035508873693211344454617058740414043344789832145358713097327565350276474271155584522322275922450261621035948124324420229513716844304465504367e-1i
+.579985568275663652333991230317712551591254785457438097461125028432701678899280573070948745118470419517138203810333239821382082034477986325691513024370e-1+.845921093073159118846890546204928035402638064584672998008136238378347764261003214107857647434842061495990876483803946872671427628592824181461811771228e-1i
+.832747009699914543131645219786343490736398131524593970172353466012388996215165956948168777362282698226412955483930039010278023239895589674535329646665e-1+.599229521917142788304459790403483974861952449157466236792896702925087832719000260369311285040285698768752596427368169501598519810105926197433954501449e-1i
-.946429307208249573562616876168969845695564128042038592328510979343147363160822895456738439957519875176434245666529186969429127984399856226882995611501e-1+.100572653955707415940721702259857854884184251954518776092621486958463939199235429652758176908694528612493329552147541184106858161174061883141314607794e-1i
-.968624479033217359224741451750052773447510457881050166302616923459059052149410159505799002309383375900319310806924970399990758317542050147279847242690e-2-.113418349080000320617178703332546093988503234018655639565225362062798361768829380491787305500043311320244495655365469068465106403719722152958617732816e0i
+.397723427455306123530353714261590439035204881671172350601254267953135768625231578115271393377991430186061313823372324752193882017417837869943518307235e-1-.159511576422299973370489352292676279793016439865850520977194666748325495999855336774271293227450895023237112990806746085338345285535412195299075846940e-1i
-.104868440815038530269478260159086341676554244428180827901202409689057746125139013409296592351732261165011867670898869304424581103677632355621450462873e0+.498706893783111055798813964833838219217160143066234584061565549688283270476059916971264625439559093931083973105707188406522120518741320848321257126513e-1i
+.169355389910172739177335733720203166799009702965364537855236977618827013907262225289848282108032720951916859971072691873657847945574990237771061313632e-1-.651754645407267461042513137124810961984341821711418942947393665067082688382446748369783113930314295749975125691903533881358175722158049438718068429353e-1i
-.122211494746857065580060311765233817205223535271855191259064608155672348247925312534673903165434410979328325822339029362390829708091719316761134224525e0+.197216098628614988209097850750188721067650022375449911921299626549776603786375009875202903229085277226103259064709482589244334280896301647283488210402e-1i
+.377969158460738733493301782567518171599479189239598212672090572583594098168883244230326408156922698242392380844802728921267876315627123947331929517035e-1-.174073434308197655278097726953386097845854396995091015794077912553981173562479024945528044193096683701155960631501693558683944700800165267086402212332e-1i
+.482366567650806366666314641764475853667219445136505755608983178176181232161059075527279891761195498054802226248221416591708288986938580366025613663724e-2+.238167215650245540443329348451094803113653067640361134310179123762777139056516670929994304886014239414649469539082595372542912105615266167618067982121e-1i
+.912322888584286965682564069508853085022959225631460551478373761382946641219555689579452855296398374700926889332682829061986280263919250185093459722726e-2+.124562114575955700629109250711859361542328896824173838133727686197115738462343141259751575511527806362956314848057187040788563692990040180341461095271e0i
-.608216237575578421050511632117338964619829389040463524870743388389266531014130801059097996504669960048513163949365193636313949451533940232475489754702e-1+.473236513824650270009108725751003003768253821480503697595063641898684354720664480619821727483699789347664181805493800534152077410093233024333574499815e-1i
+.309233710371231918712274859317247577472042007110870845360501975247794013623111326869847219957886687304820851628347356188794626456931310415894811702479e-1+.105586662644244351743739484182932408798138449795378878311894763988799887163930121817673700669215717587695287901252183758035104396664303802275169893873e0i
-.148892977357069648993243304555717365245301516228435041137681542753785678505991387930111933306262127685235889919252610217694875359973898890781273674963e0-.152024127864739183139004259808307922675138009117925233238666041489757860745405780129582268244554680839519616428943036689463332019216217567765377963737e0i
+.278299617619351896925883240072344349351142870686182090733011379303861836243312331488146632562035064603856539334965539631777620169192108202355414372881e-1+.385511350916960392488284712850484362227552307501843521340081572864756164172217933147334275347640020178166865655556069799694876011012678918256006091420e-2i
+.669729675881962811031570910294988496775329317717785577169075563296320037629854434353286461009423619333855226436443793853830098507707571969446838393104e-1-.425774611445648812137130170628246510438932094784546174917885310551706740763454150785212935357715087071218252044655621856837259816686901992974896630411e-1i
+.184646433345262394518170599418232315656124813332971757756987725511151414539645389766149719186391368804806707862757773125065941786319672820500824916086e-1+.461719671354457458583304297772263253352554063482543865746441853891194129490351259578645594025976184245877887284072882500762754755765697237338875691121e-1i
-.548083930317820948311281545170081559259926239721321293113783361485236460902944183170970466093180027481191160938306746756767381339284952098102744442195e-1-.173713713433343507263617930766207408546518202977558996391828393298482087654809597399566201816933285790154380775581661414196100753619027463993741079800e-1i
-.878890614987620958121393110748010292024451870878264288490182263610700743553913539644009204478602622343336097134512988199531539800641524839697170038566e-1-.942928806489319782578339781094141202078541988886650063848166234213977218149928580248062160284843619177211450612407624949253458202458629438654034339796e-2i
-.202563311950754550144507356239317902637174489118976607049508622982172328356512105554551947956007850035554856113867032387615552552202662748300439708277e-1-.543068046108649618687819920917950202708720341156164320471307301245891624026841221382961402250896456729024926275320366536359322401434266131632552214943e-1i
-.856353541211501133996179609046820999574690005836068858356189590912575455972050936373236308900115546607680255972538749761912673924617574503250997231725e-2-.163827589321771119949571870165622477383762683911332460741596175667884226103472447904295014459656934923454705928855598855416207014975588943760735416256e-1i
-.105549229501057732338516887158092162290565989176334665860392438028659451636852495298537851695488777877423699072401869819140992021578364772144724183040e-1-.202413798053696305847305764481236666941908786743393381662488408609331121191748376157028167637587598775937475011369587292256581229388766673762909071765e0i
-.188070874038176854021815269616511895698384081417355116110952940894448083697833407827905422088068405796735431679231826637403067125500401209355308010619e0+.690785093090596904437120828452853038769590700461635072177301199656776948505918755197033303387558557267499275351765422552882106718968775077402955906784e-1i
+.274295679215381162005853502398221387900040765039340742849374217543351830820027700215408571141303796556725344014928875001339744572858041238819219604480e-1-.120024758598251420496815470271243031425432258697700387140348782321475510392053387803295966528483017366050089679286958775506763485477143050086213868793e0i
-.569643279393542676309024048245250437042303759028605104837034275439528449380983326677044305030014269866961001177309424903000229503086512979272846922929e-1+.241790679468513011673237908660734196925938961521523905771768075336561636637852556802074826980219927207593009028254417094814018663163842951756585448263e-1i


==> solutions/sicfiducial.72.b.150.txt <==
+.252249203777179296808065974430276309847116729308704305792525438740706470871409156077083727311199933284165029480350139988682593460397999421089851345889e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.178072652960003730564673317334807803216120208898541726940456754181765874718459861281166049366894137524039252026447619593884422087142641417887586299540e-1-.605190724453513131915856940096928464066515520407261657201785373601034222321833649556967280171911071768453775867661038880148023154127781302726718394111e-1i
+.176896865553287373784284743866411722998538713316199257916943712110200707860926771095230014879564100831628829092570551787783407847807393918742207080311e0-.182015162818699745357555869966887174200251097604729770151597913966634492999957316321651678253325235520660750336159263363329643407471764754116805130793e0i
+.395535099899634392414931335002672309782592326810250486909505757690468314227528782120872730427992608501852272204761970545216322510199192418915277415009e-1+.206764841041533677829478930607961364844532344994732520833481543022459035275605605275538044056074602300172317719317687639382881870098296975556797040118e-1i
+.189746926750708714030198370034413260504555559296932913953780427209726929265092092274681659623005013314346372896668650196414643721641059552435905045998e0+.125836212167525190083891311293228491917130231809485064118813371610734873644817895935915220201052949492592209280616806138032851556710328676241670365315e0i
+.135946233932336570769410716495439358573684257319672056800975214955586240545041607455879109930234044021178132910086716952090441582482596215676705870221e0-.193031504398182315174772570544273292619410550553437520776831915268063620974872753470700558746930723824556240953935197713343026886421897422773713911091e0i
-.944743996450847591164987596180225530651323764556960094621248926496710289777172478396525266430293726948885389613384561643397011869952793585232032628982e-1-.676793157043773087962169049391565271363253426354680846622965655767490166318468961594272639585173683087613263837349089636771961984396279422012476714221e-1i
+.548864304130825090899638057583037422110013189326763822108036398029744007696380184536967722184788463261089731715356561847612147750296723662598779037008e-2+.306357489701745924111012447466239173614535903627212594826688795442622988847120707847555224622189290340781841516488407220732374583652450718473927988827e-2i
-.422999353506915254286433719202706126373907430100823014381461450681851664705360227408445940045099903079101367055689801634409482144234835686709276953879e-1-.120789409193589715635425513556728591287219719234908198977912571483222750810176720126000689749516473649060520620830426234021746034189146074236322647733e0i
-.149264915978030420872987008434023241056788542879029544939070543830697110479439845693804674541824338804091591928614412313165736248750038187611088216835e0+.549498152321525538203009726222159842447686521025204774425461598227408613757899312654030529702401990247914939277379746883250314924696532295005394633130e-1i
-.169477096694634522879460485117874746716707793251630495915918146251057334387306241509654084316445198894284650016149326412823300149861065970772966792981e0-.168165020922898181279257069918930490106605974161813721166235775150219522556371503488109728970424166200884911283009705178926778892458213986494195177734e-1i
-.692446866733991624021762128343965759067706434130772662986424365566463928878690637218031850043812068498295292729549073906201602366064203151016362873550e-1+.394603640005187568363411219518884930237871443724334647088704711562563726891880866261952374839935766930192344134934356582927276185176058174284002282219e-1i
+.688754492567271849885467348771436948783629939743392505760233851392307368708734791491432613508336027961996577514358685352513533996219818531179781854599e-1-.550789118248684622341380775446814563791249189489859038193356816204240438355811831312434393375520734611134775253364644309757667205734396200481376209807e-1i
+.194561235643769198855885587806916600597268713708113861432461783641580544808137942132746498577735345986082031037000626567910238293772748687258151352363e-1-.195890778867809969935206085743159553478138152513878967094370190063433126322504707588494382017815833321322486373841141047949271348769169056852185181141e-2i
+.485155957957730462467346538817071474282435254966627832715149283193900839025433259111396706287323539595862650495171937659374836562946153446894299798928e-1+.195570967231473939719789867164540940283082117644485475605158195231111224846403269925918606441744542053723540106377834190990852462142315596219493758261e0i
-.689140482878664074858393363232983443765000927281977120449595203211199266898293191979069545612400116500333789738738622713672913590032383506740395342927e-2+.566100350617592664624674008132216027722504862861145434740536280473575829782344104897374623418380514866489259934157409607347343272209115046429829900164e-1i
-.611157009151872626219435015772644169695512999518075632445272177163996940559702812711551301429594747573205631237805629295149858259259947923256901947006e-1-.320988196919134263154369964763939063718835429039684374594486007192192110620244939795805617426328404564593872699236823085337938971474965640784348924744e-2i
+.496574629358242693175811456272125152074316388998543516497987894785699666494269836674695228866777939872332675192916724276437002109688282341704162587381e-1+.321367718951216953206566540968051037896661364949686627427733257083672802018304040508708371339690444587655125843950749265318148264986087969262604685189e-3i
-.311930299136844041969492994790596041948007531746184947082209603967218432925357853053058762669491390720881908851835482528705743609975318863044307831987e-1+.122985519983651570158299772277488341687731927902445389647860773461358876132273541781120290308066157279118091508344491125738234784059838793479672071841e0i
+.129161288359164633882259757493955365056960663572749443872119223040315071944316643720666175940431493012863600476083070187521988397153392797462829135400e0-.538723445114014065593930745919176722078697065292874830046740743476522119956860513034026397107049306038489725058200537745248242322299709041076216550904e-2i
+.133938422743225336664829129748478892017413105876758501003407871090267182277030917818207547460013608943207759069828534149268934417209108603489709858654e0+.348346568063881694583775353195115623839069729637938450804125163316514997717577416360872273812675960783143502793065794970348753540184127093771215309482e-1i
+.413419774551128750418146204223795704017867923282911971799715209695700370028770897592193490962735830054197364531162327194621998026710021169274962805442e-1-.141730913311318071930825997233220170291991750239619783119914291938910860596688173326011596821995835602188815306167185481852456553433600442708271485764e0i
-.179654069030393091581380677943097972429397204482403724607163615956737702779677868734474015098841598527528268031137998910858590655628786838324620440468e-1-.318114534230735624375895435105883480699740052631627781696926765387096479593184752079408650826541865429783609850146874230814352554923420048697291068426e-1i
-.900258834068273756645215059931502844343624649075156685055512995014234191969083032538452461419504699492761172465568255503443080335453204224545534297227e-1-.456905716290774453042087522444764473325087867130112098979665836820689740941790655782080645827656415343698485507293726820269370236022081211509292304124e-1i
-.515518161384269966257633506719211941291174670274176586704291037223915605938307464643261604526905859579750051018918872864118519051000416207183726679127e-1-.113580490595228571802816400137492798089934835654019716316625521299230725142350222932939837143979814467689187696957429198877352601294920452112167861546e-1i
-.132862675517794756885868686450606556507864029326999152864019353236342344595047359131372771752883605688815785368802267236575259117933351891136259007083e0+.399464071324257119539908188661797953019013098716512519124190938737933800603703356513373072279369334143291051602151456165828088195695997820991820364938e-1i
+.188645052774945757242301108844232855087416443181757737143211879538226352165957995910674980753429964178623181132233200356300945045202810297047236409175e0+.113815019445316747974966657147000120041305061487627148047498888041736189378243670797743400545008209570714321891704359244266670684955567544288885410268e-1i
-.475795488187093853742504432753585035416614080146311732841484609921042319731281124717147807796449855861301294385359459374701140522490828459393400159855e-1+.130734963820001358253387232562560113687228843231634575979777696042480344919612392326614972859104110777635630566507041403861741124858333253818877820670e0i
+.716551151864584341688695926673867914229305370465247505779241042455463717506847011292326777027832425054888579718669307846702802144626509529112373863312e-1+.114976254743901529334636354850792175858183965193408592391382358917775520454258192180770108734140970425458272109450168590113210018730144277168021252659e0i
+.799050617145157171865407062711332636728134640208058831576705211885446678859648247466953181989448127679271086737080992557415334084715997131125546712404e-1+.210557368122148042440642562992652750866077755840050907521375153858701740035355100124605381710860347511173372799120798123056982334722544763678377339047e-1i
+.133103803595141969618990742920134033108036842843738644946450880739053917477838592047277412991806097286423194325571181441884351775592975466984005887902e0+.848925707050735650827232664065137200696580114466698929286503836023854820964082076508606570272346977064905039557875382752743720009966783776334143076298e-1i
+.339783569530467611743196089879934354133403090587117608294929923178718060828361442185425729783153143456313803653530122076533715225525659866631586815179e-1+.662008200781348232052730284218271993508843129822020030310891713752878268748756778307475722941395762556834557009474128500165345970949383124870611729884e-1i
-.437058316397899758794045035450623348933163762100753475378636093059497815479719451518884001918966023453875335852987277352536930779007982131539531545662e-1+.135099022284444470020827958642467394807240398123500939735707259487109799090120138078912212718858622789606601850696833371709890981850026941003271211868e-1i
-.571310398350256196467380127343985682217710698593941713503317292378481024155057463412921716777038659551561937143831648073146746650946749198238367034196e-1+.214156315233130981011729525040385129246481944263372944164366120088634058155393213438831170737170382496794508312207801082716441369659766175981728541835e-1i
+.128076406836732423542153188286505661759216603299356433178082818226362788198377038320573395336406810890938784403781202177160089611882455816061269575457e0+.895340654609212898884399428794855682452920829418412046621558877409947308675698737699630764867799223047535622412905871836076938324383495270462566757497e-1i
+.238344211235787029244712840933055529569165869199710520217484630592319982799259490301572276906611287104814729856598412524713135626732146280564544049956e-1-.708218297122960670470537085070563853607166110600585583564865035131138619908564345953962856197252085081607577451700163199747133531196364193918197240475e-1i
+.187368867472857712482591439782237526005448767419632124361141505266588706256315333998021172050317212491343751489546216571114947543991442580723257262332e0-.297969777880857537563854148875456463213787962345067769081613303720254603151158118550417114535832625203703767069944659021006068881891455420601724303210e-1i
-.615039238445151108209029024961268463047437953072359728896772637712132535814858195455025391114918657026508774231953641501548561844058893232238497509707e-1-.101787890539336492037726045455233674838860209853893192641747882668424102079427421063142150913127069393966907503049135492042267237597758474245833620705e0i
-.313037543416994617173210189091503994216368171421291360964600778330275191044966701422808029776548966865182990539919423088717045433513664224688298809439e-2-.144171775906343106965400963238284635321048657231451816467379522616091827752999258348041257437849642374484742225774339094183963115934009135598028351062e0i
+.332894891493534959952733163480514777446695933289397637555444350866387256297101547850717160457640566548047135891975748439130703721591839208646389199512e-1+.739103809135076292073283923127202801264471534063088505473592885595709935855126971735200760546896174672076342904085408015095481059607697030343821171308e-1i
-.339365462129910266157110088228337340062623521305876557641449329587254102173081736814802887528446719875041285225879434608833099637649568032714154817825e-2+.287994557509667732196460935553941103557363277280395011786042728269809604761082410914721950759400937493177349667171458833184847984075202786826910226545e-1i
+.303396259705599188494969080829114124539233023231524682550637934799730499160476570302522698030857226411825945795171503010016226486661983995334998421293e-1-.122673188538993567474267007494102011654748317192882385994250543116567708188549181492513017008050150737775205137174629479093311322109555626131473160647e0i
+.554325324914467105254109569899556718350958653669585607782543210351918560804662691703997167267642411642699446383016550413191542350464329555090531879873e-1+.138658740566484451304127223911188946550792338581316168671149755441192453231532408935052577633435427073039493288903580665878515147825289689387083966474e-1i
-.627731802114689256608174819580619582928587963772472533556396325892648997520717005474168245513170216801775677875573022580655994112007190530398810276896e-1-.136561565568367356003109782826012718448215250628300164254720803675977222535272086102256884542701379396339752019825574720767644764885914566368643430239e0i
-.454462254517178137850931623059725895964318882088352281161214038981486977877154344777017122633886633995720825134852962411662122029087067518574531707170e-1+.853676487457948101997302924163980872164316748919197166588137070819627143197622375726463195183004679821414479117617290231295914021224250303397419775511e-1i
+.169883832852811516515040478258326825901614376705301578967871665347702646221162054409688668218191427130144872204986644733829520695639598719743894060661e-1+.279839429467763245614869789626290020145420511769478892781255144637308107182726002139786525582948264372527769047941275570160326472562839977748070469193e-1i
-.101841284905445807035642097106514794539539277186616743710393125321418272128792660859051748520517045579678640526555004387342802535395165485089599063453e0-.959305792504969776489431063936098374095287201242918576230157978969282179429826200231208836821322287062487457368832057099628803536833564962296453649782e-1i
-.955876778852682819544549030780658039646809466917339949529550761726304151546977412947752204448403293212821423641856609860237530934952180876581665286969e-1+.575125670469211514744328303384300110137635139614801546875929095242675639665160835336793059470017910879399072254574061422740813828691785605981246534067e-1i
-.382396437947342179403022357987064686738629157919048347524887124465445869765861126101115375804511684039399648230345619619135686257524602504975685155226e-1+.128986013813619772457967240365000671850472766089680301429736595781222723780058101993574028237414054836313284043832125455998143493363707298528459830917e0i
-.106570940558437683585462761502354291436447491209572109849992239216023000841367091340871324576995293890916108915461110316651445473698785693824806539643e0-.768568396636533977097137521219331381232224960378164244259623074325004639415611683947530755562219758867476576236599900215375444762923573131795491836048e-1i
-.127827415545083264690481049836939732513484442643463013081002470916781404750155349212562457431369533189778611810764412727061295082574118322008715457958e0+.158395751416000844205875157691666975182219486618027383807073120796199137078022299485367757584452296973647991717219415987720947344012183513906502573452e-1i
-.268574553612706582353376497714969530410427643511666370323449370649891848322158556430928349111127694368809664447258376896367077905308906008028497699783e-1-.104105639143110730145442486190131362032599506703123920428623461124695630960534040674303351934028509423467880980693188747711551574828410600845152165422e0i
-.147888029214964339165445349219675840363516949460274606279547560684008293084606188273298817470024847533846201554660543382595279242356814659988046421714e-1+.727788450707993921013810572332744313566969913202724378185060046042885913143826011400520937335781495130966239783106161479941702690170229802081657603810e-2i
-.159379288606415800635334858144031513793133539882319793664625607947268677068344566631597739308607472134437870868021955758463764656244137643971334813256e-1+.307958225938623289083672889624639296939464767558770528620105552382448702860739721616660584942657907378410878324261997794616710726670370363659569260086e-2i
-.375110314783115910164076317998219516665057862036657560794263604570747159417661295023533715825760810190285314037331990851380029034702794286026367074139e-1-.445053974526829855593646558339697440145222990503915125192469520233215166339797645374113226720470677134403807490299009710685949424790658215106607725324e-1i
-.692234849540359872329160974743728603391595072217813418476926434675708944934494470239377832988862480467554230562291353552960099326887413547190937241232e-1+.946270517273041109974417124953470291468684854247663802962959122019532851933081091228373884085433477009560258111002515440099934474813657010418513598228e-1i
+.108047862639116312327915064686669849795373487228841906206805003688833805757900484239454923134030919845439399775876282312013792388177245784925277628591e0+.769472584901120267335057286291147730776519632210760197534960314049419565447001306845867874221155331345692720903728467834534224420044998532642427449290e-1i
-.946966108634356832373004348498584672703339411856128953426149189478142009414641768594931591118277340738614385249548389395029160483636119352856350144825e-1+.444890754848229428659276018344270974240865400919786731192374349637882861532701847836938810192723585464035379973021915985039778015770841587164855806461e-1i
+.231357038918917455203050055719579701700103631985005506264517203374966016434959921507767777435422483809267567571459610457482905777560543238592270302922e-1-.804289486397425565947447528082378455142378639652900322785929411810033634232593609526693919998431053113834968105525217565168911403471717928445238440343e-1i
+.297146190433166823868821443630975610757611199601802759116450955317555154739751608783331393263899822152580949323696010583621060158659442111147056150865e-1+.108494106834187052217356957884223098369371390179846144848128923540222135275439552929008748133659760327324461874549267509454509329282084731743855122142e0i
-.191659236976008684198667211496395878554156925466424318992247734606851105662692587299117132049497623016789738356158578397644571147006243005303496037455e-1-.644440054999379445686263505087622292862143314368195927751088206972362755387987789522261833075836753277813639301323904603477368545125672094404280340037e-1i
+.359481788506408438646819951815766370976973244619553677799098054096708002720395848897654290549756620532213646935119864861296468947379655949859489699082e-1+.308305002193084799252113842569526156040594514134342264430755295135987370051409098028645469459227373769639774776112935409428030227302937074367246600363e-1i
+.668370269091366537845688632913290444078193919387126607901486580357012051806398507768199787287612910605185002158906527812553694517355559933171311255870e-1+.601405580029674993891336478258464570183030502225981473133359385272490209256002531491738614351895037318283406681681349913182542016467193112116701732806e-1i
-.216296302526786295921794370702640227632368367208486184394020655134019187904445187595134788116216828644691279821047804135587384139011949886314316936608e0+.350541478503817595433337379569728204654013400458070486985721564219182990215695008602472343183536985173532563240962397231669521765058085774368467614072e-1i
+.328008196741581866701367019400042434772427035837292933976578018492187229083138232591194966034242216480057365845155825425533621882455008522192417110000e-1-.190040137675430885905992269640136144247559747220170752578534985637215600942625880248249250292917694061231450585273025380721382469048596118714041467076e-1i
-.367875892174016647116375166314815104814621578587549914088068653716052973684445574178050272987394206965640669867654270824702863622897141793767671718394e-1+.455941735934880913835083154821672932589115624134547727592866204135699904931218926197574504534189402777173600062640360284993636937733393062867663526429e-1i
+.493858973831311552191932118136309567414686301331867332420278533127604939968484111215402868535975833289847500961593770202702907419971290406874705785810e-1-.580155823682468834073455710046354038751302388931550452385461851177899282211877131931477048321569879003060977575878872491522546554423876612802121135993e-1i
-.338838607542192435447261866965258684696111323974797805948036837936106260151239503499418059456505497573304029372546758413990759952435962076980032989955e-1-.136613094222775971725760304096889874491833575426984993791119324544925417111179698797532230782191818824336573675555528200397401504886345325774395945906e0i
+.771092128907768392297992816474926402784467557820299251460816136801062007596110547870191713733759186661711695057952101168244911398249996314348958223094e-1-.733212728981535425457884673100166257957004471315568511007000997120757324068241031977706667364062039199565979519298488186601505064588463393643439736688e-1i
-.422204207021428506987739340955721497099442373608062319799629140733077847523911513287145078966874981061938238646927167869150417857912494173932395830530e-1+.342599253319131401062168813947892838469350634272686843526303270796568170905815270684726742181625064368424212433076445729848039777508493851963818057286e-1i
+.422759899784220643300875242843161562553055796785939562195407681148743876078896304615553432650403505799033445524930215119334135931029573667193525252165e-1-.103478484722173880089946013095520957520325116805317665995733004762622973953440073775041145718304793707407814583190416843624203259557120327761298709105e-2i
-.426871475102633027706379768582368123130932814996457884000132515556072262140156038976139518348053142317660097042721441987583241227533133473374760719616e-2+.131531471547115419649705328087031851115755484644038426320933125862060338118232149045416799866996709369955692939340191531537504990722374044253169678291e0i


==> solutions/sicfiducial.72.c.150.txt <==
+.367906947394829889025004845704209915281087100438154209164917260166016731033709618700670226360979655083917114192473913435386487431539359939592028259972e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.330152599157027159782681106150194971767437556391517913581648126448762548348465831352918571101773226661717876594043256118311660465713247146374650010136e-1-.119514693464319293567858278518436465684421081361178349717657746934521724708279131908583175487610786693787336737684997755934945031453889248620342056254e0i
-.327037464671822700156299533282116634150781427733634376019231934149132000878854833161906953373636269600732659572444506000289392858360469636978102351048e-2-.763042068679727885428464845257224324890774753197348121612878042442008616158980823860325083258123650648100354751054174751505017242672277278774717658366e-1i
+.177650861526192976335467385107702104702784914865868297919866126406035007177828133050144644891392372338653658224541485683511773221687754728186323606061e-1-.387635671625640567335511939031998635150428377102650674566713482009149676830596281036857497821454773907427729426603952650286414832075236161777989420190e-1i
+.392971239734327681393386724860265611445144708875465395167275780418255421364872194076148736069535833212714844524281113726698058895755379854840365843276e-1-.265552171984689117482257706606496737122511917670810954985614315356957390433131478832736992583300274123360910341533530752078191938781097649624763295880e-1i
-.154943199377387510427458830183510748167055823657888998012017257477005984622506600650150133661362765307226285585835906151166870229682980694753671981112e-1+.158213579161041112313847609467150406454559275498041838744245119754547288552725704799174586179114762892813952750880281838965388349994900367498143477162e0i
+.178571586895363151879676069429447457949343195605029450588322983865611003352013362378146298744365300275331105372790043498268530788366662823058904839133e0+.738449383360571667354189078674141130537022175480507285152255137932005783051349192082249904182129591294305251768712059589164444218885835493602449283622e-1i
-.619774860501425632637533876134021030041746906294346269416324887736097899472597720765694869592989433224271423164212268714744567723728997630136511977608e-1+.761300878239739282646323065247663967540013573014575856699704400353811462347392376036679122203057119327504477487345397047857154209870667310208558309193e-1i
+.623355612186151035897398503159790779603596945289215022046964463485814118702579094304782493695001197621227545069783574276741316363816510853026725250549e-1+.115620666270902744970189450650657263198220616051018933718041767113054476485447516580277990587917998934837268175940581805023028111063324088012449100567e-1i
+.225143646780691685639880640932956957966601420085465511590996746852338301765942852153075078064542586756652564878658793208044422852891702059522321789189e-1+.694029511767112637745198458606222064406252462167397858495289750784059158741440652942519866780316699926802919030323242369402295087024991085150587938082e-1i
-.224788094288876018307136396812851972919360806518128699378753418723576541272717141196374102253798783236870042922833968557848825383720520400131300425474e-1-.653950020577528670958544616358745319388592865737786826020821308948735139769147229718148945564611047627413699498766328477398155301053757753253357792936e-1i
+.113039396664544095703664818438252884757072399589575789724067399746307488081925918339357594849127633591325268463287712072409849113585198404109719173718e0-.189277487718572749418183717390522482588383164060125566760731280567646675201219421886350846865816180420898467256808770671711001910217435302789766617448e-1i
+.600068367823152291501453923071600328347911361345767165702977255248213677496247394066323737792259805612563326050436162995659735229582926054628340274856e-1+.235932633891272158224276460994624051635099966839633155227707103536283758572537647193056597818817607539506822466992775636707067980215637418654190565065e-1i
+.844027780150202229027576683982564905962536670537743240371876458501603263839770860101546259788644152080272370396973126645581348777237446704003286687291e-1-.107827386836203638235482167232998924717955806912699780114500611402940303826195720330635209982536688072666040002233418623781982423644479660652916020903e-1i
-.201169221222812106825964915091256812266514576144018167726857161733466070223079089460013414157450959437725109716521564250592841817917592957212042885152e-1-.814988995475723407155668470656317383521935400968663309177081831591889783984815142660454546736395636378725892410663948362629829586699970059325853712772e-1i
+.352646423792040468681744686064186641273202861967815035440447952388389645399963180788716469335839697611819596567740925152073570483896548701349477625660e-1+.158465986239975821532227803400488540425557920467772078451178739517742291491921705627559649648568474949478089953014047407706575066008262693179281878490e0i
-.174116772464831518730139510100055266664102118969953310864741555790491473797053963450318202026269506816268481462176367088146682443235382739636389347507e-1+.478250778928342385524177645601492588192038714237951363935957312051785508084853445267444695475429936709492669914295916448612989249981798050410340086225e-1i
+.355531965137710102551816340709099020864899180546125500846348670936879982981287519806311466220051524181723207901961952741561790836705167829571811934303e-1-.628991257739640284302736645620330486117946076376962483916139836511939235708883085499761907416568844500032662367624140101023594509350324691948175450488e-1i
-.383642162324755316831283660924842215101044951425752875340608353168633874829367818588112759216561555004940907731873389605467111654233117313655944915236e-2+.353750534415702600110942040374629321111702775590972914369057285445657871446929076503087600001115980131896699449022720292848670976980375263499464236773e-1i
+.104956484142728127809620726586851312945081998099535797920292459504345803226489330764911312182478269986274706989897247635738358815260413809430430721827e0+.213512546499829856401264619566971366885577967356597633691952452816149902230678827975914517564216051931136443231791623157705290601460001252350026963034e0i
-.544545201523072878345955310476871265576730817529896587424941964376083486198381840904601044971652524130238757802584488000251400431073121277641169708346e-1+.340291965603215157360889829724403819851244049505012884975339804743816436474154648647927220416625226014391049796209639532041788754429251189684927125103e-1i
-.762960800324767828303942310593831904040998048950244342387794985854438180017338171228709158943318318741650784035942981281726797602356415545763918277649e-1+.668196887818639895582211582923483081274503299030418380461683448554266356118578237654553683211348058035736444868249182891105198508339189760781286041972e-1i
+.809770429682423959948123726933753834776451527353969555655556194478151871399380715019981794733921453777239244070504009359056736006793796289903140550966e-2+.259335265697676836402610927862238499518860076119145177488180106016498432110898359475677632208071421389209114438130974431686775494508691025178738710877e-1i
+.239108658843489358263789292209886938658772211337141777443162365581771703679612465446909275530540342819397372941353317346537794667024407966593094210971e-1+.174814978787666485407844519040248855770901568992129665064446362572441354536737600115369052994332529635121938264480925173746673058734961918938555570660e0i
+.936057912242675169552716505450763791862748942127486456668414993322309416815284337953351997126618745273439938080940028512008659059285763836284679394022e-1-.460224183771382004687007782446154026646945239513272379895147208274001441390678051565120896530944191514710712303551209608024894269544345132493098902300e-1i
+.488475998942438395948338936158405209993999962006148896056376209091811703148770182498531260682679144255630909321927426932290773862935705905387408099067e-1+.274685480825302974043960320065953499790985788004714094883754772725329510881589493714809124966182860855383269504155881917481165242377889343481839565135e-1i
-.178593433757612002858791969251964793014056387886732987216721612903242867165371835062743180453869900139487104561434827553054488050974029009644783146289e0-.100255589593009168802753702091327684602597763688198253258103130297778446739061879341408689874326363262454559132272741252790299377970629801123684907360e0i
+.274523450739945588602286650363358088138536238020263815701676085470668277353119103949308341489182199777313397880181685926833220612166249093996659159234e-1-.573297875267971501690528663121188685080485083507634899202852440611943634696225073612445071887765771528058702187995740359211995157866920797974248515946e-1i
-.425184355264828206647362884011769211663344976310708863684614118454132882376838332481532953230642536866185378255468490715128100294622192258525293278316e-1-.609789040302573155270673772961868056476594040174948059000338620149384682215515203152981734603104481940017751550501516114279972876162470837239896668531e-1i
-.723822857120267223379634729457549206300985703679248059502088838814693602065792496682626989755430840781336169200496091131309267492959369654644519133388e-1-.200307147537913672479152192229578035845066495412290275493050861891508403409127478348170257597809723495314375696177209134620439334767692542509471464094e-1i
+.144429084506765860596415370402145896855872332064566123911494210307599288267723984001023634314212487973277644585140469887565515858102462430027685253440e-1+.501901943617153244377913399657609341197486859342833400731001565833890057346955360697404959501345984514982965639791029088383547202922841575646761081568e-1i
-.169782263725774988296390593163459816796587902847753217545559531470339673314953223774986341178085755433089839172914594802899455363231319303555729510231e-2-.656239386806527602966819279496161163719027215001348789944047966059823765184845164881911706761146925800616676282456358682971769817308837340665155751054e-1i
-.354239671366125428275660208006571652352708496553614217172632264076803611102132509092431102701888409780336851851471920344919177258591449285262332250681e-1-.361677681787526042166797837521792758596575032543604336363821981123018672174731737100861488848917030832568103520378338483455731993864487304125657934793e-1i
-.679347916293250502154384071432832327983370544807942943360220933963599570788095743469494270060368605856159019001024995551387357547601262880938535259543e-2-.655638804750961726142392309934344988676459932569731504331358633244825514546371398311180956390188892954764665183483785972048527534647964771285483504861e-1i
+.103076355001338547121340985269626613162518184790375961098099871033806701007421823684645384570587148458954896723369531027797934663754302975314185674076e0+.895394040381190259460819161016758783064881987773864384066495326295339808361694986349767675155669606486436867846228871869032643656104497229707889039118e-1i
+.336176483712931333954742833154355040580810576367297638398734234796387499674876666504566498008182275293798383214451255435570904126942663383764759078612e-1+.169580699568841617936609419509480124782993638853306628983665683356870229656916619753109006769033037700508095115852084245464829475387159242467288009807e-1i
+.495461321634249747135837540312912568360048334563720405737819110006474873080629523574866427794138487298454138545791436961604479946790641726848815037681e-1-.168784748936876290439024136615964383483571423001824692421355391912226718141581911174777642714934992807315856641414521044675468387275901835862473393190e0i
+.143893305678477268373899358836009646652331961557519127423272866001644347325977065706643004345831218029900542290912899201974935312702170320705948342102e-1-.133912175930141125984961140740763246126952365287916205505804596606981270935917298059410447151741419380107879830455387049891616703773376148486879492752e0i
+.141605581270562489647035437796354448008989044234572612262097621380416145492310561466657828494975983365936132117299186188540623091379642384840420588611e0+.111960869422979850861752840055182759282149187698017812876035161693380269149136906549749909544218411979333426003237411456597676715588136546686018213179e0i
+.553433786260489879679479270171675178870079302849662379139574084745851808453021688984367734259793551746148075727178070599875501419034917955248158678807e-2-.122242596251318929124295496999847039926318598705141555220778740147763911259049022682730697627724984291393790694198037130283116358735512406480275628514e0i
-.854392852783070029864620191244189109655276571427701726720279164092125460697740081862292819916600751480356985924935948858169378397610375422866257857703e-1+.479399010082130906941511744873557186235099671003256935382347382681654845063819908270373841761136501894099151481080872478762860353616260203782996153286e-1i
-.145681976932315010453657908134399000338981312295582100016098603216658466022594614212318408209263306613389831262845022786284413075034206895239329037589e0+.637573268890979632763080875457145247589892422537650833264011495259149139072146856930173858777626433705347739762737113111970344544812222080174686937148e-2i
-.224801052535465393766588371737204461463574833653923858468130415503861532587195501385335693564618915870191640479927768025268279820921875581558737112575e-1-.447212173223493746393917013743093433556459680965969012579309560656468079870263623214714872440721042413510613250850423908814282777902129089267799088548e-1i
-.759118201055246890343785619259122778271206635601444262869705198971168004269756870192588934195902521277465996833472928250501185832228532017890869810877e-1+.520855530454874726324510130468741850976534222805314252342382372040869167577105495037513309273673577202722862229597654532538538800784987755376549315011e-1i
+.651492240034502694336434181605337618744984502146733708437147352207425064675852455812360847736799120365279471668739400239487782331232532279370157482342e-1-.365351398445738064168216629812152598578934454171857856093031755902968783410780483914909459349440125901357579926745443963972995691097071997201257132887e-1i
-.101872079450169313575863217554266995476724810987007015618093941764355055215716862620921087481017136527406664316931636196393510856831155032018216630038e0+.160373997553761203349523049554136548919585977826104466494199620428234322034218095281337824426566978460068360468587953788166749440915446141650395983847e-1i
-.141979169757448644917028239609775065715187454476760371152391043551175887234122080586687604638386055818639178861560076981090310472872367446423519324165e0-.840440630490634323238088717839370838518903247690084900535458196817241794833725649609964887217358562839726343674537368414149418661706912839055048414463e-2i
-.270154240173644294336857260605294268360079075043320720695506602429218085292646671527809478656900816020897118261175784765265238246429968709608399274868e-1+.474850349351153557865713056210927770952045104378792015876887114700262636074778629350795243137948944230204162904920317589139581332698239546674961085190e-1i
-.110094026599397976806081233521996622853394812982197344830159805456280434174873574442667194995602003297178341605466677435976299340104482832172357678264e-2-.207670274188864243650929529082948483444939149994979765567351429820516817700269236456905507638287477386458954211987426735444040274370317871498251826676e-1i
-.111425128864411106673018449735635754923411158003559963954254259069459020960508777081780218078580011642453782531496897281866337743556192264697283299304e0+.744567517586716888327987653572146424567694816820741931123118788675664885921624236209971051567647729558351039872118576784081064437907227500005261557739e-1i
+.353295779467196553309536366450762337971781742836315700537903161094056172815770410121474502003593410279162205556265936502072014302984037807159932067488e-1-.156206168312853603378947649970945007669855504695074360510449874192354314616988391454247443321143811526152280888992291361722457625110149981866398565330e0i
-.509410957475325700378688660593463963723293608016903270243209753147672258641710944985795064275480505227112009976250919177958224308519174787360732157327e-1-.714611618373896584202130909766224664329162162867526068274348871831366213481444194399632554819222810580443743721342474132882326950447102875656292289324e-1i
-.697821169744216199709126232374615086017735518243915760716696553810289353092781763034934128817934630825413691653989900397843538130563667270691461045735e-1-.129003025278733925996032329726390390756809560914609535975057546007243118743786598237276992378861742731151263201241712683883948494452463662620939846481e0i
+.109791084949809932985762590152261409597206528179240744359156835430227014579225949679637117950868213211133296313932969854096295621399959346318268846581e0-.277263907556315880670824283357192389493551137781634897688880786200670237891706556073355661462373615321428584337835002105413663423147287074224346663876e-1i
+.432388693166367193685185937616795453266162827003848131687703046464394410363302817859043255420035526760816723605283543635250809686165175856202316593506e-1-.581822791877164836616431782877624405991814837559833313757584103560855144722518708113520547930251998189063378549074522792286204259949598069402856909102e-1i
+.660529462696829151635430292204083253246277195643302165534567363737983433655119058743940662998929672131343060621479114634713756862516703906580565175727e-1+.419021965210014126814721777531483456606092427345750254421137613081751632525137459529172161102349918034426422378392786706116353821815071608486911761826e-1i
-.657130649763730949333932736375099138635126991901059383457372566229119607508837345421737490142136921483824396193075926803441700308899237187963649494605e-2+.707442100734857861587117307653467349521305782253073025603596350448598909840106632704350658004658901335448436639295813034266365276693391247148447044966e-1i
+.120648237272131356979455865625659131201970380629825734110042899920784514330658733549877057226536034435101722176538540004745288507952985535683885204522e0+.165326302894839719486350709555104062280333894243793281480434023979119819579516881487877660170531111550194930694844704517128266118419824011182732661784e0i
+.498204303195981341580857130847917702331337407432304610478850136782281123945049096168177149231859784419821879577909688537707150269335162891569287277350e-1-.267594085421839317126671937729981184736568803861294300204986114924408801343715310197956066444891148923152998967227540263445067938702117120903502431472e-1i
-.152602181111715657651662111005607870921562155128207399556824247255277706277409288649146296179770151555622166388652327093852850780938437983195367265776e0-.343055952418407306188959950093740303067905736016010771641767287023101231374899799115217223450348124063809403157787180604356133885600465516119446568786e-1i
-.119034385643306370938579172392574083244354148224743098598561550633144969772891862395616384465542465261627403459844873225981960131210323373321899712349e-1-.153321397826907111115630362927596336077012691803897971637457157838571024712545872475199275019627360594989400303662610259680612323994366389558414834610e0i
+.749015989649339896425091334740078618529328764483838789164675363596991518115979255581020702376634501597483977652765265575025805597187373072818218287340e-1-.114016878535969985806584031317170702181670956147367880346339870998178099728251460965566599246705306400455815885524482406960743183784246144987696775289e0i
+.113870466387689001198713092009610054063097116554657142077256589281408599984827596077412857570515770976369066242348675495714726732825972425091231326840e0+.198275017156051205751655076957135780605262643872839876099103160201605409543910171532560205105472315400289313783239099872811795839621094940190033370372e0i
-.197163268390280346592352379219255831388930547341524741962468168397209274598371878968391258873972044737689430232402352344597505251102040818130461061466e0+.124045136711227637837746567970894220979983115362824661282694795747975046007823263911921685688126508721219720012716339608111380107302914818903816274887e0i
+.255256389145183971079483286113190119762394703188274804128604064967569228471108402099986475931041748947343136501537347944288442399147073647745114562870e-2-.102397688384393135958771463365953064773283901107897724159343474700372289214922308544269162587121218864001081590018519724700938247050042107182632936700e-1i
-.813671967665286539578745793369415744091457189674891858192459170461223969507101407208264013503555685756650289591085920212926391476934615428164189049454e-1+.599455184277617109577564137541622572540589226132325005134931349742213369735469781597431650066485045168323834511764306669982927236912446582283835163722e-1i
+.684075786097891687531020493657991909627268868347163319103017503862507786541020287732087040235102464717222827997562976689359409419497253980766123637563e-2-.107148959058604339697253548102958541527986549137646400782844040715286467667295683609599353282890974792392410533688613741024709810586762150630590923566e0i
+.246951634273141141647551330572686073166326734414666600967551860554828512892754692224563931589983115495856946012590467449952621159249070789155693561543e-1-.159597444951954301279819725169522997192634332816440361938875812299504385920625800798589975571688978333387787976710266285250533055692594296239148674828e-1i
+.159799037318795214318200167124717848907763283011919729795065515732296471437109446522664122330839620952760584468858669740701176517449859532852976793734e0+.609783732420508242372668596923433092433868904998786583560634447331661921316361362707529042667007544801310050587855390066348207418085873697065072648461e-1i
+.162299585409412794314774531188276877621373981549591835552264313632723126451616533664879612632279978829729428203855106996338192696880929685135715620214e0+.833868756121741822028427975254214810201399422089397662607839512477191307834491297368688102260974438373762693631298078458611970759981122440453608664317e-1i
-.746286468794336674881943633630223885363450452268201399413559277150625575215484247870157651212466065780956721760236960926382973297159287181407809596461e-2-.654278880670707077409809994645751672040045852211527538048502875162978378770753960138734962485433594267316360379946603191748099610001099400274526936870e-1i
-.151611059978742809253065963417825583022742150314326808880975557562247876350381974787526160345074023447806445246769482398180281060409589948936021839436e0+.239141215359259953887830919313406169187114179788507132037546966372917211825393842593688714769791276529260964645978654151943997736220807153270720133595e-1i


==> solutions/sicfiducial.72.d.150.txt <==
-.116105103898653516023363865439197218397825964164937105048731146227440413342071469034065984542025823246205809125764274006461128868606773628960329551986e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.898191927913138687023592365054062159989097942743563474992566672493884105136849193959074909972268346726043320455645542278178275102122050640184836980036e-1-.396143460404509412531046476403636735789999150758677946134565102614015763062893550588943723679804951911763160141730116064681907826817852182044036974341e-1i
+.120475456495657034585138740613272427753564622740289687653723821591684248885224281023862401290167827946355029587290302823356696457729398785044989682647e0-.105803489875671887817240127334829945084103108712808398822142474098359642937417320203463394466788971802680589274047537695084303136384370813433528140338e-1i
-.350993188623365716640310315813636972703556146494758960814717941237525867662377651476591433228654845368586547739484364153489259935663237334138041330407e-1-.250376524385620656215511061093831270877836714527867491013385894022025714801927137346962159949376061490293509955071210257631628619347141441771984415537e-1i
-.484241546230081017075714006934017181905905687224090014475884226543851507359459168156741033883005052931177222972663687643169130941830338655752376595750e-2-.167417982353314759168714663297401797872298903785636497252901849843255428333914480383475491691901837341059366168826700841735229100154112706014121200808e-1i
+.178746212236349172722355810759263975800119024497441276887337533063650594755911420943283243269268466400625593149801609049564417079704325249094800905067e-1+.119244322971151339443700147053560139343643702608827940648038372820769402713334774781043487559134370896329287814139829939207046507507118667090811402713e0i
+.934374414827254338728634063925391242709531607904796249430075729895328316461773280656886648299040833761521141054767365001324471199670496053542412744321e-1-.335065857654942337883212301902855170402733344949978570782092311993226801756768634328635796423618940420114257276772435155086936013700895224638621241276e-1i
+.926425848491891106406408355807556651862858461130383810974402589974825432684454367116075735592326599938596623278156962721087437592590513071648444391937e-3-.597285027936756027075330996895750139096527107615707631632397849039071030180850423004792350655065945969951380190594501135098259625257452744749449549731e-2i
+.663957455245692473307695182385751179098941132685748517033238616062668206648553993941595888701157013733839895500063560421012000549128321198908597916598e-1-.171475637653201910295189808481293428767240487006399321695524265471912414860010633709070578383287078233759125137085687825859447204366105108596657271591e-1i
-.357247316536625281272151464055352732280677248494056249580254972298438791812610379626255130050099933587663844245393503410778760132563689715509398697240e-1-.223264482819109793213042977067199273968531760179566038281092921463353365471142132462506072557648526376124738947227373605245786128332745108831406430166e-1i
-.519229135981960943867632378996550283159403579974850612622507654482923556987303286374782062631543505938468824423867790117684966328622659228327738422472e-1+.606468629168674256891470840384322042907383130833047820392220861915472050180026818940181780004681588040652582702121192441754774266992362166180192916089e-1i
-.564389574924215274699993224288187829961849152084648468242238451282890057624311074958498066697665119821325351567152760242985112261104200990290617569892e-1-.644824705383987604688846926360456529416792054789463218987406085906155355872870384560899649613162109944860331671317939738573514328016724774243883989601e-1i
+.676020500126521637205851510408564052168113472306312790873679926791557487235887403642003608642663634686486998570679363976889300017361837541661380376068e-1-.329639503157678552378305357343288289042676087910162370210493706232385757221337110284496848417943407932286732449022943830254993832175869303233500661608e-2i
-.220265835283651432107525129307536429728671187980033812735326284983027335990328121824160446263619588746033319189843017646506909922020044122086363959165e-1-.669413692423933360190249349359608910320127954605815285723238503821290960637402088065128661281066900716106118510003414095751762425771949523925167347406e-1i
-.133636261440833186081266312529054184705381060180820819737302581600953493226153447318279355808370781181337328349612820510248239590031329195011226532411e0-.988759864511246509940112948438659060097548989750575749661915844950889566098815759307476031314470622023115587982902126126463199749688360916885224671120e-1i
-.664331759966914257319573863721601735696456388156378113275560847857483244119226614271001527567273171663341966231662815497439243450440495617456435748332e-1+.446491748658680851461679495337032222627523406862273421331640207345957337443401957579742195204800279522312480356566357691014093900220795630138764131690e-1i
-.173833364335558370255537349782346670707787298968345585161310149785758849568019233698603421951274160074201176203914055505435360635338549914021590675375e0-.880427830790566076977257937931335033310396905527790635805278676670310864322692987496282796583539097236399940400727009465249896538475849482851219385022e-1i
-.299861569427673156895675908012025144452439232950078906731871453126071318719614602962156033145949899358327378803043566888683400814217057970818031805106e-1-.460917969516731262975321703809605883865244337705474897179999191436761677219071122609149453408271627717836764780308187743759151172313956793062268426457e-1i
+.692227300502441985198202773360081485970133012719019569838921323132824755650174864255131191126634503179942771258787186955099541226209741040644082802782e-1-.366320117290251363707164731878454372988756382763242480029643784420736491584064919331531050436355591015969113999855588133352927886620171164364505680716e-1i
-.719092238953016386022178787691587056854633840293055890652553868676783896005622159842306548759785501832745903592357584825639296893946764242503846744652e-1-.931179159901393158567665961530754822307696087653760547557124557146140680239502724268803269782242729292036552607371079238644234095770599312698803585048e-1i
-.166416813964781103020631459349932090465255885290620643067049892005727587575886754518618231557550424805137159072584986937166549339865658022727149355803e0+.711366586778982828778371989790773908809688065930993490222117254633600951946542476636621756419729226012836407223548273721843275717259243475551122850132e-2i
+.250150830657541420279479056211751052806007014132674577732032114880184432844655398260277320367964784792359238063080789342374402878126288599459388943188e0+.448852464800329919320119363661998877007929924585053151624985520018401295815119905900367933992411105240509259474831133082571424185895149223189555698833e-2i
+.605556343357769509336357578596687882227959874027005212361855130418737670961743087330866998962061145536290905460270931239360101298542078878452107394755e-1+.181719866800319411125958108274512704487093969271674912456895495090619537079120015219835022834351109623402931043748834964766040718770776415181691768845e-1i
-.214880613504640653499452986915621912005466457320432865073266927357230338675940520225496724356784557269181370310665255109005692288554055503308834630251e-1-.123616863091583427823428259239177000943968347817951003211201225516780400746322478084508837803933809222390042213299077232104515098031110774430242421260e0i
+.957095224303502481122756276207235831248938200672554777046347155413645759162621517267410921874068050476916597733267361373045895818939385596911879890019e-1-.102967781529943581113821427944319832607512357106579033596994433403819609353841742611555187322551823890602695176234286684703652020346331613811277869189e0i
+.311060253680996058461271544803628096177658745557034538181691715434105221297128913034151725124958918095729362841960601300490453489626239021667622535456e-1+.139486332568799436093656869461190132866186649065684242000496557598768488455141939463158030532673799575182569286186219422444173709243070773991969169731e0i
+.146326986599272859366333745940362936856614870322698406470815453175904310784800471194637519080887982903769097013553800537283106461753930763455463880820e-3+.118115082014088847470776575230090118025274792487770102944584666561735823937569408497559412006839561805013477929663306816201428284273212223364013792473e0i
-.676037237351596176756366220062171259558601609853251943475093120080993436534188126649501846362030253558216689653886792183281482401969066386691646820182e-1-.352230504711697291037460890673939053007293493437536309268844794588642100321379534284730060565260813574318225663502785473993676661875687909525677098628e-1i
-.624048603685380904798458094286733573815753910852786183026037194360023469403461143025431245497525994804232725708316867508833495491240143805344203069612e-2+.541659516409758078184287889526699845956407010980013267625950265083704668487357789988508139052447329369438788664071483069455450729096566799492841030876e-2i
-.214650850778724745744617186286052594073618842846231137022321424402803412464384130689524593221259351889993142874150768145059348651384188806815013115915e0+.116328798995582003521077743748470250015180130466871355596386712943316755940002856640729549688844536270932665118884104460291934777845436093668347743975e-1i
+.111864760053240336496588107855913833848775467599072612923816322043090302065758621899032153948228383104042139490360858990516404995246286969753121537855e0-.884689075353753650627750016566052168504871851485231687931546773527985434318925755353038562313379506597536899786090311467872648091717451194724308099991e-1i
-.932469944708646592426202190157858996431234176570478782601956064353335156144332438422850323318526137220480090778542365087408446004232690964856379144151e-1+.658125893640587075338739510881420507513922332476230705365050211276715635470142828350889690222333341250203979102314389737794076636602828345495876613783e-2i
+.509758640414156039214937316025892519978312635476106484342357675549140671013596333524053511670926252644993685127791863876561247484923832711579613947001e-2+.545962762052931956269377147235996997819065776999000069642919036563225492953186708110480289638998503138502423341077905149144179919550664340142872157840e-1i
+.266529414646494688914357713045683243351211017031253271549402723701796032405120856495862243899726606397634899853636142873023590273312394161848299362925e-1-.181352942786809159071776384665766105404480695433253524388728216272446424676963498348932843355147797526470016328163510046470675938252651188730494032744e0i
+.754519054567473081964894778282398235805130768058502514848135560643982919468218918270513286431850101421736599384013449068601863906106073380624296616289e-2+.163265393038299191435944166123728813143382117033943009860391942402688832753832607762446741286411872825193439142234300930552174878800141420852288100951e-1i
+.395337074410457708124427838479083851147717631184010914093493574908132302982333621963769025956195999536749809580219469423967103153985168000996617411394e-1+.692561740779143659390656397905074624966213145278287501295659662780590646177095440073737842153769035158392347223367005090653646316532067545063763682330e-1i
+.163120278464062778382776167988010284226504627193172926210942984689587150823936198538044768896920397082157738710960598100346702842994706520052708029935e0-.148270883154025177540980395366350477860482971820278918879805120864453307759789489750782163104876842275542510213452132975896138736946648083438017656286e0i
-.138037263064230229290981217903486892144952593895615719877770444954906902946474093262471204599829268374443677304958911518467806715138974284892264656401e0-.336514528477564311839113758541542059955607536749084090807637393699513037979218503859906811195572795330991307831788207145596378434096759469323818810285e-1i
+.882942392553813625466107366123701730698626488981851938831706737338442338765437736090984654131332845003879746791406386449776374246044281393129131318692e-1+.538788028875608345985440668015013469539186818888046819607136726752284326188683948227729986435497962734364907083006702947460570979589402489456934023317e-2i
-.114355194077209775507988735678508302140056447413782162627566771693875421216145437141170981520376502432375900949386047953134206585312569973068585213981e-1+.115422123380944945400611845763029043702690541513078096876244129656479667871964676805362280521603440605985809477671864544554515556206456179621586002558e0i
+.800448175030778466096671733887603576647258133622922993916566582291604099166849447176709400914301148751261093447000440912795350952595287997460710274554e-2-.799902540198173174174618175252980045722426007789880685136050513309707382127599491880354453922489771481203158239683190135866689600529320945313906068420e-1i
-.180187903861085427892682231465328729728152564228533678667407603164381905783481375119757840562829443562776546428914381046842651439929246498899389489624e-1-.981528894325363287213591367753554893046584880315301212741820820534743621625772437097325481620607790556941586335682961755952984172280750506833969643440e-2i
-.141275488842704423826026001744626327960372598997180708990383023872074640527508648121113098669625668207106354243866022215433013531740176419669329527876e-1+.116004167178415639697631751143761770446852529782907165850254194456397967192093843775061780449685127009053752249809445684259626602783351838700915049039e0i
+.293614679405506011013082855895671289385975973879330482756679090670743612156230375813361771589941974549503430094057168170467626506931921878404609409933e-1-.938271459330562553690248593632036232740562393230131132039881785583820597930496587797869802018799402249019258195013688547996832492118721779389254402325e-1i
-.541819363521729160445788132402253786270058440595567258676625264545576314969971687042418817095905219003705363543892287553978283860225050857178778651910e-1-.844433901518952865575792376257215887680985005163204896813814223822569430065987633447256577274969628260903457927168735217936426317713204624953515417049e-1i
+.701089608761357388236166854012839465017685168769851545369672508630647398838164656869046876564342505348422206811599528082090052267875438175871326977395e-1+.518707703276197641476128922778367458483996920210904134337721144910323251347289746944422485912113387046772994173560361235518620586835863386146988769765e-1i
-.551143450686202020876731137487156110945089077994545133312456214135424679566292134947591536716371725117890115731568050484225145042879498302345319183701e-2+.267763996991437350675047800740782461879870366076844145430461534145622032095472629380911452944479285260216001339258178847237617398192347495352103721619e-1i
-.975054861696164693770930009165590364753660032281442740719760597490709457212655292137255815631141739955164207714283291478439220583090526167600000522452e-1+.175789798021776462952848761822383023531530697738748509338412001252317133159651724082822355191958049050123605844694226080981334269564359855023581069532e0i
+.555750722517046174656306080232297455556519466740675395955293520218766331325183997082494097601035699238518667655220911997461389185634717326336892014724e-1+.188312495970471725054233035468210037424624378953841245381961494151265082713690384596816226908372699462414040956340386921830333154477250925097682129263e-1i
-.169911023153690749766531636809694597939684328011713854320189057183833132092864792431445734189590056290766717885063514630010350758330305912267944570234e0+.974839083102331811891925898972274977944940196428400399736241245536722729534525082369907217609125317078785760664042690363654406984499817488898435969820e-1i
+.528239702094046250358079373150464505208001854951448330311449800716918632593682682048060013837805425338719493723089820756963298352946506142430404263370e-1-.201286499371833648397149905869731789551187503959139515186672399226490689169605698055341169066333300676806693991519030567198990966682486921087019581731e0i
-.123175680267631954390443237008328517214039591829943848413931760906323358117974348683771837356762308673118414267873894419257830903940942853416097701971e0+.360263932874058048623604341818627494591919768294717939441661991426472973391859614913519037415111603484366823581377921642630663909049085636414147600783e-1i
+.293766808801511191189125755785291430474282864181809601836187651239676833699381800311224166828069903825685761630109765479857289573870297732042153158696e-1+.712220835357178377243089589490391511935272534961820386306577134548518347175666339924949397387746819154285896577293954317219789766512401380982386239927e-1i
-.757675033132396472254830084192419282245272678438252105856612833740134692002892926684986356225044376143040469838066766690635321910143892770971173301555e-1+.877611743041342168386284758706527823232136785469444691772126135309492308126947996476417361439400943472652240191268591445112797019355939612096931306401e-1i
-.937763950774470059788423203749988013330297926848609360321824858351849047968930777961868816798855464346402784353121786006217220336937873968036755605860e-2-.487396932040240386476981819412962134847742487507433392028864064432547521951554149285325997689405471106231034881089323030816543147487095665788169621263e-1i
-.116979737772981333720497033801411921736931958186210655889321196999837951313061224652156801431300360196814493751911546415889722131304018736506107793500e0-.547192448641229433144711717327212036315730771594968577703299294043160949947931243857847047182072833792844015691813504023291069633758359246112539298794e-1i
+.492115796123126215973700684813122631686793908312085941193104082717197528802035367525350657739076175817221711362293648664965442283260517949028271196887e-1+.146972800427116175513325778913435036107642091040975384642293632056075460091855928988708174779965032442637978086962312308380624651447727558070707293259e-1i
-.352089314733042038394423442873889747919008635070409820601607216372494258672658678681990193637560168326692998452421161787015527707248256801289827454231e-1+.278978942985975444452756882180867618459220980509760915466527081728522175070722099501644102362715106652669025835071429220967178904275571344312226991629e-2i
-.259625333699296777679833948024381794083094254390196533788741563787620033595866747797632859911423506641327811902146093736416210123902155770027306172012e-1+.134298485489648989259095350562676577147718363590843533322294097628809825636980926113619064749835279478708108045033557364779366691226983422144256676744e-2i
-.211481313123143704096819893215667107476698748100203805850101597848522178133637006010432235519305828163759756483210921869527715237637319560264602722872e-1+.182781854965721212155348902727371934781909405955632410182136893032783595926652437609234029585143390485922831199023268674350775902902190368362105997599e0i
-.108669537485941430528578403173098534961023944213601968646351028726450101812420805636505112176793260532375160064075858663133099128294225019009965458971e0+.539756987651130994296163986910273059418625203571854955140344208212890138318099719080934156744331543749229581878147281876894812625480182292705684761153e-1i
-.186068555564226474348768462087673307262404068328875280199338139823117904134349905368195915582931948298863344186933149373662951717835279087818639481105e0-.384714611415223595308967287501754785169418186437271941479046251870841355394456394144752492592405039799000789552927782568562497566802974556038524254456e-1i
-.122807807336994483921509943631770514003260714555847124320972660402314661324003819244449777413834930953318206946032658175512417733555293221242607748389e-1-.189710434992891196021009181100571297723541825759876361560588336452524862642842567593153998663067864312614227842187531809640611689255884352497247681045e-3i
-.179361013035245784981322097179484452535998694546911342313464047794252815078441386144363723555474667346232480512459095148238977592013033076850481107857e-2+.355240604770344929477154626575128860875747545458380738449165198824821384829432582383834241663599016554166342088245507892621804555804354567186336802847e-1i
-.147866007456270877899163986707505303347880531014050339399960144266011971146230680800150484712224088473454348204719610320562604240102043826669748090696e-1-.218118655728110759390225250679652264333426642762967531841181683335122932044594278566261837156775512102245100277645894896975564734565470570842145548856e-1i
-.945971184761625179042768037182640438323587375738838513655845376305388329876369425959702306795956412383926835039366948740865482762344697608219228774755e-1+.462996601583988562712394146390450722537008234912110761544152257675596813056779065164866509226949319036393423357408491008584774384046940448220305136582e-1i
-.126951628432747565592763417219868189643175173724959589293468469841903480721670600406604415187721298234862106183046933652347850291861109826414662775312e0+.823769351427378476155305248020633259359673015295983884050990947549420343817012333610044278276735863987929819344472393020021310342511474410223505640102e-1i
+.916074036789998667398605164493318885205663960463973019842645367336683565815160759019473637658217853501449429770407045498577411788567636013856789114438e-1+.272061867366711026548599392634918832795155141990535236271786395079800007886615719357940768284055025827910521904961845030255746091854329482356959228032e-1i
+.140652868586191895380611744952154198581970245617889463034840232741575223746738441580460978976025694047739851630506829937134832463621799499156099923399e0-.110636891915551154532176318066675623707505534303993919187458624391050940047103512447057395360630309460434992126318561566390353240044952238097839455510e0i
-.940340656549140315086775366436014090699466197864317608107315625249599435484199000342026418525189133814505296945666152499259028528711899861823705547410e-1-.402486405475970861318462635167228934094021100517091858092975379889316756258397351380792184438238538236277507351225301465521736370611906581368395488845e-1i
+.952198815119335314758666334967592389009224580948690014939208086388969302747301642619237868586993971354739055184374604175619989605885180209354071955557e-1-.353714716487307649387640649171843887225765001833303584043339768401214390843699691442352900325812996760735081072769302246458326826522795281409587118619e-1i
+.123686376450954225487075906568005042237530224839397388300212119203777467797147195158531723768207900170268137422146064173183446066279818995527594945908e0+.212311821335918994469361215563516492677275527042050455008858245912308008523651598659103856803630568446124567667656653758816889738083299933131113638524e-1i


==> solutions/sicfiducial.73.a.150.txt <==
-.186159220538154932764441495365644416450282383088166828291865921134521191183698167288352840042561303748493904861206897937158623119716726789281000494835e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.185298193973493425982571214819296555286185667196407187423597794635336981945810724089229257406446072450592905890666401341681922358622182609563218896355e-2+.161891031672369615001968415266149047362935184582949156754906069457709205985585613595231969462930737556357911802969871331110041987553793541511964133638e-1i
-.931914457964804099960763884573769664865870963835602695439202182790884702226375745072636495091323091214047903688268062960057173890395316375361431095384e-1+.100123020978139011881256474752865910597586879775777877458762706144868668886315306736192310256835838304918300135585355212323008156882399396460241750233e0i
+.520895920145760278255403197904203326615354868056027607489668987255169021836035241910564403261850099163683056499132780643264462642506711748885836874955e-1+.131139985078956017094811574983447906139186373990431639551108375557173483443295923810437961304447528049231354615385697839547531355304912290990038830016e0i
+.686023339229026472117707929448095175538020729771752132362113908281647243767480393811187767537537862816118619876442763168942803187423839742221185964119e-1+.749739112321365155930581022781207082548145844583876300534698470428274688658407695821723622395436519087706624124963106269097213615145850812562658230479e-1i
-.700345438638224686055901093256752181425954563550418532198018554161045687239881904940697105554139184965989842058029205351518110692066650869953645993357e-1-.706118717069927975544342302242356945232486161427039500493421181113625828651126871884154880382984924734989089681573096247680587175747326009284967628903e-1i
-.828230035829695040518834021723814236311249516453824021157426156484951292497359127974517050194462769905322758581174785650121643769032963983731340672439e-1-.775247570205812936067616080335303844906857298701741863084075293652691861045498340502124944917461009325376253264582568614893800552845842607014788877382e-1i
-.128079609102335001366352878290914753152832058917719869076705686731109254673743679399938318002448307497168451975379606046554394084200171201645197513986e0+.434302786686769256869481740165439455508230534497650442438682953863253316218231578551482417914416770622752813177016175541257773124489123445671105869984e-1i
-.308858081926141381809562290773098561822443606245232333806380076069033290363608369668483182120331151814339768053251580645222086463410857768921863878046e-1-.134752193763208333966739815302739011731267004551168597872414606824161271344030032010669422127580224826340797691901439119166280906974521029949852776917e0i
-.953000016667910486836129113907016753215144705450066493784969676502022619060404154356638126544900793380884222667371937970592170161317046975280777378224e-1-.477672493543921923682861904018417300975550053886595247209051164160903638473968580244243125205969770492481896112961196456200600394345820662099260887725e-1i
-.173076146057569709507575044779871035970261858546697191910661959266937686499091238860371419023844417006744858844758993680899504301318613689763263486571e-1+.279275133261252065576432558432679441155171749969945659149579340508491475970857986017990793545705443767173628892060879548581928453302838389393394657879e0i
+.135084628000767968428393872580799351451693006501362144308658380547649831905781998229477305319997821125616256734912738430889238688188443926588658485813e0+.107254217569620078362467226391585570670719170870038317837938744674753439930726755824285322775761743120776791854551306109653398005510268687188651855705e0i
-.147284632353838546913929564068745974681775201328960512915068077741712646609520924539798024040665219658890696887365879735636772444699111764931661124935e0-.283539735216157230131677055610408610561731982044036600145968517092449614187995524944509616989754380278053358529133470557260870847639239828022654442720e-1i
+.409828608329169852499454430337655121593875402519913758265082084238323754921422285012540756655291177961344043559385275558345583679599382587768145249964e-1-.958926294388077587336455188755420955374132247728431840430654343614595340697562301497589293680894192100228345788976191818844999436537917227991577715472e-1i
+.623859984249502884250467199993006741620730280951138801621202670781532605571139668114848064020281834755966037491637650323820219345588825468047637020866e-1+.448441744834606447207290712883626578640398609805273043408790080361168917167576968979393767142084702912326322459979591615309502832368786466563318103757e-1i
-.465673907960194282664158573683395563128317832848611845981615463003917482350976228117104659814549643459489336617630824830203903164742988870710285469246e-1-.723493783608390024562496843689266647894410514922691265944387493818365847895378403615109934995600576672979028228812637694454712120442986690832065966887e-3i
-.905471301284859164667694777727859037020500784393889886892211971494116955055890525886813418415278078367775932694225294146482715686290218518831131196230e-1+.592777828019877624290093175849120207724632634184415777877537997784978103975859037597124836959980350798596700315843308432892144196754397820325539367706e-1i
-.326052903232268314999792953185994555938594026374422021040673375171449644710596095424590475747350815371971743537787860920218864593181357214846161277555e-1-.762114611591942399734907107723013553454676251905738842782254973308649201481505402800485960068415170814095025244254121081043080672462427254350707165837e-1i
+.160062360446992705791640350662122972938815186340649292657120884315518871212651443722812091091813431484717653801738388636981664639994492922788510168131e0-.470461375496267613062845979667862055688274221828314933928291192246082210763430370931073212918334249554018599740998989949927363230241610583999581758006e-1i
+.109155534459262257117934091522040435893161995444820162626980463065425122315083193492530771807118377996070832158377342232851518676817054812961732492493e0-.333984291354096255071628964913414010126190770532561336471009394492557697538279907705469571939544229430324316790089232455412708188245419749510092776200e-1i
-.631691089584719282044037039374928071716840727328905643594742254684203088029530089799399238961807895233192214813897636134666778991788972411367715516310e-2-.689092158985734791654577097318606676018791623158353937548415573436291492997152291301200224757048351249321611154077105023577523645988571116458604464365e-1i
-.201422264183674131445560941835004012206176894938901766222346400734381283267263251537740084405596127675425584025913172764565020087836724952659813535951e-1-.481306504309011254281393100989189644985910879693853003782308049201367900373992596664979213900352747933454124217630595982145281917317320205137303426631e-1i
-.149525201397043303707372817845373214686522750936454224519425347495527819500727946830087213123049241632842124547365187569159164834647345379131079596636e0-.716991988845308730447169077898177413010249500708629154735962146413142513186261768498815114990450909499124938823928793651281651029159790960854901930088e-1i
-.147282416916088204178092893051507348791600536169038205744068350482999581280128928386625413698616639605780808897579474336950261599156559666719798431506e0-.585402890947607206905526319405482006903469765640648867237370757401863779387379503356620302852919594865592216178471275752827098560510115610239264496690e-1i
+.245504484804787972267604058164634717811653134995031032833035965168387829965501074908461964059018840493208133234547398090548563091408358079215282929237e-1-.497728184978160048017094487957209394557711144827514426945963318727399839796269156428189332354743736181738361870302024303472273750172837450344007467306e-1i
-.150216012494281015805267619808508332439195747710727358997813096448134318404821913061320775745810834390685985383672516922271877365243521264296431175726e0+.991554114013972330111062390589797628649971639855274136656466729683935203361014634852432780123801921334151951460284266817647064919603166915563363900108e-1i
-.192027800722180191958926918270469590794800495917132051731869730421353990217876015096409601993660529237776347716303034616294356156700496052673813242063e-1+.300701251126178934252786719034762589441891102270005304341512991180234048926313431347537203274372815710698526767906544247505706449435671193378444773288e-1i
+.542568443071971201796555917908641161187104928396668670100601636223762514505265200456650492013846351805773776189636153771930006962633087033907483555861e-1+.366574964208157147661836652869105485748169571175457941685044892779997038557369235054335813688347972843924360531731498312738470322539435094996058314231e-1i
-.120843923505228891095003023810461268056155602155759843631569151369145709296015380542789238851441557586422007246593187476280757098150254436995310390013e0-.287793061933317246421481111456386106046579213743668709942354372025051874449810221058109226902616866697108143743093188247565820848794206585466017108477e-1i
-.126524060681288477884176502822225257493758872469556618555144531560535210373748691865390306152321007994747189850918860250863057078252131742434350119302e0-.110017633080966021175589232859622135925227100415710206832361286673020900060381810874828945437058052426613891914101156476775381414021309570633684055557e0i
+.729013393701694374677383152620697838450836114976182147159372127422579018398046963817034170839846375636858277373219237817888929952341596857315868507929e-2+.273009650132501619103240488602255134567480003336088111743006245381622398163171790789507716367337981159142367204146543591115458699398777371151474561967e-1i
-.547622989375221875771702462510642363425444827961997802027044232601893797227639986121444410697136262322509689595937350180729736062771912074218694997106e-1+.328642002298070328621532517580000563306508210942112830011471111174789190278434843957081574386819505890039177863291475982708145474080060345636998292738e-2i
-.423614241692260405786282745272231394852711926123760717330873289926030558310590244772760603453018096314380926061554592227122266015674101768249526848910e-1-.117908902609049761081550956271348345681367255112245840914705531383037629298945297393626139713986503013638903644373889682205289846573985861499014818668e0i
-.169377954642895377723969660418456555776578317774437513280434140311865491710992245437000664570497512906876446143872444605111468996969734325567686498031e0+.773493122255973380369806751867694409806330566783265120826571796619849559534015886430446100219513690740578345486778448929193513649830605710525418768798e-1i
+.941704362969630611820680077596779111691057129272090579900112485358362930828739077217644223334837930927118550293468417481922921543458741897209330650534e-1-.507262510396986302222828161785393576458701477003504589680247135795192667478344710420952782142079174960201918112733767116378438143117733359128174312805e-1i
-.482631381442853962094836951574966496191894717181555304737861227643485922638219975042213841897423150853601480477876745328511263439785554225335043662847e-1+.231331023257777137664411585181937238786074467845982491709820024058664403018237966732046097505620635440507554247005081491334468717457776768783210195961e-1i
-.116173315133747921366834881178151574699156232701235953307241906498713333774380010569982392606042197325356712135643088579048205218151971600542706318089e-1+.569432309485835126112722083395903184252759514312418417139931036852972358090217799480170475788418110826760636252846004100289492958472118213104102818418e-1i
-.224547487125045616561269487535998051465662078890840004325649892563054307517824778426716247794497844587126828040974531591732543585374987445254973809909e-1+.137324878467354744798490060646850436928157673155900723777576037554656331198660972502042576291477760506570244804888020151146990422576137779126429169739e-1i
-.136139872155685270748577681179591652360438250918680568600966166582997225651771351808163767329196253856240044635588224699652910025242835685370385775295e0+.169286782967873969282930594804602181538970590015182955676519097453635150678923235705039985136747935750855901167212647330668395499398814858887929912028e0i
+.123883348097030026943337338887933176901417761459157655791369860439505499111192180070113820890422240581939858707878853145466087006865764916198287312657e0+.471361353926189231742284792391853784568973662454371180390261771817211660154093437971118238850999401590464395172243364869237969418776691800387983515524e-1i
+.126572771178305231641300602989258121603380064308374049358598028889165934693609864051433270815260646251851538681085184936245295178728046671312308100491e0-.610895398210396709251005810685225147725815896165019951010157767705979577399674968606220013303960216192739822638669110017356411865905491100490905319357e-1i
+.280744813698952386165649882772367930691834132155318310708554506330256381541239736624122362020045927975365274402770358720343019581620006511253452268415e-1-.752548311003455911722144291619777123982170437558793667025541383592451019286807772058618547730213019876292021306506110177529619619580069423681977712379e-1i
-.168232916225732411954418855677617428867241297847172397727217955092335940086478272458836230128409593619052144174887368338418390804345391776993795954624e0-.511257733021280303520824115465898986072090186984292890936299799668730826873609004133625184644105853612337557918023403607375099482084500906298356078362e-1i
-.145779476512961811850192978275005043218000848958644032265709384647842495572794830623677566187898982118701257729596716652304124952520209966585073321751e-1-.961115639176982786431964619478846479504026454990252608257071713572417297417969879794969866241493913552477571222889279693591944426741578171944270341376e-1i
-.226874570478695245799630532192968170307747013073930442643664500479316712410254859267750634598298771167688624930271324476264029637044717461034663575316e-1-.109513260658718548755317441003856694749549789144690164468580053599971619614006951351263141438446115411876550382570209171522807930214245168983228317230e0i
+.127451150106474040112312538738859040627805681586025727545216017562336219797250751909339792356853444199325443595297795674679792771011771071007742572304e0+.854769324502792549505821614769740473416103679330319790738059471640506897610785070413714357554248114825819731509746712893717445432004376742324294061167e-1i
+.142550172578616987535625313831845328967494239252987304983259146559501220050400454999412416934338814393187790294317634134765278552890920284351804641930e-1-.565021553261308089956894954234190818403513242258582559453225237751749756662108762539418389589467827638772148231774607535172166603865433620947781039977e-1i
+.115639611653733929140656397129623720217789411459651996791613989454282543351524817852873696738201972728509203917213813427274433547591976985471968497743e0+.565124504726924046785742317350798879918127371446258877055574793272056786719302364695086503488631254813709018666513979555071065533939542813599288525521e-1i
-.413484124782484826353507638504196384223234296584624279418872649632696002062082482109482591915830163003872544387195522910118536795486370560227689392185e-1-.642063037959701029823837017445083560284435080052413370308596575375276003804427024920798653188201768637559170391372307001724518492151386938824931498873e-1i
+.237925454453112585514092109762222417192299923914141325248629722651683223412445619980155233637680592704250073800833917057338368197534944548082653049921e-1+.141321478736740075529958032025197667517383155789218329542525549438679978962863381195699842026090287822073050515738420072498605611182200015071953357995e-1i
-.846860010084992206564526245997603170893788861328035824288230169919812553092799826919659751843765021531978716674161660330768056044696865458369043812569e-1-.108827814352694407293223241684250374749796711789741980230665048068401723133435341493690444910602482614062931048580858009207822023666775782030629649171e-2i
+.276641492959669431759706815904777496731997174161174800616391094785305005100374561653706034106947604587172011795842251795435151890238376671359372284596e-1+.948566949785372256626938944964918201445448257780565803782514352309845270163847680553601055797358488767849913447621743719060075824041389203741008515610e-1i
+.948169136290593014893951893733770821133343379429252033349994327856907137874337225154170242520132627868091344912161430314082592953461880460056255113622e-2-.731752293419453744040499470491763407754006227635471508469948571629023278259613853694797895351595231153184843524936826185430143157493531753868596225523e-1i
+.498828310169400265652286907295930327038277080465132726116796070654208906031615896156561429175569917104396677392228037829341206109877926520260527246801e-1+.286347465393703317052199313871151405371065164117937198090656771839364981854806784714345774207489647441697969010726128205393794597962852315264036493186e-1i
-.706322068546789487765189484100914359367245846601003804824400692913355204560318437347899201342140576235330616922363611942382008047268384208967102751885e-1+.124336818080791940148630573307586409624154984991280372066850016986024693024030029887776802185768125505240668338187220788555064628630226640277456003410e0i
-.173981742899008607076117830932600522721895204547112863723716053211734921822121430373018351205836480359788434306066814387299549355607511006645732538917e-1-.194179542863366629484619028317788809407778306342265324605629231430584178580020613075542168891264664319392072164096917948168248069912160835868453565712e-1i
+.397288840198250478404875103289209157915651380437009647762736267094969471473651906900525219891060067015738781791786753151924623123841147340445475471412e-1+.153852810098489177509911724776259252372826412818969833148857044060773331133025466913651789972634235466958077645671660317880584091796231528537178516782e0i
+.250865059633695118241861767727253459499277553789736408589203961182488949592911581147789159406520408872853133760121812333381276087259210848867582822215e-1-.434567381922755665647138310544597036947320851579490079849846216549656498511078345996802748339060918292426089786940827153271527004297987497622601935808e-1i
+.655345861763355881457003663878313666379557127584100411247119153163852608972199815450843243592325437513381523856799952968181258199217495448458147246928e-1+.610710682689717441144347667305306155772020184867295575560960169801533088924815298144516759943832992054040444652318887694700429922799160622124688715921e-1i
-.142729118692242681766635357119154064294947175315949932415837353588915498715382607900023311215190606222280214400522075732102469955846183835653591927639e0-.176685791324362536345408973300404098905383045750551225645849918379655143882772688975625748543581612399647816023438298543646786515574128279891424956383e0i
+.777748919888546671583929066707086740467537222381237299390913866294175650271642370922396527290010086620760679851598283322337362168649975871975304399785e-2+.610048357896866388511637193756815141077830649310839545567128304989976608987104135901179673805750511848973013059739224425238736940583243690125244090300e-1i
+.105229561373927428069700476240203618692343534076451043775510204551894730424906972157181151169550978103164866600072155364287457540791610979177870027632e-3-.393981377888492695271482316726981130711677250738401921857079411325752082612996535531860490653881787574676740592873019902608993810003352315276873848654e-1i
-.370774905060935703460236509083484353556022226038754772123959922868710723389549704415043004151065551102136383835742223404892888897976366629908978776909e-1+.503681718112958607758547975879791855583395052394055331654946111681544356973296831906495697240222618159821773471112453574220459725247127718986078288792e-1i
-.848373005644805159139048890067049327753895270184406586671964021546919456037891259858594015394144227646797890463498104569878620030602938484478867919834e-1+.617209149911605312193882833899623105988968649627328936467093001840382545834752210109073044772433282974881031335691551963797394876150960286166656406325e-1i
+.167421531348784499200327645711672320094845527646672317226583078620123488488782124177227513692551102633740125883237414128474027371298077246801479214183e-1-.625678578741546763853787434969159490086510986694551745899706975244093301173665266680633749333110400134293762807025042452843078664929296970511452519171e-1i
-.128046346608519997623648989586965641998753564566907658556255576741733625553557454333654701038749365898886147644562895522145714507305688520462400923574e0+.337983479913254444651187993339427353264386423366301548227529395620025711045859643918893067865629660223730643760187453522913296890019491461873749926679e-1i
-.792948225155640464363216430455993486424915636987114316478517111341860395050448411126144536652284731197283812021405880884603422772728547543761994937316e-2-.547574787805843151701179297175099966262312603662817060905092670756846938958254516521158889209929180039562000337509063601540121484582352749651250231704e-1i
-.734511909810503268954088460825712410709440324166950547362875451489109579788448991033905530050419853618646402353592904368340210198774162145091497514489e-1+.692983811219432813025167935665376309190549434835314399018447419458262465911080789939653380807147360830509676352952179336463167451604295315332604406020e-1i
-.677506046660142372373500250219697317349409420394998932157283159139608622980864412368951300769696137132197626098221063353469506539608093051598143477199e-1+.353114506638766756577448477820656767664978385285144548921111250170783177455238929473276235511619385756051630173618173878805403843790334604945752380280e-1i
+.201749598152718165415621461866907396922111884511029986200862884174631094705605765558103140928501622428523505071453951712200688425648087743554529667471e-2+.454527342119091121155265494026052154110663591906525389145695753687229989801563190293276493563343731764007008948789975393184955857325264964770935091465e-1i
-.576141491981069065597312951537043078492310738664768755615211943165660376362009750260058427553001562667217437772789911928170442685849169417715524800409e-1-.351503891817912218833476374274446440403477481672331745886790546477644155569101499333303801659714648734290610992993157382235933413230881006734545220596e-1i
-.174901632076418870492830118994390033002914541258426179218181764578623120694602594143881662581256560897620989268874301175936207536366133026487473458822e-1-.916182466375880977153597577464142718882732668326474554707840834169936005666486403030130661306906753345727898314828310150918692264338934676354166951504e-1i
+.775857824505162512788835978972928743811671774094713368203499544805935157163460481909191784474119054372177333083180454723129590520306285748609829730846e-1-.885015906272070981564896873494160727560837460746857943342551112273904588875605775910811331892210332625098613551995786826001168067321352907228477252926e-1i


==> solutions/sicfiducial.73.b.150.txt <==
-.122249198039941414032686204313335271853321904691949360133852778275181355934692509935926473815867231934780674015290992835964517972572294457807398250162e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.105308726805045698873517162251928278654151931119593308231705939328892461223688247560014757032222962590785485854326817902807815436962009394133935250543e0-.696635980070843602854091100791546641487616300651965479275639178650829747349459568204202577628127907841913795242752504698293020310109533619520154458737e-2i
+.466715526541675548094973199348606958616374399304460489143482460214493268451586689171666856423798422057641242299279892515351472928824695271902244628360e-1+.269807516321530955310543589789732063412414059941320992925844623564814852492306042566146165638396746241739336223810416232987685387442982061384200067288e-2i
-.951860723386491300872886743153192770149328364093736285012266346651759592694273266339626186370979599608540943085408684208169151710182451126529642990449e-1-.425406934321817630730819755938683760771374948289811286972815012585309590425039023208587278084499669351847307926045152199722945078865021938505738876448e-2i
-.428902657232851168388265450874928614162030301467025738518777943603939296620155266155879740153900981400114708363773075553252765442410728127752198988639e-2+.581462350588779243799811605461727470932330910143422978229021387207053367091897003041681493601645759517354708003989238207874667443582108269766517332930e-1i
+.742263818520254272466245539565991317023783115384682198154128658885732137825179898723167547614919381271386737893828292271677548267091247668607807556598e-1-.502220781147817984784666857542331870920621768504175027138045745936254339123275323563009893217079746225569506290889376107872222526212782189908454766666e-1i
-.354910600610117400878189528629584354046787849492929047971978922257726392236924138731752138092232197566389495935088315250892409917794870113608446003892e-1-.175939875927089185225466922092929498288579404743052495858613201478311229155575238659838025344189344133446523763062583562322652847396495836877228798492e-1i
-.965526796180227564019628826974096783195637519937023982383014700958420401960563188391278245375418863811487730838436780700179753812459841004942563794132e-1-.172798799431560589335776419008057419695326036839724125374725914740734144395375518868380001770378016818334274086358689238632498663843025469857791791729e0i
+.575624502117717977950706055107839798940053885714558299530778940946970709253698481654281834705512178193955754786082875952254458645104061264367407120646e-1-.908283002433413586399738734974544234990086481403916219600032104191786337767843261224364736282691025943156890370418912439609292620129469035771014037814e-1i
-.126385783565474375102910542652032104492518612047718007298666778035618182636003324674717478978708440511542857156817177530612022672540096767942370125250e-1-.124400956592735415730981601963185206436113537267560902571117950595194650373998188231114775735966821619907705032952013631149547509183688772770686479740e0i
-.102092589052835479985492960269642591137373317603714291274319050244079179523107897712273995465566547687441166500163159223749879492645055173953840591360e0+.783013109870206456713924581836455977763351274325383345982626618715026312246843368988622699908421469435506216870879947653971196370491255443317059208733e-1i
+.777540042728018066901572376722198406133143766531608623746253596775202697235707773069354773887154754149123533510376336899229168984835105811681361325438e-2+.116315914648064019219991740419646033825245586932464969056267689086568211782315032824997304394769363518620044868018890028847215825123551274098524521245e0i
-.679664305762691574983727852628552992348084341748375059567039587620429796986462037584227724173037457681435245484354692571533246432990473174788944175512e-1-.100529699257308382173129502613532311535299975128695893318209515092317326205047911293071090667714617664778321104829548188757436609322301025070023375551e0i
-.250286098156506191852873461296232074172171208628404817755484569942607407199661688118936826656529765103113828106363275973033626398935447663352660632828e-1-.948370501260069774226473665025463125707669670486403688764160967844592472215701230574804281347383481374299183779821382262453778855177860502100294897624e-1i
+.445245997557740642487603787943161526210900101201769699118833760793179126628847355726985608252616056773115339764667224087180522395963771409400446577693e-1-.387153654024893209864571793877534867310719682303308447049548263426087107651962421969524022395942209869971119553571711375647514088977259335426441098322e-1i
+.261889977225965743649554873541878609045890955253648315447640089306096651163849773904948597643365948973712332463697373641121514493734894283970807885022e-1+.713760556557970826008831326276334159967576715294070280088405041291123530297203471716157393887521986600218167536196364887907364972555779641963865217248e-1i
-.969741357011030556614613563854749520276619278197390560873771341463040797031658630856277310827737275196208433027855737446948252929272037328708575731730e-1+.100996703925970696992205952362886571414777196492927703528098727633897166206153670492261298709970235062098957752305398371411087672522721558967618657875e0i
-.809599883204451302864371904993067613742064240401650030701396987854009782696152846745446575577651752944988027523732499367809132537521939520355568494919e-1+.110920441322655276819679205744847587195658604016527155157933793779448815069618826458403548055972050821159555818702479902366923508617361250380628934049e0i
-.177086215464627266007147746555386752817939607752071341394842981302023363375380396661076547831107919001039992626035005520819211728136187564143449450062e-1+.484981411932264328374609768433279561078720269180637205524229138179655775432009040105368290166829692273584586667608501018496063307730259747366849093073e-1i
-.162298209303630233728764080294247994730423453191788618855431767171668215330494033837884507274463853961308019766391495465706645363576084759400831483614e0-.879707523306001143122612581209225748358096379134920045147217979535821766779977515904825181683674179261768685616921542773061286272980393968929107528401e-1i
-.956224193575085727563801200824974354942019319092503773692794580318076641806575948829300659599063791272482279653080685295218907288891933207941697369436e-1-.254264309081550151981482022489752125564993176969559454785605907163843722615141796989165943097526234818082336694130523064582844996618689641260930178569e-2i
+.107963152173104056364875188435869581003071052835604919642966999585493393885948434900863412800853676189991336048935095442811520484670003448839290408195e0-.675949707275385828248752200672965392283670610091595783883391335292648785511241735598465153192481013284245018246454717568525021400753275484411959038865e-1i
+.457976070999555612690287608493155479980543489904246947960268121508513828567003385182461643812041984136644145601287373288002068868170577666808880388304e-1-.304853284884100151772504921396122641557525730187978290176382067989970410527926340494724026407965775880109817454845667476993419474644291824601106132851e0i
-.718136569421835935037072875477224231149399031253435820215046988968061655870708541607300937322462657995168836577637278458648173131086607170362270233099e-1-.773557704773327111483590120972107188344562228371965834130851693547560106469171526844618010744578715000442372101073586414135657830253685482136421453497e-1i
+.994433927284945048840020643020636080429628699971593464105817006780121207396673667742724455907486698446886273626526339152343318794003557960861758767802e-2-.576763047150565217683326906345308460567295202412607550918894256423954937314495792075322039706880432028094551432622262863799652207660111439849012417709e-1i
+.506447079627518907959763321759863487892655837428834442167607369714278551200505351346805367191436658642188296003979861535225082865097322400162037850657e-2+.398494174187446305322570518517882492573700954181344976136361595376505722809667553371674577833358764419165834017265163872771591118490432838568120029603e-1i
+.125280751801598697182557725715018981077402281422180336415273096287500479530582013569243891127524929373814546220681017466426304520179537099259203671398e-1-.137841592512838888565420753099924829532293036411383425497269187725596728239977575329657629457905646672347892646469935237852943820454557724463839655209e0i
-.310937407906118753697322076913517770427677547073436385299470634139179057637521943336022570538602479379351285563259953263301862187229562320396338404285e-1+.142970895773657086581410515791304958196800704991637620067998977344147535197219604880711651182772879625839040475352737145275688488693039732598825662784e0i
-.120935558730125204565243206059112580782275291910597931459498131745290088046413755386346672338396352549580323265615971836349849774655886170537288834672e0+.527516404442718925604414468358177668652619826342773531423334112276152936389231196855021610565155179227824555378272309534757678614217867561860326239952e-1i
+.142197009924766276923311311206489811477700351103374162244684562793893984141766152165569172655392734445665180862393062110274174439066845620667979040964e0-.517951934840559719789528155432164716259347202874300871210878861377004407723436601513331385677610863351947444249905217120136609321252732569781277412744e-1i
-.115958260047326032827481015945789446513597532783039270329833835347786968220767004555395434267123360710009003627939401567534206825429933156052106014152e-1-.156875524553117642884413726709256145297593525363331114499189717371143275148856478611044534629966586864133329474682819513903395629115121883941997650154e0i
+.298400883570887133087513703888055298772244283513494804413300457278348238135666016289710717844077165890082762320137502722774578511045893243304651471756e-1-.280675506352027649293812317240156847071843192186093057077603647914903238636105978789977955388363864012422654649135332563464291185237602888744615969543e-1i
-.347703238134362224383856140205831475155361005041637919700181397568889559279278483477087569933675975186194794550339748828058069123848544807755240225540e-2-.729659986032520695272398853805476383039568270827954960001621135395048194903052163653075621241630903926455695898537101428383666156763284476945172041088e-1i
+.904113195542252060490762900809766789081990436610186108571294740311047676242301828229839618803434706368421392569319067756608952573181701427853910578685e-2+.375138668726555163346959468592418948636280165973966723140508089691556922888732574528595456971636066451789901870688118913587015009669109333092215510687e-1i
+.544863895256118416257107112334883734694505471759426175156636813068859808148588442747378668388543636956045388470029148991395889430908587081708611285757e-1-.456161829445626379491006863052819091674771464887013371105354462948874081047000743714101797171511878422009659565023114340190322825178675736309087299080e-1i
+.639085378862385549814623175211940553558125678246349283390655729341901183861851389565660014729750814464191213542928524734116929583435334052443796802287e-1-.473256247806163231122712730709437726341080867163780357755569355903619379991487068944919740002268111922077850689248635185119338581761813443952630368240e-1i
-.119865007552973571040560259885944156482170938636331069941454706592606898590466201044816562817896851355572455604716685398162269160650381639951789274377e0+.767422899359697197331889481309488574209622370663663022801022769219912237975056241297068029172847716667696583266469216291341382326398978526514800127266e-1i
-.163763601237034826677232137219131050173236587198578371272241016283223997583795316678221931297296600879375168151010609594339618606467122996228658784667e-1+.125955160098502336027001119661185657103713498579083651812090438219242136766122986378212850456387755534539463591160934089800300516252786836547984310323e-1i
+.250896454049933170514469177806405230575685725776147007176738469516942721028906462927857925893921495733563871613257346714317161151609895329031541729175e-1+.154263671492902750161460170419281677552843035886911329985939557099198920983907840517744708484134843972338453042774193996554293187453060773722152761314e0i
-.374681491285942269586799403542119230846817960675661964638187771770903022501117229017795000090115433209562375577289379432021141013327318146170784559484e-1+.140414924330566680581208848972481784111058403124045591427628300599866032590426779724597807367285190507775914969170484754736787161949778744661299861113e0i
+.171527308076648608582542208478498707674611122940264575380351820649317760651898298522241196696076045341928504224758376418196877188446665202156227578686e0-.258008855413910457448635544811458655577369701512828884342321691818527734736197088014788007431004540004226681863596786871323858744184295429028455830500e-1i
-.106539381108802788213957157630139937442069222189637678788621914643715705138531769441011626251146993809521228486116833010696490827477827764723228179952e0+.188247805763804029267202312220576243470177712701418502635307681562289971629335981152529490949618426675754564059542190070733070285971647576094393392075e-1i
-.124031043710763895905309879255253361661483636545492814347803079150444242396528538359711568365130458742543567767371656489242243315819730482956524974312e-1-.569849355510876354625772792363466812655075465168246003527870693861025687342755521436496646649083565076461768201457234466351101361801293791256029784199e-1i
-.508755761674639058591773092775631362317997779567262459563243835520257430714931138285163219782296812759315558215896623735707164216305931128532690065976e-1-.112757962710732879039488131500027236272106598457534278502940552568450761775275423243967095713753743620278815412573892619366928946869640321297739325962e-1i
-.113373899137473103376668729466709129371526671558455592370373174600979099287937500499682465328154914171497092534049039130331077850762733745172414523135e0+.974418790027692329193290432852049180665801761975750710668092914781436472034733250912736248190822538482518081365559461687347341759053406864286073149393e-1i
+.213276294562306165226631694672145482324806065277654541788016664441432307068725423908288076451410547339371744538791690731998647694256533152318536343896e-1+.368300581077195532288810609502023885861462645131325239225307804728692480870810360996471803120579936038171310765462141444307313948913184524521439574448e-1i
-.104607839674738444069275383910494040478019275867231187301322836296550821303767170730790124603578223752757485789263990889466630737715348847713694646325e0-.885902349283109832130454905917069307207442298840891484010905930025282733905380355882383827703305339014639566290037992276049047516138736445820681580926e-1i
+.926256111325101747702003663275693001397697491333961017565937545667172541980252536461081047261137251881715359338631176995354339089108405055092245322708e-2+.856943382062488406529835019429757139564810649141913494949113212996981024896897190173991315351570872913701133902084923016890852119751050490439188537292e-1i
+.964116653062519664377177685298198297944868468828934456296451578618451258103111654282339277721953874506753302421777324846919747748744886582084512806290e-1-.225501066858276620201304675264699755484958030977222250524894241272384286600935869058689294674708303270721273815362039387139310274594161362438017249788e-1i
-.162910518640315887186106475721772034259242916306937977400105992291446992590972100733707475732601210196752064938669181209578038960330631082483831173099e-1+.781582117278540469281861333853581342954631280418926751326461800108247489921535987828263040031860856602171511914316469714575138577426143394710385728071e-1i
-.258319173291886482139800865187052085180120821912446268119142548300044607228435446657946831576590771626081347426008813843115843781319643718311319551822e-1-.210734767610286992597272945804437408374433160896368237783575843051314664889668736556138482475635894211122790361647247782408949727287419207854105090982e-1i
+.427531503587483714149661776380548233002032202864224248662918673552701028311639464926271810222331615320163774681235084121938929410014552261442988504189e-1+.247151816228547681784325480729382803009682287634452791210839694827679876213790732135020423667160718035916986791329774974747086130378206156650420815048e-1i
+.316178161338585982478068989553699944837015138659417150475583925620047235941947838099159967382124455369834639217110924319850543144886199538068402631355e-1+.105279693681874460140337414804092721573236545150450396758234430671118664036251886328619658551474435487195827032514325295858781197471309177245374152266e-1i
-.779119294054487078196739301089653660336268754498967480241225845178984513154563225938842451678281334469285286555523280092540988751938190895733797669650e-1+.541401185584172898957500528376065049220467447340894522965398141954400967561353011266753328449960712123355496133711240653376190449440290905630400477644e-1i
-.908697165453317767900550288474130150866188123490707177816169550238939686418905656404669831516226455773523278609500608293953287438612448484177300474938e-1+.330977422224341823573458004611207893157733825623975408324390071309727890684752931409493892516193081414745624997613722684922817546685162815289878239245e-1i
-.658349402178224304044509446524458791580118392209797575730588375463881833724088916497922921504889330796592332776818326177293950654929243060653906033723e-1-.893408743631145594238937460365743772728177724698441023060735565683935868573104504032731611456229845372506179470043238399611002165974086007003320865293e-1i
-.102877170500472184231418941167807345756903289970152729040147630162758772507465517681978106595531548416015484471549939755037546993057925230253811910280e0+.104348676369737879760386043477196954032136549495422908111974620594598749543215109354081652346443700582372889065271515199522234245070053632662377047584e0i
-.582761942939984156768531490252798233486361912052795821155645151116505406417694546105766314732349135058838558063967700457605612616926085673498801241058e-1+.202945191871708874476098458045419343976678941405607231522438521164845498972784302159551624000150343896633090276123730804344368913666766504227777841524e-1i
-.668283036420005412043674663512160685329277022859145453848723462511855647999960521818795422719207751670093006179756799885381199168485383268961920759721e-1+.419692104719329487608615840419275763998574178015374927187826937330574031401874094865951719852362665521993301222868862101316287237236303937411485615541e-1i
-.936199486620125975522982823156274279223908876030006268333598139838516369086776165162790928573647304794266437608976130158226225899115789391849013129710e-1-.106111746291348589244970499560318142078923194441184865554281989240652967973417742720717074250339034759534753931170232838128533953178582027721981283160e0i
+.194628288275923572669193906119778302194663528641094939194678229911242325498166136017799218180745763765599540587432615319977446062769123809877649417072e0+.221134477563610136007755714976336742873152356204108939915893718521995034827016201635170829903179751974245874965050882986457213120689849865599848129131e-1i
-.415239912893316009204218625664986983516299035049825982207892221194389759090025188555048513912615285002258370607236988440295468173994355723385288079808e-1+.428479868055438742359505282018952338325994037927078846409179837478795360781050908785738421748391726837039852943294927211070239775434894496268880139671e-1i
+.517071591766662030763655747564835483446348712987877563461572417191486871273148254026389148824779013875814996620336587808135042792892195693372143414502e-1+.224584857811317549651710331113844817786301653484953639543276060522747322149973517101781790461867424082854302890024998660830471298204869077319608417690e-1i
-.107199277274380736093069665895393599888913049086990120211843761754685302521193484618572131104646476252777854923507101844225526002593722059707548479689e0-.330480234099860472419116502729171446554707604216089346720449594862764260760056202249742165244836474695133559204616072652615513952292951772814845226873e-1i
+.747836467522588024379854636621986537145927983888319660233307892621739555907097922673069047925037604470028718484801317741174442331701980966003029401799e-1+.728413024086635448893691774635547676771812021763449642995901639545540154896007815579196400185644677485682191716980966302963714733986482373854410439712e-1i
+.749775305478262824561921775228138178763926592438922781674504087829602901109382475469907009949226291782812430446296398900123564902529357160327711904088e-1-.126731488925540333339504885130551940151337011601332206143736062198427247290319926970552209182779698607737507066201556799832345828375235111034542743983e0i
-.758182027678715067149142969986841068609858980636283243600312258328096145748757187793825706089394068041618373221360223743691472917195285282250979666072e-1-.754471132621292135407474971170616691436668255295865556545918090534021258377674991223913142208389377131846818603739066178766774075206973259750458758536e-2i
+.107909629214069475202089041499628261216574892469775041243731854278951008250153870356212868011932759013632999171085746230368673632271751098656020973350e-2+.178972737446905935365543871180358732213046477808285866035454328376104677753829031241780002975621552690492304010836041686027811379719262592411973638638e0i
+.665614435081162720459352122278844611502720987100640824284266280132835071934369809079167129767026177054739977161031452255907843534978725584470946193769e-1+.601512033393911334536702170851107940894559914737851923265902680854942379469089907711526639500299453255803506151428766676911568072811796568026147672389e-1i
-.178058664013196120801399783669704557891108078541857945200089579703032597006341793601723199971775525315161484519790331142370765743273622343112542294961e0+.665893625127409747364357391691296528662437525740570217906187999543132102114267378267030681407248442753714071637740920926585554110408613509083676425034e-2i
+.638235898801883906068208999303550627662088560281030657192021231454130361109723406025453157260966195936938581417118185301697047239174251795885930758352e-1+.622419395266871601826202245449227465691608287929259662253189609209715096423859813875361782725392087965395700000762796709301514827040592443343707985368e-1i
+.761902225963759549119143220323808870932504096127053110512906715950134277982276197559512553066590667329877353717911276590297695229511228780479193633332e-1+.118145391428663384227035231964558597672975747663771052918794172197920495681656918198167800714592706334466169488664856291295661366773233829361802048913e0i
+.137774241794470996374036535893487744880556176811532499938345360293731342880628915784410812287246599114063538556020622294163458620724272158883819373601e0-.814887670090425549895696522520448512851410032679318030558598843803390859123381425510209489136640671678341853805297486165707892464302418464366449271013e-2i


==> solutions/sicfiducial.73.c.150.txt <==
-.132955929628297794929848906883221477900028789749724499993241877351210430828919802862731394886945234876655404488565498184322561343106874730544184888810e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.835962013560003071446088691948979456234358904036600326952908974991616111613389311514419913972735580594263087929210067760305783136746669002192242610828e-1-.145968506532397696482222483191149848743472825578739166064033294472018432923145933412040786906560056707570400096784040146012629133877064499199807312487e0i
-.107303172313492910953228278234372358621628436624414196451416640039676047963839138797605029752879603475102498084370122753286434838143290875572080533182e0+.276403903798583859993728717966852627832591546856169350089984214222522760525508619017275108758069983914978283053304409153881512298229828211432572097721e-1i
+.296338365757527184127769128687414589972817082495422705000715670545451779402064706746535318825143783039931561497537487221914873725203319352268788399288e-1+.633634208224205787400493298343723764573207297279670631183319514103883313324351955702558670295790307180581742627489643663179329764481452486286003113036e-1i
-.279420749617304197363367514815426780686449951380107377290098418250447350519514834059837671324058058013334134548493921522120076056971583927133626684307e-1-.801440268717172007042882940504263457849647558492558172803407516609255582258606672827690989410919117119083368729476744489268289733288330931225961724398e-2i
+.127315479145919661408997440511719200522266047631067811547785057127742724859268709303690301418541039897012356030476732039895746622779098197340691363159e-1+.157906638192015749903749409626309330743028338848667769685466579042893726770038146939771645481467400171562409092911022270546641704097918157202184779925e0i
+.112798030457107642797497317373773375541174807701116126889050459371993941009533992537773647388795903994661021774738351679886478566514974857008929552994e0-.570630098689468688231444766696467623905518824868665078730586800051798156744647541311842142806228612123396636603033077517316217051430239867927178363810e-1i
-.536872934316703095523997399889566171347039035637092184775178090325664937504222871035766862503602335506322741193638379403469363790300640724995708339654e-1+.770032146124084408609623117998317989253321971296841221855988574655393019043998555070951618772057678563916378366724322163845484951709067258458683404251e-2i
+.763544271612003098328397936474043313107084867690446660946759113261054251934733455233056380716966060428796608471934594452029929197350667700695386714231e-1-.871507191489172082493272326508127373730368971624971166173818066935424582449309804184146818675000041143232234104719982082718269832635770479391869701911e-3i
+.176435113011232590339405343104221783366758196603356915002463476226526640308586391910618138554704419715939656011447918915611130492958849122754808140735e0+.743107614042185600756874219190811026502863369619794040675574365844495155844575903567155696161371120072649840823746525089382992682280561380192095774559e-1i
+.632053685363167395871011896476894347011649278659558030902094866739654572836724403844769063827577891736620755976340089365144930877546603306217352233091e-1+.936321277619039456172275088371767444885557440127549482913507643013957774427636991682710908205605187560078466767417991115787914278465627945933019492088e-1i
+.233480046882955372545892296266286386757830087881870158383239749765989073849271444403853455826283871923996071441138787245373105715498449179011015440620e-1-.116443705090534418626655725932861450150890956681370562421680208607929756891187505058659800330925327370930377633399460725193383894758238312548435819226e0i
+.690502658381272954570716452665071345427648767071732047137268549855441471660492713594110965599566989650787608896289479461939415822719892818889750296852e-1-.872448446065151993551384735444596991066664680942466033609436232240547723530614296070535256877290004404539510706321518952832868836655300936421109454721e-1i
-.135472005206063421050590689873214183060759152631665659238831742142902287151518924551599262633788319543690618144702927818146496079402207920068973197479e0+.206217526078742301140763980537920464018682784579826700168824144224337834329346809498464833663463874755528224485684447388718115975819625337563351863215e-1i
-.482524529135411988631544761065148391026475188136178185253023935818882050636945126620652038168256207850986660635766768050684377820731874777781118209951e-2+.553963942973010093218018899197725047926513653016111899197507055381057038921474879571365080276502515498179071419056705035557671891060346031622254367523e-1i
+.175147415072115580218259437272183439867411722924138160480262366345645292289000190683579217607335223132672054794370550831398907702393208485383831298797e-1+.786984933938364571245224519652092755778173927378330691064583274930258155837694292109961928397253994597970974615193600674656351121982696918117237389428e-1i
+.719212696857605646678612044393387032151230835371542025546988997070651182384227175146750644194868211178872886134778085526860754717855678551884039537518e-1-.384630849472593341662594489543950828648816810624316669270813770004597832126248441537042607784976065171410088752297307843653445241259698573263265559875e-1i
+.169445074464859469364270016920779766515296131186093324675937265397631301201128384843708932660081083532793470649323928435779785371232958121757725530768e-1-.134309760886238779515547022307847297585573444332913793117053062074627791500988718814714593706335540207875583935540933140058519054137746193989365159952e-1i
+.120270364766126849494824742160989112630105872811921513282536425584067275667940542948908518548111817822778767481317620780613150189277199387600644876267e-1-.111577193966163855274485848056715637795685653746786791015404975637300162227031158419873687285632302161608366120498988344209807770717467625876723706122e0i
+.148346840815527238821193454661205710904318907503510548350251431884490404787930547094538826158329979244193846802068866555760706719681973733202776953737e0+.656308025332745166882959718751150353319922323322009443057329396720664106983911046865036063659625641322563593100327874183783053499709485411632356743707e-1i
-.748281925025001259167113661070499470392518176289177555368567832376867895404136463978951952606457624797444889547308882851488890601137569753855665056679e-1-.768765611506301864231006676680569152647265868207836370089736140046661689170777342166167394075131134612600811064162513577939874213518029826553685152047e-1i
-.685201401104145055003096512860705232764738998644837174318963703465190777745752226767624152059592107144292770842595518954588377915656306265592110865877e-2+.820282739389632235776471259602300108465472488531088296523035946503190629211145192002004974205400984186276828680752414370776007205240235597088436506145e-1i
+.687047738206950098547029625249687471637696237004583950178661790211628376227748534345173755814930951956868425314311052858851004133801482685776132557461e-1-.926181026975414877007522189153465459793839553538138572298461613515811616697178720992977847066632342790216572362107837741792874482310002161300609190550e-1i
+.139316521419298475383683310219965923422740840094677879315190738771836959428496793136224084789095095647377127435412849155529059307264275642734482236630e0+.130197045151106184314980517393548376940041987746738518187949896487228217513978052017902163354806774157916402824360833831141322555590724237830068322146e0i
-.492399694263665042927390777207214946803814639485681642610015379914378514998095666521673893111937641745047756713060053166867962925936320115737625556500e-1-.799409349276199413402471320457900769479135845563144738761883240688895860637982344234918949076837216076720051929971442498369258884949668425747868163782e-1i
+.648440680502045602799120357573530417330731132798997170851846077486071227587126744697672407235744652659919646133007158157965211255603551988030568096132e-1-.544694982395631838409160093014685175719098843786310560684019369271760134007546366546249985365706441140044201664916933606443545206629765115369118221742e-1i
-.411395816486924238739072583299322389073791779848291629475270900786828476541890564452178897346076953508369789667188148812327638689145486676528142173148e-1-.447335564165078491087617247807712138570427907937002675785016102752360079049321603995908087070551591423458873711228845546927496229217236395282894880248e-1i
-.950302505567776843709156007329658793328577913173715453411100174073310310077269752336552964285090187031398741821338500373700461233051114768096941319018e-1-.666152098055720259483991532365432630756064335246842698092178510437356737184735234919290035581074754842557468136351013671810109309692115266341580584204e-1i
-.503686422507618274295045251070374576620758169905272325386073078449876809389751628259162864622199173281873694641229311513649636344081148688729809782972e-1-.768504985017854787620214449109146150326326714688904906476935536481530160541200566519200761491847549833162709620561035977541668879809489102662718890115e-1i
-.752751942949312581997644577381613326032472148149360090142377485724497022284028615009751987390419800200477714751772634943590462111422206497148155039179e-1+.795916645658682241507907836396392642431366841500837754826237175888570216712150911617003084950959883010591011559163385302553100899282175361563061600589e-2i
-.437626433412381452505168043252510275324852910965762416422367378969765836127625825458425286738445572908395122556466128105786348595458339762188804520002e-1-.643798542327138435132445545589359653043407149347984327011039371791415241199368709125027275355367303161967140584397529821273754244438636942915184687452e-3i
+.360467424095273020771096162677848942428696451275914617608824463961200791655698013924411285661100368189709900754124669759874589486898305382354751256099e-1+.106651534919915522419075121924599978793505078187524635389449068860320288753032350137946302153064795176109911119447269971653565198583677671481435420284e0i
-.581498809654884144229526873841268795025653711589032433026657320263570736148753388623331847458452008316082319486879086711641475783457118045506451588949e-1+.244331245873299868593196910797714896431738968624326788133098487120123061433717335151416642011831805480090377130723757656956934052505287223827984901596e-1i
-.586219527226036565370201926537489305638762698520863931862359591465377201905994133500109075547936161841322082391551092534577850676189548769233308121566e-1-.648003147750054529076586980842767374652236976743074620245596865387143226858246116434954085296754374633072427948120392545943025341053632749524400597641e-1i
-.753729180862423046793569397277156539637145990527204887397864501213598800267840348760586630180680903854830721951384879094121768196157877895560243386431e-1-.308181966351977704277152604518206561933706595235647917944906369198420446892097733522896077859807890650875549545275877561519374728812925377344337706320e-1i
+.909311201517338348452507094848796959538629533081988127932455545750728109097575550640697240033614661981786457717695299934867461030683893811522550092835e-1+.395153065174348018335401656817175447078777115555184232008196619191325185015715336488522866878043983802137419281405443410890563096657101761079827067037e-1i
-.128596774627323093508545854690929006735462678364494558522059074851789032306347156946424867723791806142797746049727807982259688313292555227392332737846e0-.804658237532158103125003621242759060276498961856461397598730432488480749416216610458413343128743220754170049243242377174830063898116537889514550785894e-1i
-.127545327380421689389155256316855511796669521494696553615223530347141971921834166441503613738340697719320050663665619977043014135330532300469474736603e0-.730483050644814317482027753785403172879817363100276877518929649805045332476872199642044538257208624114379995939172140142939786379078949947487773390731e-1i
+.146821777050791854721185365830811433387201747181521477234778119820317280633124706879493661420849226398033602931776092548528821314842661844626006791185e0+.590580484679111952524613220759757108489321309220891621626757609433269659734042360249528445838021489352791558917845133433755005376799295765984999590562e-1i
-.671819137388776051041736594627183713512393739148116464902906226351015571120980907920031012306774824217116555756213767451545301148537418699865373105241e-1+.398679710394766149570561997904265032168389784119018483082838833746779293119150808387904048136774823646511310184955594325480295944736897201410775162220e-1i
-.707328822617928499861649356211172351465114360800129635938211531318118875371825444162492878541337506691765460537447426041324657565247119362705361754297e-1-.306490111495891748275958287906412027376818850709187069463387638034505288493688649299609549596641086755289410686415321307700456007369551335326277419142e-1i
+.805702113308239173875353642703290689211384061597825546207798456403703003111368804171281321002122492341441845355659976169872684400207507343025248327222e-1-.135404028897480142996319621294311952971129783989942401026445741427199132198081972574584953117030511562874968961046611286664402342670651998169511568091e-1i
+.446581146473786799540593444162211251846037893555757038423680006332700728294896960633261214883065858705439859784050609467921630235140681396098636212633e-1+.550804642227531494751117566598862922134746999747307548561770276581672729442238413757660814729568394153724377081847580731009827937413537617678212692805e-1i
-.871880348485330174109014177664378202662916393893081865272008553515822616795140004047716713709406483733799077166341101466430506335273161881331738426860e-1-.818689942894647908425507340838395114202449276612257079243971688606140621220038964594212707543031190470822821965659031891322232833518498713003431673153e-1i
-.203805360063939743270810905860817855788306280111028599606435811974536145089874669684357653149603730935405108517283332165130114224400166579788063757450e-1-.173380625604152430492597550332358705508761511482151052495398311546389271423783458776207271412953599075826426186378644936489909879788989067103504940376e-1i
-.251177834022668613097264250510739710729561165467050921057715708550899161059388862721954323110672009950644088817148757774485710379017167732824568515499e-2-.785708619367939025912432208270652627687442018007102358071983762689389073710888381186333610000611015905089204845703721241882073771072472830166371913553e-1i
-.124403268399776841226854404969083991648554779521125704245200976507261263917051146006642857313534661946684985843390275499387163872800418211645923515987e-1+.186058238718819181913548867835951034923580338603576776184363383023633615082276885190171664080934933013493256244010731388256266111979892732036983337559e0i
-.286253864337563478759719912695115902402430427749745662196839806115285098408310311779948699799189316071987080374557983811836428884793896045199450740158e-1+.136506007024413090009659304583859376914607480245094404087579186208411748868966962912448575055449500743051744123747205795257182862835278176325149814034e0i
+.275333299368148945876875137619563786190999851039280431980423786970613283572987101012066157396693238741395503144237648857391743713697386955074000154503e-1+.722876177878891726849637967552880253944004164593456465167755238825689658493318832755205122463070281043421796741547378635439257381687720717848497817992e-1i
-.885373147947546594690916400012222716125297781714104796679301189768400663542096467959869775853508178723691852589265023969750380172526012700569570284677e-1+.112643713191812068766196407800851798198554790966541774052023227658123806888678402270849254686108854676195312331886319385458425429279618867574529581057e-1i
-.227637920339604755391002422439350661962204486158838762877239253994521283268794503410934088819510966302722631174446555126145596289843656946237503720365e-1+.158925015684647164288524289347808144391856126064050664984477059364456089099013447860973247233976883166745742904177319176613063848834635825601306462183e0i
-.469447880685065342021030279061335464401470603519429559851354567645530584001896201631437239243072344458702395854188248712808911932317660575989151624924e-1-.152849057917385493210186590029046288409013924977445212439922569336115925360854428141693466709699505696089151582733927128110943443315959189091283812484e0i
-.739759080492421982576336495147799096777941929384594171561734222211976217600066471606668381990736624781198863503317946736530445542417620426578784450128e-1+.324383886345584159692151251380514358517591048716734937580044637358806703246646681069642749698646459840864715384486446169516840773534322279900250871567e-1i
-.268860711375284377620719591826529507450638811652276804186031998640443278004232019754170952493034367177938611358347002859013556134478272550771238967966e0+.156820424311339308850221446830339061794720091750457063740007179848256337823532538168508103574895757895660346455037196607906828525102351444033465249163e0i
-.645444939126687773137542923399163473544711349917268085413346193614302984769851771910425592035501921925764058409157077690194261276482840239256480981039e-1+.782225553437682203540958375333163927375199636146281995290349398588696408283077104506782583444592835282210361863632602770051208452165506807041404663674e-1i
+.753130970723426444592606955285662818531903070744879119190764318984167122647637037139986731064235166907458457849368615860692546175627304408507052668205e-2-.131430535220685381702999370661295472399546354929512742274601885644340830306988495169262953336431163069954565024752230076729857454923767787870492266661e0i
-.124250134421514997991824724642152886246854268140224287209044212458511436833714106080515887748931512379004022057836621717175220087494636344171841131352e-1-.290023953983151574287587460747279655619104193782164584180624277208257168259553326386143549366834751575006360505383384166179045560028901901460206905546e-1i
+.726668409951118532086684064864929131919190877317376494171328720732395351241535787558114263133932503439578023945626076076767011257300165786351810078484e-2+.463597282540536031257339194461917275401764861842093662895227514447796319852067392232587969232761905962690975147472510711080821968896351249454440435538e-1i
-.156370647841439008323946834973169797373008396795021070170465778379928649298403647861990330974915338523236065016772798257217388845608752720806858605125e0+.641241957206280853447011300585049915663798311453071794524283108364821441045540197007513914398019584731560939023250572630882443140287384447477878614450e-1i
-.792820667802884652524586596727120057782966677533572982062248398652972906956477995943895789415999721820021323306283279133097067590698826689946681269177e-1-.155827311616131753740430263341351683360844249643923824022261704025692214024414110949162804787511975552760998861613230133413335774249039212387517017112e0i
-.492367038575625712506236051984762585383082015536918942931480928711149563159491539766448488398812385006490809001882973267198453770451091107662375196680e-1+.303451637393180654231626047224156750396205584513898332768972455459709080939630193572009759583230252289707416426690191384363039749733119297696076079487e-1i
-.102988834990654521621962689187068212486678477719367327651024351752199371334303599547916074661651142967926885789989601606954376897092840665863812606486e0-.231177990133652545970966723160984538664017363744187624351162368101639188324566671870167679086834612499952371643639121916289374053348886516847205479219e-1i
+.241751976237341564437334205896015005659454903554828633977305705548715787401318075409228610234794975393890237794636175550703580054805926596143817446446e-1-.148580887278869119655466035667140348445837401485461493704614023601685152750036322127589356884240936100492862486092491038749227614193193143345955805198e0i
+.596416659747839443225374825415448772585667520595293761312714264047257293945309536210071259985375933579446965592389140180562369898831760146361227451015e-1+.256779610772314207267386900623934866757961832268817475323186746403009314583517550913557586714138667527292010249236411975806688138219260659941417176485e-1i
-.805945763923301420355419743062091319533644126176809972500403443333814002150454797542416734081086861797856590545654572446041999147267977231544244083258e-1+.120770990780986407202947963631222239866932311568931134255721030374903925905890164486463159544789095905365045692540419429355727883225001538007865427569e0i
-.763485237030048972476380890534424345585273312497162676370832343399800727476263108801959239025803665655003015586202537444453579909470185433929745412922e-1+.109105690365295044669164447502381131444196707310746624559329154612668261404851246152426704169710890469795335010699808028218552657113497182406091463132e-1i
+.630331519955194053996318800270759096760852925315594255359621509287625956151450355865946347719247175535719280943212298989276005942292850683094304789491e-1+.713358806941767498606193286937283262834875714394480257865121358655066454185347663966159087531053039248806369997782437925523011446612255297114427765781e-2i
-.769121960184034688628308696040886784787846496705246746542659954568782171609417734113999807472361956240037071795071860437306135462084694053356869823604e-1-.113177285434650208672948932071701505310762959727794480060817054288338374305845039401415707645432770111582931610760321322674427314170022873743652168292e-1i
-.298514872196726880910000088722521485614899346268881085518233056789537271697556022457061726405612667756857919249401945614901111443805062813179748695848e-1+.155210426833975906019157386953160195712124348579621970114759367158288667211030706858256197048706649275536494186392476986984713102606007962446286478066e-2i
-.168517073822632961786441588011531274580433146892192769801923171136358731060132932233969901682715430688433215348435143371732718461549549188093784851314e-1-.114505280397828654648703062337371235065891491461636085746666005376375931330990559192781903653862747129811250222524491453267893578486320130905758469300e0i
+.405070593311768604531983873802294378691732356177722982635765974067827698321888866494025665196268526889183339998377935684678067340277988882027514887954e-1-.114679681206206492067194514760695435869855847190657233384109065539682370999565036052468462246124686167352536464691058965580852563759571238188478067166e0i
+.111387247036881755977626205823393518724146624374604883442022267700233626280842022168179160661321542141298819210427647497065437968103603139582571511339e0-.660418733618402053454596150159348211481755372538905923629234481934214797514611646559357490253961498319923239166267053871510292994019831644782994364285e-1i
-.131410370719397564411902717827058654781076670572689281619749436156431634695075466710043950510913834953572206342162789416718189244828627318017289927648e-1+.161188956342111498603209384877816981551520126776350190962859232426708315011983908004115395552800601911877914196231488025144693323075042445849125448866e0i


==> solutions/sicfiducial.73.d.150.txt <==
+.111445746382118970263667635186583514753075652086364066739389145762512929048401671563263394658187658096695278380223679909338918137627857813658184235480e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.611025940534689111421281007152826614119265082188075170786188932874731642097418633092718741078775690237128796157603106483518597004572085280058611505421e-1-.485700781884505433510555492123783087447652454090062371035325137526602270875989500013246206075921873521917222406466298735378624122006501364526122407107e-2i
+.194492338119786700468118355799652609857171292653415692600715798067619636909274882895640433658153364768087111835491540674985680351361569696035041536566e-1-.829417362433809342603614216510729018780941646297830125627454579328295441219896449578086711583646123826907089836949370598454040639037091374936219728328e-1i
+.591167296828899021345922331635033701202498174581669360331235692098024490370057869220995728094191665296069181189259719517495570551555477791463236949356e-2+.180122433031607737014786865761118151913963754553018762528689824907278099102576794595828688200388065576404546492977590814460008883552068031161789190326e-2i
-.763114015768495276256011521627594200322533262294762024178490816396746019226603600531072041577940405236868746899549611241518113413991284778413227213991e-1+.440327854541680259669850985506988392334828783099785338090917732210186383314690011259761625557633238770650196626165755559480228157250822979236757664129e-1i
-.202874018924569955183599634947183066107832070384663405501719221785848605933014189508900533823124981543498215469612613736327356226780281323593663228889e0+.692497023858075411992420785993395939841444446974411713439316644400930090440369386333239274949793056299792928312695141663146946131600340533830261121059e-1i
+.636122669964483923054632150662399274306808343001845342063667671095990464211694259749893535424468572274155408483113683828757147284770784207641766955709e-1-.179835995830527505163715104050800516848490014320730383197183463982691217149478400597190417114505269639851765142463954123123401018955509928951261355545e-1i
+.894483223588571861403371411520835855923640152642354491842091061066966059713047017265830917701077311382301709926418753235700984597187205381634159530399e-1-.601226200518184272049281770024672838674100328219201479321662170735309832198925373057737451813777348659686510049311242090684521467791844984713849953647e-1i
+.121580421532540735286073989139722257608310523184662783154749046815338959254353417137026574907430580738968159772300565222383924811304527638294195765742e0-.114297163437045985089168294593542344600659230345643123805801661211349656080978590448201784143028137952604777662030024246918476171887705152912964724668e-1i
-.110702576301202644725914507122712532714999793787885972166445651664978912728000268619715150211417811895169376951018112238507588358938870739278044707676e0+.359608096043118831353291234100724645308679734902739965908604760168085726445142642026321826564393138481574090148243715233833163535191219392800356607042e-1i
-.329737455508193792845374045026601081275556118513954557771971165056992740390375972246619673225171272565661181528759138430298764736708802574662625373066e-1-.916192212632019750347647747545076326667344839461836140180719381011086838971501829895747452800001148360364817783222292930930682932991771561597648293243e-1i
-.427061670262527768585731356579992690852258052868237887666650543995847912742582846715951189799643540376370975297058970458710447132140502529127954713242e-1+.658329327217646280694018574202922630524766035615430617796070292369884372243527739113787104589257701960141307779358920879886835201828678497895989580080e-1i
+.240226673966530648880468309970266444376838151651374926881864875759907564604947284244609990894943861783832866014880402369380153165602202796194907144648e0+.263217898430417478986110581810778831478185062608308376173553547949282385222549441992380310569332160115874199848118669592294206465371045293125064388926e-1i
+.233208327180297148314552781083085444817246487667004519007757314236001634030452619101970963724037635030046127610255342548459316213876514617318866917370e0-.585967394048547280067522810348229228289056443127029227053250139468312167928755370340271833085193636770155163250207201408583052991279165416927668331943e-1i
-.257388435575863967005700354694896546049602510720700331632513291475547481515430543610808182157930385012951165542564970713962688842158659615815254868876e-1-.868151307319949387755472157131255258120395729597175463735676513628616355069563504577087513485982495908126892739848015351095922500487749539533452816851e-1i
-.114868908644724145333238827661832763605520757612857126406853002119184810730253752506180980789053548577495761841396610753826825554674261749148817563536e0+.839400676082038125690069196095869674746461735358957639948117952159970088471955678304945956007310776465391286921987435927316528807274366818311359191569e-2i
+.366717319447564010960850688391896115691766300956695088784225901073736786657669192069727109918318345776566524419627715691623779143547560125456239297327e-1+.691596332601528039845309881035734161224087611887185998489791448441941012645002996620459259090200518357858506797697096762146517374636777408693315958815e-1i
-.256750196076675325550024234748349620354738013031223884931766055497820659284866395008307367354956567324751463051779516150444635218507407576270907544043e-1-.255989925420957488398099771587554063143353739612634070097524967524809688733309992549896562409974728864737944399516642439093537492899705267519397315860e-1i
-.655844451776324324516808650077582761268622689621196630949165963512331056575065973935233568102467038808986318636300309284063104323159472536793020413992e-1+.150843719670453796162438023571146516285748721080200711428590374851378530981212412267803205930448058875996038674549206071057039393185521936976316554957e0i
+.129178243106201329346310163133800899908319377889140539094130986397276655244256042153910867859213617688576580459802597972216303208552100777479849039839e0+.464957162315773134007182562273974708819629796182061971414363349272068549707028624510886645262970534133546797315430171627501682920981087370877856332671e-1i
-.223483530164878965011793136370701019444926491832005967098842682412287079890081764562021320926954416718430717262445022262033588980247162522242783826322e-1+.443181228260612185111014883412390470323504197360830934919043207042955839464975316310840496939448325575068972283189298055317364605867205332655250863976e-1i
+.388496392272804145313614172329966637730734648825149255892107429044399048419799686241564280701423258010605921973607680189010111626702367329610942666144e-1+.297325736683759651972012630772173103014985634357325588362959606027499006539474682013698053327462489628729688964225333111800869928548841841098971930909e-2i
+.619372701103018580080037191326312814642715325970172302852690033570622140874889052687669036808741053720279861528152928783774455305425996966519311398484e-1+.158835177023987822060566305416219114888117152484326617727052262875019157379810969805097715596655783889836066725432618790158048749901232836598565122560e0i
+.961961171733425887074973307454180824305510377381876517530910769480825035815539585003364872147299522438105726420525760789979372051675784617008084421066e-1+.565072101972935608640472100949700155669404117887744106728806909483127947398606791743880367690990468258569625653589839752775056062213061103736968818087e-2i
+.115628726972616629271762116559662001250640349223663932218354289512926508915716200286023626511177815071478738853343956176056878575514007798146755127816e0+.208242826248708103745065569250414120520690367985111691255267193196724871484567611495661382720434196606968784399283205988026466581583188481984832282359e0i
-.133131365707893713080456144816971862171399290312566223874935167815398714506961929449284204442567600354940722954737944630254722956492736020847112767752e-1-.456907452644004235603272714879440918667003451221538716696382229143764348201158223764752107469980076884775492456342171053137311922983699055248966005354e-2i
+.299393120004592319111069317060330620374660637553457053424107628677703265147872157548695232658051988998151386675617640065459291276737386910617074712063e-1-.205361934202937140349846717251117987574832173495406077456723250982538080425342330258225355003155649315844047553536060336515713482196015176323238820913e-1i
-.167749145155789994074901676388503019595542833867826525789398978592352576609640204988801038738132949859363260351411039510456938174854197360522125399394e0+.106388607212323213394345178458040414291665413441316786755265645976087620273703178942049470917704748605238826393810043768924295927248183935429253442662e-2i
+.875409375408932073591863010458783615870134563184493984651200054461394996668647244327611949242976656343291349160622654250953347608127522339512542736131e-1-.768586700885795752162568821910158213317771414533127426863776581728660732964815120135934068964155131816245248370330882205333133493519022850538816285098e-2i
-.263473058071324803838519055308321836000667779474831039860528318100628690999609037761605923469652243475672455335270417107643592397247649657607282819560e-1+.333306711452897475479484044537948865202716213623219895556654136790512707611996151794656421766906404194903724860037924782247076517047978415167087620829e-1i
+.188373304643730924791242920864781404112761322019667900294171530339792649974114741757612132996667806473862168933144200367159203203167404671541786902703e-1-.219762017325939494412614266851629737407667058411934025266997439757247320745640880846489164451034231822917878389491229472714863055011996505862650044613e-1i
+.120404864189319147975798062986503159069343842995538831023985091802195714611937913579550072881918750879997615520866696599280592193662276359390241245338e0-.694741316349295189261249981456192825177217017567137603605821652363809531037181968224878314869310445726153222751828459436942930013557155911765715925720e-1i
-.909595494071570808900529250769979304511054283595189936640185579926283618922541059746522048015175837512196026683528663502585251144888882135380184432750e-1+.763440117236675995026756205979901048880451113226265640473009663168950806665715966892305976208161193709101524378779436244989317963766435986373078025580e-1i
-.431805632102157211627824454523719582948430258439717019190304425816620994657120395930733379785365932498951776784773261946018573073842666349429916495861e-1-.940401194953937524590854440000632188457290065951312828291909686698245972169715726081838595636216121902787569652479991083949942941066401423178061151270e-1i
-.118730731676363929174292618558210184063753712993334383373442663017855752922832590299278820680888141477687027763494715418079061649252777930932070573365e0+.709078676288986408721760994235481547312835041748041935913610761310858820028628192685297357215992337323528182208933167255977566379784453341409009019663e-1i
+.549784621682791129898978923744783473710781295534671515841861166673258659375202548830108356369446988546729237142653719288693305778469808816660498720831e-2-.744200250082923773481141237327596958186396798060048885336861513557815137482383337744334948644662950713008778284688449867909942739251900674640902346754e-1i
+.580258821668823344311819646539919044202024348404403210196843884643379386644245390957033532363062299911555266868071177868329893346798558600623904444604e-1-.104995244037345034006919361476895819023511557386038954607817668706398871353579571208421752314454385931321679874830924770438954110013008590401452212647e0i
+.659149888386972551419206542675129824015208909873092090653269800507450372527278091705670192762328793195271369206493119952509403805317334614079624579352e-1+.529066024361898964796708364554439612203003158564952700990081794638628487616644422774897439067531999948346843000683875841144907928269053069844525144278e-1i
-.560317653510170374817619997302229669841139483060207741027305802140388517682338245086152995055146976443586297607324770288364176351544394930396538648013e-2-.131206418743464195795590920061025427817881816160590521477971284762779964948777322234430860441524208156755587194959639374425961713460808906051604860986e0i
+.185832463218289902310854130857772930766754094752557899828533862313536972731008052224481902655226839647417441445723928299204616536854152116503189447677e-1+.384698654241576948582941120113192796475468078242507369483772990842421659440664114498117896046458678133624529564029123718097878726538744965144226303891e-1i
+.812074759417060799483230914467293339142439284034716662164944658011444654922247132203317362024331054300574900603831412429958942109077603526935804556967e-1+.176632876404052991314066122154991362835289003376464248671170380439283921736159543241912436839422653167126557084990358394492902848902486759679785875017e0i
-.488544966253817077239709733407620764892957134861619542660188768652117099781630507995544933838219330889903975742509919357584693650155834203020916121402e-1-.401224771028356335500924706013408467963538156627301456000506066086345518030173378365918006708553441143935832448305543176972245168225775172357443610571e-1i
+.177061628742735187561743992023503555310406861830060687820991346408085375259502789344330511692295036088695924136477925874602272301428667433500094419563e0+.636350122066056356432593593317293361060833528811728869877733360715656975372928452226663083120433955973405092221015336392683657707246257981507702562739e-2i
+.813815565381615761969779583336707804876004666472363664447255682067668082107500630996909451691601980060781289815814691548349962856099613464813305236177e-1-.246331067326543479559553504636508631296149785287902790348422726535937360794470952435186979407954348820236318163508636162236171534564937799556725837526e-1i
+.146693339101820467055462291791076515541839823065768750700273661913110657781797817058515403738876881808038144606781757002629512424419940586707112945811e0-.140724631378288161051080517770473112127227400345580629645890690365011702283422117925728682701006830533388608984811850218894909007887600255168836093167e0i
-.148598444604684684784993734322810063631408896085270125082722255845115996360289692094463592061976554468586903136153656981179312115390040134314574739889e0+.869681273491028672728867568363859297400177409501203211937722451526427688129946886574538198985307630708843661621336750043088288281562519881520980545100e-1i
+.577380422226259943737336733302904204141391756505268280527615333139388912885044964795540041218655953185118591227655833540244083519809316229436135674994e-1-.452992353020454132551067012079622154894969914074617221327194196938388216781654100985899367316502506836920041036028605797617470236164738944446505051836e-2i
-.115007629629157109005451352110155268476806311882607194878863346510773625170378915055657094650099107701086200828864962407991845501342954605528048329045e0-.874446867950221085363787026699866696459798949998938990533558733671812513208420075973321227481120652375889883178043829755840752374018788341102698865065e-1i
-.145317805463671314167000284552357141200786700743457403927082105212193419110361247335325479472993040674272002652643109071116065418490493801229756843073e0+.607461187924327848682580791078193005593302714994848812413641571286189026205047708323840496231949138761215840486372123219513910948061132907697012773332e-1i
-.401030133721198306552016802547513702494767701174268907494941573166742571531617980276625870142963922074564049786784175569782957252461662119170152385959e-1-.315880468360727609451219547907442282140482411612965357883259790257476031522638799472633446939983195886243927094301028581796642153851043374468538001056e-1i
+.966986157709508950614721127193652023779037153838528574274016960056897207426257298811461095731593849957518861153225508278718413422403146034027574062251e-3-.232644677203058600386577120421032831201760579430418043887529817333250035555227105465784352033873658990658036175086346142700422119553242852872176463585e-1i
-.980212607222930757028153011267647584720145019864306247551984601905893255409528132710236945589718103508007680063238046770356592177826279204475859497474e-2+.485606475019497774241620503409169215179407208670073645698357125793355851269466167130784475681201938452698929972125567755810205885607808212407554992602e-1i
+.232982381477074532819234985659701149922503215431242491757607121596736974931745575612139301996950787672558161738241372502419033109864772290856965842553e-1+.436040792598613025718728598083059511332456438007962002368116114073103839748566304168359549109701368899137937077366434744013883717744321432316260899828e-1i
+.900580103767190260583994003518248939321964935501392254247058637755756719279311454906353032475112336837908145141853605150935897393812080611230552412162e-1+.758126424124531237482028448056470689455709630526496913896233389379749842684889483956334412512631031032717886973470783802759448512161339566676321767323e-2i
+.747677652612252321206908352570280963459237247072689143376334633160394503332657022725812858861489908388677199767238361952187340624435280449186312044074e-1-.347489985997863325370853827268336731705009226073706951680435353822089859869882534865967770540018047293344948287347129693446643215296924715220419018112e-1i
-.940340813359186536677818642190969408531005530800518835605873950905105033241647109193524115815890456736351635708985798693012391289968126711849798714400e-1+.461155324153688725307669867025946946555579986874373877390071705522080542432121802438218802333801056266271444511961395612605999681744116745450753912399e-1i
+.188541504716142808321611465657030087977573448270756090596752727384976951135597952432122508009198220597349455562865506456698513274746153735686495608082e-1-.356589143695135522278117255824784200746935544960497025017633452042990031029905836893497944819696599690551120271651096953137456578961523535036260909327e-1i
+.111017274397919955866064466242476862257826285624516680811216352801157555487228831400611952569914300435090260021088222343480383879865691279305682984753e0+.695206590825283445513115755252244277384934174913652149374327230063888043878996811690332206084909038842703358011382252562292940554730638248126754180828e-1i
-.983715570475600831948817992010596713135896742334638491318417901278198878569782395545278324257374965665515225916565063640828969526827873003494759651315e-1+.460819264300859678096582811656741456923274833598046932394654962949494734248571097233576367564232117091261144223870917183763057412650481821482904603381e-1i
+.889767834694121162789654849590133966283604357662023676341741151820997760746261387624133006440263020132393121297365526014039910898886296024846740363718e-1-.757277814365264324728882157432302571130319005649536793925001013640299171809463004221430592468277281705040674973720766511732067937859857357750174812414e-2i
-.994709150095571139839900383968957264922587677862597565972930029022718056431930920055305802967718673525199040515403082331088358205906649983115903534529e-1+.272419286209538215843803913576812535648686216197751181088040107235716232725795714107264856374227115128972257119196065493805300668221768801164369930011e-1i
+.580279272968529809144529610166190307044308755704420167266648563436474498628101401166789190296941693944870858628969714513770263495948195817279064221709e-1-.137235652991159790754446965787184910551650549190492323383032033818670733557516803790533854509378469107291460198984660063322865881759853532260269499680e0i
+.336110906778969955183701258754635574690864683630041561494569592162707364025496859374262509681473324699835089802396838574773352141023221376299806515664e-1-.645285898363448839113168264832347906100701052216837509740876691494590641345315464938700604119301716191951816558173673237643185364457640595932462940713e-1i
-.987600145421043637966327191214226309258464258200630471363196959691385934500524157612515636252785922622030007767030156179054905323332780689726957095930e-1-.911230357740903101331084452691412850562889742182622226165758845362048123509912048001805732317702354381294657069496970836471988662304597627545493711686e-1i
-.855971444622649911973288938620421967249068808238614766829994561200771204015589275277248605793362780352775122890005620158224860410830749550015037610336e-1+.354676644172756163370511518945610544506084678435273408513218989735741407800580285780432782233903720766256521768952711132859453365807022032288426082913e-1i
+.353867603396654762620323097635862896438585584312632705599249208990857894162964381082900014565729206279446455076552126130542658363018835312685871997508e-1+.361445095820087973784474873150441719962861207579217716811593461485351078376278550609577666430504906153341413277204041936200475070152738787694470250349e-1i
+.158445583938162223690526386661947036164677144153484218494415589492786380956153282678409449087400281359583885361621944161296317100218422360206913890494e-1-.903493583732240310358196088117312453862850793548957786083512897532492104850808978588599306227703244124753167432250834260834724275248824973827848653712e-1i
+.775538611553504622715110374840406557982979938469136752147810417144040960184616266265113509458587043798092333086641368617792691533659659855613834085994e-2-.207699989336862447287529254921633642647267957995595092329197043648015663659955112186817533091595468062592882470536481593317130281174432824463377653928e-1i
+.127178493121986863045012839507338716220864533013937539800777951656754690513772883657599699103251629748839740986874642110795175228984568081790915327531e0-.535390121185262429412980727153427663311878667878217036420737418156029058564334877519028917686404017861185780887710055187563031660130468408424366711493e-1i
+.617376716844293450314211852885442370982057713843651790480448348716246173327783945985703253097739116301358185911799343656519004592959690761250931409037e-1+.922466393677571150325428229855253270627731995151788479187719369325164616636233433919043648541237354223636925450354081010635548368906929583539992877299e-1i
+.745283239564399205832284083916481595205515851719491118861189366701681722025698454951707495357261022274364565279115851582072844705803383240496191717350e-1-.117964718813786203000369380455102649456442297877285340128760822570774320642866214969434489023992433267959334673706051001016927327458939752310787937581e0i
+.150382321659819390435031691526298408687081880490758664522686039035518992867260272496001808241770400001351174819038297759146880794995607398932578630656e-1-.961405639753644874206631174639960701590473002252631063198459418893950984358249218480907992855657382241330098114173071740066482963096826593150194838322e-1i
-.885438997067474032207835273972126429968199507642680908988747031196237126823336066666451874887584098998077777164698905816114227590233623898381716587305e-1+.763961977517285913366331887731871104472537819376651274230131393129060891336437790513770445956745622319100101995231590715190626792482498931072107802963e-1i


==> solutions/sicfiducial.74.a.150.txt <==
-.196408125143333612648547364801842081601491914523911551906680363148363886500382313041053924640715566545015799780798788657774722698844741284451952646786e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.116872829899688378760051778584882623531182962345967418761362599492952347339755287157367779926685842361443156541587707391643834427334322859370473648170e0+.804525875684197935217141177739291690076224560946629748482718007853538391144248805945129939679526310018609516697573875283263485418313340156735487981638e-2i
+.577654831799325312561695300421008035360942764146764158681506528024949081519451067942709566113094018530212849468606766925949681082597403381174828059396e-2+.458113309673967204097951216155870675628667906683198471769848436506182205879750506844500950060699583101370921760947199863835296085287263560522446705610e-1i
-.546674633099519994133015226859203142383687929419746923294711119292979220817682930846981038149670425894109964042788362447512095129189889188516053266830e-1+.776980772717992769953574103505341282498032444382485486204696873412961313216687435909531864987109351637409082025780753254332854793769153673753219981173e-1i
+.301880731585259375288414055562938469105012988379737499129314058293433530722566684233925617508437838925945888548169449040859730759598790559133367984557e-1-.679532827873717471660953782016547339458415925737821222473689957753523928331479386020239083022548701343465612155447455273494322929812315116298175179611e-1i
+.949735673285447571086470035749411282099050808183519453602987135274104120094715192221359986274996674907144989541066846727650524366303819219699486170981e-1-.534221595725432442281493888729024778438536215585191770623123056188008480441831265245132533938427567376639510745339801648162940913490391245958177876510e-1i
+.787139921563754833101746754072121083891490811826284013430544492363523186894388749585133676864259771746984473591521952234007901642140230784053121366946e-1-.335093915450890439264865680674946408923478781295303225592760460233415697242954237839934820227971243516597862868168563799599617251141831878696265114154e-1i
-.131440829720103027826586456137562550314924351998790851378261279829779565537509187344649612910594213726806189514155590334828776068090720334515378497517e0+.115019723297788177712733786991167165564148958554274015604958866738679869335106466687199848947214044530308719855761574092903408635258629490194812930548e0i
+.471074896221928945566036065812666043560310177308139060446562412709370082179700284578311338077539804463355065113971496616325343747988781889031341470409e-1-.387635501310898734406336955506008053773013940287478801504514535399381802617276393504953769156389230088262819151257002164226163773420322338962743093135e-2i
-.197653961347326422292407317853966504434195784472841382107215322669612255649903510123328975460412589802283741362611163332962648015006824143639027098468e-1-.111753066214745541740049857428142127045046105732232502037884551725489216849260725307254597546980688927924424841735627853341912744179881261373158548269e0i
-.104769487379829989253643524449843089281229343108912861068448477111800110256807713236043346733309310883445932506065087392360637767241244616271837924672e0+.101717536080805321675419569432521675471618111003421169818976494739858552358321075253269799751090967441193876796339878661310015772515125038811669097605e0i
-.868812833482924700244443804183579938996911698699070435668058273519576039073120210121760335511861247424507731314474653012988641608253238721819570684432e-1-.415637456250490781453184165340592113185255665504921742826500962218095370843098467907678859837857158364464910809164655751858833461564770766014024030133e-2i
-.158109948550580654916056729638822838484958352753994250472172421516797036955751560258891260066818115288471606830364688261690532411536722907355361350864e0-.647679450402626286936926644332677665898268381650375490949419722807237676579844481410697785501359068469905101297618346235481693486585783454904213750234e-1i
+.561963561940681314908033158105328574201435808997526129703094584447970500190218347846339693727849653879668986493022923382295871237772261837530576244233e-1+.917741702085322267146525360207303606279631079387444535885826880615590204516314956637817931140740727024144967051378297250462759904067964733122041138254e-1i
+.133550650185485311298376879020865265576866604375890949870214775937085177996244456325480150314774916404426012562577559307417039588807800714394929560263e0-.933620225508686756850392450523363907751701911383847220940047136850192356200752552387322424512818208144204177787430751827414259788920699687138738420323e-3i
+.192737242631570591366095942715007132833742724264815358141741495048771291944810346995577105655284665407343801651026470989690185897451436788119719602168e-2-.652892135921440567145856639894954888205082564089853611146214276482692277547393300388755258172671026560319163348025542504619124024699524812501972066727e-1i
+.976867208378355952439257964889713616642703164327495905943435203410763961934320949871894937541932547745403832101237249909738260143536703715932775043135e-1+.100823108327509996059135363741004760048483652540454106930736255460305931491777683449045477141464895860089567280909532643567082292372680690156941642323e0i
-.190025454566040769193228380280116536373111767372277754241069381290311396924087628983680620546515512783001155918794145344943590528347291768658275126371e0+.614859462078956878724687223177617151806860395246731242800049669792453563009510283927582255109098580324634088996354460032730441000960482029699179163174e-1i
-.118734566773601872487699010600554751463974322432598942882407999112931981048519744497262526096257703298668731682305718492630168517305846398932928311354e0-.421502740243050129780173496300032233058836708772090693273056962980982392871944687584611846479146989929981164855053979235686826186535526822917899169581e-1i
-.120751010737255223016063585732184127837108385525479275689143578407011833036567029604303948640243741293571794544271392977828608809649821644186507833783e-1-.331421105776648677642829430672791440961819327575510900439712920888045280534270886271849187734218277149429475636140146964470886431684326017793624968277e-1i
-.549590933850409426184477245436275770099854393334385710739567326767403705917942095383252828748337617165676765276087453726525603863018988865801058606984e-1-.135730498612662101098408847183587284041834902449247846373550278266526100839027915494434391515860798068308199439687232132410820464999098627516848512065e0i
-.199526259970968176333564753034696376050225145794637525591727979336578168152329882966938381831776970861241799002028347091436367182945045868314268838971e-1+.145334249287239292530827234747023632513755660107185854251210490483820262007169266696062041459236713551460102854922281890833378861011829501292403678777e-2i
+.113381258336566179649138706840630041906988942265263245045098416778158982311111217308741899786254273398602299573027537170613972872650150316200581175296e0-.147964851830594203318679995716862399213541930632315232716226853456408064859775972854583915164578358863184310286366440594816460067227373511238413180739e0i
+.368415284444626063348412722913801970745214329142625639008771360200079390647306680075068893977359516770318725901552906649099143238191400912466971467116e-1-.775722836178985924717613151588769099114298979747799778240390500263671257980986424371701196841017267367626345035041071660194891801188681302670478403674e-1i
-.166493892658238005990552947385222096240989871799986368352382253831163350993541798588037870761542543936175145334806502007554583762456484174806289971924e0+.158837327994618867052050162571495338970233478066891569176473347744559594597459285131234944379595608019352562084773213357657076986673608431656267632948e0i
-.460713935158462796323979637458483967497798236989362701328381786498614837944295023252090707042653019807751898979294862540750380816817578146432155429729e-1+.106786537142606662684290399010579179658971903011254465110565930320850841438003983121832021396945389875022856837215615590467250606775533813362229674863e0i
-.352305519919972547691208235508279920224315756576334674918854637899942738041685513646754978328744348253887200898113552245020089681884984385922772596323e-1+.206523067195532615708048069607135157074527108474716226382801983347525116679438484466006517609232157041792757062768865494808387644893677953223227634311e-1i
-.170141047618259831620403324690959834046177419963500074618146149105434360925709964720342791787388411414460713125899169209642343540953945736512412725079e0+.126568280006463394320981483745676799785969025642315716197610495930123834188086003656180313179436432875488235022800488664205136700774366321253137025349e-1i
-.152735256950597883491889937035502465347783666204570884487405527416560640207023407718749905046484780007456703165116010476521725708860125019011215783542e0+.321859286089844324076344135709807308762784222311863340168017429884367604108681755941245403393137390468500636418413587783001892823755303266349568675035e-1i
+.155396099204239064497460340818092305349659712583455996031726486827010864034162913861727310907722216493729965768386170016630055531730618506191795021037e-1-.158574211487980224697084995658764820454584752563203017395424595977445255069884884490418659381657257083660860729756163304694864853809435974191506908902e-1i
-.332015477646517856247448528912258916334678313298996638740252382657998077755165558937866309438576485845135771830339137115882435591878763157603748178386e-1-.732912081524538070488066162255294125240397620367270831818903027655511930585408228360149052053881843378705805645346859149682750237120488223997996065146e-1i
-.113041792441482993508456167470307726237643465221157669531363077447679334541872907758082455420551447889516883076837247170321714462814409096732829007999e0-.799179777870886264885398225133376913480736557008918541446510284451179827880885045846097177719585591321237689266967981805942454120735743718166041706350e-1i
-.787713037764197304746499619301094076537708487871953671139808641732714706436677260746765467568966212561046852403629900602965347848868171310863886184363e-1+.326794408618653988653150623325897954183481626894058288957378726368196925632242545774697479117520077466122408745679739295200593994670178640382904280891e-1i
-.470839464017331383715510077419941508844252346803146124834355101905705437085965972236107303122429650056005360764992143618022323597092926075940710871960e-1+.159928322121347605834491185652793165999858026155122329929316588693545362905872064155482144492519191687115654005699298802981148424904956480739324461499e-1i
+.224379032360947645640961695841659277765416274363624506684716812873029315221150183805226758576273490962234954426335987369088803334011236670317489555945e-1+.655990338304766935576081762750800238949160623533529426648255379275164850870605696096434387115230634212807761905302269245087714215458103810990073516362e-1i
+.761878627490954352144669189805790721366633861313784624336245664716236321483217924778504558560933445552688600586052141084166905498027069197771107675184e-1-.298808766062134412141659185847652376141444540412703944435136583174791653762826599893632309387689710394535217517188596488293676803456287874167966974691e-1i
-.670222967552098080330256818282306777582447497878547242493857967832363377162228745146375969616041096539555459109980003800415833215042733780868629035909e-1-.130756064879107324887918310586964587884352301227972417318027159756167190621960602302728626263426000280309718732443313632142151919844348286590848788784e0i
-.935874568906030304449792158169989586180264677762452262708561384512102229559092521527413085650667311461785959526428004792439896136905961585353532285785e-1+.342582671332978146085722395831689845517998626846492417571678576667670158993695043881147571553158629161598560243655482722572607586738202714234070330328e-2i
+.244427380945150806294022378311177064359045305999950541034600366490486235766778284955556753890212747113673982634567647415740961705655538791872946766736e-1+.155241445033681420995550806022180522783421759630441562373742736587299756986794358596795567671794867350208960425503336870817740805668163954648018866917e-1i
+.306971181445987932339760591955675869903514612176602108508783152270336124518111024402077118150052006243277040332896794467380212697596442063057178180475e-1+.111378808790373708394578443355535491721991312307247101987134166903906313045752496452135320244021159216251874803544472209712512006036148680552335628317e-1i
-.773208008465883333926726409533468763739255830637985371219260854855079957329423975800375290484931344600802514925817819960745185658107939659072057331626e-1+.355294502248813447870536009272836703935417285504476876895815307663037416644848992530186006722079031991785925743222570974869383507308647743359727062222e-1i
-.200842947062262896984650171408029229503808288042352662391030319761523212911643654323573287544616731310046441585521573984103220110364000823896315196769e-1+.135302837877148013390302676740638108173634845795080722957211190904029653163164738439879414622345398517300467378125729282535748919695805271241040164777e-1i
+.368353629292279310436879538560873352677675415001788539843821785642428310341083454560528633014809930948413948914503312821459489621719864498181622212882e-1+.101773690021568153172150202858600388021911182085693842374123194466192873448880029923734284724495691895061441371296488055706447186779356805949934813920e0i
-.922241815921769057330306402872097487315204346988456662328266170822564505053137473139349668119535934116466213955779313174386024863505310397962899191736e-1+.720389341630698333994926466921527491025165798571232450356785141631513332920680348690675345171639120929954636123430991513009181644539102730756784555585e-1i
-.848319569400318617117822250177085375548068211865760188898400410671055230091583192194148878614433657114692750852619571148234556595601960864330452751398e-1-.798110357505431625857132695866112722752035338842526877830957624350621426048706523104833680267213789470985876148266156628210693025921702724967928036493e-3i
-.161823293064890010696496079602970315592865799977749420252825999321186188374343719823503160437808498149818767643533668757080723743588778947345443703227e-1+.488107658598430626877889312205463637492393176956488284077469282545528932892566676541896933281749463013196881637020597034077537266764202100826381156640e-1i
-.105418093025523127984483067168365969083307887122331341591324049658740596096981466744326707583068517688219194473451677351217944727238297547692025090423e0+.797928058061530496505955693235125883050961405776528858932340922484054297874777481926849725980901273318377094048272342360309125234667557904281830356082e-1i
+.984553943061406187145557334485940057181340244413121413607123504176254836931906635060156246813615721876274137031248795405272858273666174061881527301493e-1+.703591497522008115308673792311448627180578020817376431203984407083076790213403707403810795493388261693674611121269623765183110147663327033709824542251e-2i
+.119811844515453541493733036415069767839247899147058365915495418647013731926678228708948966188845771886846655741663599612308016294700060650260065034292e0-.616102133003105147793399018691360142857216423194911396078085394518112625350123772658926168999068437821009804566825294235235628956404930550946701640574e-1i
+.243851191624216016803314309317046580144634609924942112787409457725291684527596048220736773904567006229466019098671977075447214337348816106597530335346e-1-.824187266388596749250683973056942328187774817733625149795169600109351724103005022684337793153887820847571033078803669221176144367483804526435022932477e-1i
-.750522186373361954015337978832265843459449662941602699770482641342981515167995266632474480817986466402210715018951761983878926304731309027997147321173e-1-.378724161152563421221231312777106287132261716505056773410301651808000910650160840253033518971401706453178665987825133501296504643558069706489891741304e-1i
-.392443671316147886768946616079080343042593113868129010211740290116480860630611556509490759026926119451999561210405689689441749548838877968994107497401e-1+.131111733696060971564864982258415723011892108938627067012652518014091870024016946879978345324192193386380230069617337798468168825047037344064143180238e0i
-.179656548704110129005188298050929194516402146221587470990641269181203449791426838918104820049864855308182311968034649430938503121767990354485640503247e0-.990712566348629021109058380553659643964186170916125335230493536658914388556303552460572107594575730441595110718886694806566317970025703830985509309408e-1i
+.239060937267720150785008769406652029221163105403670957325219934747474677169797502350143670840215964535210715417921329302857077628890894623363762754215e-1-.645089407683052245995055569034556955707390825031580664389694375052883307974060223381725474051929603001397501124274394027650283841290894410602554761334e-1i
-.156768746404953448390078656700658978603886433651363079394323838128796265677846847630878513149145197885443111006054932199336507540043696229357269646444e0-.113364276345502908713825154869068917996152888316280002487062805258489246678141203522156581199708754000811496767424122722270180649001508766516492388808e-1i
-.488469005918370149499295341479836403562154117889652766671939227068710807805942481816177659289750399952625470512054792458979172538573303763383290015694e-1-.241185548456849684576243377304113392101749274341355193223676970612352605669847114401923628623572941686915721773980341676522579756739815139909877579279e-1i
+.738243336127570251752979997741805735296264564865853834111956819886420929328203524696078681177785588355628446562929343904729822029056403023165803815697e-1-.475872583313339324964080077546283887397570627372532505452312077348855146175281808436874639895363197683977058287156769211353228800097697883015278291207e-1i
+.360208875688488353639213319087272680681958069877085765148713824898765250171322693386782603552145814121569705379481330709631774626963219836384998549969e-1+.737794819408391590944332067945627929471416274653947616306479720228495990562913165997188215318504087819520018108538617783162832810309454686886423787032e-1i
-.502132420475297215350323763265349398584051140870359036806110368572233798260285439007421096412927509469815179497585074806920755249017813073738567150809e-1-.589751366464334313570057236895076693350596231888315755678292030378426129060047876001955092281703890581848444333029400531463140191505849641816669982797e-1i
+.826078119797047876510849833076288399611734075026726984497902035970794786530658230632075179595039450571409797631542677208762168643237571978610434552076e-1+.220453677990933310159112534505410567673016413445500196312742103615620553617500573545974269304092041652155844959284153887419372498064961544426641797155e-1i
+.189156535404316662296342124059650438090056709099910667823372951593546569367627873021083479195274583831791080255314487976540225849479620964117421140681e-1+.483121903313145553597619094932101058300953419630713993411684773558119511591142056935835699700821535782148516085219789970741396525995646666021471479620e-1i
+.200569298665457173225350538286331091777942550134499865772252484110463797661187954422469293543657893878293791145865256244941879248654656993853742268283e-1+.483493337110294094380866019261888097909047885633383927824002714730197508460419521001901781815814712502722555611725068326878262810837707356864496844133e-1i
-.613778158040027736634798218376444684247602660909969776317162279299336009707216993193186160891955006132631679479212050059862492593171416573437420792652e-1-.216814924458109190174228606940057175811114925959192068998488145349956553027005806339757757917289139064776149576860909250107379532661801746251618392343e-1i
+.120415659291824162025152421090121809021488389613878115965660964137445553427314821480529092239038638791838148509586092168656618661078391624517227849191e0+.354872079553299120890278114475835767789556023482683107505458804640479822990590859987403231048116612289069433708065936436944102585984542063278756837301e-1i
+.531604933433081672023317199204894720164811815292024718318552552790216878988922968271415116264228622608614649250318761354121392406534175280791430766526e-1-.206093507961423647981796274437512984716605674348747971275884997184918077388696028274178007284413542512162652524922494990210501678463218474939032633800e-1i
-.129996420316632016874952875621281496098904845860374049027414026450711992372917070834616504994921869656702898663918964922000190116986719244816609932533e0+.241701335826962790141493093825042874590126983670786506574425054671717777048886284235796510988539258151025674488771178851943046518545723789394028609025e0i
+.184492150992994906298338486211475022929868337552256386319327058431858532198760363529929848102758453933937655549551557813125408447635739212827091222335e0+.183425504313101334688224970719036752640828600925555619135008141048262348375368793147888627445388143206184004692171283995918968718436087677075879058755e-1i
-.795488861691969686799999181671382354173880885566028007932184945459816652447826868195402228449728827235119764547854424356705125949725852604380955946888e-1+.275471684022197878786024799186358198876007872264229921318916368306753241013981747964430995829493916680868968106766666874132455414629292157727400949540e-2i
-.904855161935370868677533107459722925700818863322579201982798800949691436958488299531496018084674482180185145337256167642663660922806366123054101039756e-1+.473301318861667666651727461973759123202004198097019168630384267745539749157529054195007027842180792342633930131150495527988528733651547815490649148869e-1i
-.456128141749065347701092193973922943828151193005574698819279684995301649353584035615905725599834706846489361851363157129761660301737899080678934135997e-2+.749636649539446270420184413507560717304876201171935353991452794900463821602213930310915210219427046752235372654355073892019440775802533382965991941315e-1i
+.115457304431858189130192230421325529376967178045216764115473152142459051567669229975227875182475817411745395416000842238855205767415452423269849917908e0-.393499560453805917458830251243676448716296689445029012408952052268288706257489481443606688292828347914410631110727005259546145264153874024406522102107e-1i
+.117212523389380387017458941029987928502081393163591268192737116671363646357715227398224019440886339220857385231777210273544909956343132988669765609352e0+.739418465806108007058816417834694052374575639716307932310909916403409827044057312195312959519915801040061814720205862537306301259342228191609834482453e-1i
-.426361487761380477924357324851004591100515438598895358581320060243511466662290099644943989362031219036081103934475127109761278345137969127659526817493e-1+.285550169974356794413266792026769190403871524892101092740363770963625599366643286683369412658222895714439242174812474631738134823020451952167889259988e-1i
-.709903664853831229299959858489014554817082941743672618588708794925451727698317457027958166816032071321148846806842743427663802512061603436654832339809e-3-.105338180271762596225313904151055572715823594700508262357146393946099777355768225486560024946042965172023323434883530601861205114191136433619236712856e0i


==> solutions/sicfiducial.74.b.150.txt <==
+.171726780897806189766288445201250257761197754495676713531622911776809856796836786386896764817245921993576820365585035787711551256118680461113284725417e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.140548880632176980710170969680185042030814571112121245535061265921073137124247881377303801241618903085271572237571372294409252619370292431282831702062e-1+.607353258471637438597074983653231233936053883240554330281727516325860737670772562973923309816137437531759589166841630223525527266628223300978903522054e-1i
+.158197650279847551416374458527993324835623906390872629005094715088043301806772268000080965187231136592558005588377021048918963316762197808295014882004e0+.618250504978744593563720736660597297262299779334276768502689038205313996392627795987113958678481604976617922044502717109582548254432268351951100128239e-1i
+.253317672646099123419523802993984656252145200611742802741199061112658120902713842285077144338177535248571102143283259024685961269987175594843368570832e-1-.463353554093496586901845267942355940251052509636170439722403008859011620029475687740002433626618443555044956488017995341921164417588982074807157787703e-1i
+.360912443371780561878208802567036413072388476569673928538869791972652027470359760226668453015236033128983475468256775975148217801468016732999004179708e-1+.147618479635183482863869048754475739415843495516463807682706114551787143874218566650634692954881999487327475945857690939321703047582861676501590461970e-1i
+.865915635111825627970752610286738308401416403515467464661570520237778137679156609712239888584232662738382040668911963996216489487451457470639703762602e-1-.161559709949805268370002240969047429582868838753395788166295363589940784490019387091599282231655604526999525834521092160494908882063550322413730068652e0i
+.341444460576913759767877167343922856749089198666600613975799462566410068517519330880660339074814386306778856042311323297444022235465402329784069791163e-1+.612141625290399677945066344316737514433327425732706581897005860685729599020085816162589560553890693486209809618074748911021900007312515004521011319682e-1i
-.524345506423325207133335552567781987931289697200729736092336940665225144224692194995871445140676170830154654596642549804316079055034188248173002491181e-1-.772375177880807766717819167352819326090534808972371592223497000285126398785602937070690546176051720902365958239496228747619140476908740782153567143526e-2i
+.374416943003405502605042942065481055708690870872115266660232274531216110450341451492792673182807771030142440966456589698747058846068800733968103464612e-1-.400498315848160381574670075657039267651889757974136450993785513974717438864256326529289842147173366002474407433224153929191054504866527827322857835834e-1i
-.154171770020208937474791035345043931368430449475719077042430460106830752839209626718903471561422495152471224062962027723846628459359725949088015118575e-1-.859623115364922875272109703476618790676723507044543830055520202290181238038595951621755160332967700965648515317152609159503055565126234129004579596566e-1i
+.650138035566715776649760655007032344179026804822057618378837703644681491890406120267989192872986645014322684446605904616175683505614343342530652461683e-1+.125696068193511036403310910548108834584400498168108926434612895100016130749833346512442383835209694279797783507379111388377306595758867727836074235611e0i
-.904444720387024739925188429186494835457198101402029401138216776665953898800770120019909238358406940714853301944938047348439101131265597927679003408588e-1-.323804816795750685200752470243354266886386568695248683083197836287332954913964721716487918970887168636235827622760608469709122764881582921778624551480e-1i
+.206951962574380812535756005471230129120727601911460900650525142638454696603126519009901645746473039675754737879475223371618181090670938911625894774958e-1+.804381368124022865688980046772580561373808737837021546828287458755872670493706642815663682616538113484644636452464992950198503472675831239950029276275e-1i
-.556540286006972446629421763620611401575935133615751577667004065465943694130784969867312062690774013680874805455112746752523236295209936171437257901767e-1+.551624673432884985735873262200353908992781118328685386061397590055704765994390795780162824732546705100720850538261757507461592633301016943921249561240e-1i
-.687618402520214329574817710234587542030117674801790104839611955459354932478452252252944165308631989624436386152201243312776708278701264856386133560290e-1-.516922178201352173805596754842766420584423814906521478648441508056763245500616918913582974366143545408437804076970701533681942564056535093966441921706e-1i
+.725467458439878991550444143980804295138160665617229614414922000005919002459446646317370428045125139005198423417855114963884797497148057719599841835069e-1-.988602587038879861817609584211210384835266233343379831303788125765363980274088795553068223037667037560132550752660888912762071538505489502185188376274e-1i
-.993816528715840467297671932673656209032949645441070744944604334899378606660198597217109196291113784589445276882681371139417450951777027848156687720121e-1+.491343911600207551475593764736003612820954004491869214248598106335276427842127838735107256469038335177207728515604856103659342819837694768835129212045e-1i
+.210767255865226476356389707832081338144270720125860769394341283314650057505942705427814460656379181392994815316692558113188782310095083546068064429469e-1-.665062358768294379307129604764193592929708291808282862789932740883934237926231754474043998309735021494606033680012621127699593207633793669299108907108e-1i
+.196864537005253698347825111593895896899281081574915499447464261157003178220352345904292529909741562739281276641449832201860283930267236857089787266999e-1-.306479195184651255949121223301911144187687658148811429253464165668298723460161081379007105023383675016759399751929993515871855857243263749251794020277e-1i
-.349363820884120524226496867941842772087498925747619212823910703285662251516288643935979181259913084034956751818735430728150164833371806932714754934143e-2-.818223576669157634264063084234665071729408582932032324751907753059767622401503613477146301641006939625373789937891792684628920760601276082567876650306e-2i
+.521029448806062989397155926668152074196850796183730388459850813332001970876036636759422144583412650831793692368400138627248883925864841364807466718775e-1+.700931598350023088000331505260651078325763875282455149109856688040923369637658674265651586627353129945796704441546210778274695468401378599375793653594e-1i
-.295956406494249289246552846449402326073780162612611090011684872902798805687057766586646290634006416234796002993679148028572596818643334804846601547316e-1-.526842285952257441949938640113031752324166875485339713985629090974514414314706652809258877178260494385844952627404096690318963747825459148775661988281e-1i
-.612245063970983772525911576715408734201192111718724892045588605571591248127117474944686960468220862881756714332820483733440202098698311004226405183268e-1+.851684378601515523558724493840681729124508854445888262606520631206473567655356329252803418777627062739994123688058356003918655273235903576353243390519e-1i
+.374238902157345564684459548006459603919038441984600494482748580716823781068661979273096126149084010811391267666447074982448627064531980077102925638084e-1-.113638402236870887554162959720233146119773912741402196476850141269745961849412559611083929161426712263734261492803836036679794752617753104308933856764e-1i
-.187970495403769014514324861835404292318468090634592461521758220452147683713357862018396397618158939206458487305012783422814349337978552352366041257851e0+.213154688455574342025054307084691855908818230354387126083845523656576786468659709443120383080165164573334517783840249585787813880819033641770887931263e-1i
+.378001151549395279144355042809982624981117769316341433752171323229363305628998911809414002319740971680529002038951682981300400007876686516900767758919e-1-.581992143888715002666377640678402150290359780302205207151899693268289444081104347236900603005444532136910155948790011757799965344877673740972525354905e-1i
-.125733856109200372895544615289412500655626278410950119599254744987836205579041202695146471047653569925256512925973264998259731760804739037925120025988e0+.124568575883951478472146323614928756556888903979223079572155874708804024257897116979975622279825646847400522800094538524032431978038513836056118392264e0i
+.132697797088711358492447083044108508407405138146859899192694655787469303894668977354322177066878312333378748989632413614827555617839046498158092520998e0-.439444565536729515478499071741767503180697975798798632959332405136462902656551736320235773348710048711072408803417527097709618949033833829610295423594e-1i
-.150601372395233007465918483123901767793185387051419474006212189622481040379995455398935724667126425850636405020812505148548187058358577719856684167531e-1+.114676915025232844546453940776903036762337459417672278738257606667341422744172966535055089394968238642627725442279452126473367965653347036886797680318e-1i
+.966772639691849066377229061864658775806001591049653848060235025233541401240632153612825112731528032606254218127159288199637667119180705334297222482699e-1+.931461258884130984797560835260024477534623363486945170990106305167822151801812126257504545960796191701904219527100410933098157854935197913568401951444e-2i
-.159900904539054184684997850603211526711521360497295724213041407689666095525186682470453929524744512475303095798683311893246107303780755106270842443861e-1+.121564087673628701315662254245064456185862864003458843496790318292390389527372426482518688718688217509903490652283164988747789811803604422430381927958e0i
+.288340276769222573074196294830215538874722598438943434460484547744350571713730634456574300998387643735397995036780717415252025555440054089496877188572e-1+.732337916910249746724560838680800598528310364940734377284678140900189827122811911298254711240655713141273501425202608221764025327422695182680876016355e-1i
-.223959125451544504112625782730774302922309703251012860381770779075845227884768907541608383100343672108450207996298364661467270699189381032476615464889e-1-.220254012365770691480695538365815442286452950641451095588969954421299985667103724439642161529286228626065165123933198534054568205639130437739250629941e-2i
+.119884193322927711175203085949955425757694351042117923303237007507410167133135433384094211569452801959226147425225027695064405515631414869598562855623e0-.850374711494258286540287606141250647171286599879068238618008234260066410223237521057154258201633177399723044961625067907158094920101045365215971353117e-1i
+.165520403555009798752976491819274321658279331404130137433874206572239957597832114356831213429802218248645760662016421074461444889503595108708670402973e-1-.100759725604710823568147063206583766669473608997906537224557831581938821689165447229780852550935903652952075252828354690755511258614426445723637784589e-1i
-.717658461471945384287467883564294979178139769112343817943745972956029873908315253608235717250851184726734846761978226249461983062061331982360376282576e-1-.120090795836833732239050847019961260142450913290472134868202456198104849304315940640456888332961563254331864728136338799113326589826011734095245178767e0i
+.148703935782315908029945664190537096820928497866586396628591211481587852004557192279520813827358507758788534752721761505293554115328279242843152422916e0-.200602397633270502179649508930955677857791599642154260621644086434317149775531932355513274769848679989469196713070901613450023574020927329776414933073e0i
+.113362922699852297570575949790489193295582567325108723352937787135820018238807973146921129851462865071674490376466513221229765323905819122823270724756e0+.763475317004452292543568310752597539138656409245049599003192048935920907687366235455282922805329406293218323036875186486035330512929320443281418248716e-1i
-.564199718777529495818297860563090018075290031505065758995918519317006368289066258924938986937877489896922040288526131233045409249710148772375414911943e-2+.156503635866209072682953708512866273752769165285935248298134977585550063955272072650696346169581952968865385591861460035276144814042021618146511093217e-1i
+.165883634199586523528776742329891027314582459845939363347569451447941910264793771396164499084811445809188682994482667145888296736065213117436690323878e0-.300727687300193305703996634341186306891696551100735960131535567212250696655654204382230969120070954853641840331884279495439620788394106389923886080945e-1i
+.220252079472400665770727594438982050091194688179856342546799789822717456937126249022827545407541098627605488460131411493153941904734728730734479665922e-1-.156180761259165482253229919611406268887862397599745956143588462102894018710077778822634432259910815243338184335185561242863085506984601964543744205039e-1i
-.485992137553587527259817844693603104225243950493942429500795724238294159863218048836544212023434628157379797007373991871128350985906406240286000942011e-1-.709348089472683929824200862615690536144344216897616232079818954787942270838333125360957364297038356495687530018456623084658636206995273128345498566710e-1i
+.475247006935017961231948795303227463233418688916290497923415206827275959900004026977293288956642039769745792284432879677395544957444616548720953996460e-1+.151814172743661438848043659700846958724023629772389314186804351019584995340301413041142949298900056899573431051994355619153903011487624017588401269878e-1i
+.474191318142127685490979891818852184723285474009716626559937743991414208552386656924745120491011149465581542681215217974799738429195446220286969703579e-1-.129280734636711622971837663607798500575026063642237111449977954438652613042943853041508917571751432044447345818479234747045540192542000403263554186160e0i
+.129629293997182620969038495548141100093244910211119430452632833333572950119617150902961996441201733326978560224852017642752811074024697046207022996793e0+.887470635011458801282607404719849512285139658969623797619943808144033720321123163845190925151811236021972579333407174209930183191425214415500227874497e-1i
+.103237381883458724632929551003075330883025811981678704809123436912776549016971457168846623008724470285981442831451087582949879732756529609279218921393e0+.549185228186024635815934278688779160706833271597148466311736508153812277719680103766706477519836722032501708785245520235303516423160405963944157112610e-1i
-.243555846112011495384229741861471416627937561767120009296045061063302481816195385588870523072823373754489029363478389952949253269871634722248322315533e-1-.787160916046837093824926194266524808391615999486170754833352240186732869218743497883394387425892900498544371837802286280855203203814815462097405478204e-1i
+.737694677230194880914874205334484057004967680690464304276331782364059095968097958270980900870428777215780868249351825126304052811883863929962916857881e-1+.208365072509098837377032861759542811523926174873243306147861387929653883561113500168359977657979810818199067634371797274241180267551374364997479319724e0i
+.904977484886818001821479037005673361988010136676337533036334015678980277845798302027858701657626110540084193853141287632724119022309767024906532236581e-1+.261086087517757026330699916572030299320560765498694467875805903894083724311604115593517992501232831763328168103610126477957720864625736162843976487846e-1i
-.251453059977667603531440399745531147389824856195818820320604233939289611272062943664727697728015046706066269346280810477094782336189244132927995825311e-1-.682400425820984393776612233865977022200250746522388959868425960817057264199299500292944543636300758640913277134178892271074832699439697821432641622908e-1i
+.887354912315393115532801820671339761773350158278681690977394418267988493129451283432280940161291894035576394081418740614911372502927622963831817820544e-1-.233121502210770390373783262465542509962191531073040007966506767771895143554506862218463063949371969739272076539760432848266025246854935290804056752600e-1i
-.118353460106768403554435323680978866987166950401568097050145211197279655793545503931265890631027668875056192574617502439091660331596258290384368767476e0-.102705431449998218696716934406927349297954061550921097118835758454206447266941591486708775845702355460216798100814094996108967376347331659767186223619e0i
-.168231034631795854595606423737549891005662120521810376532686218743677731515941266025748808498701736084607501329777947043271703217302404952513884389639e0-.159940502177981947870246454068225001630887050926800914548931579759420402722144756578518120643024520130272060977473735491636640691891690661271319801589e0i
+.109717528947642830220825457590005199830802043502166169777850621645330853069978438051751762498749657424297906030640972654000129963423420453758318378917e0+.744591965549466845049122283598472472578780765915494664841059124982290054515442097352279477623067420198194148437179395674381660311588830610699180941626e-1i
+.132186055305664148706450340568032282202441010802510639341162715856842940582165590105137941723642347173290714225295692981056756768784631439186064223517e0-.367789403687195928579355048168828958095774070169819391036269868099351860077543811820206507845998800946117345555322957915383207680354289258935845953970e-1i
-.278999829469168588004614277170974592497962573191675642840672145265524363432629193059608672799388603846185035051108544072794895071163042591705173821956e-2+.146501151522576095785866003132930505580865330604153402629890258457149116692654398146377768950112465801521406118335476455839213923872369627939999402196e-1i
+.130193066682934022599303612758949719463035695241166000092353847343417609461009775464798265975790624141393392457935963717473371522199771278512460768113e-1+.821630460223105496296871119643708595772277656403083333159198039025137349082504777614016502924216593211175248750057962235111082900718660253187618807870e-1i
+.219747628194606182862592479452541726095074903774583767680936908073723393405830842752316440005715959455402695718034534711910778125553940914433924719005e-1+.514120231271678421416571700298257010594910714290766981675576380251575509341883355340695136993045688011807669859648605820961667527773628265251581339668e-1i
-.159823886713637110205672808918862522750975077948539221450298172576564346910444328088352150515258201859729541893580473088234395599730456716075915896354e-1-.577728699563144465493638235690775528009205442055088415729196604140854596046292651564864157415275573968859087311320913622250776774612641603775325335472e-1i
+.999344594051381799447112612335909468275214278548344870798834934717464553331499467896337582095452236171600803720906986315415244722193267190189016457366e-1+.818598698679840675128283131955540709151365548311953862982094332890616942836735949927648676479140539385451891150763540770551170105576920487324403828783e-1i
-.191353275155069488623907336221571000219623574134379634450634907449479996084656452362148094163771941970977426617488282679103045164306981627332647679278e-1+.130064985623413873648255459046016216281797286995706820443452311497957387930931159535688891422554211120315723312147477041143442508395753600879786909888e0i
+.193453522619834855377477313688210636393212191037367855195377275393773886403977905713006070353850974494779087703524619382491064457500783370496776057866e-1+.183460382125488843149769762669241858410827211093243415571364104705086675816367740357376266231829250875640283208259948113865220286536131761771603477511e-1i
+.268737228502022653226602282702034078215011848511774166879081760994244723995561772365127495353898522714089319519007992274004659452805751356093308460598e-1+.497410854752551039997530570787748429751609999198156037923503556784608435926559470286680808697398707568725835569608939991279445057492316733617085838570e-1i
+.375814993712349767952970288213763522138631195965018571354104329426314615282221575243623810098206616504937833489986971493492677338564657711861689705669e-2+.194331247551579083136086884532459265010416046583408288825128176538532662738721191028773637716277561239116670076397697879670905769983576974203599938455e-1i
-.636323772767000341622880663131811302122057963583510102202962276140146933730187724529122338867772513346007893453841176785478557389769468716227065301778e-1-.718568144152401656737995931331015584751040492928075665278113401698381046551796236203157595280924311621853930754867047098945767017213435760342291926745e-1i
-.821108837409175104186502871338079157898905935736158609146884843361913503221288191190878911434496055897124249271131578046912032019918424488080055433944e-1-.145472193988554935376947803283868158764887381498201765489090986767385080298529858690730595107947929660261337666704915575800493599640808725136271302953e0i
-.173523989538424603295832399638538380280528024158228787311097479789509556673381239478258334395869534959873713600455230337733542832865394913663894995021e0-.259021867391879864033507423620258716406099772463645774779745033272253903114034563090080173265462798279095264177761844185640834986492687388877833631465e-1i
+.727182681343006327508175304246619536255610045875306108687814584395419109964782855618419278617318970151631221697379430277325536420801543452541813160465e-2+.683840261114521927450979108633465604303155970023742789491126490312666054825987296341312999649370562370248723822860800111617106219873868769837827358004e-1i
-.515165225725093255875291535513641192881330691624989408038236535268755567147828782843371303706992528132577137836263960785751221935588243077996944880827e-1-.104225482270227974683767050926751180774537708414398711554535666507788247069571189674284393078918772927147133793586392207682158300037707273687126060759e0i
+.109119161070501309889928781417890420969689348172391765010160981955399670470276916107107032705769534369236962938958286177988472205560669278274166043080e0-.102810680846665269722000332971157680767311186933955020960417382660913074300299796139541190469850274723469880300214707803297123350308135732696501799633e0i
+.158365451991651285917911405746799923091211809163393352929667759859445043223055138430021891592349887662211149303584782023360898439054471162412880102463e0+.996930315146230559539140508307450233484926828622577872807843173099346240808794563058602489168871436091194654388048811882361614062542853172195522443203e-1i
-.755608804793253663752813812413909726987815119379439069588586511768802787317402489682513052799427226626682002113900919446913312226245781908095384414137e-1-.476228562823810095386237880868518571462086312976153555963154871040380760914268672630539748398035203921063977836987744429840145538962853263461102420144e-1i
+.171785751545013481156289842949763825169998979220680659300911630803204732208188252085705979523269158126727407386855350877218771655207299444419448573794e0-.604029826525177328036353770642827093987629456396550155567038880997537452008945263708597109057181950507410096085519440222485179546743905177295607621711e-1i
+.281046965059323611725673164854742310335215460155476831745619112755023219270481792877109959840672035470431299238634939033969739156431684094056810691324e-1-.377918957698289602153569378691423742626581776956059565435678612727504514318672041874268553909932613230301353160262249007059830791014205536250929326222e-1i


==> solutions/sicfiducial.74.c.150.txt <==
+.236846676896208818648729304241632541557763947702375847594720472890380196217922844074528491567786695785269603460353478840328127487706773913747180064297e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.702906765027641421509468787112907658294739715297855410318650033214301156566092459889058192185395925995057513348569730002213826744973360293352802158106e-1-.763633147179318910201574144635720797329892544602995907831435928423135233687865473284693808496418591228642329013527474239262164243212379566108552504662e-1i
+.171914898745761963863552396262832551229870046816405260134647044433871924818608489428416140652418335715923113103113718437138188610960265755708665471830e0-.278844287675120308507369131374030887917580895393665594078294555994324479117538177363207558270896170456420260025314644856164020386330187044183322488621e-1i
-.508901135297110711368808254939170429080503995876523739227218158220188877014155011484978191684352602869402605697064820844637836036777886108777077834965e-1-.490278469854918633276751650267565637724673442997679110543937520971505637308328685430169543737970543047597993458511707765037757446418759470311465312705e-1i
+.772865769521715839564110011916004351822105572859375221922378919965370804527976457062371684640985906856380787579309732720361505728595764824016585509177e-1+.587127738233665060071987306279261638732444896966323445676070907184381118937317125404398572923803140318970848285955036651603205783500131691336162715130e-1i
+.525702333178451714231811222314440427361499669830920535038218378087384605931811789085327730631305896547859467876933574089808408797290220608734686633019e-1-.272783046260211712818087933705602138247519837748765614629400072643202933263585458129426706002097121505317202651263129427332736053988363035578646682281e-1i
+.467050248325253234902631813317433172547901273576469771013243074211444435752050374964463742657767728826606549649235880515352058745761442685687985868550e-1-.101260942003682696040755705185073468974855392554903390076114327161422798730637880834685407597970439856290212773971000461872587754762689317391505118276e-1i
-.482760728129023601460578368997468250758014447720364797857938551258316860033883547572314079733933350559152194548582060578854354494610405300426751446302e-1-.124442182715653095139529258364874348745195354286594506363781371391394543429675245730991507299044271842796097474981780467066155620829403169956670800301e0i
+.317441015603863596442954962879620415785079647224204508706705338466865356148915789133328780016246472156540389901685955033604704241371834272820009004895e-1-.112315097966862164525266990636571892459421451797714934189204047391024152660327827088133612244160719801940777224277048766525780852042381526556102352867e0i
+.556307467759102068821328642667231949999378585222526946668194816514202674937695029825223189773229769963284303552982076071239223802670222598312348445815e-1+.237559932650372850166053645255371615914030231765473397078150116501696206147423807035037235396813394743362294076522808799029087263706607568140455992966e-3i
+.222348219297086688502672520188514214531983594385388822275963064996821559503165666572042439555366298109468796417013368382807084749257123439536844420985e0+.124295894723511535624141198970628703359294439728450920112624295912690869073204821266999913058522404022334749449264079893381186771582755025480308798325e0i
+.242263611288958741930596103363801520944190507290790260429397880258440564834277250571975005208321538607609646307104728367427184410194666731203344277549e-1+.117092115932010179222854082811375168933614372549166225235705444141281792045907097109459259986391373408197348878352394609717829933095685626530038937046e0i
+.370651163445220773466222081423611245207814052970221682403317074341288755057690625919820970572919002672097096497289784734958001634067274352034448664031e-1-.326599837216924114335391761423959702646205709443738984444423725526616324049756474427998452459043532457727376148824468245196825811930519553710530606307e-1i
-.785935504633581030310382708689897593577312308671374132057947173482864937799744148890175586956092198664545572344401529209183820457188247451724940169800e-1-.878584047326708462132528752498594304943277645435150685743926607912898724640992263444098156914329850696873399223941663756185349737431919715257621012408e-1i
-.641914833513250442677205377609788579766249581030814665404057696497933724720507486752690144081020022212735535528640550023941965368018567110966041530083e-1+.565624264741935463734942179954858950186334150796300798172463769799373897899901626950844622515655505767685514620016114436457765111240093283175458776171e-1i
-.109652066141365818559280989093552313949367807771876854204568217109329390855175354523570323072932422541682977032845080041876440031177838741172007488300e0+.204934740898838491811789050269178284989428622474188750264634624999101124436300775961443117980316252606844327740681852822905609651122371818559182830446e0i
+.938823153914088461902854569919622275475537777343448865081724341651986998071919535178783568784636726845372088039589687691462938826959936600773781019204e-1+.620782305138126185252488771403146032133186974037857645353882860668663561962502114145794498167447026419709974817414545188703339354600807810436188523416e-3i
+.265161993966519617740202465023536113643994685458619006459063932284391052500244139358830558031209817575966698822584399117947004623209860427118078551352e-1-.145777874188276451535332857532908804956293052416289992054743973819295360086507857333687683850084483844279306409838187988717419233375004820261439170517e-1i
+.300471178908883885056677187037242612365573508759694191133833755184680324260525263727217416367124193035513794239171284518705968976303924594200143337633e-1-.251335741138886275943485267735239664400057984290951924328271524495731253646204474310223435283090448295377618542169908532928421151643823115015208749849e-1i
+.143175001840179400199933043344525005459120292726333513972993357098839583251039612919258458319769522636456328739057893264898304036757955092761084784570e0+.106525461190101607573380407490967991958565836841866053987662452490438175210445144470499882445785059085082486851350593734232296770760125192640139938656e0i
+.847101024129455177719272463301171457820238602480275690874906883777177696598509403364269047830467825233617325469992670035533094242936878157045058603733e-2+.485163231765113190631930770845526303623031330049879623679444873269137506666821878815204950368280320943826053018903778486246271550786754971410295522468e-2i
+.999126779392223006013309005075092624894723417423347025951749008034362657029944218628549424188953728619930033811186799849219937936629111141474339995264e-1-.103607793857693016432134008115753297050500638648117061504042225344142828380142033909482117093911184026574360360005009150644950601263533009739718660398e0i
+.368047742631302403077917775011016324522846266861826409051891637484812736900109498311994628846179316257302328546691001043921090149781482881257449251901e-1+.125711856997960997597392064892417801785064916419593494511877874334385409009456665333050315192971138345818969253701575614109240170902072217059806699571e0i
+.541828400089306995297661828935789109395004477164848881371127241087772553348814547606867368590084297357576642896913965999541884049301022455840759029735e-1+.369071317261046944082552545292755252779339638299568912836452025969352256729669026966513365882533076869584498688861776476809678486001728131117675574275e-1i
-.311682410631080331298223397796089604883692831561095424963374335400375080664480619445235771802046026276682533321719997044335902355460189738702340228496e-1+.482837171394049572081622836331989297326773914260783482590410016087598326506583054278308134314767542265966994381674286132816168462270070577497656158292e-1i
+.292132171132697453162006584108906994686622052168321666552466933406513950421341863355474486884785708979399738622222950038400037227210685766904408080494e-2-.104271900558593421240839172639248574315123139632464902416193982630833421607019250810274172865526982983848926624493791596192577662507003031894345423998e-1i
+.387155158430142327340720705039046829446616646249849827434679706563777481309337138920295229641837656540396160985437731070546256947967841352009111782464e-1+.529816919767687798103247136283380464696829952540156545392056524355512571384326510921597693986720353668052633376934384273213868124504190723508164305022e-1i
+.319009793527454763500703270493998808315567551284990125629386881281713725080897306957901608310729273046720425518644528230670964379030981074640498504049e-1-.499145383198634056179986693622722032497033750538560137112161260799021662590072219625748160700773169779379310871000935738114982761581008131253337301987e-1i
-.512889840102416781114662289181046578706965988620155688360987428016420972154170685496303522431024058969649779492686239433817238568354232350552772725383e-1+.600101569465997316005277187677100455534042824473009980043942465427448220638916216688423684187826919033779492759872502338617221164885020928883782495322e-1i
+.345139429197889828061086304032646011943523208986910966314879936355874042279529827925161821601639337780975642023092296308951247821984068439900420219220e-2+.263223594120474184271086087714165746079276754026803441169285263694575165087864360380817110404005927932460120393395846899392493505332874668206982752718e-1i
+.230556207851080214719650828903889948895801133417217073086984679448398142977631272392011690526063799859245558918751212929141470811019458259943340304556e-1+.994837922956989230108049768711608231922838208076017631262178256034894729998400898975355880192287402483120540502919186387560218530962735953795826410994e-1i
+.629060431248060204356104109147462350475287939844410344898806105109364108140827984687815834389576915030007223168703498564789898768808623840568486793362e-1+.486595682513546160638499886846211436515485160997918042937964400267609738858648249327453736206268683536441607379116962858989070291541501051647882293378e-2i
+.141284781936970980005048981652497431586455334409820073405250758650581369419117314959430541750478769807781745549097625678598221370354753861682998215185e0+.196106819608112374615937405621109560501045209188523522076860244850798215767219659538021786343574579474642698019200244559856609766824103280946470445175e-1i
+.892053436541218465135576390497609975408895627008383258951434730103501830993351136397923936573241351775496541854583793690777760513540865337153748963368e-1-.132848920235739250975334415602200848707056622513349710529284451399154798378585975683814704270320474384413912793293058675017776540048574226300610096694e0i
-.576986507916211023019459780948889484655185324907078478366143785228336186488507656595971867349925781090951766238997800632669983924282606141700359812609e-2-.700357251447651475353848251854257671157823215968315993303866973598543366798901077526566317698634149477012679975368185082287525152500180365746931857505e-1i
-.522138044992757312851222652799913179629686856511013806084604361432857605910557634093749101104012858901377233397633853002435092335147753346384369191321e-1-.354879434211538553450925638063774703835733774536264436702584883606381689417909316928632610665140295177552693678446761667094927900354263716289337557384e-1i
-.390014183361483835255074821178562617826291696651715403308064864790776474835222609451339860902630101297765831014213739528247966967190168855682839319572e-2-.132278808959602849709486290693550732005097872125726272928568234088045900594411375029695137940346641118515505723691244641443675242698131091009840595014e0i
+.652059514899168968642461116323744377812765996013595505056741187947277882293521989268347696920232720979334806651550482024973279499059448818658009473053e-1-.611633951450121248085483042002822128544569817487136100574958876794722534093020202743900635475017717529211442282730268724860892528187417746570046748477e-1i
-.335352793238582464553246763376695799709503198304406955368424750404762004167894205268140324640765530641228105624296011362662549282615549105862093865563e-2-.243683118707409989605257436651386554580475548397023901566935452210064114899803848600191326806911750152024349694936000247558483415504806822151813720449e-1i
+.202365607909374788523229941143712963967616134709036513291868367792663128964883942197859169353112005461218475493982236120703634852659290809962452002560e0+.290666738081406665157598324415478338044858552858610347933199086315490020139717508427715528882341128023646367337906952033916130441738457832947513079144e-1i
+.183683646746307559224925577233759929376211382569342077129228642266252599559574258454629163110147893510213518589678995432332892028828722284838832673117e0+.493519994679850146592868162043484103761904292872554915195870899994617176652877610596157308792095718926890782860732066518881412705916829030941729841954e-1i
-.218076830673485275695434644879544099449369415699215404199034530219146287272796591964804101162053512218021174099537173515024640705438860694561120854050e-1-.126654612834531089406301574859065956418132785564166313767164581046192857043482666573186810351445153111951153188225797090690564901222051006140611771133e0i
+.638222765446668923816800240869883486249086186602621416489637794974650040981101568737899503285277366630653510793280826388654167765776752475019215091970e-1-.115644840904514789284592261728513841248810494142031441724675755901073236746315454716179531807374452037589810518734454625130400369757184686157349200426e0i
+.120966552538551262101139490776618793096380113183513118425902026613360491240616094987324983920602713979687281362299664542477255023273444717804212056293e-1-.191931502805673351078523244282907812881336147680778673215961361424278984027389835900886080908645062305347753334939505513398895860129200016067282795206e-1i
-.635667699786370530491908447529975085095422669613503111004936961544622577206505708204900977069782765139019317884923642662582321361215898204835005089823e-1+.539082616630555072218147189237381426369668762931484018336586470238898007979946603394367183259856988404607791267389424242905737003323115471629424957695e-1i
-.118893739855112368299521122372171434019623653863653745548195957906774308883714400915128292441863708924884063018299810817866377264463181445191271282909e-2-.130006028641034948776400080954113707001261463643309053358481266642664021154822906736715728828313681633078704224503300797613007675646858048026795713539e-2i
-.284870287755266277978748785512053994734394803671574479002158168549343379475749076662094940078523408505520733786029307469521684641064541373243651805488e-1+.181702293498640080263711266850215958744301759720331175709592121733320614647833458412051251949297858248384898168923130566576291561297312016680259159004e0i
+.469272440064323065653825846861199903861013396645571646833411124510039411255981102136879878253227779208288283929004363162657331694522754233746947240314e-1+.958823299819175474287487723450152485746423599139379012752336204121153765712900446909808232627083767593798822209808498634567970893022337945842553687513e-2i
+.127042656392076011132601615219398338521208507633152162047058572820287358416237613132376416189012878545834018961891222068653819405527101643878628781642e-1-.886722115134663780096120911920240215371385655179084813446901744066042289163582141294772650181620474653463757808782828424065260209248800531116529017205e-1i
-.150489749318017854751892094259452696732911505871460127141321156637850446470046479128862635980083657818543711339572004902221767484639935668543015095018e0+.235722725330852021480510240122699314800311537094739141749830640389991342775069011784586643408978669398326476997163469048189013266782244865724823372933e-1i
-.115917336727398114823211626282977752408949587107275221834643356699760212109648787026435961404624251964454640745340243177721953931152720615490352989721e-1-.732280590583016579256803379170030037796463573695254034171616502019758018617489486387717830770415026144191860404335911247838806897231812983881406640755e-2i
+.480835662962732712612655341382141047430571442357497774202124828031419410965479498655551862458815543823129999733681246362379370094360430288645632276750e-2-.534826448103232425533589141060797134399030025688406310872165832817918450586074633466405792521670031233213989944780278544060994414994500496852610662188e-1i
-.581591562593701391237755163240980211792749405249671827577286573885040760671837789648427961208600551644005406181185666896029593935807937386776386011755e-1-.869817207671296634120060746076270316677326098531515217089984618259982765604102690986488499807756044681690943056729321024362098136780341921838657030987e-1i
-.748662827855125548862653577274415090063912303507459645027816877454522344625445818496250125641770687895645647045059176093450686637579501292610373125537e-1-.249338885981078364168156330452656288381962201770243221625777165470419825887701039730935146928534399441978212290345497721890684908922635586169803626628e-1i
+.149349136278659127626291711176442446569010864716030062913515409556788111757108873341092008589725695492698876362110075931480461904230804277743358075986e-1-.385606135046121351404229760281566460387738072855472637476813187226354738253427730112406229658981682556561157588963599485580382204584714949250451542970e-1i
-.685898999267811095573785827247658712046344084955163468736247235177262950868592166645333689797562262851863986832950570460677915917242880831595247814686e-1-.503365333301003623565357852864188983810786903994890043028685162012074342917557498607281824516820913055440770719297953982423240020355804216636145571672e-1i
+.117008898097273870581273153316285173519715872795689932156662611008815380304946107125154949909419110846075663844900183929570400886181683247803268605198e0-.984417742267071170668615835975383973743974982665492868768962846315245116819903139047414494917819465313997149161998915449315313272932805022192325165731e-1i
-.112357757181951011970425077522901298938186292156098613409361487236908735477501110741827481655318488562425145520295682613659810062822713644604704483560e0+.270329835277953357894357325846486210991253053116609994182119976269248063819122408298342248378123930019191724935448844953896448891617218378242935964980e-1i
-.620151888465797946175939650281019224489183646681212219730000657833699761077482549506143753808726265571539070316570411636296037634826635143631153715708e-2-.156862202675898550624971879951713692069935585990773884258753865625777676728182903799346129498126568584604458468956837584187676518295711837085399728421e0i
+.658960428984894333031481524057314090377204390581469685533385001276192181947660557086976967509458444711634095467156433647101436992074197778020828438688e-1+.123486480232762959850883228553922498342379080198660204642399620375675621667037632260843042502495543060943167021687772984282337669680839802678981840907e-1i
+.111787558838331568885535245069774872273942646936521215474760778506141816047136969304729175239508766256674408688385617616714026843994533675927398805453e0+.744999535095413077250817717782582289363224728923743078391491158532870938360757662333213327416212594071631955804239634978449316539688180290678766774853e-1i
+.830394722257984900821091731735591291822571167197928100509126337185283200002973046692609964454926484619756375266091515859942237850708077205058854090994e-1+.118024825855210573717334618823409583899325322608007734089785293586514160867011584097027865460933437177634578784182755971714461038405678046221468174930e0i
-.132723909714081736019786039343079382992811690528767112519347101884012233344201115052128700677334711520473454824442741861413481053937625650490403292944e0-.663731703393014609437332315251828323228549962528923123303221364744450971518136702005476612422704199411570532654572283630538544671534639514362234544155e-1i
+.292416583117024353366050526292404603089481497831261973228013029257376552095749193183817947193375102764116644998048964913482415407038653398444808333932e-1-.849035207135374167060007514580312262715327368567905133037328206973167661761240293974207801488455654550103256723375438825853979318072759529859368426545e-1i
-.826255879854720162059364473693782293227553850362174885739997735843778464601312576279163631248335454545438036513683010690500827606427151532966311992280e-1-.421772580353722227349965198859392470174183449313900721383797675491907229226082636837535875849697050625147801111784441507849686855463364708622249436927e-2i
+.402272077702499438169337972721346762512042181266494258231388020769989481743023087321923040482029639491935313828686966638427304354983926494996106057557e-1-.841773107288447984493733942960526576355334142764608843144696291321850310311145401533334014640965763170446942172323328281319548289812936547697166760526e-1i
-.350407424550874954571521171126378278087186266075754369929756689084898376593901456878130041488006417417397022690503136304191581914089905086118970525813e-1+.983558870655475833980818265308751496371644181220897072394754116805447046213463778690026312534617173315076028697392117836712654256728981841388020763869e-1i
+.853631579841058876708151649146244516549218357184209055797177303281228358160547882033627647738844139693395506668469699892106039975045970655511794607256e-1+.341933843400326045263459223008478328229544440702233486207060742192662086953873741560292165530268911448525517012891627166281416567866453089455134044322e-1i
-.950535769653934263547130479713424171948018954094159461294907871663061920753805073621305837021609780910444866559506749995098786690300788469449194757229e-1-.667613234013373471339772618851852981230664001297872008089185636157318416855698361149805680305398305555801242955523060184355926111957573233139475743208e-1i
+.130916044265499206790665644456120001802903942607697088883705182080782361954119931725741902805749221391209021392482608787646789467734184745243693638856e0-.289094132691869274050618622423734712467504328197969595830782661863880288300283249990252027923800022274904437204418809503947249509521916984203014134669e-1i
+.161115903190799182427758496008017423032512888295597911497867404685143062089151501985014831460489706033208129647160480138394850243044788256415729994762e0-.176916990348345261643129046428173324891249584142831756477477204892663447160424903033104078997733621825812734252893282654862021129493900534905448592547e-1i
+.970858127046821442908450065541961071011641916359681448985308664977309108643589141725263584835262816989164548139856443270212407435818066785694923226361e-1+.745841648224243555206551696977107151513407865698269392362261975184191284581178903787230035830587176242286513049907988867225435554124535401034416421392e-2i
+.122595664996018914748574443584179687650979391350163923532046293666458011738670995217263022340423853083040152877761334531333597375538126669215594203455e0+.125416136500253420835765587315391728113062474006920318130085464303306972342481440713107115845205766939150292082961685917946926033741007653359753156276e-1i
-.153831388099408177383192589375687860605780510139188049630923019128136437855220232702997051468318153145933360429889797050118461271702633582957584687337e0+.222384462841980814647295885195857279471129646654019249411197163817617807515330499505989522880828208032500166968369906249654675968868890184954329351957e-1i


==> solutions/sicfiducial.74.d.150.txt <==
+.186877264167615137179652270995120712731331502826120083612251541504286359821551403778806656280372119728339309085145524023624795152743679787754466950985e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.197101987589332700736079496050630281439766242889708827999373026264950673446257138210205902275185762513251161597364131641860195297486564047181007362633e-1-.183163109086576142508979574676515502152073275881687385011031188731875343481465865457112438346515053198414367874325977235272512700920779155232771944937e-1i
+.652634241001564359678559648290375956550333637435586199680837673621902411712496808463062718622845916480347917208689828691760087065445817160136562370261e-1-.109184801635768810465281943535161703251855048371599293890357280271149857521153485750617466519119626264278801109873285159980133939769535624915856525645e-1i
+.261349776278849403845193556803242916385089296341059369482362361259700490081951579394327299178636629849181964107345178671562996786028787816585951431668e-1-.889759941712415683897589865001913246152288516434307791560474928761008323038468072786584482895969301332124469907404925550035655426657333926930228002315e-1i
+.107427838577241457184193027384371833427819107146606290231414560414503070113321588160611713552340820495699530297077683414301920305500713707131204888875e0-.235780467180003413580597353991891817813396423862536418598789920432014453177323830210451448769424691964335767566486577382305976756159856594515843994384e-1i
-.435065976099515535530582434285301373878101288384245604030844298172752054519405770130970204917788294248841923442955440058489483210796748910345774672735e-1-.134131994583807202631870714630289610767972414287532201049806098177834386970038776970755382420361929474807053211932826156312468224389444804472214968578e0i
-.623611943588965970910369332800464541779152823055286365312738226787758881593798489971705368083499663197098502722918519220972810380051093763856232632882e-2+.116285736347701311292657688585941093511771167941630209643899040552557093448958922373091233036273791271222181121478858863782496875354259352813906176439e0i
-.607690574645860364692290999084716346043782545114504369244992128029885635497097509115154025362580005072142538939145323361042635310309089038349554562614e-1+.838052118326275545647926250364305228461423777228388663275492128871379002344300722673139322929190286827284339916939578095743643901431672561889272486125e-2i
+.204022256221828050253228920863038549376834223147277188464744475106145287495990716127165211665795742928725868777541838296009232868282237778667812385249e-1-.352615084127873578989588933631704662501494624328503717611519682408218452967476529953267895054777176698300427405421468660017649757618341691233323213050e-1i
+.438779857558657555485785503529814561685732852614308287530008189345157320690004982690298310701321425245260854404329493596219995320950515499587141683446e-1-.411984635034918624961500059399212867390276358859326715920898835939331169750110447112430935987281205724254067995484318532728029780753417647673475334504e-1i
-.322735727455651226472355483114758813948015385428120741970156338723756973957580382445494436506707943870156103605026357095617221569933772319261064333412e-1+.124377762266269230719376967324978512795606142203605218607972050097590292491839042168225806067547140870141531770511106360833078537352846633868510239489e0i
-.282430178379667584700160986559082593009305332198995203752039299843416670326254367559505623151185073717777817745093977698820825022342475484452391270341e-1-.647802655440325992229787952623629914166466996717678223550223582657535317340322054402114746817219969460936693169951752662748694408137050104741480674726e-1i
-.661452115473291882877966770676296353481069825180622009973519840902004862972992571306564816818975750491074194292637355415941948086315589982419963657596e-2+.769676516814055280958666686487618910188630263298792637937082497449067811603375644749192431148320242274319859265847625144632714258663414755802255609845e-1i
+.111958224176634380193361676606561350909961833820484470989499698229464610211173873582235868199189984030318476601458136180802148168202356717764414499607e0+.146911514628219967970406582533007463117087481171314921698425648974550373066692533236753300362087553158174039961596301989997299642120631302149304243723e-1i
+.763341802286529406136399397434345707524739557935377241608891608531774545391113595069336449537436259132240263321987185649965502060492816539074890102394e-1+.480312783080567345776970157468011850394402708043563969111742368319588583963770689500317392563908861735436579702533348281440925216125755001874782326577e-1i
-.108216372421313015801556299822000371535842864759981863213922359255134529656302271981664009068126962230120793496234379346941925583403152348389140480706e-1-.137617011542910276693155256320049525632989055462576568507599211925323919876207015428459360469227925427507809644509836263572018844915852991577989825025e0i
-.111667530766372715937213322581380946564310517992781023122509717309810009703842335722829745349501084331448699306766973860791677478489959794933037141059e-2+.178864643167316689461433104465020200077849519935852439747320210489848283616200135177986538901231072557215295815389815845968085281826044758183901634337e-1i
-.158500416461391703986009901622082844560520033080819265611443662360447190376495090979776339274723060828786355431176627828927021461631727527015067765101e-1+.798361822750153258007446211714010173361695353896882427575868265703871210823381806640984786530057605598655124587435378002647168604296570839879887990529e-1i
+.199045169966130534500866335784139551601280194564190707496837950018696802402086881849953772716824006930238056408287157870097306359635588178380402438248e-1-.552229574655817956569761130825676318780707285432546114289224342863969151539536964397660437434273441312295768088735439047167802028283501675111082840483e-1i
-.795828234577110817003020564730759279055337523287189982231589999337653352736555393355110224673844041413072378165329809358714341532838863723633376436886e-2+.636005190198088483754641515472019829993456345509093339241854453976006293274836404209380620704688146617445719362123093092439089109391503417578677275330e-1i
-.154065412657484546225485849125051008108616852908267092855039096067275477787595813805783286271638588373582153423792072781437769267613199165154298328316e0+.782534445645843220499711994305596880870470293230712378017496054470337259163185518358087949750233521242107210842678638042425403282813458474907732103119e-1i
+.102106087332011075392650538164720598770101017089361075249309283205218972322460289288175410156829304766299596596723777243055266800377218383021502270508e0-.350811419706391306187548203155712406722263647204615338312289016272012863800358199448829440816413859609885497976788816564101168789727741869447081400896e-1i
-.283257323569921277571924858846525995478889892756078711602124244812826853302825019622208257034246277708278663885840610784629206071581503023799080530694e0+.549726972795512176465759152232545498513369530420614014210357065248272922255192393179144089158427610305707593195322340897768054543030563317640949169832e-1i
-.104511112444421564956156630446924653653437938697507291016018561963427927079005746936802417495841777555064843882755767605595551903031796770376163680075e0-.462151820090123085154194576822388532496874822205508113741711029956939019859873850895761514321526371956937714336228184328613722018088919527695789027144e-2i
-.430381669430166071173683286770519673895308456114873493751625668253774856616289566713595856332896062391619215000097421365464795804846134006009936208839e-1-.190283770683266150283167359266887697388379403917319428399647340638208335983153230786111201677240499415289062647649031245306169606237951364584665457444e-1i
+.163842628930533634307955501697623466734698867236287801664424990178490569076994604642737914558002001104508691044394476419060908883579310127684811862822e0-.117213482481468947067413329639351808486886737330435912496245349576068430177720214651621574262901444381526895633501852455929940366950126340165958868551e0i
-.636698851313630567841786269509577021744940425223749460812473074461399578040673237305789033783417691983643926064287123280396942887011032863828748143895e-1+.117959681432779230857043214638038567696867320140351418609214951364847486243892697370531704424788289786004026656583353028615325458537796869659698580035e0i
-.848829908380638185739805952738302739953029999437565390070986018275577153094870790341953796338625003259689544365170679442457682111323465219159979495080e-2+.867293070139171643275285256175468687133817423791615074589350309017559663694712340887878982381406180622496818924881803408302225051304462975557530821177e-2i
+.113947477796305316320397091600367342617101469504734947431977736874882465935957927770494766297181662269981739894152729025141460711394513987530028293669e0-.509344771055878671905436112054484964611398613695232398002946725744666485244909910740559213306250933628611869806844790944489687977516099572240743970363e-1i
-.850958191127496263563767197035590830444706320721666572684660398863318681230219768185151645246773016588941879846845405986937855237778008608713518070524e-1+.740237085728123809887598461614788862787339234451410806758228322069468519077830072754707375683762987806681535053954205210108002620378335629047327236796e-1i
+.641772358358383920827019220859930905529868999018643060047308485015242736128400288408335109143020904599504431044077700330412254659492881317195018682431e-1+.100744713287002928996111392403579986956142169919211240978125883665957343062277812196440989236606599074565705182598031225531236386761162455775719969565e-1i
-.318156117915055898284533668795335475249582549482145230509832329388570324171856258582463961131582999156713600579146444408996748363795205082631271930254e-1-.523349087334448754804104568310806413370437153531247592588767716442576429799162140085030798945134462612279493396050900000165796963189499674729820596403e-1i
-.109493794027040086649593799718852090656449161266135785209485089179471605570654609028514263753681842478306016661943589042147381934638665034516660286360e-1-.841747798718217587751480726703731632548648671629319638186982683893345929216783562203775017262254962681093153051629896240713641266073102343266140948828e-1i
+.644925475061785622036115445235215799521852959042559122479131923678998078002922056230327111237467054696700390917969093069256494924335252964510321898159e-1+.542507140176898402224270260838294749316555945126168636552274152436086605789787255516050778310680659804904707554995715567716088708580108042253089255958e-1i
-.351609451067391733720192949760154102797191670490196847283608550034649948020439743911551385325318753752399712993537074438179513054529319048585111024840e-1-.122197878680086323025865790965690153047311276863335204909180656483199279493323518565678197248503131589240851932935282390216706549377259574915075897777e0i
-.421846055476205584034113871035915470708856118119074453346741519816765395955104108183372135040258210526144448978031629654363493758275210036806433248858e-1-.132299329611443347062474557035762845133663245141827533570545994824206706523012438406631571916117929133426205713050747422912249353446621055558003174974e0i
+.190463458047257341165902131717801154610753136191325081821832064058864987229426484502127944243483725414436337033335120270617771872541881482694247266480e0-.288934016243396302876988886363310668902265679656534633882964156007849352809013843560565360533295759280851922570541898810496371478716830863945677453612e-1i
+.740109277330686840094304520243471912861582329540549249921851864746233699444642878378598550910972967435866361088870702971396446954193375716872857223377e-1-.516906136591337784409054104646165443950266963102368880666382541772262266735762727717114394506370465243739541531551803852104984416293429611705387562430e-1i
-.578178615662825021991885762189051342042714654374486048450631540746521132682292748456448082037972202534499055783464463791491420054035584589555586190410e-1+.654398614586708259031449785731054946438746777792552359737705280740003733078847684201617643326840671128262252892613342986111806744841948604292473373684e-1i
+.591387274417912469839846973161987031581308438710720780479465585076310878523939816569999344113485060036436560697171519513682943516042675713830566001956e-1-.399619220113808078055359641539511391064927323987324557814788101420884158457666090022467718925013472877410830071389266932622535881320193094018630671103e-1i
-.174245300282528221803506766814083414237676287663751418941858965663117131829001392991021475847768071490919954980990071679939068556520142375914962484677e-1+.510477072952095903408630643229081362574885633648939674079447796049614794271471645115222440512671443704841425239084749974867397228563243019134425803637e-1i
-.952753699011147136891570369986538871565935579967902042842226956532541206814204832171082394054188918649093934016690481984056439532889267189667976257502e-1-.923063398424683465409698885102136845432760470127052340483938578980567908324204530287920862426600868496941078675958814332608539986681017110553782697371e-2i
+.918989440330495538158146649386545335580825972974215802777708729518287870442608893858670170841174421551912677756801152219031780085994378681877291574730e-1-.107668379883253130046164165621354665289857361111686605943172100032903380873300284401581776833026117391378723779163555152366974960853609831555949008001e0i
-.126554006321290863395904165382276889163391822674589100633078880812553927858098209618454679680240529869637409355966980847457741302317278188286824584162e0+.138344926497548665430840115864767375809968428442849407226171307932017441497409815972478807569646127966436122009451291365884967803537816234345249750591e0i
-.186414810466380421432946912831046931413553642997961480647243537354274247470010372111102936060231329436091330974134087828302886748914295959771650643777e-1-.166926933426387755397382818242452398172131883370826214129198264299497762999679918325799657967696306412012067902472176549464749472316800293855901707680e0i
-.296901218849918616114990623998433194989201165472068447093479856464861101467371671891693409871217584876196780319393368713124245190596782914899508835365e-1-.522575040879336366605557300209157478330284714894106183099946065727862525527046826031070658665613189560091730922450438982156367243702540683268695894305e-1i
-.435096822116354385282717340751417601650058062313138509859662599675881573493038653885123358918359023053170607877792757160069929136829753682451634865775e-1+.110969445527519432795343155553129585041757310881528006095191417161807794862094283963713285657036962700469851171897761991467856436563312162781875780630e0i
+.939463432737145767431436251097775383758812753271779592054178063513030446130726624223256365492379728843239039232177076841740294395326453585270314610341e-1+.104887563068740629029359850645433010427053539039219302534947104575460798490089679896479153876446957165232605734436257478836367022805790881335148063129e0i
+.166735880351116614409235214474986467732159196138555046320652764884587570821563878323171834683715439283769542895788025642550053713548719680891947972717e0-.546541769524820557044830183772605216677894464261788705888734840845975486779155030327662928875371591033904364109085691963867342845040832767218209693610e-1i
-.849606434664063804090248039904226040908365167017877084205258825460301747218522386892185009593880166586791832437440352793740438981567502187669755751697e-1-.206992389712994043446383937796979860996702829321602097064662554752523024221951305397728650321878461628307502618429977960058073048940378403559307905659e-1i
+.781976484514937988818304756911526926847620093891631525473712977197015277202433817213397864153828827626925767915730369212103002223843237600914984535770e-1+.663042241781699482167086884696310967157817901271363854966971236913802471725097195381698351062799669240622584388891139652128454736260534350637211998626e-1i
-.159296626752991655466550040030027759480104016081005871694551019092667210371720223162493455274359700531804695936222697656697640718132041319376412671117e-1+.866657556570256435396294563084581125667859689619217796461060621401105794042792165649745911008287156412262444431649080939017266452238546871044933307427e-1i
-.600683194541238054607422493440442907213370626568573598929144726098794244819164737549772831179424545252473534316284483623720504567647316213447757846161e-1-.179153495522308056626310173161020406534345563580643014060417294721737857313454072886125166720179918881969873751190778660725451522138875479788022844021e0i
-.776628325993960362161442259756690514500036932284801131038585934495724185933560967268380437275058283375998898284835148335094403934900125161500842291270e-1-.117985752185240007383953689228998643923840999520858394138148821803095972840306172298380420881916077888874760329424167587318961300397866124536344623655e-1i
+.986942748480355353188042452259608044964432625999395614876621787202353619078110231453906577064273918461066140912193003319901004753647591613064808010687e-1+.558080752377314041945070551839026262385366926003263910161209850587404333212157998460777856679802952657784231041193821466068518783922300398596135861997e-1i
-.188887976947004602665589909281700510486666620388005975553066977604164654121222612520190709999353580148150683561887661856135235897041909727518488907166e-1-.564241071956068208168040697384063454711452552234618829652227088722456928196009773836512291924456127146597949818540293093236686136432021091360523401816e-1i
+.379927649403225755241111160106541191723428063614873594331781883286029052064106499342034085687073549916805555096125316101665367328581954818282709954709e-1+.186965432802207971499386110571292177601680836582573219661983390422577030811081328058797704340644622381356157005155464314926484970034946236447139318920e0i
-.145547679303964059033346269418403442579353814083862291222464757539587508112368095303465002534593361581498594654163721371787973273679649225608543451824e-1+.526668389393354267076035037123445969134312427021776469934249739289609740618360624253037589345245401963923329502771415974953729156600383360838588202233e-4i
+.291722762850380792122589388013457382095055169070560896768694739473571529709061363906146018479336042325715673959655207057361148001467780217898574145330e-1-.104589773138728136865166382997231158415087039300289456344485638939938570133932800221512049463336171324764580954807656334940617044773811965430130749923e0i
+.867758431739293110346175598209405605424380220316574521321022267497128480831781832617170258615222734994262614413356090714215427429420875178475279250573e-1-.769436720716585441312212028767106712303572110975973791945168047603074552398210307959960565273374459582416760685906132008119194733097353706806527037079e-1i
+.374406534725404910561057122050684715998464302945556769945586955564498775335609596796284507514645489276809220175614314064092797186932053691352515744718e-1-.437805976852680891540812723847693835298069399127905073428433673907569830056404188823384510157695322447332529154503862685645743595723828898610245488075e-1i
+.109806645810508957445829748584156798051866161581592185540299594686943229932886276677701574089729058304427584290937324208358869940387662499455576417633e0+.164415400123768324517757992634897246065991303560234492730416283392323344059878160586083097208646266299455330594473707462898858205261392902657269662243e0i
+.499527317397314708651188993142345395976720136324128609723110961722656569995130081395105334051869565162218814948477334173004198234281392365343087944859e-1+.139142807026237306530942613935486069124560858675396476698823356533503462372471419285246076136100940071701722702095315663296920245062244366705247740976e0i
-.107173046342863105392869374417725112140226926171780023521230093721122181044964869089625027089659438622154473683230735655697658692102689678364461519768e0+.281685690929330164219252615502592559210808280236985833135564545886831065066399482061697644669546685642208300428794571353346078510291714264311391202816e-1i
-.758348239441368715506031985121616117433651553757688937281314482523772774963882582833413048606407794408571617938963684446875750103127855964171957381905e-1+.220180321778892152848566369976366800252781487486184445995760752020491655975402181094045504921000039326651281699602571771004973756142275253687462934913e-1i
-.156351000643050262439377098032907031654556461232496576364920775935882464662563908138490192824334487762802296675818997837213832286183798804526966376281e-1-.103492158094427006729249451394824424285320936113613670206829490381729195780948268097584890192528952209582507327932144894264560897399838230471171754209e0i
-.664263122857939696283477846720718322287816765547220755533975350839343410683854334897685028262312856202345354836877299908786031699814896697338951694146e-1-.438122391895491114968128596371137504381853064737794561503366445197290318197606574873933447557854711158512217953443894007931616328628504150443264875054e-1i
-.117405761966222734861309440338792177247073342595765854119738980635706294965831170394777951667699023042063066790512637963549819251357271692631801587743e0+.156358670401766962841931296290940619306909145286491535576006810425079830431231746807956380824879076433510911864306929243483300725976368365536406740087e0i
-.326171784602397017722651428170832063126982602372642461594011128282860122179762765043470321254428825210838056883063290471499964608169869924215993831452e-1+.977134618157064878273742863128863107644796160928660909855845408931899400633039784848747420930896164854992250245702716795370736926818020574447887852526e-1i
-.383607008472841462986849824023335333084465537181073763071821990221561474718737321717087610368176895493714556031770671769487648637072403063855766947508e-1-.819035568745546040381813078124874216392299504170228673291110394722087332930418719099311051358037558796762280879320479398895408358135826256271014175264e-1i
+.482756672565699453637224772411579767940337109338015681392316155537260656795616851684378696445505397796017958062697945912639999736434327280110057257336e-1+.234279095292519605383736241594082812736607397393614197551933573848071420869555828232231825343284516919414929665163791186580069274581588118184989333493e-1i
+.480388693435401760511950043898611465418819416536142767438331092737408296888594538711063447868816378906012245704269758407237939780736760317301984902180e-2+.135684102967204829063657487321075531461989474993708360339728073783629641628932127876832803761718475515750803804360961731810966215618135580603600781880e0i
+.685380562467990240385146029136222437565235831816618982168238793482845775363999602317828358308925267804034118701360900774592209203024778171452757568091e-1-.103711313219182179888534575958039465090979120033045813230448914142561560740334106478976178053116129525099730319237971367256016924437123797856011065070e0i
+.406456845795455134014749169998584449984540166471376941690267678114745997510752964399800526675815006630771538649989744896776233367263676954815325074122e-1-.578075133723815522128547314517197625168585358850052688911771927731948509332073828947521663556074650032150913563819384197474395014683636261410508982373e-1i


==> solutions/sicfiducial.74.e.150.txt <==
+.114789656476679754314627796710715629428084951117764734093299842205717176108042552780244959587212532381881502547590719846148022352094408449646985842162e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.454189908101174035424862444825150080802053714573636108268800674859965583870726463597569815907881310230326518245080359883253679177456336247798868065378e-1-.948133474345967115088968863368742007346337055924320471299431460423636962051959246081524820150439855115362272083364786237359307451423073127527742838491e-1i
+.116783443831615857985294421938315373062124353567358485846778334488806465573292344906193219841496842665417496081513722307146729167751323575000020800887e0-.206266688322520702830625890718001243849050006930929640343047617312247799561133132362614584911186037820774887750690916020062292495906455771895343682215e-1i
-.105596223037557996384967961170673673259521737604178033917349806507373634854086083894469871075576173250336107648735411973432788719699194960252466994702e0+.975779507400025485913536204894226242871999808472020328685358613079023517167680572576482492425186425292158840901484159197520165504981363764618666311699e-1i
+.572050045274385962669527807861130049193716352699944773977348432962162682191164916683277284588392553098008684300904150079493052031027509890859825032668e-1+.772496808131887315236742303313423056507310459834785607908609085448594682706506035453315481252653705844786288380014138081147714847375244463836012071853e-1i
+.221106220794858252819717366487188197184914867140963145757235284962702036098815722849190408644684190808569090175650476702511725891091809528472849006054e-1-.131679671009392058541047809277072773825921259247257263835293471734044527533128609680138510528211762814529589007450956565990782660422881219081788204491e0i
-.811456274382274052805369358882860580717796405042266239406166838920439223390642095696104722832703097561679351500072082304091734388119265669582326086368e-1-.270441080483060260653033100470047954321772008347598366657266785953158947248247207240361434265913138184359989210454660455307415171056420321704164595622e-1i
-.337166616406943676724967226967833609810851706202963268582404739374074080158740805839111163643913987293141582057158472847675588296392001933254906212633e-1-.846160284162931104572823939811041899327176193612909211088440252717757896727291558707534331162143003849109265447481758483440020882034674852421176675322e-1i
+.100818765956172751191251280665754265824813428325465364280127522583466417828603137137922709195356738980557672347546225976070056999419990422894782960254e0+.231511694659247095852638562154583515796665926793573913669795151148372526363505361002519836609896280209218171180371154842228241772956258727733969325149e-1i
-.764929899483227926878572963941150262803702119775348943584746527675839593454848829061253385264191192830085101382978413767854889945908829097468730829534e-1+.126702236005742804695893348197286929892374242133187553831778950547724499389482150184091381832754525894781949936786520664931884215576131413035315205192e-1i
-.133667110481774108753884092130117989220416597178534958474641201697267520488190546567645986950590020058317484472237029321480861850468324819322068510306e0-.282790433362248462063622312709827501136454954780811798886513203596189728018911344349486001660931868819845895461946034907749691092042835475027919592298e-1i
-.936444923865705383355507369752053067792441406883943407396323590579794002673006679179847738010698003251078552238781175420365241993690031397593594696229e-1+.922628183428409403788114279346436375325899098072510712163245037412753516184018428284154047103722130878955627366992915447024445859753574749474226685705e-1i
+.426647100549889847961213486592662718884020140857801811994684471159775578999440407048977110538817637929105995825195925194346921434428304688204528741077e-1+.375019927857039844549721720648053875775781673164934033627725045017396444184827343165210351935968011036204382519643324241457523925952300084577702909971e-3i
+.676438459836445376968740073870112914982978020449798276741404004617315632659494466587933481630701892818136341379950676024057082395054480442526715612396e-1+.565231241899765264393082173936047214854552608228205812893602352727037922413764309995003825039042547338856626260086707899926583426861599213822674063407e-1i
+.984010577139993156396726651286477017502082742129443789617909352974868859749286378520140872824543489135316898526083944676153636137334046214705550454578e-1+.120985011355535918504642598054089049121686966256453916500241694853522912965325781033253657749221736722963520129471784866056787512939658441448747676163e0i
+.117362853683802664642479257101912706537774184730932984846711730500245787235585789607839592819927206705198395618922199783296064032740782171821352101732e-1+.303097782756082581285850004589358469313072018770355375061417097476223753697431852072778958304483542807267577768365083679132160305951689164888014012756e-1i
-.185035919233151978297119925998151184574997927013906846253766990518768064807484711598151897144691991820502943770824759859516273067658004543599016272217e-1-.148957852318733838257328208012270092524516370268773948856567739862663450968649408002105725146805426904825326213167023643571615170357083794995475325368e0i
+.916451733777086461477472170173010015357613865163320980045087022665669573415576043520780940810978397490344340014741325608810794146520496758484667654440e-1+.357895168193253708934450212569856685539352105820777929300498309194161194933015773118042757690023013135750247134274324859368430157822397619809750740579e-1i
-.527335976114334233042114218719500011775367516543815444513084873031387096213461478856500800720863713656788957359618028487338464590681143383694272533735e-2+.767038515146157079858948933369607870967279395838976490155217377418149501320537173572647908697041511558542871200158588669928066139169766993665033636679e-1i
+.123978515375083047907829488145181751392627982785036404924710480664812415895280300329005351341192683301795784413942312693758956057462208628840325236440e0+.614413670508121955245457785284275067400255620857830275215728453264951877056038615169301433118904714495382032526853437521002666544569203276268813331877e-1i
+.422080495874269740068946523453662134143703005705969668318913049931277780614383700315854491284177507033779338774624714170520001481841211945637955805926e-1+.862220751503356843353233653688259171606491095345913922556797622884100490983919839447387542294018050354228252122319707603480717571541126636436091497391e-1i
+.324513377852912573004210368587942873590867163738853664850221579129017913291355146463801913213265313058494953144017978835686213279803845302906939820563e-1-.212885158470348737877803745539034166678782585591187658412164152639342186200876986169956752444709331851721480949783401717583804475143362018052061110151e0i
-.101213962410960659935723789394793416768358811285273004310076656533982267969146992197748865693897233836790080497023054728731466805582978850734997442462e-1+.252344904854884360074263529011277519639791707595110777648522223756243476818646365108812595048050753414439611714972222788547677051457570730255683171935e-1i
-.130539885340088480053951302510923205511317097522990166832562155757241468640468944281690752679457670740380706737014593882810736476412276928384851274550e0+.204962337019697886670046399417628226913034570975708876999785200857474255683128562158511464889729419553602569838443619199303724593067814625572028662171e-1i
+.414124036126941128316199033288043234374223943136280348498342721771150581478945165747023265646789412927661539577954078550980313674313472342045010119976e-1-.931466639815516175786498241881017297079415445645134614484562116852969333598428698768908837183817531949288316925328032382499974879378399090359017399667e-1i
-.765330016876354971311073551604942999100143172428300635838770745821806308725760022871723891466080324508469082145215106083961752766700380088748166944682e-1+.787042404838332534694516847248158893524783698001180566379854059982946221658739396983278166438437194683193143847693583053700407995526210424251393000388e-1i
+.428109290000487487156261767439136636360529708532569819399749744914949015616130482134602474182961757429606572585110038549065216248455800441671539835420e-1-.129951749670169668916817795087542045186521877202132901192647531797012687303128459854760020335904533040313145276520073627690020243398937292871858314794e0i
+.199921990022066436508521722979769535921206174878997590529201468644931384752036134407422316617111832451120736371897461790159365980000748116695027372529e-2+.647542974983579299664454714021184755505401288460485922219916135249271522155926584205529389802908663043509516144316328219486721358057344278325751228973e-1i
+.125684599443013386972070230561149769103271026924206877958012273133702356756088330315607653660173496094746835575205075941082405595859916101744670038287e0-.531752460129514557945394574583116408300969617713557035229311594745844099755690419962193239325029950033362003887409685567840456062008807789811134915965e-1i
+.161220311571468105505164229072417980481261343330605417881563937088148580903512102328209015003505784821589467664539710089461668602486495755482318171238e-2+.409378964039144126253732630910620479260219089554331752975230895058728296280634288091456327711404761620945627005196206949429487977020753959366718557519e-2i
+.526602761453463524108207022991034330608439041905680714913274508212645626755837841714788708754061430023815824970759988349474489490791335768179469468288e-1+.172878897866701238165636596299267969463907308618450939628872433048238040911977045407806671145610302924403330571052565289099734250424634443536363826112e-1i
-.786198985329936832421845723040571701372895735934706562187659924172277946738033556364257384170961768828677857719253425174039409443288287603859884162217e-1-.907069546967223783146105718401049348822165205160063491986681346279893011244003088471621450135769668570455223864311338351716671537355234411985488487940e-1i
+.178212639342891460368739810885863634346770175575328572646956549403946623843886786705160669979204974248258807534999994575033105068676412479729691735141e0-.115646416008222115944514038813693069527903983838436149837087055486844008252354336720613697915536534615755405401657548552756626644742566309188074470425e-1i
-.376356382037756203764325207040969048549483010177550208958614148459995950434103176389522547566864061556419633748874212485580722866336625335037368037122e-1+.779356677036216910654699887513655930366775529454337804963487124577186681949762485641822968769789806343290508729965192387874262627335745882987251420916e-3i
-.531506220835875783801758209985673430849890215998746272845328799930267897259071504707814842228389834287667960452741236165446607192829049397936491289888e-1-.598142162122207168863823815165161373325309959446850491268176059070044738098763747538035866848535729601122585848606132806961264250129190555259013161941e-1i
+.957291993843573090943093918941365036658013201887383726071488412576046303387115210249157767377652311019713741185413132367636515578996553944454592393535e-1-.899493279532109556600434180761929067657696289544786174953293501530786729265807787180927435297673400658328545724705815668541945851440168355312627380196e-2i
+.193983761304241740006506838592447340598064025300488816215433831305900017863438830355188209652033847207213848302939617321039124503399723700552988890401e-1+.562800421290411037940128661587175211594625476116459588699914454424827812299072096587522947123352225840150902336518044425703578415783649422384158810384e-1i
+.101636817567006383245918635787801657015426848420894939521094323911891810899335451361833728538558172726602093421647460118670740674121503398252529342904e0-.153626610912098938511172235072302568085155052182704260758650426434243372937334468408426737142708546206949394986479663323513068823389915066396518364373e0i
+.240934142487150956249164295633069796907613791350095999088836357799947947567583304706510187952120525537707149593956433379327360863941307626328348433967e-2-.466700341893102415958955903336539446016876424151235987966809414420867946988584826756657896017545946480813354939018682262236275504742359095239205317619e-1i
-.307059823418348821238105647059736824133848016068081912313954883009442372716728358056289169055881726988127444977183650463126756225340811709270135766666e-1+.644064648774044440078015916957032318710990971110168472922191729003388046674919528634442727349386826034537603132334233634395600071874942617214306241168e-1i
+.171166805327184543301404944994917954019791360833122397087970405957477278649651884581351477427293029588030607248174090500475642096607153423758491807917e0+.418695729366399354321163109112638043878468881118190764615411052516451703003189204574029088777113410701051297568361304902199186006832967838592007377955e-1i
+.369929666462105069062585456697744195200477756265425284097651653612277477786451225073937498063688942236698946299119086480463698815567856983015005657260e-1+.114378711014767093417705674389960508001565306013964369334107579426230942324355150702216425253506144133623874265743968924297129103150522634003722830795e0i
+.909721903418550010356816951745733957925027376875119862398950905686340088915880955901178667664849905830829649814010360548069846042675755077506376470873e-2-.411259699566521908218732548777492768526357598141308509978056384361789021080783127309425363752665194778914704993952659067913638428251624083379780596017e-1i
+.191650650416269966191699268464664301660586835199520811716831403379862948850587460485657726952183887340036749853078253871178506835812962152579010245654e0-.854166571576595302882018083404647654942616816697712807432631729327600515873945420193631031912673487277679541645261002638558644807553004003690240426665e-1i
-.332573299735427244844698771950485363066400274792271697849656184092311044791687873476163205233626690413817515557979129261000453214780083825073579181504e-1-.891542294918508001188745767067961361588866480595261415701967240536821317424590691887657541780354896168102856075027661650775209889053847927009643507430e-2i
-.143638650264548445681901293760915816534807975238390240403348337477118159072234155853581274981987186608262447016041075053143022814390645423762009294724e0-.531226695273863800166403752777792180928788520122390403864474629093394042563462296198551907961527503965287508279706821680978409630062219612814177547621e-1i
+.111887772780963814629081460517403549119994337537168722469025846057159634419086445035202970269726728473853597030622933611583927434470238724644708225217e0+.175359460220037603609328813700303320420395754533573416214606910863366859907269218017061732862349689413116969846234038775503047161901957318541169472722e0i
-.122893288751943586888896815478924481462692162757019731854335438092689586502194181605166423620826686443473111859406928568706360862876845104464511369463e0-.256197290043573806550727199806340735316711845801354537335981674554003865314292869107542966112206494592732955806600184297362960050030173606845821652343e0i
-.802989922171287118921055377890390739759774283321550578274420888946821276002983737796559016348947101305492296095184005276752013644206806907366616727991e-1-.573377649051907418458326741120957344960753571347429100167232523951774030490741268381457440926713223068942133027399718221828955969604614305763662834001e-1i
+.511537297410641208230940699124967841218880835887250285200690874414901943575173762650254295919126726640982927492077427818563114058303925672612291435202e-1+.799698710936692428756439408392852867471766221274129412217312864510902732091410236303278263053540790701673222724287299027030730727220127934037096719576e-1i
-.293534776310966086709651829448990297816653180603870612099893249415214084171168190329570400570922101481575383297872113086893667315949020279701682771061e-2-.287732557135485827497707589379273403673500902257833120484645705732097119623792208590962946456790974212889580492946842477227755229225633764616635065307e-1i
+.439826777239144530320622081215056796178615366323470262321917892486071722421443054109280918319488423950565702782127135379257987783767808061684725137002e-1-.158063313622904531149744053217148989020338646618348849283373043209635571315162287098921441291715917007403403187712042128953201698127451317924653853155e-1i
+.698366655724344732183793396152695614013257923779637291883015061348306741658195597511431569605130071497125539591937352591153494309645353613582700885422e-1-.300419281557776671183416355822539948647510368971978386753750049310618560427754279062299094220150653524242566344728658175723690618120258621742861756939e-1i
-.687999016841063154131447636941079492712788477304758896997258936764753248374544673398765999240323036683494472572260010711486788776051284125924763244745e-1+.605267375720368198405299668230673027768892649862013832143006561241827024496312647028015268562336670190292874695032690068549426678263297985442548685441e-1i
-.389777557813218072487527528527046663808968020853627191256552742044858459218713728320314784807510224207718650221989009439260730834968623920970256661597e-1+.945404172032097327234736356888605499013622516002536585890820046970633116034551296760442133868344702440586615240893852010206628547219777822669659853290e-1i
-.144863655711779582257000715283106464889460210232525280170813661433689633764881715936182551457709439368604239155102503042522315556713820455547050522168e0-.952999758783766977221065694752049079744322890734675212710636862800318736633931250785916422231960710793940167617606807446359446977478573883726887674610e-1i
-.851184476734973510589465301987816311831510375491972763375488960439339619247652773130502921209645091592749145595382124094398471345172587211803177120729e-1-.294513866739836308351391370906038678825662247295382199669376335308640963074766009432557591291711724538744956843386032047547135396707954043025417008589e-1i
-.121451470999604653073378054279420796114690194610743068315247146243930856195468916863970873587833275161367902309069768395375074586667395823889877833822e0+.947831386268687261335116112925709129733045044520487261649662249466064501731923978719958314156854576104093676747225475796003795709345826724644532254541e-2i
+.275065312604691660691502424598951187844540473900319474673174454160531378588578357262678867810573447611094067639752141910461786501842363229734767782890e-1+.339210772088615178818598924661118135865983027492283038896491270389204516174414223680000101293331320574872492927755590582902637295867909349486917843481e-1i
-.117149675774645782769465188750299956478478468251018567959855046551588184242023962342023278317110294302360637150725473174442965325254843638047988881941e0-.343685504993974742292099405365155768073274540772011131475635563299899055650622909478981414606281763143791890692117804352684196878328989189766942040986e-1i
+.189588448861634358252955992908955697143260192249835890015480680862845569498391265301690992107121056750700455615994669176715070716803357485037343159382e0+.108593242296278991114872103154825311944524277538452963389689099208569214170786063288599681279295089336053883706352074674808311324072247200517736573733e-1i
-.669644101840621554801257090111412228070551497088044796162579394798478543213721542737343405809410023157949231163592227417457184593120448977748279581478e-2+.681672087573953265881050377701191340338579669212477576379153693386108439339844191548097937365628750587147657724218717951258103840014294859002263051094e-1i
-.112034080214885391593053475273834852113793039404634954942962665515725169331416706949200758460962663351923826524831681436357047509804609771751507921616e-1-.383475876513200398086766391515902443050176231783298526259942070506467659482123740265042603161116082996529653108623172409718862603204346071511721272646e-1i
-.843895410915754728868251784433978787571289963222922157925800893768525708960119118764264736182596926680148356003566442667433183982628726721898470257505e-1-.336695622994897884648442080680841867056059900969429238449198509622198240553321115659641453031378231583710380936733645094746941520666130255213333894035e-1i
+.271306550798135808807388772463464360920018061756461788598027806452926503055049360188196515586663555325262100271811780827036019821916770293071798797904e-1-.122787609316618673617984639079092583501229527647814752238120694356404833420638792400615419724351166210403169135463555881157828632170816918634136401531e0i
+.139741237448003415185990029938040459179753405612513702166905284503159332145667793908499487730090732773898747464757751366567850071257247932029913055110e0-.351274972798534554187288063732660424665528825289552485885383304774138658862253682367514404187192934574187371590898712182243970450706140531052122738294e-1i
-.153023583752958309227227158947075592910679361735626250196104632168814156256392445052713400309021651910143749093458781203056103459617774040034412533681e-2+.639397770510269378301686075101025032590868475968890614228198565948907601659345069366157595128878125839872470467919418102768194050317345515818321401806e-1i
+.603249082024409251148373380388020164337578254891727438311955442269771468871213667327699456043187654018141079976332854025303583086699754632279008373278e-1+.535391014056781356756734417236874559951991384853343088223422663524277842490937472145128785795769411841307274968859624189643131786380950082491160958141e-1i
+.106726849558630510595903512245725291372275283369724848466134006902422877319538298029702369103726705024697507670052288551876764133688515797947417925395e0+.764162343404716839601639481541562089178851420365695928582473416318884296001378022008876756735067848024315970970914590261057221597698286140316928953483e-1i
-.209259061019567134833907636513172431880399016270976419307380225510000324656499982553623367671613680246350028361111281104027071662592195554979348524970e-1+.374502013099079419810570597612231427415059139264929233600990660192623798520040898362495302518983450039915057060688035093647064694967986224300012164988e-1i
-.591213279469365029780877669033550467863652175092527199413000530062444742907030151547458619409118938450463996651463017295808858323078845744607307363825e-1+.333463271786102123603623434118466602322276964198219495472617747655901987018283756182827784382172539605801625539235314036817751211904903608213043393978e-1i
+.988028576652856310784291397042459000289578549278291142858807882476803098300029839914070200418539570695636177512027742570867796565499104810460605180231e-1-.280346393247177508973819610255305892263017550581713178557454202980029077560642148345100437732196399922177664789494398419089008393112872821816409471286e-1i
+.942120927879654359589827064245707469111633502756980563815803391513874244996335190494158153365977031696890344470199776896896781564573970413513365910961e-1+.857233542718870223515159102973773778311098906677901279393102298351183770569706845201274361984028771137179018288035689424641588891770712653754580210175e-1i
+.118547372532666161697240092454841800130777672337211654549140517431296874687252900165381030337930079203199610697774594812296032716531956104526305741425e-2-.797998243349485564658779364221509783713603719978273805111259973597952159825005201968861403534695569853926037122333132128023608164877658853452902842718e-2i


==> solutions/sicfiducial.74.f.150.txt <==
-.119288116360309103299283732365095073137020746724590220176925217515188345378613444118258336802837794967150928648486915410810043867477997632357717368319e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.903758969307344037532920619872607180338132143898599058788075941406433807049109225294949190487239961579085996209673824398848724552129916312361789254199e-1+.426506967717662418366463931001881335813410975873617655239904403035374153892577825143299435273008391042768277015028777404093579019897645067283345216190e-1i
-.146804151078206412417924196667101876051539687923762329863019308150110181321636589368623809495876038578402207873054913947970142757288265120497728821439e-1+.921392964343358071365876322769492322556426660418866804585256379663712424591354382979637466100574134340527490430986864074450117443457664861291733485110e-2i
+.398384608747570232147579508878306035352711454910975912253965220220602232525879145172353483393184558913286320022529768902144951383749539169428992852362e-1-.108220902750055253704187984507341331215081530388108332103654284068218877933522649043058889512677805862602392741021220724568049463669432463459339316332e0i
+.162360554836839818322330224335698510603144375314271094015037618942431254969618787065596349757702813509722030260686338223297478705505274842972666714036e0+.112779011435773028446972105452645108554752927409436229380110015846011352492416236551468193276462729230692635935226631959007800029114461082449778903806e0i
-.756408741959283421753165935822629321281827924571954186885020857690208520284981693138358089103844773267721694689844667505726239685218964044252780189247e-1-.974362588681378047089200128490451580126773586649586127120496352260017546627118314185461766544919241327223827423035709577367896844387538842283088320070e-1i
+.511822294154373183019350132067366443265060229216931283196462585549394344705178527246067665101862716486599634986285179276651317473656335129120546113456e-1-.350401058667652691140498901644203895251780420844913504865911057370473785318317237677239686821195757303726561453542120116603325878612940424393228070463e-1i
+.115026672627761277921804843633797852445246319050085032026883971776164797248672209798597050202905056705805123962699650782170088711091773597240463278081e0-.141976184645395395932093150391122825621466518209331355954523017394275155690229324861406561564372300767374002379496407797976465424855484247867844101385e0i
-.102179394065274856809583928696787243852828529979685838465573964289318736729919152073597162166146256940795199935113128002421749370528641703122098849054e-1-.542155731154934100103432059730699099564453736613530608305107609265028353744237038116053262759305951107041104111716085678191485727650534265672565199409e-1i
-.146872918626168460918564780601107224140139139395603876627492522762535914288160535640161031438544765062575836152763798137808928213883168556535075033747e0+.632662847884323532356251549943720542535762418681998088608781176020400960219626560580234177621882156969782542407193661006990698907548436589813390787646e-1i
-.581366478709407952486526044391372431717650670987738591202280368081472451141839321453939247376112975642464801321183828388124437853768680314438388552079e-1-.147234040345228831411179545011606634328330436492501881249567224477651369592898739402940041952510552312559557629572101661032577598207930753245283430524e0i
+.828116519667083427243558600549340295771727219636702399275279026418122792774024061103607942352865260957882790078369495759229567785257034805227490788650e-1-.498702605100800993765817065865432005383031982449445267654276382910170868416687522847836559219696342992241283905951828388811025569848533703003045495564e-1i
+.196419918250545947617898056900730887522305538594574094702662388472653083969534996756335675132054000744325694791358974143787974356595520877752667598680e-1-.214809037881303211454656457324994181309513533337759266284386597612797207166343620922969538692767473912895386665336417981750881459512818517953444453897e-1i
+.358078433034014913931280199294274470591471475953314208121395757793559409063480223462265659766631815123557148109869655520219014051548801918946765953033e-1+.146174461074805978026792916945607756046576918050342125263960291420128349254338583980769823165144472348116720190320039001256666304167637526904140695620e-1i
+.129816787418144264671324540049165249117395474721084401658969682877778695765893173142459557284964483794042787278135129920716492650610648556730377144160e-1+.171073382921081965894603861030590962231821468074348579430581591663056506937141422615333303766507706057041079480926094354905357602726901200962923091721e-1i
+.763182437580176891678670649155144500473383129316368472176247227044475213060574109158216805230720822553998924441961808837426390886498969561036878402089e-2-.189529717288642313393159113940687858339599491102353182889908328929446288970301059013045160885837517392340821461170665285082579981549551732988233678534e-1i
+.156964519231791222883619961842188647975550774070262581156868315545687314505822388915106988424356811992830133256544618442649051274380703751701816390510e-1-.403176986636445337167453542093437236357195784731533756501235590585838733199542088091537153362660880196308911863695282107963656924095061479389073093058e-1i
-.711408593745369739318501413321788716075970305500873756836264459280373129559732315306965969388069300111309111136342902973680461112286250982349602537223e-1-.700975557861806749124558501919197472940079301894249593319866528351156629901119312681858340871394048568255138868450197020602294292106560444764708142363e-1i
-.637691930744021281761203395050602864875588617882283910834921274221353542828892471190050512817451609603665911188916121033122525380801232310696067828071e-1-.902645660076410102488725870378457039763244128062893237625803873153312373578683780384240724752646709763569719438160395242449745941603145681578471725761e-1i
-.490536317072939677931707787395201962677022023906499641028220193719065640187959679088829237932737445834568493370615172265159132951512369731556074665311e-1+.115181237806780552449927715186042380723394066572974039166986371748792449415507023444966602095351938807879684774528961718833562987345363743260006250838e-1i
+.150542900931539756891788407616051597864937091523556969357071581026739083163150325420833645553943718224019534133845878990737724057763052448131050951026e0-.539234228290613415722839011311628359876134078631068794438807970970089658030508641405444019999662160418315004488235633426953516004406453141103349079053e-1i
-.496131444753900471778849543723444273939493074894145648511701327241494666005145973500061989120685739376821700338233835380690505550243559186444256297151e-1-.292588034256127376488000636838884577629907595071565743871342214255444312903157209291529364535028757753459412827973215776154143840704323688116233999634e-2i
+.582786538526937945564376406112766221061810022675252671127997845321529695245609453627791587513400291438951736252201163774858824471797746352456608786866e-2+.493155915962659823833268502734088152120858421253031617299574407403564315794023023954582592501134178569200562565614209039901433630388123758538618769286e-1i
+.665082627611077646155154983000343501457876311380211852012915175727722973655466954300716307272506733573360669046127638188598324070762377749385710103122e-1-.574090524329035343525450151437323800362885681229939007039987377159035454437015292231172733937820837468856416196294181173584745187022639182350255043957e-1i
+.102696720349356055598929600549769735304502104369627263589410513810120573614600856992406332999587275320774580066514559825147222496114708763804973021299e0+.482008314179652653810408362661560040702122047327100291389435003986311948777892848251427268845943547363506756609344746880780471520315576183969539562071e-2i
+.793975234204873300225215349954072842086503385877801071527979356802143317547839044673758348024442752458246934307393484159043437997539619169132226678399e-1-.600335373053425510998471711836755657834797988419904970421815282895908089210033533630848294547652558629817757046364141201743774250377883782853894705936e-1i
-.363368106065468934043042270829386227939870057130295706527456528424915218189159579584982872373926168380620920525958359033080026706147276689981271266094e-1-.129545688948469192659216201086266789702348856446765426897273177267273451187769170212699103483862035631926592483399551888516264307365335118364698710079e-1i
-.414932449253102774515408821129603069990310298543472681465112994040915034494085879895224912318831774587802988777308532344891357210574600871794618881175e-1-.283456401836183365015247176455567170623093748584382931281764865659856583865118334675769005512112820983395001355751005045504422813229332822955793533063e-1i
-.118840963907077836796079129745983647389960631059038439397497322205307522844356416272885705754688437490666817115055466590016595587099342052974976275841e0-.471881652988511824154257997466992991922578355421852628110425237688131227659358227277219659405134531908217529135317055145269674899240937496910551763258e-1i
-.101987957589351244057523542916832820284133087452660975544268303948586258412641671707456194773410913947416423004768459001633062991190443118817781403170e-1-.304522868589061568421371458421912024155976924819683965225790457479696617657045271856026101973326493107782062146171242096123543606038081212269530284222e-1i
-.199448773253432550141700130999591289310400918938693410027394481720377977262615891701212648190378383051323333919573105100803570929199272356468718604452e0-.194233239345498205466302406112960065420029508571762275235356357940383054446610952737508342912831060746426426777667923668190725278551891806562059035270e-1i
+.113624423994987147339800385753478688306363635565944349842894143231893031879160593515845576984325179186008790313772566825920568444104922757359992145432e0+.619264360988669341257584666446594947146504085471095276188484087828831612107876135566391338466673665578315607410155765745060423530458238231834738463855e-1i
+.347346678645719166433551282488615909108277366198823936658996770684590136671657662536098330459330890027705890534125524981357548273966256911120200579396e-2+.106933246745813321396490545379741525474820439010648634456149730996367116570531119636264398549764452359842481645097968320968418582969133073857459904901e0i
-.679264130257692839164047172382533060788739144658890694037403383666218732922063138272072365186598195222108130198562928832181053743348667552385542155803e-1-.102279852938690296732175093408100913953231520239999267073557975430781688579188012734105237723615728712177912621416154666184741088569180628328120388705e0i
-.813741958702069566586394828663934176627172061419975624868214642189911533080292351455450263643927105126217181401261403653900399862916731131507727543399e-2-.226974089696309823712488463186099859910801747461198701989558756173864975138715356157978997007212602122855128809521599122493203844764949635949670859256e-1i
+.244095476002392549530005382123335396378594415246218795861189219405000325331147511579085792056071469976249644007693074077758741153862222972602951731457e-1-.879608166819912765404421210558088022094870790372942015940823738304712014921874637152236884923463002904612740381101174248932485561554293574470983669867e-1i
+.103213876076420236117813084688107906423673218710510269425463845636652581991042890344665692780368512310048667023793092166815687196471701883019996109238e-1+.113281620383682859592143420698818227403232422365588888396293995666731397897771962210417911330677029599503057244227953175304097327775727679277557851968e0i
+.695977664547961594087624640845992609923031187422477213428806293133783147133157421609243119185023866601773935295207696329140745515931400573001676863657e-3-.152733676521530433995620808042732352184309670728581331731692515936304122963419978460799846596892760384105611781403434353129543323039222374212482558695e0i
+.188598812211064697703399219417666916091590137392251626871391134109930631177708658995157562873141730356863495520922977959579517746634282679375979029259e-1+.136898813291697805857287132582903162643832497719987412673525128767952226525928898811959680448210370387688193490497740083131073959822493707459162813809e0i
+.137612702570987097860896924373011642372818031596901830108258429142656553150241304756892118691797247492702285889712808039083467172141306390227627097096e0-.208770465398739205426377950039388539251779630470823670791620313758734369556830750967740766557733433303395359476238975787619275356915249539956838296108e0i
+.380043858227413941692072846538986069188059504558901036989867293253423055902373374648552738379929424378755982325537735980114285434272889156494610463526e-1+.175184443349104541750842412402450037648387544011811614322420936246829798998400273964711251914801100458570074959322071887592786677148993036896734145799e-1i
+.865825377410237461670341908946669410027864167505066139879448462881089123211270983540128053984750146516913297155328059094305817704920837797482363670736e-1-.135882880457825266853919441699311659286516291701434282840344520280617956550477778356548369323983147242918205385386499868052257664572259350338227366795e0i
+.687273567327007304694840275116297134032877507722842304854205529354583806272196752722844611542914183601535374804451091208370573844371039254548317241148e-1+.608125320120956252588028476734405292655468033427471661875980350852085445472148946975903175630225887678060243322485471200173929810150738658730974010798e-1i
+.350946896924282913246405273131978351317734694798306820508537759836393799084787412345654660924915792394746337703744737060222830014492168656580192842536e-1+.114070524924385572914086386958538703247629998238738778560332745324922988847407129895578921463227935200480144224094877083896674151901442148167345888513e0i
-.285526811732709214648311212207096316916170884746137972757661808657300590860154491533284720723891659046323625463404613632524026311529188063651943677979e-1+.130875139707754385073443542580916770160187972669574864977487955359554062847171844519571327676506808870348606692907554060518172812302796491658876148079e0i
-.150848751289112254578539272898059415203290262832991292808380231005543074352269135864869504430136816660904822995446145422645511089351825536944673000625e-1+.113501811509359806678797458210520796903771332172678967859795460650304423713689253354635907037149701358223824569830087019679204804181828036347726519078e-1i
+.121227540693368337816090838699813776378611499714826947637303852848927295268275393002825216808555105949729356075735237469767178306116290097705908834200e0+.179858449000187184930038779223015201279728389238452807961496263787156904024640910238841099740721123020269238013134708972947580801348555617377579191510e-1i
+.434905272076852627751952788434447857275712692471915378686208265597767184699302781436279116381209512309677000554773370884824445948634689647546200599688e-1-.103716657415456149019663645167942539086391684440565101628077312287330698816601624734876356244039168641835875721672025529522295714103421920621217475490e0i
+.326033115668027055315404385014876409386937830236010055578485104473887596124797113823333540806870649722675346086835517238052532174466038738964479962415e-1-.117389641408354672159816648372066892577433551207081617572698369598795669744128043386229176290364990810514148970456757504135412505383737700321711597994e-1i
+.407728735931477847073418231460984122098569341563709166313370547744964563776664662022841663549661379329162223528554741726412410610541553300220616994925e-1-.103373177891771404581971616978744425630886689687460702266372297017540120241321182043517143851040063539333080393310424492159353362102429445514459674654e0i
-.430905666023175047927681237146006918057842005522311369558631329285690184139519078417356285899663763310662240081871228994173706600423103797504930249948e-1+.620465553358221734653713681933691678529897078498038699230545317374281009070838286223240291621829748689882489007266201331446151838629236534450455865761e-2i
-.468803073218299992361626792532169349295704963058191554935827303589272145955588045265459698877463723124072563949919786553132067746532645061161885750421e-1+.148474579044153603093040120507918018492861296838015384217049306357568230204452001388812834129159557697594508675476702481933029170993852245332787454736e-1i
+.126557428860848484609120568859009258905126921684770660357043874837116735828958788310927629766405673992439042537648969125468860303068875380667636883918e-1+.837788293079332004209384938819574684197117528853383407671021368595338451230481151784970819378082093228391519189690780403143836980358350103104386781726e-2i
+.378533439437267635090295033227425599906186667373842522747064731943410899437926153304938432721986658762684686753923072342173903807190755594342731999513e-1+.242446718503094401800867835786060166448074052885902373866051443447127296731545648749184975865050296024321564051817258620551360083138842045359588594593e0i
-.130977248304723961660895520292972789147622442957286313494485694578040928258997632967800112137938366014099504459818858375764793208835230236159564714035e-2+.155582332309858344299028090939716070711565366245921871227144452879074245216941056580747415299148185348439236065237121250549615888924921180039468328412e0i
-.631389121034596016536573275473743915412416127920194186919114047061909725471435774710312623725252005284110817555735814402964856326483887623661697124011e-1-.592794503667036951033801247644776095116038156046409426122814351481349320652547555195394939407448107106736289013724314167605042116845890646296932348195e-1i
+.350872593557127213360558879083713398461318223082014875423470935643017420411545164468915191543013914605757398433750447070090478563226064703005624497239e-1+.150945259163830001969843463891735303686554950714328021493545031380634864972440419040959303068582601630869238709908823552943506980037875896134980916561e0i
-.161274070288517550567777473110309978037421521576447596299427755429446205716899910556229913546910568424997164330861460614757996460659656003158477858787e0+.106191621093497802247053338799725453200207597647465244701140306002838223770006273488019043328250211422329708177254103644961243022059545968310426688462e0i
-.310097236785209094630782221361879369305380770385897890088378654907976680367054333665647864251310890247132847021872334280507155102816562238592502718410e-1-.410693817027990033272685116753273988848065160751012790450730171109458047447816377960456952360150364046073057223906577303226672615071564819880348460010e-1i
-.472590275056734247273536568878729591313768224450452695787972077672045948373295203053031351833294411949402289700630352753665129781599494034360903566190e-1-.360337679489585257950333198503149936418711751047836581023414398738263516291384876285483379147905920835534723694727473322184457629991346695047948847865e-1i
+.603898643702401736128639346535098341945723240726318540858165540283725793596287024246998719978923062132314790735325118248329809721210766084864067416012e-1+.471061294737974080569250434435428726529227678626578163609596750329159767390794545505516714240963020337562249159755268424179076409991701935471314609529e-1i
+.143791779313426599952647507490759926353652074614924516318583277201029156717236299035281717523022467211715741494061514076709783196048705278888512041997e0+.119791667212378089412188565111614892047140769909793946197859987474468068079518910801502600139231287829784786251365523625937960890479234151860479915158e0i
-.524247775689500865788340051722436312394494391044513916058935556498833970357412649621846804143744787371686643372053289843563688225135043735630964717813e-1-.917276674901441124982482919455413652488779875818965909679477555098225683550181244047471915612415563774159658989270633131970475608213207349522277992377e-1i
+.973380538501006086347954526419904784400412743732840839748047372484489182064093810527126642942424739784690831535333575995296662865449568084254193721186e-1-.518912018034956643777810110742601645127365699514893521320271232848022827026031062660604235165137974195665562635571580413174836200724240477595877506958e-1i
+.616245047494294168679175818522407764623103120450261182507949446293278152409962512369086994120503007432836997694169806169655403041293814021937603574773e-1+.830119444651870252862772862974548307556249221728474888185919426347318161023478537090945790236945316142249181402076018262109756396436198496659959003213e-2i
-.646155002568548671851653113891021129928742366481859024577050251129076048894407710297767484515860536109419944856791474694765901281152043600741779127084e-1+.499823490656374952759499236183637386609417569718156561214610258374816816015164781006209907470038659484166260698255600930770753855310164276114393437107e-1i
-.772584445964739679941427466524670811790897780617992763980455732813556721867393670228394862523644714377785644686594792453445354872636810538242826396116e-1-.176711599487776245791520275508852601980075298051016777040511936980781629842989104473382980071855643723913986840031759411340162750441847597912282196048e0i
-.682892244222865798591622729403416880718411097769860856034738940125537381622845232385606497501148722332804345736036485773883150300492952463717126513207e-1-.742809077282596833783521277885921350052589269818226875807976506471233137380144817349708795771987152687578846619296352974770031045832036401948240278350e-1i
+.573011441171487085177375270442185029404211919061487226560617575826286260522489837775293306250733175187924739592914271644030697770697941696227922057724e-1-.101491258260502902475695038547353158307981935869517147319273847073807733970853807303935269340597572100448114327838681981299600302009176813486560865860e0i
+.537014832173684649452007463764159814544497506945260873413743243863380214472526905366226491423685809123235002187311778608635595633499603402331959561819e-1-.759122228448550333919206040251353059801963744099609061186459306693124416880057746055270362729426487992862969099337489579603881829403367062907329226976e-1i
-.523081375793716448690548174179852888789247165108954496080664206161207417599257706216603580940029869850040892096589882780172058335584108534985160251572e-1-.246427710107710488634126620416593796974447913054882725012706648699805661971786049123900984465183600187496393751586133080126246502301312259923885910629e-1i
-.834067212776786967594343532984710769538369936755957213807755801950844700759192198887423168602492508484673057508253059641208208353914200327579344694773e-1+.421385881298078543685036924133825155708702128434076795968803544851811801826019906436082676094316687948532424747379835694236974118511496615966221837832e-1i
-.166519728419033487662891429302916092300068659158114432739543848150407905107624071275390628189475930268085001597222477947191600857230401795030053696101e0-.237593473498615896891349124710299447993828494890320067541671004095980027347694566332323595016244008352278080369482049462535836808060783245702949295932e-1i
+.352348188491960057214084776277358820740169501752225992212791175624973092452715631137595875429558998115302721158175222026866559824389104196146402263802e-1-.166330555962534806970328643063496762691649539258489427253562886941359913264796656984948498663375995483248188874455640566238866681480249104984113929662e0i


==> solutions/sicfiducial.74.g.150.txt <==
-.612620804905175178477627899023298694921481593957493452586379492138471966332259303073865843953791270353144160787137227623956507307012324230822988932104e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.276533320768304309200532456976579979322029149496287663835071888668321846367500950460644341184642193678104957100136567932297013201662011246786616846860e-1+.341095964283340791532563014765862163732539767604106060012339999930119470349838447240361480544909379822449550185805600162337903628178348668452797015294e-1i
-.448348895502226827493982258233260111082134665592918326128569492507737333311407555090464823143327874218383347934384617218549070562886332699188928457065e-1-.816940668219798880063368307760503895225162449147627470453987246564297680043700548511851752111271125484088843521241961085478633094672889554937545605335e-1i
-.941636772909542618957400471160376636407674699640119095987963865554743795130180239638290471722192611670800322180775219382404798985423197347960755623793e-1-.101771511709737760490604837966314997371902176185533107100782583381690469450327777141036973469052629356821929841217803757661870866744356236049032260968e0i
-.302934829123752257357422935008078719400629189633244901531618284281611690722491331978703973425218467735133203189946625289150187649380127280110755906405e-1+.398851877953980761086944680747402946299529274900914031191665572114625018374334945819380700518011255454655279462781536799757697571277541309416121856446e-1i
-.204165615978747390337763641844958311017677054030405488516145521344509065799771939502289658119157461308794531400000527626606737100385463196007591824663e-1+.686747476115272578859299385708299004730983964853699303234305897616754266821582504716694532412498742038701752257673375356558544806803901311664141029154e-1i
+.160192719365067391425330198186724531521291857346965981031523543942472801626140777148758185725534688742679086496624800185408601464569273673741090275373e0+.309634348308774631241670123540803429381798366196208135244026190372683269627348714346634061386940928089362972257630326784772809991945831077509269348238e-2i
-.415681137045380836881534203612817919934774263372693074299017365919490440844420695979509972880184044491768863242849029360846214141973513682116101614043e-1-.171276738623808996281684161245590731916863366758721253457590374442990552522363531371324597984039040212468645351152917070088836460816863060471488733870e-1i
+.181367558397166504186870181286610482218443856666381789815826503333889352026266936768461364356293448720603204450893150055611438958878634031279840881488e0-.228139837260793899057579470614446116232242812088955445789162704733660771141297232978163006822478319201407607304981641657006189237162103936735587241781e0i
-.225842661086298252355090054584276484896599429337470461949527803322900693981545401075250038299469678169239566320003634271655395981631034176143642989174e0-.160171872217003247364055078514882097667838790146654024363355405150064821930755637447054320733324000085204998133054252632498829950512186641333608637399e-1i
+.289283066762750021480125247550710610511999385866097591299541584033116118181845585848498050768603301410888724746687927223047591054872524639139570320708e-1-.896553658259735211477568392476817744386189576576379762208886731128492161077919951736381626800754827152149585444437203684974987907757145344150310397505e-2i
+.130552913714166883570761475240728385385349207568947191144273244581495212212230041299877097208401880666999041298821059097865460506232735895985755268592e0-.335504468505237216077373108613213614248695726972771125114885423356810237914869266924102029742424813415157810356212904754310109004197688328011097531458e-1i
+.355120870372996841565003928849940480238878993752708629860053428142098393409878043714999382155000461804091620403121364802443880467081581550510199192976e-1+.290498602458698950817586018193769761792727987688747390910041048687862945911772332204313199558068257640629263154775151061939539562901286158039755295408e-1i
-.716910030438081614509740337390666805934968196488482258431723593543245661005915105469221244749292878400409053813192819906297531738881617333224093821678e-1-.908057111253907356628494065187771948600607765905451585174557440255479570261221115929681284920998931886634228312231041994042001196119178923131720126740e-1i
+.160981980897986014091262693416488988574925859175693751739553549106005052577687975955331702369087187995758000903680575527981461122051723199712924502602e0+.145883466201250960839196901936932626089371084533958038166940799979018806903582194951031607281964548361383935352897432428282575050607070119263426535918e-1i
+.135377692269235140499978144445573194067264085327039019640160442376566891156326904261608792309029828905226489713721714220013063041732198233536110000087e0+.297530480363226701057326687937172317570722892798217924501408253917355337704531846101139782594576387906574605452400913159348839259537685506635444695965e-2i
+.630318663978815497627899162514511894795342118579343290513331248011147033038043682627016818524938310043098441410684299448958564570439420259195181036078e-1-.132485373996588894766244838085411582657065118041269722445092519627918389589821012200981409847576054465414626697282566953013418327857724969388227351726e0i
-.222161459799700557019269602991407902987978335796374689190512902764322602930788713594470830300112710610441842972130690504171778697336883236591903053710e-1-.116178620864945132093354134076815308638558553544317560782170157733408507885952150782356285466960203418617110737816270240917230257267465241659139518706e0i
-.879792923001462562523609412015518892401977113777072820494928096656117891689236090408955409242233229736435681915415332528362533236948038944523570014890e-1+.964162958448379440117638343482829237461895869236433197885956835372423205888879115089452928775266555211032443539862042090000591284914742923759657825624e-2i
-.176265249724570161896068065905666638639139822666546619950244605107976309043953860167654012257182666779694181230220837752801426493520438643986254783855e0-.845028555910553106329373369698040339060233476814530714293515399558965064996280734662928820900175722023233474540781972742034134778789785598494076894345e-2i
+.157530757268192386574809533467672562604802815837174764808870340477182484189135597156540956360349381723275135353255974277160813290617698735721306179474e-1-.530196185214985282245108921791751739617819273603028788221672693289254101467027748007941123433767776506991706453023164605230916799048590610549940988248e-1i
+.543189711734399642664389242849479606692754373742059215418328610747548136687708009592057215248746393843192039559802829312642397013567458840178137713864e-1-.475825775051568127203635138599308593277278932732035237119361406169428687415335238624452529140713179843419817626252567532228182034538454752639973947397e-1i
-.151667298591651162492668284937098533587588634569581275020485975550465411265484192269453021543278638249699465742947973664728284122700108732462803549216e-1+.658827011378444051952798706044147070576469790910746935375933317553351094020836651096171663227127110085043779887087067146364766848146934078693750797992e-1i
+.122323546978299946105268049606019474877500740256571552206512642527057199259832891059831056373615824186801699174191564297296535613586000427817207326589e-1+.136839218949454543737259660483862745343975225689716728541567648018994267647277334863852520048068601337136285733473263651500839136717665703991147895059e0i
+.248613985019233162188182640555644237195879120352662201995673160688777999556303163547492711360711364507489048065899526553184927247734112941772586150998e-1+.867689719790891460704906835808250638362645693996916859534606347451650267802948729099248533441449731329164460541441605642254300929038283969509211245204e-1i
+.250486839988644174374573598824253643753351172424301547408575055158892251092776772945212803014242244708740294625725559242664635040320210445310549110468e-1-.148390675164714447138403045974940235500062172676025323017346713334554910135741747056487394975991910813416257671147381199117378337453958224970534069422e-2i
+.354081976739031649782057205210212430631150908332333473238309013078924461649902641770775161942483341407997349696323431961653393182874200478054713366028e-1+.373332837152055040825257233136260221297982317158131404521453873389081607932147003506733087714183451988992356449982649318614060368522176763956072420217e-2i
+.118566556536366662625456753552366307362660001673476930289821512662430714152521155910371019903504386639530767887988497362122397308508898358215510589082e0-.523473046928583296553754820156903062100969406635550375881434132813445069734463613977865976265403772963026426258289757249504579593256753699401138098397e-1i
-.415638371490808360924834677308458139108657154641325301628317489712700474497000543847218545552610178525430621031116572415919404942385454561641548628895e-1-.111629790940500015230496399527245114174365406992766645470881276779852759935180115294557608995467818579939836946669097692486396472113064114755777552491e0i
-.125729255650068257066923418044976541689380990371858737207085947895251760732554289958093461992042193656340978435008317994616662208206293033522284026865e-1+.404707946304172127447912379398683610344330377547368574961502681244463607077584919606052386068212590379977587200901643525621229098278895873693098994355e-1i
+.345028569046626370165463586340205464350035378469078760992285758729130052872564346059732175617295097269933413588594649514758264788285260628384901005849e-1+.509609665868631492024542346830167028065673357682684785433596719076002464479739249760235963016230947708140768017218801651422876412702744633522077435937e-1i
+.154248667766102747364137380272024405382906208387780261055583237754690902069550686965557196409418580204980597078258086145169388138586300989906246388098e0+.367239432510834017427257792563866522710264192098510592698143283299631434223206155642121293465980588903186527156492929259792627236281977254733595226815e-1i
+.353485518656157106435145827938273887186908277912170286482042026222009273472607607058013507164149477013717327781178350871698347771958694717608968693081e-1-.203022470147236972046631311801509698318781251752861026902501402715971694833878705179286547608595306174807824763703626232214445796140466012706672978102e-1i
+.603638359863665697137347110933004249151151902078430639009661415572038527330957678436978624699912409468238891599931672878161798847266035603215832982926e-1+.104789806005405384253805518703001561060256013315059512008700760374257535112124476712927699134918073900664368974954441028362599722322896153337847977456e0i
+.897039509146231248767390965024003128075815841016951383855580610313764985146502990926980662294780217306833753317450184664998421573103788634052068855206e-1-.191440423205218455709466207381426578623309541344107069274349073005488803468588972987692638788613194400296843741497497176376756213840007069757064459335e-1i
+.909964030333644569447725163870977495280066135427674839634908884146823601258772934578805871278458240424925200186731936259886126621464625901209431817836e-1+.151187585909739349976387741904648572666830585567622466033914320493416720202897661662331287745757182930650290476590140095574490807839094578533770703787e0i
-.125935620297600035753455399580720033662592940879785316147594606129149761512539252219438813816751657987109173958720182049078733596699564603271511984401e0-.375515492529305401496076056329656955935002751221941229084885138932927479979960276419651003337329740473546611715613572433033960888411504608092771440727e-1i
-.204419711195342378831565361207946547771873195272915770677777986284673909995568815458487293415235693474759519714186116076271034964973829121848045077823e-1+.901052468999921979764367480211679509130222013790240822027994293090218603294033163379608761692052318184880050063171040000026673545150935504126517878395e-1i
-.134016671890440389821880080847809133393089898293663665852286665627859074570383419095602947407072106499904175052818481680185152262736254303565693320338e0-.846746036390562080399796248137229714287380716454223769337239637185876307942601831609774367033724655162956997022068984350362279854807325823698155123911e-1i
+.417310806503402431741551096146562948867381095011439601531613369595509318267118879309126958337590339274829725864185289693542535340101919531984914402444e-1-.511126719706615938534866671472294736271651054362718578213422118495618350059497077380091832708094640980933760584014555867644628664472600954252441962390e-1i
-.441042930285668594707903731985160928563412659353158279341784926099820109495573809437137273880806225761569124964332650320877201151115189608256458239053e-1-.817054376258869290010441961208132565678764033584773124252755308648805824729499643929297930398212219956186056236185160983825339360709734613297556448711e-1i
+.755146038536871494137683816204951771279287449631837998547936397599802047248388053019528893633932545896856082551100620700948155350103114099477960669877e-1+.373546841378748710541079468007148989727504194812044094510938168417007347253220636363137195555472742422108792340950492856096180682991461283331593479203e-1i
+.815989541203890066682844542683095428299314968907028671630811621030831370546981317465451049123978023095251759185487485829562145354953216491121787114449e-1-.595422634682518535624340000256862864912389308392478473178792617110572980412239202187678470460483525218858569592780422394069494538088766920823488808639e-1i
-.289521511982510975561528155111251989709948698293450211735914290554679515997340574467332437006821417893783341230188848345496386409043849967094281152800e-1+.407227391278364358868170604958481183328577066188509192250361118593073312012547227550704226880621915322200153417914127927999022610238106167789399135077e-1i
-.116354337918398059202723959062052511457154861157199877713005721128159881928695760813381938187549531351192505105656356594953625644672261323606520468568e0+.728046991074565837761520878485709100259021574091537462384756667551966115889943572759902981535448268069257465043377962622897590103300850183263356094029e-2i
-.170111197814510373362112343089559727733668680221247071702290647767152042613964310866228645244883762363710396930102397062278806365982015882451453234077e0+.339080726603751443325653234912548298063803022012955424085901491529371885338305047858224685217721621226133878005345637569577362461184868750655876112802e-1i
+.289634013367408975418387822656671720648592782726945082245627718577631066176296350280894351251125571891629983444014238047889115363533406239412403920856e-1-.159543188921918619273687644286151597807558886424094263131618357649624161313658774953317679115573795665840169330297817041499877108482357977440258106213e-1i
+.396916332181049952591140478578543110198071127400611988373966619396373333206014085685929415343535867405120595820052211022441106570278419327714961630355e-1-.808259065482166786789854499484440520585985972544786419801868133078305783557749613422635330768267037402524189548763395707351676075676548676492067359222e-1i
-.786067214684042934887372367738648911681942095048635515010000173404972857147881468765657977626426605559220886287197901189840012574135891410883681179024e-1+.392821860563866916611342590496439304147007708842273097052015112476511853935220202481979514448187960200547811120175253063902847393603255239133384439815e-3i
-.120911078078168295013716031573693966073574101685884053067199801334823651718431104739481635510389437626886704803450668741340334195894477739495097467855e0-.163507635498976893965575244659993976981661603547787583505309699213974446408017245995142898364861613211868712626091506688293306076232309400764838827890e0i
+.357219798673458086061704440502378145809600642276676259009788872036790706795666485009526775201011204171665099013304081230521991947901691487068733578452e-1-.446117884411205195196900908739219376901265084263053861259976803225301286270355357636189577402241667295731364309646022962607036400064087425186146463453e-1i
-.173723114228918040958978287992028043342580558890691321633414479628494103814434344248070765753603311663788957254998885770202625430635504256035895321368e-1+.128548503864058346004799782998260597513758777782692635591698050358090989936638413085574780348877307147437803802403907051407797366038600729423511415444e0i
+.537740320803365669551361607427114361300852042682916160431239182495427483585148120410629574339134170518795520163568678763641899993183464560567418611257e-1-.226289153550854396475960506763199411391708809185513643147263114243357808643609815987726991182136025428886755805309066493097540496749306067701467912496e-2i
+.738980291194185065441635862863498288160285537475951770654353879050814207593486255336181430594577165450038694812244859525482766773354565197636150714948e-1+.114273701286283232439616038397856818340344555343953290314678198298380749466384775012976257292981352137220088604925358285669171288918763673238287950193e0i
-.357061072081048025322457439759908801444205755385887383407047527316633277545759697693503999141570763054386447299291034257747544234057760189124194867135e-1-.322753783133678851731648361834881196643634724124523557708587231543051274633826084991644141942150802220255837893834489699172767072145339950987013564600e-1i
+.287531202217960544347789668613155449439107457670660273388508352974344643025503946787395972899341508749902788111987184740680564648046249401419167524449e-1-.928328503497368737448863345185563214853682233342966009188016190312806497667844230802507692156789394388871206650230678778247488656563658200631108592352e-1i
-.468625169972865065040573556052605687466481970900555302001131004452403568888164174442482388325560060351363082290208937583155692349510714035065120472061e-2-.198271935580807580509404431566434701634656287928253335179179188940256302556277741540977339918652838204845604040612515261645232708787407492380550743174e-1i
+.232744840294757960456426173277346952466685554088347118232169204015752706782808725868441663718419073302139991745325236691285538119814134364014390818804e-3+.135346589306310441539413452766703259047393516417820334532487775544558656122525964938790724410678072340888997332054567312940845112698187383245244650455e0i
-.496105346831311920604330240101391428081114981935056280940165224631104881523759186175259678190642173346353680807526597119058362871102952854952993196279e-1+.839511825257579884985422431341779249943467737023104921775804963486397789290343442410144309395897430142637683844921128755411672560270579731354312369276e-1i
-.126434522474488614135513338733615228029331820735414273199463068903723436830984927769497130035312595659934328401983869075207043482182540925438134775124e0+.647637455406481551802063195758615885762193939886141704143271710256734825091877422163315036347578880085812633229331099700282980135149470519859789326760e-1i
+.250057296523110289778331964501889966448253944990796375185201674328804255804753908176053637732159257803522936549195789908537894589310127650476177502059e-3+.524770372612846165496421775261824154963225409828522871640751423595926393548623425095650966455088418846116397011092578657073262649527766248242150128007e-1i
-.881492655898533856277687171007167318409416437697427798632379832849295822474357644786886549137262849293162724014646117192944927064480294348728254715935e-1+.228597072359125268087584271994981735639851604592791586158878754122139340039675413323596142045535598722991398107004394408786234687590301068983970052269e-1i
+.665585970187401851235128856307559183132650375269737954618990980798873310627518281563960747426131769270550636111009161912937179857921415996514616251517e-1+.105185739016251414917654649958013965341989524985855641717632525804869132538832960855572355987660484107670454082588477476876910707355271300730702498640e0i
+.444509645383672347784421833747105736232970629352071489100079503226888477658436441013173423406553420023299561245798059851370095890801238903332217332516e-3-.816951697329528112734465783487970811947485182377015939475079141074711041280238929344742214534603376635749937755958853659578518923061889858964043037192e-1i
-.213256367620355674349096570732187703910515961801585729564816902873382159799458454748820388511450126388389031798813858626277788385181133149654135055584e-1-.129037350533192590715680635446389511681368319680950703946672106144432050267759974630637877378441338597522180635864527422167401027323031811616773802957e0i
+.840004803351426184402625525428718525424053578001954291402253956589861617536004824365843178926998888645662639577698671302126942210226569681410430109342e-1-.655552926637987820050747789536073225412057424539774438356580010948442521416720298632580708440646658771767755383870584300136627900134569179990134020186e-1i
-.746619340792500744830103676133050438496361523636926761661656524687640295482110872463987064314589730116347507030755967597834883297643977967961384604606e-1-.147678807726725251416708883152656192233827373506291757797703034860567485937872857161025488347897090119364460708849761660395363732931974639258777116361e0i
-.949966047658409761246210146973924790005131881121194009891360100972554637799091017666118247782111686444394379012853474117378678927744550792398452520636e-1-.547591447649530348191909412002578594210843995762780000483635124991036702871970882109132340468122583783390080275928461246230494035235235236947382413481e-1i
-.107952467093095484005366838011858050634321701480092670965160278807342271077176904458178813360164638218834467816484276533219747108044719033093496316781e0+.334846194970706708850929171758434772730005420458112861098429829106611847796708343719992662437032874529953974337539737751773183187046027432147348434742e-1i
-.661259108669708658108536046450700766012703879598887268726382319108107485893565010934726551516298957733199001202494672956144898701351726598073007022417e-1-.823459414527203848294579709587793209023345739365760733178002457185577002239243425070008268146549060909780501166483443732824825671208250634954288515022e-1i
+.172065568725492849131635893394118050243684527854585871284064131718694853662907446141838012120722863553949476824837907022359294895592246215910198314518e0+.591847882360109752456605477743182022595587398153253551289406593736578889545514684528272340366987831905522855193297755061105474061503555527469504674329e-1i
+.355008790946176851861011486749261137393342895004112804172227442655918577835324250660068636100934571775827323424433393877208297531274094428016457266067e-1+.800526449087671092790474585842111182319556848457450568626386283535386561420338731935334604631321286719724280681424231311727090479958901464745912704741e-1i
+.229696048932978741325469512756194656099637434124620585356272927452035913118574461977577888399631405736816333698641628376330146222513189973150295434541e-1+.588232562151495698827508779751535434678498606408470071605104701183904910610821324936458277894684345467969891058808913257842876147941395620319951264147e-1i
+.147374356183838463103583013246660470153550512771492310324998393366415658295934365832592260269830738856460300511854217594210899652199799034835037102143e0-.686813252954485600314385686335630324408454626311105507647414515749479419959857463285495686171817434908334206486451520308650249051979370848662692071318e-1i


==> solutions/sicfiducial.75.a.150.txt <==
+.105802862536344930062173756815916890002772548347217234849406634321808597813034191664671487639748543567858926353545143082465251919696701073087627987551e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.779201950767151069233088160029280391759719215950031582219708568069906092451591011345875623481409918672761737374812657992301237350366723733006913702695e-1+.114415428332643822267683684347408594667615801687152151273373959532824653496322304246796509907838458522792089517828883318671948115864601282452289517740e0i
-.323126010831886536157013305772736283552106393899413347600074190110066800273355878582331254299500435745675234169110672996460775277263473136191798351666e-1-.105564059892450861613624886801281043743550329716754781387525432434791495412798047429641542676675815516336819880278587770993236650228747664127991046566e0i
+.969438098656941514487194471392632349733463886848545486818230335167641915928870652189989604034637101020384121596688272633935568754908498311114041730833e-1+.134601317658404701470781047458412794929931434624896671886833693507559382525988378022076215618682513748771628099397690569253190534925796096455537859799e-1i
+.371947469614289174884767147316927625238401614731534283908158654275216703618521008040667290707386603886762244725290985182380077644875073235253340058539e-2-.645043284679993019396077877197698642447962284717976974751726718810859152827760449783161710938301618345966239083593004447625565477172374845831766507151e-1i
+.513802301228981519367981974383290156535590466163432316923099948371912139542259712086256085355503197435920118255683972414910811309380390571704435591072e-1+.718121090384491195983055742080869047917242591785097736094252798178750301762294677204587414468757061125492389686580438875624178066565436790692833496473e-1i
-.835792570543675190398860813470676971412245283971388347640955650720512431219238384477467102045654897590621831565159081861557775023626405061860458031562e-3+.189240564757016838037107874514609994841133005456679125290269714913269098606495541145602677217751865436471837027470162641585257614252709810873651739086e0i
-.257207407728718979587167258543828682067233928637555178195605387528791990207579325784104272801682355101449118687606339193266987388430875297340684530702e-1-.146351209091346097050007922122417701361594259235192628890787665033789807174924107658982535000554159347614804834879896773056612299353229750373146895549e-1i
+.352787011376350680681872127892645056676650703286060621332889493689778763817078866468715819740064413335536898856405365895748810294510751501777551913963e-1+.621577561862951972483839722476363500455841452934458107157178167404329460391286858059875765187174358906541927734504463063084065242895351759098774188893e-1i
+.325628390487619075020689165097977943888738049887114189643344680186514594289519241576120589034730777260319328215697176313013714439194256689152352153854e-1-.128081951560235271844299359723032959835626707338744758787747462591585137948114672761180375565594508831380909432114943865268517937821087508339104983087e0i
-.272857512914541130868715627157209351235148193314297522462314967114134862609415161434297629303732746349624160096563763466140941470938690082610808676834e-2+.600807455514266122706506553072109256438424783353196746129833635522421317339239331477686465440417942430958482789090647885950624916999304957019632142987e-1i
-.943039604106035153484547436749197691955568034673511953334987667633172458994173883031233217547543091087074610619375488736572842995943268145105240177230e-2-.180657164565015986516839896556709051094175735287455423277241471278564073638220468521670545639441716928021505807375960667055923614697610514128841309301e-1i
-.296185401055491188384682621630571350412942869072185381221860948889501286092844786329993524578132839048856257585429712821794751636455883447387599527944e-1+.132807879510741493597172060511988079740084612442619332928593784636416009044488999957440837347492207686431792253145325210954929650706030266284946780154e0i
+.729382335827024540728188897198770318169349404546718815990312738915701782847218417014731802654681922419625268925855758746171312279023651879027225093054e-1+.110285109301110890487567958418924248993627037358549832646769593803177921008880326096113302397242921063159485003730451825012721894029864975380654155627e-1i
+.172866438916779224682466196960890213454975535346872791304541349608057286886436910675318912691108507432686201960301656739614695885932015739968479070531e-1-.918356077051993320360473604411393135842969682294442486555098110099342366250272364288103583493383023634661597273007812697665394466656148091365628865917e-1i
+.317991892934659135381698841959045976898642945676240969811220747011212562260207929964649590126235954352620266413797239290802598111501217347231206966998e-1-.160454283324697168587029035411342560053246563926138373869793558517395220311663164278667533486700851746775129738060561204293796850785582494379850513116e0i
-.334388844996034726803925599157059477801361930900685992306749609956363064353544070633833397359868840767080868739502804081677990524598816186124724510847e-2+.717673205048146011435728331659984029944721457180142519883476840605567933874599246913206260702604741972002821214438582995022643606533142687853696550139e-1i
+.284302190523618411396969434165627819767332740599007204768330028192924187129723717521997286807318086586288928545290873146686843731277905327729603839875e-1+.920144457225754425773671252016354079747272726391845805070218669229717837113507225000694134602547889747462603969540347467233911874220545725528851813477e-1i
-.117778432434808035633164922407179133602470244640367472026333674616185647505491525272975331705265868269105968654454609338554498340909136171790574189885e0+.144996949108010328936540812298316210244898664233492177679636555879714292231163898507999841153171141517705164041440679862103142721356308632136403750959e-1i
-.773932116488777946764125663171024291485522653744128766631837045061945252074503427767021888924740027603962808652349117589056454932643215703129025532993e-2+.128117737622698945429759247943430376305615723974822416790416962195517758581092598594178742553224389749290952292522523597942243176231846516341152400291e-1i
-.736299953356045705094489987712850707051378312898583666089718491875747880863529866859041992959190779690411981670859832637284437185796529418118828849201e-1+.893252448984878099809124308924000789979168371828439503336950430984309125836686927640228760279341520179968939369609476269560408095640189574670831041198e-1i
+.991149990273790417100603160756689110067714375134267467073203934322176522761925894344665661350914810786158986136307329207533778908057484905031556791285e-1-.110807480193598767231766288701553266864659788092117613416492962079820264392196574391455768689301576284504578529797167986370429390437483580241516378189e-1i
-.843146096995634392362503507626034035310953015003962820908152264399353002820230319424747378560811034484879877974458969056456020173571972991963560987374e-1+.242874219297193513043222946817420320877905927138673384107256659016203857727624079467487106865242943589583868961871596137197109581658661059440352385084e-1i
+.602001319368506068143755480402364916845660402939575292450019549126671360642557011681680562174177741012591219766461311249900167096950283176751245673889e-1+.212861043331622508476844403602317295905885028540185935800029845080429487682453190413750571593376662706785627505448577681876321837059366180214834776700e0i
-.100951392513252041869846060917948334152867216177111537819677096359041751616928622588201653133685866497426546892089572835126729954342254801522536728250e0-.613619192597517215485248668602028693798864893725875936674468465403647823733348620879943911257530575709552039712083870476223666630870997707915336849250e-1i
-.413686898639113807686484764285715702671283819381374387547598918689724441048334658625773156130084483044609746724187699176445843512860633141585972255588e-1+.308749773739595416699094151307760674510289631255019921561039377741540801656106221463173344974789459869080277516461229125610530471186825616314615922336e-1i
+.213947032574749675093492693252932442926123201192023467184085324606049264662761030982987296185776446656769576269574779579250169991880913872533923992976e-1-.991227425053999215405196031405597133890650238623644932519482566737992627576871032896801714453656683111962069688222577373166366147654854615496254695235e-1i
-.276606523335709823801467665908941271225654745018811429720871261707662721821459426722356348345608536861138300286259706776479887977818443666686178246148e-1-.137675717464356227903126986164096761039512114688888532124938468027174907042858139283394450443423307167015345907674700559963296517387794508670486477234e-1i
-.223983880099762600665874287379292350507019972367928018501324397080761172193336091781286399426093862087432690307581175996054981292694515935516282108726e-1-.362270594565527757762210901143114944789308258175282735723576488867419004785027505680959542744988206193939423394673584961811027694370975228274152112313e-1i
-.318938211584015823163085807932488237354915046284112243317455777618488064825350243731326015536796286202929525758964385857697273294672703287642183754557e-2+.123890586927110136951916063938074043978619057407199501601814235498881699087365767183985702791904218647756994577998915877811255899858011873329794823521e0i
-.506710625094184346556962870327757544461515298100310440058419637209568723381345514528535776732224572007336503765782157360425398412589339620433600066070e-1-.425869670920923433600374167754382402080872559669352502365167194783571853619401795710514499580931968620664463328955431094127670774428217693452176862371e-2i
-.111842872181797129728512754870622860254565369087306761595376610721617041373096098727106654999165139309877607643864655677659217423162512909762115027440e0-.416621225622326838949844472995069267327482063070957595872858469844826902707225989480165759274117109364224612087015745179094394163271291833537548204955e-1i
-.539083778318504564434316576854058852858424990109448926950535106616669130248893018457387832758636694825456682380255292464652079932750025635663008883038e-1+.510681698985283088295284090764293388996381563984073672002239601427646403182913575375391397272391602592584459306967101210772376011787603643957805185901e-3i
+.895008575887237893522781166757651593944938137268681661389195272173301293858640321142522084258132991184630290162031902103948700994555028506610359268115e-1+.118386477031144284897424427062136764322005355414971106629472091878256587331439789796257858397014803740521869700890935967086415001180564389331931723707e0i
-.706894364246915878113873709125186972565564607521840911499965325339677125309315516592458748682002596085916332084904089328381798722296041953122038619816e-1-.763585250237398608603423896121409710098000286439033667981664783949056387190895394343393388608582930146282166348815936686889623362866589614813579072010e-2i
-.858602734154455067240848271277859690995482062311151498875726156741187591235501105935649957037443412694358227481779970816950153037984431463324908963629e-1-.111423193501176575023217590942538100974221504274324306858465721598402686872627031545723818709900490099006043038008224407957918105426037619941462477572e0i
+.459916734759572757894941403382719737093877850889220359185676383505356247019691670872349731011005922654370883397115287915523932523219799990794584786769e-1-.169986819011685942294346532732404867731571852052546993490101158094507932592905906551630820575455418501978465576849622348280131937915433853902117612899e0i
+.111330379697115153135625625033967700218257884439384009172569658449398466733912909591011915979613250494695660487967004483864024094619615996669981008964e0+.571433439141423834153675823372041868847945719579367505713516480239167371191670690233199950509824839722541012044039072383578420594493687632304892958024e-1i
-.418542197893170962567105991605363494423894933577361924218951664866696293045479773040307991839768266719347506583782988739878060147599583147492504172912e-1+.336401210155794106862730641528560977626715077680570558757850388110445104247221225612108235515670671117577673312055471197951000044289129492331932431655e-1i
+.117751687978295089929275156470466179553825563119655858681468585290777246671121653218260722920321452635887553532307607400445285226508709537091391990947e0-.206228509094429805545623295109905220480656101786090792485726931365563912582107395709652552077855603292994897981501062015532029499694899658687958198862e-1i
-.751647000230843099170906019839684871585045501601881235856094471941841113867547171485186368298280955845888864525363693265007548442907072482159921368551e-1-.104164136761211714713098078928602921157261520840232654802394715677616772027089480423616317437508071309989518690418912328241041908499820764800402040988e0i
-.924231246890588788220676548214222804413670395701024460166537650938966998060408551766959527038339885834915088316624691258581843659756809468405833420973e-1-.721352586831523018659908300039127357934777696542061607506491403453190541375865168088512943848023179016393896288383977803143102854866360453412036026220e-1i
-.878219597184450529643282779338154048657624297175244369095695456521238816659905509728346400142712645298672407535007648866411781664271976391457380529849e-1-.791822211148291094739220391255720522099785459250301910691610025804651099270585994490653476375831369189005739260281066494676074708861109832365598519260e-1i
+.312781570222722565282864052510495106590059940399061345722792585394496437212186434084216843473874408941723548787317452157596471239229809885271426157466e-1-.358163178213422886548068843023231519291854034034249093601518714648321037312012172338129773567340755583837396790272359667204201194406365909310230349886e-1i
+.970115878642897690288992014277520798538385779841164776639760940396227007488501375429202249924477515138333571475975460047772303314942071202936499698972e-1-.315057012585749518764492341505837132807716774768489139046526565745745950018332116164624903081023826149303008353500956332386344713323400017081970709076e-1i
+.192969875723768064958494577793430750715393098262133387577715639931562603480029765279065728294875852859954049300362245206350101176569065454847125969180e-1+.658048284114800810386089949316433088438227025122441357852174857875604049835301503933755151129177903928960888890468388122995490238488307704076121541143e-1i
+.393325407587501336713363321800817700053061610298374022375587567091821005340323375279853737876840516737307892241028742213461681976706523162825594495653e-1+.169885265098386151163370857652497386606894041810778031681775297454500908457028845463069247059537433619395969995957501971244765939245534218534785699645e0i
-.159799794970459941203302688210882410971800795234078457247682812402425913176723694632972820634490534951583330722460226057256406181844669610295205428834e-1+.114269910019223007367265304678413432532200973213278621771066878317545090149547181129090877304969667104696794113463449164242070738418076814284142449084e0i
-.720973491776538675062845644504119564252475428201987038575578338062152386685131362986653868075859697913213381364423698536125467420148174238908027913700e-1+.681770112898683465042099464167511565119591469658688495519345961754296553850082418531866443275832898956025017673495036178664618612067407587675507316517e-1i
+.317173469670672861715653396583348678434449351985438085535794850297475261369224588905066803580083581192644237872681469709089057395588423163846460944754e-1-.376344765451712685630407128451868353957026886689059390045805085717666365796841869055121194462002761257693526439535281764844966760978682461650254607763e-1i
-.144551502157166961155719231846929606234869708232015871744266740529782333559136926699519694400085065005573877117555455313004507039673849174129641237998e-1-.702693076018742319922314697918446920872019360484025145677697549563299442389271413387651297608982927959592064998195652114257600011907983153015489162126e-1i
+.467365380310293933966063054097671212500803775131313371578481774292513141309582313719389761106881477338918087437544579945649396035093675442667853411106e-1-.441698721555842780004737380602713750251165429401373718988556850947769468087657001911449488711961557623393306134462669227132475513024421510988202571363e-1i
+.777132852929320387160539668097719165705071476877373687262844504398895874689077397060410277731740466944074410539806018249464329182256867081039354735713e-1+.346137169357411684631316541618022968053257701154438871948892330429263803019054779719105110699564789075660561529776720436809066075218641531233148277062e-1i
-.524845326848034490988451147828126271201701070681782863388580226036405062517335100108746585355579152281566408502925077976507894480512732428748716468599e-2-.157034247304784213043675800220587260240663571230976354134059296774354062837503008547684160974157398514988040214758044048120277383829283429398540668310e0i
-.170185947364384649109609538398649052661622299524971119491050320643052788880486941536159839826147192314515133197638865419591330905789831872086748521161e-1+.348792212648172349029157494861249999686643149673215092190098221524603882517435842788868763090825604423320923464275270556817506094847464379033671561901e-1i
+.126450831572734868995280921056127328862250337801341520995020191279801175901362397886119043444919802091463859994189965122889483057485746967809600251500e0-.613521886626423998368597760136201653114256939905068902742811566328851246128247366433000262581796611244286063233979878712471437607695006212740786279934e-1i
+.135134985674090818491316481723264370204279062018350548266102617435064255246877211940739573936283874380063309432915997615919091018563612491717115358067e0-.745987907720140179221417036699908500000820846973734457137458513589664559378160266871047241989743695671418423951197368417864643038710385009550704957090e-1i
-.279157895629396071740474947257901675709615243389392392022446710245293177968289718857833263209423066428432651026848725853353611112330534021026297725223e-1+.926114802224407700671639582642039305353328105657841810366239605521046274712614881461892035528553529770781690918624275898978010953364376804544874613443e-1i
+.136791348870154314677219675753152282029718561773137557266220403799809108129955104107221113193764263979760588374940923970072508775855526176919136658340e-1+.103716791757709739934464749667047595910097707133143636775809836366353927010264450846187291989542803899577094548546237634015515662113006687183121807175e0i
+.733835882298707635324804946821636510706320262284727496014274521655184823614574568646755989106587473893926133698939431710083358476350906996442692324737e-1-.303832083069446340288835496270967192820970663134518427778823776199866386916681037995328172056881138679470373056100438737244476999866181840220554256833e-1i
+.185784756913286266839783369866414970327589181644304326978285806137649359342683991802611720145109860778821766409883899593547239798851737864277885562544e-1-.372589961419491773884894437357409693391771084230894619005692585921309819778756150331180682181035102772720193843679696329750319555479627497831139156930e-1i
-.162225372202046073342859563011096052770120458610125864783231405964264020255786179267285521666661804584245636498587585046541586934599525495616952874333e0+.165788384979458563476887398585172864081144809275897215527418945892863692582097203021567373019707332183598368910542066540215359914487958279522837104737e-1i
+.271896272532635592378264381939664386930065515849742450459894068047172611860791510893238308530758253055166764560727472152491889944079694209471507616307e0-.751192957148831421819595800710564354268943962625709691486754881480762392701565806306206842943729282267685353840712337415973492500209044374734467401980e-1i
+.125782587907866748555812354834063769768782490414658306594008672227965395211851879759450416184620067736029738789907421351291750513599863653857654223644e0-.150598016308662726828121503383760302337073308050791392343374333636892693417721336999035080272651669185381000633509183983467405999999880676225946642834e-1i
+.157645856674498498333215969381318076369470417220784032534378135127624123947191799203386436571868770407854664240357395603838639396129185693901598058284e0+.617902669101197375355091666858182967572010978823126377742494113540424789354110417292690180774408469066973698856172988896195349788405305697887176556089e-1i
-.100263447968428439265892160518357874900970147276296274424204003463483820207467685583555597437317721767022696055705380466246829023183761434938363805608e-1-.412844780706460798013626973949748740101638706515822018666261876807425407352954110941149819093043385547553325589271735712258619548120378522575303728278e-1i
-.712005948786728755679499782168640886896126682436456394453868907145692083536459044836298673931948541771637563674432701130794911339585065025420390589548e-1-.211310365537956973961006005233832958262927275147530005207769296163591268231633946163445349676068570493496513330822913167738478182215989008430658968116e0i
+.112961169941962179633494747870985888914365708592367508156912419695054600147420192739454537469280935906842019428292066489863838880408905429110654643815e-1-.121014983524830687569494500565333415903176939216842412116472396828010845164393912196298418868382580437917963662517774516592137713810210934939246730507e0i
-.340142473580225174736940171077493952841099598421162355726212473553316280251567130206941528499680265764836475648165611597945591775997952201788874613538e-1-.429429117754959668233508448821661397407880446894395350300518801923923032358428345624920933141546747199344075748630371782238418514652385953057083519191e-1i
+.102353218167241812192615234556075899564144034191669879890008663277180002249813698158270343650087978562885315071275753708388364862535121153427635795760e0-.622131459327312580843334435257080909961358442525843559547896456329297413982160161025720084062220545550731667134896577331783103312513048906041741671305e-1i
+.698816842513480054731661227315587276231218784821303348412836275550804379441579263053960669206877927235154501441395640546365183899154608944269130243154e-1-.397689046410065616791945343743832988685073047716350905679961751339521002095981747247933326183660984190517459117663143688904213700353081684552341502540e-1i
+.528185365421811933171126483176157925761015088289425835300404347676471114314130864757574869152226306104830738623347528762156803059672401256430259848221e-1+.667828069986265338165614107406220049438788807953423572624987193475625999297550667599204214773024804162848758057835223924131374952388338046575459289632e-1i
+.495832265058467839568180345280606278555126876411630235995630923331424078756989878168363024928899414572793459282767250086945424887877738830955555941499e-1-.249208695112544044857419786415075578519046180065276381234169869997594186346602577444557485616048354941167644118707504882635066972558007956006643385628e-1i
+.788362359181722066596077621403284114089665198024237363053439844373747417040763199180492171547552930972130615981831128789833758243421794753086777447212e-1-.238567023779568024884586084903801744224715166498197811732275973146600120331124638747179637407564332174538338800024284389786091072329948747343831138616e-1i
-.969528672472224835962062050041443133603808671880500558580082567727329151859205074439422168237233916875823062282283888575220990117520019147320305693347e-1-.170979403900490621501087015767122792284910852200370592959884840860105136473746168429551606423769155658867911954445470656332399673728131206845000419569e0i


==> solutions/sicfiducial.75.b.150.txt <==
-.921949051107933357111924609948834850266114290948100252899141191796302572016796533764080362419153362477410624891653649671260110866574796737305347732167e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.628318752897607387715915356064914123427572281431519842844664466584537791924204109485408353815349656502684567807019566231131710691405365133390335692350e-1-.592601874294635875302474411533953760186965385127333571398977932841699020502487744567246633057476014729361042991502876188385009621168206921920329612980e-1i
-.405171254274929352698769082718975415374527230239030743048506243970152033004601095177353861266628815392545290490555004325174256532504167401612489552114e-1-.330476960673957559058576629727979204092518038483430737245777484361171496290026792675625284202170255200455355874060342656693404691568612501259283566165e-1i
-.246270055738032022064122864173330581591483354832096657287843260330689521600225956581415803774191243036426346995505083407122748811163837259370602940565e-1+.111881349393795940501408373302133431576084825859223529962522119990895552287454097130903614623558464610720171460795760720295015298772985639398831708496e0i
-.105917093162170155876289690081205574430514312278634756802448482424021360108191628526170782826161856692216943790120683799730752266403399268428744058870e0+.710873329460949309177210689821262316342452427242938118424157386878552992506031671990454078654492459517911961397389542630943843377590459251140957814638e-1i
-.361541850756492492987729780930962981150565615043209035434345806088306611774262147243150734106879976916676703335320266541153700895016897986168210772320e-1+.691831843110104186554164860638937507837262955072061917273348577887538748248822850152505609296932793948797645678519022369722118702251560850989468132142e-1i
+.466331258426243424097563492326377689016027236793610365790656652150451620698513605950325427679061141641049884887536077399486152974649341074133591439267e-1-.790344522651971946465376598152267407439242775070056214101749354087971215535460055393328195640507221988913719952617624432573544801074306646194431799937e-1i
-.576863870239829428960355845916063598661037755296421021571909712058972954880560758521588725235350659093749488246191822044542317027960167515534736607001e-1-.344149012322489091696165985008059133547653954118808314188482885553357174115391368527485580398271630331338520454888629310851568200050365813916501003051e-1i
-.937415581239372770440860921787715810225142958628423471296325619993969487483416238734675483449787644352180230027119379719477207929819960667172998543848e-1-.927451175225279976535483956642636029591604477026499980756099612138526637310071113765361808855121557623880634415786219522580658698449983684212347909186e-1i
-.411548745276298891822283777088475730744316371207398467418964004917130794097871438451600303462981007598033002067460635998067829754773062507727219445028e-1-.182192011536943819787200607749300595761956668156097081193947043828632412546374927279274970728774190238507269659472295448664035972856615165715254484668e0i
+.260202704223160389096627286492260275006453303674154100856451683064377344678832040841058351774989487400975973499425261820152006885362919249340472437838e-2-.466356683777508700779211252152589901658911229190034702304866157415456557166501324150816404086575331890194974468346124994704357569585818829312674781748e-1i
+.127847677519886864068188167428831979862878884194017204196570136896121839382528811439387860310453523582202686079315603581014890557881197480588321587570e0+.396676531686989011895638983900012989065550041660239385519584883154610550755760635427922423528463084388139515163456120390263486629933321671800473050699e-1i
+.104994174318473595535619620506790586160228815475680511881046175997032832405522565494504002070160915658435586719743185275557022230799052330530443769105e0-.513261233575292985202969294881425852171392389724482853910161479747907571598362253345110972211569298600451388388802946863417193460087822035328254636340e-1i
+.126151346881400645219793929385805611327443904532092736655039396325525517305256712257553795484669509970057241369320521247096302693597392280043878858260e0-.523709948349081791175716651726185798013569911994177290109391128576509087653197538565778794641205541288573666195553636279470595961632552449691756680270e-1i
-.192899330052169340959461804411977056374552136344313750843876881464373921483119800960049776047082087677736092208860106724427582189479062994261041088168e0-.994562374817333793538593374513917188659172943026171580454526232705542119041852766325367641736555204477787511274767474382822428645870365399961026034311e-2i
+.974627468312739302010187588751377937684226777258456125525020584446157380541169250492622501444387041334894526799716635034807227891511956024266347183892e-3+.459040969713799014602269290895154398288200592479843940387894719343194233706501569194737390656004235223452287531046056593036358008372930945770004179951e-1i
+.362172322949267364717602984344202339680410353320274331286819920804758910851372853144950072615055031110165434642715193821540927732248092947618317526767e-1-.432867353451869906476585612279092689988894332559865482849487912766088146869287108971993366824530549350282402484180630629214674898541707637850847421123e-1i
+.219248726664329016920752683551227918607721458300969384276373211033591416020733587168247691222236808484271581595046325008838959846003896581224886504240e-1+.854251550736189374505187599080616082895370735000903730153566592746877070046637708716321921080558673754617486046597638713659414593466458610346500337024e-1i
+.568386947811375300597087496332830788773840353807057696342631088426921175845015634898717962321111912396718873196455563670686061901254666300242021427135e-1+.169040291991854680868248748304446309638969931553770219281036370468228541552615948096495749245717330051796455359144936510976760584677816000700284288333e-1i
+.642590132321931242941936769775122200877418176296885792460619640740084964944149920747594615481387271154692551689873031193104463818366389665060381783351e-1-.223439013829166727538296216165057723443450190415640203191180120312372567732606966963176833765039728714420601728162418735870052897909506567459678786788e-1i
+.108087323855834968142493965536177570256245443542530120355323028213158654530986922429402613771952305917967083616893566515774843050850380991284681830399e0+.567957174667105844548928636993297636594098730550058426377012103101662663184236507846175027225738919783923847100716736045779991776670446792776280837505e-1i
-.962138813974255224314886735743097326993387698606997774115918486830841134302903807027357994983154379574907464922538438160003988278472815236816169853057e-2+.119188599374823995958973196707860768869401088238809429009388302026197479905036370786456101695053062048902648555027350035311126107976692426977098231750e-1i
+.958751352475166273706430799697931724269855758515621403811051372307550463243941447764833563814426222821284667443544195582397423392848726453149342689235e-3-.119035596805100236791320752811476887772156219583502496244177284865335021701677692868295020325830612311271547150795555652232880005430494827695794962031e0i
+.184762898043346851927437507312292174043516411241888038743082188040465349773089432001769066162461932588417082856643860931930419345238002503610250295161e-1+.586369064766510999516097986583961010154630783725212408645300018527235193550985599681422122840986161741175103240480342436512688824867807395731642179292e-1i
+.793854455838065869658121489182542198174103047002140206625747146833698208248474547920754232847793741307383122997931681678761900000955602225559600537881e-1-.689952236266458032665197172615201094684631971064117088568976787354281080805166932986182147343678533633760496571959868691839546144206250951147955509112e-1i
-.143400818313037963481200360396121704731698717740417612886068215726608481135928707574139964641083385591783519249399548004847227108406829307490601150381e0-.102634260020857107307484766504368797364527924904046504851910991500785436478002333683341466989785869782406364180093252948815699485578979139452628487391e0i
+.440688833949156407165948518116644772830219824831566522308505596731070173191160198274392398285303851125622489783623899614919807963148127579618614008954e-1-.901400958149557819429320615079234049017976723257944459979306915544007486429227772988223492624924495260128805339538507864302645095626068387234976498517e-1i
+.490227001044128003529196447189873984293371984635079333992177841996911683659475262357442509946998987172081334757043521394172795433392060324842046809677e-1-.256995282469385751549886767826642965392787579501386404469235705489927006742023622548989914681163250808211450396295649054128861050802584682137263482972e-2i
-.159825740014668395246649172161991643173076590216229495986313395545554775160689084647416392762139300634693435674587791719508726942464312880042710964317e-1+.106728657620263807259668189003264208105141330554001660258035606420936358463727088894066052604841246837721052932335713989346677853778887050346224305313e0i
+.776360158495762526999512787365351169983331336012235860630257881308906204236576087836449599422642833533670494000801057496946772055372940352104003930751e-1+.968498825252129095442761934019836031830078666656441488868275622247339205619709661152693885285726369376915669327302347845855436662605810756027024704046e-1i
-.116150696741213073859159020174330876035429142001439508630529749132900175485567142854998461682176157518297711574353469451308704707170808039785428075045e0+.172738517816137236092825094051923010403927582513121650394713244931323035250245205403943561144514107315738567336430499387915673052158176185981576870699e-1i
+.508180338661840553640380856982947067416402884239888725962854795729176920410401476080174515046639589572487079596648961675253507371774853041922619376575e-1-.269141714512457309463518797482353477344616963355464315791351546623101158904726945131589610933782467725734346588475565852031657394491246750593067369805e-1i
-.346278829697744523973848661935218955081702262321108287200387278102331888146703301208483064204622074964414249858993664485658298708284322475321452226356e-1+.200787584540426478914448856726662378934934095939517059538817456385911885667026930021717540271832711584426381876888667469707244633294924741425119145556e-1i
-.132043331372433065664004704452952797055968466459914069733673004183046404469516659343402251710320182422264975368420507130313684532197383794632272567740e0-.780235384224506877209613215566624718224940713828681801415019816603872324576974659986559956849501609201564216531429813391393295331864600143568452395290e-1i
-.172242729926034849951772349240758223302218591677700926044972661236417686963578811035521772242893609494609904876250889402263566448159561283427192367905e0-.481987945256232093514643359424393000107770631692783960817629403068469442275350382113016423852450142382824253874121798558167528789356744729482831685001e-1i
+.479608369225862128307386635916746337940204490311589446957474858231180239693084120796021307336120816054091088144381367353508408701622284096038523424604e-2+.753939791836181209969587858658992584117992300188385226740889521964539853562690082524026910885140283704359205327989900080587634042825326810352307278268e-1i
+.128718081212053567875695869690762612138210941714635068047702625950902527460029660273798684560194820090201381136743831197771990795009315052570673819502e-1+.124949318023745745796786862012315661147943290679073396429898497516527009352460821366434033853431832735787064393362544098918765919002103133100698700638e0i
-.185784720231444143225005572293061607264882777027494730926549275959158927940213418703816802229722284315477601838518381030874956635989798204418412586623e-1+.123434088342364257592058400962714510372450175347040216565669403550779494630119625243730624049272550331567462560862242925529091510285556904346082005412e0i
+.426518827202989796946218463087357282545269731142927490290085579323297684772451923966556061311193972543841309355088810910673359242211009230395171401706e-1+.142414110452790177943356643796490620884491915065538987269216548239463524362310173389120676570161474522452569527931457058421249162515034064267747420767e0i
+.867927498529815989477732948455010654003583320606228902738587104343501052824356463569470394674499217429968961456119048696633349687490368352051756615069e-1-.102505256832294888177614223310849436418108732659905522783649937698854664469971566251442765381194024701095137185938990307414643479149547896189109994599e0i
-.932274343274888135910946251558431875600847916437029552441347649727353233302007039176387782051642169799098101385261334365276695193129767963068426726944e-1+.124183342280109475638328321924314619408032628621403902492247394612559393209512733801893318887796995312681754988831005927694014012417401230371983927353e-1i
+.122190138052807585636267471559364432087931754915261053947906534909527587376373985948747847038887456848889043910424698152481694648015439431710159051698e-1-.485045631804572080155577530133902686459563004402657297477390918659486968600390096559736747194675910150426921831712910349966549364374575893253230868352e-1i
+.792394112966403415731490656699248050405477217779512387464867074773705366382246853655783860044265858145611228301796047807887982928004984323834713039905e-2+.102667376092470160967974435051358337005781647493177154021576238364899334179748098336577610444825175330765636235542184453852443814055215302184173949049e0i
-.387730185357978151592789293566833347528434055570806844279387671214148127589356132067323910316374961886185160268194358407243220235951372512796685184889e-1+.408155897547795711170516987917137442939106042904457118946587114794737584353171362099728089100671432596692664325683370590442873226966418720094346552833e-1i
-.875059053982349279618017917227889256686515168305693572584506453160511215482266560446778155258305949127638070595182357665002189972124647114468000192043e-2-.365124314602325463155983902401123844589210022717987546023916532051789438457032870166829737190303148164967615650107792534648854669457329165795758345396e-1i
-.113681626135529738159276588766517530072483456582736628138396571057415685110949675387318282158995792913218899061295101766080788045402095419779836663962e0+.614122306828475886488559411598728579430337249716126119771472468337973287472076502983829428543421692247761405579273233473038427440673900305475235333206e-1i
-.942787082979515148095023665272464649606120552925050156230840023937758925367554017736071443751677910464117026394008862042118346523000132065651203613759e-2+.618298366738975499365235544817515529452198084921251395899700805683777274842222514537128138045292524930760406407385966521643954701256500735484481715099e-1i
-.794793657247771768980543445087840912544220827144132470216388129642325506271577682142377806792828478221100717668758019123699828145750270011663443795385e-1-.532175517344251476517309972608915320762858407057430139439162865631565394211475298899812384477258179209562016488451193341538173210207317177609496745480e-1i
-.352550111174949310236797445454344630251625157057288792845525429461951494075921427890741727976992612932592481781507682203061904818569387693625039864262e-1-.424644446698355067397826275154274293134483492784001606435422867178673297432317072615408013820770314345232057917438620493307153664974813833561089829824e-1i
-.729566237374759160508134717622139840488851470570835435138143273927437877881500612955964273077510498429869289766156149107355009181440175702283780031599e-1-.738513953296085961312498848630391788249262863645915556153666011795397185658703350700132636646582871428421916757120213385857383739725152323937482782820e-1i
-.687284614202787882813967977268583227619314680677139046980819194330938866606039722994544814137673725749961941672969341517623861423779561595087084311977e-1-.256177301159169329091116791306948629984031513640397706299279516774036537937802815141491088470696038311992114961341126892490148819791897251839159139910e-1i
-.103196585829054387712408026632812543198518720455447417397324385675802949281356588274510315514194704346868929677648550442955573596148455769019281192415e0-.115390835153266822775733118453028972934530538308310299605804615173297927182160227647255709558061399540568822934175713250055206166598718656839121975496e0i
-.427796873133985306363443946787372987993094995991574605555430752474582567137192968175383745404051330408224125007612873157881038177380998611294719334882e-1+.100707544654384308908617005783775516016774376765580350496365557289257045228020559451098390369354701672632599535048078003768188140626147565840395581132e0i
-.647994642842498163760960664665353469014394978976668657853392355461392487476133214258736337060610076393579372794163674187146007800429709818380452922460e-1-.145759771035779616630332250189228997782258312059772225686379088728737987755294993546463524794418346740158479417748614272766202865320242623771174599371e-1i
+.153796213554271218894869612944383767619038313502020882454686960161370324365086257085105841379576804691609874908726336949867622550002440303946653018929e0-.810441852314126098951490189195944913395024013713127364930690732326118099449520951485327997639811148110144460278927243670360678391072174197006038600056e-1i
+.311687754786855700513868906028051413112377051732887050271017275183817385012371194791254676034303246232407037220629633474385047692913680133424633948095e-1+.708776614990857646967926588656898424264024176634751623059502536948727807319450512482292366063808924169050753904216459825147115614934401276219776055093e-1i
+.947290097712947545992370926926126619931146342804437684421263411060588100947954667932894732117669078472707128240539194714208546759328879447117197055540e-1+.132954300506248263124416305881971032464087073749768004197665954991153867001693198649947776745803260961982583318054765622521314564421190303115114357988e0i
-.481542163418415636459479894161167042804901235892169838907876933135195022249859582837382713636118885808736967634768946638474757214637475173694206855291e-1-.274694201330983665937979253938524237951975517588621306810069665541359657106510642522624977345765961955514998766035091582378227458702047800123959026598e-1i
-.459922542104286475176047333450478434890677208160118950508496090316177051685466630377138761412923166085147373006263740833453039992869962527170731362294e-1+.116113270045570230209208174446928366348892118085172498701446439136866313748027824689209259692000737816463333245828911666886757893516069524862995807971e0i
-.152826013678746673532513398561357581779906823979345205937304397015442071228731570255903676756317796068231402680353091924197032955825471182743551268610e-1+.527188911657811941259910887728501219509216677664979024880918164941237953357782479299812257517691726267068428292221105533451743728682861682875311267822e-1i
+.172687198494808667135912890856662643957208882910779256531379890806265989015343941001974486971835618835829475657388798852837990320962948776355330373827e-1-.136731918235400618049427942758723217266894827400122825945621415827234511620738207572497999965519888824263554990656295722291363424827280284398227494810e0i
+.542351417201889612983608659386245966936886117726304937815203957795684365824587621526022060677813653627478880157120313755816157375373854908567088620794e-1-.178439231791846184290910588731357268582005004293034432859841450876878729260760274096215938813909922548058352231652993100035122286259115768828464946752e-1i
+.917303024920737240687501406152797308838450482788018036915567544938044891875544568202172832699361411434368080734119274434730881391666071591502596461747e-1-.156687631792453986492664775403238593029109952472457859945618222884448625910168452964220518005647575800211731785371025269168757295666471727579337440749e-1i
+.212486712020898653517000009971425488903715145246972562419030448867576033252982687936592538566463003167893274355478017229595149469544823810058678283917e-1+.148272213589532503606663009796672952410701582897745629321430446466123260960994440833555397438655418862432466951273018147773311014166481026951199801467e0i
-.606202586779265826939343599064018229426150242848156616085075332155273203272984561064377218968955157001890659768467922150664392448590410560116257971752e-1+.159022598896193356454902493897598017941718451332112272530294792752108774860311251958641990866034487783427640601243325004542726833979994664220749560976e0i
-.129452110310181014938031778591127840947177086762612542015052441171927798769887678000217839664057870645454081806844247151637981558302464086267924631597e0+.100213806919299260002485256308293296568223536710688113799922281805500991644618916769705588025409114064797149525701736319541396220611864616698832627768e0i
+.983762878271740893059620526829898234970016874471245789344635161745481916730952585793639864849153375290122692825344159425159125659516812999802323280879e-1-.277479306524223240922438214546333510477357395852535203249046472969195031077889073875378064932784870717373625249557786701090867998517647402516582786384e0i
+.215586864466746072803175073459685177755816915697781545733951282011890766775710212150602793665528487659166250464942674668652078842081112556934383608639e-1+.133820353168029825966013521792975170993607890946558310918478196204256104146639902155049518567661191959004351535348907321363359468377284891067797932941e-1i
-.149388765326182281506526109425031211242085824031272875137640702922877619271750731159071274416267235166748070817793811039419573454286939657684791604699e-1-.123482243809029333808005309782178711243654569323235935100198681088847295053948066845997862286524436343187257994892317053586161115259068176977317413751e-1i
+.480031052317693731135951145208303648307800689979473674337232666369754081587781459408288669509165775052594308967220013000632816393877697990516025572588e-1+.513476979418638702385535328792501106185714070700656263095897265161405091997405246789080413102439477306109592681283093802620741556483740722409392930943e-1i
+.161901804796220176854028874554360699807596494260913041903033777099436131791387980798756034703145890293337440025845564848237870034752198883571985739451e0+.470186634272276226139467986440376369179643631396238124244819243400480815910973811688753257889183599081854488020771201404639395664950767530491517690500e-1i
-.869967886823930842967714622999714352603371212306456922090661388977120615660496216323065016143018194701988114402850846712817948506396299067255565595616e-1+.603431115840523517076843456297437057884530967950696478426653051193697220251781627939785381111955340570746853930195998970661314195700834537816304293838e-1i
+.716937183930070051851461667600357091000738295821594082238314023802968913696489784578046512722574529023339414975889985821892224265047794189074926202201e-1+.734030446229874947701167936403216990988354685595270474163237475410434561089339598908736991007346985269871868331182831866753855055508309752127739337301e-1i
-.211737673322081863798903052539374424343906615072101370600958752758324047555568315200385359358891386433826831903669741400993993361925509928596261999356e0-.299322831512800869133146278486713954624670536333856933981568594236871913788013704216343605993092358444728966884672619998058843054261937377157486969545e-1i
-.672118817998332941674789882781996994688727651867188323748197366679042535883425859648875916047277390965851330363622058607782450696140556836539325396761e-2+.734437668840775416758751406449351219047466737980585362901605372085593315605308225398394867807307192415973270748439917392793744669800526041406416271316e-1i


==> solutions/sicfiducial.75.c.150.txt <==
-.591246794614038186442718420421769999718042931521409824518760896456377799337589945112624241173085613503252756668117257360257399088883843042581263205665e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.625054896665733961295268714990402354440483395232100183194388608052537498203103854001302068921828359613181927025750738696346166767322465110605064058058e-1+.490165355608699514957270031277502746082910067406649117773211774647604467739434833525012728890728346848613950653773931390895111104804600969020017186171e-1i
-.238165717386075751731812252691775012727781974440961358755322881866266722210198408379407192391219995687634882882698255077324652249898013472726955189726e-1+.147625160682148320349034253556375778608605201533131762809349710557430680700405627105787846914464221744625793873132282517065848435238052865175258512385e0i
-.272292034985339186471259994261037025239308664470301382652223226857474594324182702552766776527436294590359456761675563173480019273738005911303397675491e-2+.112536798164752028129951924917499885762550140709383648181401801778483169590300257289263526287206617749259157215720375231450626014866622370448912663345e0i
-.596543162189376949482477682932840451288591991605913043772821406347412121035172449688575518950198379804369302994756680366552535394488288814924389485823e-2+.323246802723709128757601190903396831614791151973364132417675513059965345218843894943057991217363050793572852256486599340463540122994298612191870840431e-1i
+.714135584995758823212850205867343949910331297440190512051239793287196490361656021157946351070452890150295040460583524719149534240074282672070264453427e-2-.303039786811422732023168321317432960088570650008331259997207346863968077012722806904763267303830288039072032714698517029506738591724463985878593750518e-1i
-.278554711831909218312492432549419152882163309181289578604049430572390765828536023143547366771784967162014448239540534487674761861806782449113829579471e-1-.904685029326064731110703251678066608929255264733898626361476079570937639552018255736578154474354145786413672957570005354230480787465956203562124192358e-1i
-.165121756020878024869249999825369164419265630378355310293224151832391617655821623823893359759943093676589816670890790594003471320644527229905971358911e0-.873453305027921757468581781574932084868695687855352809531057587104279900162229874401536720801384558376042563087208275184194178032560754446561373405544e-2i
+.100884066845232447999601424146243801788085856688275524125183077312365921775209586949839997537712817782057425995838505134236994431022386581382883276759e0-.182569036239004731341785922565672119302550343628695624707713882847149988205933559344172139130493243696005311016315356596937309259173272665960333470240e-1i
-.601581864417166077546720350715992819492037573061346188777391833031280835976336399639467364430609925165174049114612558772254693824323960485194267747915e-2-.724187789977917477490281914432376273224480581928311497164786162061476549763822775697653376648528229564320047459426610002313516304675851144230450895659e-1i
+.144120296887949202924428345299002904962346350567925358394494112787817575856121139932716038661129820256351080299390948048660253566244109076810171706535e0+.662496505002796275454895746226857413156907818181675639825957952752059660860273032731333477862764384931477164691241696590564564093932640691393049810229e-1i
-.111859708687570596616042668385763080668160937290182824190718125147390069959650979185898021069195560774013033100027669048437768574904591004555051433416e-1-.104342814580432377135372651373819609770082649369677174429611417191447495190948569948133217639979739939668856728734842298874960603951455777753202793043e0i
-.139937499556291990034272352751908770528845857805289157992432728477373401938727107234705285125216005699945004224141642856901835102997821451179715517978e0-.347819769400589417776773888990653797387837534158373128074258020851347293665849248697081183571633153518992061790944430570748337076543421884969641739963e-1i
+.940531571009095876125081604677022611311179552102760613695104612817968128223276364262910607582115330259145140726460807053870633473199202186172287899339e-1+.824811913732022119381372526941408343960362881885058129757380312482480360441809879857489603561928481553678834874781825275364666910855333692931848633539e-1i
+.163486973697594775734516728565149622181197666231197550715527758476259840557634947729896003360872282820326635137044266457405744843014742004262633965338e-1+.185435774093650477019277491331085012282174337833146045830254710037837885491103374910985995510938479699102897094245344253482065944713091125078069394810e0i
+.848190861331021639595433079764698029661415269032902031654906357917070398032854027572485364526212165249377009035597401619646610644635431638503344921348e-1+.832814841522048665063954823938440049095118231348384064166376056357420044986444069026648169078050764653475278750089180702467407579059091259385074253619e-1i
+.134454411669308748987994856175656088979916722643323952841732055570704009916035838380184355097651302543333381714955465738738213563867376130110414509819e-1-.399897427000038135430545068397656011319905821188969321835470681004109160498408590686603088588346689806823652379062282631075731114124889956304370133354e-1i
+.998875763250513018423807268343521471616219525281187964109559523586641821986070074205597707083941903491375500051606865224964214499432578256594120982445e-2-.171260886797870725214237193416124999645962703818787313296170992564790526333123359682456082594924985199349642964847729331626803027866471443673606909782e0i
+.520140798185847705789897296075649892338501926007162033435391728106404906003191542276517615959874707830077586920534572431429093761956057181400981168232e-1+.174547637911749826443711544008469250832346004908125687603817986725995778481625613253566243245518666905198506146620976386069846436787024467287490293176e0i
-.567203465486120085916246443587369674713060175010126592190937023830673211535892591261417226673759246843395893528797444314568374709256398307332533297646e-1-.790652045833665054082946181179016150508628465682700746781150746117943476585213085257410720662969740219236941566796577283905612595464538666300268679178e-2i
-.191700857682928192558966776529239545742232816056013333597768063013169240790344242523413168811616000482883076576083779192474865231628721626080132520074e0-.856371338951256337317294659685190996702111373091449352822828780222662693363813283220428201693406897953295405848325302029591680369753372141786183975971e-1i
-.784328711934320847799547485493227550660195333713533551869029008121832863734241860778655940532902246021983366923791284025596370388868437625277644702509e-3-.107077282686969315757693802993227206782569550237775410502983352491419449957023078086544853654110049148882427615769418868494244472321903352971721264787e0i
+.706941454867074018964455515337049738726761982541646868212307215473773907884942082850601962573127287651855984360406498547899470386790452689473588426993e-1-.128601034077962675208878306860508205010313343066676740907118662339756835372040902295217696253732705236984566944050515945547886275949188379927295184718e0i
+.342535034599511594572355622429040082504205702149157924935330563852356488867685404808002184709309440079403155104885052898901731974675152050935127916039e-1-.366103455242358107819838228080755414404929508358031327519266455339895659474707890565635131403320816579905867276558189956351453418499620502948561688472e-1i
-.119236175105240682679762324058818812504903261080833111853766387986086765715091454370633369839349403536129145885510625380114753313301638468191645593218e-1+.559463024711382912827618535481363871750547409469230981724865451644716275361247231419935227916365155268395259978832834561057382024234162602890263975184e-1i
+.274344451288842166479292282437533521332032815798368565799872471423927418588932332614640507714201865253133721060419329505217496419146132140667387740776e-1+.144862891927538636601124466087512397478090086333918788316965779617706784787826229029840030065846916973185531703101136739239384246228673249716454657025e0i
+.577395757979904756923368226068262323900463941368364879073074990400120351263790278653548119752783032665532804520897175879157416717676503564489006702251e-1-.511151145496962160918867146980073114229129164959784369254863157420415784586511719366902463191363418112323682093842424916597403660096569204715400664063e-1i
-.115968408451246786474103591550275116750902378662702072094058594323787775847147700732186892825462470938324673585281322832799032812546632446140414952898e-1+.244638847316508403544803171896310072503692532393505730315707289972034443607702042698556827684156565702915623958193114365339554776252623372067847544293e-1i
-.740685956849781550195607353104153054230454509931070749549958315683429756807180322765443431575208214096541937523446230045169198279924370248425777071289e-1+.204418950657688813560069968763256449192764830468540760679467734324539052270892837707345309661688441096565368566542731335537793412595029224252855861993e0i
+.812610281395111461280657239809578864610446986270895861287370619029645773898606903358454001243401799901695818070028773318712410512159714805769092961773e-4+.138308094842714403864952131933862212072272232148051464661902092004078155438147621282496346541143063793905275682929703073853973743532917475460518840796e0i
-.167163309233102876279879573671561074772969340083223110108875781417234578261195176660479583000379865921623565462566105343178890558113200974590062743113e-1-.524788424718922115916264638810520823097388956020469731888060417966758340859070959765199277028982747250827457555922705631139759930477065163615314099955e-2i
-.114250612140066954190514945396191563338193877911319409316261573309768751439931942131757488311123508029276622741183637153490616030616320670058052585304e0+.745403818557656125381238970029865594021967568228933219360306301256205434259754626975979296497401562834043770725536552247120733141725140983692240457875e-1i
+.374171122438266937745636696837710307501449400052703026543785851890168415507509977150681085568472769956191496716812905004543946333953089547445185670487e-1+.665546217422466934663341043918520074990565617179027242216150385712380275031093105291085028718232975442179344808810032315977202599967261738196263668430e-1i
+.668122862914435380348825056873731205801151057696710249827891601737989384406760965309062382983730844406544148178055137090129863302062915921347196763825e-2-.539685378198852267094672541180563203559662653539762685107488001127748691272185806623191939406752016093182474922057942223871793469133943488804672371903e-1i
-.158707736827196506381371345795344694932983909261879298675583047381822444034948260367288624598000783718744227458929404527547799188010099792336944267805e0+.871373150759193291243368117405270906428966788172499433567674783616663484728297555657635196742457610124772225315638245130150624613523986223238218834322e-1i
-.148320811670990173383117629562720198100380570843535780793613899186548900663967445676394772400882542507005065577066729713080963274547393374554626308647e0-.300433765097580502802555991244571284635994831902613024346056624957184441168940867478026186478282445285295634817332152121830000310285470396177076043730e-1i
+.153562556148268265723542830478916758891314203991498555547837396671407741289621314434209193371927322412047503026035300983241887174744062867559193114904e-1+.938994779550311943063807619232221959867854085646086950555558124700877449311721602244915355630468111355072990650276161562017364591643641504088883825828e-1i
+.992247322076439721533373151341646556164069807946995245340829492549695052523985383696537664498775611895759111072444218942742385620068721306218968869115e-1-.650021580707249735252279472109802686925659422966915463595474678859126840031263841059580915869439818605279758398644777486956056052003004906164963142657e-1i
+.544117946618591519042792160313004366091948688384891066667680190747364361816262667249515330339348122651892195350123926220409087182760831389612321238405e-1+.211876798458156950103646200413877858723471629582303353680849185789861347082018700912954947578706227726932005746774078129017941068234596723989231771472e-1i
-.477947523584225633410098458312524947232323507743090623267662646406885110548838663946549244672209584856038580538332785213329242508127905629845083413098e-1+.301709945764389393962488112865602304814156318065495188813042734656535050480209247326433717567970106232595184063814786346311529681720413677898087864702e-1i
+.738278794318372277420601306143470850231243711393208703708364226882562634404534909743476188895193846900121897610709679756893900968952050719734333934822e-1+.134829777557034168406773788260386452445814930716597678660985024955029044112729028665514570463239438998871915436257410147275150860893188955269588384874e0i
+.161309341814699020239023134313715402243518693166564862965380806981299953628173769814066710701245740119529064000403384092224940704485304496469086268809e0-.593799393985000353993230663829905439464582273024738437160838978400491518755480907658733913161635526677894563354019222986175963676518658319584430849775e-1i
+.752498739051950829703521847901432366955650114691943621421164516858231247751678826134187110214371411939139768536370716797909825215937748028581086524024e-1+.405935297187996343645950066469192057347334434718130585402926351833320891859037401593349464751924860054475327596514804939461285398539567348525002570476e-2i
-.650930505349359417057977327392368560247602568846656362931293771871479989253103301205621734976919721854567599971858964876316268873780102489758435993987e-1-.573159111215601810229578469083886144585431390479999103693051437427965343120247755873909788991363259187362279756742221446590793077951342054057405518401e-1i
-.518849868634620226821101942702128316085678054080079120363817679292024588832251538608186335028766636034131998799940480014835843793449648199248764731879e-1-.624660987590998975772422410343603018717095847976039957791098442806886458914517365822990003330951725215729438555909835276219858557184107059536110620392e-1i
+.700117995872598820187919006459232334549506213765805129999742711068261949897553661338765813171439325532469362823900919511836536916650698361899006164875e-1+.135122172832117109587096709651110530386163176689468365345738742162173612753905063718702448508835547239221723875610607570649970873236637033696434626715e-1i
+.112931797154363823519447485213584301692124380555574101094139452143071174749374743241070526289810117710733975613881778886212521561991768517936484261641e-1+.468626492224989094455222714700219401681310856349968675045694779322369212351063600776869014026369870416644593142456993124014057881500240075427801429534e-1i
+.161023366682439136427917550348852020656779622359625822932384517556997649267638306022186021880479592453282506067167747148064684504657781183922656480085e-1+.572698993809625348151594316216699144181464130639421788349569342336931627540058667874689225069622058315869493322005058462351526631192891135989755344682e-2i
+.983057659137529952376911711614776165525796073901678739163493396345092443419694957661623310123581752334148330271055027541260036491663609051564162462190e-2-.194879546711072270997088049970439985354984468130285622986967550089485522777748672195695328847447023795321459451517156293975941386033394404741296312056e-1i
+.956303582975803520479180030582080037202195325854250296317997207425243229832976396684723935063306351685832643891559745352613018500959588333085370619648e-2+.565449144018952226510662133951053069108767196251810717034492361223080467332846375876812721888571976191134697646248403358027523293816985503841518583758e-1i
-.410279029589887648507290425875900805680441953452512071821892209013724780382460600449636619756876350759135146307592737858780550219788083229262242824755e-1-.117008302667906420323783846808376152315496700337157223434669459906249722015322301741977751075529687835514131110048269572362109470253445928704331437351e0i
-.101340570580840964548505076221723442923143493281341688489595223384810691155360601164550287285832919492867127570892905191606116237347525557879262510363e0-.181708492633812675231486974730555275514215104583440226150245482122019356807863929761006240509117759415999979379804891035169809250263987738807706482763e-1i
-.373383104729438737375940018420042636382212033819754984552188698073189170861857417157902025299810609649306067869087588473657568908583775525326402641932e-1-.518671428240700474905902970840820128274344461585274056462950942474153039054992536185429811097185313883297614054403353308690102394141084074207090252456e-1i
-.215060151136012018014081147445631686491292023759740609668820747267773696467844918587258378616024970576861378166207804861375560193711981378928838966806e-1+.488224763032427097434424420120100129106962605265352224978192183692860902285312583563383305549547478248115313359218620977387557972564397321016249753234e-1i
+.802122721395518860667760623967397444101898884770093638641018889278935098688839590876223663432186927618956373312806316240105282979357053495620412298606e-3-.328711304225290536749355131038859016470966861497601741713844605978522094040439667077141430315056382174612704137553144917826052838149777648903936896900e-1i
-.220354610307314356906107462976082025541999194803783847377230748059728397547752922291780219689419937532057629728361726236762342486621523030098843105458e-1-.212225378014307153030903599869930836650542146927125627441592610490508405622487031636145171290854026186308860579495990139475716007783640535462529805862e-1i
-.169038107842391052796518650396940699330691794823766430935598939689991834374594685463573162267489177327800436373763959609824984825004178243295781932365e0-.121543214457164608199048016094064323182108457821670122476958940435508885290498071148311564639680217306434053681163850141618436606510933907848757527522e0i
+.690332282048996755931093014760070905012822129222150264582511469265418353901664411221840764934566879084799804121642794158623778719723427716445307564854e-1+.146408292076187502505840616251222169377226529427766662205315919516897546280873353360078141314867313178289104112817834956916108081889925847599163774898e-3i
-.156398024074112155582616303586490301803509976875464605925647238308581839690104836722338797663194651950861477077108990641835701324987247769509398926429e0+.113968272153595299872373145881049666429101647921403992576445773855270057063712985060460240681647024193811154080709583807297271226528141795929233401950e0i
+.835154862234591743132507649881709796065944081208264985947467400010628084878118407172159920257250342442702886988630984870655783307144675962914578668710e-1-.733550589482976001367461456069474169099346939080677075037726014548522332843236599682823775873687068942896167200701325884516258391285987048271852446911e-1i
-.125337686091502741816113358467041866216832852235999928605927011277602531423804527600890098524831556448945348893046378952963916735516243678535268354681e0-.179611352890072959919830688301275262112146184167696499982224132348548198433044416080276783670135657224281700013890469830033628389978562753515991888989e0i
+.100333324289609780291810414138059227084239064657279686048343218585768249877208193037380816208475552895647979788457502868753482986653446310196772402664e0+.327603553434437532630748255164412415350494175846996236959201238717099275619245210244591936009598598673089357073566913669916253847358888808737073383755e-1i
+.274699080470026839010800675238862588386919027736581800614222995252949020763841214143879181165882188464206211202219419099799093455404251719090357699467e-1-.143085170355064026941986354037205903802655304132553532275156141331136309931913580746987786026552656856126213828933030155790150636849151087747858808912e-1i
-.121856841068236731532748614150627474413666852187632752187536855951674940126509706088486370602750225263003330803169012483294069630642860124611689507213e-1+.129654112589445566757366756791503254557297444221778040736296798641900927117890240375435209364509500275279489749911475922379747703803891566293491953496e-1i
+.301471591551769976840665725466869263314202915867216072278630754230355417417921054256818831419397389681153288140756429324388021999759423457142343525935e-1-.138644628397667013165731970595735039279538121549000911901284521180332489687568178488426416353998959931560380543427566924913710093617451445404083608440e-1i
-.145314782398038057314736999199629297373011048965376940722228361979476531234970034880169846177315043859153058072168593967968605985845464670276323286859e0-.774730557313155526189728940348657609987507719088506197176448231689884164092598468523924354650342228939782065100446950405621893894007423832829324078005e-1i
-.116761827185487728190483221534368658903957494240837372521377605607802288714247484169502174313456457352790034236095788884873511643843522158178023931266e-1-.415907444598526418723364745808506603770855245303577647149846194400204001375951701432448412654636768623482594757416513143687723742182676523626931690117e-2i
+.174788018751296853030667943020680023232774626981444832677915240003058740597766552100685468497561961344112989377949815201456002773270135227878124847864e-1-.201179819875552863881302992964156066768143425930720731811272162883899105838249021621980258611676394526980649038489243144325521862662898385022512615362e-1i
-.140953091767395055080282428817264080452145464913809652896032268205096925787721876690496679673119155882589293915866545610763362218954786146864893571366e-1-.341281030320684401312698377333145522939167528755833743112200906962903570487084588825054125242136103087708494402287097622371260729816801793157343563773e-1i
-.127188693055085045048896906159130766100876452585170174172785132629343831170759514817774584031483422671564621720206417015609503466122369633485086621993e0+.141741378626970203528084957814015572690173696524062952839379950542105786305975383783473863714562653531946324046916192839398627559227109028974554250479e0i
+.196434941949437250830622129540200250819340478294056699837833252907631500796331145093973316019416605954841842186518406062772784675063088079508492282701e0+.118516789752673146564318182948450614334418619046809290121285476684775782647493416026933081183958092126236968314976807999711658452880311837229879911443e-1i
+.399881411770943275885137608551965391380751039453175514732938609910844577670886895897616292939466954300322352162320856445626913443664721487206449076191e-1-.864453181522986269563258725764614939689861558207226026682213911838603787321722595787497733014326810311369153856934180859957755543991904269668925629805e-1i
+.901818532016601853150759238568873308053086316029439106644421570245573982564429960697982427041220412325950091884894728731536573231624723257597299292718e-1-.829098317586357641439907521845842076144577996460436564666923214389504175865540599213157245301157335374372713620497176133884825664018239788666432872609e-1i
-.313078968514244825410190721374216258122199655016153050159872290015663384698614937191044140570538106595996471604143959864256340521670792150862293634893e-1+.364103568934844387335052131040546252397247980161419810564104685121252012383094285997913877695546066344693003037811000081312534108714305688631498283637e-1i
-.107522954860371353544959458980518226499833423019860939842967927983708024244015497272870374654437650380985639692844701859716204147399552403906148316240e0+.102989687583432468429072047210897301802434263160898567272874999958702641537081473773325365728018061552244755449160156710300195372156095283916758622162e-1i


==> solutions/sicfiducial.75.d.150.txt <==
-.116989548034636398736193019150491936224307587235573368439271004801151321944796661991710733026794033700192472066715111667357193808149068999571857585291e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.722426519053494113916061027095037137498374155395415844794996460306252894619576728239925867130558691966581816116461373793218396081264938811756881736407e-1-.124329245001392704602954829060333265732239091649251875712851147102577599829740068038808383753282462071562737024602518187267734682757361442986809144185e0i
+.655705905899776332656966659118460194052563522397086225312031724008626842131682188086399232478392839778246274269597285389498191598282448569284313873379e-1+.462591121339484515273949372777518327393499275841994121461971824748249440826813875088632620825708693215699289638539123513319136593431491189509801400791e-1i
+.508061386853609857088061771534649696850867088644267254842564074708099688282372419898483565137753438882084433637722027840732766259808427697681953186918e-2-.342144528256632132357779731084275711673868415129429533668392640595270835895237020904607205855205680551175007801514260970260163846342073686944456124850e-1i
-.253586214795917890674462978526505327929274602500303603475684975667548225635443988425995099360364070179260388010306950439500348251242630233402116017033e-1-.741576486172089671947423259422453300800884274606756492422393012586040156190250631122469197873134139403814041175651524501311772806373795682572329825839e-1i
+.770192928140519860211897894691426654952822323197897380508271626643920650342340472686280884396556331660262139023689149941091456478065987417581829007567e-1-.219022356698157768311529288726683472992877893469254098303196987957335253784337496905685743394529030218052391937148898986803313462253848815485473259791e-1i
-.136124864121053139812194001003456926030196040035625198076848884193024624276689202703947392948669551706157060978571998452723625165581886886779553069925e-3+.983895726798984535794411447602215880678464344794828320446520251718450658294847692565561351002935225110828653276761489840923191648774863704705312433219e-1i
+.120370254711265796765797386142119945075599763383527920138796703465618607604207552813119400244402005964462172940815124067340256562437944446884487734963e0-.568062999651262982686113460959596744822534553811160527439445776800174717663438923827356052651206509793053241765630618458667440947937097376354894038297e-1i
-.152880132737154514148144500874213632133576704009708484739549451256753473978167331302531875193143183050573687652436733327252800843948672290042945066903e-1+.964828944341891220287535406892138601849553831949433568529246488376675420215004922753898454218149180230414040548620863965676978927688837353334468555119e-1i
-.418876590249097532331946434778045153498957611172988403471059763003711206695116990800661963153966495690425533729224668652584917002486764776268825381436e-1+.112557852313830558116978889658529600797373289331533460717777970355050461812810952518768244982463809608590063148508128919181158133462105109063503392042e0i
+.201827294383789619289953729965407162885874807592049455416358807891124328256586012275553383557866419925636241088295225406863540176030403881351719715752e-1+.873286580200661543194019604681865970366989469229931114209997614891936128152597500007079356090079231873709076603339400998784342356291231281641864928343e-1i
+.415448107290358298144188651682863031108894189836538913779463371757059975888632835194222878435654775385992659206035050659434546608667035287174994133297e-1+.389342922374600992873682941788182352227181485753164214586960249347141526919495919221400281426509947841598671772429438948216527044129663523570004936546e-1i
+.143951694334701150070791925628950197018750850946385739369144631983709573851111890843085275619726783802480618393401507804612143347472236898754592625665e-1-.108153605751233011013565903352644008703733990043234080603532668348102198122036258261603322840929616188723533014021703547102330073187289423855193441976e0i
-.211458799682552222952508399007329967709912498210187406433979478577037508857889361483287677530293916519247943306336535732740646382254707640746079477164e-1-.943394994755950000871359614723178053242497818177222510909716247549979388968388519896996615253883543180943216168874744142762411739142249649626662340532e-1i
-.579226558671910940933129243831409850040554076201691828953856030803352463939468915365834309762306548814847007059846690501117742183165987473970120168384e-1+.504560283072739724951573426795097297493766228930767928491748465916356051016392119649376742873628270505145895948552935718590130781462131480849755375304e-1i
-.110930978058078260037190259905131640258317724482619645577878247785656541265769683421818225183536535765467919242791268750598658207628285987615017524824e0-.985653579793832512905865430723132066087371521445829004700486232648315340736707204590612285916136065355543089402320882248391425097978301637808605328142e-1i
+.250990076563856072855706289888657981338145171936223997958110296455183714857255462341583831022441057101209069431754741807977774937983515184190551006445e-1+.168612935932547135572762595486317580135017886511804268503867038552157812299043938571739652005084779841532493057922889559632489864834531289253625186035e0i
+.567799385313671898044892906704362994500604728883767541543695359388004520392517761775922186071965490180246291961008234046541189162194060933128043755649e-1-.158800193955307628228075414964434672052427402226643896249230375474756742792880667200432454389729723057305929199798951825741605430551200531049424254725e-2i
-.360311742220125589392293705556511595725157679980587528398991731262125117336475312408848404256302697477303557623108106847181087624745029726173640230978e-1-.550746481329495837333012222904958131513948086225153673852493318624637468704254406797183493840709227497740702041672255668087784383534047844102905328190e-1i
-.262550454191318418138241214521945294340282225239290390059728715825400359243645651067781325130269077440181472306790212645568612300100155289724579599834e-2+.224940387298571156725102311358855107176969140087269945881877713933066043844560950704650907512394510802140948305781863466490820536546387501086335342216e-1i
+.218826474511475045118227837489756192788824859908859095225556073668284707178614575163609173762297464492806947106223987745846737325552011368542672294368e-1-.241167443397499061622256506704744930898763120512604334588526340058380699180468327767674689184576041918263854236427705825620334614182055567171420791815e-1i
-.107691416505762124711906345894557035895662515744967901448268120844841970769204491178831804017704372307246300655511472114768396475068338121238966980304e0+.430810646982629977497798004413546236890525750718107546430362634052107095057682403961955080870614762215388161529588646692069862644466062150735221339691e-1i
+.984541040907034489213147049556943142973724619026812672252995212658021691372899492508960238636034631451186427329289925622614751941868082292493515939591e-1+.390225715216565521447116572130909316381343332232036594567081724764426466675168320779321371059444162188898761904452843507221904753418128543253802041015e-2i
-.389386461946159747016762908617289754261318640798663542654464239866646801605458728107915142801863821513230312017189783437229986839156646161649670855080e-1+.924478838681615933473054668936600501700876682192923715638772962855147826915499097949392297073674698366231723031804820704428676146664858800690496045491e-1i
+.480413742284359674128841463493297166366857821529119085725043231786815343512256599578501897821207585417592881629733075031583712142736048483929222466616e-1+.534073081632432796452160962194596878723465700295198936022377484153587328888818264164190819513659288936238860177152053987818582276923599521466598961098e-1i
-.113514770950565895133087229506807843298124179987104398654750358380684222698269950093082212118063000738070220148346734059249184801554417118035879313868e0+.355553684756948059700003914718216697505054688707388143307373835945903299778967280425898416275895898517483342773492643110500941168220402935413864957457e-1i
+.102902767420007816466853601923418740939164924714987991351999320203816511984312162865479067420983012401069330178366916990138744639802169578607712554021e-1-.778103657949213965196834122707973902472453770959047662508053100081422987182126802641527934432154429794586705667485086120852016159590764900507736642045e-2i
+.436578785998673942991101903774885032814594219444110523386538968486645362463126293544588332586955225869389705090813623960373528331307410423077498683793e-1-.438229722763943360383708269685327808040904354359886720424564010879099178140527060863099146559946768399683452011702708411395057864912324589744576757988e-1i
-.157817374733195246848420192744366470862996893878773482907814593731213343739231168975551956533172386050183381593219181902201687050027226540233984070566e0+.109923230159327012831621870106112860330121383233062584956623496525961029549663909842702219972460050736282864041158884140249865761134989467978583391465e-1i
+.351680050135693947919202669652367044349669752828346582553802504257196320549271592142609791722924977592163319954130050765614973357208406712761445588590e-1-.126322366380460972014329061701503915159128579871678891604892455746140067994290203179428929246646156064330340899481547149416998290483856848579890746579e0i
-.462855713071888394629733242623518492514081313829240652437310868084760873969145939359333859293471634317088845076428513275472514589865946738925920311220e-1-.523777747952652011375456161958477251055951045678953984128128119268983717519798430634809721692265340527736219926920064376834643667880354586801937737425e-1i
+.750108171002767018799558205316525641902672729185004915671210992725338712614389238529849617062879914174951973513366584343718087989609719240452370320476e-1-.923259536860691505905161341561775866095183865684283925552850325944823792249575801743091300083003197332906250518066684849352231801056427793384180657824e-1i
+.106537921261385490771615559963569841595017080029277953598213495145571442430275221610412260312610487949164257243673431043031086189081418845620410366796e0+.146036838857019589593139770545230356679849582047321044525392022090509640727621146858875474364076672196571448941731292046666740387641692720461428828706e0i
-.391868088902936733408984705748236477368091237668649099089574876036699982454886368572794123249939506733176590953009302447383540559602609570568103928964e-2+.464479247145548713046724456805150269949456033083206257465218683644044420176848301013554368188004058959055622453204676968340674567405737056817855999404e-1i
+.385766941435996030761651172935716538465354754040387364252481970495824731426550938824576168045118515004216628501598790010576627350412121757648991722642e-1-.891437004609990890598722351894571755014324529939186480579522001211337349945235918319605433219118951998227880693896245893001366894831912092085133873327e-1i
+.102351575401064010828579351386564791874785789162006582568491453143239340957623314496968224454464335199399347179840322676806738980418257511736366016265e0+.584543567465018618606070777082810951617004509781756287986534220516895215326204214170595586659216114452988581285119477525700097223920299473885577409059e-1i
+.420183950356060685310406321449498420813382308278966443219779726296043054011008721774139157776380054954175607181831917229733245163831369579968267668046e-1-.134645449464340835356796965630997716527701420586458736443700380679618221625187891524330216562932845541990458479776785437732030564115566444451566303041e0i
-.720466573527823131566209323384256766735444707687916316406126445604558618910338529742246570083003286580047930524368916574590174944553246837048222099762e-1-.125884183287427019381013091277153841506553845575614635044734993135208532405185751662241690884993944146059535628760961619633919105983087598759448390216e-1i
+.845260166012325171180585296370691157317109248260782532199101984494093213925697355537822599378284289040368575922261865526772495014110565537594872766027e-1-.144051165915931036336110167172099781441052138150201682743969419887959331811010274225046045338449794441972255360523904766379177751369093036825802750230e-1i
-.876693550472140864070390786522181826274617426976671477100915892663156136026806769848047996974890770073000309332099178904487265386784458283294394275449e-1+.644994325751622834823791960984234503085851304887282976102596582522238079757432296751448724789743725417339638098553734631033735481962389454390999301071e-1i
-.693017438432069396177898495230206849862687897216611635758649309255572245223092534472856517149246792292361109714230938925013943785192220624168985861431e-1+.121856425850912479871440086368741508826802699455384894832344998767772821360253724835569848270444175094520265140711647762131906269615129121360081324785e0i
-.134516643382258527440386392402812001984660984723577021555491584744293128441459462746352350401229522067439616399862069354818899532560561746374043145072e0-.288056142448655936134722639936943321014587518872324638369546189778923611919149787003910450424134978615079328257919155001529220418206804729213806497533e-1i
-.444415478956115733934501953938367353102383241026548406040040698174918554963156536028322975957017940118118686242015524911302583984840772985975180561334e-2+.762532883259708139246443740927903564768864839711360386730527929527107084325028059786925369736597234324299278851660726741219495243088005531614386838561e-1i
-.805694434533847970826449788543543531477383743495226397197628999935991923535920426594483555773509859584482466738412143728273542344192501473753621530345e-1+.781314530107932376602854446746991332185131293986858708547877061973530839189197998595211136346015117784819060781296034264561745162226387647142375634970e-1i
-.219136790949306756177974445177682701046796680661072262102384721494415536665717507595495767228934375795900367004444697730691037897515637443707703354184e-1-.156422057102275599709073106358804764117661450641706980704292871557863219980317945290917190249760103952733187113228057901677489960869498567230689830776e0i
-.159027566968665101094884382691092446382881715892475000011987340333190884852438970815364708265672973153066291826813865083564690962982783376727476327571e0+.151940230725182044839088409925439398568810089081470689050938806862913572294802319302118255665659758423835816884630100059460688483457576693665239536916e-1i
-.332172889541728878890385795828144842180350007736821067540812467009516585228407626103046728806962987598018951847600751996838438570087707162804618595713e-2-.560123809039005355728242772296677405267843941298872343576662812403739411397118214458214987156152898117896162080842114152579817967894553007545388271479e-1i
-.133938417092252422349989285288452923172163358500254701099412116193525164039686904844308820466620843430311323333300144136971951139695423379578370207462e0-.696677547080914367433199160456382023934788699627273651337780803592214039393734697376673268421297771060905192900652308162156585618944320734050488063686e-1i
+.668677878383055128113138031686203155774535809533069672760507141953078962083645834071322529839951839901454929199250972367446722236197004542656905610823e-1-.198666042859293426988070126791143071151055714848388883727451051854022395603219426272649840028840311769156237202187470898811228213329677449646321050866e0i
+.102914566259380303824925415890350515723418407422525604423461931170660552555814558514957306366274370085860121122424637865854729480652713551305884229633e0-.756614618343250326620035773716773988044150712014365950011454020051776717450343185245116508949500795567892134525257998183839768435264546321120021656553e-1i
+.443927072321631708185173214862043427357545747854054014053702144839389829895918618866120549901311850383144446024447656891624290376228067082872980184214e-1+.535577301745578861406745142918821850163606849511996325221990684640618053764587761918492021514765259858805114593493666476584581245162938835762568859560e-1i
-.720546306770909161296821021226609482439186764702809396895930168476838694421697447257796372500649097664394052141327295478344021890155882899429283847288e-1-.343625647869187332717570680920973539436380102067566640817340314063827137414305723394325982723280813636824251217957678599080252728926666577888832377696e-1i
-.483516783955748029066738549369485985124937844852116425433931536540678698074193089453023928981681844539070462708106606288053862501767201458355850456106e-1+.595864910358466739068475699052465032906882346956653170300386718090567249534953841695245170615926160325192451221642219069038423648565818851530797014849e-1i
+.490578212854157977616400244663567354934807355993568737555062029441715449239728146211660416810965104508179484998179605784438024019729286150138593155239e-1-.535436817016093625674446225743407465364042561238225422431751537850511209295445718792328309268227212077851312928986253164458547621113950092132025473100e-1i
+.939202519232948155768705219309206273981980028011352501590408417880163535280645695176809072011430284310101614740427559322184913887129775624374451672006e-1-.101081953966628172706081277654137794900482961464399242237252863738949138747845545421927069137605739395377711761953625136523310101725146260850452868605e0i
-.135520710227651344895444376134543252156010936158926591157461354508084372713745801873568896143568324708089275122074626064261085873796893235384016390507e0-.582266593269637222041342244969851808075346179853286736050718097394780643602547546613576099560082092490335179436965390949387525413256652216188980709092e-1i
-.326606470180664035579593394824354229789151589481073952926772295196372299752701354785266188391955767989744968743039090043255598976765510180332360417242e-1+.563028972348254778575666980592997518709295477320648331095695926375212737016810266644680029762155712642798093013397034237574482013662489846158249471749e-1i
-.227826141802845495451609557885302294110185206817057162036502439838251852241423297183325801730313625301929557277832142504397952667545165946500967811965e-1-.401384186760161231302230901105708609848783403588663995351247748574462112043345575417715638060251279705403615155078473674478808224769901276964286928453e-1i
-.799958484655597223447932982514638940500513754528054730086070203042627496104841154062123699358810187586620585085675115451899165826584547177710129979563e-1+.542582032633300023874360433435468900410986074439604643627944842305533508476223633692458659592836797431619794619142377564678228186114357789357936173185e-2i
+.606228184998683811820797653821997537480891825990657379780445368729029615348632391409889861322420428447785746683462529051989148860741593861349246304724e-1+.392347848965270827758608751747222703126593520758594935973468662068487891503181884633033606402638756127417110132050669761408072177756106133600037558180e-1i
+.841694912791520657735135364939428197113250430084644464123012191466367532934861520068219645422548263447968397312771364825573127729190262658543104600565e-1+.275173383316143627789967174643852564737750954142840728205529300957930872605067081674955755030990824989384378025045840518199702880414029614551529591553e-1i
+.207891112722558172748907930351447131790099515759259119791926516585774897857613309124849065023713122120088539045080260744647446847367352443959069547818e-2+.196916497689559215401297580396616349737665406937639741468486119595099318764048435606317362272496485918275463975125130534078709367721887852811706041864e0i
-.927176013115553730271768121767268572768124807534439073516737120095496536307665843477984118679815200476407712843935612083862880275469003273005958840877e-1+.174546893769180755879638127093197042040017448011086196637094554041635340179333753860878099229818594001007263994206152913097538984070124648517084955518e0i
+.166111252153178489782532076705224728391709705176353330605355148433188489032104993578006113499660255984403092914704713158656816558095479339986883295805e-1+.308062418410852444440918391477241755392979399472701388005612593415893793727042088124158053664872775554474629811416532305974687371850386966296804967528e-1i
+.185939329424364073452098502712487178193314670052486795549079986003086359376443509680602799831637034281951348992716287483184538925048695978128676761381e-1-.155615837972083042587300386929846531257652616167209065735442329254318976046630772496507173959399603522539687207916673076386547477835362896852821305231e-2i
+.233606631512836468805841443073341089788013986949832206843321652462892501460560673937887763709265932240579665600398184266852268218740531514008114170792e-1-.982225112052173361160789711934451926032293867585555684262952322947245820395658423176057760687314400947327684406389032305272762888426681856635611377999e-1i
-.989955986473009492979209971424982141388839262116120343106476331218501652087275026106679472797764244871165699003689782836182939464314745399196413445741e-2+.110138446938067660814194925828968153530946103074563898149488818449597382882110448283041471645621428812839415324908771644486308231494968968245967912687e0i
+.181608804942887875767358168325948785339208406250263170350692269287446302447497155803612006528105006949102042527986242855585400355270846492039959204648e-3+.159581858270875911975428898612818122198201994644880090073308221307347127424641239527685163357562524638683601571223044159562282607234567204477364700217e0i
-.805537963128979862314790862589649828999806551851248907542684116850707987206371675412923502164879434698100453994672409432634993547762123891690804832702e-1+.401371436276324477115205392724674628522783224703812941863442137632207292117530282972363856250303971322727636891270660948916350167790496860045708062485e-1i
+.787653730157910815831670736443175750713654839046511905348536211009707753993330074619711814435675690121589300891656059286518351445063188995331641201691e-2-.223382900178674793757051593494100254680630291067834854502117624532893770861716806803221494625832496723763620268718950695356119474927052794799724344915e-1i
-.239115940514829434161076278429619175219876221424542346817810091256414439781436680175126199914500270670054730705140343730363330584998761791826580904369e0+.938981670351987466500083223316808364873124874137034576493481363315373119021698128105808514765470048472305630159868665832164001380688291737195395974626e-1i
+.241563708735319587042599849310011820926781970764767806853099977276267101731791824910000991569126696473638129179858003442630928515722388412178742572434e-1+.598751604426166989196222204533182127125475378405026347335230059095486949754424956338160472081549901579052420655202422430391975851345761497003622276864e-1i
-.152610817847097071756280939108539960853297735304483905664351937579937794146950238240272504777547796793037149781666336784410811489023886695441655715312e0+.214470695029358196934417584948343927412079031400751405152563280292505045496731037422661493381112672996000603446706710619276480024405475672988448668319e0i
-.836382621663177228442421249004783808115458075898114701363829818584471162805201949034795803838456761500595317402194912243948973041759474123828167890350e-1-.855117999505658617473211213336953299410502054174726376759845437710769208416378315763503074846344692164072410470191451985971295250254518282027812937061e-1i
+.361071474757329529700773905124229532908073080655447790671111791107817858724616097070717417059036491806402088186754444087792924628238505459463272955371e-1-.363140191576823958640124641397869088664343680545546154983752161884866935117879320192571709974962692535758208570166965253996931994040141654615820883713e-1i


==> solutions/sicfiducial.75.e.150.txt <==
-.411688654955028786632869788555960449347873362061625155835245910246691047705565264248678934469566441578434556769259644999826640313986585767336289133641e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.167695880498541540654437346955012115317961562884300918532645998202909924300861465692640378045970381367004474029777493551838884215589684325752216407142e-1-.133969208206140146611224623406171691464252691272942495946539064498455992647116873694497419511348596897534750753070231063143689463842512473663361872080e0i
+.452237457156855072433206272842357260109869299704066899383256383202428169360869172025751606130740159160638985521695726730977341061659246747165045380951e-1+.258955381937941205605735278661048181556486743966867290763055989910675454236278400933919061406097999167198326293498946229412744716515351618928455751210e-1i
-.178501163073872474944332773644044002974373383963316990565384630647936318358797774180632759646813757225095409246166990742897825171165328029067145493323e-1+.356985513257930688792056613859593988789084394233721889103939254168625881243486972408961193992987756730421043581581241692717730453388549157368066153685e-1i
+.233868920941307899717864328368423809970584570604661810343804339927190687024650913200266415032852900525098520255937133718118626668778887859676673175054e-1-.745521650744553727713124580380974014724546897150866760154217939756418094762496039843301635499451583493872805137066881253631813216128657835311664032412e-1i
-.509327984895210942876261868953071321327612989773655518528603498675817517596451182153512698866341577341458626138258000308934853959660498175590262562866e-1+.196299080447123513108164240782146657456186637009126955409422673697015905311021623240171425878410968616409733295169055678127105736551655765153456229009e0i
+.791648226728173780407779958877771694649620366235253224824842934845918834748873089748559361131994055576524455909828967384485783567581693179134541736804e-1+.557512764459827694549438168437961795367380157936948282153087116353356605245006177687724718435638100409733349965317887043408409305026796167891543455338e-1i
+.485759446318755763984885889402122285017178931554239037500640543790819545368393689141713407896744908302493949799225370000401012718822263530007030390917e-2-.149672020518107747059545120589086354565243063326226266586009153482142296958675650443585194834833519887237518743830010920903779591152364074758973779350e-3i
+.163198385115904231436747662467296239499134712476652109576201913605916362502902600675514022533253347437479541773626700160664339389068025994570810737137e-1+.373371769749648682961622860518286120293511927306170586037314637998868311124348160185051403768646954146019062649372030869291640123639945909533894085621e-1i
+.573260321447491671498985544975256007297912870314876096063823882976195591530508846935436252621547863309790643273369995395829580808543676144714152484815e-1+.479716952866309497641114880188575115142821341444379248402137807742804151819246725994756943725420177341661664847209322913485827246261280069156812996258e-2i
+.553146328827752719923180037184483978866663600727777244977637400939984997970761579397850843999227455632616322427523533742273300192165740040407085048719e-2-.182398306008853189861171930091122172570306014726942406681588575992974613695634857047662674561156317050212012923593330427250828219571095943945571469343e0i
+.103478618324815157137535861658342236484416169066655572023872873714612153895912899158379064192365205398326781543991404869126395764396666032059969045218e0-.962622882299117575536703671677598035121860127477351556008387679244923692238241616777917668266707275001272217853817308098742368009215229419834676677993e-1i
+.279772816640067975470128670723826311141325080802002664764250422170980302985342893822803850538034366120972214431757698006895860582123591551505774275121e-1-.409303659457239455349195316857197859011105982667272891465490837078415491430333071161359507591262174781684735847740757353173643252086822398261513173490e-1i
+.264476821903670661439707069475738822423105706843336088506897210165746861170300172106963488736321556168025800908543852532950459049560360999364017490010e-1+.335142609269220964554738567309953098884453570093201453231849187805761354191960460608099951500924577979932347282162507749690417164367564863581412974087e-2i
+.121165983933977240907527893847280816635354073776617457608860758656626639391742515037408694890431618851797210165718506755153037083812103891616255016522e0-.736622410388040049115313403064141391610911737311675703746047210535839138173066883891271675290185687890171596269283932177798222689735389253601344041753e-1i
+.357312967311204010519094211906422180384952564309270394513471382011852654681724106782532774772624654874932143872477395223951761107226785265916037701933e-1+.528695530940547930236022048805765774170003100725963741278736789862909605611501227575352296250457787633621102658929924394234757675086402119136490578216e-1i
+.464778647016813952732835815097457153454223178161572802580359375155561714560524786874789972593645762337477576630729535317281765620470053306179668203871e-1+.785379596337148768596078642858301275103276609083168837715945793553314071340795421047891537204944202992730818100645102774601386107881522606095196515051e-1i
+.265045283531204967810136812551544773702528312138992536849148557276461022022501217718439966031026229465977763027384971307431423351741848734592516939508e-1-.109681888593650205814673604759142407156321302253579609487965572996235304206602366478787828586151719267075483437185247664337615231798729896316619705437e-2i
-.149723107473365074691311056620722654527763567862104649010870962243280393764507181009637988679942657589251179819049571692744066961234110953866580467160e-1+.250830978717636214417623544972624464366549965454495588462398848109057292133297446643034905946560000995494769557451341017049318740207450675077567855879e-1i
-.592421219174951665816881481137151623066093234175497796824278299323660020261639517197327134815696223590992035685813700875228990499233041914927245514438e-1+.728547524516011484165166952125576095576231599912711788036004391863011899215825729256969928087537735318908468097053122679946497350692153952545762723929e-1i
-.243468041422954859510576494538915337178901017993931896813374719820046846251938952457829178943546495302555828387777824094521696321841253921781944162108e-1+.948701874726588555123441267557482098248587298541936709426751175351769083362934746067527240233358150907389362164566040762410617129000803002578163751119e-1i
-.707581170796344415074657267321122561147385250054493406367168641391721866522042293925349963909153250666072702618595234338927670049824216218467996340928e-1+.712789338864626073913468972211511503626213968342312834084855713349262777901484434460935605806305412484125080721402384220036759023734194151212970679914e-2i
+.868189329680654722340765226622439958878040727184778546576607576069866272934819099471478432263687579587244090270944128879995259119585296438922591088646e-1-.722314458445269526315578006586408325426054719440738211172430675313703455147782932448895751182837886812951098717341856203568003322227834817951613812659e-2i
+.340811242334121976336833572193796068284090193740472854117642386091659867018205935979507453043826174037055431048870867486959589458809181306263133908464e-1+.141438864138992403779449733214388499717062429302588972750861462551219119771623443218472572535147825589807331129623521805635629631641838968746605454751e0i
-.207555721463348449836698918384468198369073057199250463172755875352670213582176067807242250165304100657700381309707942657960796263338407947094209205087e-1+.447910633606522031305787672005761007671606948361923155608123217896497573595486840989347503756791230769806572950383045625950497438902321196719184095728e-3i
+.113055548687094234171381816834592567671300672646609372763445986123934246167264537928571429325068565223392621846834302539388645467373613663580797557514e0-.903385272129808355204841720489826438260922441798068838580594294057144211491508702177713070778819451747218131547374307138903120456260613460310090813424e-1i
-.589616568441505033095376375217424834497102613030978468473700272274880965912897344528534938191142793928303364389340195965444282204015080549256904825721e-1-.155088493376589234141930663758958706808034027851803128027558318277531049198325124443554147622180291783514216760121993090333067366401759260744781287527e0i
-.583664361068410837134650244753935374468237586470768431041657359370076572908592903315182965062206184755691955935650053707666272783169373171287914770957e-1+.136351645919128101276153526271707642107349638535572336096889838667246833090364446565914068697500527847650501952478428130510163233688451418893855063621e0i
-.220284786168616381200427878742374462694061541856167128045469273322721093499982312465750189910429535236370800562997557941123854314649159585900046678682e0-.870739830078281982125625584047223736137363915169640714096666512888629329797771331963716437209772350948688345855228332333026676082981175352900369265533e-1i
-.651092293375905717249398770609654559573840851846236948123992615970473404421033115032351099955281506104216736432306814583320938405708809217481549244406e-2+.120801824712699251433172084457116725226387745534916841753535060909761236103837307867403022176215728575816559204949846687116453661025302238204012261620e0i
+.111573551660312755833880621642528409102231305655712024439787661018782370242688188060786117471940119378467675347483941161864120945898880501793019704987e0-.114744647318148231120715344504968981247798906021669725848344950581538751038145923261439700166498068367663472410205390835177853966870424461076109324810e0i
-.721592072937967461359704120736498166621158551909077533480487371415293923261957652871980450223404054106758338763153939617296771083753150362007770781181e-1+.275341794057187215062297482593591002476356983391476673511299474696096139157917341539764013114777475642555754689941821715405990188431973521664861911914e-1i
-.127904335665164600082362029737828465832393789102055100241059191988025334775357411942309259379562874011224308666159182581253165811797409872299565821796e0-.308604827608663572156994057834322296009802150646515612643355793265651912557455277418625480952995344798493979434649409561546154568952269916032164515820e-1i
+.901852146815502934739693676732011413374463069735355660937138910665736974051393492537173569669638065350649653791402662848011667616619397048793791321104e-1-.118517798903068491856596501912435910232739693515834256301020651209172204329105219406235863683081032337674644663476679305365180988753993687976299437961e0i
-.588548303845941970678800464333630896200263637442608050709287587685927423653639078340754197209365136296003574206658034887402824559817628623592811322682e-1+.123428321746849038517729812545566418119911066512898694649488059339785799020645576739212287824285009754625607787349035801386699654350387308277355359190e0i
-.352229615535976591447138608315681560979861662324369031547330528322776165140208959664862303526003810967170349186468943072812828645613144919360468790738e-1+.976892136777715148008223299935386371793266663181709285376973825070725645000754867712661253731886159564640830354107330196286969848621830623128485029412e-2i
+.744085219040074853639320936004651691572854958339332899438821230405046298887765868246978074826739883432145865253910245193298246773277301717464803717118e-1+.664883445445321881870285199831683711996665290306360991505978654993724001894755610040510393439056574919955757751226927850024927595194849856818839313788e-1i
+.130548613136557842468538487926641128380924308001263724486823112892175149129680567593987585500607631925528673140431262768674491683160589603678710876659e-1-.926429793773761376903038611147555795815121458091151176442313681474826257979241088831031202007535315289301293866944826755586887523404844941130452067702e-1i
-.157482146782397904701193839073440791681643186484787165042840718413284496441215488840519006529284335478875931512515896333466740195805507908531766955464e0+.982053366478702771555792067079051164563581562468938405437816685339382881194106402892543408146237472559211412754315562341691838400237352250387033312137e-2i
+.135938122709805490978003153734878584325997045422366931720067503829984273051819565799234830406268303676619109232861574381698373125747634185753562067867e0-.149946554891493502283593619418397194693470005143203353717938183657109204672761178721453914271211778278722161279456539533629212660806369165487776165892e0i
-.100529358235606362594061479049685811547054367599335090732090200699212895765423161869808473127980927895420522122023579211339470092454674810648012408951e0+.192538198701950467098248099334513826636813197575968946931969456780704753777981637260237068215254769595415899356487388641543153263404829140563257335662e-2i
+.210363487636040014570717269252323873448802173940460335889021948919159749573807139653769292989031842593759779805778755902694501332234139552081900883971e-1-.182208203829371141430991870851983155537858393362758123599979965465738303619991398555313426457899363769280126084849471009809883834603826910389338471197e0i
-.344055078938816576954655365167759060194248622272181871343957081839313279364004690678712067237235834124253718821857179985477981279736681926848857800200e-1+.563844250899626963053462562150273039867341818199999453272897678710897825949213970123650590324544946652967485497700952768373102074345101298227136213053e-1i
-.262489659456252028345666326769897160730565766238164375868585544767037475486682110078835984477503514295673043466290622770285628316279190530540188414139e-1+.327448074349257323677747613727633695636748390191161655792532477526685046949436268210292716558680688670542772984388057505886362919023033607218617898962e-1i
+.703475115005102259799248918300619688983953994605995184434403333188556440564932801697112435465033905416789615254610286686714377620122508672103629934819e-2-.157730698001201230048320606345177193698872406701206625115787402693854935820388645446727597531184376280526441884657876277135188458403284142195822974497e-1i
-.710280761395062536290962068606227263778751721808670464423225940664742573196178526195562863651445269996529594660292516382288842577787230132053627182544e-1-.198198716867307674057033844868658948911595276546359570763619162565733133919116213088035647464474646628151189644473999184994941847591190781766002016895e-1i
+.354479570239018326146270199118793586706557809298060267958168082393820995701104568335444041639204892569908220137798855902512344026040912724898903025382e-2-.468232307326119438177980131962035011243892195206368242976369119714907830663067521743223684595600057576484124750663779903075907114331789959938414801508e-1i
+.611983122654433404639558648595064202522363816148459520940945226953440340030929290956752765716218402934553932052322522513475012486558389855638586602711e-1-.188891450437502505487776757771309618612286120291592302615037490167434573434302957259382512851925939290977257201740471520601549819256877027825940693085e0i
-.931307867748623007552313137279367878434516712885913309926757025763544504874865055511805268763814347919836256346646375693289475156943935126471390282305e-1+.175127003253774675416878286170035362810200258092823800032050919405663842679751450923253643913866615321883227090962434198745321399905444216026427624867e-1i
+.157873651000735754353245497313759963776383188284976899303220107669317793794104937069210162809211187591954984279808950338949218095401832662530055881451e0+.719703652324485019024277598295437531787211420749418085564747031073084995005575066130683301239377207637802284511071167527590157985459425811930879781356e-1i
+.877278145443554796367342661883365121969677953241003573332853703324647490114414053245847014955838958666361232477724921679950969468068767363108468369080e-1+.787311463745419358648214923378155459186515817594194620750381755303717642384565191001925709142963486767066983680253047323325876510129505071898810964974e-1i
-.819781161817215485280798293424157544075061188901820719505201776750004184337420252702918587525448703738652846026759352887390183048465842926677371298087e-1+.134466703713328298637699417091158215603318819269105668503640973565323822589456895697741286109863774931875872834608256865253807695209412730622468188871e0i
+.208699001220535031365157965287068959452071668323467151871890405531385029334978347638776182404266847377060319685045295946733363900672467064928260905720e-1-.320596455792843201206815903071966023602111544010601821775220416992993332887390167265452492406409625336270534979846491003077115655397202247502014691429e-2i
-.107924773604933962946775111621577660714682218620047753804629245271925117858226363106089302582504408834382712760076157592074825307302352082175541799251e-1-.124006800687895453468929163979451347579471572737282988731204624339182604130914817739396832897609194440642204257959947772623229248980622185271826119777e0i
-.407104522283939545032077974166423439747066881895586454937900845793640304828900903240454994247645611019425182163552504679072739844156260536047656040797e-1+.114665303138975260351503017875231778220942717654291705571711860920030799671467119625791515938787636153295834243143080910649305446043550698370846138704e0i
+.351538100059674635216576645740698709897955814520758732882635088213663506746425857350299256230650783365612242968243297495485016932708240522018289956372e-1-.120722841137866573296261218200697056389717350110365799578677193179891765441111109466900822954586186572892154809292869133545489638858013098821601627599e0i
-.110754063998615398810687721348224634137101340359185864775832209409775536213383643891786272509139074237837709433308909875688614428780421458128618477048e0+.103010743408916364456988531208270626727224050062223054196793545507736843154195137144537658657606398131161278267811549698914868378435527555392422087124e0i
+.432057724826231622982779047745408557311137979488218207765197396207529612666220585342882923543093895610342991426745391652677029615092513249899039149702e-1+.730015864795910034140294913702242715396382700059710879239194846656189394449748356500968562731235505893347635093458862330250740351170478899771951878105e-2i
-.832142122355130367393759060472805737798799160432144403587047566559213746069968681221570406326877797619310530128255886586461375057511564667685115575977e-2+.553963277593524745514996215646020940833143611490835440988068264407452549460625417617665403982089108316952353760679150058200206340282872808450240228685e-2i
-.489557184748856392047327674100990431848541028851539656955951807639878649770956427313910351202655494991929942160465777244451566214103908655103305413340e-1+.125257795569957062519720340110712667740758532516409381843335851702678341009200095902280235534051486982838047934815862187455177526358125297595037025291e0i
-.713409371932132583042130178953789582742777762743726357559712148208342040421070280324024233712917764864096249039090557044250669933016046017135623087512e-1+.476586042645341752334670078392839521312613737925346938089821050958036803627768500996072857863385470255634605173122105153560807977850958016200006801914e-1i
-.749341960055334542909833683350102805532581807816300610963721564905153321273863000009063072950875906303249496575674986416199046629481869017768179818104e-1+.740194962754618080471833851682749206492947908886705676519806804023124504320328205739277944860211495847740305105339317447558708211110771850333593684935e-3i
-.131476799853971816108399256415286563009425721550515305262548082737734682402381061795628633522744369607755216389354244864687285580898365349472613324449e-1-.227055136951936900511678243438193394502545885301852038663827396895937290105081181824961919540326688791814386431735860535796513151720614036721609939092e-1i
-.597213559353074561652825975310783143910895062114002148131087372753463991391068557833715799302351974174690392095573276211734778531280498498460226967410e-2+.582742918351095306446329383637814487299339832146832097926030220180845111536060474650419451578847936735070823465237562137434011408027256273618916021301e-1i
+.645512607583116481774636528974647769288863802407589026680263966712763846817351687055864686643934535394420603553661962663350815146156624375704390597480e-2+.911743601492906233843830137498178120957567813750738238517036201950171801648757063965546339452163458586544156694102553135802607312238663361906486809455e-1i
-.165376840858694982107779370800415159009773479341139778688572945865494736912963649956027927733941207359172532285255425603756500820154148022661268141436e-2+.169125848467237718437474256869477814252516386502741579935811793297040291986038074821675827470151783089244943128896391263945950505243071216807327039787e0i
-.798587862814601848466910333784468697793904085265356373801664242283850450963667386414340262550455206684927297371604219728617637336815569606874773486739e-1+.118225871959836520589072320043837541758255084309131646515422008575364974425207039579904923261656558570735237187999727981538034951981083206473346142638e0i
+.391940439624880208814111382055113611820748635327648758446049792983460369721328822027002895861315647542462401367693539053758272865577446066045318694546e-1+.492158563696319923614951848130723722720645149050007385060915219762442160668400229784753609438379727002302086840317274374738243528716506952917655266353e-1i
-.287178254789464780753027565573089512452827044278618199594333101669157915322565111684840473051762473456478448324388270411124949636624349919995467764339e-1-.768990039162997793267335986218682026331347325880371905203337283413925826333897116268727083810470549684180396409596683379995519867093702694770934256467e-1i
-.172637683532218419664324480767186387435310746417045448377566503894547783648402190537362533716721487878742906853299343206606649421424030291340227458802e-1+.130587673045304348911627020557737134895521208030977603578272815360352887873084431318477797273726801302128800264512956931639200194727965795179696534661e0i
-.763758147525632739753437121020779966349738385053698591641141601467782319521634765843527664085853166192151568474362633658409723320076176033114855836794e-1-.142900347765448844016180437719397746669987713952402556218656595585966430734556379394722089141857305171375008714107810714103734468323076991757394664903e0i
-.256157126663784690402303761727119712484588249646294136087865134571520188590089326899865741855829617241440402742726672025072594889570944236038956427984e-1+.362382980884669279430678573373912370576624538878124060816535791596016371405705911699608649742231660585213237945455044537280622709934565160106264250284e-1i
-.536517360862536511098859822815828507594926845673639729643596144881966146481807102920982073583930276601751860601279221742335801063901863679916055176845e-2+.133018469651368282386002856537100734791801883132716598987488082087048418433160152192894277984751454455757501969517125780791287889643537734721496144261e-1i
+.746414838902520084419850090068831756156967009055161450323111601970851669082159264119926883688416869534594416314903028969025242017978483522922914679326e-1-.230074735610968210313219039773892664933952274332667640753754968536135652231922667915774109098550407704613691767529210118028560213325298242876109552462e0i
-.576750323661713929505950574627520535959363311405256377789004451171079751861590784899286597103105724045299594766467280250649072809822086265069932728791e-2+.111489086593407325058741870718333745150937984722424494519898490966981651380843339960402839242294729660393512647291507627235011954903220376057353427789e-1i


==> solutions/sicfiducial.75.f.150.txt <==
-.153584874113354792989393835035860215220023844783473621999039493748718149300946198978850664913028590397628167336343365186813662416735448602242261060419e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.167420439038630314836503069368954417472991114515164931818649282048455892835976542934527416868560455762899343283436429198999203475990825698662615518689e0+.210172253353545356918679542896630355181099384324226182656079976176690968805186508078605203618456603650169649821594031606638576176336287960039953551594e-1i
+.694370116274513861721217273999299384381275656461429139035528154909357203419111112797581817285464090034181016149933811209242660490428285027688284417914e-1+.423035019812814781645809246204612857237303381153322739752610398464619517967341562096825442414179214500109951564724917274368793167068281394192063656608e-1i
-.551314735762710696083223032206527694763211508973391521325856489881245612388689837171072336700750792398775402827937871686632227930450068385064793163195e-1+.763489045921589618145363006116363190928684231388439972752511353039546360099159185007138428461474692702575808016562237960129670086536500247882018996095e-1i
-.242809917230647132535946738016554830400609973884692243624725768180070099276602319384674765062550358364983640266595616948076935203352847781036033602122e-1+.327725932782302099104908515382076738209423748277946030274526085657759943902928198720290402125499663157997326952080561126375017358658386526476735058313e-1i
+.412462159986418113535880077340628673657579201609120862601601776536360495144509719089269198884730519150531519485243350312752170459939536224440559284569e-1+.109868243928500905550547099643633189056114561190986484571950179894228611211898288157471231229480491493396842924564300881668290107282672297323722281567e0i
-.893086635190204270650951723620614619995222709777998305131610729993118415695128268955344508271695848767877358048203701607454340116892200235993792043471e-1-.120400258754077237771742963487580360327420494617981619138140276775015713460579476084700991083134019485466075951944692738651526399843911406591171300166e0i
+.242192989092773922459259228701677957927767437302903601561425631023637734589385386427677531475568479074281349388139568378204343515655185046145779205593e-1+.644096134344751923532688951179146406195112042193122471299817462641318185065862774308214279726932073999400814314480775736032526042560123708671217058848e-1i
-.425126581093354785218870534603495195618382007822057179881306829768177259009648408690223071958109537882491281826598300408246319757250696962905313409723e-1-.506534817553685023667176708083523134588211760570162114061053684771037812489638159445133942718690862102124938018737143443161569509221875699718476286272e-1i
-.371566750755924195226139493868226371617253871568678294829702794124794253790538197799349314104097874315120338360724375247784130215116245972645792726927e-1+.468414031402369862686042378581159418868057347417507199863825109081419778050859433383098732169473062214063885485281101180258714293483297225044583361153e-1i
-.123940526038039851732805457691176897330407260359569365886379644402173500809846533504350364631648550560872238922512318125441389472985627722529431398590e0+.893147760023059499645721173700560619635473587983228951133414824680736332953409922069769747494518814784040745356264019981217561241022164816783959954433e-1i
-.130138256870576563309526518414184846542485487943994522252321873571476969815378025706540664212302110996366963534780495063005518304990663130816537741011e0+.248508922973655030945335541292831127705270180956941357562108803073007525782845745728659334600371201042887928372924216273856381623792145636876221889469e-1i
-.406944614713787428126090092347929089423333901565356136525388204197679150815703179349134297275436429936122233652028434106755478345508401532187153422774e-1-.192662085330327510437048480132007995927727394863731632085079918685171881306968781902257130418887828998256633701757993848460574309659983794667994767969e-1i
+.134445851709708016946625904828503605240543371590363587970575556897140082597369516705212374878188619078779514617846448668949925104173392348358224693232e-2-.750763747865281170995224932533679381760949038628959584639765247353456335716693113073823747914379942454610149353651009142302307028998731105491423272160e-1i
+.191714273020951272828766446064667513253721962672528222400636636636226301451920119149476113126535433240372621437062954363970836755335171000060592221753e-2-.554216030664795334700768398593954403471793191453734722353382961190116816088854931813891731407833790710230069061437080071270689928588685140481530576942e-1i
+.409108076177239163545777375311140436018774443427554400687115600775557004433018877895694525384307182829735299517983562600276449414048908398140343783029e-1+.225679201510177143960645623695280350921272667555614218830869808756194783548449139700436563264869079177367293017644131169924364718437762544906214166804e-1i
+.384843158890047256323348517277174524146775288898461711754373564276367683178979833668069648871861559581848098527372141053166426884795078974648697257900e-1+.818781149372817083309119131509564392080273549176219278634316862368010708185804672132774338329813633058235966866644839976399888815994712752199632215359e-1i
+.763358800657832395653012481924677831079087435689773021966191680957648332272910057267456771594733919011601509045169118056173912288635057203155389384254e-1+.787532666095098125727107614985044021918198242099724835122197353816646042970417282089450259029424019229124493953936784964359025735951633947622848055812e-1i
-.537725012699571042805460208516859697476744396689581756159228462684620882661686117994830450323862816787164289690641203538701449528509049759729887606354e-1+.377126477503621348224332583843443137182367361452507650160637318859415729226601216925105172588953957400576525973872120081167893947743020206065234071972e-2i
+.311342170527366309159318038788293589861770143828232996940911748891645326364572988584028546724103289009093150931221511491484897368996250315897879445688e-1+.176034944741870788977952275433762948805700104416832403134053858992111934368647287856247064281415095650359042428301294252119823158946691190238867634487e0i
+.909056467649587435074574309015786218085009883424864951241033122182072176391559136297894972179771209198701641914386958578764840261049866201274872954626e-2+.320276627259829727617644427614274550218512780196544127390719285936047048401803004387602700091619042533496908785408384708601603311569926294874870749243e-1i
+.684539198049937553203108218742427492772146231152332937284057373916526278187876553271258848810321230985803810966983505214983018013054827376866601662386e-1-.876175249411871644985316939730133949450961976703925457151262851801433068980621450967563168753228406561719182636222582685911179085581114105915928091310e-1i
+.206433370417276557517622616918689991343330360298916490636142739085764321894925517203565896185703961284547192929114725256182921466677979571831505798368e-1+.881869659064992138460638240366359971447517041194743227246643599691148936923000172705195639212705310243923881769428470476287491806672462901799387045475e-1i
-.105300882201861635175383417995525668833261443313071867056995605348634368069933472964002765629183994940822956118248131348645549675427284189388844302055e0-.111507388128757358703162390726612293014161521192804026114945479017312504402079505188577434668759448166368154270764895861303661158631667383630191223500e0i
+.588694790336151881659618337913704202265434170858753545926242158220197630405547029720120430908013836870033224692497842801092236568242611109497071853876e-1+.159404115888638042996616258302760478147333533343138438093164479773833921889003403301490780004467603681668165845649434716163957787727802092634522808601e0i
-.821467965456341934582893081490459804064565106242498572184477768036670193733970076315660643743360874173426966898738989124954493217343268682282388309444e-1-.153391303138501924923901878670291238153928816203707650484840770316121429889027281152029747008200434185810648957336965021413597572275990235265936201340e-1i
+.261311551157784425309406775736054289522635360956381057630002416627411838344114504466587745413832158352318971547855253185030077183686325663353535890840e-1+.261353945361419954402906902588818318451596085447099738403392632014316882186213009527407078341540973119410225086897571027451013106952384241722159039760e-1i
-.326755926765731012783859744755376849401445606173293468692146758243757614559511297854043057396110695240296252430555240752024953811750412697056354849989e-1+.871962114199675461312781154468313292797868539155794215612106822090210752849318276924896101078070070023751237206182858142835563277591037876918508198411e-1i
-.922879460617080656338134617442748175358941824749879579529025760059239451391192116191715958619042037698379531534541957088130243771118215576421748604908e-2-.226779671184186126285923026733149818083345618814887526043285805306898907542909784991403497896110859171253985786226007210654710540402641665325168019026e-1i
+.726730045644090328880256773391469376411013980269602989267022325633201696490617638470092890562129948423658871234982796983771403684370063434260985302101e-1-.517869463675406201255223688710955901816898526780186873415399723874331149550969742063507199963162397906036094803802856148286679528769320458290345796341e-2i
+.684219425066668218384629460898861962923595472214026565466245038225600004692972522068568345932812235008127466346969331511139691030147824282162936205763e-1-.143259641511928697642204159886282471294121589589392557622499091055748498655945584355957500989910484472836632874896933814453962137325365674340306567515e0i
-.244159485510029206038814698392258184991301553194028583599530681480180058271998957776301419196596859071087805654059281294449547355152954383044916087540e-1+.697968812823026177011508460986252100262608711741389286992638587600633067637618428451139863847320422451224158783427298027283015029893558458202635927988e-1i
-.653667248472864158538480249238367745052722778812832333373900822398160602298081114442169996649587289237947720873340309153787159679512671715535770865427e-1+.116790071989054433942396859550891066873237848498677301437884507819576071051884621213592191057582310964512433047931168989825850832993036605118180370068e0i
-.854095047624387197063494475896101598855832119750140442227028352518603521925522837549276121647319731282156482818435193260266739656865310001937629408285e-1+.123638859759430807331680454970071912622532947632571536705001507422433507312237944797417449502885990286318965150733080627109560690128185137590280417174e0i
+.150681638146321871459384259985711508599471615934278491475466884577289842278180438421326707996515638159371386867779384505159071361639236552878894093534e0+.214211019397418346068093851569317000410344370844502320774343158154851325246962115591698725662998322939547012156691634764504478627025841222199993348403e-1i
-.147427277141414677054314949001464794337101445693336912298561525312740410588195804518961260075410195499130033350791632170317284442433244237473031655204e-1+.121117353123302217456771330234782659950662113187508411069022297543543260407792040934700192319913264713789075974311339322618572564021875746228543924954e0i
+.945506847469410125067916006699609871077343563297128184385350466258322575846228908819517382084545385009812903565094217069009900087706763643226527376551e-1-.616659398194711062676991525148680934159006467273512626621711127445056256280829909901433481287768326205769919905791611549415756619451418919072020290964e-1i
-.124747127808182312890088407577362478304855014335829499377280232109910470109871047400961438470682601414462683827460954164705777215406284965527041433476e0+.110547525065351836276105997195945128616773006056286701080808910543717857727287925034541106134761126844596314970879563213681287740639695726554811982979e0i
+.424027327874406628531678565725321981691740472509117493675070322964161296119212113419921542896756310844138110036236925472814864369926311160100927794909e-1-.344672802692561699717648965107622174008986124880610998187279018338907178806959533048799912118080244360960730799260089032119710823397459517292074896690e-1i
-.141696806029730170707296645994131669767551942063408134435217130369580742707126150985444116476611730593342055474091231967466647893174313684239370544540e0+.121331293882009653941822932483381029528402572613543626101776246684239683349507627221214249938640122692841406368800367446117007414040084873495501239310e0i
+.324930629441139789851378182497659051764235839896050869426974714046679694020450401070163894058581310761428165777397683276384887366999155061119898275264e-2-.907304168393915481218240153143289273644846734815368228156143993391373261327119545164287238816184491107871722876003991885787243533941115493320953078335e-1i
+.108435452153310447014141981162695322196066752079643454648210572751836830881739714813498810024634488894766053654784954521747888546732172019999205973110e0+.280820426145433763797703886280018490459855070970133061938525744679738317138620119328932921215349229879957122660695908933390877202369991088894528025359e-1i
-.953682093006079593021707477075105632287693327020660326152891925631867263050151836279887564102439157469499333235793534434022400993259412302960502282795e-2-.121302623370220058317008297376735147631485378702489372074792504486058090919708816467409702130142586659017721184610592424900931167711349678668177596743e0i
-.361795201265648151113286579783113456615960602129043772494203843707613780584483109588886053301966559339595680113380242856967848098998269667664241992599e-1-.808478665120563178150291779791696319382363636135793770621561037750427262504888372160694909580488839467129496665702309085912365760254719877433271834372e-1i
+.152834775280276691307799132431509464875978090618787676871739014500890309597013455625573512617951905344398646628701187835740862108307532457678556531745e0+.100759504018358888723301852581637976107271990094484689895180330770842049302375532566058100941540723613945208484847715255723718766670228419960206749450e0i
-.179089703647185732052288762157681599052121430905380207033635247227256391095789467309661524259216834528633295739551857911442846316479203814073715471160e0-.216680841439858116061435544156155017201447421488975061361769920321316871518198393299109321844026231678248747361899650666276576578219679064580756847318e0i
-.466039769693196901702070986328627070343365757165603244302396272200174250491723393481541548283559352543713135552508848929689390453939439377552807875698e-1-.163915065092357987859294862897534334409383576444577791279616269060460858094702158182732952033130600965243780741937002180675370606349463999026324663875e-1i
+.959147543740603268964109315017902136406208705324757037873580657055109425220638532657449644073055579904216395399191438991786044269981800670523813618955e-2-.146047045363096311977576998225687419468250113003991042271184906606179765626715160894204471843724390886471852015829067246809227433909305156770424338068e-1i
+.132921673662733795474376414928708245644547247058543209846890580594870880204963068805499308348940414894053646269838261884603392556743956976544225442157e0-.924437690025392817549160828909512218845703833811261004543605752985306245991436648753770642704859099226869611859412266332378895491686892413654528921127e-1i
-.402423138320162457890013679005312918651085308549251076583354684229186216719337208047602971124092126752950369329316735451709109681645285149893387397775e-1+.721588857705171293167285803471061848456495601983201199597899695944833897358342448502851278671726708390284952228511301954477830747158300234224898042587e-1i
-.827531407135436943655670612491524998823552781890436625501307787297111392379343672496536406408707289314936924278000106363464117712087832909144897716961e-1+.481561167201828361650516924940292161514748365979056390756155419656704345840370225613387804368436101878913609162606263741093728363279503203094519439359e-1i
-.239727006323143540694658713478646562092577221512589436334025665016628212810073100968536554400187115034971355070341173651765177865552575225316261684492e-1-.844344443785086235594830041469592296367149692037320976057336561009344144977839756480797152993510723153543099839524194268390428905024763004971790122799e-2i
-.100653201692368468770875163020341601310009320551488851082679042700490175614191192646017911762579656759323736643129254771294724094716935181304745182902e0-.153450895136986484633557791482719321490324032117910696933883352733960977520271123082133920532823426322454176753430025582851874970327834188085050410281e0i
-.239745566340303851867477151084236805409931740503147502247945185006156453619703641242141273096064835674234574862033251297129986789604961716783835714291e-1-.514885565537283384876656279698193698710764616555025481466919591750786662000881002857357708879458691620505113338539857368749986302981367672574490055362e-1i
+.835398663095127162910320257246935410150785672209022178594401250618818458069930695585460656606529098661661089345209060324711522111031772337361951096075e-1+.107177957004932525627995069335974914919567743440251072731330549284305124491215269657247803537539202043153856788363001927290095020416760944915838948507e-1i
-.142549105843535689903988925725975303947593520830648551974328094456226204520124624758442576508274966844393394641078758857083634061221000805551319213073e-2-.487140895793912257012239757177031617425186117792721275077175732194159632072335627271629819357312098733662038549999677380391620457227352764463640050435e-2i
-.275620324359081920895756367092446900714499847308140899963765031782703540228975065513038265527197850598365982865571507398915958576934169265957967248860e-1+.107996220766072668938553273027062827020529076438900964727491030294681326709161486906468569818549830341777493152851728106687898168898060296915898476903e-1i
+.611918013070566226316726279640465220024293734231255353126952703030066825370761601858510383177541986121850113784070089002648453859507604030569437454701e-1-.322627142702528728882497725855247568477549470680774688222485301347363735284060397245578868184995830523147558382404239890907313940132152864956940268605e-1i
-.378786117441910390059151294112658956689513007610266376489354483300117128794287851672138545431909926876324833886771944838701795135686574349082860359630e-1-.251834554015966393203029168930241732763521828405174359779045605683692882641948630411323248989329812674908824962772632857497813198493541886780323447520e-1i
-.346526705428093580598541342594707057434443855287870085765423774016644520947813336782983530819108298099091021734258349541530408661842427453121265680994e-1+.932403832957510713585374349686106527261563840873814902228901830536642323769863031820636216627257911696064758181887303761162789504814386882851523877257e-1i
-.706639208388343956670814880342174315934905871207977277720919153058618720347825057043025779587868961633143349444223745432056136156307524191304309150007e-1+.915728118198394162616298041067449222656536256973814482122340935238911585903386032278674136121058774079280589956953899786722135417735208024083763221987e-1i
-.142928855966004718703503949273589213965355745810243458521307570196779903548514179708003189519012572260277343375398966041616981029498064882832391016281e0+.966577976968302027431770604213654631478641773924465903364265851708558710975868968825882671414721823504676989651908278088354962252441218583025367568191e-2i
-.204546557676850999839012868286397689889833158149335082428406198377496142667939458074812722978987606415972314432222434737335193143376767625481142402428e0+.393873482495337079652128054181240259939513853146882275263221153199833141905423409275217372369244535840486084280697963224380417498119348856324473028199e-1i
-.318843035545477522890230685424060869236630279773319363534280080419055315349627470411668858491229630332181367473000947831289985093129835317838335831459e-1-.486457798092771066956069720786245308863976906608664396541897010674795175274411081769798218341046881892429627517783382387968722419798186824113964453290e-1i
+.102700883830653493569023606649114421377530778364444731788607310194416190176862396146141455630734543682967129025794418924118614627287441794633770586199e0+.179632112283782260251096834130945369475821160702078866070915069820013543763896184650471045962018268252523186165703930416063291646259429906638782941703e0i
-.793470954722132623057718809018486306970866905462115250891348829106344864043775539372876649276481959345615395037549140750769829682724561529392557831763e-1-.172221085353044978963477401295425204773858873234062202063969241472760679237720941691664748189862998627210567726896179691292820478536842370361930438035e-1i
-.602017463986346557212654466081557922328188148046645498357479645791734834556828314274481313055630134083564463972607562739188419459470756475396249981740e-1+.980729337763235686760488171213623024191027036278199608811119021001056083479593414099286582642667867849015123650322108591167989768906884690803946967889e-1i
-.164454117398324434744405809253825308027325642906350498303497164206937382371983597246408506615432587253190852538123740459824769462328823690998138565351e-1-.311571639547401529192248436486726554608810550944985742201895220899392167796683464233429770092881268715162878490543853917333085300796603084995206032010e-1i
-.640064689136761850903865977449114559477463078717174096137309386368265299756671684564502375010248708383147227083554055775233192832405370411607555696673e-1-.651136410385846142471327450919457247021775975069291420970367221869596915407561048231232431375628422359781481320689593995448796186505056978230595777418e-1i
+.843577091250935969224946363162279385037211181752052308754367603538745177062661854658077532602751546308342740153868241635353398575639758104670991908725e-1-.750357564188199971654786167662156611966979813190195326706560723296537792321715475199901093200642422752276424132197865362321474820749083798951181763869e-1i
-.291020122584074465026718373648635293785290162021170513234477566304871466972855340842856969571362984471568122307355338592111438425749280127236644071367e-1-.140604516306260078784717938242359553597673935823820173421499026748694639046328512081814293494200575945716701669754642344727780939629998359439945452441e0i
-.370808507443023080318413898480414463291778161701407951507124934703022900309434175661853810559572109622525469590610450050112464059834108553821771156792e-1+.119422305041704812082060155818092868294772046756843575115720234286752624753430292241247044693803891049165225135295055445474393912408682288140795046387e0i
-.107134800580272380599608354094894244747462464669709973037172725564693197191456150612249085238614167914742793962385541223813008230686033513267186301866e0-.687834573943302375328554806326759751794286228684131953464283797306165095470968509965386881093881571257812763880226999798269753319176935339222053293256e-1i
-.347373990850176665949130892740952303972209744927584383583949186276843601118934997926827229229969356210030385818300197350266645768230569701701262822653e-1-.595507065486284831740040900279965860802736163828093977673869545655961786574468721471474480083075532537134356530836090484519632391264056084549493951320e-1i
-.362215934246068195004073900317036669344767034742923640932281028203891949548833165168054405546699826435187841833087938596824669776478507158068172798473e-1+.323950958446513222451214683677122993939425827184207901889553551783925802148688837644097663794829552700751574608312689397557980814477254687620308843979e-1i


==> solutions/sicfiducial.75.g.150.txt <==
+.152895043084839448072558122502775532156235508299204847908924493288491616926969875128854748077154726293409239049889133007073290320418792086008721029164e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.456724785554726630669393250947290824171668511431720964231756665706789898391222361040410339451865335951553861479246601775968724667384685817362044031972e-1-.523748691836725494554568681890118373140828811087733902491088090302962540606803602104235662654584411055994448835885152495007037408574058669232625444752e-1i
+.790734924981195926162165408278168878516165342567428760627796994262251155645866990937288186281131266709184094860795911684794259544954080612741868456502e-1-.919447635107864352970095640197791045796412679047345726538066253687877938696598865374953146036310577868515837587647276688378887785997790299642133867631e-1i
+.133671839332313510826292718271697942775733689297399531140455584167893996958040089949608513604459931959025889895661197699417876251608482619593021786229e-1+.197081701921904899365925367072184301015029375872267360940605416725926054629641105832243916963125595438541024160453226513288774797054829887259715103323e-1i
+.147668912614596590957814836608706930210256544237878143235768302654383528078573734255335164424134244917773195040246694835317892618891602985149897012598e-1+.125669351953383534188932678074132631613263189251025482695452386152184223670384456280197248129801729323285825862121871772154550436407801629926196216550e0i
-.776042069407078756651547373833401503831411764800357382639215980523539762614525201011225018256715575109062226888169185896287135814820783418034610181460e-1-.416124703125028426159556476430554770363040491952956931667884261183816837402398462389432480700454819967329738986833000732329064558748518712962996263869e-1i
+.134932749141363962088685986517368233051697190519037388892310456798043753865106145637779722507312561734324337729569057002233730922968237640252173593616e0-.547522319660570557875057197496905489320190990804937163984499573050521370176838951663945305264488448907458590989167006983382733605105200690004340380809e-1i
-.629298522233366998161776452278921735619561900264200869730945479377442412910149653037724105197796875619729803089593720762915170078155997349531424872073e-2+.356545029011180802860489044402744550217763451173906814069418477833235228767612187856387015536688849819223984654539055357368808517111505944611927939660e-1i
+.320171406407667309602967671626597153926135275338412080357400606985941562465061316798612207132741468959024637847131005059003597740390169005022209093135e-2-.202172473544562920821353017989033256607722312718365004992727203436545818106530280849306789145594203035891851041867102024798521049378904243012986444079e-1i
+.285669905772797357380019371418896758902023669640313619935325742187013502295376846768821576852014520801874572339743705902596424159002891652413101258875e-1-.299428578115084777489808244681635172599222852300122552212454443956013108180435198381860197365969004717475902926614582065905004748446043304796328440276e-1i
+.154022313756741477378018944779584111991848071395713603787799395992074060657800217652187702904774393885507344341493408851533629126886515513963064573174e-1-.950017624382460636109278159704363803930683446971214824211386815771925491487790073798103588446290591425453082509220164680100811428602450589111442280019e-2i
-.116438477514478018634581416689886789161924153388445824492857092027902790722335579378234467962381534479198999485305176665197838746963413549573733947404e0+.974172512972094134996866481913891069788569937234420917832188066984513822188531254843367221149987821060291759459232969945871292536498924838088914352044e-1i
+.104992585584517420145875685082176130597540639976272227478407260045388778711142760501113423146427177326342777895905293033287056747319584520018352472000e0-.479148843695920902305482762456225368886583850428341853801640416531340521136262641966583459846784396480042403616308514182080266664415247026266804408713e-1i
+.883062551895883710269720721571020450745795256393560296823487863688310278782004628605022685386011411781031954600332432272917469203010951968283456196739e-2+.676392066140740023660590510181528196528851005814776013316203095859363702035440593418064334268528643380891205288568134684066307683785905590838481400772e-1i
+.684753303774624689530897082928006759296071671169968224404713508676289700935022245093690695783790866262202845939316742982675910817585431209817368248538e-2+.168416019588719572741908530464189895656099836956757737265788132547674355781186825768076569373603109190876436374482669700823504555301480788821446828333e-1i
-.240498974060104385610724501993316561118737719702374834979941045387909350596828087445874068100270003905709642171426053306113753025652863582060981019163e-2+.160139627302753513454311849704829064421279124367430635223677358990952794331702116514485963458045140210610174534374685510556672976922288201866153531930e0i
-.139225885706909094950337091605317954802314699917054793843622299284881529468604662725102893724513229183773121648873627129967255089044305893467392652818e0-.279242776533076439623474586506955480433855138057427064556785523678690913119104855724848670303152901987622880766198732578538072865971435384418482465586e-1i
-.547578843690143853261400990371379258647090673572175059000598600423241263693172530375681756874281790979582517793909341484862161075655956998228647168116e-1-.633823486005491985790741822985263064025853775754696285180250350519743410727259298081423847170416496093396987754228904718168109620930090902585436275796e-1i
+.862075176233738122468126738786841251937899297008331008849835938807588075931473249863696402111482116897612719189252633512957809218358887992313786974816e-4+.607398827802314971785027648708836251062090670476864856015947371498346782074560253032057730503600906606792473786050126830283780860777201379464291122894e-1i
+.942591034945514491036335406408693411379935873826403611995379656591046293973161574850991547502587980678476243924381231243997570824175221009521638916477e-2-.467309837706728311865584308710014901852605675834929942477659946902656706515525303973726501438291072540802396145402337905421424206679351304324935039061e-1i
-.518805212267730351767360576827860111311430835434548395753830493526384784453073136583856557919689087826824627818182504825091478701550152308811720013691e-1-.406394591125826959360745677075072348277569507403547686339883446456956400945136464388551245154938632120177621031626546084103637085253906438070250421247e-1i
+.555957923215162063199090487734002608125513868305136079352064981201055508346721369903347480364466179976327595821574594674772008732033939165883508483931e-1-.304013505068487218537148724176199321634708208631606562846067090850526968665326670807024948888312377149904316571614622915910214591032395508162151090937e-1i
+.701817195630727357343474478215777679420885308529514144615912800887918140607816018276002421401676007737883241138637786235412698595929954992144317113781e-1-.166464098371811604391654414315930183152493567148065812428473999759412857264814957414520398421785151492494897540978426752968798731928832038217593683246e0i
+.120171538693227031419548582486129011003985549652746441386094259757850892736932476849703318914577615991756909677177309198346390977788623377925279782528e0+.577307480483801071455215380644615419287575416098167298720242814663974671660110244549460144462183572406641846583747703178492576374318879155166896665993e-1i
-.620798681564232293596364787823368844583105908324828960497883419901586705607063771732946730118990612082165271058545824171485409455248563166211384114264e-1-.154397788101689603944609603484597981539753946476376850039744817748585529429116394405559370347445274577329974821518341556230034195907661563029950853109e0i
-.461838060049257898931250143821500081224380153833157795778838792816340163482812883870326170329164632101190441884608289678602616563003074312454948804707e-1+.205071726068918603751092552420478783312535031783370062781264719970188042179672298978484164064400457093433094439733793865497451097019354732858231572106e0i
+.808283993881800633628675746551249550465747454053053551758034681324421659744960476721240888664297045920423863203724585470757622441884357338258425332092e-1-.179666121652702176704836248220969144889031898366962939033419882835372680381260758825006640722410368606776409934996930425737338373120176842418431949321e0i
+.435508565851918942012677367961582167341838119680914639568400321696296674243966622991792199131018083962025669080816353218873548655014304845687104588180e-1-.589131412490443306905984822525915328788066789266016264271248803567646548177956431514377605205319936123265981792048728239917741347953437461204751821731e-1i
-.119381389716984125848833462284173711021795913943330314832812622518844894765703611962423952256774226355011322052798381965959758593396654105844674586575e-1-.985635690939103925915413822132183564602716307105570261349864929358834202542125472329069826711371064700134330116326356781193490375636962971652080936399e-2i
-.376937116327676929837172466184894347172144161875202233502331714008158143919870317132947042402211670514698698442138300551991818605419785042053120394290e-2+.456167543187632873219408150639392103077736735183517319923318548303347834881628744145283609183379619709723746511114654286089035420025028161023186504239e-1i
-.165885198587145067552152979339194537050362595076807385915677509320033726796248400269724762383568191544131204699525119317519231556616243005783255479023e-1+.692726459836075253995090152656865987773350248834891252521567788235855509698957335332727737828303694558172130119709619720693576040346358838556759895046e-1i
-.831609981395400585852236533132128603654392074758333646012587782030348832383766608833114299964002874030690601820036231984015078335636479667963145713426e-1-.743379657849568932712738518229120797295178982069783264431868494362989809149877958478230474816193764380437792582522379810904400980440534146121224414639e-1i
+.157061721002424895607854893063784914857593353967591190895504741719593836781416634390666392550305547468434166805777451850118738406484260995102474675119e0-.864377275966610080602972801948830418679328516290138519729500333891941793953723587441566285089352893473978809663430402752944426691350588932938106995684e-1i
+.847659927187310536593657647272000931578485611892868798672935257222367648153146301128758460413278395553853388848985075147997588841938741870859055060476e-1-.277922983970421959751832464931810011642004094681550013251637013394521524890142682998810862386468273020423615987686344945758719861825699562151049452994e-1i
-.122565850718291228613451934070714017110383984184719585253918007398712036940951322986890762432952128298015194726273699277037278655305669318314853019002e0+.591217871609053616358381094364962608824543925744209797148161967110803948551611036184622775840201474377326676374102394774845642923039753865161259782248e-1i
-.237000069467160615100191661747292862910523175665256415107583854725030830917971783856572271933580793067296369484054791555788235622125906786068487347600e-1-.378210705554062752999601090353030092656761349454227553582637739707907314108555257154673297510397287436069433969148938409757567711929161187986341967014e-1i
+.109292650218464764066967226844518539698854226940130634938578580245739844892617201602468571749996585864364135814341935829861314285694924736142104380331e0-.601216348595101080170029305133617384252259012728134282670341245257752399508910906580311413654278132862061071148017476440621923383636652763183688264592e-1i
-.553157513719615708843280327295766962759597986567036959679595030913492465084695078746199038377936890533333540391945405908841273818497096222928786100901e-1+.944039469074904502749454664472658602080665066347892799682096319246307981715570860544569968567359834007123793812911925095613294363572645120336418068199e-2i
-.802689963314796579544998758348001538211575395432488111249943389924031609115616947120376622055595956306634705173580931527678105507059849962742401738048e-1-.186601311752446947529991093650163373903993948982626992245130500931937823588565932409485389435945258657306498346346259897239336510949615061078453701843e0i
+.726573415748578465138146526264812412393089290108707884588389865711220212455938331034730383806843361528130177670287046033854458500831906619560769336797e-3-.102430328030657528497255684247552875345922491369888006448934142292637920018671290960733857367297092394607623025753768338864826735151985216762114671162e0i
+.133727267116636435879462932747382363155417676783413687427605038322962319756004734603626529633173990911432153872809027076572570988609653936761581440291e0+.496876401501712587533678424598925522510212972305336844410216105006308465559792905263722774996168475259562908290285882636564278175303343226728105924986e-1i
+.672905582646294199530496647599762227578701714891816559525032931537531949399264027701472758849990241526535092744248525443202963849079838637739456128795e-1-.662484022313838172046330809956405595096049078914805716603879496252985612895404378424634820968390477919289848813188867853225980510773740551294962586231e-1i
+.584037885253725766706411042355567223939638864576210435759804456653168241914088810465215933873501426030209515736563182840227822396703747641398304054716e-1+.314184634515747353240335874229727199408735839528116247562372166202899570807011359471862249680927064411670620987005969532947145339740228279424806237215e-2i
-.592951347618099807682263042234218395101788305886782262340271484323472932814096577280979700216896578636251251854738864867055855929474444246637745132438e-1-.426208796143219464377752351856329246360768950676792980972270291755526005146481099859045399543423735095972199749037822817441366729565721013908079878135e-1i
+.492598799551330369025476808207718112577860799456812033726973706965297972657439016846013294766231681560051155056551984049405676708842828482359803714995e-1-.145038826996954234787821353091251283823912806147195946098425867546818412704422134932423980599773834411615551176210323004635669625085552022252375569453e0i
+.813649922906456935824857249272398355582742951640479463855620509437307566836519081636805436704622822869835767891569628093158079721355895880194541233322e-2+.108135371922174541168358161379337351540766635988598525556454533460523238698115643130977436064781554371636703595407148797757190330167640652989784229444e0i
+.267178662682474162468063769978147369960844458832297110036297081481399958387125453679516968784391149398779466156095132544643961947140342654993520013288e-1-.628465195476582775743412868781752429668085885914993132228027281092091428339500934292116816064597795652668231587836941638412832166355470487315770464533e-1i
+.669853959515633471488156654124497616972766893631114192389630828770116799805156473296988806147885665501630958832640613556079974465727177486985745336415e-1-.105635023776287173871009683026660040946523286631953782715945439037177096239893855871859804817546873605202252675058829039913021377358866373590452861009e0i
-.445883609324441446398807017365160157249040426781389316128803392049119483802393586210660949644966336819858470173780312960992653838677815365951584181428e-1+.323846794683499163896437909052273698952310970951272392497926250603216330673070949745266516767239763904211580415756422534893104190653039029591112477189e-1i
-.181304765189017420508148673047949652707820389250532799587119411692171009320413965961116406456988088016221635258885869010747185721267237678122602459845e-1+.891001582793270902712320761761475099720338385114790179603173384745577576443090708026167813776125571312110788076569421846071430652350443641298057849668e-1i
+.735397297677275829247270616174601581334738556157176792601448718766069262661552775325561171631099823734391873906984620326158099466666683041832159717678e-1-.173787197175142721332784157305735276499149366072154541109662170373025619717361725074572307431886468723158120596712092896859977243945759993363405615433e0i
-.608303479889858762438245032044946361426659541169584218417301702295809397059828063014077924658118722944862753463222541992640021249633464881344549254673e-1+.171013962408275324927290853580616447210746622281598613678986855723446016049918358434144899800016614337429747418529176209802823776972304311984763281136e-1i
-.976722800607047602044436099440301382548650627795991038664934950763764479405484777208670804727992695027890586257564812319792905028401637586731857610595e-3+.163550922057604949425272418381644669785880874975964125517581993853585087068533836370827328584233922246323780561734579267963841167404791791504572824020e0i
-.104849690332559784430115799677178252815928293133624586307963394959952931030416007421244331749636259876311217456644702003243903025305488763721421203140e0+.252467090633096146932532100836215883230663929011516173975482617133406058711507199266465614619712555110308074447172484237741065949027470415096603509764e-1i
-.419897071479895027001215215840412114405263580058749157602055387477974059424316072860900769520558986085955003331880928347679006813034188936313271404177e-1+.400010986174367962528155536445530870770046572938002722060092841672002133688132277333196210229790168040596282444136279086845851023112649661758009305057e-1i
+.242596142056287687909335023838061185894553135629176519085601134685622184718132134573608759373462909511495902665396359173457167693467776047358144364223e0+.143317838262391196312330725373452165052234722049697256576310197989721259191549424849619608917906531131965451053290079121778306571929376711486885648858e0i
+.856937351382331367117372943235621795009934492197303185505709955455884885625364457696384638148093956489707359472986237611914241710432986853229175095602e-1+.154721670177236802545317064210086259075221694596700971434903767446447004084140813524633138461265089559424798535078228629069062720618960947714149291150e-1i
+.400087325174425247000079904323951123517342551981566251732812833645000991484061310885261892453950119354436620639021853858245289706652434647135861108879e-2-.750263646065627757270386956146159697373585555524625082319018849953876876121557371237729665367527926962421868173137044323891660680367431057732336740817e-1i
+.237100330785499044756261478655099434389371643457848299778208819519145688856383261090293212252607638753148659583001768071300797863435485289104318217485e-1+.122639208630453576454186221415250080452195304493650817703639242595267050263516923933184397390435503150162001447890576052943716215844911944862895009217e0i
+.177149940771249022028779207588026422835637141132311233797620079688500117548659120448189037183485169567335104211578504617876873574890045951687010920089e0+.508501317393941687114664262410758177454947268275844497439531886502641317990122128506429869162492063754016873795042232862078151471821797998529402334268e-1i
-.124279394366288984570193187245442235992546895662481460811160050928602034930113483920099105740521448533551911223281061965582672428535000854679187566597e0+.375372261951407802005547417751273758570622669348768057532487340771233829788406283668307481093860695265106297162455448654352600095780494419076531531627e-1i
+.382580400081444765985247608670510787345869226888077888294410264461113755606945532422993493355628300843264385471805759707923110802668422039122778076686e-1+.975804774312005401485584791621317108716872043077957575275260249631625415895012663619870860342906720841259007942470741030267719371269089253059774502989e-2i
+.345047529957835929585820894029664699741184490824479989165444869332503844524606449817090154174455015509059963783999092511154442784942628786809872233461e-1-.132438260127236923040572937742758115812931719223385186406717689336494523914103869995437073856424256023417848488481892517859105244458078826742919222172e0i
+.562440994286122494966832098806449104545975833300565083032928051043297096182444368642385627393342991248893141472061875537959170876689483598381428938123e-1-.121033974354094576415031252666321880814917449727179350546347026625841285636432203693987858863860134678447637537500580983753564840382347014716464208121e0i
-.279162481541424687015733237050770115294424950423408290127335854505408828054390020619569445755988414662549990817803666712392349612178699257794351790960e-1+.732403582830776057728303691627882449081999410151635528052622466860137812677506394719756777845878157706695409806525993105251281393082204694100076655844e-1i
-.334970337973961257315418082129704880240612128242206918064460640704020002263375104480811757818975474905774757619840754279880481794916855669025705814883e-2+.768340546496572123887137883853573731267006163156094742697814902490252646535711697871076999331911747823368776128884440211605109584381926019091589421266e-1i
-.626730709511454122221187126520163792820039645090804058996499489935320599379064653227336611234032383170938434802959737363399922575423990458488272762266e-1+.694447686339217193342610248587421342694048664668006697594480691093326436514197146476274384175776503229607595650406372432841122330088847738118275026402e-1i
-.192631769981114245878819317106443891048868952294924098099217772369849462981876780026584998687123460039665324140613512965030507753767426703953823132203e-1+.557000219605324269965352502039962013104470317737641377971129596836796352308975503967287767501689421362825783869719990564790693224616688972452492931414e-1i
+.883280968844595547720713962915360290415781220715827018106240974278869659613010887051859437778987381804639560258776179999332661352770873387968792238008e-1-.868131518443985687692786227576865796649760722419372477945341629764389846581889318359141330934832474155277049704680640522929931676189272203998232656524e-1i
-.353204408142898910358049806341191874639513301625091501107714221130631918059424746467412744897558395099791913991371819915073213247939820395163529852127e-1+.564409372344925449566329034355778187768175186580007726710547736818343505060219806350008361281544798460615406315948476023219020699928608377575805180000e-1i
+.711652205674893259804189181888899802049310867979738333500308659165556722872825453072202022649642770357728796693472097033050300683705965209241491459979e-1+.612118023911174737789278614309198368510565070147093171635176768407483678334303487837349949616067473198919131974868197804846116868241131095485976600582e-3i
+.717174210089549312721410401138450724071607174346554192552213145123986084621716333644372377322590163066986664705519840210581928170123207226390455770453e-1-.618732689609630469044057209185230536126739298319704364585592307087755996820107986887918695924363459103351423257360331044662426051676882201730846159038e-1i
-.112876233755780878327489133653435046278701942526847679698690742256967393047098147323778163428268916095871163331294509063056491412629840137133465674918e0-.530360326287331001223921746819493587351883912849056037782860073542194435789025347077828923263700315241364338320671355005764803792250543522922382121976e-1i
+.109239802986924895857830415322399802860952645118204242849834719007161447321343138561332363618235884808181918577765402308552458419396091538873639126319e0-.305697081679072052819644639767686614292621236611238905313435907128983557001386319741363905648783319539876393435275230529393927259845638783759621651309e-1i
+.816667238726994522463050371290868452439583242009707850326883568530396535191178552613512227115371942738999038804599765228693225849339553296161983403777e-1-.731699352209423458806020416915357360895463158689101559363339513532315886295774522765697276466355275899883947940165127603860998288466530503391699751463e-1i


==> solutions/sicfiducial.75.h.150.txt <==
-.759791354370300535033566618336755143053827637052243768482924452053837909869808942449928487893045228785608068351067523025613999588143970029958327714163e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.585245737933165131782314375434483170228317016254981377600566369647581889490248649794423939570798954810567985253996380288993503143052020424770354662954e-1+.963293127084351081525218423800971087861184824559064533667429070456711356241185726284475977416451552139287078034389355137722555408836066134305069696812e-1i
-.493779411605542132335223741578037134744612560319244021267453413169042015439865543152239935487131038860520198810797518298567543015401351321025341891367e-2+.372325071669805274165224362566395073385670036241804361920546427936289244578104045639398793713541487103301417000362277600050891680763066003047391464852e-1i
+.470085708110133975089926187059429138372610253976247711322105852381277287579516428461927830785993067351369919430686979615619707659711518670860022567665e-1-.420548847275930775846299180288819484667313750616350749055804852308639658176812329934899473349738702886291496178192029236973774555366646556253003381827e-1i
+.545018449958547146639947940102088856133672951788972127859074974845191192212889927529299164152908615571673388315209293491464546735750147309384767095580e-1-.100862211872448706737671745882554242113129058112329006161956202268365417382180771804123757785105836974663941197520344996389189059100042851311569400230e0i
+.154105152057918435182510516070339257845535917332993662069895581702848294151718749162732354216444868964247695382507672165136416837097024197565474783206e0-.741917937020243335766800970683193590536389299799929232288996237683126778110821186188983715281338302621375137250299790209501316682251572429274207358368e-1i
-.561611056565326707104373010692371579814748895831514060277494053446500171070194140005163965755571586021698190894053413324274983140344499942715913633960e-1-.861651406496388089419696648349928227242414292338233166086585638802738800463858052086278429158547148272925452006889547926318739688625215714502786325369e-1i
+.248112816679486363251570077920278734134037714515614622819560019483814178910640128676609482322471976473274868704665135139789975975870883228558179408308e-1+.796938295271610520473128840250549593121054633744704221898603414500734431958376507707170185307221466343656055575911574850303404005264773477186879952200e-1i
-.259001631227718479339543082572616307019598038623714506941687855504784280248118607449262236533654746870833440917241153966288832837119362866974053873007e-1-.884995472400928308390261336214165679721652387652825871752138210158365021352365768375038470039879853494696408299856964932503416032795591654359153770688e-1i
-.397872874552241743675637070089294265255559697727377496953905555077653888657146920838614314767354917637319169087634431351119842452932177517294271667601e-2+.151158015559517387113956949245213866843827921244361346515418365479433885799726680814572480218567123522273735522025049670496708345980877410451660793653e-1i
-.568635254250539558503857703346417623792681283286126386687518364120239295047593774547037813930826409742450606269426696679634948054366527248032941154150e-1-.658934364471408647709445284438665448787095681609000338591110050867200667865836260890405666616141253017377968971500324868364677621926239844830520079278e-1i
+.259957142891007381973485074156727953636700136695174122221903669589299589393095563638308860074560195130150804248427246837511148493552913602319449680886e0+.131406387038919195680270269010169069991147479412400291325656075765487951642802712972339398298816851420327746230343742315839517995197260998023242841800e0i
-.974017217413091614806531003808258272727678383973042106640828686588137176494275644080135048706307688240372815350822385154328978078715778060114567574672e-1+.959500509791977582256680067807458979183381843897642192381777857873773286355971545125479511019056796210015894353928239956515690094175660634581217553540e-3i
+.220158091265322345135831308450662455381824322554900568927981643471502281858384061220110001738080589185783870226935901228126788775667965136907108198468e-2+.163258889214305982059141091361995330179647622970582741413983603263738710450455620649020148004779104242168940758788866099654375524351907519499580896139e0i
+.902450757753138512565554362870609635679722143606968036003472926992972559143531263546525284987522905811305785055766127565761801073146748268924386126779e-1+.146652902746076255350833977254369291798345563154068447391786553823051928318519390344299547562911260968486409812782303923625419013108304943144877009984e-1i
-.118678056886314502092957400072606150883473499341340516728069318903097851301431690986364718403662313894187788020730124293279320876768880059681471474207e0+.599005940109269625063326443000128363140348624627991574668851866954419862133634213842514777052431830542440926635940461738492675560337448855000997923661e-1i
-.550195132523907939011697253235572204825514452860984585277445412986365888864976253560440430609640318633525021210785316435432905031003418108200603635232e-1+.392043066949815933193566778111358886629389405395657120456307043244221306996019502816376588048436358598809355754241711378978029014042431891600466124026e-1i
-.901177679368637973160746685903010720680872426334936089418221683700543626489902464183633330986387786214747268876072998625220833662625407434652350299244e-1-.203297040648486864950755480951233238123280293586874552283409997351538858095186023521488246849687409282474936060648691575159753964928632537049614190207e-2i
+.320741162129149191223953333789214449958085376402297513206061569316947727536481130886278216443635814178647103382907154071364201333275990474079581690354e-1-.392842521068246899573524012479372709609798472341634200188676886363155791033857975716612130769245116050274415080212216493873487117127113973161519468625e-1i
-.322611367594161239437258919258052968002203888236015628720615095624476128518842142827023076247902879488655212622189053607517679082221685018059033824228e-1+.131121626282060556951241186556428581816686541327259096039462994214377007421540512610079770147142450731562435206955254957536288211500166278464490204677e-1i
-.117663084392882562167513761724308457365175067265385013767960768000257116747745253369956655632856445072222570737417215107913252355253297771477346741418e0+.287343281403963062685165015335548347494748858010970255574949495677911624617636059647058820105764232662496295448826167011038988025783687658874754383086e-1i
-.121749703373762928402268850802287020484260647799155787849871739119726848759070055634901050332658992667005875227077989407862347549084103727669546586168e0-.460355298592826376319156362838900291292946257637381961998803821588870951587493774435710739375798280879570775339116823649760705669909021835819893631922e-1i
-.900425888417433935507007169271713174569428686161406874897023549169514249742440055398488629661742567873655529018067639085586266508528848765992038505049e-2-.123268878533826483832755678408211039062026669035675396124135023769891226698457801346935963414630753603052108759544081288923924683665241581174882363834e0i
-.308930324445639300963092142519364606622155835631188340079970695681270928017926233246216347268696683395190354622549536355524209212479366586893285094546e-1-.937704803533502543131748743013947083335882338543186481543472741481519825127891807287168494120896475758083531611691438152321514537856464246740443194412e-1i
-.953479240235857846339433163027078146919813717742984299730440959036541439420027749870802073786962748906377847244979594451910475046686507202226403695524e-1+.106662810814985219367487196521309845595930598052221505045569961042473716454188915769126979683529826221691178807154351551703590162629702929170177515443e0i
+.896322995180922882715650809862234848791375575146688060926682732651239252073583602139074863032599876348511228802857479680522315125157717568868898468098e-2+.206375114428064950605050307882246281885451479304281945332988034503971977049373179674132432966953275273461111328597115110132800935149255280872350672736e0i
-.148787052384371632753534895504706172920322325516317572374402297462113108978561793935412644861568791805652763022965304235459485009858850146162675119654e-1+.301073399154411732235686907100218808077981777176989217851898863698105285387316575435858132130424906456208056846617224803228445363794241445275902798745e-1i
-.156408165979774369855606485541461025087187364203991219853744122722573919435207736110643375196514739164399532880505842922992127504816762005923850359279e0-.351644466527115252090305446026611614539824288650573195806432144722727209976104511098133119797689365466822757446917330530548436744592199856114476037186e-1i
+.197723488897736622675685497031619386013048094023479619674394186745908198395385310944641358001027461598811646055671870921813244546407343865673413754568e-1+.706040328777104879323155492080172313516958489738797999151422460477959190843938642896678364254428339555704561854482922606663257012219888334087982743289e-1i
-.797975648035612555974575752618400206590387971555999107363124197882389629971211224355536542710289860370757575647636022231257629210575090194422579092315e-1+.141871025409405977189373099501762189629426549606748694980926679154377841265890329604188295235307263983364199529681913711916639976973807532673776917964e-1i
-.555759433746484882320475441689903082781409032603281057856768422981479490181651015929396359006276811668193168824780087782292412153003083488720262072520e-1+.513771572199046890817780534271829295661982166293412330978230580108292249252726078907518333914918128466156076664090607971014251907047060902952543306604e-1i
-.638164624549553096475012212136631843892486800536273359706904704605666876905071788335108258234245783916416704590451151605827374737815215414256491148619e-2+.457254487258926956560133735206722116030446993344921565614119730740169651375864050678044594922270832385435730335049016438383035085754025602622236886403e-1i
+.150380504576297070830352772812469516363103934308870436289229098580580284451708165836899706559657079748413913151185040162522187383479556012968076344844e0-.121082742493704591800282675355743389524493084999176456294695259762195340701543660940227882363757040255821005045718084619638023744385083868722476999179e0i
+.532771983581332768498489214233640817681875820630346624766788837706358724431635457603936144612670115242145262851374960938725205738124852700765833464073e-1-.167607652575008394006074118129564918689149956861218664406751289983381461897365203799364610401736191562386533846897313471604901921572765333634087327848e0i
+.442738969455512154872952505108914724366092476035284399190059841442423974455878082768250887978915378391428585709119313254213395486542831775350249939844e-1-.120236609941169013531783711632933788083893469039824964146061201641681477226424159264231954026166831044000499378107085076855334286373324082899229320639e-2i
+.358710369796587560804316251778640104386393673124259947082427852686676170128196838004246412015375680356714237252550598537060123533217456392974541585271e-1+.232117445032031411919809274552811894639290750321972739243066229852455162456916017071241803307562385653877699624714995386214958988358373424408342025856e-1i
+.804009635068533937243802175854166616609574484558581459394882238025445438230641851954908278451448322053731574588924996285169105027440083356870205794623e-1+.165940746859439474679774411225961710324236938833268827764598418419558193019209001478437528860750098924499911320561416386258799272370302277632270814341e0i
-.103140012458496006528699796945199625824781305170125882239336206098314320505880977745922305533470935723145331281486313170951066944523246252363691438337e0+.260145898250910709294720054742946089254094900039499921881735472956389022644211509009599885755118196815761166861400201572828193272521558756697496219727e-1i
-.677372325297028786361376993365725995826481565297056113975947754952810685979482687609253474218207969829412384055645561117247726244650147801124124093977e-1+.324918854730609880415940694848175020770160436699418091653557844552339041943709415789329917316894969918162344575486208709642193263641759939514424662312e-1i
-.111454042222977264582770645710944071488550250600179256819377686591797095050835888732021875230294090930381170382775265939209631685958430009539931940601e0+.194977776151793614227940882524495175157366728637969964180189908175872978214681546009362265968796939313364435066980336630082248994101825417309015718325e-1i
-.439596241614580621144069276065446700320247724714526741602012277861902101622916111257188708790247221634253073285504845296658173629145256577996148740918e-3-.986410044570120599717156763733926401404312191386151870941521684068476707473263992420674750796910477971654363822533100965340454403713506728601356278644e-1i
-.736474162710278117132952092803957325696005060771980866726919275652274396799744804624906993369086870517776957683407261529942088633311893289523729997366e-1-.774881698066269687657905001112818012347103612312277153866492126545155674223947701413500838936720538175374994280048948003388576874161325729309358652613e-1i
-.450479265367784684609448191646074023942798167811958624786822058319813925289092975853990862435959286415304460961577217269144204188308849247067614016184e-2+.244087032299528281478325362957002187830512661471579746213155665746751232352575590863576298159159211343419113098523067292964879012647086493868237263024e-1i
-.106357102367557321630322412350853118536463862924606509006037171649322653645102503042343669485552918159077844246210135354514591915865187214436695657397e-1+.677187592991984171982718694653418853890104257362392495710773354990515478421159719969734614994729294553829150350385132676205285124580237074254356012490e-1i
-.570024019671797238916670034791775641653923703130613070436706345247131600443114710394017049892028408890310547926196077711329368970703085881360761588535e-1+.111366169633953593622487201146825575662812609293944513105435877557310016826007890976620977879480166089804285198324387692181782385995464660573766000869e0i
+.925823168190398401089228694330200675984897677355221484981995328404728496187101685677852930305855539367272527670497548096332136396652128235785646173598e-1-.230841835482363180150240124195342373786105533354383921698434310951326481795918609281397310509160493129424386079786873504752982443350315613229636415293e-1i
+.645268814331272641985890820387380949357929957730303503245763276642541403581183109823258881554045413854051346169082342989736998528801696013721710169753e-1+.986001788680577768039270023738135203951637849128864356596717832965167009145169648277175319229488753742832391494420322996966242500871214784939738039276e-2i
+.952991736904344460230307257778786730826658492344616674514047391326457782897858286868700229597691616818883894765142799721191882483292825223331745983351e-1+.477853306493460805284766853234568944180284364644842401957944973967895318544138438590488786950518284104650770344217392067909618787832281470690187115348e-1i
-.389493253595290424408071869629629181491955002724864933694010906685065806390813168358400002487653042513294002527668061847563259071139643563536015501401e-1-.485070571439212691101865001264896713249545551553668953787121806431001973705516013423929783728813256740236111631627186830580316288411762800729172427567e-1i
+.449646011068786325291845195935802101181941352315303540648022752889154758451422470499588379848995390512890516904613547682607371426692053402639881336085e-1-.165382659965472316843451582199866873604559085608575405456044615907239497077819844289941352473369998470923215377064624412937491655342113307817443817375e-1i
+.378628627485903069060902520658619363795651884770291337335701696373989005496071282663662443144518552381169757664146286646648256946326893767824743771619e-1+.585329184052748818601489762936437534230944453451933608306102531273431141610190673065597834675494015646173529576609487148160351784517872742083873295462e-1i
+.317147111876143984595783727957313226738557644616097032689265227417994866604504092817575321188754258361241363265619807882959793726005214194344273794879e-1+.345755722778006815737618420528638947933044933316068468780247616274161674482880368436751647726311128697089550869564675482090487099299258106070727666431e-1i
+.945563460535868755127020193578833385458625593747323013239260934522569374963677697802375288642155413864790408190750536879443356303393999298754524066386e-1-.941584027777612375628279179248730432452184970107217333165557930883242530035798693839749986034553207111177298868684490077745710922331454109633891489654e-3i
+.138338358530227327146121958136501268352782509707907968965291001228671168541745131395532835624757025470849856548939208454340373286739938684247604892683e0+.227028485245934900741242915864765875500262091297312895956889770544204671030332503760634483692619616310658914254606934516932676498050587066532686002094e-1i
-.573433551830422231622751971149445675299526233914896849462272978236312284860471851958317254156063242974235321080304722929777891562594818043737743599490e-1+.408678734150682223288580473420592757467573971522952019429637230360034702042510537608445969981324297685048411950165909418738886448732769810033208688879e-1i
-.794629129017666223308334591541778896574321629056611833186312956091661433069035896460695425103360294066635830859806275195505711110511357352605138705106e-1+.327555404915315675238818604727343932174930562006971466243406286986116238050899849997930961378649993731425338053410995849901270637766178626735314358698e-1i
-.100955860196141809338405931866158482218755648479445127581450015262572079132725672378146422745802168264477125082556141881856744332225121729776299315513e0+.814618001652695969214241880330540856845878708317394406626928815932774050225775870822956287269859467452342633156250605927595804279887294496958222744531e-1i
-.583503703958291233447983615995546716024868884691592633675912122106565015294827973115663007801516732479199285433464925513288380596216416290976689382346e-1-.469440922143277514340413652239281731697471810467163312822717836322710069379184625117198242568673948880472889208289561113448053086350898904617551398238e-1i
+.220328991169673972371770018422782828835466133785902372219078229168904368417802995373549178907376673521602960340537729823332477444966619349674222166169e-1+.117380433809286141410114682509697408148793917905930505022641385631812052586908622431556679748562731474908642909358987550878008221034242240349447811968e0i
-.240569115750978688261266011981289574271535431840607837213083133493813171530844705638445679127939757704534304055237529599682580983487016932163142606934e-1-.731459591852803416188399393238497579954172656848605847368280361988851241076197939049307063505560550407445793327996080541607788985094560076294876329569e-1i
-.951082245266884137232431985742807703341784244155072801872238344324658275247077257052739493692160569189633031971417387274027794084910646113060165093714e-1+.273013533074303422165437425358453222873823028243947778727161840670328684170151932014536420350848517766398823873511196997069251863638312904944931749829e-1i
+.292573627205039682663187541284590456173717044858241284828741522447580423785537640206740701252842228664615508267178214236737201585255971994177081948840e-1-.918683983639897927749099224427396187749538948892338101344728869682020978640083241566636576342495190786443264458925491374456182129894539542977482158151e-1i
-.496896401730463995138047063294089883615485614886875489047164588100146827726276897904869534815063340182607567838233662525256834606497001658781960500957e-2-.179488907989844155778259666638850479960552386326207199627134938402705214630282757225352399711702577159757885431676131385388898210795783676570386613829e0i
-.888512157319280205167650532427947229963150711748265290944119266534022210271641194359489254089173731289331948740145253216292690035555523639681039019659e-1+.164904136010938519574423366300528609077414795873431153694424007537435684601875442126398706566930500009316475155868515414116428732370447361225140802431e0i
-.859105215278714973661418293605194239676307095378796447300585254779867143941321226756835718749883359882728881440179111486234362562672169205115274841995e-1-.666112236728402423270849272259739666831704939247326606709183649177205288014718786964206689850983488069619300580666062630382177806051645018861320615837e-1i
+.728543334200853846274866381331238982864346083668568789659193490781849016154347367483483978444112042241640092271311232055269537944781568967297355709868e-1+.515235663421798838018891720677344382077132730513364415792188942948405116289613580348890200740448050960284157381406425605202550140041607680936500544436e-1i
+.104709461894708853761860440437075958680339403652594107635824509252082773922662495051706108407743900013340839628580510092652971476590199117866183747766e0+.459217334871517325980889922284273299700506635224118267985567095962143370677802465832736023995698776560614800599441430139924922222065759275675264589862e-1i
+.126538503513748900060962076662462774341146417691508245000297063111283942768649274220567420381466953509095791513853363155684053984199653685102581701097e0-.660743482169930074385472752078209349634959350314799332265904139196349423771314535324728425215304335210416568614707413787894298664540665550361556345974e-1i
+.818782391037379431608301148870678231314445493097825212338159978636270885129336084115443917533545218651520786958403263970096587755120747462599650946175e-1-.161406027858113118046791393323567814956847686148463691762101383304177241563734955526537092504629180362865240391900749574050849284161228451479696459101e0i
-.119425847074292838580603190886745921886189240441997092306118368957175942385052708445692568730118304184030201218598802350037846876454080458404511985889e0-.420818898422732360633331983404348335989457179191282732996262077226023666070427969322288302289510569788003754762822309366435121828986309236357206423908e-2i
-.815854823141263749895785442846338658754562279132523513500415396649850765487573712951892247796894121024607814383547663356010634095754422325298180654197e-1+.114236235416078601148472899663077722998120763709049033183800902429209200346804374866955842942466100968199553770388921175508469161664617175476759466040e0i
-.130718907699558819482316805835983229668441398090324331332197745780850674255371637384273039579944761006414836837877503410018394977319500516130074650377e0-.124450345228623884765042983828000685568131940107477204124000183962006522565495136312872758835871625320514451831371929615990403888355893838399905987375e0i
-.411711393505229272131585420756413613178853899755960527614847879447102495395722406218110704861431826511927302989937341326701466401236607671131550804472e-1+.264633900190310946450993543189480421770354222984979835185417235992324622402671432692346730338443067311370213397687319658434442086359289721020203941210e-1i
+.162993002314603955141659298178785100809365722245296102555752749577644189252211683753037283956411922687438020433752796053868217734896795466629443524756e0-.386826731085609034340583032872075562697478229150630732000314252354250521843886918571975355071959227133604005727979661411347128080890350986629894815833e-1i
-.288530198956863804665212011830528874535463677019500626082770130126036558782766077091436720877025388194735778467087900875866968087422200772302641598010e-1-.173789718877711715816724252583062707263764267089263220618467750474927944375825204661657611578023721184279886205935911892411547547221148019802232358926e-1i


==> solutions/sicfiducial.75.i.150.txt <==
+.194167250325522128654742119484581507187307708705935566387353810530820766368872803041282762542350135504416685519990847041028408391369527020532833638864e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.403381807337216076133261114386746561309280124846932268159550719353641044152708047313840727694688890746967266347328341971809148478857695921423464655810e-1-.532604868434522717114048353749209052424051482702429889352162785135693311529966356359446547724618975368178185647751357038790480273146618503276878984071e-1i
+.863167012917015210357466865965865022864685463136116055643151506918790373097956358637955708166662925222555421489642781088671030496683875900257666604893e-1+.205468954981659015463381585067441024032791565682497096138213465788568261205727731997301896109536698008469044982205610859605748437142231119657814947363e0i
+.776786242153705493281237653674737950212364072109891124949195084843518147318147675800374536681586459174234875504299908693655481335142442559027601124891e-1-.606762058662020489375648224560574939354344140463481184422634610717468076561710887273854883412172037178887378946945474900682597450280304320755943201525e-1i
+.622700594960828597872737687114901780049597030785095655581268316923525303886193249132696245921356558830550081524165978002450816455069164174354159603827e-1+.217771751637635693524079354693114390424554809952775061449689249943666101435173058450104447920793510683559572726195962180203002569571745925603666930886e-1i
+.170987470166938010703451140310062620852583438099806739731417910623039426305711811402234212259771242318678983238890473855347531506053344624481532611455e0-.154367329786851561930901400483729923568901030288300126874032878187707442186370174771520691527565592984546922649442050311656590771689579027517102627259e0i
-.120321268295584006890271025744392022380498042821700927702571850055018347445599038685810049783646238393636015768626334548274237190036683699653451305323e0-.387271455865669784742762454633751022540650710749500926835574887320888706422982825043422521925630096452718562695795330302829038505490371805433558746570e-1i
+.606649315290228134781073364709928256924530846807072639390054002035376168752381693236170044383448559530283203202863125605473412692911626117005950817048e-1-.368877772709255158765732274318969159297546197408611471296566641562389194363717707377166731504234723508076355597867034502958934597267642533380782355006e-2i
-.973612023268757368235154793361346361143427334322132909600416985606471444400968548783360976806862490226972932123994485276739162269538070212477767381899e-1-.284081635893324080303874858480488578133427087052251552804595636920007342485072021193535042149549476463770997228100161581554678236090681940072629614503e-1i
+.170420061552709059225149594711585315207893128061979055146608968741255549726219960785538629941258906982560028344059737781892735091601141398460759086769e-1-.122280411410978788283127115168549880118328046830669945192379600291926829032986127896518633836133207276010923374178929887947285977094615309632101763393e0i
+.119529258032714223350805044028375326986695574197031687689605671997180616211290050403725215357921302321977683790925444871762070398209603588044733965405e0+.950475149836368585916739017805295760481267177045075961181623659027755173509624335210810434253084645969851375626393708137008601517060742752573465643589e-1i
-.313876065948138359582084139321151273219144499065601829545930692465987221137803728879965774545343543905057887427536925288448229421733887969509490596313e-1-.493203080738945529189269939604832031518831765599543889473194644020358812931307261220475681547528148453858129468389073208586628836307363135507954590212e-1i
+.963045606738965228319943153329361431630360643321139310271913088006316711929986059263827802716558953848071581291496811212058462235393332306731945515202e-1-.243570206752159201218646490873921818653128780063958929963978292040828026249505268615828819382378014158859849118031938794068216845263005893086009007680e-1i
-.477058155998223021941952888334405334754044249472753191621997761896145959759898615491720608281863575348504032638267342959440627844520201570885153563986e-1+.392316697432150154478507202550867109352210355866763177572773354780304936956500561081310796511208984560874890555151971952978372679461773100177235083267e-1i
-.810532947512518866348258169110574123358151221610176209014119829521321931180884188665664784599516484626597730033782647568260768559746925518659128095439e-1+.102300283872785396034302211481944837606412823424271582624106508143923674708655378909193761428086496044986586394870970126999676275748738964891123090296e0i
+.141276285145413984881301260518525139484970442553079850992809724290394521525707660158285335700090019243244014871301044116685728431278280373876663771960e0-.645053612926712654658333686412858981359767499191114039199959549067146078487153670741240940578335132284510599765824047673565559267829694099198105781673e-1i
-.583651277226576869967871477872794305481616737174759841967545568944225864258771123338319496041352282866763828807125366275745678590211188969308667484296e-1-.101925801277906810855470189069634936415470688880961237660379624081709303367098771421631977516555669471667915661163625718486397899984919393076340363958e0i
-.636233656205992131260935349289979965239901062342554569315544975015303790335807407857337269538706701059162078065136909353760024389555505306681659361672e-1+.104728160431314981126208248715531666245514300269065972758363175126038455232934478099549513138531552047988778011855664125784174046058309157412629632788e0i
-.169255983138816930212337538692977545209758429892522027382907448353616195692545375093896011737502706755810708390917995930566857859802527695116475378582e-1-.130843293299682855820830891565970598042906341324908181343481403408288944298130261762116335308810114863497688019313435332532225632859561259370506623658e0i
+.597952856138955391821187421188453015610338607626782298121426681360748231443045121535236776634206841500337114780169263477356501555176132918831138978935e-1-.133101512042881413454567110358163723688324885437674581047212689437877818403116984288254739410896232712474385863010943524963145479312498538823261363116e0i
-.890982645713696374311891068942235939200974159379785405101928692491512116011593044327057512972903125595503906970599572350290752683041881717652901862417e-1-.117594512696399991299007794730604548310186726287725651705537528657494528333762517951459873648129491057163188068012857210357141356011403753918270752479e0i
-.681628267703032187859023690558657640279877488028950803428598268964551148461681231399200223512082360413938970878950171329787718657564029745140675523855e-1-.511602498977824331218984561004262342445620206559406490813470725248430688745840895430552544644597783623994412034234087765723526191469864356698511128724e-1i
-.356424885141277247904947558730633219531642605084496683262091852489300907298218200709860813269739163772030360940884026556862766327063965265202166483113e-2-.601899285243618714154377792964531433672751965164973585643348494223796897255441164228120189317724356815103745260040544545286756401075744108533577136642e-1i
+.600803416519264676259664847450340396666391658190363133815629078552579903231259097486978163824093811373531986762202816708285539663216297260522445268750e-2-.127250197874304566525556895917478548923107909435524728971093741717498864147651719664134291920621540361914769206078320525526400903372896421241787994845e0i
-.105343034883205479266453989661895630418134520623384805550605352542239071186598132814938613441841955419184987935665882317283226142030965786790249139817e0+.822804692032780716638554445637797929981175127236625448997500375182233753547475494208237597121443441270612295522848753503769842190604632327018723047415e-2i
+.339980165385766056816502231249329742546300601720103930269569850032811961677189602862461653706869919630448275929055561460303589218051211653563001998494e-1-.724238791686981004682816517098385136848647479603371402687969999207697855221989409734997681611973684384494401899135053967351283457721883304742594416352e-1i
-.728584407597755022310569316694183307291232789451966138544391924973055628174332140900249102759851209920929450435912573990845294053796685588701386846806e-2+.190627915145723410981708868209479347664175258896270032386846897160133344279674810211795433033420298509707978557779843583625947057664130096002067820212e-1i
+.984566894172715715931318019517253774175477638460631523866213544063557858477886815124101842990293475151308863885572248667455896486499435565821838025943e-1+.422649929858967624402038014283152251674297180856328289196562415472913996211362064816288604278946682509976468199382047819525695479446776698648694482601e-1i
-.180608627689973207751569782205564701524283120986894147420869654063076252732433097493551119507040158068045733529735687511183087293653088876400767550612e-1-.447930665214195224762219042070723005659921690991500944692885752482017292043376354390651554174046433358915343133399320115558682367267033120099202762486e-1i
+.530364497159960486046899130270879102135070085039162169969201765595906924821309975497495727879536371063913752367145065627400024617556660337365193466121e-1+.745712403199281355232462454175025884252061521794054237071396775716088702435741298329485202707318243004707564199751714795690397580723320966822173413853e-1i
+.235406852380701403609715898644696745561121755151247356448127203020382847627001085485566209707553579186066545368159330059674503842060057121919809138139e0-.364172840977979503226685011664517834913515128615183463055977209165242774946357281341358438153944858111114284164756015335393727118486435586980628385671e-1i
+.125500069693243141789553940383723066558510790710671326392775190250265852880151406353151044239772917456464252636740909190500559073246645838485425271755e0+.181787669032813944660948618017528854955893601473889176190467831062358762033714696278945944445751675833904033893291942878910925046917143917824059734258e0i
+.269133481338420029428282165845093888862281169496229466177889449716934248147393244858594367731221837683228443492550669047881469951567818488180843733951e-1-.200399728191913372382502857509619488131061139692878430113117757215301258064535141328095138042767007002064696744701701058290999790204029475830837963465e-1i
+.849800239975647389160972836295849619290760000046601866298751130222989167682811802177560069903408557179311030036797614016238238099821635020515581832555e-1-.778452522362787193608262153646193994626408391622687856451523392276968523092153920704961764174318086987992514494320771239387285168886586430188675218098e-1i
-.359783444172023655436111813699127735361198003068478360350804684355530753071150460228282661688785122414375717941542032021485690111316644713473329702918e-2-.974648025824688990800061954060637641724490693299158303238826330749019007769790245049616538860641355825125965817305718507558694847616353708040963020129e-2i
+.937240989193964718604112159820400660087064386830729133720358774994986348684611012045431290810673865915063902004306020592833792664930261500863113759000e-1-.635013946067821271771367978320252582396588537831966820547752367935924345599485297536149350849633524067831767075098154645706835960626008725801510657250e-1i
+.113002926541406734650509030857646926327552605907329541836187415743992877007961136361777763044204010906935462065122233732326184683549605964545176467914e-1-.635554213875935701674713528210084047372010793176428393918344902631249089865310188036576190805527426811870890749663736072790512095869877881217675876863e-1i
+.203697229012917431409811482041673196648021591482017209587833259129896726501429733089570629010526120757380789145577161511958003688449508418001396541900e0+.301172600772993448153948992121937083503102402177298016786542409669906045904014158147090985668259548713592164648817922604697498815656865565854446942667e-1i
-.359785248965535277643545817299491410186152062646782175450627341464996127593484155736292854887764568122079843190959754916399449071138345571848896265430e-1+.708561457816927796412030409408122075491427914884838344197112147533776974897222432858476007214628060601820179538490226928568641152431934157371770097455e-1i
+.209400928294019882911985690113333563888881939648786652702785576069037640381176305858840997549204046885303823594661725153512395597013225136506300746009e0+.108837826048193152108315864305460684965385535783227225548514544654896453623638130419105591616528588863198460673863744779846798108519725885364833084258e-2i
-.370044419627842524287765523765157339093383259505121627555206707275590545730575905205270863744788714257922894798730915487746037799905323425494947609294e-1-.567127264433336534685622612447994713073468742372843460251218008125158796796683387615538767261055364238931420455085224451549618981793819926721713010766e-1i
-.152732671359665499530229144670283981058177053225580001325936300113727964202797487495102716495811439094184993079942445396885933837298375128340220096820e-1+.705407806116963624440374623372812065220006690237569209813337891859014044291445753942093112798503873837564121396923249435613830678060479162073729464930e-1i
-.105500251612740285055796604398709962824155684698220740823138527907565214323961270127046780578995136572451667780905443944777778306049758125947279624016e0-.432259046630582048970216650196860405711428599050633189221494536748179826040590340132334878233443872640088473903037405616356979475312797709789392089354e-1i
+.107991116908188984704539647502940320479888219001340571317261513361037752632835968395165533115390399679497774062882364971750067218965603389517547140992e0-.561012666995766352106275789671727473513486318441327666327595651906174960889824481809882875534200768774681008497371927553160319221133106815288434385826e-1i
+.575992638460309396665342493495982742276496802221057927166569100124017621201339397468836514104126792204210227662079998339881683674145072015259867942848e-1+.731233081934280855604410515782628034364265886848336829169763858470943540757808568066249542010138418849457756842250661487036485690766996024355633409722e-2i
+.671914302777328264229224451848552882253441601015822554031544099512353344076519300425324671528505268191642035402490218052555535800392268585393970023029e-2+.614246906456249889115160847870776235528423099098586734635588560326599705981149652883475672210435221666345637692146106832452757826344210340578808726594e-2i
-.872029621976659479737813274558519349915355960346346006401567745212686522519398766278940370311837840326325310358231450424567928870870924251677577023991e-1+.451705791103925614191790964679015041055231975567998640197396202147120948551300947584263753660678711177197882552109852978172989966012954471428585180336e-1i
+.502415197624989042915526558697546376738458592675872854953032554546288235346797658381221975653696762513982676204894812792279675520040841626484289857178e-1-.367133501980036908513865590894222648358700572657792447161591301627729177186708976247873077093694767958694080926441346367966274453263131967177621060715e-1i
+.120175155819410676810492060433704788278869099691297444432339063089825263951603690897263650029273470935011563180661031278574806886405949232294459023904e0-.346460048922814801727225349177812016933553790514960675930974127387681352014664399812004826385386747040007667311409497034174849098321385894248941309261e-1i
+.110108136246928159694840935165502895920554070197740949814377170078078086402195751793789190703950669947275798337061140289135041713383780852477291323997e0-.189821163404483181313009076839506257076683956022897555492373724784794510638217063803506042654116753268439552478908616471771394581734427464406041992093e-1i
-.122576639833332174931268038012549852196258347632074679238336791261002777095807278458346890853785936331995032516927701930822783797582348599415103589686e0-.103111095108631004905564569360449629276711665980303853555570535787643181471373147334172021035486697789696165856026077369081592725266564418950820982001e0i
+.219567146117161026651309329439481060319903920194073399923673807683619715183205245070859764894644878093198021978271082354036341980405185732649708640122e-1-.550873022975051159468710772486359416935637287030176960820834134743900414070760102947097353140837083112739741924200422746285314731816285617316868238244e-1i
+.237340535820404765513692096550074965630671389655821891552309712709919278232684812725442997053409569610902798774080402300969463281613681037999357369040e-1-.139548771083207254157287706386262032961798673341890086562637319051520161349736922517249895745283871603474451410454923018008294568497446187212778574743e-1i
-.136993391841755273357682602377500456572445432485109857571090983384745343195944051600246703314257683633827636669811662437363605263060349328988159699026e0-.688927704538621691872414590735415611826297758548090362839662634444100242116721662009818871737294502755458957900796056531646051165795078891777627028766e-1i
+.117898259658421527641068669594749530811297109202204362556756614876142869483029508845593619740458254744451685397539485437628385369897453065577461845655e0+.117442671629413768899165076018730581022405647186620303100095790437178628530003648704289128893767284138487307789977664505054768706452738960857348751783e0i
+.293075648397812579917076972472310230954913321008106138552575011105998523807776895623475349881078862648434778783338808760565642577448869826722256272740e-1-.482407038428064657206496673045203679939593952994320047513550680958284867906415913219731216107767411314855386199911112851703021814521404756449774086112e-1i
+.454125834315768663435755040518983834841745741780446497377712250187067839119352037926571243331470617088791237875560078852786167208446566248101718584687e-1-.485566444065631961019178526892472736252830863905056617945407864696770521571850931161302489574982388980391462938020817047055430290705702144190125181294e-1i
+.471669813774006424183531471579627172649728933227514122011410843934767006558291990420069867374644970716741930072900823677738263003599096041961958658520e-1-.484545205194297058283514655727445795758116065627593844516683007294627182206004872381390834617025101127686529406269582095229827982052868763306754863279e-1i
-.884758442950654790626630379405939472894892541684110995478122863434812224697815583737318097724875244806955287785984243154347431942546085111706018768369e-1-.184183016105201382691419020551108663679367240390329988249587491807425073677005865413577634497027473017767122235391812029232643314729496184064676598421e-1i
-.152139537578096972020117303101865571079161818956156602289437048701413072130266958660936283333296134598763893272336879806988704198259443021430852364577e0+.187236953789345448153507618897696522562482535734858785885309559280149703170401703235683236861250841922680808987723144356575562897744658917891087827927e-2i
+.344227785865468086010176133750409896502137215900904285990212433795391848723611281022303269930090297917482380569189524205429135639575835095849034817092e-1+.170002485658102488688184257176635873833428850436402421094576159023959115772498559530418974636228481848055612888192331005910670908708001470099614946041e-1i
-.647811911237993504302232657265650664967903040475362118677668876200096614284419608419337327660922381905014743330836279881355432745050841398522573881690e-1-.108325489114607016711140519512635198791472692005483912362400575707846966025932358955102620229573673498253325525902658209846003525995799464503038447208e-1i
+.232714951767502373670719247566024056122207891706615694282371311864613687400739071864814277738597548313421636570518624397240341740910519496104371159711e-1-.102124950142374697461594117307813619874460431257363646927820361918104451990927259260090390898254105080732119324158950701831954695084378354669314088082e-1i
+.995889300544907169804447683776760473899679742437928397683373420110057842659064415699275454288970439372444242173394226625545439107966401517005382379550e-1+.108222343872515125150316769916414205067979456140811002921304000427238526141436119285959189998244814117385514381847472279768340079379698981999644951510e0i
+.544146512130161872608407027034875804568305185439379520744544760634221934508536312282801844528416528377808815967325968145291434309194289418423874003173e-1+.544619082758990334479632038132851003256849248523108968632259110442556480506753682047209144917656797627975935161424141598368234464695045134814217068366e-1i
-.231879344170057748937339318917145294753666356431691074638668491779862504346751143056806927203446898428781781133291177304712709371252830248145655397005e-1-.585430845681621135437058678343410561099267019520346612961191230384603469933522747207879532550338762543684389069641811145035318558042725555598167907466e-1i
-.367133880518431106111068500617196612460466195295719140060850506753840476444293013685826482942923035221459609927517368625474811395930708421389045220080e-1-.108382576853063788266902904029669682162037672947387412587070448939480477978168535451049077581654243136205200043211027119225804723525554501661963364444e0i
-.825008243721643442709357178067623810636562098247366628561094323085477377395591922971746809458839124494068047897893214877358449303568308182371139338931e-1+.821069336773029434496522061535693762845825599920751992553424704120714869855646555205204943779250606547415655889117530682745052674603910096043508762068e-2i
+.172659593171687591330778177566584023435425889077002150450386229709832577920861898349269183782528044783888332639045447496192989876002707342312753406495e-1-.154640617285285455168189257558621896238703660073842665926454769974337613718755592064796251165143269977932231477735613478808661076069271816954674709653e-1i
-.455180824985342599316879280749539232533216175507252696559990555316116145986525592325175028753746141264358419113536691417948314134566923534614199004019e-1+.815350261250169804779151627388191123619290393937505095463220220130542625413457623133847370986933015048026924114581475028356855237804399129641571573403e-1i
+.629576336753020619706807590598043761796865340074072756905375531944641116195107410962114799646973499999471041759267063877195540494781827991765375050603e-1+.105563604397528542545289346661558241872967253888000838690427456304023224263580871711014253622776193890821086411919185713434394187459632930243322021907e-1i
-.258681677944416114478431972035301081370219932305150163918938251870774149897205201629763877275462111372194133742262746194890025794837701768688907809066e-1-.318358832628196782144544832422923739170800523053435951705767442245455536234151219824982070613472399183695274871576868620591841623416242933144454052470e-1i
-.123313076898984778251390820051754643115461551601420088275963396208923131117059020279332754994260772392142125725715691761315502725831034285738853793345e0+.422790319255916554137263194769461607547370004295435017423668351172450466823530753579973325272057823066620314404154145952080279025382587939682391138629e-1i
+.204448213362106326570758645886902048876136274869649597094634811375418916036310814134108734114206072124356280798854545125805997341307285652835764123082e-1+.140325627376914683340127620329665621758162115610856076052768322931884303571946597591281149950704092025962552982252330899879840858418117232278218661798e0i
+.916686907669557227466048898764008440083579102036495151398569507184884261403115962818139597825814699136584339102601101147793783938830897128802233924036e-1+.479761108679067065437469313996415951620082983855423727482416053765449156914849753767004027152213980252973639249111861517452267632718828049951745281531e-1i


==> solutions/sicfiducial.75.j.150.txt <==
-.472473336162849648098492927682508615481473095925762763400361909881675936471521732323032427898916952744152495589991330824674771896122841498166098767677e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.531206497464881171214708383785061861645851459791972587216538343456859901882769329025045470590491479449544913174173517887804438820254913220859489810305e-1-.817925244857888111232428381672034213931518773082183099658005713751599249474717547191555497115528532356780486683886277959342415586988454456574091489233e-1i
-.297486853973168870823034782084220228450955287436798558908376863641890060283671860359232155735809722894807869875451751219770817992562580552189264305410e-1+.115106340785882635856052051212744496139377951467081138153879681142046014625556407549582464726322914422860807838014683968644915633337664941592828350130e0i
-.206943127944349988393771407661884682706310771469979883788252083176481916675767747371202334548442979335312546347154403850909703312486707818538079292805e-4+.569550015676812701441093888755660409308647276724397877561907361371365546800305367067814397132479415503268742864975151706667690555529102054820376626468e-1i
-.988465410015695462656461271926868762316959607242833913672661694370879143976343297016900023197861652605451542966746451337539455217457950274880389098231e-1+.167651216409577458013416331957852154708568866520126190586654286622823378795305495262612746727014702748228339579765454424624741810725275991967111967972e-2i
+.140744610614164513850239283431545072179839218325414812954146596320831574419610044953246706268109008344909523152684307066185736997393807928838188935927e0-.295749829976671403048937302205359795384533994637097379828524830981616422609729344199837032988447123547522921006860218200148962019544417523872596950789e-1i
-.148186726786452793614939226986488186316918779016962991954863733590493794607554053111504110072161162107218031968668735402497808795301903416297894818692e-1+.991640981678333918962281603586130397157007814040606186898472988615865323375395629981070085298346919658270691218665670760638697730414138397629949548257e-1i
-.299744636498353398297066406945650088571008963718381735258419707258912028994038642266314447403574349895206997941116652515815579202016519613319898320728e-2-.852284240605467417599103869797893412623421234309241662799574901748690699821324814393519612212247517649030043572822668583716989148182229637567120367795e-1i
+.477946747266770653976799050686444263256674598760451433175942483318225884959831135116315907939293694870387442303681305169976012854763058369579682500158e-1-.107638044985858490775796705001446217993848508492855272792462683948107266390250918021988767309737348557673697961338048365204672970860793744083891676975e-1i
-.731689946914216661498712092977693299235115783202526204533969791064151450745905554715980588690281140417481236304540854021891848745107158456132028916627e-2-.109660842920611101763461508317262177335150044258506623944111173134701353415157417522806137996265002244157724580135871352932439391392117602414179028963e0i
-.220216373651039855835816865534642273940463650532016270422595982583687277571631373627122437538530268251984729447179623788416005626386447000707829800415e-3-.462431667343354628157852827866265296354304597994269046755440265692001367118351238161358076199108372350684843281148060017888820848246652576841877244455e-1i
+.407654485256770704682235702204071639754038581105321123242304780724017393811202184559334447846334707775256074173736094485386582882537876775097071077622e-2+.123329794124345883115999840719070662987515438035514045600845600354540502446754746271719131165887142783281676916751425883356588418862309936241333840310e0i
+.105350005602348179221541628093937251047733361331373053343275302493015177002567933363654227980704746315258538144993241139223917116235024660445212421045e0+.743441573366698784754388197122859302520824873484087374381600565708066068029347797425233841406612692770173591500268031079776486672858390983460434282212e-1i
-.469564692359517748735065770795560067111797566722867802924916008845613165748872279712887614871579139539897133280599536573079760574063565077740578860704e-1-.188904883235535990362786717735361419314991007675584256302013195943529708258328263011659968058260602714895997543596406324942387898689788273720397420958e-1i
+.779020012098067874666191691708976444065903860380801503935091353240124992677017798023556887661154780534337932573426527528079435621839323047073454785411e-1-.516573916823986632079447537853909083395982744519267780421437077895845444337057435384075580123687146857623483066211455009342442039725162255663184294062e-1i
-.108279832419100586463897436999950808116111835504183464611836181476208738802400076881304257830733384789153476491033384266733936410375599094146129372545e0-.718979878109836917922683769226485111961808705809864822656983747764063882701522847335647109251735853954770062201148845042490074598949608300314640953528e-1i
+.705490981656444220995546452650289700244928208812156412617323774520223599491764741228558307050420670164992206859276846120636078813605576518462583726035e-1-.116746837965434765715537303012504458767882587659788526649008637165247728265347431280503950828574114987477163675244932452582464152482474672282958570444e-1i
-.631341544306171748333558755588944933809268551041197807129997983426136744411632645020428340915399601306808933646898829628985919948711790276910883651739e-1-.306121533145135628505137151821114657913897210575798094340871580433932410371151542585253208242610290975381283614289241703866726530881915600358291026463e-1i
-.243748109151801006891916823518602152651157163941392364043830614752205690107735371692960422966286249719147437688253335903918781814105008478278032147358e-2+.134990427768837144650806074689933502525377672120760393971592038078336718747755849586602811059838789662881406370094691370489222620873916222875079637350e0i
+.485540395687023882313006995920322870245312577174608149771938807689744295483005078322810140478343861782818096993870531549002554242502079195457320690469e-1-.674975308619176385356772041934439886608706122131368540925769189972353245949797403493100528998918965150916973595454569260705878084453649828128382168278e-1i
-.860504288770844312988606652577965178757005913643103769660710663829755732176949693746918616430648390863991312378924788724887669667129067858654980190428e-1-.712232577847837481423670485674717433261057674300621478412993202611471073660504091375150461211450829867059800060151461328807925643821464936502864867692e-1i
+.156555543560626776435475650452070724485477860868951401529442498592023439920764885962714804749069510901880398195987867549705822982426732186656233056221e0-.114055260844917409798417645220586049899964041170187709427048937235503945317178748850855574585299325906256752719337505349538135135839481461694245203154e0i
+.210112672768709364596537809729268017600112418338691196118226104405967889596654498786329122325123752866296162042037950338852083449033687670712797374326e-1+.409419148933786898429083574415836340901322147874932287475135401786369057100881618192809012514110161292633401601697086165719456401605861327427777498321e-1i
+.938130535922917998902157567098723477615956951722274528046003055595293567111835914401263279381326566330080143167442344883847343667199857264364163821307e-1+.154306289692486215107853923030998118391348352875160598001311034364483698313144156209514302556778876333233478013628705718201205748217389884930472627206e-1i
-.463046698708958998807193525563008713543402389395113368574394283935857237120300524535724318052718228429406517749064223966744559204319545310638728074400e-1-.755944137873118546130379123218378542630852365532133153254570795087602173577560547526479757328010920744003485720735044255228866680606842354747815459683e-1i
-.404362007877807173459868001719186359595364463519826381553903600289210429009405838103714036206537021453766872352575957945007020390333907529234872297150e-1+.958450522364126251627442037966606290372789270173506847807076786757299274628759512171007716340492354825088571320958740142456825967128499368694344991156e-2i
+.457962169618446631830561835811261233803953070511323250580941545839735133245250493880241347641022969229409634899681371145412840981322309142177269866437e-1-.184912427705068849755455453024829532636296931378650450217615088519492837864601500589574060731833940385147077954929382920427517683102125882767109302334e-1i
-.251844488997694455252901106785374333494385845762542695744643857748486182229793271414539435450881986945261841227355430776611610010477793795260006316699e-1-.456596731808256663406413739633607593281437577215812901131510509862210112564173317043470504708010127872393920633259386351009144626676731486047549350375e-1i
-.406688335976174742431346672746682696616383683950782250914199737905070856517111452012479998868072497361606674222797751238122430382909144003472343432957e-1+.716941677563361270464050446382268421464878516702226551600945703066154000951687779482834207643497901593606198300098416073799860758590425653310379566496e-1i
-.480237214528196711027317601739378333409132900105638142576730537359730756002671949098574596018796362865722620980203140835496229456349196021882198285831e-1+.105627202085137242888850413666851739176624927953041238687790139143919048834387492095520553721094902184226817659687745816347581319389550863202903971571e-1i
+.674392815294566004878842702761133476826624194282727061349545424412762875010148883341291915135852984296151079044642323993070013138490468359104501667753e-2+.897223738690310102870704366743539970323054533005466109349346626951316655256761205683819769223488003325340459755633219443457118940801998166145854102372e-1i
-.116109626218639884605270288267911521431877245463855873600290888594560479499613501722564095336418978745034191063774509690394734328534112266357602081015e0-.183106479955565759065623840650251002517979121694972616063542439945212204416265446896510857682945176076648469612739682984007339405826882973024454462646e0i
+.108174029466387128533824793513002360320512606805048681029968672752391996503889076401209622490395699262462753501022247690306232388975992782495215644768e0-.403931813293575177261342707656408454465061209693447615548828802903340135661737534903221912029202429038303051444769353801734222147670174416543599219615e-1i
+.223348915322493528128352397009809384262132922446006153645764164628493758342866026737954895595752395467877045535841534888640595417723434552981969809514e0+.767641624306238478852624518257278027171875034767685707141747798435439811631828252556553008018963030249661841875521591671029138810662986434267106706578e-1i
-.292100267998040289178992239787320339628876852856980877469438441932230215195396848426247382486446081920485182326184644556301416497598940745807125714862e-1-.219624448910547635182391225184014260284291798765173229307125036429854863632073555224201473397603051541591367956936344464044240806714116513981107671192e-1i
+.128455219392890319710065207763250820599897558310370265174343364599822966485693877954592159525660422418664643398530144416832177978383031485257574160542e-1+.773526205889699842147125652256386915017970928519017951279552672164921465929989868896654850980637360754858038449812737983857619927474187316258728715687e-1i
-.145873154828979842993660243810148149599999535111372377203725615384561137427719280380043767155256184780453919824165395648990491819702129595267898450114e0-.823008263711465067861026070665315281688811529491871629134170370594830241101242111280263239355484810066770570660558732410307373124334684799126891793658e-3i
+.142233000774426686658620844234939289719992375165509631646255989947280282192374425342170288871527535558172137664486828706916762064554389070119316798207e0+.666418220228742154368676527477348325027878903263948100777581024741011271256695165307282258977008984393605609948823630455944104478130226504472383012477e-1i
+.918670670720866208302483542589333142886962220675980440582918479185621509966869864479168280280001627610113913445206950485960585754189959006201211711294e-1-.806676503558013490185632007955762036305774664687073735619989289315109814214717903067318186319408351262485193031811503466030827919135846542670639391828e-2i
+.487642560093434031286161598366656762951052676745113035747797033612062713274713995465818292198310946017275821789403021108426520996350950889344979922983e-1+.983131685898140234104286303946964710310617427693915733357023779233436711543027347532233886630072331585758096120766035531237452417515440278200136145274e-1i
+.627953764828975052808276436585107429283462711792358752913338459925631953817332618441095973430449355088241551125201732123808751405522229000244046992305e-1+.372878730053536256431848366150027926234426298978294328108376109715191906772246617872352847818898511370965645863968588255337835874552987437875749873496e-1i
-.380626106723603972800917961626588580937227902181679041052575084768638548233826895937880802227536044125137246330809970546024411530163657333491960473475e-1+.858545476831130304119952750397312094848607011813409824517708196913432975304330203529462131665784247626361372915776322373527406112509240906139884671932e-1i
-.111774291405181070600131719141638578972173306707969912803358231777420623346080096512093165282929018322190969578105384276589817457862381350166075469959e0-.605245942821118542743177656821505617639788894482074375480673584556091307462911856353829042378285983042409088140047087784659152619419005934694771200927e-1i
+.277024094220819056213535348484114927561580345650741305213404446664707775798341370575730734746437923957987986902902369056224304753116118032268776206777e-1+.219712519360702347425479368635886315394778790069984005516450749947490459748686971434394214041918937210860404730874816534506715496340975152375084453194e-1i
+.103034412012433078923723820814653505075602560485998821950793392572803257958029538325416859490245189221189076466252097413209394445060410410674603790695e-1-.397574461905495469913809920401391239971984035497220836117002019041829313644559765557261013037650099178100150474816846567053559231941153967638621583403e-3i
+.791562672184833943472440040722570724953455242316577922079830316185402184612009647584849133813998272406623798955994147921443250678711377643617767582877e-1+.826545162435961779683825981421673201184572377231859704833892998837137154454976090070073016442262123729637880043365413468851686734184951022644392131808e-1i
+.527512767695046283605287248787482126369561928461724952989977801451869388338251738094130250049156159531773042153185404392294078821851829333236324959907e-1-.549440550679698041656407410220958606115279362498534104897053627020283767050684547509614325877633398111266151138928537535145064193248088276299985485805e-2i
-.302757328945621660103086417777591136889223920555435976139497815787340788918551826224564319830972914763653182248691425553192069956365591915069696927392e-1+.169433199356320182130588997580161944411864609781457712112185851438439494018548549239355036917142632219220038657736435119640945998194729017244604759306e0i
+.289914863983413520576620206665611026508679311867828552147055092038804469543027485215971259154060679014422023843131060313896686902393695633705738273013e-1-.628903925498004769319263441256440454847219475373320328007149309828244790617804557769297066071619826034328809240388266618709198346682052681918579096325e-1i
-.675727977020103103011419036591900722041996839700771417832531042749013957933787195900829709587393153606097839499053437844840716832397889700980351700211e-1+.218042611126196836237010023287492938607692491607244940793623974546889579513985546869011104185640296981504188440410201256620790257999953625905785423137e-1i
-.304005023692580366714094591589695099456073530775492973663932923913801767132461745855082342596982452907117120009392207775709974894248500802226879189027e-1+.921290359919412532935681039037296306157580197804962964531612458478259399599665714857866506350407784577989981106779931995697797195956496784037679944294e-1i
-.127062310720706348103858468423380504716680579227555424537201756878596059122883150929469425476292536354730057619859615531480582277128713990503885915845e0+.368789530009056012517430609960176053281903694140608207137715748645590548538908100100452514795172089309650294643345811411267139815496967408001931408436e-1i
-.103445967442134484496884372001609151165146267031388369207228475135625562230069346663638424069251456779934347292398389600805565398571173057618886558113e0-.882003668321017442244222373720263307272566399618342514033254040100235801130680177372714439771068200697449694389021013391916631918867188935494138795475e-1i
-.343725978776903853467962534640313796132927016447875607174666724898986799303502728460096563621674076007048923868466819788604181830783314986625081089973e-1-.134336329104712006610798596439589085545489313213417568345305002274701128234213449704152048698841215299781953187275000431186566507444960401303606347838e0i
-.136506494183481328886335793493387070020703228723804577614513018758269106808107182203983882051385460992124057190122493681184337685840374592939850970807e0-.501512087361413234756303846144019258788291443744826617469851026246601166741267598497232217928371814905649573111493200734605083629625559907467062327532e-2i
-.761048285728093002399381444604800465067559525727973854182474474407283628845362926727598961839471293317056166578308927735516034811116685428697264771555e-1+.439958613578309209146073499069552220076035203659553805691258641070161563304073549779479089797041358043586276053894542108255985940349880023657986583046e-2i
-.163868468844059798949118865724043540406267211986560255245030683595286771744149053742503539678120447160618222758911784922186451750955568194422611410908e0-.139217032857628496165280306845762139234813791899980011449742986072922779217238554574340021531169027390513414730776450310479305836941197579929233253266e0i
-.205877875367239405640637286386082448969343819632109911936332335753405248472515064694162876889725184315800108527361055996004686348656824547721155422079e-1+.142157678632772046102039695978058717310928499166251292631078562816121849920723826701805278717140413893979277104269421362059532321524007110248659718238e-1i
-.391979128835933815187777169083181410943161827047195991809919964397973122883524987720745852515664269073926238006402353441877053957508037246380282421443e-1+.777507870287976276739214864414453769761475771056797012520960571669319382611680690723209961944615958134202730509496535382274686471173293917190103270704e-1i
-.119440000633129301117088085053132433522299376750854776171036457852811880713586482527997076636254157818508209172752950358341689490321233076586905262033e0-.408608296568302281117056397957679053202059711622240413784930205229298884599198785289142879833224856438367697027738213865667385075963905771455903180786e-1i
-.246948729748562381344366808134266381350362011659039593345323919645611249346339536416927684999036885538604863930837485037922768838213843604708401437824e-1-.131349813426961419616955924870092040516829214447062976008680715226569324441033831254594148904502085320396050333774763058822606922195322846381804024204e0i
+.496698059061428594455598120311348316959481858950000207412705254666176013944278397400510980183064232611506409366913268051289090135988180587025064247620e-1+.206031171436670829644550759052577898270930134975567967363861393241072531146564826689629511387659263786106997775283971409108024342215840335141413579002e0i
+.203194806364655395616817852305485985655558553604478661613172081624138631250317410661443659373506582488453601050341212330757199910499744745659269129302e0+.845062593861010284030668552784292655695430891636163093948917408368342457367300435633828027643092951131150119149376067693299766156756995175283042632596e-1i
-.669290321001037479476516821766766866765832516489195660270975586669829577040339467518987077611784978389441376153260344556286146238351832336291946100384e-1-.925423591446161985869608565678824389641428348130825227745269655900605844170585540900811435830444383153154169525485383279985034577084272946423898530996e-1i
+.479612276211054722563691341493967672872051716328599947322049674181563190350617329402870521643267294230323504092150720434633429961666820579558515696595e-2-.839797446325412811610570563911534492231535266678686911763621495759851569762737292754769404967958454965106095818949087767637011380060696399376413529592e-1i
-.105853009018583939330439258704826715631614891456844750335478011918220771627377724920267042385049156908741798849410784344795643675617386245720814567884e0+.286275182434077813603543934031643113889173509104411721405248171533800943246969198459220683475911986594071511409910713670023456361144615039642578317198e-1i
-.744340266060595899282844262775101725615247452360397688417958013392801589240001594241061572239181784128375632632854261993788905016233582869136278638389e-1-.453534986035526209855070221396351322980677016562881779974274307451674132486378183819292407100699239735021960760290239750954495065422405582627139684838e-1i
+.490007166448634009031952977435868849867673387004181812042662381954090967452142329575358411472438654411165122307562691243954168379973365226607490882595e-1-.455987138082588307984174389607387257409711447205214447904974777923135852872620116036931247646524377061318858760455451973981932272827402269115684298172e-1i
-.237314643436098839232389753470938425254103645995002461111342400585698749026006706294126724682077353613777296153595541218839131786538974129558391157209e-1-.276006452454121396515202734752061941819750484447992584853862430381679418389373511524451463484700255746311405524535172876676486249286611806122086749220e-2i
-.203450179561931383097307241290073587869550022821017053160441879860144257087331398495194486900843394837081479430280525592207320355878579366473624191205e0-.113217034891035678687586818197128295447633317625674611508273581029500346411341518581004151601903521565607287057172907206787580532225220421839252527716e0i
+.487837618709130724844458564724280867366905747664715134854738806022467479216767843757587207016334712184236170698912614458025821451515107093818540144517e-1-.360900745119741247686746121332512931253926113021739851036545355536714912735889450601515046806615418061976006983219968743917978866856300959837985999075e-1i
+.325437592475315622692000088334930759296123608443815386670324597450408615928673926405077627837534846689164896466026328711611253599872788653955481952192e-1+.125638407460785185903289957098262355879853830029586416036297392305627352018507985091088216928360322862750673787850935645927532260164226256490184259097e-1i
+.102271743965646270045187332099775726854563496806132553897546505641715390687295386991667615805080087481021188793571738604932232466763457911008643417101e0+.282890775153097783217558444342712708323279889243022545153449361886040104681027519966341558187967944366323063784625615921464483374890430232286171268463e-1i
+.344026125054965443148945834323445373735869281989077934557037170509832651646027134796439733730279094499647046816309938900821736371155701885290442323852e-1+.180053494809798366106402223589161136970698230044191169851457946226276201532731761854730358321211502712426354560061025169753086245313099327176166150521e0i
-.423125874292425700694218741030435058262366116585128601792976657688174149182971384133571329552409307926187636547541219523134446072033526102932539484449e-1+.140259056901028567372728462708542547190567950542937738047797717396261666209871658488092425612851172283139492387501304705183721151879258307656988196610e0i


==> solutions/sicfiducial.75.k.150.txt <==
+.153822799433846924176797521132289617799568425996619692714387153858920661947775656896702195090356411218695116657408625685265450334973691588889740723368e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.382206305277369403325691305488661074398789286672434326102483186188173153880400956139688359299077857415936718747013552685342125041353717086563036340500e-1-.430653438208332570449029877193653354961450826624991212654216086018255787155649009259294149744852370988238139854122747772871499563119146702495574073496e-1i
+.121302516700057105528267452399392712362135993504750137130124467037990785556054411623336597433603012912461037544562660398724165314663678977010557696713e-1+.177354404622456984890229084058291286998238543740601354890089591333592099256473048464784709284762967375026618266505171800541298102351863154216637597494e-1i
+.102957886942076889321691389911454307551053763402797561757274288035740898469510263417474891479925678187991775006529312544314240075203011081025234127113e0-.758167268918259291465250169257993205367022476376393937976240298288966223585322626978733283640748685656938242576213792669517256602865472446163028645028e-1i
+.119458089081568817064433377828204463525781220372881502308933597144647276586688499721796748056295252804186191295674493090222537746584737670938102986625e0+.707040548431729058046189065422761353770354634574700861992621589937503165908618957177064885336661370313477185641441887000237628107914065008564187612822e-1i
+.431180506724505480416519306836181695041727301992564265572126683824002605219454983100659213495847212214668965055819918677315034752268899787186004226709e-1+.461580563792889484491165939380583680380891328825943934624153930059543572088932469745904594499842235102496247995532096778764704710514400959767198365588e-1i
-.934521269128572621060424398599167030927411798144175430282133423074115777444850389097704294073901658918631291482591160425686318998736466455955523911553e-1-.498170007090707252295097830440865324737507660338420269810566994812042805250685157832620781807057981460624603046738479017928453225504766973724112831944e-1i
+.398617094699944908589344011800407190050512403634838338292241305178853269646714536121365183964588135421220662339404395695638742672222128624779943893754e-1-.536319291441417029842109916410527545850629109490539859716078126485630002327410283139060826100130398747984849317619224427462397617887719667429245441243e-1i
-.290212506022972678633045277204544040062503190080672939910883329149149619629052687120117084847101184330941517679956524208189831556891970195201869479762e-1+.181746506398663441864323335930604265309123033541603201959388979875185280172357624560723309360728361194785214461483189746403188421862429161243235369076e-1i
+.411847417545890587733462408083961939917009685477619037028213875478904113917633968777255364608218397582401234499593913261592577643456876425395772487220e-1+.151132331630599203317966151089843484827524443882174712461898348865911737126535682317056167276710377612282436291381792472559459768953752066245261952564e0i
+.810032997063667563256355465615050565110835621569567051081031563733860825209896006452068478001370293163575921677612420383606133377633676201949588100868e-1-.677994484081143319025627482497808378507405131300029809384655865819708682630880492523755294082001485555726432039480641943013523623529231175315398556141e-2i
+.762368012088971673090287340759920079264093147108038281873718370047585600410350322358142348722746400370769110436989617836671716516986908731297594930628e-1-.154300705888975929869261607614924178922688957580709800805221294453487572307391476117689398666257679996875881048767390536355569382014361231359131828020e0i
+.534127673332819112515912622949204006183948162535955349035709410306965419441575515134903727226131369062653951824314364772888016332847591784294659355432e-1-.697524969880161618667321664958680571444477723188261462644603716233415331860931680799392828748709789682886030180060765975778102406683473583399949198200e-1i
-.187787746784758985145439341588496723373374372536387005787562367928622684930826883214475621843226582555138566090492107225309849977626731467084131671687e0-.270767492483697969993210009147676364396516676031209168161122419274541081830768695807287980164512283105184094781055724092832885153322321666543654135432e-1i
+.130992029424627457580138359559241111430062332847253674599252129681366366345545693762203990743915772565178306228249105701799521169373070707141835554083e-1+.801761078398048007114180066059341513382402072671677726116419049076779385128343309198556288972493084499291718048389033418594113759266536319046572815662e-1i
+.168034460603154523086460590141314620404643037686966919130793378937874899265856258089077118139315088728361273602921032520274956613387608120623335407846e0+.148027011466238719136807539573494626343028790764677030444519353351834600763391898029460305281292092886100179405931133958349885450698851836165869469650e0i
+.227939867881819675109827544919475320301092269028448011376692217243233610473508723834213606126391306008117105522701780190369702086475835703072722548584e-1+.681098727154135709318267686265135309611827961503820344823406298302660331733867472223758308005670254160161228534469489555875662225902417486243039745441e-1i
-.409780140919345769140014369227393103409971612666321891843803745416071636573284054270952528893637454600927912680481838858768439292816692255747403637476e-2-.223612808477904943050131479545843131836964508482597516796641837851912164903514517058521669512677725723902161259953351575679509439326228466779902724096e-1i
-.174133006528597959378662315898635148255437565057312275408898912622413706594609146269356564968835805813332088258983239615800752015562067920497310897150e-1-.540453044998507610370543523023582858360132073730999892287743235333744020411438801733831666733531866812804139080677421186310786725267033407389216308357e-1i
+.217617243746402199083139188002587333509114082051153989802009694000479573156604157225599962476652977323579545371664802253580618102355608334142253617729e-1-.411355690030063023551566924745944448620644856513782653950953653232202761940957630800063523798162693154603276486223796447608122904786422082829459518709e-1i
-.103049804360529424240631295011771647089515504127375947613926040514655245627777035522811967154984819416756983359104170212651334685280571074811921036827e0-.782636575621191234608654711764809174148228436878443624976679968114744234629676986394784052644716395814740959381766139836961168167832995753029395490214e-1i
-.111044767320120456866960980798022252446067334407772989320781222505559305102041149433160119645567065974658631489803525003712983089023346709890331735708e0-.453542226375369819384446442785225880422043483913232443740720041572657977367803948195892124866780831105731744404079435460663330598908803073852522125363e-1i
+.155050034637862284527118583688007760072545490924764652226524438323485941400553837249646192900981328147804293133562508744350753987295034587937709169935e0-.868334453568582907506632010729492159394041446507513348584739859536950671402502187370263007816659603146019829193379364144049123213567986491706182936284e-1i
-.701497021679702103977957629859756951038417907198418937267324036138053448174196242184842228385557986726339580305084161808915490449596284928700291735657e-1+.141243907563359818360517814938980189122402555012008099051919053853522324702524601954813617247463006698398901355570866218747450400794816786040484809682e-1i
-.120823860640329522936286304125295184126891559086770495215738530437836230751989710176128506304671996872443988410435488571820206109836740412870490738791e-1-.896758567726697020198820097947504258094776762171718930249263581301667281736390961316920666774189591915573551445228514445325471962902078190548587876647e-1i
+.176351445858594559481648689986237865147015540069199793259455181206444461845578573620310065340601761105855305986933711385203473471361977889501721874485e0+.759176963749822499375572317878009016885022616928389545429166144469908245895213006911145530456347319720846706346577385703845734294214615980473353905158e-1i
+.502580246914013952749126378375367658275437293899607457017155959435867632419116430699359683536928833387502597337079548951821863861807192465753356067688e-1-.636963803164743506508161195493233605347407643705868532438822190630675933420454014716370210819683435390033483793126888304238613714981153252416195321595e-1i
-.124902947700828908629050984431156919209216199956336000128927846518801530274943329981268264807921778455714778090793654728681824208136580010445381109018e0+.111933006155846243164880049119666713997712127398127473293975339905208125533175091016780803926985825424753345596019709570700805060531390860418204876753e0i
-.430458641757256131043427907969486825059717281215647126062365160640890951776018854334431493140771065410027148994590224004307616455136578475937966200874e-1-.133266635544461154635903302643370802077691167030405020265855196877125291537944098582419198838142021279245786419024720287890090118796268888570902657015e0i
+.998668532243896701301421500699336655805893897169273018098879882491147117130229322691837139908696933497485644560148545855604417086326907757440351286070e-1-.532352096700796378904494402374164509957843148098937740143337058060615013656753024687862405037300168401077633498628960570377042947846122932666421629774e-2i
+.855764715170363366529753423605231747005730660703017608108211241017623550812124935008663158993051163148849364438291276178607031278323223357018657197088e-1+.142726422388536318453687004713712955780631103678186894788524034023472284544542056805125920507847941480521239958699657132763014031123862290939507353414e0i
+.104193830360448749632351558137642367933594257069888680859128916867022587128809614205274792177134413791834261752753094049914596573542508004742618481267e0-.149164230786448785231901108417086864755880499642691524859343964832028435528200528953057164972524234685259685725180999889829312914819958493465690776404e0i
+.614753384975953532283613793749373860652146275066695739756146560000773742152635200033489783891838807992485904886832313564093418073701250328868778183461e-2+.400942150575499024435966594599975905521547488264563716012956964891840098982103261634718123748615463804445672314879661885096900132092667035591583337637e-1i
+.129776702208024135416192423511764712641449543803293974043532542919006277881876323104060330566092313694564051943971977081972883774145425902382765698605e0+.877038870162989997094234820085100950634063231515185883424867894306287531818753208465816288356171248284437474261319505451446438408651195568364299389431e-1i
-.491609133260227572243976574555400667398268763148151422408758685196254390800998110078895383621479916119778434382480803639593670403585911652138872220497e-1-.572361977837575649201444869897777192708871980752196598651757966271100319669691031554217296110988458765879595466061767208032725747318302438756043984721e-1i
+.657793627410976735582182562213863821640903303214519324631242829258374444760183786156768444881245516303363547759711926527019951244087214197956070945841e-1+.283935054936862869684319489841444213204964864588412098326542837937831874925606487195054023732376352123663756039563286085240304595131370071361592315043e-1i
+.113334041855028442798318567976949101661427618920747886105311203201356555491809744209413418764595983480239930255019346535211318564931316198958405797411e0-.261509084068661537765015552778724555696235856113493678124557539528374193493834775856668102434195900535538356807993196225228796571928780908208799764929e-1i
+.130794222481398481844027015618132174780940955762161538802304459423057381272586043020314396580370129151376449384826345082284213954211315574195018986620e-1-.609897090881697798937454130011837988425382356422913147302532648098472144410763290635720635602638549829202823423937628316393347021683225273184277956420e-1i
-.918049607895787388323717247879907283290265898849969476415220625365440726600636896182057274649121385774454461194487915656342534444541069294781699029269e-1-.171480747269859324736368612116750765670625452869048226153656185168392413354399359747866338268741608572755674441407061660840430070418766238859967886617e-1i
+.110405211091253377809549903763148994979362826547831803743199865643755471960198482196795183103048511342748444506131699235715059136309681625326494476634e0-.193662127056019480490543593180635549400121226726859420134279326709395028428504947439523288558091874524445759879232973709716088855027752193392089773209e-1i
+.329818524759475792990202277058413938056366721779777830205166345278631861774440979414540555016558296328066614742578893785788810297224393291277732753316e-2+.452824301164208757222903720600069404960725534728639057232791877803896227654568244025488490361209659822350317228744695148634828516481278591748707483948e-1i
+.169251911123671981284835557451014072674623064945694608069316876992523784307399110741278921604548552845515570329013912347925176406493914739932778507905e-2-.188527773460585297974598067473158545080804386225713297672334183536551873859364993923899686537842441068103438947310654275754210261678770196355622902865e0i
-.566157285629408416669354069189169791168622668876108335431472532477076491902272292638071410917210764171595913935022610037136594425199562514421047737271e-1+.258789247939215701773733086717160632242276105864624952358151619946185741347630615786799003126563615057296525878059761981280097028654212902965362388076e-2i
+.460926102532836359631327098269262490611700041974917973680061164800128204739739038643731452708616905854629119956170123191022331186560852938072044643528e-3+.190698807901252195977362750167632802982733911546006934514500850748842682597324429383873954491907516513684798050632623270420549513528075395367419402696e-1i
+.127734841294530227088825009904708603125213170734402895274533072401091507317048103904394220207901478677836046903630717666154039193135602518944435871805e0-.121731547068587445797120165802993762911860830363192243564530358280610463839784303186797507602650668390504597003883490369442537128435328841236995717001e0i
-.116482274156138327021690030658201159255608053096260259948222916314003490711163847691422464614359259359563720544793322189273558652500063063911986077741e0+.451121901844943863449098325574601248484805444461471597347483301306124971840398640064182112812134466934600102902143677922629737166612108370419088118220e-1i
+.123855746245980474353717733582723648629777480178068477524346981752574530588581210203531287947554190837133738623208125061499877528575013721619860022502e-1-.920134104902262037738324727672946398948882775844894213130087196634156905401318634619733156996026760586700424365377877485264951093714029533342025418952e-1i
-.175957057711483578953631492058574202863968777054916878657563697363549376726352125955554209329693820559961231021733458088871320833085854910837190697752e-1-.476424245851416540953949883220637847677341817549453441598237311824770111738874728304550147057103480174987599898891666163686841150531893414506586472286e-1i
-.834210200457394283835983415298220186709624124080069212612404240470749027862829779971573612415453801133809774471606205396339642666085181915196938589359e-1+.110618993558101756782511561626448580340057888906873244953688875657884504187580243923952324412431117852355774488378878350394823423910670882931182501076e0i
-.263458092545205546849412987296195132614476641638479900252630741636232449190619648412416402991613596986897392645648864110488130869501875685724205399247e-1+.124465709099470153848418421581403771869310355037747986372506946171524500782975459261112808388796629101436991885028394694034342230426000854954155393281e0i
+.106266774300100474692241279185844763077310161678014794070272389179717108006602526276743744030775453971853713077150619971484686676914334544893317449849e0+.449430260098831726817381964951889552947076469665169922239775824590445290406668439671084819329660699216851931335413687891101856736849138884299380880969e-1i
+.641495809191880710027382151926412319573067508490258555095645831454049340445340620464149786993043048120610198559932175475677647426144988981912707731879e-1-.810394529915899635544033926461662283603384602625281944771815775544390265566269368993109684886070153991236516165405434287520810300545255107926383391527e-1i
+.440986840172620508254433265007625335370087628747924952719632956774370680245318386136509616625320884298778311999254229813753878237253902471864087465302e-1+.635859908043573715840223327452911253671406351596772646851422873645785899370725769438585252555148761420508630910397236231756057695464314970759982401244e-1i
+.227689612584126883352225832133166025613879823638217691179325339418521238049533645614606364231162471740725608813759480816528213098425699287615732975953e0-.618520283503932726799263670904919991378337446182657809767653695175271966392021403674294666985799877936786453431591849562614945657836525750331039050712e-1i
-.160592081228662162478739509103331368197857418450413359727414406251740050131628049199830837623756235013232412481441797933404431981923571429549176040174e0+.181880358752882203680252517493416245210277533756197580389979864160563780479982915307260916220801635569779404171424185377287188807748207591696357162481e0i
+.837249089011022899941926357673593059238802316271120088303172684999488512868705617045979771713555667805590127750386283820594747204588422719122692751176e-1-.338157508815884884217420295537992321560593765054805109037446504906608115517471638213667502064941747861718117312593984410034614790713244662354398547091e-1i
+.180405938671568073091976844030742552725105277064190036913044104878132972915348316926970109162898906035801044183052119558550888609390799220713855178110e-1+.113157491616331873304891588782850107274492055183180434972723130378483108521828261571210127848799400254385687395111771316434471555359604842051572470413e-1i
-.427825334975869159932246353740647041814777296082693067180064247746172807210023235986896704745595244575836992930791816590925105424205954776402312574914e-1-.370342603882373854447830880897583825534915372841184864471416401048507680142350399942424714298320105163314814182612355201205518817521098041610807311690e-2i
-.129177285159684744857250098460870552276371457182037590885753017488235098582622828636524833130828760422233690291055072826134755634769383916060040947070e-1-.105136490814868918671469145113613059218231774769230623067337802523507618021948572720313208910299397789830963043530958059134583298672329839369174350510e0i
-.488625634892301223421292146059649827476442151103331006707330250583791563488927616144287566551432834299889148360770161729285590454398231713054382808567e-1+.186665668881036800371927794907783307555160715467170720600331025221038590740501504640027043080008207577819956156022916741961279578588211381635105652604e-2i
-.891373184239023368545375118412917318644444643905332889789015303182079665115367111050552073039142208833754980189591818453031729069198922658045593295222e-1+.178953885890331801107792504126282639695315704129221468912548781896718335035687260860265621491260544739184215595258382712201990725395611194523272395907e-1i
-.279943399770622194946827731309170982453816177253991786651137395610873076397023589803896807436892372904453140907540871955134590020042049678037072303772e-1-.166933492728534762454982129664747385764676003132405971201109920383747643700234365683784122294948258964616479480539224384747530752281816462022480458177e0i
-.468720896466244677953738108106601948142830821729516627611710162110134822209137411379565093176171492354747618743282381565667628082415424905926553475592e-2+.256266545378371271610682749128900568092793309915120680449372617414726399784289159807605928161389649354294232409173485497455842733089761456812260079036e-1i
-.418453258057740828146126075342658506321436292006522406432076558713994645065100856245379000172490176561387180193749904411689115875564829281989969327709e-2+.338773247269051056138992514361212007476813069795955536127835043275701068941492795714690747201881300234509706056545688177816753106399407612344340783627e-1i
+.608211900665337767524739718687264137576993670324972644783461539943054819497843150075307049338047785622443363611494111566490938845854267509723562660830e-2-.431955631232020212797245683131922745661522193787054299864474256966754475185881559549611191762860554697328730551523087110293742774935288083920072747856e-1i
-.279926512618648070795179211786937246200664783544983724131238770747055760326007479892279116881405559549848190362021816114824414867305147053072977037157e-1-.120089432073500861102659697154676286556370524618318386835103598383423197290601874247721874209658926636230067428927066355307255327656085574088135382728e0i
-.146216872471699421776181859196017322200536864589071944642591415688145226607216072984518052646527924095773623240695986018859490353050513417183672133799e-1+.208238303550910491060227337048012284317681469034494996952211760620123406516067223202828105613070186838486110999146685648190612443825834206732247200541e-1i
+.788048694537725001684498247658669528622817259688972269920175891497426184617966060447811923708641657692760211956279444737069955417622223697605369199806e-1+.279028514905274499097817411290969052471859043333692327155935060426957641916236839339656766069123810037450905461504589551352804715844079115410582740662e-1i
+.204862085199352653568779000021673612653261873174261884606001239867502578503362978806328375022611474397810264643900038613617010215507935172404553449103e-1-.121210344774192056039501611198784829430760691426125774910594758541870432299912354422564030046578909215922383135306692786333268080756224573803356497641e0i
+.259672805384611968248072994564723668997250955207908556045296796996015998798519820703790798978978859724630183056534853411011092162389388652172759517519e-1+.107059373497700695966851469311687025324312344973503229569394084720942613147735069632709418659749119786268555530505470632707140862469054116450744064877e0i
-.212264785132966067843825047617323519573094809179443027844605377843776038741165277290025827623316185297324504848452893453150062334109999085848662672066e-1+.358406103545001961447183588552371139038386812322673207515010883826349957882052107408599068531042889902780076439665953308339697797297831857695019649630e-3i
-.795482963483266517021745833801987074819272164426473900111216919841684002462929577339511958405788395779259377905668108130018189249022120797660387922587e-1-.691051727254760695647220603409482490076780482469202837855756502494606197168262076699852344644743380384323040769731250150576664698881642450541192895722e-1i
-.862270942346802187781557911483106915007157997161369170076543885456281460298491823645950476583678648145343913233713393608637964493973712084438387229318e-1-.528319613782738078875007403983549247599085635607786931959638519252858729676134989470754275664970635791318588724629076209300518963364346467982388980519e-1i
+.102065544129543939523312229218189867732559139667924664693852274255611095551472334562271079605276726391634299534685369088594919559309563251172892869860e0+.523658958621392763224432370079902453946032600564806062010359315235320866456508802384547586970169865125721662380808514088886479707533496599749783146380e-1i
-.794393931598053986862801643565411188909377077693053959811258352317560395529607228724747750091149663965334786737982472026971524444106332884062741455926e-2+.352588640396688602745674567083452155316524603186964834711377078648152396410389722555291938029919611412242445205895750366545263078013709960760055090745e-1i


==> solutions/sicfiducial.75.l.150.txt <==
+.248682906615196790901333166458925793182848052021397601008365368744278411279304809882086361872891701465865606805469946794383157189479189632424388067390e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.211833076844058187599034726972168681407741083986582686086522919491965938647779865963956003973405881544708873792661342282888987078793411968162319650857e-1-.795866837743237070155914642107147913917153468372967006044676530182973786778379172989542255592664380582544191644878380866112097140993337474575230288903e-1i
+.389946659222745435946720865358624137604828620945017225113537453783652512120568355646329395786463900893755911803646547422195232917991523728411742871391e-1-.200244797077348966653802209643409513829941819933298905706522418044796805304932779843581632935804813877209264469221164963116930291353946369992198746874e-1i
-.484149686649143443765491956808770905382259141976550644887837600957063487502988425523545425941037041949324403440667689481448066575066647491221968359759e-2-.150339954745739958830685934810741343082147469523433748736422068790646265042595416354053546175968582545587675123220532949344817916844927771178309532827e0i
+.649327357137365190926337281361623282883470874224068939991919741720980585214542504846560938170511167919180180596944035815553553305839158703218696529073e-2-.264334366842762399392636331693612049478799313333961172835999562814168852156361824038839223870345955771656061552133053894311137856117465697284387788833e-1i
-.765703805300407728429776487406701871719157004474390360322245183912745817913225552667783916452922756060534234638824493354972940910612193686953057453672e-1-.795366115970003690514318708447182718642982819125723130746809848786302653023905131627491660120143152526215021948590100057845159335645547099856823527899e-1i
+.728600003939672377471778591904366387095456938685310739102669219779913550838019747273543840256944191230881003837550558673822559565503963695001701568107e-1+.850446768234434947400789025298546714701252102872265463587308277765492554130056888222833808850720911876391925203105399537621385664274137949202521405561e-1i
+.277156037002488372521083591900703239300918681636419251196926202796785156454726760938306929624945191729363145582599046029533935194823341573357917270924e-1-.352851747820831888872349487658636949796166368896326569081146226010852814870732123171610620407460761480564004968732843075185088874067544909013260239913e-2i
-.743634736502023695310183677131205006292939112251333042309693607828373583443060189716239235211369936456069995329508642732448272665014195283969335271970e-1-.106778770535380572445089300018624554413210100814946633898199633158311427190404857872449788381502410746749622277239999166129478766082162061362361389676e0i
+.103836247338482861422332474723947054037042003878292153586563301123563401238214903265214832725717549037085431791869131073996213777789951307059973075122e0+.100720364022589706626853479073484474346352091495492419469341791092678461338587120228947754849842262127489277082557108336520325429711349593826675355354e0i
+.178174131908435925342322722731146978597139394318935857833498265367077798772482489932537681158084057796667312351581133179711190793182076767285336157807e0-.647488325287893405702512428116062250210437383435604794300970242376315859355811087218103244475233650426533402128931233794419099635628481994609621628603e-1i
+.176542910887202079866884646768401779507201744500562963665103255598436476019184888729559555940612316496358128960594768374032097335434596787154086992515e-1-.846920615076909684222481578382106966286353202025180528190276767737711589087737892855518200050936075304439464110472306102536564174223336936593664028975e-1i
+.100678796657980263588256292115380703028079202130594698621337834372558704616566645831406932909103573165762272851961896560443578569803066824437334502868e0-.646860063722841733049473307079057570303082775551238932434256340555033605386941110154564729151046166286618952723831414519589333464073879024365067682025e-1i
+.479441931552199133972959129213403874760654546146024007363004734542686004218874135157153641914156674393634280498289732842411219140334586809272807075754e-1-.990377923286513983388949289457670953531828983843605684782004804097216308254443398342040620543134406588893365875652388638731451040846787747555697884291e-1i
-.496715889151337621536441487995883496903168334638116965366697469773676517608218425545098261050786325309671990167706639697516596553267909424125927834723e-1+.724733175302319225665627908772665056296107399398813066818892744970124809853479162785061645069250473504906213608910477695466681595311390976045953637038e-1i
-.602735299831084415984306067502914295657547306045433848570584724970315113674612640183070986421284035896428881290833729836249035405373950138342222417147e-1+.134800824961825611340866934381025551637807168830292967140799060770881942130434768704024556976321084142429825516132571335760395109455270880317683042486e0i
+.625107353181491202079934769340831172236324394396268749891673292131132637856309022915438730924296134150347021698247671917449022535051935899743944954760e-1-.112289157764647469566441030761575092360053562661297566061725897570593202964472939076384406606706582341137270148350279818437016818152352564420285310431e0i
-.103831775584721892380714868858561271925524555137312460560929236403925500685893376010058874369302271057401674680103266826178048802955844251577284567021e0+.200755536869436112817265713829895784463724775305803807352083238930827082586953307946094063050332116798486451465566595855183392635014651493982435174698e-1i
+.134966675676009856496745951889794077964732128599986956716005180857122824154730844666275290777138399702336773684979893559772968513926264121998735730360e0-.930890196447248345818816916506707125202320883721101035356289508568364198135310786849510311348416421953990224818299663283823303662286549750494258435052e-1i
-.370482459006542829194916858691213782461115308500716666743447654418323215640659430129312119534760918656577604300035163389753412215655628229104593807321e-1-.141949738608186623110819041675269127185611739817373887850405397144572763739478525138400761309678209964349573203583781773485636307934690114628064655955e-1i
-.431239261522662336270687946711885598046091003761595578672978437753267676067318392151194124655350089184408144856831801240997231865241906195164644790648e-1-.926873406519731261541843980376988093267645477614764131970659234640033970675862936507166457656352829653581814948334477876800059327480760979049877147385e-1i
-.454666858952562628348932097650564017267471583136691128559473107279596950981344531668695999290474129556973077311522556084040336309049940358317917295898e-1+.418699323833460630646495178233377468011240518486884397035430320774848421620214608352277865486003131558129999806157054643772230597413618772888243231785e-1i
+.176600265618293128939954970774519599154611757292615373858945288281328012877515685945347603903485429380882425282261435287470974321759629758143814825614e0+.282232476818344238880232226983463507803231451225519880033547936501422039633900905853437267569796488192745929697429398490920292272696358798877605820479e-1i
-.792465785326688404583935583735238324718872364479849882929233846633106508360177575560393096462820357262785890653826222253166789682142211681894553045043e-1+.846476279934918369353514195561918777443662385395164481936792613742424027654596852950559634433784567206398854540080049232380084347415412039192246394831e-1i
+.168848672849167852916602532637850629399774657682900549960267652788620001711026382041981245572618818132053371897335983306916118162337781827840807052238e0-.981315991632036377873378735113164300704873529175136961356604876197983463614446184409480892594837229446046184043314269863172656147302384643068704098780e-1i
+.653535861039012975512629203788307272016522149651438361448894125917917020866567268895474595701104224732441773310898487129039032373169793102706212822979e-1-.163594587975093280032405832161331520094225659814949528379678849452029075489740235502229484987237024813696178233135439788124091733326717990129163344928e0i
+.138499078937242793497006135979525291317375922958396615543902911085495619314424841351175440912384894192272218332649790404462569378199921413893887003996e0+.370954987705847787603896765542625893309189542091721076554448611413589954372543878679597170068064606847785674629885619517571564864701728508782595499330e-2i
+.162609931963180380537859850215364301522523048170460412314327277757840154960635493320277479306541509674866955403434140293100874864307704298088240341634e0-.237684838366819626176752739985391677040580045520682888932763870001617419275359729425982505148472481576753909393447214907288979198774910153726773276194e-1i
-.244184588435602893002604903900828107145243446537226678134197432191448118205376922655404990543435074235034849179968375822944931921872282714109762626072e-1+.261789833117411738414481554098688536359683851535222555675678977873009549024942919867994593238039737785090292796121768770954091299903147547395523131578e-1i
+.193150920261417836484685579459962998453865345709268165506212916618331307554689922198685494798769008364883444518383089828423147850462789055687152804035e-1+.639701956721333275475236762254830291817793979354055487504988533608401783959657395686336279929337274967330204333641892431132911388511999891980579943557e-1i
+.115154013256235065320436244054244368257886297210140633103615224609772114212208541593158446152341145316893013622079985866956823386524151862134943812867e0-.688724814539905917930089866725906118114126348607340859434005595101954631097047183612590841364900726780301568140746997190161221264886561624180816606660e-2i
+.159259099059807944946961966753922697543958646941316385314541426498738515069562795565868746121508224641838878907066636334095072511716191500683311912093e0-.180296527453973806972326352210056227388795911916964226065204313768861497710139661513769611069129311878108057930295342988394480444053471484831044205956e-1i
+.289362425268619537293863556920733545032158923909716033949010572203275004564942418583735898774699286680829928563598933209403328207536704996312462084566e-1-.360777977193041657069905168525906199460759484530823404138199740209996064138186202091744536132966452800967161643965866136722957264004896061108636501304e-2i
-.196377695535729548616134661006367101650476354451491408974171694482045041089154278439150799943530147770559586051515315798020404277336754587805424831619e-1-.816032436350207071967508043098593437869960537869679376166150075977692981553022971636126511727636454315231794126177863871683701615922535592336393004318e-1i
-.966618968215524843189412425536652754833482021967513223488065361553443167463157633218337849883238903269783853903501567762050796209902609573906406179902e-2-.192640529501111682837049026419811978588698499359327188416715175448912763592742949382357388551999743631526743483133434803792712133136918110342553464544e0i
+.714426374547543953855891687624402228281262613158614763109003652920206502108585130645506540709852839218233070490014548360006313300932433110670890320907e-1+.543892694466863536801689865110882850737721394740875397901130172138457962122938944713492634692761252420893509282623518142890015716254209619916515457410e-1i
-.899418594816564724836522042821699238688668786193267451575530422658153613732344096046525722000951699442703695571392992991989482143971939271894109679154e-2+.917230391289575165561557008893090441141079677549621195352597121314211926395051570559182833356808640476845627860351978177996572320420298198576779355146e-1i
-.778858806079875731813868393687903368363462554816700633126800248300469390706808859966477874855095025799674035530178986583649797060958971105130279838057e-2-.563106183780460039884436712468120749539419779711147875352612134161208398331437907301080995013122447768888824966635986212362097216493878273149923538715e-1i
-.540092508436099632664159805752411573825323423785969047198790684541220610686211537189373981181326865166533287659699655600045707756175133095229621605081e-1-.207251520253414567680016845834754410433994140304249669482420717952301488188713825020712622979855422084243981361779351538022708601781104800384796450211e0i
+.840956127659915583547717095329652892319689728392150074611328813612682812809731038672473847013323090164743101285598728930081341744614423968113393116626e-1+.189011348809530295917807228478049243847813434594692140881833672887785807269724345371648039108057460567326023277384370384352272085112209069397754157382e-1i
+.153934303863662662417461873469715608501046024253390038592528808846106871729474874811399802718269016371510031720365338627404233303150154589799707621217e-1+.558547585148476124012051031014554183346761242928572156777792550045595997268758083639803272160234382679700563428564882650124101159481213884497160756675e-1i
+.281297636801250720253739800456822914640620449277844901846665752080690173411627389679969619310341247816261912585364004397481304007988049450779278063995e-1-.423500001005810328189105947346527176153023323744531312132918055476998361021714124880225664648041955108458110519369480184430349105285702760876988095794e-1i
+.160363633957051150608324969055524624946674406309982588791063455924036009194794760046931004835648321980422430667666582720143992615785790882058890104942e-1-.251580775342069829675094572709415973759085016546940611209114311578213200544689895058936085049985389537972872824248025852779607815231178162352471165205e-1i
+.177717150977655445023514855988644224527862790105291574919574018478704408393971307927220061568224410439289288709774381356310829065575337866087897873907e-1+.630167655407866034468736006614731449299304437939644091349346610806658983021560064655031845826987134036930747797918604809984912847723767167819379692124e-1i
-.166029111994246644471567640921657509955816367823842708725202778587281791051527363872729564991531918536157323318676601009618282654719534216399831323061e-1-.256482299754892437575495677067168710180479157427408808356053724993413596898169762378815296383358728151274025011803350945469549576242379298052605467790e-1i
-.762894587866989786103553959709794411384673706886040934306005602502681422564716028529917157558765963934284763009873892177579092644814752150988113898569e-1-.353197002117055239288369011442880303936337906115538040634468161704810002097817152286835269400345996075451841629945491258719556751512230425686116369930e-2i
+.832450297586310543915548537346545388928817486346903905966714691604034905019327885529741947263231717923602659758257244426618267216776318096282490773008e-1+.148706896922476345812146879095224020294464833505654114437149223410394848954145047248881470531712096192701034934144984479260603777919846887325555315685e-1i
+.907350109762641929871999440585884085747907500553736569962950340256322088041913683452458014702247675252186389036783256100853538513321103281887814662586e-1+.886328783167999375693201218007358694170247071057325638401254318494824478897072013588575854932499191709358578031391375524854404615383820715404786967040e-1i
+.134977309705245807950938789349139416729313164757863169228082228530483091728173739704390233789218929700837269832383179755497448301969190365313825736954e-1+.446393011927563537630151896900313816614624023541552004057464480693048283808930315465568752898204316229194767596854054773027857462470541547203419485796e-2i
+.109592165522407803032644144979196641417392444949312591546464856245809327907751174318305866990198931886865663480506381190245794591883056723904295424561e-1-.442966671330496827232604565157103670122708141258667637708287358950130123615267618897442894343507032230891677636660025415523337927935089892766664303266e-2i
-.632179399550203852810306727195601902879790339208992473479960231572878143055362405263320636411071171248271988328075293608826332216658338745504279669070e-1-.750621561017485090112662221663968254557056174511399504605823755886158161110711089733491290736343800099697624068031926121986824971479918922815989864292e-1i
+.294131951698096819153694552185581698623731215192233794984393094501394080308856941651432014037274574117603350849250144132520666862264215391499110041562e-1-.886315047681324901841592849597596672836428574729887783789063751682537941610534433384648521962139988300936822137017442995625061734036625311895964562076e-1i
-.314221442125116995000691278754243482724692625901078243745809518332630502641193703267922969737079165373255204473987249620224752145824331103282485081513e-1+.179568883085119477495064498476496799091147933793438608414605794296050308769492322960542434750509186639172050685930400956424255579350507948247313260698e-1i
+.101613403338218952334954920807847476122441751325899336703213628085081613162074801923415672099210327032065519263265804563250461708002939629291046606415e0-.555032467324608766653897680137927333074998601518704022627587672343410028220511113545704132480387860684514435262191853548235321838992441509689339720648e-1i
+.450749206822879908540356840641641912386275537295637221498751940371051083434756830661271726836432229922194835054626003980532139502027563519459432528338e-1-.101057973545843438476600549742429153196735433952069282555040238865062403975087230594731743702472726927863585858594068303572860006039490563293819058792e0i
+.976987466190695068025338669876177089406335393307942001727829401268878228011522748330203213145917297026693047264132917646603697209920679305730485147915e-3+.118819398049199685005945889470246217492097909258473159738578320254699662832707949949856870644275553553986752894589373968595642321011797849497822798797e0i
+.833684672630507590819172094819533889871932018894133001551179299890468250890951363289389259427964339930396822662204203640048587842826613754195924618533e-2+.165477671517663322840985598883367191445600168233023199350309582544411409956966502914371202666753235906563943677542270713057497943888352294088655346300e0i
+.189876133979087904949366679763621813352432518492109741482237870308746340598959355242669208672743563106657254852858283352463708325879187003503609826134e0-.842598320624038619776855328173885481548449989080839196076308341043814933325652087258307089347476727335483327172161297196096776551753151810621630531468e-2i
-.122138437724756436020079383373648810854818625914289680981717283729339267433270558631081252873097032531236165135753604285856594064697122286104277867117e0-.126667591831936816237569119164745240218895497746843972927627573587496468286541921348263633897673722851797217534154058365075209208406492393400546927341e0i
+.798653101888160285544443803376308260775149545731689557128880405853007626574426914588068243751840048394097546276132513225693361642696715284675172798135e-1+.481125014689472517293388222829829933900315164375027230911335660076817083179492567398329248237762446154152499406708838702495884520984786005109292593662e-1i
+.108622596638888315792861789655814205016623936667623302485482142447111414215285959204093793092681360261476243226524492572481620027639128231409605186113e0+.642763135047595188291477666473985627882253663370521440064927398426145889631382391019714968035939565600506015644729499506623903055867130316923823882542e-1i
-.429566867508378097164545608848391720012597014455314495351012168724181425644617121345677371119111485611718991250598370859185951591144633989214693040125e-1+.232709310738486742454280220497441890188033725900292913081913890921128745445305703438164291128561522181413517583656266492791775199031084114171326480534e-1i
-.694068363806748797467469346838330434364969050719018264427094033940775948555928197872645980797654667658062433360087604321612266523357339594920849325328e-1-.204119293104462351394598195978284251947335900718529508046568193132344803147745886578659382109206214281779046097388936360041343311212807409512971769986e-1i
-.435100667902335112479898918878791152438162601642208951256517850979337473693659166061271516475079369418381029911783197723424433489037367482854709253637e-1-.305639332215394281314947687965354705223492558788786346887783619836558788633045365605247028031390297147563215698018768005335372303211886744165281026775e-1i
-.193636732682233913642676250880054957653504859628724078193014377148083512757166304729880041265005852013016142071798020147988153564521114626461750426184e0-.444514316690479233916594870972866195872373109489210438645782481206960859520541307897265438073990408860555423733954352267701191098456400315234479038127e-1i
-.159581177649258275378400075713237824593362444443436306971983711994279934382471377569046997084200209646272647600359397006899140860079002316842620251440e-1+.483913170699048531425639378618765780607716693679739019071387521215581393260156180447880605008308944456728304933963891305264623102073918550259985377672e-2i
+.439881657047391602634038536845378226535026815959372776444633535899155250256568261303607782687479464698198818760509942239332598693877305897073824984158e-1-.800920387526907873611999793486494829606752856887467965656933863457332701641019649965723198778681886810219238009675895550805705519231385858478935240179e-1i
-.216094613852185862096022207658090533658692590258288735763141365953785599111286925139568752580884516505962873850068392578686831901598687668613101199293e-1+.367142846981081893062835354351734124389828256662023924430952911175957778068117825021529850663802464899844670241500184186602043159626423568531925726920e-1i
-.310594614621476737019468052982427829636963688880318389875291990620582817140544661998920339059203136275112061235045624866935556640864459671012076793266e-1-.416579754420693679406227923772529366172725554177693785378984147427111627730921507533736543356592169975487074865511847586455955564561832777488291078639e-1i
+.288255703417273659959922850908396439833643491346773974925165705576109449189379977516039947032675971829550109810378615254739990984879258657623226911660e-1-.179826826234775102342280862000069368322996920233229371004599806999903092819925062280258025447836640876177747486324024367735593094990032425898755768989e-1i
+.198860406557814399704235714688401046746862798213925163931789750230207377978257537027557799882816677632313727643785029923329989691509854431430484342798e0+.451610052206197947341809608176742991257217583629459787432550115285065576516983018478268895038079249817666274750287897479796656817570154570611933885270e-1i
-.195047770562643006512907783428432863788682729018173230136779357202196298419555868736144943462198024170872857657708863938875160354700970454756905622008e-1-.674773627522207654031921619796197663961590359796874557442214567558872486807070093603465490787472414756907432370593355903290242955389739713223531369268e-3i
-.974043968540416191916330651498414618508698239255276666265389766290991740355299985530990691454740396519710040785363220256240303521812456669406986283851e-1-.206282749068998377771911101486974669506613792601987907984193017621021840605742968794479215260050274906395397359254027319308436628953994625349126250042e-1i
+.169087063974682510603865012087798459909883880099495589470913821291735320295071699937522329914374298683361927844719948187388232527257006165656731113395e-1-.747995593168601287595501517930491180249528792138702373239825327681370312128071922782766771679152822468649276801690416833669435420452888088057924276597e-2i
+.288517879603537583327667918662141027280483873870540761214347973862117553887965838459956469948533485694492075654676375194714253456387289274540941210911e-1+.108864860391626251977926328769144960760967413042645586690058131702820528842892430852598142209514872875298047399203657524072349751599028319727725069110e0i


==> solutions/sicfiducial.75.m.150.txt <==
-.831383343469614635577651449802651961973147650515386910530319195796033564025969140043682263677889038680209243099630077796409975443186747939394218284503e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.648374604594225698189866237011592172357005859945131272221418314325023875350560058503685948009051603034814061960513359792119532870614269016105212723045e-1-.217414360198548847949331622060628314810469047707743534414508406496901871313309699353210726498967485152627526302257423871621721098379979299977182262256e-1i
-.199727740140186943319083362410136012528013623759597703148200823641189922564349074232609184534691963231574244669109451694526869784394653188889540914150e-2-.805739685897067668484506526901105466470129681904697737289541350583635784535900153193059155627384397714073987910940939321061820420978842723775060974325e-1i
+.413685429629882252673151457305613364773692638524726670105977157967207984340058835710518173537379117351254132390331390164434642189723391108597518823779e-1+.235689481146870610796449998666336955635493111927122324880913527502816036497680944845544116432751466394534206617859093821641122479509123340062051286283e-1i
+.162752123576932964352234187830490870268192138701903631084464769132918977212856373968555428557662444116744436894164828122995303936059654940143800239881e0+.419603669905039705103015630179447363294324983997885526674942406785537047901547244002531350041088292996314275815608201868320128373004242262813603158788e-1i
-.932114431442810444285245201160095186982181783882175512152524613259714650261953097839464304509072655539122499687900966246020217718508115154798541195585e-1-.405501083723197327023689606175507873145787791788028459562162581915733023272777956106547141307607813517570475216264692719341551745938805523782144664677e-1i
-.106790448700520574159360159838682418704323918008217065614681203142164076280575271735497005967262999268117755944591798037721710476585510939823329721138e0-.300546059075076921636887770787089537756092028995778686080641979031348801197025839643349529710897426858098962385536946650550656972187569302881456337453e-1i
-.528515909501892646716999646864370325342085411536478281314172105029528446180848055071415556241813900918134183673786781360381793040537706572294402673368e-1-.593939396865198805270405809440509595710616214858947053088851342701854681744155924592979373852387220892221327419496617834448913092139573984318984628609e-1i
+.136116552197594357748500079906501916996115014493571722772604790262777974117526170099320799331604655034495430634936330124015358416979308321371377914120e0+.102100649527879823889709010033896704270449598188809164840967959552534715419999486821852004773483227154341355898693529108360161950639853887709795531022e0i
-.520926552290714047130207418408983855259293277490780581096544277374271422680757466224108593652394345223588087873905534305470049527687705023874822818487e-1+.959882302627935042126244072451059124595168409481615342789249398727073647581116788342650403310029126165197921058551443785632882396219804950733596598584e-1i
+.330122374607762875050698554992311148767239800898199510252985054013058359103477335465778425625440947039494288936731394063546635234787569777535828329246e-1+.182104837388495009802664499186448521637029363617235321119995747704887415893682273414071451812766140508334341653944171855265875266448534617500481365188e0i
+.144894640883916800474293597619180279056979916626538441231002723395840497727412909030779455716053154881479305258004559427728425536098244279285155910881e0+.111478533681655011585779166941862855703876549536294659257044399912670406048746591618260670356247558807743693753169135139980599338922724760560605047197e0i
+.919280550347335587856168515274615313577941550614969713624812462472401244169622447621593786274611144662296469931304457891361687996242532464922371242581e-1-.182004036908071813856004687565313768312005220398148854254875985728288715223317106944184514762153968151315632250191675661921555610915443649626205979088e0i
+.262380968417835518769738041699444643206186019282919283145794246298082378489310579181509653103627676256595323529843554123228538604613068866797443835489e-1-.208275506606312361555368334573594719171649614636665674588707174893170373852997406142714042820964085136301212964887962244781679749191251280501980618923e0i
+.454294400986234258340990837439293267603365585746827325379622885056283515844610186920887411498235740343028728019763601895763392946456019089392659959019e-1+.396058784107210517707327513398303885221315883021840066057807273159445806897329416248572757088103217449366545346100246382868844290965711299466150152922e-1i
-.606674149657504416094875965110467807690184045144571532873764299022500759355753964003468904122352233898299932208374561358762062121834616924754076845903e-1+.117176595146225898570065589020241802095953870464436365142891282714966031065861800286085717586471196169467824148398607772007922530695379770144952907438e0i
+.992885455630335400599916221559194363620274062291292594533361969721647974328877725023943055996423559504871507829725198649996603603599345507468412997162e-1+.107841435918761734784224066341543286078616885507344877391777303476000769288162946993551888681240983722783929991092469351010546078620738480229548977994e0i
-.926341467934337167457940468497163864823641699208697689641808931112335513780911318966946810206986744625217231764407935156792429834346135583644245451036e-2+.179284790374351501159382304339955655145758019249340577460445657621247332367221821011308497763971498945998961962204838280474150355025464940915423267029e-1i
-.510981901083878081885858852444506396862033130657499779259718286746197762836218620517226121182374301741072078135465793455347095044346146754015856232980e-1+.241730754809449847882250161691808949032654726351211666989941085676918528362454157494670629980682613521773406853926973604500230964366611078384674510793e-1i
-.244505890752441003017808640159240424715732089991712244138794761531818808387388979374829179722716949314279216556297188815981823525781970487474280441799e-1-.387163161729866799964015250070224065407426252588608524913934236590026921324135049796434828372988360011611201535545304592102752828519007356816742514472e-1i
-.159605040370521048974396033455696666931877942482599096736779627114644329730096734005854916614513818863811654446332400414945228916963475977622589383231e0-.124024718658152922438728607000208464617601573048286435119301966397395993063763624962440063840244607248281356666182452989502552815941747151258150620342e0i
+.270312598881047728169934620834161093813702531381366137549060886978781210094993003969446800917331744485545216969255674888751090604694529418668146471914e-1+.109023649974308254427838691650712692758187540398596025628092688185453928522583654119203505192129847477877223849328873841610928385044601084059695232645e-1i
+.115012788185682041000350386881101201804101895302010221394261049329569217596747610850769210155360771771040655164379872931099938123369477198292658696214e0-.892572040501446127987603128435273363451854582921055287307942959122992496909651217296471413250560370914478446907620282032760184868691288722654248696215e-1i
-.552534593399889903090366792683675031601680880722950834348875222821373933495693432831941934569755890897436706580547315432816111498676772188012746426597e-1+.238521129329841841303429541043866081036137449643149491134994773647975804260557239194731538726919163957121552942501424826604064194434502534331845250432e-2i
-.168201591809045937255368259805426210521284140286829874671200694483151151928326208844450540286981839335365645043132900611787682391738638674758149727301e0+.869659585261643523424173109642681973305124192822551860684425748432531203185661684339791817555335466842743911652070246384429597235198101225862293595947e-1i
-.111612381922234944461485216278562675393978397537887588730341435913477409581523904365179906589641844734962522950837259996549995059902907191675973833317e0+.362452728884193915021563961537162717990475258045410018107421559389206608595734154369386621448221144579484438941720136051032905417426331304388249581340e-1i
+.148784111211450307812434238922387816171397263296718077348073540298223893166990610043685780088708725094449586544627807371750032013142717941240990751724e-1+.783135132029435283058011461734079629220514212919166962178885694128752627641876416227168424840741353067867163348703437804873403379821748577096469983786e-1i
-.617111147584464395406742553081994953224388272691364207481207388554334953388924170458339368963253145312425652711977271889654933870501012433692991510947e-1-.800494184738952432842739107400777989086673032243437288999202175558258634980559640593691709313453741363878770963104482073641638690029175858913369600265e-1i
-.444003791056521827859789245111288751500504028993286582479172541500121568845011553177607864636014272108021872066908385004293477048215903256451911589008e-1+.510603445140384886181567036079429780099242795337912968525857727327815956173057240989688335724440755684832626643674009735313352176826259843775982473388e-1i
+.635982464673769394703919080840884816651804779594688573270301384121699285550432039824289935807515247811017384862597434316710324380953169281511579780721e-1+.580060438120607656959135198064850637622829487603884732893555207803124320288280434519588846325624901137963344447415517139877773661636058101807408062881e-1i
-.835308660971021865272757708811898903208430764357888944057655801532633095948707090043800821934842344065027063853730597490272405964687213161765208309137e-1+.102062825200911005915733748045983869169967536312248230989612893665791865350882664268884859353702828450262663672548496667896451989989046608675043190952e0i
+.174354020761024574951885581974471708116685841956082339464614236449762092877133803009573006704651588662481368521329580129564382665321492401118232721778e-2-.810957063749669438880760290105004542747129903037505187148652718224880562146552522753261896941989203322369088441622021836771550940385562299097687743319e-2i
+.214343067406287804171157634402849893560520504396898776975943304204627408174659990861050563991477933593150784540562262408291339452103200861112993742015e-1+.451865497859851883607723156907763336895829541750766260343775993240400173531183966906862521102931047703893479519839352131396761122354245522730115126056e-1i
-.648225800753228095276517551651337462570115269990344601789579604976250365741239520249783046559758996591370855728274835306416905914735179928588668491754e-1-.293589179028890335568310800124984063844573099321776937489732108154448195503007629721943553097444772731145648360079902424856036529067386388972814985652e-1i
+.969721295286370811803446944999272642137522568173980169032114315080098808396727775791977594765754676254737252362333048939072851009687039319762968165489e-2+.623462631712359213504134775211269857245091358505552955026603389615566684691152139201704281417989720965038775515766120291918009047714728873501087976307e-1i
-.257309297759945143010888593349124741548241769294287136194807005084687293760046757633353473280568051839154538215588519713751346748541999786964792510639e0+.161400417269497163836895006337023053622639001566245337659353255248818384037959101955986910515660744657736670461720945555640982873369983746733015653097e-1i
-.173263242113539380140625027031342565669268460517221837353749743882234819406338630807756008569813718516012279063204891437951102398608721212903109626482e-1-.385527265415574510343971505780284939160507781325077942825252965626521282094625576758270988832676876392612979257091618559648442411125001615813511698232e-1i
+.528227400252329335077398997481631528753267346019893660824822166314934851370185468917120062587429825734121692103793972105655174282308404633087529553869e-1-.177225968403280011899507716538140511117404293645579179895843796977876227357552172710516209956536318290497118337663807414319365240800607279756938859548e-1i
+.225847971392807489604287695372636849586816650224488318223109819584399823316583424580067809188200509174630840318899112994121901492236001061731599603213e-1-.376807961697892467459193470625408626974287016482166292620984085702503855496082287666027354548069948228198750818597966770538545136359516570912298100212e-1i
-.144437207443739137916144102799798983450268313436708780249973636176568109808709800470811101089695186987583658687382591293608197642259616764238405444970e-1-.400965338304170002058085388319733201339343209805337315975357638175667866302558825089668550498723995658186965118681375933124766550462849405552816586937e-1i
-.838799313876243022480210402810798466696743778517770337764126168714336642335529044810067500910301323762123795777446904897470831540497232715556077106541e-1-.934773341038861801191361796920201913975095380678575164825901539816089918237325744920081283331186557959965388713489008169733606293931420268001111528847e-1i
+.920256862714821192385117219190502997490519357918878916537687131483411932135560616494774452372667841421092841163676617675575129601520846662218302855620e-1+.101986719476026739948878584701103159909703878541623853242744833117022416976350272463468320617051649596030429908008459001051024156689341616811213607035e0i
-.545564697601681993334909036915572712361003051158558003567625315215169406939880486097846900178571801571219328315229768273621999635602312905834332658871e-2-.689802474661275595016592635424090898140667848528949789771738674223381384122564647635559203166891548126734503919306387283804604429741163644430523148723e-1i
+.991144312244906814277882851333182357783938414361947816919249698029951417476385685966133441941727005749166656480656850745654566498770989418178232795035e-1-.130715624841004879002564087614259156307754832402342918010730928450760696999894962131900307891171232380830266096629233876315416080263668675093439487983e0i
+.291492226485064067554398282064480106598461071047566097559213244121128043420935869049821905360326253128146445586148839328496637342062640641301146956564e-1-.123736306658017480866981211102064602025187963673940685363223049543290970992084895499824456132923322427626841122384311380127209057301846373391851517875e0i
-.648106143950207428766874794265172469701427227579929486402413203981398415629564716485700800797850252580817057692737489543949745323884436920745995992701e-1-.231066026935779939727067945154171626156084006462849454634261563002727060488682010095239349720382425207496684002830292239149380649469466058542721459752e-2i
-.913075739625910813550771258312438978813146598935997714953700325327886389573872535093150548372072757653125437437189888992707568046227670018062997963051e-1-.357556086720473551960716928229139725959794437399934444868696612936970545571214585831340830366671332984826350310198091087040051955273985209688802089019e-1i
+.336149874097851422867155063157753265756763316289692446624603729384662609263121284380181596588498708522423271343428580393612501008378378676793967686943e-1+.782850471923024745022326770006843024962230320501388926771589430636539256432428459587280817222615873742658359227987653769369696193411090457326176558867e-1i
-.886722052602679821934039976762998583402973766294764611474768502124543524587963639747749541700842060829191521554514946560568826853104760252772536445098e-2+.440301886793764765928220459530696462323666147282080138053767600446865585515106327383637565562984042453875279869803486567958249470164035639326057831898e-3i
-.150992736542533094312923412452799107090815623008054955189305575534039613561470811390181544559372576438713619222802697474356508633883394149181605343662e-1+.141561855115789642572404214967306445044974075786401073746591172454487242950359884396075643358032876839694890297564511049771979475940274634240856439792e0i
+.471541780707111826753685148936443890964285536151278833487794630283081994522082821057754426706768027747218915856519090127694150263972932471187525935614e-1-.165171758534796426681563051424941185642586405122419088641183963224145801661543553587592139278150771915253105469878463532770374632537093871956252147281e0i
+.217615680502923147625647954449794311647597330037302928659525413785013883917783002201914878580141380819515371991679592982086724858954689608833233399719e-1-.483897734053739700104485612069286188546822095626898578889916085159935046386572727065711446826968542906178052210503185890009049568052299503191723859951e-1i
-.393966587786117406513687435171249759175815483324803462371289972969330796775861082966993286968750279288881081949391203305895880799479598090927788026841e-1+.903853876315078765270821186800969097277610323451873646148662153408420932411122129346871217177565969889369264863618171032518921519288725608750593023184e-1i
+.479785393020506906147243972763866363958409482164544218641685129107062904687036848556604779063761824454516368898080427392634302647546995987223163756203e-2-.164092980526395855769779086523383028405513003252906916483883116547579768695369221983840471354867230064165592135261513691979230841496814490076103376070e0i
+.357467568612598448049553327290204048907717189684928128175209781243738232120915485419711699152099703898585040446223577959961921756833903438408077926053e-1-.336941099266348453632447146897443345035651804405791926854419623736083389364570187536539541603596853609010040159602021014869761043572712261079492531737e-1i
-.885501161437835722805015469534125951017388057953454183383002881153516809974218980978508649914665027042645450033114094805898150533354666931312643380549e-2-.387966206154367359553290151764942403645891123362247510755777111234962096854935986703474626977046140992680964011764494046876976675140066915093229199899e-1i
+.645834435659653147159714739059867909003913176447336837429348003696860185941747579888055216238219041913050924419021635427272623363261873215941108471778e-1-.129655205553261595994679061490152225762190695671566790163941971909422780999523056087014420226998094281585270996450552217076253821290335293925433221039e0i
-.989597768775639625270783357797193350371951194051200293028977026219767016435864015622300937302137758321281653958587705888957667785511929393708017357070e-1+.610962592892172823126716674616033278994244683386246201468386339301505753049999820907017493661310856329572923006466642914466152366374524884752240444488e-1i
-.111382897353545292246650531244693914353187400676795842447231111374630656176140117148718063368356258562080609998121538265353463860076979913440758217314e-1-.128549796065946907888967715562114338633366855466799483312924501107812318429750239470209281988825286089414245663126534750753369608557880164259498924806e-1i
-.138781393615868855349306680136763984936424111977947629300030698402088228113490726836383589991619128244126069708837988318496659105913613776602704994548e-1+.100171168050394566044614484991429207762008086071713286972883620726603726185894365550155784863398204262909937147757278597666669175796371740929837879921e0i
+.382097325562291783686836635207993269856389011745201067920493997871988556524601412611010065843653618135520661136896256172051127762530536549670759469683e-1+.531716411704599670199574014116328327081566460742438305199514354006844408150198666456065152209344570406086977854736716473537549221884917307168606454000e-1i
+.637473819771392052430956610017481399510769187850475366593390248881952508349123730183119001253099971275588750652617227379104715621772307363261860564452e-1-.169401628425580262987171383127558946319507693087048306346580209876667287290368459965685966495480462097487315555649907662101045788274317215194854516107e-1i
-.168228314654197132222973281886724928943493677047501091614883053229972799575399726782507909201575696348633538202262553962605670411187160205903091942047e0-.525212428184402292704274533293147346442612058486943712567348751597704935203801917751366692145050687412480253387057222892313090423678536307873200251046e-1i
-.131502907990909875137339264804014555732964458959313902852453103934205194593459964343151779501993607426799474124923794524280789315439031564194278887705e0+.727187845519201969797722622080190977879365761689683396543008770246881412647446970340498840117316909416567665382923569252891754427469576518164813949892e-1i
-.931349771343830579977413030787163102229902169473877539192230562462921190661535328964482696279725672256850877625001438143549232787545868665146468018760e-1+.615357310069271742636070403412638775429812812372257073962529465256980078586789008739398334385221425854037675129109519989626241919584965928479419901602e-2i
-.329929590383455430600851058709381944253060602203938280785257043250753440975777908597555813719145150080020022600291088660795197637795641340200283614076e-1-.577372297094170455558465720425815320605085956157353238422774850301211902082194571586992103726290553018168992324845001710481284754158131542471527588242e-2i
+.461721968067499613931648869820108455261763786790152790241574722428052090086734135365903578316181966615607313865188173237891297347301758026597830134165e-1+.810615885986867985119125254862722007238418091625335362776154868951318174175530502760754056261236375001217711479171193813751042185943125951724968030831e-1i
-.137238278898418978117390049336317068831898459308723244374139807531205185931955833945979671693546176444063091588841142130310131292598731494796067587410e0+.628305119273091153413534335694201636752188094171536679263861350457685444961111205628605224290143847469349592556209970266081666528918365979305355459941e-1i
-.379008577036751771193447068879037405077655536512441977661362183759693753823515469082005329257270170483905749224452257930399175778588549644013082307654e-1+.961359843678938360379772287106972761314543545951061228144545318637970475347424708840510347868544645060044410797539837957445611946648345080791864448511e-3i
-.954085603025637907482135773243866024691256118126697080146211527483000038555609960659189701373895643533963478334438947335703292978045812477249024218752e-1+.155167701811845023008226595506147642809204059616072069538130857173597988089916087191417666077020025638022010204319914324118799447242725007128730117560e0i
+.471738986948792007292200908531537077449206852246853641599017862532416181707472204092419556160493579644803921123751175015502798514139169325455779632023e-1-.140286093373415887920520546192043971745633601451711328017167999033362630284213856599310570749865069207225844037746888891370947890430431985153787752931e0i
-.126533511259001921556564813487191397516346812255467941825756883291006136924153007207344427102550246207448424747304874996282608065767198629108026760999e-1-.736356359130285785278515094894916564261913961312259678408717352339810685484505621586758692623969588515408060034044512773533700343441978736040770092352e-1i
+.249396834531413275165408680086087634112803655057296940271944020309829819602737320250866527997315997770551854457122372678440723270936463391980934202461e-1+.797044889742616837549330535389860816075079242483537889840375286981948946081454402874895540252835045707686524920982527854466535613970897073780808631772e-2i
+.368326831211654776395074255398580960010810615085175810157811952434003236709216079411021628611555415034011281785202818102658081499606262097240133240767e-1+.694578736239290422592787625925350147599491050445109634679756278436523711818119410025463245013662673308404361494104535151610306673588768955275571330717e-1i
-.103532270417401890463507321293206843188626422188829059404432856142637288179805631990297468156466809795276869631125142176492232128892709719163242349930e0+.807739251783057423972400940574673782068498570451639872928104087758399267050386833199509464334362954028527277202553118551079951643165035706668915007380e-1i


==> solutions/sicfiducial.75.n.150.txt <==
-.997048405617059180596776111453016013970107336893008706714293031105796623267963458403826518796840540305081459895909360074780303222349442532958398801090e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.537042045204487360342320943262920666449515593156438045930947924053667719266265018573075596478026315128547993285621981791085357058857112570265664696671e-1+.182151872994065448333048277087161213014270215644891729510065022171494497761526554708553883762974728142540601212364628367583502815607752519763305697979e-2i
+.590819218005002465182917467502632397400270696666963364983940461047636809480544612677601170234664671084539149773941189640091985507428686833871617421373e-1+.482491934901635399242333180931832456520681254287743778852147863175679478708285819005316368775049182215703789968897154678707115474068260321927627532195e-1i
-.480121654588325798674066558203204133832249157385152945511685943017987224305647914325402579732775875404004457581179733419483843774625039500834144435260e-1+.847246273243540888591282092875069215361985383272529013398598567502095830693428017801326132207711266812347758949334041218319881272210115578782766618647e-1i
-.375169938691034222442933338464281676981024000782479474022788838379012262137000137176077515445961713605772771606089946170884542597199721727503479514625e-1-.302456833913335660910005252520793344339443679680238764766372881338610595191991577067300861828727010759718357354616356253288052497380040356404228710074e-1i
-.793638443853964668065929178838420390672652634526186315848521589895187828322703229871622917689441701335748734085887186395648174501057988403437221641249e-1+.147286754447994841826330991374286242738478993563458147490108607889550991949505747236565167633802014499121778440549551880777342080171622580739649279044e0i
-.158287897541538245032098414347468714300911606390796665183448552552857388882049588552687864777463177784101909718432213185309793609388833143247649987080e0-.131768629700722443292865113547237217755870058410547734388382847688720154215213667458144492823570488668003328794544488593158257426472678808339245095232e-2i
+.103829157195135581595514614583850065851175654903980525754506427633679333580658261539424116923003707621600855944754894039823193097043347879304191552148e0+.394927805937203581496235804061966289171649272830496719447218220823747816230000201436874422401013107082333968479947281035334298702092412873994625031451e-1i
+.847809578361581506013430106082898390460345873053744980368500438013294971204079832291668537444401889247135620676750585918363917487580223643995610354104e-1-.120396435009630689647402325599718715198809992643622303482544307217161069593435368772227117516506602303487690621086098458253125387624182534438830453572e-1i
+.178071816918618217700930857380794058309702015588801821960324444493088861950455943765081018022479437208293174973773636597403076348385470597902560933061e0-.139303923823381999226291853390633143168659208999554284215147905466663319449037098223775499529119714393013760009329153678832540339714454990792877526300e0i
+.145048956780068833169313421406394002139209691704547986254811857036631333229189921287032680506702812513009349346385918260010407873120380034965756317471e0-.736734184558957797898939973222365822166753487822715161540966455586098205700240955048270049919180961535462054094832825165521803032456182599374234084631e-1i
+.138445618292201576557499722703621976725925283589181723540657407462993595926603037768775697865180551762081610398280723418863616309313782420100379378177e0+.426864095101745822169811684945867382764812732453007569297899207597516238694383816976011309361552103374279997493413189179180997979609442408961703150042e-1i
-.185078252385603353069933943987777074237196233442335667270948145551595112159446016061517725054160707223416358918912900437971864415603256474545753997502e-1+.609648662057756958118816159410723811065819737038988190641497658436873037372426088626487508121415460175435326963122514465968068986774585661362573173833e-1i
-.118257775335032402650605355964011395906412312436409881926953397428070209244874214223655271718061021073781496738163044880654887853358949005999720423001e0+.278752596128881144979775187427953139982166427858548319864202739795426927879178204857986849729247502429420046500606140975203694127380194549288737830462e-1i
+.692449518174123948425614941257319294614341950124954201568801287011594490151002745979565680594599669117581570363013952722714177671235336278712933494445e-2+.407379111618375273022921877904206676596548445524624177882702661971568033640143826784986564514487404177230623586720628977410437122309885216446828051911e-2i
-.384845751207611321939841031999521666326967376176268566078257295393673236771033122935587833214074688724167384722606113224538655928760917550647654636560e-1+.503250037072364504118081156851260696880323688752034904880768157217914837579480789498842228163390079536866192749769479506510668013720613932928029795315e-1i
-.960925658153866513978180058708664231367231134058114703247342444416790625066264811057898683835087885623714639597013495349894797001308816703692638418912e-1-.169747318975153855976299021888104640731861918682312487820362112517984478519426985181183937892083327387284139348955726275731404203222363690417462075177e0i
-.172389070522122565253012172151973971840613357134279302919540079144843746784608244091449487790735080588130689920113211291080195993418851595014446577457e-1-.167955343870814737533694238941054760869817450963168328254015518494392588939424758073670707702405826133898527251544407593648470704373521516441985217353e-1i
-.872030258330829798276576126442430816220360304175533766529884139625693535449387878373345457531416597145945075763752431287876868280684608767048169568406e-1+.110121802968242330104826788925408527722535410375266482255984352858782427500907559317341538437014690599177186235726291535730011621479419575227100308782e-1i
+.148863831023416633435167064820080826163645306115758020013400908931961222318316867475618246334016715198455592065867264016186996992841116492771884991763e0+.424527154194521939286910999322685176113995615658310762020328261730635079073670082681664157673502290121104685588798805492979679540062060245623319781740e-1i
+.259135636731526275655013104648250492989947850966350212140346557790522600507430937100238004684136802794803560987857135184424265402182664136305652220801e-1+.601557287448451981213793626992770713594390803401887195961153469337713207636327887376685628664819801510178067803530223529720320354736306568012012627824e-3i
-.499520776394476541172737074783175520887619648744210978201180101519219977410452426128833257003650093038361849517818760682908140251448295986117665461310e-1+.275728314791943202673817916667925890530041463908786932833272085760225897479864668761062551039229964830355832823517500896349526106011058747101460410065e-1i
+.211560464432654311867537321636127011453719695639478741723839606455415685416896368583315617755552504660440390827260129344151521457148639416252538310071e-1-.566459840350829794744301039731339367176436830418720130122032967689427098957217877629916591773226646460647563749661277272203749988874372724540437722926e-1i
+.558925152090429733237814468348361873301878830533800805553672110888411778027400938847620381449347983313921017514119353199661889134334144988730833805547e-1-.337721297216746573097355912610884279320123923351871247409023929863615108212318692534113835953780763453316455985726971725321561326415955591022132216863e-1i
+.126509831744763022403799234788817885803289002969976098474801325632775618605845112643748331865862762695675899707165815505508967436634695591109941564185e0+.398378906281303886182150514092586361349916423702558864091365336566544982581975472861818417280127950485166035650768833519128056901866354289420754723595e-1i
+.242098668934955765416077643362917253929762780724958193356586366353385834275009056715566849372601551895977464433722091756841026999428742227337731023657e0+.678766191265666781665878547538650211782071466119462594129663224882161879645706343330449609512834723678266799546750396862215278171019810452479103925550e-1i
+.168645674106212476946093187758974495786624965539302809427866550900348057130781541206172260071436848654311839774113864809821845095227911514425853973969e-1-.112096956407121644032703323572723649561848331790293420206048956954518080095777473942656190278124129782286901277062555411071020917586829753995124070608e0i
+.662002191775938037564822327253984948647227472473957015083279211839072737505718952754499277127583941054792205504880621481847572972035014969383964935244e-1+.104602523899780932594733237357769073579891404300487941570076388234294148747990000365505149916802478872890370018534971979938702993527270165162249855124e0i
-.325485310975792144074369563553186836508953767610484401344276277070814758969353225802603492571815644775629693763247695565020665793515638088203389506412e-1+.469985008539457654311469289092529835563980132130975368757634246787541500647017962903167885129290054338722790915488712382353992202674636035801643936338e-1i
+.607654560772487106939283559232825297895617322816564686729133681412401472686597033389604334725751596211933388543941461514954487029750763759266443655736e-1+.789457697867171273274525521309203782549392409550499019984939531311622078785612472735837740604322569120423329861682880222828737218449867369850045803594e-1i
-.845305136655628857136112271318064598345249239977088136046006628451867050185838359850132420175121191359696086252405125177152001591210778154491470736459e-1-.338718879329083393555895738325893476593796175008843345907368965658680865847078735841285548700651703668176276082083473215941508817148165175753401274802e-1i
+.136107138310406213251762737610061163503012190170467108229403632725031085383056081833265252691345273247369498080675768388593213767521741648954503545739e0-.110255080541764911037707303942073755144712611010884309772664333626257144629443671487775563888460209888907047671012311646373198777492254267077115801287e0i
-.872912084649827612336549015688553360646767823139578261513070767331495578435713246914101187735878374409387906053762497522918898408855739904285590120121e-1+.560599526059361361016414042417528851371220257880755778999263892830167889766236914378158807796343504046252670508519965968997986418504615589269147625632e-1i
-.927867631864787825801993662279283498567336933013143128400958628359446983269415432774565594293683203729707437342809376821722967265837237631978137235832e-1-.533968234494759203387896057669354859465141130489876252943429406806975957743305655855952145992418829986541067431735071990487235426103259313340186385009e-1i
+.130395484803992261775927702157454188986722117268893630973087905557408008372125818304792428324284226208952214285566458589551676222319110324531930511605e-2+.886752327273473580744829167998262910590862882390160258277428473286695032724485170690050486813358874729735379813472246561672050892429621582162945724876e-1i
-.500158969067477803517602585646118949949736331204446809934878107196471875321883168129752996278179872346589029154554414741570828517791064367545937241415e-1+.130320431962374163243248296322478892790508528813356293045409305182919293911644413471067195337112583414990521677783883439379786182828854744052330005155e0i
+.528070556777013743628516535782946578263012324357411854831562966263236677962248353812924582247547073643606824004128064717861001748233636671147954807352e-1-.152352135488050244942696896783323346182237642583425497485548552182822758920429228377178086632251412332749394911303810620507217916771575081465129481964e0i
+.165349282565443764790857791950656238461195187437940325242060512401714657816122379559192591178265102585988771642447296499748705046306374512302522150203e0+.263993422119245413955652651400129075434489917000901375335312550786079908218228209082120846498018372994610578083945150759308507964539466899022451728832e-1i
+.962015402830997808005379921146055377217758626206241714762311917659486369826984098824067123534971640545290653531157161410393214112820290349378669516352e-2+.208925121726546237749139308077203154951232204542401392636503029328432629551052569796778886718185144680980932019334533661246623017736022525494644964628e-1i
+.120548000101826759389068312935841468260848202709486110289522429608437394257541491091894007730414944863547146408306668527295215058190368850436168781774e0-.155498510390340536191324179377982814704974526944131962387487671684233169126404169558911334187503882372706356129541518726114318910576321320919173393734e-1i
+.119221880869440986982354001724829987927935800732294492885215047738531638696329827283376844475625003336970032183797202736236438484857280420683789869335e-1-.204146702485755848131497973922913287451050601360985893343293000202716160616152953959298740942006447909850143507976768730494387930430330109152038297853e-1i
-.273241584205535892566609946661936758948817817318473619369529510705647183125413434947614406441861584139726440916467508234960066488670612434759207210322e-1-.498772691314950710695394226671902958984029344115089934334826918693913757227048956377118042307085981745760122776749552769185633561253969532859067308350e-1i
+.671810115140624470542945413543441968053911987650585537096373846917083045873847499417092686111033205527348054784878111295505205986111527838066880263383e-1+.731572522686341014471917677185678479221813702228103953898683172247114078243167290308016646068685467955819757815399409532558085745538478040701415526584e-1i
-.747876535347499970551903433859557336379545686913037591168242882341298190911430594878229570715548748565283659709992529008242480145357793815756831527915e-2-.545344454715781283745622224577596778977825248095105280980924116873178794614680103176536312321011544465593621473100886656331586583168123634289067763660e-1i
-.125211777806017607135305482933769412266589499872774387894541751291085291729845567621951839601715303637612878953187519071990199312631824857072457221178e-1-.132131030415927588335314838498616262665973115948271364835107668688787462434002876031575401824411435042418740991197348640510942162306983710249381130312e0i
-.598079583220871261636670300517225350029721075194191476597408002179852178382416889979153607429898679969828264614039021050540098782220827304628520842097e-1-.578531344291426387646110277000855536367927068841836355162500702050286137781527421094452802683761031044784455583717281630985159109183460135586727986958e-1i
-.332299064052710534417219596176445472171839362047448564219474014301240002834026888422243724080855309081242717547353001247417747036648339207580005556034e-1+.799327616112355875360470759834589550300913162123929977844084752198729025061780639989585108087785030178466055200609867529644355607856871425709691214302e-1i
-.571299204505412445425828838232710589805264273296087049360394704230125441746924028025066592733406610279154093380482799041831578004255248670627183911486e-1-.326389376188767630746507940902298909010376086276080086137664968694870602655596233245264480977226103244152357633766571431484186269119834704100971003840e-1i
+.110706131141812946286460258658154452651364058835687472291481736260208091706225955644160543296437787838577826953212043393228632404657416879720954760876e0+.199165672881357802416612855769829753634503856679761275467925631366202557598340591770765466726155573963941702275963005072665000900972770300037712181236e-1i
-.399351795327717947633646057966639694742061988747998445988286546942304256620574240158707510026555980788877717158223366340858476648765697245729292892542e-1+.187352215930334107938810751750164651497654650725675868624949655380781413741313845701116571167569843266865258742791734945226631487934056764915462326639e-1i
+.527044322255707239276226241076327391073708316804085176508445434533515408656823449676163674805549386989676281311393044024091951992183554843022027773393e-1+.560048403412626789912523312189501555580043157090800214999643294645962129579650709202854861777382393890185013360547660306757737304340252874663641960812e-1i
+.779145274424986612227693141301390996922833560989135797065221298442040628510213794783872994180288125849883044382503503739183384485378531483871234012930e-4-.491264106818118401870470336481120265975706668969692590370157575242694844153530020496096912426230718470661882786851459432598974299074053144722383190357e-1i
+.656846650573212467365111330962169413711513049696807416336459750773113736433869697933723697410139117740961349598312254419640516600141169670671283722141e-1-.398922580421021278463380390677770194516517096374772945928791935147339739571568288621315483414149122444361151685888050395145968359191766927124421100412e-1i
-.587053429716899294325888446005794454751320087331068383206907930732795252913478735736194888100804002898837048655591867973444709778394561792558246282168e-1+.467470568061239607691418086554441314745941899938032737631406917385173772269707704837852547586182175604729093718922205730671532234924703308197895227065e-1i
+.905121371688714901235605719256740648414043602198314073595660557296422421006214568796578286501912506208496877276151836403719160212308670966489865005655e-2-.989673481081799606129459344137841704284376481680155041590952314656565207703427608473418965755438666363862808720477095483401645049267110611034860630136e-1i
+.905260918235054928246340969212971615600660377421794018493356944100201024481618889338897579130647472420756511435495507739595112665096937670199870826427e-1-.100782661812365009071864866284072193223051871711284307568620739472606211188621328360892594793257997394065103705075094944868410067671055393595528004767e0i
+.828386771765014470475552109281811431305070955053608574483247183601920271201153457307988536359897435892387046475020546927922102250134832673718947945091e-2+.811369042908084044092670876414804851502106859038581014144654828055319832592566905494756966579712445053376571584810707450940281775537519398949826713096e-2i
-.270572106645040433710769004396404237337139865341565109374524143212854287503693055456891596040732893809942577129435134650657016053169527656202898892478e-1-.862514065314712003202833838153967486775107782270365339469659781936188042746173902226533564913334797725445235427086251532008955685437411560667683045333e-1i
-.765494202519254189293780301705581852636339089249041683434843714023922421854418735006265635961606373668599531257217133436069662992360824803182302976706e-2+.418353444377968401354337829867040661897838849931056720579191448760764826704475400368535188001328616319480214653581419053221484984276864072805389129650e-1i
-.431002885880966357306780559749295527048720774238508632011535570148743883989374021286451220352622796178961170646927415439319223918756453504701978337414e-1-.188561246195538636572498727716182306836131207983602237941750352970961458314117119663967926139201590247223728771927107100456013033592847820108702152809e0i
+.999526262649635773450609772951828188542116354217607848937349719070601976601824686363241408150035245353840502321203045517411780239687488309167505787921e-1+.112624819583651191837136628694685084766226965096168318152558373237870208723378249811428323748346886115011628351693970381209318590926710819970488039121e0i
+.213766898681960082256731550705509589250153169600262125316746868447667964967025563611989032417450569039415843794466498283981760097033176668567829789349e-1-.521504947289402032044982037581770247298391013439036887778659990752835607996189926875713790872697190041113714727462597408278650797475895803438962245567e-2i
-.858389104954833287233358197336389251586987395098306665285362746297273407347719723069222720089529283789181487413340763825173246950865653755938219175473e-1+.162491115654622136291109549392576584072198710510295911962527511662960512647776056790291157227056136008132542970456667160747221894286164761949833561952e0i
-.119647024413023548956710045203408399897186767876389735719803277804394717823308153285308258356960945780692690976655018797317322210647814479599627153719e0+.167653189597830938385222228772744866183081340200440104002619738259378236293163234336133069608335051788647816972753465727793859487585460831158322262636e-1i
-.165892204593473732832623498661439901977174504848518961189635063420424027133201997217228464672743497040897156995495525976704570780021117374025267459478e-2+.108205378541297568347920155135277928593710091003298923536350952744468089841559476776462570709230498119201218914599307052205004831577856131024041750557e0i
-.570256574742085609948081859646572753042526614406678027330466275343174037303913843674065588917808963442635708045549417213805225586689800283563729450260e-1-.260443347114873652955729489580670838335112924589732831802907198622167372025484134069699425373961055100361322727721661021388389152746864124123779119031e-1i
-.172983752874875600537302327733823729814599735570638928673801417100721541106912602275859858916570493346156033187351255521797092179822228433499406716493e-1-.358610110005613568304603781712884261449031311517260171543895016335778557787181798693105101944687355132324004461952172168742664208965751119315106945770e-1i
+.210327843657474137770103174924571330097789858748187818040819698626746706914739879518814340339855347801010152565269345299214087840622309651477026552764e-1+.238847860827524482142626405265284287728940275178314594501505888718982201277417462027007190902894099790356250460970940918749242767670811155677063229236e0i
+.316049363777576577843850386573521677864026610610204080422662922461434012874160031935007449595958303791582673171742627030172355943937606496408766343528e-1-.429347265901341779243351765768623450190635102185439625733379289714687430520034168839829448609809674317541186086141778978107763504382260085427551582382e-1i
-.119975183580286799680635313151036506752151647652605928799639275996476348210639398689995231729985639145096657107345129693930525133263500209139634943480e0-.741456992059786952589359996005237370627093088946302724339722341145242236934236236817092557073443399980345935196634428544859895917414494954522385109912e-1i
+.144477819500580405578572414964938520538337119360707513115029299055947062411130890196994808082243871100795530214958450995389039010549188248696047641929e0-.233929598064401569033460038615520300717739218702351302852296910038152708071536966731403858810201642320148790757738696060917640022119198684061904835771e-1i
-.135766748537919893518039894897927603978032497415775085320389313031982726680423039407323975388064214559377674174553738885617988068806536616297145881435e0-.100177814314029710055999544949777491976961971869670295749176534199951378237249074959538690141991874552791403471171280067247619513624646242512686499399e0i
-.614195339749278689109860486989286109192256606196783684299500500252968707636936711664758370796390882092532259230703071161775577046003378899796186508242e-1-.110580057450673668673970688035578319960529039768641288481453284401444285780905720629549431981681467485155765448217258220130336463352823075260022265866e0i
+.109365986402942983305135797564965691873172571430107726098864865651089322829534509138709479271700944174449913879206035599040320362066143694857133039831e0+.131409250659655339306906980571793166492161355402373184206720806406722047269804756259013398856151144338904240855491907584223561616709737684484566369289e-1i
-.135696822699132695713389849055567189766388205714038942343290945668992007310111503228620663622830502514706179801370609556635186392565803455889567793311e-1-.516697943792731910871330434923703495329863182501137134279220487004226347300898754522476835445422265603144969535099717359723091814218603493694310346665e-1i


==> solutions/sicfiducial.75.o.150.txt <==
+.135954162544573085886998077721164415305228078913231136737963131996221901613910671467934016087499853291927678596993176797999081807968581433161277790895e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.164747756954435345792975185036229351127043929963765637469663785729031612176269995508304645124815398761235153048616821671740405387359579838833623191867e-1+.490140741253130648731773523554194339277639030308733501159995584783238985940765043955582688176675555171122824440435646483936742522753243311408408020010e-1i
-.136328857189477940528718776504010321806451211417906620533092535770879451469037180290401607363169226594439087472424428801405905192789020245398538046052e0+.689510133223753101107266486056318799418880802397813006094596855401056915785306613958792265598268247397500884848556458591641583976419391018618185040774e-1i
-.667878393242434808269463972391717522404606723045722438721676510020899701490522863124283742716983217200619671251702404569482362648032569060569366166731e-1-.573909389029673951980153948335680975826615212364924930961911364914300266150081471375831530828474933658286333093102733912326449433461781129880534322383e-1i
-.523144982243337775313957534827588747956024617954815515344714954335669559394281898717732452133142762466613544609494051151301597649715369139527389340987e-1-.173992686842119974787019729396398311314050247091152776564667238808522903633522790342233735678536136341387514845943715513396364317507029910271622609748e-1i
-.263877712272733947584316302407408981734627783972123465501717246515103981197308849507982959007463570947809348276776043350433407838683481025334926154575e-1-.789374481362079051514922706221942816179817568504088983363280350234905167778444328142923552383970663680319022041358871490325970511955854473954950386940e-1i
-.611902504347388991547474442312927117044195900569482846514459738770757156146132152557214967046064556540074740456499872086837739613661620087332348838610e-1-.407811107125572505541784942128978473958547173778593266894113580613959499819920873009000571092936787316840474369378945892546112904430916881803272969341e-1i
+.982856438417589575396748132860048153595338481496647363945221400214233323146236674489974949894605076019531953333489221001718946824028711432483660192342e-1-.538819579572481343750471182225634515047459693525130788092654155785104819179473371263513186105775256985489712248399704530253505948628356804681065605854e-1i
-.571750474546539252289067116928169637536271243259888172582238451982365770702790745077155130319033196905410371459079136887467157927488390040280006776238e-1-.498063212034897003246745966073285057424584191630066391479486454264310176271630816952200767667408185801697591635052589229627581459614137160929509880817e-1i
+.504098581060972890532284745797497708275983988795825757198384918087198888547899974441671653687131718736457903716936576795661348027622676693607167670063e-1+.760002321710978796737104163410876988745180302484841138718988913358583869146602172135076865180051908856911759816697354603408615968865377852308391541176e-1i
+.680351632748070226233227198562405643576205125435017782196251057702731271914620365891457968358051198698392977640560207063308047398075291133308525440763e-1-.863878781949155826384044878489367665227608010751736922968996994128398879061278208239699876255716811222777279139122288393086143475907664748017029337363e-1i
+.537676693529828780379814205535753870935896484991387796179062058887519923901261753593960902168924738757700352065554093084048143201666608302159956432229e-2-.730097992906569641988922076832088953041653500629544077273564603306839012093858109614051368075442377448963606408227775075148419715068054126422928879356e-1i
-.174184272475754672537958647413305216179778984414054697780655443398584510700647796423059968086251199090519590693141515555034519990625029306210703148082e0+.261671184108108723629265072828444400575058293289091967960128456534741618037869317960256482599704402149499315553904209914595556441457058219318023445916e-1i
-.424260173437259560062572381259099161323282582452844140901862138188053952350503188566662970093137613860847914182725415316887247451729855378185969196068e-2-.592380449285980305501927004428614808024531389527082996257665578646762551162830051523776255980084478960599850421327753927470381736240681715355027016227e-1i
+.723629953219272260021779587717364951674166781454224150119387736744948333360756019709749454524177313851269066364143164127017617113027845888474205547430e-1-.484989632712383086891627579892951718278729850637514765918807351174047200419489093712686506783133734402733374469824994126582318566275202422276823779931e-1i
+.694669474640609862926302810433478907358367540191597256174896893797755134973366013771899602577887766917269025831982665837429575191498564336621736321860e-1+.991298823261825269347713719226294806297468907634759734360879389250659092759776743454720003682905443223122636977744898162026534341935780251938744163168e-1i
-.200925523373060938453612666641525889084134408499030866447147748641134492640272628493985478054595131374423971351317764182301041104909943548551316696194e0-.623886362703105409140794770437263536788306236800158634022251039779584234471177452970840679331952749791814912399199690955706321394483199233167470187062e-1i
-.373676019205199362127117633945730105141479371384616638835046005120663849664427810921467187552938022874212416730767340251224057371039831364021997524577e-1-.514967898037737107517486487491835423684618772867782371068228086215239252307938094461986920151768016608447257180878322167303049540417894507578125315702e-1i
-.128228687622036947103571135713790695279520181258171542490905809456318460049287472069398441242559048099830815869734423852753167532855808127514124883780e0+.166864309871203428136545600315758806097675223617287288350452624198564051239721907156457343980767965329465637470957865940047742894999910901760293449290e0i
-.573846016592760530432552984698176121122660335816880828348276703088522861730594491952239122395298458759731385536711493242879163788272927522488483977278e-1+.198831909224896849281093713730531675096377352734425045897281231989768006303068128159580998787570350057466234417243254238021661908998395805086098117939e-1i
-.102758863237490673449295951052002858044656124254442995775364608327168847790898018901879421277328756625346435882775435359773511986659869041295110261468e0+.486388761958646925757328649957526761347079671018396247842715275132928814902081822454447009802935703792207054246161167247819939294362966132193419025177e-1i
+.139291903618657973998776321947766769489455174964870436176910805416831232862807017931458487371841015742601192264905578603595320547103956957409606703419e0-.209331384868800623404765515485504741919727063745136276720077832522815746671806489758999477155917133091403773446597707227823476743938768558217940199015e-2i
-.289792215670855899831795986234920139707599521853965959984225056615104372628087206643597956077957902816023289153407370596425980749812890203348695367785e-2+.115106942970340300730977661172040130274811632472018439998004240995976746446958274505009900477004122811561733574202705950763793335564133641238496481173e-1i
-.544002196194610992192326662367843913663516291877909759634733251612072452982997882228616183800614801088940869607005338692284132841128738924874344335476e-2+.177067949678279447616123785978561999119768758944282920293330128638628776059461018012761335205285747717155614011747707077679678572935257751551315532752e-1i
-.235036101532445853055950379936832977218680301953653580298764628464365725953387261834568180188774477854380992208709083570869109923704571194463399948074e-1-.957981782262174963323149715176197182933227525086856183471233673975142906848386903557468348047094914923043691814661154706636647049099163069612025991083e-1i
+.659754588718095527691325315059581460099809397042555704443354818736810100456009102303601818275389988057412858121895245312535617095601266573057810800845e-2-.512988594479541560078775636051687293241793751926505025174757188710284335020616885888725167811831557957362135213207597853282750953125320590060368625771e-1i
-.882961787436794656358915015081720979640316604046624815716837362400830518063408462572728034197881345736920431321687911567364955949577738312096187297259e-1+.213241715411745242887508438661459317174255848158286386777896234518339718270732109649566544526850774940899147984189936910792359314627561888787581670608e-1i
+.194690892757290676220582469680774515519935123767323788787402419290411655301803723198354589202483612692922737296165357010428914530650723949627594048636e-2-.400663610135004484691344661888462089837892554003033237680131388890893042849091383261404251630932122145920806442684749314795801169177758610531774249893e-1i
+.809769000001254003041067942440697019902620702098500499000917154309145421506244502982186161327785297431602260440406946277473065028477377757801054741847e-2+.656270526063090266716820218410746108821010461424058562949209571889412819675687185890385005497788352136410294721692167268560959238037526068324557886237e-1i
-.786436560788167925992737999573926236890442257904127896049438421054293190880110816281644618037006602846673032043842263317768818134484657900607754363648e-1-.106065391207565265158646828535401151872673674346359698912783023458230234204507307826242537633432484922161901381305917788848684679000200482948221936063e0i
+.359945810989720158897423653039498173279189219754663567349819783342218454066661193846268972594552185015505533911716764655856549785011792071055240290036e-1-.118678600487726055289334329338688883556024179124328844731613437155342282128720431049734033116686039026946646569330865064902460637484618764863062345717e0i
-.488890411069372909568671897432600670371057810404884548527063867162069546271098688434529300150945869038921215279183462492273729197291854471855065860642e-1+.226801756604789845436906072590645203707072209431713124076309772440749412413439943446041033343132347870781349567169512362835216795320038059129755993375e-1i
-.284241684732467923084861313397559638341178518116119869843195845214040309844437453174657689365247658167258014238482758920724400635366384674107867557777e-2+.932903736388460355343600394685422071705834015993649952349212793682047719491034034524600177952618221278903172355320619630523999963675492453030177886650e-1i
-.255373497235349007124764704040137487532409601835777829923264536641065049165483585435589321151338776094690328389314134326329652189222671166327686297553e-1-.106058934532873357981437823473855516249819083792427076946677721871957100327220333696630231589472924316653348692397105691467085424902381399482418508243e-3i
+.712315253489203082182879850528070519739844439826264441833582484620350643873095461076631353909943990496440054324848189243011924002622870357173023662524e-1+.663304300902766008003848111697429917444296888437345802109592176616795343924294144183987898845571821408960435124974584465641228298209455491792833239017e-1i
+.509635852866247056292434261574853034737601299059733837337075912476313314174400210384173935098227552262569233202686564702777119310483114451264125686412e-1-.603418001876978496415617781638889824719027775457263417860317706325827050826505913330710810819323260302673757632957156094579617188746415406566314172341e-1i
+.146135339128020393973093293384726037615834899310839067655717908845142763952753666077898194343303283685145128381360818243543112924840019554747735950838e-1+.688344173696309178376527045090071179036935230248179386731836520739276167941762391202499633404367187409654848640210071538271879296985438364446449163308e-1i
+.151703207184521957326181753597529845884503835339661817243201828737516497057210967775229311443255679844872460538716406845950713965207617588009317225593e0+.621526806272856516228635917972788027243631959097466814664696796386142747748803739337053277710223688731267066113648311891223923193547979791502981029794e-1i
-.300004640672797003774143452531044990960085423597884340883817589351592088303039537492788622874586459303525186094951663771672306476062958885654218152263e-1+.140629033256644836237590602212645492494194531859575373108640853562350359200185446667275951744603351966988421162464821458642694977458563349533995635095e0i
+.152770737594365169647812429124674049439867257276364232479358248611265244883790673330654687760275184895431276091010288025789618524807500112252857633742e0+.422986520038879774794297994087972023476733561569449705440106203750957503934968705227801755382680272557601223809030617876352241721365644970789272129337e-1i
+.605413943963769643769024842622728229235005877285604760977525497211756875670223020778048923223065543909323901953807205674882582847953074177322845708023e-1-.756370302358536291533093086850823640483463880866024965960917406628096167617863903152509158664853598018253227025210974661281349980606717223493953567007e-2i
+.108090444410805147084367451910539818725163757620577269611942048060835995635660829092943428490104703671896483874391844879544668882469956067018639733481e0-.694568922929719864004047215294462220274357043416029575570904321956840444566126942347543886831894123320074253258410520278250000854381071171823890659324e-1i
+.758883147746062643067249224569477829758617562197687162684176809168589275808442005356642537980852478574412363641986000863077274920444240981729801714839e-2-.170303161856752298911793879673384205362102195012056679145529658630075161042405566921802358820943962458956609939231022429999987401849658153056695838249e-1i
-.103479517287524577465635134881808851778235798227705951923664862127789257784279966534810471610567487825598866596840392797490850717800387431835001589059e0+.144703053658969486622963452901132638478245707430145961641752469758354962913893462164225633711376489237419421794733588127301276243689921186342287089316e-1i
+.216081338908201430937550381747116489544259400184571554565219430049974395210963337590070747488215377155887282672312282048935831995944639694776440383180e-1+.910642808449055048737400261444850537354361508171863911217207220048328330643698823146764440655324164203345048910919366337414462398440514005648335532177e-1i
-.387244705164307301097124636047453312694706983812014079715146019394729635382014783474259822896138609079676641131901564167003132280030310822904872130067e-1+.175172987718752034175490465815106500525761534155900481736768357739160501089618215056440751293861889068809177017685615652077220244318102150324358138092e0i
+.672463092211462658102303076711508258011139571682645645741395677718499479952352577703059435110145815157059445059719085910064913647863807588957862356933e-1+.876937089550544192528482541251418319782555372340006996185051798544403254690548242248395034817340971007946186826991417674635365324467040848196875631852e-1i
+.263046999346625688496934953729917979433046325293907383778363507592420042315629628931912937024077297721524244327441415737561101888134192067399779057146e-1-.104260421510186125335902975581085050088122965093938378131571036427352910647531020386470253074055210565983542278520663406014693224565474743517845946556e0i
+.160296295389046398531591420313255632077259671587289126696133240729361818765825134823803252592737345127614511116826311521645259964123777571299280805222e-1-.135792275041662037697990999949172871670599916406723604585406753340369031251718785142763533283554148536815803508066803241037477227241474617718690769051e-2i
+.460579687922109609707190098710260280378407998905338783779045413836445537056687326303602704221578470214482983156819250135149467732867699902363600548820e-1-.127018232121082956505223581939723911659032545478457906746855583837511116402499332743278204888787458647290243450583641564804982561764936962377097740951e0i
-.218704176538736715311803213321260928112986166944584913841730480154639356088360454302000799338119284297922759119256989137352917673590282727988400001919e0-.167504320431781558350097980973405888949800264964470880228753488356254585631367331464550020822010345707220655119061540812184014582396548446161576964818e0i
-.165315237064531220435912641560007049943048175209345913128011990280998036653704303776108894150189458365184965049120065587167648958755574181185082754540e0+.819378629886044404144677092110587892842271930317658379864462358386009954319956769061874631818569134916432052089390110256995408412745967393546982170770e-1i
+.723099543052083391619462298467554249316115162032044301143282045654260534263164735758598648772041469190606158967126662115882788790568108360332803001408e-2-.686905579565610132486551762637067258067968555337881935299064039560381707543707211607721118490109710571700274255822231777348926187649218938557887084253e-1i
-.399083908224788428867932597212972822921344460789191934777950576172652513031378685735491979293369061147155912746751544037214548607800647291268379729337e-1+.104446939314596541448855602277152273984477397471781741731864899288918778782955913806391619011110006214024529464892539326766735881402290173475507805721e0i
-.980798689070376278870068826132213091263992218869453026464872045331081404271922991313311770629552222458079444620289995296898874446450376008933241316238e-1-.622330976099322801784435475639973361168120291187349001035712613564438292746963956006831596293007930549636677484994508381037228523027830330816245381074e-1i
-.142230821326343635926096400225425073828186077250279395581700300327346853488727984872413726436385504318802302333412600166782818412979273276462594838437e-1-.830273173729795973505450619983233679170809162406919510082957716519547873468455328201910201157356014996503082634687726759125928019253267866666257749540e-1i
-.730333458127982356647140562517921169409702861368006988893612154646493468201564485502321969457832519890968589398914370428031371570022451373354396272074e-1+.313237135958308064642545153792438776898172707440289751142829759030336246691687363173551363815563850083989122905363033721594654850210907584073345399823e-3i
-.893292733762832798913597809868555830371537639003329962234546980101440622550482902846112236140739977437205521758052418977304695356211948960864805987307e-1-.916094476935091788721288329774627994166179782918864960158406712537902209401774192736840505989423605132442916077855511377989291828150590228112751226872e-1i
-.393755758158253232328060922218502451064708382314459468929515400663775725358941599059770626481561072720045711727380180866890600308274336907789339871837e-2-.133137969596776190945244183292903133762638803082651743416515402156719680047932834321034454923714380150188719853352807197887611717895452811936137618622e0i
-.289997522320603831244990923617848733974511185091146474551806233992292845373860044514769787324023836136470766077256968158653997639543410086471626830884e-1+.721311737733508589727041217044728054589505197406983769048335630038436822004227294126791339565067397258033467752303170911359982941441580518084494535785e-1i
-.686013374349209188368927456564853168619631051815105737751370203283619086494200514500880808961351142052641010549967379352509433246826291297974401159848e-1+.132941464179468301488026137761928678721547785428215004459401943405786576536559153521583775867884861875674666933924835097026427884787799765485910770278e0i
-.978538246438958751007177524745754099257083688700918003327877958815932164773007492323776981853112416768705820465632128554478682505210799373131590444194e-1-.119684466318566327407699862213163264412960162985807585361895491824996772069985838382147674114303083691278446174101520465184274741411194815469258144462e0i
+.467025101406052478523359817247581273486799215498539717898730218903200460581095101448603830965304178267035193711784899153284434811739401539501078113470e-1+.576299310728763356324066546754014418503600707038618468019262039369593086137123117973228452014535120215159088028455518150916197746429885588928417070210e-1i
-.279495951532520765554747568634453429715089888553172071898888209867964185441828828815583121018994839951826186121272807074347797478640520162675586618739e-1-.104128860328678766092536820019046972120348999681119519835244460145835029262636122144424603038569854533763846319003590919504708512369425101445816037433e0i
-.912047364856002797400475462707707196311229583203712787455833867612999977811402241796683679841434814106709307355383072796190621515979808036965743200163e-2-.115175355544698463950519970397236427372435159277147075603900659702676392012764423284812461069097801157253787327182364458701003747460670038212877414466e-1i
-.214787429364301660324333554296573357098746701140772844057586881051871832342719047418984604627122973704754920078706933101962891623957570934162120031129e0-.428074397005645759386117868699108469197109374411873243082552895307191011594376296894540919182670172571898410975657170586353761996994182934767392281871e-1i
-.372282068446984258420438729393477154696498865554154359045341340077635426852556587554850181104627103327324380108068888657872347890867540475576510491740e-1+.249840568970231285988604854517206732817960281289612242959014824478254407765953107881981201902159278274211851693344882790104584657920386225989287219433e-1i
+.118708985754188217518743657899696275783576373894771257986711066702770474778250408663892291676170248476297568514635670638144109678102183280654224779449e0+.498739238751567329955545579319744090695248640922354257435044116501061724534926740452563430060941312070500522646278016132499214752965810022189019679854e-1i
+.178278281695194028267909920076063388501573455430787322085237574793256479386446463971538298598003873254534439880722794574875640391903246006684091233220e0+.802633087160112694111174695402717921015084053824613802944202597256540439323229072748438552990631187694670257017752887123087743473965509246053225232590e-1i
-.327319180186361897375730781326710492555182758108886698847930996537044420599358481189461583512300624550862366328311573652029020792354494621201098334288e-1-.652887503133050406945638639772695667837354446246694697141135179226137245153112795464090609843438741132431196344655905733483732566975051957854683868178e-1i
+.460343474441322953091819137681872841083502498040381696050529222071757326763512497799286036134316934894322206486834622143727669832934493355628573692724e-1+.923275150568073658860481360837281135312703582236413202253621118516711561114337494928871933469193111207061801235198968239682805771481238975590459945029e-1i
+.250054652362381245017668823784307264561135184999996760579684307991428409993287387469129008210333731208471031696564579635707830890668567223304146662308e-1+.752125390068641120939130111205424761522690486072166518453751696177859087784186151989870147272992063034721813234228860363021196150284611627601764618231e-1i
+.752993092236522960074435435384052251643267894057553080468724667971100622035388343509677116547851532289337985143636604502164421487558153859089405174585e-1+.297280864587355432379925094470248222646704228424824692374884034513585837480699594448200297464364735427205390000144878592426220321499566043888845754951e-1i
-.280512327900917500405909406246014063823582642552269639540604547221365659165053214150302789932326569418027406321033628991142084757854774662559215398417e-1-.694405379518382461939070833185801312289880129948976677853307240777259675216751219606286278701080381702921650807161043156441094657256109073871395617636e-1i
+.681089094860140033456074136702817771088298974413169876137056699763030065585971963980645788325649834710249240162991050372124686634555346663569480674483e-1+.147840097666825797099930289012904398575622899980453991585428887314356018029934874469562306682359981425466576772082144755961187995760552409883226614465e0i


==> solutions/sicfiducial.76.a.150.txt <==
-.550654828059139791052007616453602503750991033041733977686596555830910211574771344976459577716156778471208158735015563123777220605499068689057715284404e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.106091930360283096616946168528255124474989112163280609884996630140667451203985591297972843795363146452223528309879093088545489193895137935959987914912e0-.370443820530284282246657729978339948434345663261526999584788475888095966916014216897295962655376433545183919384396850954516663565619404367720863289230e-1i
-.111561343900625815366796891215470775750403241941140279899706606250827202162074006221503416138851997993865846147682271270309383394810592626152458502596e0+.219133028497564615507290389686266112942371143647666260641888443204905540012991909094490886763827188218947115459702959406455540630503432963273055081612e-1i
+.929406623614912667402371521689002958532898953087417365940425041447743298679933625255998843778783671583458780009034175624574267369270058206813453107539e-1+.214123103758892654668597171490628668901030541763227423080441436855020884540964725840443547404147863935719365486632250501982561772090018459773562707119e0i
+.532457731785831822292194192622992007495558213519473130526523862887839661387855833819555138943018905046098353130081781947934385543034880057882537968834e-1+.709612274314095250210916702155261944360172761414422542624895577952693765084755835675858856973914743551705950393514518858338100732965343958676113979748e-1i
-.106126803722999432879018257961295947768634846414300947431158469023222553435106555795442833041443497069086520284617460723908320014524317332750101677470e0+.149009537214795964806897240519782086190020611069601865466844996272111832857473522935105409606977297392320694633547544029386397138640279345458416818345e0i
-.308544341899130081066884362543522806460998120956311463194875043022994538897659987452684668980483296719203543173971231220562335716848296933156773194759e-1+.681075226858113984186597843294596412152008256709383032655375730746991985413935993298570611272545376621294199657560510278540601160270488153474392091304e-1i
-.341004801216475571496815057578857519835152398695941160714928359769855702664581219460913029306445590091203688930054903015550608201827133693855309715964e-1-.713973012062343030654052105012691440329846446626294339763714875488168482562810680561971485388673408308911489965656169698268093101087452511741747091417e-1i
+.153094424310073207701465574917690101416189349447151445265779677622547008766334979246860291994774174981965565388127412414939856812660853475583142785158e0-.901210811701203400919350649663005688588749235752551671805385198826909697418652000120211924002998993430677710208765726750421560429815692086309998380224e-2i
+.143074843868474869447312402333147898635320837550802161769689028142952128591629058289138420313346440624532124477943600755594825068742711451295698968383e-1+.293308654437248427857857319012653710245592437731119933569392515401288677880089318469197900783528514818857301270334867997021566831756961102670433858407e-1i
+.123827912160735020492626625127079301955520696135143973639534727933396943066716185848836742344978524240548879767688854023747577949075460667887653548819e-1+.475114393672724343642880384311327565505330050250725662110318621286129984772007982150215426995292642012217487906890534741091174165285331799817314696941e-1i
+.135441289926409154554883475448010880791022786825917141397132475135262298674397752482895427829616806531777502533578707935222825465924975867694816993145e0+.110391327841763935418534007665934816043858880516244541308643175939430768921464471651399980673851633859403483851872605576438709037177366051399516120530e0i
+.199117892667029187677442182626099008820870324319439189154658999107261575715277688588523987299638259891977129287959176551047461918937037502547906193471e0-.500801531917784064714699405046288900195622165923676467751915633574596823892895591440201932018423966122793027860218561293040441248797364476301270849300e-2i
+.640584657919483968154163564683929384672864513545676517678837704522809960451017764160893802877682357646193274442087842598595916605320742018419381358343e-1+.685568529145202190057644224661936286968574723037823551839347069604539005670669819007790789306924771221630781268725454935553909576368805254393118771967e-2i
+.132987092577657680275692384142782728766602313835527515717615396812143516014264489204760312995650943187910578256284707071651160620993149321780430191558e0-.321352626436430744106989679564778016075599525823167781855274226576277193940353227430838974700677963519293283891134862107422450415170540773549077014224e-1i
+.228381725961322739691533300780446126056353038492934583615108412519210472404324358074418884058836099521878615404086917649362998024208897896425660303010e-1-.110000499666218658310919854779100742868202908661886146559190619667734556285741950391451183968002360827985749533278774552553072778317215954879856978777e-1i
+.848897738651219299116838481997338701574953370058784847604201825945375595588765872779191267465450798419421323026015869619877165693282109258599266210922e-2+.124231027859554933773378926423296969570057660965342128718289466842816720852303507756907110820335307576807074275082229932071955975135138476533885667724e0i
-.527534507804086634659953981919147104586228453194845284565042458299359758681882160778503493647050832723320992435163391431438746314232208536096920367891e-2+.887158289271837686613390248976567635367023690971595023849101614074713341297838101204862413889506684024704471386443859754372747737690705263145777995910e-1i
+.584649650188230511854514716798307634867861557696033764002158836092804883385141299212997184312354781266239717145044846855026576643708528397371990743958e-1+.850255555223946063137744732228430397135357222191070440485674959233792074034485025436443801036330144998437247955687764142745644292596919646574671189929e-2i
-.122434389173930796526682592106724120054935933079347686712348772983440162004202046786453138690186908512662736039792360291828616422148719152257899841424e-1+.230898920302146566826315587727845596069380360108607134264453196520401616038331415115767305733358238382105214454165704845391313459058192151036614481173e-1i
+.636671304549042772984539778487725903224520466158569708044580092525634976913493192833655535534979129438405150349753551610375609667122293820089039736425e-1+.322564217190832959179528020320077602812628512776298144672728167550824088699048662196396611366635584711072215502310492575700014179738261564636412516071e-1i
+.124738515542849992572704480727145820845330008887168547049337774712360325073204119728850901262663684748318922496384205482200900943214458916590765095697e-1-.342960180275498646191790570329945297711214637033285366888208864566430211482324747639293148488601589115540336202043408716545279887505425329047917955878e-1i
-.106956064897930468409574563900901481997652781727310450157661356805627196874320156254058354811695152795783316776313748033278468078723475197592021357243e0-.345619278020791944923590948026351246191041627618411849012985377202816026350553510185369638827188991416396592666366701145523829338843618878476890465947e-1i
-.306329971566787644792714504214153696514603172931543196448966972013865348785130122392722455620106270645494958658518415511157769664569895859493858842885e-1+.215960383510037445629515682903795257772577047582231641669755604366735982702174329718485320516670285219578132947814522951760495410393446904357056640389e0i
-.904450957698905121045051775283198761630678909200578611908673826478338609997723060460823498106432098019794999362458220823165499282698805345049050860855e-1+.348121857590564890355928331436218938154512186603722590447046852399182561411305869348268919290048792401196108498776377868128474925136309757092636938091e-1i
+.557743102655511287087550873154610721665836488807525737674535818184107141285779952635793289862695349612186973186870714796701063300000949094530459129969e-1-.194083793669324845800286855459720994677991238111470623787071432979715132681195092991228884686154461777760355129741867752542766141896526950623777009906e-1i
-.515065256689027349804255396241345513142113375819704434933456328188199660094555244139144773068297113810504244635389000271467519702127493550672451101099e-1-.167440896235996959872390174635149539793657069203421572056560532295779243240300330628499093183169283531130064198826647915892977316680757764276625588551e0i
-.252752357681414005214133051336910161288877159333578304340898189484535419769084154839932360387973151277774545533619508844649750524916752462288654321481e-1-.314378292617939861324944863350711788947946292728930884074415361339515810785728322016505801879084939403041107030082642772990220475831152950633459586152e-1i
-.180792000793353639379631347119254830879283694498914321816739195193995267967889736048072393413287203451748297340898485061015441579721819208287391602398e0-.532340661792587203309623465599522559670189214905447594375860757574079884681634883674686002412571382145624507935267617742785947047905819455916956250848e-1i
-.171644323307265082130684226558401074371309269419348918895900254899103323099948105880450447591095635776916860068815685884353928192314705709421503058636e0+.245864634518611040780452424874715593028562934252414474944302119945737632139983059012964936566380957333250736925496424661448583186015475569883629867200e-1i
+.924088090907612112406109480458658719974124437431780987378309107428656319984083166045458877673670881624514036885239809946563164021758546433553740522994e-1+.138257487800040734044296665807889573382254531573935899372408445232656118029108815299996068685211061808859547943202731216776636402512812168854363194671e0i
-.633197045733388709093173626664838535747807194446060410411990384365185507322203788358356221643408509716187744097905921682912129924906106433896333425950e-1-.288991466709764472123407038198943994079759703330166502535232256250600412070250302072344310366531968055335401645597339381628096088224470379230044503045e-2i
-.510266216241087201033112364675565011900964943028130470530704961736040424036711963733190528829828957090631550508750724144908005323159035845018211090269e-1+.627716176541833341753386109209637349231527240269517055550548732033541010078194431932575472401449763656182221721351743246411092141217772493249305961436e-1i
-.608836041177920107015880026299192495125367098743154109228581379093164435542680391619155618000137852844138886046835232372821095281412802348655174437525e-3-.877024757456983478820615779797635540882264934454595223204061243444496405774610864724543348342680550279256824198877245480067204741893478815977814023197e-1i
+.831726194555220344649890454607986228352447596727674413063181887149635765800406642171643387692457136263784210587369333685888656559676173533933381115411e-1+.100514504776823850882666115371378599972017857251261923010310421483476234856400060149107252372197682358520105514391071609129779520172855046217395754222e0i
-.917296598575324419159765962503800190591837078287338322315928058306708041628399779661836808911681902830795301764920530535879251041881811645457400878555e-1+.891868124634362866507627800281589309507507561730172347544159031264018543163914832595089723883540507007957874358451021843120376848655882723481860116492e-1i
+.574739193163120123690435408151362253894656015864933084052126586288603234270728090642044358449004201965061345956434620950269936398078441456237415644003e-1+.359427890283199420437290360955619274792955331571454147856037810450539380885187208132742140321242136312168319153183385453985336579844998940204220351365e-1i
-.278718053083161350818270442781374349013149054495015102041367888571278310618983436720277305992367177902250246540731086259851216094519564735582533100294e-1+.280389309439144768478517561802761726203624948303410415109768179319575095113142808413251653961710777988972748899515683592610787380859105372827918754576e-1i
-.283274033714013565109611577207369623782739062048112985851936230275327723684449866535105742546320848299450479674322524386903672161296869351246150575267e-1+.378155910081681582414958462569374689543036187901893572669073930498669151823981246972000246331478365880356210824447647015874868949862449465108788137424e-1i
+.398327218084233301320780627066153178869805680024769281772813490799972617920979570241974515531160130709758468939000125160948162464447150652703832963681e-1-.333828700378981544275019315439155011048601095560829010786142957924010169074307107874082880119308965520865971979448328607338849359523189118041938912790e-1i
+.727841568769920489616224550746499135574867533878167759304584729901746993064057910719443403318697954235349272770049193895448518676699076980094649831263e-1-.593733822377599797679693519293037452405725313354954943946071561827230734604252826332122280475822933286075615251438043325783346435882036648788479310810e-1i
+.107639301647528219175480415223518550063253768363210635328936236243197602320605971176194110633541841662368395056193561171884072731434809303998205621459e0-.115495642835750072337534939287552727190399429383336645658969974726066269072048007333857224005441037269698955055108817200363433887821769538765111204278e-1i
-.133536723936828419707762795910125188057225701415977300470850515187542544962287334072195458003106847444741155949217264396901690008727669777598704470385e0-.130244434445466103405167446827818559599922650990703305345456566248647099649704154513687942729241564855343511003693073910872158172283160964392973417279e0i
+.883220593454148295673154373035082217732895307349718473398792715917637906876723553446384181794188698682760858090859238961995325509810702223261643585986e-1-.788657550335750609578654857178769683147860465979976539702286604843388980359508931363957206463016308895320420060140351064193122667400302478465250952903e-2i
-.102912085458325196494518277828546302409853802224123050008630689237767052944452634954253906606676046876204212026224047790033161345834273275472417397212e0-.142930263007431533211946060756965409507814912410471658904796452840596692111107632859115991682317184566546806345890846562778936640624574333565015803909e0i
-.498936283577855740580513326182732271869633549626152954135318712117432824058725284353305004689855528970007613469380195241678438997883274232482119893866e-1-.127629493033864567466873851648678393075627895572947148612300616327745086471549120764343046465204050803904775707931286683377298019387469950306356525900e0i
+.977698619930598091931170176033022276894639085909690646554442161146348271014714700897884053241371084862516401463186640052673081425742950829101593361570e-2-.720885174336029367053478602361113732093782705878921465477235792392885180637446710660464017350017070449292359802045233424733129542932758044619765749451e-1i
-.261883517145502557694631671893807142037197684778596992474073892154467535993087661215531965358492332092309679995003094623307309044201744393109745702243e-1-.623643982577102610653003294489365408622706064384211534316800833631920933774548861961782288927200748813289157964720130606553597922982305029859218033406e-1i
-.312084087803865326608931401152565823673374062558639375239214557452118535410808563617072763097935877396944507291422103218613077945671992210375282211055e-1+.442341888502253000601385384901755784034871095359958694523144276397202692640539712277563871428185523766141106943186777066067726988300878583884645382902e-1i
-.154518618995065686553307033293195113161328688606938961345747558017258030042472568033964199869796770605765677621663992004173211177594893603829110749101e-1+.110263804217343690754137726625251700648496905339854611484032754028149312820964269911067698194580767568196045856178014892789095733192231743994992780875e0i
+.763546968098401752557572051374650743247909888304966313909326183226744411477131703627876268292680824641236024079798072519185126952351796808635446085381e-1+.830125439209674933979890157017353479316605962850086185234570015738132969674354626150822908861936660462538510298884555114174531439366090098957285654360e-1i
-.449666466624072800182247866260176240056053455820972888229716331679355896055811990202717824441085543288041973228935544617294713526343493767798612061654e-2+.363584177992197236017056059239732916266673883281239450342675812062271690198839551959752632649108692121157074679860800622236615345679938186209514391706e-1i
-.795596307659617157640730406907318165788381553281541915563660128930197005610141680022425121675485895462460290276683464691237026267006760018386354028165e-1+.102166971045933470694004955779320005670752232385915456377878564090644453751652563409555711353938280799540934707328981460914103302526196103215310927640e0i
+.312345142399677338390292412494946127226058931040323746944990069398338031200061976421887058132268086495942666640192880666534648227986959549140944140086e-1-.133228128563314673974240239051044395594792309834568336408330253061225299485117982581294784380158281037823523230220837448920245940925276228549404656439e-1i
-.251576561757920116446826749714497449804038298164760857954893471929158414796422310220864848621147736269181902554025032222974568888751686792797469377249e-1-.118372160160325328763194499732430725094345445743332954012202997942525859548917317836281919777686644190059819654749306438483987199854157579584858103518e0i
-.113589601181153550394254052062415143104110696537520317139543011048083442970919892096620544284786393799513993228539151995620481046354572411438935709362e0+.694429193058925659673405462108073904108431247176776122801922876208895807969116660977124768788155932729870465866302829067105337036903575717670452041908e-1i
+.107510837047649191559744153321275833727922394287296857171813721138490769426581453702481616940394784760039295303284054140334266357414367592572923205013e-1-.143925282370444437053379485963835117348311032073041652840455934057058048768266955792144388582082604228214934285637535762385211985029420062502886648117e0i
-.195607705510665940596557638914989286640680768592730100365316244647985537527922449821147611201313056308957591368268195907916019157607032367220314333257e-1-.136683079395505359846292178507008516834417102473975683649259929598233650529714360859869386322878535559891471992505023381564941277014593468087145463183e-1i
+.147734006155019520659022033339526119312477999623583819216634374369506959197888502739374047073548771549328877573428746514358672612185243377178809511658e-1+.448507045081745079930781006249932942370912999135126156954128494372109340225072275804559470858299377951280520253157246445575130882643358198578245801263e-1i
+.801267214385109148200899057903657856729160135738825976030748327727043762462137176598856956950526373552780103339318997971805203738363641866217385806976e-2-.251965250980080726636743666288591150942488752705304616028829307847013729073625773200002068908885346611880644460703358101467374803288522419825659885327e-1i
-.300029248660552559236344073674884694058861279905319786977310121149943065405388943081027621295649812949814126358417022100449787674697268290766983208342e-1+.545273925824219124462250988743452030509405237990390402530286213969613002835751939577368421186838832169781218439236512686655052090491715844219613980881e-1i
-.472910859861759102718871054798338327001177888803181886174127528803224654999617481923341018724696680516169034929151142266567995816326734569054613030164e-1-.706226256544227714543861636538042767974299724741709604605324982759986114133255786226851467006885920023688473593171413580346297703301848442134222443170e-2i
+.539008252177223251778708889161813651470971685474602730179123817471052260292976467294462533821428597452244899778554917037027996773463564141460434514933e-1-.561388325384111642251095830339272113464710594371999353238050118065053022013225994090112689088768802545431094735808271323131686439297734324610697343094e-1i
+.257570405813207242211041689959700812844139896440051888547770356462621068438685708080420664918891582050570275550049995523664030845136881715145263629489e-1+.263088710314008203891624575189977948513505427417390819123619650212536795199637890800738449343576599363966312910223767525244781153676217575347936746216e-1i
-.738355731559312273745045162921999000240223834322751436400825242608621968864786559720789634278593465894584942047631501891784349033947838045094337763621e-2-.173480540712082594954530806133582937838721488979662297789693938866090145804172097087337629260572393047552357132365364401603689400465431523481862953773e0i
+.171808466299991234820807546666415724116339468500330037147458568951977747347184208360319620159486466163205314516841887150604570909868180766025931232413e-1+.990896624645305530747162367418650661194361571792333838441502417002669649088990877534835751567461371322336093547591574486209616889831506214973510090241e-1i
-.987757831985647713914518746659327472176312654975585650882144108458392272842609301598489511441823644976301905335469309251835556269166453279438497638135e-1+.986967721242780831830051440260246085920699568878337257419277923849761940783136254810444024274975766593331233190359127771113897019994541731112062552428e-1i
-.608196171794978928387100965763288524126820044678441431860317468126270208321950906821171908029477742902796719419937712877740554996298214734427704777076e-1-.217444534797594144696080243510703163037209461079301526794440060299193288367048418614068661036943138424772479545195499250990803957737310161508311480373e-1i
-.109886485564526031383892843790769665598575044271723715978203928934595537206162903623324992465893405049672321940250753597733088777618514080785703795811e0+.236904968648773509681168253295638646787541357837797150417543852953149332243053627764557868185376551171224016055884252912351777493157377098344226376124e-1i
+.456343133321046730907651141197761524815999352054451922672182126208445542190221196778146755476046480275096245682842361515049429784191857375429830136044e-1-.384317676845931840688183997207587906066608409471736861963426880353041932092531929147639793970291396156639615465418559561513885941310761219824141369749e-1i
-.131903017527891678013062274934036649066311217018353821699224493701549563100675821572730190196771843325048171228759315081504768521539202793698024067774e0+.745278584093138465982776961241113840515643832171926753865778694200791877571936304568633526679286878275955662301990974659499094051949338237912101112939e-2i
+.282013312592241406707357044150799507559952629010450745078345034177046816750461738458051569538145152728189831357937795859567073075644077531442126061240e-1-.223618548374730367386030360089583385692665188425640066068836409689038364663883225750871820735055105464180282413765165874622899888629981583040425808419e0i
-.491406191821403845324344906819107210843355445292449640536992934404315882501417439341702026590007237916610612693207342733644530689155456585580972274224e-1+.483161375206604092008140140488582226998256010081409560581192906490924600684679685191468560069133401222133178920821325872639448447209721667187993434360e-2i
-.797247588382901999946315368700162150307519368913276474690780423705789991772769971967028231177243006935951004112482467441863204616668302327491271131649e-3+.250717395481666654318915311625797078115409752389928784610724502969872575818414091748474705513102999594396463813726824807630781023606411265773414912912e-1i
+.154188546687773448183577692822846034056786306574520146268447592335225884827424207464160431506115279683368541475140416237741103301992596787345876928234e0-.832586375102502036291688243322342075706506790642174034408687006010338029796607877783007806700726177337887664133749032564432250031297030505197866735421e-1i
-.129302167532960714191484011624077759012562070034463054215060836408947338540788615617476299934750888217132493439947253981699647552113801651297300288144e0-.912006988136833565687668578205448450113057105329925482232329199572449710003003019359027203811960581437948168319036408027028232976853617485811873063841e-1i


==> solutions/sicfiducial.76.b.150.txt <==
-.171409525440779870324318991147921627866815066956141962728224457857207895658026038354229851326512747738016255668137212864266022638274679507700909144449e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.503771019753556369760102289305315731767611340548252888485916644623130992498935212398918743102417222159168790470415592141635056012991787376773065554137e-1+.556714337778447988999473201880400842020372133103159858847413324018856443453020433716182338399836363376581973116753126958804345049132332972004759716518e-1i
+.519482319112022229034817588920703088528317890506125381202389082254645231373277049925228062364435290456207532345662376351812425019493910842786463437529e-1-.104481310930863451664013499986796378767691263811469237714448558800651987989506972666647876711203405601632198651507196533271464906091408510019167767905e0i
+.264501646320831139052031269601240362888105414011930003694183084055441068175073837137590353162044983168150647639786223982627562131334901578074872383925e-1+.851554487005623443075185325193563860114366200178000553926178105229472814492563959218986065025289776180076211449399472332524582907452194353212959156250e-1i
+.104771587047909331007675559629556854185098916945406685382405565211102012678310481625992082876957692587177583574683299747691870561242734107069822110948e0-.775424877267175410087148454275901956448896080523716363801352416579745647218174807700675684707379912154722614805266265016393939541425677892389207104772e-2i
-.108542956961791393628923469760974275396678285294559242932111814600075840553151549320126519010509562307452062150239033823815866485586764461125936708644e0+.138723640430519306440237199164184316284344465130645958508487253325431374278105002816999302080292031952193261085660663082622840687666776447501070786753e0i
-.242289601356108320461986319984685780011346900192565144037945606063802107919019884554123696272498221819557751398058351086674808763782587253311517477922e-1-.148825446485284591439981356502750794225703202813315645621923470495770574045345934327288555223849351647587214509943027428246718906851923473536639367954e0i
-.841703069708370287453005871086019990722217076373245377384318693979728457687705918677393336123790989975006074903101697758566021540245372680907508328399e-1+.684231435434635259558436156640720193937562174000938239485602270447800243231017345703392775166064054831574867025782447639055351972739131103921477723868e-1i
+.183810764886182782722474836082265235423699610178522013773092642749301087284293077544000149187767469799875729544268015569009011788879709115823917745786e-1-.461246367318879527732637067918854845395852021351297862137881363669532752230007116953946640987283918232074494826445441984225247062861082506579172465602e-1i
-.722420494206712746314472601735346850392894844261912609666790518968852590313673829604750308514117826657235358125565345842414909354168223378761769001881e-1-.248943381528969109483835353731087602361336628169767325041849913684361300881394134335926198391238790231553214562564430499953849089834158185002150984149e-1i
+.116540431497576251991412226503785332181730635701261683635250378160554664873168488927381516026105662293929309683635862618931533917456677025951906124551e0+.128826892108224054722897455836919879335938944419454381590251178276411206597399134570619755792065194263368388300874984448780192022242566647834458951118e0i
+.604539374703493848122183458457535388990174581075710027723287234254403664325453800240440709635958423988018505888525933129717435178918421310038779007521e-1+.571532935312448275284870856089335971777576348533973119001518450638717686652752433502369206696953164069758942450379694868164985900199545356922904599556e-1i
-.121564607709584098294771101841853036879623814306758727876393473208570774275761873880985377883605925228706012348047692066402606790258263798203392992966e0-.521224346052034082166319488317630479399149449137915398735651875304333409831357245397510122356161155188032612950786067908076783387974344305828747081048e-1i
-.591694499303195437554895747328360795740472748693659101775554784660921626082412222327749157452244148676767152748029360182325807984752857942867083549174e-2-.941217358755360481807522601297285553846196688559095421628828886391588914043848099966616183916383148552722069459790041199962493049544000643424327504463e-2i
+.173456695666396075990873765299465168041746367188908410909750067823678712399254632514030841963006543510612452698258001691258356967614054384958774037776e-1-.892278906374990473798656436518945219772802497833869326300856650256342951328211361823744217457600375905131537184987137577722086324001087293794840406633e-1i
+.750853659011964969341636595219261480809747081060189626979974560093497532653510026466013399286675063763385520433478315408174065784774805349438737794748e-1+.125687517908819940055753455553123567254633155194936541330537625820951017356734210108115313026953824753317564821884635315315283607216496733491858730718e0i
+.660144862744251171392191506883370907767704620442061816338696997179646757744442792091198573429908332639894820192738149736773106195214099099738814365596e-2+.216907917152288095518805773960130222794967361704341472774120768445884433138401030357673484326758790152515651955424642015924779036344671757319382295451e-1i
+.163512860343093645491794447148386292451167462574975478388064844853508382788788765703752491383918227307435431421060194833906413182187811790115815797538e0+.128471397959281835932178225924144297608122769171873091952493808279147022623131282742429730733234445274069264797745676648814028917377614815425864200703e0i
-.330813385954072271713588812809943030785992748735070237650262211761197711027052862826655678028918534182975209379898461399927433493910108058438535248087e-1-.380806973619589724133579558632147659791842931696560569554309388502954464355931297781884663360601420491989558631270518153678279603995655679416484733963e-1i
-.468387276373860046766822809658449179287016935386821864241353375829917467039271117975989258603805847332607874163587642577781269965918987696717414906030e-1+.144386389260889086797380905845248430426803294148511900640961482307682514108801135101359772388271179186277680272218009716089098419428737709521559970086e0i
+.138785897963228823087755463684400841159388968021654081082999779062471748186297559376264875372293077719610947413172553076265045325214656069969141102003e-1+.456545245516967593308533356075751660550894585642971588392926137447608447108286484191089945678610013480001769794335843627876862059765208072252770230529e-1i
-.100664762351688322252873361209220533452386299259294102100504222901888856498130799216820818832750255839078902993244496612176539239114348915720798959849e0-.668051814054980182911931951865254924108182342304112909640558791554004781458325350294505737351917530231358809689780936297957970522511461598911346010339e-1i
+.136890240649930644508292775899011277795570990666731068961320986337929098028850401317067655289188128090263860001497009442634628307092303898333652001104e-2-.359524658245458298610802543002150581931048027474972922566180046081218034408230829230563832744771368229446221020148938457793121214206557582479073046307e-3i
+.112601700370487298496185838372860716678648006829966331605682804442994063123794775510238329576089043390579038060506028475786725045302904321652003274021e-1-.799560556564109866115370127557783921591420720848802609472025548460743216576735814409324963154817994802250055073985522786229239365073943610065774371235e-2i
-.517760028668580547988922781746354923139136545478631148088508598352283140376820971544945022842828291618048040300068569380685615883673408575820103053074e-1+.155312994040648885726376331030974620971388253616969138419335399508472577224761683147437356670073587813239655990595468281518455413841387081947868061320e0i
+.865694415428658485261494510583934121982324083985026415006547240081978179802887171483564450037552617995222213907393036905461621735154553722227064429923e-1+.144781448633550867604802826080564808065110597205933826855437078561042978651311991992491404174508310504937832460619181198781485818921411333695124636028e0i
-.388655607004919945011234925853742430162847918619344352277759371892635172420032629980491019633328993735456096235584899833946575172852727494799734957447e-1+.262769373276397600454897910627480483773746628414650786808248200111044496830551605969645341763977618924746030370219088036426991442265196906774584733110e-1i
-.629955224658844237620593949412862921782598007606615275976865197301067548517348223400888731813051918889814356468788528046999309213606522438746230567307e-1-.718519755785123635825265597876477315608501870074033303844519252211578140851450534706236483789969604549704890434960672161914912565879694056942282017227e-2i
-.106348696466075835259842934773704795818106507738168370199882886326216681597184732776495803348233669548855261538741647124792787261573987326503773448867e0+.104501160318065872666277507338592927430770661946591691159768803379118702936599103559867267742003776260915548450791887640878043062550674365570824448970e0i
+.708435949730769013978935462482251144519269594212032570930902867076050372282305480980158642331154977184571025567725534782558724501693826057862660929545e-1-.429659881523789655016591755548773776569827243585743748793058738587646157937683664210790252074527311299569750307058373144094014987691572138548939637232e-1i
+.791299539967778035778267364524433730483386851243706316916944879751106684259942031277286461847569816117558311009279834153284904473609620610322050615106e-1+.192718130843901584302795401143325354491738956224572977880335518128505389291434449447418585183837151030480355629081175020094801204589141721274342633982e-1i
-.249863587659561244297267692902097613627342181010530464651835531232205204490937036154091697027742394402156583950868013403630192698117465808476708023251e-1+.418100349422199742236936981701051770746078387314479463471629188305764393154217972562152127979540464976727317649268202503286674294261735790103942578352e-1i
-.728329428188649799328699139512297639784477756281237895710758437979048220630712144778579558277347538212808269025217255506552978420672673756918652870527e-1+.194588877664090880616075218193299650547886224892796366163725200069656513062399747368019325613993979580071878776832851157546465213524895649771377533060e0i
-.547201695079298681576584362151725532243764322823199001229027696745323882916617527527742699685900926379985686077325131181210083858537044434710141004004e-1+.990899762512610816402309628057472318690602127059480529446638944280474955684974897600500328295271091909775044351145957268313087619569584147878500314744e-1i
-.103162698695593653171806281319795470616792630536468582514147164245503545899370877141962125497322711156152582497886885358285518266215620738180382977352e0+.249534714161851654234321089846522828332747522525234712505465931918769681059229673332369903953391735759436588830632400305674330067043160382655862114249e-1i
-.145460933432431671052099950442801242897090059581848333924387929346603166500226050407887268046369820910184062900591660085940009286919500185544790608558e-1-.934332458716602375171869277308258462017846252702076821200281933638592226504216217559195435644607019569973873066894313843705809955812195462413856744794e-2i
-.157999180625825241911860293689549818347651463125908642280570555949916745157364748319131017947634190628412211497435298982820871770318670625702160101743e-1+.427741178654388458157412349185811366233461994096180649969467365532030627420198553827710323183962569530289042701449383801731556326329412577952509018216e-1i
-.103630286593053169444006026724865448850694634134455560864110371499537134913783127751208764737446894871787501832434850367861168200321076539407019822346e0+.445363854351077675398101843692597827342490812026262932049076995119874272772153881515033641497462326527982649133391338382647297958936504552038995926536e-1i
-.716693604090437668417422070173710308725605010963476475986884881195897217403515770551817347743461379170865562940225846442579827872167052228319790658732e-1+.985265307639861825847159820592758355859557138718571366899155587504936331099348917176427316767831356817876071628549739111472982534172241049866227954014e-1i
-.133306749321748994019647195759090082221199678118997651338799090677282767931354016436580729336820494705864485036413829586371225525512497769518897883220e0+.458489419840329982094828375854865720103692853213442637759726112919937606685533850751510420304635807442299071292390181565257594163361679035609773731765e-1i
-.188475921315222515346884235823721460988280785748527167259865090510020499807770431048304343232606624483681472003466244529332598779745782167020844175467e-1-.116047043478322982494180207898875332518993302865960127257865656648951256448542239570645776721712590311846016160138244391852167273943644293418424711497e0i
+.108858317669464138976805445226006724708511196166920060870005752166849868023278119394534930683649465293912182749731406734056237114532171358926362666054e0-.914697527510216283228821183933135404113461983068257996384808295280927535915670534339161118078672247513845627367103089394621027362069981565581067491853e-1i
-.560905780799073427541521042171805912671588378321999679283012736293481855419578664498847389560278100563691297955717515126658173781459156472501177504406e-1-.106720246263035169083314084105460164993240520553206829021743748018789168973880045346640984559094070600442236690574216106333148820665453307333037367697e0i
-.424741956932849181100655603035076250388814924201716080732616511849566096958475112558758889463187756015215427502633177077199112986151637921370957076780e-1-.139790653051925686825312425563455209246109382182318659483876491285273034607143909296466643543157674554274175854894028515615351622922486944677240609544e-1i
-.690405756207382546768074240933331409484926799108954792914868718490323837021483197979432344677937564299266485245818597257207293267162387321629859623434e-1-.603506071048804603634046839666714174759811014996000135625374481583766594743007523905968425749353909913934864613433672504138512668076745584552823107695e-1i
-.680611972955438261690305718281030157793402522695167676011952208181832275486649733639441935883770508755070807721295568989700775854032233948194941670200e-1+.597855832517957308666286771148366944606971704797757236616487532236966203415024503014890602706351452738344767412490605186883797705720114084050978382702e-1i
-.603341887386580263394143352996674487847990920996187915666484516117655619318373813783826090130648288562194278431300161972308227497296002050515664811848e-1+.127941633313232961952580254870043210658936377434723669658753289379977580231038440329985762745248886409672130699317038087473465881984693879920827985464e0i
-.518812157112917511111000533487204201691478246215463845479228599912640370369443157635891711868359728891989729582177528592781141563598305868382045109048e-1-.758452711716912033815327720381594865830918105283251554465440355420627592628479684082312552354299831869742439716206884283002517699459401795654814146717e-1i
-.441397515156600767482333612073860145041787974957637376821537948394802788557183295432684375391795447738416844269255145915751403214345957398228633157634e-1+.873854868540588635634795883634907793582110286658334850789272301096846330116368169443842584782342306773108642278745255366021608769911813005025373409959e-3i
-.295078221533712828372696169891010101744343601219140700031773097095864630541412587741637725786031365862701773258932464455902453495003282846882202848093e-1-.382825613679609309213127677833646428688397212302110113393799899521714592249474051785752382812585472071622693003106569998769906908547754166499659445725e-1i
-.738269186581762493481607199918265216006793447651758922062213366403287964748870588870433441084164860228140263538817499782337008666032569431780602449658e-1+.383862899889941902392203992004452439518880647484935222741039946425725039694038417318388263558525221880689470464068615360360158739930366785913980596756e-1i
-.390698236672732661354371432223814047493376330975942725622321793705008836625261591079403341787922445490935148999775846670629841444092401296690849550591e-1+.759064429785927602966764020531252001985206874529379117416828082604954165207323680624354012268338411563663062238358936672276782997602659073079929383272e-1i
+.208608036275793763571465128887639107693897546874003138140479812175157309035601245961964524848680503435711628336603477438021300401142683506629081804268e-1-.329331717913467747644461064654097798506870200696218704404267796221701970419157871952457583338527194218616688323592671095889974912039360225202195973609e-1i
+.732546943120466383281103033410279975372069690011162489826559112670800318806016546990305161832106051449339118513909813227833982293379239332166695611599e-1+.252537270400858408049738511705831812997831224396458359546495090459953834314751942518459203738987964497804481279175251452476352866858384732311716201153e-1i
-.982925881741892522732794473460191663250403422205534146391419914836541707536327464883129484111548650025185780386717668047889311419259450473373984884040e-2+.921731288881888462883035719909963279806130639086794211959576705868527137778979163203189916274106108351869546230658163995773192766266107871848278935266e-1i
+.629272461289683556739747394395012578142337453962457771003033003745524531568264652593949149969765732519822746101820765265333692734298090405374267297467e-1+.243705094764534813433363675390291430342608999486155838932329842280320166273844910810490086084592257427161173320913775780971294056992880799217259706229e-1i
+.148294032443504447243708461482345632155282891351267411855825404768232768547262241353846251762906272042019752442624802847887217640839947605459671869340e0+.832075062383702119156010839131135180938134658125223711237834707963939085636013563132733560333283701021266720819949549688010440511488380906083278841871e-2i
-.196187408782603311867668140274174742259898018050158345354620986477869581763781662807011059345292141532197188451366607586128737907806024628662185777975e-1+.406250896662723635720902901815470300072315090033936900084404347019374391092778832073887713731953258319239361434076842407542909090209534368884710002240e-1i
-.315111778829359481917315156640258226098833793449470083044875716914999466908723897107868067598560071436857431384963209347490842367723198967264920285850e-2-.521942566512979825844673703394569966752631983663293184016037213653936175374235772958184176312127476724744699917595298019084313505349939649073153608948e-1i
-.102692656498710464726812502233205523905120005812617116070341010234711982752550260323225376122011639859093366609390845300766528774210493301964957199451e0+.491915865985213501777275454839026118643316851117325926126474454808902740480190033122121639696666300271679795613643791307797415636011809930182033740749e-1i
-.582901376102688683483184647451107268678954327502954615044105694243617634463905670256657966766494088333041907356484590668534508954846461301474474913903e-1+.486743604859893274566970470080243796103920063322864435908388326086397304075160180130562685820417419306050753712641649875824295135154651028727776602874e-1i
-.709614334028614266249592276464949418673718203613237265621442097253496352793490970889916827242937731193453755539203984623208868696422129989521602396424e-1-.138789892752347438380027544021337425792999112344686506036674647089340159841477539076317217021173732742024724372052910766901976006084056747375299888208e-1i
+.659188050856365377691474684572683995777384759979446905087824043063076891188243127254055262002297671956151270019589424513827051378767292794018633589752e-1-.231948320588422921624584775533499342520084635611170342123203811383550379931606919394642280898301029621064048955883510132356645780534956118936890663246e0i
+.511131031503933464135787552182434257817155209075009692746906029759217275661465704690449251797235034987961425574147825937761381219232146300527003936361e-1-.126421938870722983791191831681410179799416259674327581101621215360101688301453407461477592928563958179135827952123856277884115542526478503718108761609e-1i
-.108502789373294059108393036764182385325809370063894489048464651466831327742586831480116603310235675469051303565547641343425809862215320908597286999298e0+.138289750387634871710877683975702800028074523980955929009247505057530093445985708477550875124336810264465019898146311701745180875214298080317884226965e0i
+.119499692875553189367888520917725426872351194791704985105381352846389423116627623786779436014741425211825430144010496749619686992588777039710665901925e0+.219489362976500703394060224612414439688459732127896885803932669560035342879442028786293306362463592197108928605401234051154578912155234489535210486501e0i
-.120151975669290989695603078142002811179747064750048761533929692668476186510184912971799871171742612140973858523125042628834360879922939304272482457457e0-.101253924439502686727090911983574428681067495472629189517253059541109008923667341309323161862499469411121636736184798256669961061278996638859750885171e0i
+.184496900484249605678292413125274281514770749092305749470230326530124406941657402690779697320023562904930837735487744000580394904373049235377073115795e-1-.287335003344076356757462849657502415563152880905513105099391258281941431995092244628294974422721549226830487101396575987750191913034741450760039494189e-1i
+.106707928682098380969269112920216666059269885349481577266278949318181682760986057119230299519454324809456260997711543888045840771810461803454336441667e0+.298714418957685145237456825954726782822384089651500827718260537490346032860362809623797428981146181402588019954302285602982596194377832677565389268775e-1i
+.640896897684970206547424535610852947701422606374939340882384762120655131944264822892777329443289846644298285545976969470615319990286288047967372781956e-1-.353793735180431034758258085303730780088351150161618313695188894074042214650348102532854102254735319367402741516904371934211595720670118196095623176036e-1i
+.138252553289110106895917047243505094731330422558937550997253315965176947467601925729135915112616180476021017463282374771117366067181263967241562557562e0+.694181651178316865395927033245961572017799138044199318483359663600042208435070563081405892313252392691380226414220051309867057665198402059162482571878e-1i
+.691902824583654772137276256107981474154351372989423536499136693038188469516768052070229406367864810226843151517093813428886042258527504392643601387192e-2-.274237152934844018437975400477742533130713158117963831823437086435788025214649947146415885619331158754464699016456233180647375709360265105423813196515e-1i
-.313331207202507163783548971393801982492818998099362996679481613131437126687002454828899169582799966627878939399614116053398071747795166456088049725438e-1-.701269758947260746414629844403569566690490908759048541912324060428012962249556302604456092547438442919116836396154894580429255689169310247318952063397e-1i
+.987543177332144231888877910149146928422752853759856863571286850915300784485618701686283737059579783544984788601689767449332326529914628613230370368549e-3-.475657980318053093681286757505400563517886565480351224007941634963568992436913310330877964646183932272807387436844845751138761059197922818488628621713e-1i
-.368213957853152290577838312893647131957955870129316803987413504388151219764798107836385289707045495846095083132825226854734374221686952754076041228972e-1-.154036077993163388661767881324736807656748755848711927639233159524194493641561429202691469284448866763103662098781462931910505948015823281897579305994e0i
-.158609705593695906158528615981943536035571933809082717199408912101018334114445539426571111321279228295206903346481471178154314545925674614982555485425e0-.676607175700107616648076113549324013774570043389331068933678306103679440669801580285093457730607975131754348679087360763404446958867044608482216834000e-1i


==> solutions/sicfiducial.76.c.150.txt <==
+.161287003421763077404282376813967870545444063686055401729637281671064296022925409414216801902150408018342806072964422573409249975715716510782918036294e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.117429305012328875721287875098782557353502980341566295941816956994987088525654616343142835106424636552615021278490295980418644979039349444338926556766e0+.883246975981416978499901392951179333444097008400568729682811638741384757042129652250339834139145207499315428049179723471910831926647131763283334173633e-1i
-.549653977798364246173044620956888737181280286651561626810961448684931970368429960023899151238771344155408095980529841845555543266295041106269726010596e-1-.109635295821626836959124887529519641073045456863037892072688836260118577780919646261311726926473320420851907766354540566402709292372747917029650870402e0i
+.204089355140495253973849082645115435829013925112333024289872732005525520525074671605722689359064798988276169897918342175544334255941657406294587709507e0-.650158345307168323685868654503839828241364559580760791990827495765424439893203494451800830960894310788529972645336177212951078984867063374883416468544e-1i
-.864102885563556477759401785110526581180111552273903061362655810381374275008024200982027696954027924793196225798537839202617208406231157720839117255625e-1+.188163529084851715229769849054088365386326909441312342321804279849284694049537764018830084551852492279099864869297173045510016279894279817284290957969e-1i
+.135695332687567840709476532238447114171044297720739881251327664874829875982201802522828226927280589335194160713890871245418688570860284126532323115787e-1-.834536936653065924018023931116751188371373088446877088884023240933930433803325604168884869736900088166541386029800320782045097036307509686294802401098e-1i
+.666843776037472546919267346038988581014535376956805060132211406549024727957181849809112292060671293656688661784852285906287320861124730789736263496529e-1-.186471680643889208720016691506188094552593591951860740002100967052180077192934728380745763099618602487006712776674387454739593289635791910783023640001e-1i
+.107045174180683684583442639394496019440449640538709266562071571169881828629554592861372767719177367795190032179217837411290232565790895177504467975484e0+.355346871785393699173288236263767766777719908129197252425410422994948380965659793817231391731190693924815374776531549262048739544008166764896156603016e-1i
-.736298769199883586873947237761960961153938625728184642118866994720751135012411255184252461828864243212045342677257607944078287089083206634141027149591e-1-.125333982447880329423853187429645867050547679711976853220477922090067703027309544222307820561300174669807525686303046534128984911323434550554110637212e-1i
+.752832693301047608755441880324244749200948721507840727211411577771756327954441490364520258822687256116861864331733046306949112389395471620351495306172e-3+.941467775511181430021602932095850925415919488546703663195738586133542601890092870286261904374964644846440069296540007871051431777080172793739453066153e-1i
+.240545599431523533486058363451178004366472895824747804034119204852551974465744116521193818779673940887745389319637485729439944871943853375472525567829e-1-.445350573867176187569560558303728851677028961055447980152466252370609685838830366260002205989064800931426906889551251790960601079716254086910676709799e-1i
+.113986138445193937231223406632043047787616204279126294016297039813583658242845773014992522359692293990189138706495685867725197358266709922320201123835e0-.547419656534163574096885333153164530810135782208530226686747546499948220038054401769575859065613166361304459724523221320484943381668327586909719172517e-1i
-.507860977426404626040124310171627345627766536539136619991936993422445235104005004722614841299560805461962669641417168927944946688157849778527341293807e-1-.111885024299690117467296114034085293084695473486376001798777347784865698759564727664135397107748893921973444634408008700787532175220365280443996324091e0i
+.197980905725737726998808191031785726690164282025469446745928241525533047667900169144344213919376754910857036865160371760824727240908808367550644535976e-1-.817746332626154110635043988721252876516503642638398290099406854747368740107276227106428777260144547880443037810183675588886780099017730768384059489180e-1i
-.167069970823536180101633482507261621130089234166664710330613215066773767534141588149507105300649716714991454196677086127311881884977936382771575919451e0+.234342628860495146596396165766218593690600068800312205971270208607829012812631927363962273445768528978591346868192467261512649454723521161814093612094e-1i
-.396718214837526602427099958949246421854570514333844462983551287839235451775298082794938337188265794535791728320941847612612031308974153798098042093043e-1-.240523107358433524158467377149562427297071198748969630687850619055244907081775504784600540419211803059977350797344706513248232800698660615981961845237e-1i
+.598022604747871055192617165030640548334165982220065420680927314246514001732398159280228559563232131926881278615762082879436407280625995705594820209563e-1-.103830179946158731956864213254889828197561844805155875343439397999678367420095472983234850413022459628116169278831134241482480129574762166879679426874e0i
+.172381835431138336578007332942541824336398806922007534239566873292826809336521955341552382699033307526690144725481245605687271936793530911701578375473e-1+.127270804287970209979049951954668855841902712899796345790781980809574121079428803999535487926042329164083911248690398932220917905710500586004426490736e0i
+.158365202573387403071051961741091754490725969291140987141724710806289385645623267751992708364882337237088546584480447277033425454965810249167245955334e-1-.149617854433163654292814041380009890455003979300624086126465410788740116532052030142412889826473237595358111139996828920262463108767602233661097967534e0i
+.402397875745771795643448685774037567093335301293237164525365967722997997562444555806150409166675713096398445574172187729292928666518585373413521864545e-1-.736993588947661735700536058710428685242247130247889121380493749405210738715197080432445954267358894261002811104939791617379811147501877491957149070853e-1i
-.498781375845925309083098212392558006384048724931738365395189404692728001974495676764957227089565121477161321771671858554328057283582209825276504497616e-1+.633228152085509502650506549308403778287566501700075220907445408332821753661180366335952114908894655159940924706827148613162143462093687526674816547423e-1i
-.144187118240049293520277402293108704209791453169692232640452233474462216352608577768994068107526449397830847010314339249811095179857598713492828445883e-2+.171482707927778577463906639814797892988753347778840138087502682382787745463146994601098826834957303019261338211953802247346747620884681793606129081558e-1i
-.659822307589131979060243474142634636235877460995124118529876636363356819180525515961990319598920453394695748821606100685530843506349062942946252620430e-1+.652039722414431906926944845042124502804340317370563769533743806751604895479776392343613451424291389491287140658638282888034215583160891497914387127331e-1i
+.460377624201748822932831871527172552147860220576156899285695688333863939700513248529762355948101186047544017224027750788507206777757141461594498838254e-1+.420903250577427579775258974567086748042345268264092874157357344315401341774678661171603241122048927539611949881839566132422684189088610195520218120501e-1i
-.143941469623012637532140040211720328706061439988399455329865216576323674415515771233932434652062647415332718976871469517723121353730438596060827918555e-1-.632991014735734123757003641179325084914044669092419397400106481555107624997094819080884222888587852007628950267454890922721841974004378634396546318088e-1i
+.990105876301641941279104190320483084662753157095009920719860544107433942738488898672056028085797216041710694612520406576182026162161194823178134708789e-2-.628281787903705237486293781959559018341020496323303411676098905989276606109898650350054887284264494420310546841633568623626124545784767614103058536522e-1i
-.114477055855543161130233542208867740885802081876721698595283501647091887172618051892691437169826989018078265264196241682904881364907678881019941799967e0-.582187414381159492671122367021248766394420658931568270980580222964581125013626822031684813481296454304074469716676715550194276233120697418836643101952e-1i
+.802154376585548984111638288462330343704086786470482992628939541919998969509570089041515819621758379072467615600270189333457988358217779298962872275603e-1+.297768208995546337524894881299820642776394298419827624737413857868965381676999511845649073912247183806420063737093362670547774005343590322526639307714e-1i
+.225123374855582507135923891095299481541704318794319855517200337905376944331345413440944471952307572170097408124281134838613322545108728076003708729827e-1-.806852581770707768953892272760513329249450645487444126573540450647414085950731509947945397028073800437950376984323154507685587605318040639507009511233e-1i
+.154077277888028542893920406455420905811931924154574942102984388128100497700662820223473676165584684733319022165939459385588246032268152671499436418847e0+.665684633894182349586795444506268232577777056989151531252241274131980401564622432557908527524108623125184289606852304330638948275039511954220369567253e-1i
-.462887906201669676739942573335850304471359900255987124648807706423383406833440051905967204782873612289761318986527810015728471016735621455311261213559e-1-.630270813973696460474040047379233104368604222852711691678069445411648812255656738198078021962617696532317423779088723331454049058907698428705346722362e-1i
+.107458372568015009767641085722566931771090318112517056389458051837652952946001745998768793462722694193047023133310831749036698547794711431691105101617e0+.873787087027896429198846920968800245151563637833400488690134821971001645482168018612598779230382147008586237176352865156480908899135766403923644441816e-1i
+.113514210539078306416529250187892610073793236723269551621091558269809023704467160813412029859038570845910820541859289002250896833528435872640688703290e-1+.989444825924852632569970178486292021131695667089029499391220119588572770496035788267106130872152580377563308326647524679644759683581096368674301070687e-2i
-.634287849025749465517708267323539936886876230760463822264412552194081060579351961245234624561405695434971547968780141581751144960190623600405434258529e-1-.149257127514534374601018191086215345628191448814017942046824021722016246976343938403625024184106837432253030744954610727355445967639373099437848182973e-1i
+.710355715579623543697446118371925546031641773405310635886046626164199536806733540919569218715698729497839345978235470681030263002657076320893561894897e-1-.114383558394105638320760026877699042092815199391483725172802542126519890705430963730458264255920132160662819104609880066413198825429389400150692748711e0i
+.634231744417715041521705491728587734820381426569688119955381501535912926097795700933086504862501667461365238932672418100943736877673804515664907312929e-1+.103789894719025003753409266041564858612968057217778301338188942676370002388732762626512446746390411326651994081565427054951943151982663345458552474130e-2i
-.235733896725989061805664526442760054615172352936855605539459052326867104189228490095968403734715076506658330805712614418960114299410748821057671766193e-1-.551745398557794620343568398479882355652750773149064843564916018032123868989994482279941009664754352358688294545505735848438877947794072815909458604568e-1i
+.119170474007815996511610472746369814735534821211946502254188750661391777424609991487423260278800629247740058263362010580704959911824131485847392095864e0-.566252971823444598166661282656222384412763361508898101059403330876505215210446958289659560431351087356427286791493284910203331354707654146668934673381e-1i
-.348210898109481417947138591242714095816834364949963116223833115429264768596090496166544293760152464395435836060912373310466188860614612641508501999489e-2+.146479182148482359721239379202947095449518784541032368394083564288844742795080489127804142874083785261171055795760080532044074665381356007836669807188e0i
-.102201628519007870545403350712714687090453409871205722072650276512975975908597559041495227037494205159893560951336280490838035417681724636738109187570e0+.232500688052390290212277452004881827467901727515266427041819104251538336471218569100631808911239072602459072419969192302535543888138204310755971422294e-2i
-.345281182261623596067756681590350563495581001327995416723766863207396435075629635408272247038310003844263632897428939825984184590119491671025909978403e-1-.637106214281423778832315181949919048742421792309988430970063456028362779392690142522941874578165337033775704411102887351956151106344636549527010383498e-1i
-.140555485528454640025497577519950974141414874939992741415608508199616114758991992454747765440316717111313456211790582027995997467154759082925139260525e0+.347304518716235798037123678085000806199540995569440861478328668815875799936892536248234940412879969409303679807070606948356506960680468878664651341747e-1i
-.193284189419418094377582532931735601979132262534512877248202167863415849352668286109417720215174111607892290992187243418203877185445776410159927217419e-1+.143091866047628075917937864307843643905560836143533530221124462406030338632607541507863676400411512496892839834819819577516421008387237329554216051035e-1i
-.791607751918865264709298368144210239132650400604388485119901262346965752868317688481645824451741792685375425585766189006660551647429582391171233496098e-2+.272741819020489784903708293507911203396507511920173703522459799576631044189122597501756797625440482396744302549808956386905079394506096943246070508666e-1i
+.124550923884647271427769781436899666070476655901395615047353707149436665243845871627804211341226271296282073976384452355773837287932836261399951559594e0-.409483189678489895587781150426793146752643003493154708197938078842111093697358658873598019389088852171139847231193814241977945075268077081787541128525e-1i
+.214725860545107754510368767721044225242396577111569540506866210381323265973752187211151797968323583892439119895572851128394424498905489742161788004230e-1-.115542734391795323136232775562555868165335606556925451141982485001267482152811713300759068389198351034259547345811764745314832259353151122444713505816e0i
-.677053213242320572678044530516737487697583840813539234554226908290096713951688852874747487560700122095751527350969302497347099292370076338165158092178e-2-.525778100249422584337981898367598836132885836244648332976209920538598425376599596945767322813504630712440855893574626457428826431574867676602136033892e-1i
+.272771135016892485709041026219911675815976958771595695136330018756328205200148093376044304471091643990018849878428256666031173286126904172150765786627e0+.859627394904491126107584978514694488552646823459606216055331358568921588997262968888504214938798831009420507840005022510749551828091389458762974252874e-1i
+.450600220296413706371322599647904835463734224567151472346257143016306924453948644971674821323047258704775106118362848222129422435748158447027572386175e-1+.107133769969374217738174467683784169496137366863385375055718139834043190671422898144502875143792482238958840936852436983344520389563832238997933886222e0i
-.299510864481127164012125327032845866561830440652124048002307542758323953996252469002502504283238543804149050450759332343895005335921542061473135946809e-1+.703326387990831409706053379684422825744342836641097800045557773887137520407194094133470894973476134532973250897596570931778351054478211577006765358504e-1i
-.185286118982754939031696039554580618054990798589617956565360519858815578221823145184610852837658297407405754982531534806055549010152935805544702516410e-1-.293726500774502539761818227904898036449035198090025006955318029021904148932757098818988675885123828133959383151324358829289553119864225362733418505061e-1i
-.190792865338808710375539040477064534069730536301461904082432809666801683194661614847093019310381392787167290093274292331107876216950763890509164333906e0+.957527252438050118623247037049198499527248199940943689310261370082263484376622607666592486663856314627137609954762562473774479975732338159285590893992e-1i
+.186116254304299108410687541846602312294069467250125671152762268498694785575661708407283734138941139435954691096826113657308158354836086733442698905871e0+.875380683635364916950422244716440954014568346348125301494619904858134754028598661094451411818542088193766327390525416577983856647269902604421098361934e-1i
+.709141301536867908445387644064880982838018776472524890832352902245705000702994331984639215272428457778340931846844592166830610644079203735422850083755e-1+.118292841980226319643546495573854410550578728712799900385481837291546044004643086016893982018571904424157999519646266340656233964643079634452939958469e0i
-.125823395488544067120410943657687176552013237515771003246045100081372766466331698345616206760044115540204856549899579328134961136680885044594226348759e0+.526449516172894564513259959951891036441511897412555137499870271211662948706697993973808550976607875543275387581252275060829421061430377269268856655350e-1i
+.432440510806600340427463241346756791880435861244975977883666044808382261727998557702362512014310162415785050264391226686066980451870552079820365603805e-1+.768375969524114831462960237572759361989337867758824683941777192824940091395645560549394813538964061896874454943295510409439125184549268690254426418103e-2i
+.627738554895781404912901315278634078282483254815216287785350991598356481755565473630661432412161438826310782301500528222925114457813689780003617273694e-1-.146185895869724224623111686857401271010258661236552382611561902874549765365604581471162454697346040375921608387528103087326804294596604583468936639176e-1i
+.846366349169563818286841844082138481659343590773629861343696035831246697794235611125141827855456428831783900953607517716790941939894676926071834524594e-1+.758452319170943503699106121438413616310226075284376512741259239760747371047607123298708655854918551711337093905578871286134397088674992894288026201945e-1i
-.111384700403272797739113644386044142916716664821571361565317216376244688565351122394918066755081288401223947131232342382565981913694991087159087563373e-1-.134695414936666439549760662795021958562055007287801663500513171971710918082450741336247331756589230903528550433029250320011021868575853332950795443841e-1i
+.161179266537287881401221211950736380905879275103997849928132042462739523886557773950507260681572342954942789640278438227704087167463598402372608822652e0-.434660863898212680882148745747112100616339344168267274064363054234928644026176897515701953740851643613887477657291975986352202538985041130549797067562e-1i
+.886122984714755320200535049563264635304425615449480396989031969925716233402524680882754365944773772931110981712910260382588738033068302295942131272587e-1+.498182307630351974338229651750432090963425571596992851979252726936082087520402039189959966115933918498554288692556223732107220557984544863056209516300e-2i
+.712528930487969303598030167974470008164551528729514084888889705885333136205313109691787264984344971887098234748723867797481797177368301486199874468340e-1-.754130178925817278173430848828469895341977104088189603291853603268602764967107208557161535897507140824868519499598569610689161526960896790940970872692e-1i
+.304262823502093997073911294222451999777168464995101427866894679376135697352218100110985445328520308543530368353815422410620895358139349783756008424531e-1-.806177386829162998601280606101218165469578273932652672080084172001457250125273841889894550151425676442623676788511839019141057966716456784147237329229e-1i
-.272737808007171293687326005025577614194500737590018704253746231587327940689239076365348177850421279119487598131328810604422479803912069274030105600297e-1-.885177521054044649780168695485586948037924633678803219877762397699797332268780678163198281683894809315291460803692873778188512550823496722522257227669e-1i
-.514982474714818602653638018795557067007957826882391137684495015942255697424920569364696613409715585548792693936646080452079095653618359950269865363473e-1-.717193913542108138900207782331484501962211137400213825767317945351180892050373424912454559195290951580390367979150847969754273993188421652166730841890e-2i
+.178975136621438110193194213467776600753410276980397395104856141746980898908199237038516749845080492605135252233002150836535149567318747729874541987354e-1-.788382418979430784641150166388302022215500004080986140454465784546078376593384907703621127605162282689246895623092769606962334996096041383411813944933e-1i
+.146742395063186760393760939530201842447025789998185181067903971782341704987055898782307585970411966365274956314763785530688807413988984934894097337899e0+.229603956910933202194175580542592202816354687391114999609089824624979552489953678276565141435492567768353818435022661169037024145553452946321553662116e-1i
-.435942346506975865526435426131764617146290281436266403057871107060790442463400704189020881547527467982122408429881564647050593861292595649986343789830e-1-.105659267447648015356595858667977369144394723725146931713768085787074322919539875887806988713809247282951694307638273585370780204742521380173016006184e0i
-.643323159992636627253118447543182589369530811793904999716847836215114322048901737162966263276496467814503965068572133525386651669730704754530806988943e-1-.178536708462383341556766506114983101032364835572466056788147270782805819408810003330503191651313204917295144563131435385336957937818879683336481079870e0i
-.843478373841587661037465858452220743146795466733182079164251903681235048899214953535505887203023282028743307906953695798823382684540826282814424532880e-1+.405302512321619869668512093890166833111181153125333188830716224720680759549765659761119591072537793085581636359245481475208640663866243448139834306980e-1i
-.477090916640757503902241981027758695712896445200173034401042689271040486167748922033450037653929634146247304127418988116536348163928042015102445780993e-1-.118252252173038697255465335458766297123469476615837340026515973054122842376451847553050930089940735991943030059118486782794231362928322966548981709958e0i
-.309363772042563558935360022194220397400050755057893482008582482013479561468963776547290218482318439059240897842820923543114484236448172669828611235830e-1-.145335896167986123482357682235056223879527194549190365477748077214112228974661249220733325642779963933256166389633450998325301172238722584128005262496e0i
-.126872289011807961685396249706232753794639090863327013529217507744576965994777858015596747698332358545766695996962601328844104402768776630983877411058e-1-.342826127157943749002927286366488077465679991445459624876814037444716501161570527352259560689879138946193225055335989486507096644632551932420894824699e-1i
-.205184619140300745749089993613424029270523399789075843866655224698058549735988514944391178066120788358382269555763191052581146799495954100398415236252e-1-.844823289584754966840008494158960255559357262676843788898395229369915926515701512605208318551671384170228578556570525537044731917076855265397482263817e-1i
+.828091907166888815884323649851669291891041370966288175234032113887029633510997880455594218890044369081844289490600115744785251611383915959527825260797e-1+.429801400402588024869182038420186310613774615023670034469647913996018311161038592398709770152200450205532381150520628684649138767447582596652374380497e-1i
-.244473444519605666159724091752406901646605116207693661643119564891870273287620790563858147129827194837375795569270338860848417744832463626436682448114e-2+.714568375772139845669533705779295875231564652010150539252805665815988566466810157905462814462166513907699384866613800547042865088845740379136619181856e-1i


==> solutions/sicfiducial.76.d.150.txt <==
+.108415756798693615767500527358190778429039563618884891751525359903867965214715570674033194392937579167550720028615408280627966134230558080356958358025e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.543700710248558115304289736042298538246036413807644404837171673176406873110520386801166961725684586395148395466581961569191916772302901257669914438836e-3+.219861318051026757656806822512947115120286395671814808860948752799728251458426365901526291355698408408384629882123404028716954629983004185989811776407e-1i
+.436673660689177205432595680489794897758905349871787090736737411352623776818155606493649260213569390489511451351004627081219658069888147921569873473624e-1-.486714759023663055221544740468975171424364979631823638692716790523219740456432392070164078301343516903334448273561972259671139502531402741386109982840e-1i
+.104451748896979775433805183166366940324437207574033431298101565707294660302403014098417071288148750578444778278585624449057214576633019441913780074848e-1-.921470873166287870873680988023195985920975439938147733786664449776073102083056803810084963618826330620697827557460231692019994855612578986565611355702e-1i
+.337032851145596229601622401123495365271009149058369116175173233736248357557890321938679530580031838025945843257181397055764730610701533552355435910065e-1+.125762309084365107924310010695120746467177892023932090251476518662839225982901943637480290371490331690059712445321109199532304356460156666030899187836e0i
+.137816448511470093435211811099802092202789203527560094190468217771198490482183736705024913330001030929897747531645076370684087497367813924401049745312e-1+.330117303332632599014534348661609668258102425073860387808802848345048086921695735747680795413548786776429686604851649407457527883254511087243251454583e-1i
-.104349546101437231324713779197691885602796784461979675696721089660882331645681776907093001727580769784862920965819938991341585099446196086224460541211e0-.253789073975799238738131105494812849718896390008669762716249888139480897913588439545040940074218679963518218732239770525989769669582884021649339633077e-1i
-.411418791715584683978493257294269671783968583192224161198917644527715813607553624305891618639723836025659019389459967906049027772448737710561458111490e-2-.146959112663252709027994919557595981648311922042011026152181941894925589086190646514613145001855137704680096311209438463057108347229087914897743120484e0i
-.649713845683564834490673099235019221150135723485805157761879698262475617692505821759261153153465707527395651332343440695658118584068005953760525488699e-1+.380692656632021051710927491463995568976809986074220542059426145788596247382882973944975653848189328745868913596071447227759529827581592439949607410237e-1i
-.973260884145234947839053299451514315029104219460492019341268539437386886707059011950953476034080341399299647930852226302850883255054956813519425020601e-2+.123252840046516008975306762045576829591300844504981420956568423533070082184226373950641474439695163113800637496540903365259484840636912790077244195067e-1i
+.250265815458024186999517982949746476856602149675389676793181728622200582617343210827709835311862162289022480959228810732993114347092615725693299378601e-1+.214311851199004617781528009776174662813258213189213317429386683766080095122021886646304419359274445334708766026376490149928237755246273136902410912013e-1i
+.965128070709900340425232405232464041607508706020582443289494310645143616731098685006870294213434756679301878832668245021837158578984682533713287928719e-2-.778688097768819469119075326721722311806612405749020959456463062532035936787252918812733938783288375029830867684194996739963190276558616347419729935141e-1i
+.343022624983413330127950745215173140468673042699851914787019398080323433555285291206674009912133368383608930246844145945728549269017959907270917132006e-1-.492111928735599072016936171387475187368821928134068757721101894436094258422653813220092066506987087065685874433855163402447322132592472759311680945754e-1i
-.102619214862524561476985348890208194562944809113104829771199675655671035664564570183627513867002517553207343645969943616360067126375438921741830935519e0-.922411186332980436828507352941035514576614027384422447105275026872165975104206287467869903530483539834142018163790295038604146183456692060137364752208e-2i
-.144578373856993900528044242903803978881693391309616562296841472022898682869388630803167835683177222396384203780201092022011182900271520186257866074660e0+.166775760610978253023834209796812932358887103061416254448542882573851876432054730546511799208004304585772951046477020002404232913856869666353520472871e0i
-.174052661691079294397094608304840441164384293997029388236445377347338423776748207884001719205758619976306151741115764171737705397029453924853444631456e-1+.146842718377304822480563536791483519550400987400595127641242649148814014551172640105271675535385175721059298852440462071071257684322253802858656233866e-1i
+.850016036743484346546118835156953539382983184861380250308002811162135513366566426395094779193874196939906574720645557331018820231206856193716489315498e-1+.761880354148504274473817526827931002114714179946928054121500616913929491214171635725651604649009468871939321781265106227254791787191833552958277485476e-1i
-.227649995613685207214551424841330482858906541493033876672691914460795653746301777521250269853864134324701863962511272822661256443534883654234439926601e-1-.709854930176871024402225118776538447904928474998492215592054254988871317660009024031760600317804688093642694993211288775002384832879906776670600155939e-2i
+.189473653363303445632349061580596651972115864959079810686925397526307737113116212110274612833216322283048481712785073889133540862005450619994896941601e-1-.511554586071606342137503094518686167004610440373627786661152093392469725910676827780358418066164614528070444370416252286668119052963825637119609068880e-1i
+.214286227241981740230906275079930068780019771910487709442683112484591107458534847489345192493260591445047579826708281038877938068400845652059153420990e-1-.340037456425652754094921881763074523990582379678342472256414060794906711433327627811744637452237345131625662570940689221812039802891013460114650481422e-1i
+.166436109647577001223187339939870587962959164119637870170395629574855767296572792826257893834380746001577275822063108642135867391519827296261060240655e-1+.492045314021856951788188365565286790775927698090413166185062304950369290983729896433804290133104390637317781019605821868063459268068245236138305614636e-1i
+.388833686194582842600612445856786258859735876844632455742952261616755568777603833185301649168845499851524422051227225135011959194754311346939427330621e-1+.121862623275104026496604193236245626167490744681959056708053265707020859215806077631967723821191628549880512788754253840944298816880238640173724998617e0i
-.117261096640515180888573929893453657506321254022405695053855281181728853614754349730439125240558005642761115677753035997830671815689905278967308456113e0-.157749645079755079829268386528194005064690671051650757143393214308128676880669486651121475895053274346462115429985838536424607713287681061050871523262e-1i
-.682061920173833876309846204589936273423732986893000859594462483401425626323864396953667684724885943252527177987947813232036512661557861187864778251627e-1-.212283372303156333517223517669856813283171493891415062378906890898737084603408022569154611138748327062269947828305830397040267838482398788847067719409e0i
-.388323749052931229800966709974274092468787474909898909962351669423151114260434898198755058045261950887470735663667561402569768278310121463023091835842e-1+.475806890770708983781022514521123598725686590935577287541597257886601971271321991042511984530030499956194070254492167824938871732801364105489883485435e-1i
+.855930490705249694059963047315944077429274715701731419957987551272153145449057272370567559227560306388000652820162105565580813165553602808759968284192e-1-.102941717189459775799325033229917724764100653924405857639685908160138700652230981507766745907253361752948047444729549508479313559574171784397601596723e0i
+.637197768792571632327673942713480942288586406085997878021801883752358647025610964316003942147147958032005835657681423397472594272005232677359363035808e-2-.339781599509136869486119532236026586559282805791024397861363535595028227411690409461815234155870234640567416609843981514550495096233600882742045643690e-1i
+.390622984146251617447168319566342156644218730396923650405844969012983807397469105097449404060682281141659113067829284940919363270288467458193191052783e-1+.184611323481944076158709380063191891995192486856318883886033956664938408021273414998533558549895999662804335618766065350796002812333800631024147355942e0i
-.255111703063562373073020437531555714813039474330051852692828563550586546998891075359208754230390116840799398945049503946742874210240838442464484570332e-1-.864118880247562265195324481146714866023667575401766405609937945991496212697642324763639953212964053771906957270820392290027921135037846622233209865359e-1i
+.614226493624415194408352473056414674958935947982619465820300662385285192060022782943529349773483153915067590287035080344033255520633685913029372119960e-1-.125291337999677508894563904643981694814532129791626574802441530460093171040606158475952757166185944829227526406565363823217718336406818882045428981947e0i
-.821952103244700193744922315017010931324976560377958170330373126350716683416860821987182530788761194409334364063836711880049991775994073371659488107905e-1+.161857183902667576016368182904529554939266661942325009929649395290604625387221403285896253195043514969656586930767960941188134916993743143706576295213e-1i
+.122760724113379326801037722914319955159155416761456683670161444107695056189076881723212725021857112800406627927347923331921869416684870189833984157414e0-.155021821258204595713744688032704127802769281356902236647419807236664146226730650169732080280231611333803360521545203919225921269838143010992629177065e-1i
+.185853421910971141241409262188767234446316171404435156601828928483541130644357496534866604200722797772410979163134548052621940173471065631974794344124e-1-.575180686457313133271104463099647797214797694328382425325324876183287159544404869374753763346105001238372767760661565301850013070864090481459040517892e-1i
-.401669398341056344989406007933840444821262253075191966795410019320193735553425004542050658826427602975244505578025706401651639883135279447865334497687e-1-.363532638901452648597101727207996111171540261659955112234868810734698153896612938259079536560750708224057691639943895809796414725504092198299655788549e-1i
-.124469814192131904884790108855453567397070899075218152893269161485505764255744842965779233985956672131370156639978641007387386146448674650129731920688e-1-.816180675435885628578776915624066470047445638695663839784092711187703940694452747379398802125905138508910924625070810797760085724029484337622887509000e-1i
+.241293736898391070846136381652320617349413747347559312177331967765040229810911661839271362081063742995884622895785664696753569223051749261509361705153e-1+.744671281245914382851331453446266030535915334145730455419024669117596562326537019437038536829745345637467153669100479443302134366366403575339946940515e-1i
-.240900467575804886090609674703734124195649088324826389948880048670200916489147597460615211690046836554177490528307551922709979846946216740545377714550e-1-.139646283284611188813075189185094612282015176046398973984714576360681248730448548954534209817490617488224651159297562258917683661485012974733734280128e-1i
-.332776641160383249213545226398711355462609729670606839670563960371920924070847834554065673622680285936551476243373683162306499542691038554299596592943e-1-.140844338431212198840265963656504182623569370129430922088374876417841293163052936831673673808510809753259885907911441747981394943772481309494285009660e0i
+.105020339441335426830002105423357071692074298296508328101678152342433942399895852668874802780288616774824597381595172955430961725909105295937056922603e0+.653888795785823104338499815027295541951835699339422898435374661294924586528646007915913750996284396139985243753268167500657836327912223278968461827531e-1i
+.134276429183945090582886708171961798583587179667631080454232674222312044923407899641749156644289858010309993450640161717103603569929269047948369627009e0-.445423258226039624546874995876569101786928923255988431916125082947115200295745951160926116932281126622075386142739692435289172523043025389230108391593e-1i
-.167976771028032269954243790448608389812264297921728942786234098871772572543452769940492823027692927450265132229909261010768584658803851624777224826482e-2-.846235970667429428471634883435506794196173089638011391367747457278026860960710651915116215238438084400342222898163827993024673664918086574524618942243e-1i
-.604736644370610343538617419173735068678050342241051720534299072803011720234985109184809328628602569781368227376181393984045817792513057491727789201645e-1+.939135357631663126625820391167203750078729488045122685296037489441028362035385570989363992018630343091816771851730200796348038961572290592314127860677e-1i
+.183657899807250101143119428559129724681720379650444407778052315621312159546226477971354565674724974376259640669442085010178062613372832258202430081802e-1-.543247883021238308097750304124841048880360067104003845377002026827864991638969025104630698706230237650605523695470859725009275683576329091467287083861e-1i
-.453970880509658623437756698679947007975552691515653501110428477567820047441028365526784741418972139353073058850071030963587765995014786554836135067979e-1-.729676868456544305683749056932674393665418876624795932743834413061588774028502918987100522185439288084806005349661083786793464783979770056777233761955e-1i
+.345111424270070927128385117401602521944879404028134920093393521343167485742599817256535520890592891768963479835420654674624763349971668723428394201519e-1-.453982366938884072046610727226699567222356129927846465928271509711895764632688914430552172374336841102505868472332195631561495657079017961962272254684e-1i
-.337759381389634433400661651622862624418856073806818980986314635398699392535603183977318348536667714416740811201905830841164262379797659225443995513377e-1-.653081168853803101474991775648352189481722151850887219163350352959199351247644032448951949711434051642406537906736391790000528260110515513965369177114e-1i
-.792324616410104181932887605062064909872766884438953059110266537587448081602695407297703185784436400635223187864083223969395839234708143655861147253347e-1-.123791555067501144997436950022690336031820349621103077212774708679618274213545377011447866050608003488791922601020463285537671836183645255049521728730e0i
-.329954432653265634675184480302719482777814443440964213240871678307916658675745461640619217032452113878382222256432848738523171482325836041960948818037e-1+.598587426127176571038761097581806866282396570476231180353175408861713073348790028407880169387573158480144060861646835741869911316655139788637678735642e-1i
-.122274843974955227031727204387806301467079210318080623680166078833625329589557769997439428008630970925726122313564543718540498251332775758987725213917e0-.519826923638110100836401361847319584626399149721559241988958701591620362147514697983833080853164225073035929859877432013352931863090248287689232694231e-1i
+.203378854377068592422719303417364837167608185794712711606769340248518487172300182458018044884002802723454673005137541972140626566561905035882285814424e0-.175100373127284356510183210952874747010442962520469248144528522793115588002499581157324434274966533422379963675951396128466659455908270023151181023072e-2i
+.332205283679698461168563060251698485205348313763856669421832808800885969784659613825350875334373059626897683243951922393966182437782117333508169214894e-1-.105715166522245020092903637270906835173270546256987281196725728498402293778451376765995081084691458859886187781261766678886079090170245789121706883602e0i
+.890060215539542874654708675049472211172920735038685529467291650822961567877946669358424695854467594036556651423823424219965929945250804771727742626255e-1+.659592727614654260874399020383773464716144076014574963809757831081846030876046460441552392404648525143614113951281371588538976505882163498184421190414e-1i
+.164245192162362848056525023386292130732788926003710303445012685032373807469866489585386665833994422534243326597634524076391784031161982178853593334236e0+.227428170570869567475387051487094383898945618482492990388848411180654489708151220632764421369835744343739973890563042241541055292065457054622814837625e-1i
+.160601765443887807765066381749230892734991935319800916514726825116154035176859381317392053602818430763211885511402148644831553308152892184423895400507e0+.116669763454702344503482168382974385322863054656452095498753090188919156571926734402849643937540821466092186858030660157107090476407458081760659821866e0i
+.289214084369249080377616656704223196150877520684201274409198195088569403362979417761151179430649545793328076900520521462414358870842453717626177788705e-1+.747579364717943563742237554651819036592598470262741340158911663918122735544136481838961879970283664819823723554943063959759180958592313411675676397685e-1i
+.359235715246110375322848012038786244877773766791151059338231786383737471684261218919804509755882804062537043006736498618879518737365128589456407288375e-1+.653052717601166739857179690766374157749741154411797041815264728196678609825709663625456158064587983691036880650113861387121362543682127275630285125198e-1i
-.441654981139927002821159507657503657158924754772068911455351273577970890438312189770405723223569344615904359034555610949073420273030962159953449800590e-1-.114272420328852348456553342617948567432456326635257211072046550702571792638870307151918313287708385152686217101500973801586539215719338229946033415391e0i
+.579210712172979932213523997678418067990947554679902897565205453918943904140207493323002403603710546100710101063073109794941931911120259793376637332897e-1+.265070916176175018082348075503404396073450738500897188266579965630284850594005536428203603288794943290533068900308970658537581504960675728800372653768e-1i
-.904466064532232100508544704263605706684748357227463072439024805845252368570870918630346275193158252414100365143717609142774615221687165178916897262938e-1+.525483756301700426839061657182757511736606050512630723525530708260348769237186826872185052176144368014906540282176489747019094697622952217958334773355e-1i
+.520251825846636597763557232387355136615262637375240971612812047924110984370593168161918956448348070857803868499678645258395863735875863554285184935288e-1-.152993701703829731503608306558948389571061337756478486081424937712130898663852123088176104378090861151452651191344687926582680254410902881816943324890e0i
-.554641278360355393506717872456741764052599933552002194694268637840601881949595382074125138483848134918829371477587646828570178587181310730722643974356e-1-.604867718508886960810842758942655915938476635200544133543880100505511631870581698052007534012232540614912017874595290598501095128233860221132181762754e-1i
-.810521345364769477763981314837149388936444628413465621042425685392832975779288520966432093542035002524286831966361106542355399127699790890486994862192e-2+.378453478229814679888375834435687824373197706224465820371654661022109951139625293275734053485954455134885265651023227715812152652243531727790080509914e-1i
+.113266292887327829106990278625340757755663723658079868675481564464109515034449461150840684600763755456368488231668384914208297057052658250118016095781e0-.106334238496475695893322839598272141784920408654627060978594298405078028540517960372283786879601100653647402997955952754216211801710953334284656702864e0i
+.582236907727446287296291478674357020237939065903662086245793944626992631305230804689043482220943062644594235016290757953007994722186426582206200740944e-1+.114973348662615678065619142915152852090412182627534825984331098979083829287507208774376457255198487744432237721491840878213458649056188298353876835248e0i
+.862695270599595292032355371182375976616610304857605929393062844395896839314295113119008860086152172278195553165306988959370628386437489572039876129331e-1+.104370735670770230672048793459354403076567914676461644073471127694192605824399240523767572448190149316787205163897180971017947212029681835272132095175e0i
-.208338045066610933870790137179631230511590761953380562662462030121273824100818375735049689118619283236149529527934835974733697989878806135689761697661e-1-.181289878302115973950403993066584663692972720966109717266664950641224530499003688797756081369050541984403022614588252262265525889087295954569680226883e0i
+.198559299075792064888544710554194819639699606312664165127620041035292489436008193480812427505227223209373011261489893983365798933524286585138183177676e-1-.483703181702645832893078165247866265370863102694348597120112838671670221114879024274381825300426799828685641976915054184421514202459063146036026882443e-1i
+.149324539661455431315268472117345922162330873532651757603275535455024378736091935158654985612348898314559495157579586772612383593153514546953547464575e0+.733273899068482762836350636560904207202235847783378002347960855426878184660161018281876377811592141725931532291206304374120091118200588388801586520726e-1i
-.908298926046297805564217466080020511507126237110078726298054186218071329677361246112411784421885249448577733256369585179665260413288679463346491762664e-1+.363611862466720321791164886837219088628998113696167879961927623686092894546690814143129435877779729746373608151091927286866239397185269572613009986521e-1i
+.699090287364764994712334525025684064693233782461627731369738755038797971283108986059425520818595761540225747470327691852796390436338142858457642806246e-1+.486567021219403962565983438745400844564333887889696413267583659520422022285408349729253192182303879452550212022991162512156909529756369118847890716430e-1i
-.748972077284517152032079243225141289504366911157240206028630827653799187158892478068513322796376595684935521403449692820095050148904674417236204899389e-1+.246954015166910798535905744412384396108012600678317387194712894222407545447699103212876286795680468260500931417175211486855814985968211126532528239159e0i
-.158094092586319193585484598520101149776560776729300475463358023581761359494672670835655427380746181871158310258545346565150793507139571365413067777472e0-.367446968875562842274577854156920557521739715728350124120303504693168492352411757710746993522453519029404192401593823987018307683194287919203985859297e-1i
-.364583092199762245553373167784019664417313726519612818508095144178394112316446270421089467564453289553401674042487578616473425188219887540656713277096e-1-.587523728983007961771941585057295994435844690585727819895236172166740960801243074355219533075839666928828729993086856045144117853264489275372485909414e-1i
-.613798491908841086923219197486311908067420636279131746971622681583170619711516194211911205973370355263330449905166399841704898800589246149230617196134e-1+.870147111562437866566684806448929316552190062194957381824638801779020205639942893062196215785568973289895429030725444996936796394238793538756457599096e-2i
+.242669143062841748873195951395288940427817307478713442145797106935546262175126399740459206985248915059057140154586036963204416189044376964591228404499e-1-.385939126497626084888754605811869502702888696078526272996834944161536491553537964468519403778114284694560228083842980026173945066898232531998268368605e-1i
+.141533818817565581803108402322372633290130885128324721884495977118437078686295088140806380759093107193707748629737122002998829714622580113900859612354e0-.748635595240734601145881944297867966157277567778653690524257799021656302681286465158915336299704280087443941400264694719260883406186251791789159756342e-1i


==> solutions/sicfiducial.76.e.150.txt <==
+.147846640561007909574223748015331790255466744536523437630120419436502552210281624704364118161674803098201994357472739969808895770929383910599453539048e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.414450124057814815167413872214484133644714746981617920663862999940931823221903880452928015058850473398865702138914377181726557069077451057900778195533e-1+.117775919620284970774974535102786015391704759541618663192067152432663312740762083983023400383083464627014542970021836335033048090881721698600443615459e-1i
-.201426831502207243400088114522962737984870525905372251708690408211710645421765811961336725950605850607217050375330698521315095701005322034933840929203e-1-.865073666249906826929753621426536201915478229066865259257018027080683872003759307884368414842272770280714706207057765910599662619155941485744348618162e-2i
-.171589636384933170487066197110308790010780204097973271136226970386838722695431547706569358632614047088372879837929403534848241699167266013912966082506e0+.150733497975837684994629605692944469044051094868792143662762222733477826388751934770252893907368664751760739441336542908429151902292647203684218987343e0i
+.117722900118339473252603439371803971275585211846440496021545915568514750855270423810322274859076695204056803298697366699878753051271949207922328753487e-1-.101295810598309389638846645613206215166891543801130424587768333529890390852044842813227644693348421864173966938353854076215363739435178301737968484143e0i
-.849488580956437851263367454438886639240463977265746954232448854612622643243879430306189992072647450271472254437891428631467516869603796709267748933406e-1-.772945933030586007360989835181772729947523092687445984760073007445649755232163259527961291263342471798006677451749485523182200344058892680193139398117e-1i
+.353690792444260607932726242147343477562880314436482081570190720686619053422248481764500805072193692972649712506934864850009663579789290604548590243860e-1+.177639909042110561822190920737757864334230646486087498445612184724201346553603634276457668220163798495267721309154893709989248549217070549901840894676e0i
-.262708585383265590857950242148083655294659860639207126728926744760438213381797566465302980714524757177975519703411271240223826972887949247564997795178e-1+.808040912539515853300508072387385422321961485169711237724104975592180102502389081343399620543151587587054820563574984022374033669248792466144365398085e-1i
-.156882286794527663447731124797523666928330758347237345601674813577755652361002041895716761454870736672562036925884379926002868855564761828344436837456e0+.570697022648426661166535285212675981662904138853182217935608068899743445322518498646640821165156901641651018447905045928469101450101964193308388103349e-1i
+.686062524969687791815512102969328593012926262278174450552030701494065992640709061541821437621130974412483206419276868281355520746156037820771779556232e-1+.117882693622435517152642397227850203972674033334908196761843876496049750990184812238483622179548767894096794747490654915387077260364353432322833447669e0i
+.381390695231758258021253717255233682346277023609534650802507188569122244988492590547307039789394540301362069313738861086719457834582326482076169963899e-1+.101566655516852852310457715598737117651991843837342445508546803980787426759446027104117494816657829935364410414250872943315375460907273619717538255565e0i
+.196148781040464905195768020563509792105133266434292741060427237733890770446827284198943845378555350646725599243604190100783431203998680429690362793391e0-.479583226763389367869488266073958808268663924030695247817120449042063069469910189201064995878378261010453172039587240618433485000008732652493621830587e-1i
+.870175543353837925442221615690344611674687032701034707952083384186809746342772993560887560837575659845915445145250611099477929878306315451873394911584e-1-.164006467453807001720440453183417694657583089524149428381000077427510712863803802947151916371455535384344086701593917285880818150372601144223930574209e-1i
-.144370548426974265451977685536305172744854726331748150840728058701201317087246560965112578605955989819504350130737946968172503250812801342228665255071e0+.343072225184545329252296039696687660491250994394039102425884583085216153778316268249059529496018789310209224557464296344918472978715522393198526753713e-2i
+.550156403341810752794093201531769471563792095753867668702592058402555514787800730289010895531694821877480039176114016424588064839674620893514846611304e-2+.824564723531572037315006882346153644615100730904809579327815480242268278057490250353686411636435106671316714582499601264551118849126208228483026735786e-1i
-.452292801782146170752562880494215110546075175637562331142406333296183582640147644438601137102847699848720623034945099547459176552164550152743557508511e-1-.475591516981539261037164447974407616783081190831677650823750269076075281939422912030713283526404404483462561385103279446659017222567158183332079009848e-2i
+.540297848103625028791307446437362848517462917317126969965054731009786558512472191957313826228111390223651388386418041016867310650816842803951427762087e-1+.730031528558680717702486530069031051733595589069351215116644551205300386483392660440010347944807102233016007311494560047389944505467382827798826219538e-1i
+.848241484861420938875350432301624309740295587195974370683226853471156501139540571692988687969050836123509502430246016814006141381518387080291870707415e-1-.480843042767920546442879573642212518182736041575926920663939881472452520794206581178325403486687657036758462005431617647471471361983930074941591572292e-1i
-.394123765424455624672193295138438581359808338648206127028039938437204302966863542824409922901785335025078479039141985184470788967696386860208131659094e-1-.171644392713403360022626318633777841663540849642700282598491336221840475489019620412363548156406110935592600177624440921113503484689576732847750857464e-1i
+.362065285029293599639033170193078134140175104737123896451363866547578139609008219105559046463529383227458622772650003095690060300884495828253886673574e-1-.118027892206595815733708537199004923743830147853628911959430588771755646766529440125163764059950942881881815735524847511766864510190935289098936099457e0i
+.295437015189881280658343658276788938179651713411920225184760299930576028435435174195178319685085741303558538699735916043376113461675668150886643694452e-1-.251873157276274805934810904013300540980076657149362076342845630665696132956535851327104449100001026398275612371427467443175100937375974821240750347442e-1i
-.170049470611004425960196804000476250389958864037499550254078115656183934124282982983994661266601892691732837682875943003840623846930109417737737532119e-1-.252747715510027957869397114164777176871742135140987253631328160051622492570059369529729790362139421828359757642156166965732005941836379986197962965468e-1i
-.111731624838032392705430214839456465550833794853422304700901922134689041213432446056979089080755354412140004298932446331551639372946674666197328889642e0+.926737459470459707295839199758276184309974696415929104063003183598516378466562191001745300318466085766170668156243554134781506110433867196640275013650e-1i
+.644739615350179603857972881637512329157141116480226431373462610077013267354359204956785652214519136922376593833944318307808860311409345301277498907290e-1+.526518288632195663183667860613637397495473502508554497582796124198649329722817675178030064685371075811058639335464100686988368125171833196493050133545e-1i
+.716025925061891527419811762260350607495114195993100712130343191506441754326936595494971487939712265725808404033180656857171797292226981132419842775017e-2+.683630346464396764946734638594913403085479498752201089508718356915631846845447669373690488036843011956263766474258622011046573922992109381213868992154e-1i
+.499509033601157976057595532011807411944440500712579418221954578651239038849581709639611244705609600004797272579043660779220389481551397759308967546323e-1+.432383648036605033898783381258191700439797906151591562357161546782917080441168989683938181522191119189660124137401810283774600629256222099357310352950e-1i
+.176879768836382031599832114859044413700475661347724688899713956923220575853572050409377247564706714279045586110455642102685775824668772467837452677119e-1+.274775839450687086610968799088563168654040024481349227035552611283446309298298869274653009363540013539535474576657185983448952008613943960834783043137e-1i
-.514197079076759543057094409272802630854063468719556467577814308593880616214817911207914561344059335151737995345467614719924943617041517593556863645860e-1-.116610894375927253715964479082542042999379019762776224457310191559407639033082820437283432490245776662764952343320172956171149964798217396027644514390e0i
+.340622420406134762979943892019051548708503824752741197876644946543528510675756141800081359298382314181737853041920246988147095558352712494587024951378e-2-.828217839669281534613677022098027669178448720276459139547185058631368712610538786828111587205965240683296789842749731277115856311575665427792812093512e-1i
-.160117064393517274416614984740598508563190087452826751644550468696822620548374621298982202298088570268855858190286245675858163784503381220402586353270e0-.970018874879122163896527768070135030597032418170093952494267568582185808227897739838390774336999422479301852344601650133953310702930891461632865583107e-1i
-.574807629679222757602612846058924329550887140574189229075469434128709403965352775734693896285918288008597761771561060758478420576539421233216766890361e-1-.197085508515560152029295498489137503715099532349790112363080601449176233753750381144536745000404591205735103757102399044773329112888534818181456770758e-1i
-.111776333784308267584340819416576487827713272143988636021085218598402094535002797191149812908238164866300704558204737227560428586617050425677593126526e0-.205707300097521371629335678440559873263232290975867141286187874048563426467637316567437898625948107346596076536155917261291072636484270242459861310313e-1i
+.215832180968142999085626397417010067642711581424617654462861984528810993430424394630080819943111063982137240511205407508610664030532644787325804486886e-2-.211961226625742723552976076401692247152592750999410116497186607895526536786539970475782056737007471591393560379796226660946112419604133990482084295479e-1i
-.657725100174901008937956128404478480423919939243668585039552912998734210020493042082222088756070914255303346009893004462025139661266347918358319237255e-1-.140441184335484094570627880319225338863216281093288560097617181776197390013414904206920001350650412914836493800029049973431822923716407899461472450614e0i
+.928629123799160951493152779109018308295088520739032927416745687604691157488247280149175458996856076191966930246764877725535490169012286804813289643432e-1+.103784415974294718657220299538476901243293956782176991185943145171786594331495407834590769700973191376166440763410149089691550527362198794258318675793e0i
-.779810641452709650190493846498289955410413370454370986998954180324948698607222868683674341268834865810736607908662904756042165684906191088178751595245e-1-.198784424389596939012621926602367949214812700847726064352745157843103085007928898823145005846964875822066225687631777090143988444715616251591566142570e-1i
-.179264859549973676158004065040754189700681849201390558419566770882809541932338218999896764878844237034302306443634022738790001766115260512176444532686e-1-.981038133749827593822717962235983720476501746762781171159828913158128652033013718619375845077717887006682678831742146825671468258089074517768237307416e-2i
-.512899343936588154770019799248131606935733040284869269155767377227000082445040947908351737254983422595272077238560424179613438986095533994832841892559e-1-.175565806649787897079751807117536805008597181533882654184367299335946973337115434680744956347462508423164929974445552512269621972795436211357532740762e-1i
+.776489564476225319782972347146334229640374883750503989047009423798983650247682271677622165773285363781568588622425283600008284240292648995085984240778e-1-.782952906471583735180058590782523500919056809300225777195922910118596520042084971077156023318457068210261080418351812919817006703963182343450949842387e-1i
+.102968461015534074932406788215218718246628345429516518961816843582982516779694920726843845403822773879237412022266464411216710990138761324502411336952e0+.916690791777759838839519073145861599275439428833206024663626007086408034120826375058001537103003125046588336352460172559671438131926666944184931039915e-2i
-.973306744527113424740340742504366439124228713657577993206302198054971325834619547596465681622149033128491785809658579506877868904284366686697941922216e-1-.840136011854517740670401783587192323443242421033908486275302405930405114414999458318930190521762742817904675420424665245776988693617973814142511561388e-1i
+.152918802520078841408220682983782854287397517126537136173292201675451154613153611670935606858730423914057099921109110665576999836986940389849060295267e-1-.775410710157313704018243882384344030333494529007039769405028392987000372322915249604424338602679977767177501425068074688617972752668824650068626645314e-1i
-.896309182148755375806934696972746353562019235045372457800970895151833026750514541339252820959364486089387645532626336102383542548815701502783415118871e-1+.208739543461885838673194663460779108172765170420811002090447868628310620508494382450516893140772684908326769199944649294443373543718562844358232452405e-2i
+.148113815689959400869286151783597504367411480845430346144942979308818552298275547713193552324079306667818779553095944352471234082219104564555220225255e0-.490545778816339500914146194356485168697593211361179035797561020465505962947889906404977210197359065313518074984645087445048312424958662960846314618746e-1i
+.692144927656595723795929575150398699150381715968803391025480567497863618615690348898347994272322264676023605179285770822482547460403900261444626770054e-1-.344350128393725167791030223140697430793507723695998316720726405570822311928557415923924685243772495701236332545903562231304887461680858367834464481831e-1i
+.700385735836603652652964430892040822912209125096754468995626670420619580665741555720242813420090036676701750511822788593512547576910510312897742960337e-1+.109716299074099397190437602626181580534736737516597809549539591437476953542601191735852211415470808063112343024256977424072570649750107929347843336272e0i
+.839142224009619801249887058942717224671051558055112422535589309520264710082435433989449869886108332487772488494422710005678104878333683760342857922759e-1-.645105183072705153770198509103620661080644597580663630074537305379928282019900778646905578554778387595330294719355374548237941681799061042049250190723e-1i
-.270040752246424273294973573263825588893811343036252529918110451205131661995596152735875215788683775651839519998468490616414871721856643477993930110624e-1-.661304688313865086452508356482279654739204924879013785625940775284930650886349099035880246693805506938439507757031189662434320718830026823336730228620e-1i
+.122395859850303594098935393683732886556939765166694349070891151383326863219176212102282199955631601828408248807712944325179393467664672033145505294886e0-.553155364285023888229349260708458170909072523826217280562787707245483548596284474865674240587099617470601788094151502237983530061852101330542102538147e-1i
-.586161731189685481678199609263356709015827097208818846878085923691927859995547113218536253870106039640490520613958110188740973523994827057545973401410e-1-.104446347080125597742019985508872331944729547620609160389030405234709154006121704909430268755845271127889390830543940265252771778455639919687185260929e0i
+.267845806632298494340428889152203224675249134539996645800182528897569075275018203946799275678632512225264674616314180857426064349789150349660727264097e-1-.154858461641611086713873095696667840316544068968465122247962353452070888587908478504227440477973994716428073212826511452369443889532438562726693922797e0i
+.128060102679631166528974250264864294165031701199235449962856942627331106834892610629090978207674826063101391369646946510703620596916047735945634210310e0-.134465142216222412894739135344285630892638230536801182776141836723643536209452402809825599742366998021896200901010194733628585778863024739827523608983e0i
+.688247829437277962928135496280690255506935450907820288384516308364996283801089310421793729286716233616360119341763454976516945057423940048786223054170e-1-.529758389580379785847235569443796512986158048754374353640444305900081549340593123009399690476040708958492954359493394794091450403358446116101180237843e-1i
-.469265496852052922979844911192652935901730963481020439770386134221783406376821973583242692993706719615948614278742203242395133912366147034502441135137e-1-.734962028027736454463463988317036169973847476756016002292217924027167604261307197525616905002456505326605184242543521498537411705315462845063739193807e-1i
-.110725011305788426535392226283141622176517963915149042395197057027321637943358229372372578463612525992116297081609810282409426265676069985603497799862e0-.486271614594990698902038000841257934582298149406199203454202375499345979778952164481918151204349514164193631090042322842304537471886768368911852417432e-1i
+.116355844786966198139401672402872744128287253551585350372174103870043029831189473050188143439761382122141981950840233512696912803701219507679675464460e-1+.245138010114589643463029318932529847156850435824487383336200859695173481958130668740538471128503476041634641581261910469990203254929777078993174682281e-1i
-.421845742315598770879716126468769253771421575888530935582018820592834305129374078154030737503461057559842905984254989105587328103680364927924011182334e-1+.104342195980976068194386743798160511637438605559984784361596473888718156600889495117414756607939869693983329555611089996684590167937089603855877456789e-2i
+.463833956186330568231990434422598441423813644909020071654851007951803188247551821046948138206853042037827114735976160614225164527448120247594458315952e-1-.196569726481053261725072473769902807662719220002384635475063704892324499076395067346182737368276183979373851198944146301526486992493627276698410786748e-1i
+.429039079535778785096368041556806694764204514480969268656657436954669749763243045127433073198583053926433331521718019622707261798395259494269180330852e-1+.384715085530800622268899493574549016146436939341462428483506490504831947881001724534132047857065605450600262341651884923787764699843599478288848318919e-1i
+.939574526747096655011154910460089492379667996227548597561690335568165990159564088392848127254927872323544840551125934882223790122787780412235247400052e-1-.144572265966364742741851033024238123777372238808222937617017262925187400106880791868435944433219548491062937575426111010084914141721346604245950147848e-1i
-.644086893355739645452192619327129815058070911179422944480221257541329698535435050191125050218889968699758839410284121296507557195235096014488189751311e-3-.207057320373243033833422535530548273051138313746799597503269749496418061759454696511575517394916927521665976673391614666545605744060716191872137723271e0i
+.146259389316592599062862261151479581102836232738050716722367185744913632700226067544344017581180915212141437353281421671879099113303718619436377899839e0+.366174225403084352991223263303763413815179867589337803533953172120447090892994093051410223521381013021932961033037117450917279081361797533801326232859e-1i
-.498554712290954745346193536300192099586806022110356492497218887912546057264440221248284175130852447534068145580255712574534217080339919233617443580876e-1+.197970406280978508493836620854587527498614204891705699771233845411073973883759115924194898170730403838256799902653955524123812585501404284666256509585e0i
+.231821582221852317074135869593179329069595099985575777256651923847816560169781903381923739404271967140502044515537149061805457096121088930576261438331e-1-.263901646958188127032037151201404688983577743720674397989611885532779707815857278494052847370152948948433610618931848206202500697422658887502445786467e-1i
+.756358462693645817873168263616603799499734209845815535547086347190812612129875687742682214305534381808597154953149076319053919703002989051532511202261e-1+.534440050881028627977878968857268126800972489605326914658383879828274568951821010905022845986379933777890052106150674652038295879567886010897668744827e-1i
-.284407911452374259592699839180935965145532298800648505825643378947111296540659013729816225043139568335094550641187336427536829164609446458675756358385e-1-.618765516024377172783854530349316254881733923621625638638888918679977628858644920630281278193628883369719472983607091102354166525812031261322396506970e-1i
+.117925847751238294099673031349092012887343139293617685432611578567691460343138457673484598126072784589470024508415984093817711280596323914141991949746e0-.627216575534495564098672176597196218562910688153198164436580748340254329581228454653834950861865819765723219378125577781479825140130924910901314309434e-1i
+.115701470351810275416582225237215345902014583603719132442778083901934838295941222016566402634424116327887060660083992154557959713107726685731239641063e0+.708313904282166756958418385487924269382958858165670454052308497970586379655434523512661466793192037993191509859009844760306050800564861671650682766123e-1i
-.153672868777224205649287476437116668600922097731986652839719758972332088760624423108477317547208643861958426314338631668936007125768742012359494329869e-1+.764612212751230585377998066158985309791646924789064444313024891415344520006494373334637777543177619900116555356826512146947086130260371574907040133899e-1i
+.124558773377951702107931135281510980270892093141923561862479151658548117422368083617016511305643092885729185581579175878488192666688977421903709326920e0-.322233204850575839180170791234707514484855363122523241655116035421658642682439135954455308524204807961955902495691654820786199650894345264438610954314e-1i
-.316512978681470143575471335436491046179127851118551403187756512681292193809405025853704056854112410323939543069219122529851037377012530667656109404773e-1-.836419651598248315086842766443712364018813346066695370132133851347469361764865106420017839930328545432513308912215576626152993273277741061920753740509e-2i
-.455742595010669343558070920505086726740653344527685214714873895364199045759380121373878530620381751990416398534641179440277395237091862040045655712113e-1-.134725744210275061963068779866058853865339618949139822399717934615947955702931790994146634996334361626842027541989370505592093260662425371225974060300e-1i
+.601732466132759708592639193030817441520409204232625491722945064152261489572028083469896794988068511762660636751792101846612154406979035881642451647330e-1+.735268765312220903408459836364326436584424919131141176658602033529438343795498464173542219959312443257951093355031571363362157866205623730066920535776e-1i
+.225855062146232326903682474136090258880053409244418416538229855973780912325648446879936894135207877120953355604627063283156424876155610501060919117325e-1+.623746019874938633151448961229591680162544305047976453776797935012439805277869029812662318068092813616482778158585864176939380320959414989615885173176e-2i
+.207345055741348498718115229359898707871775603228705522946953278504653877104991392512097174890850502145381118382562617515316519780704908703136517342168e-1-.486706243816614969855592106490495709308722907204614431731178897212601260977014556093139978322622477121898583558245059215677199560942276689740500812676e-1i
+.776422555868100529609598814641631426031973744204938271948812140841550567839748580597040299933724214582292697984622715363360942641313307381305849430147e-1-.247282334049874449253632908426166465672477590378149534896102114240224916657028901323962243513989770118461267658312637244394383794141600992238181880273e0i


==> solutions/sicfiducial.76.f.150.txt <==
-.900690664096751702441549218759232413987769670634416490390892466564931637058730790849780363793471226866260765403765624301710263731171589548270989671945e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.406068243468314318250681669134130446862856304522180433352728329683525728549146437058231844804139813266692702090133318728712823368903720401727620426297e-1+.777162753098439411688601377100186633552020325467627074104777224921156460814357058069684338949131949118007788812830237673738057318832034864244835103149e-1i
-.820855122464543357751260122422653206616492535525112578757439514205088242723949574771238517406494103502407671538362355444503720809079705315422385268531e-1+.190517323891572944453323174945850016296243574632551248097657036885464342242830099435401714690814095997177248397372386368046056028734923922042977915658e0i
-.802106936522256330221686726778137610941397170269206749460148773003327707857833977403226054129849996946372403329102701013457867097407259121387459060265e-1-.483936214086704366310698227172912002575479893464124787153296889328690581037305472065298001780137533174438711162673174424649338543479786282961641743576e-2i
-.478923426225708956499446417240873206084589313297721200532438455629673036149532862803999201564947831642708552699904144497139588611501124671987496512112e-1-.121073631913536916734684608136798352010166136452317886902677623584196244672212963594473836641298370732039227519283070553363622045464716935806351578928e0i
+.172833904922986995986664181624051697698587494687658339718941168253055678414047899544710289942111064242988020291428516153100141895335054690673340142443e-2+.127849058901348320248455049787990659840941503012787197090142653322512710115643305350984391883185064827167389174069166078425552112562836576110891724475e-1i
+.414938142997821876866030988158524560117158316670759422601817774934142709805528559327193612811086405200636532735990992198972640154438211270524558808523e-1+.669992850792418081157670874709919963154302641168190485087529548028589322186811898699121441041651610815364977975674240748743867327193882524340021698890e-1i
+.491509880131170460614564182858461123576868363692779573922356332570557679528671927132058258951937203735382448084874977968718852589172867303270440648515e-2+.532447763808814788358946700191300589793498611977720022210688607116073049237319396879020237478014973131206682926275334304793411282025791757406184242900e-1i
-.240656143642064760080050969202860120449606123109397779586146801710647724708413796719347950049969745890351261963250309045167281885149195031314674173163e-1+.199294834307602117722435634252404483319479988054187646999428619269293669331732039316699539607565886062707963984751754548787608367694747008422409931099e-1i
-.222611048009313213553086109185607257086307477535160325684341873607736556256930674551373608281780355807600961581786486586131924078471772495958885805694e-2+.189773369796825314253898626310975141807358215053785332208868884974336607429512041803890078243547418214010239769482676017386094883646381752311209420602e-1i
-.105481230602436514457904785827167325925713048073564759733219677704032080606845891784171789470109206016864807028309117908036324427555383689569624964326e-1-.163174251049153585873283197145506203068446513389440125255048621626808354396790558561092630865945046627069660868137998331140486424098501748000029311000e-2i
-.741478682938033314898777034959284043682238449137042113600261639447549995524207913141916960367628619696772423076449176746782204835000764594869447167058e-1-.908425439757726851758208918299455810342266758316558347965063861461715775101713323715992339762849521463432489260844399776199690507428417998659824695151e-1i
+.395003307188370080066975183206460368463133354338786785134019116785438614391171472173908435978943505383910998233288380476944412934945918417075584568828e-1-.952645526943072976669167740341005226235579053632392603176437745148204830332317027715588048645309834143013123308613301178776340222143563740982649473243e-1i
+.281240070429007557975565538135332047648944644073744043516537567712152782578953517570883213531404100494103918247508857363848809973904948634626088951983e-1-.813262350384066170549621515440545262286828283938995501640284004521681799929498253679479556830914582899620701915508258611596254167969134832759796643172e-1i
+.108548672313449907484216012890141401279755193717278656487337652810513457478715278819605707333099120281700898300307500246784415568185002828435865779777e0+.831539201715881590816323548388938297779656957964688267133778742104296180269598431280656354789526734752448157526469088322882842141182215240850538905882e-1i
+.165847525927181834840374768107892140648713395788323265845064540758446965847984935806641443749172927369953894623134504045720065167924756262707309362800e-1-.149710641048123180051943899801988017131299559283146360151898698706885259743430804283113852833896576983144171132405827707334625813289313324477823870491e-1i
-.142746532305673085264707452414361719286244284961941371491871749778093753461573594321503228800736436686209750717055438714359604777052362320029628560026e0+.284834410283092851576151079677604054361055938891331112513197088461725617362180783575670634381905583266482939847012319469463245753532260810355312082309e-1i
+.282521042389620495241827001407494840491832344531816669684615042089297889152758586069316641691516807708403096428760293456249938858784449337231467744590e-1+.832405716859423608048592719534614727593446229227513024994242525384394219625564427120900402190570639626525334095559237859615432730149941931951594757587e-1i
+.501102735635105161517283216517708262053574626232013811068339405845789413436908129982777820330759502511661449877859341179534268321475105647336760069075e-1-.284704056397704037805710631548038843255634329811795197616360071917808583893408856086653830593016820540097581613260521337855296285089814804964874193494e-1i
-.140558426305137465949935102413856436868856293883037370488421787016659984438867840263691103570662889851010384521111526884571197639687408320301585498342e0+.552118414437098397575716324050996497028024926103036936065339097568171970542777588845303034671720729680606465878015503090321551794353514002425421360334e-1i
-.214166463778003297160659152953064569134882747101800064708678538744127869226825945285970309234908136770808770908801160580834098229543479769198669822373e0+.433518858158924912780233514478384627808740099582593299243769094978322352774690450206523587033999568122390800877499000699031752526347744371201714665422e-1i
+.114409087852848773888018593836192027851914502523736292075993883775499315730871743078966296561233056525049100743630990687855574364350024839041879966758e0+.554796853303553673526224055119734151353731172703454575369546409395944268503300352741627836064750863204593684299365200656610928301407993987017619920871e-1i
-.143625788889263662121398949043294526821407669721036496207024339107639023519028965702207501204830605115293992624237856370442268903957437749658398103014e0+.416029228416638924688958426401901936671428232497045927439916405867631969090045301901208943926758345509167740902812942260320218196738279609886814114795e-1i
-.906819926771741360799988225809019740184987697316762756958426443206498841173182456704787426182029450461589347610096309769141628253000941128182413864889e-1-.335978923252952250863617638273293091352813967764617908341278739256372747112401078345854446821292402186585664732858659815777622957564680460885165289233e-2i
-.382809313519333553078984138818200956992867441819348190382488247657713753900849846194130084452139666607403056635785244446467819427471823543493688936611e-2-.314032089637784163556408926288807892668417080935155847264388338863363025946170446626643736383662849074934236177481948847330518966645316979420905206200e-1i
-.817800049628650872557721297792537018807104874372340373391223763770731580158037606887549555402209080332187953057528673386586645058896177803315821061460e-1+.459820798055737442110576996136229918068068483877725172497399782689858078376140322795534079103299384915300211847006504653018320553673701408195570606229e-1i
-.219719257471674558818320818551001216827690503764450133333350140656646330912450557626971969236555333189231750859456346768413564199819027013696315442782e-1-.140757855563281737365354404602488698501413966861152988902425231449851832753793046041862598951627764568981673362328852876869554422481385677028242238340e0i
-.916199684961281669419331504591650410150616787188618531864747425765452582624122025092204161567892457746539803945410771782921079529304506046987337240886e-1-.895296854416993654270396490328329891740387472640069863514736767414596077076252210973929920115467552277190966131361634760697180479859252810635065856192e-1i
+.464641442779773389216244820303437210329076637451959687769453413152790088877712675664165351039657666166015898048373045010121023351441522548737337889844e-1-.283445603205310396268867443668534787037763482780835456128160233604586881412851967601325069918741896334692061802999965253811950948107052354948895018609e-1i
-.248571358442388219339439872414938515043733155066303538076846672021896458326378629259026651711997551531546621573448184425207439253092297838676237513356e-1+.147528268929694239463378586361056805164404157493924294353828895518187234395643827149206741696006281849869099570015412180299317207189489944071013531868e-1i
+.116023524285541763939777087753672605816100088357839272864926207590698076366830973804096008136753893024956973245363151133397739480805418477384209025823e0-.261679768326996330537903839828168957147748323834213949005338153067147903209386544719897814015803976448243840028107499365198128547372707079605476797737e-1i
-.515011896649714266677162890056599255602700628092376003839341781187317709391137224797129137156691995687654677317756105705174706256186724666144172764774e-1-.206183972713312271474164385676238904884921994430425570544590468118584648203681307141565069239153794156716562278386418942886476280146012384000325040087e-2i
-.585125383849075561354893202356559658383145743831256797386588882797181901533058691066051110054502351261150681557943857031725431564573859413878910773646e-2-.402449866460808240288834832301929323670490344866581723448180394525126838387004157818620971645671248463381863875749876649088926744230026232021340245317e-1i
+.532254704974800599679325559432145666307618675939747786278255932911305670218967642409201076783145984088360833557017942167671997096558699411318674767166e-2-.717299094743948725568042384263927440469255401978580007868280290330508205165827235800192114742144705913671343911307861172388527463980131124690382740484e-2i
+.147164813516968761419775977045671608764296329780978681416214203497986906660887225814079346158074865085386258121364723126579028526074167809462048156609e-1+.200481848459660340743881540815190210640792916647940995537271865624503061753252320042951314520492865380484550220541578631582691948724943435421325154884e0i
-.395322213205699710924226371454033908904303945768436370872265726508909906819024755866250678842620742262120148752668019806057798924885561385792686743509e-1+.749470491329061555542432213457254209795175314627242636513871003672922974303750086014868675059626012506496502519543168765161060295569676954753193439844e-1i
+.290743001469489278686516307070335493241619176325940717419692066020927129530220389480698460956906829959813156431475610161114777594930556487759292176234e-1-.465026123338645532503302099110812423452433330981600893695358336091674021720950445972501137960406921234866970998458578560356372813387334796240218904812e-1i
+.878511592796196685925504415711301946649885328831979661307163758378156851697741796005021744144298038111543866285225798026805190734302139509048571256131e-1+.542532345996750277645025323118577775444133418251467069411797173451139326324188423429250237212335260132201862875235706329542211715657839910444565403045e-1i
+.275126662457325027304259309442508439139797043186366425677824657255535703530941311595288025193327591764670331354190671823465427633426955982140591105436e-1-.598084143651503334288728040526508477615986726803153734823272577544528000801458174251759859221261103964148729603550310416850673167195322950979726489107e-1i
-.606065303948804997318056352724853663767635420195329327084701849465442803422485177907659937711943701955650296543605992663858529504725907905968422916564e-1-.311817356641823420324131365521407372228228037041403521997112645103661444033311229368830678946903450059304692817632569890369388860778058045905893345911e-1i
-.620101999207003514063865720026929952747852689277708913296605747250802474703374849092295626674120100491018598161840922373329447352789369676224114028231e-1+.138228612659659159131721807029675993199984705852812018371608585417041935336455561183523795529889622823485252469967900209665886709035898410998213096607e0i
+.112003066519987454012378190148134834652953245590554383888596993424054300493302758236206418682997950985359026332167435370662651425738706522953200731501e0+.109625759969581582985732883325153469724132471175409884806001992086109108318962907767941071783674393423400963217685314032034947640274550911233609716732e0i
+.611439517449754311616909746874455990180598053584156587341436937324122841094776182929857227290618184817089434936732702408036902492677798969740397221116e-1+.716029660045047116165968105779852072244512120299373500667961105039191418302953690791088237970956221756640410572183037985832610855921947583290464254959e-1i
-.351083989413045781752932923127875291633484729724655939919944319503366785188587450824585837584242090660506901337978644479976607213806136060600874350045e-1-.441187131216706213685138274011413740538099653714043783932535525810272522330180884490984305668730644762060197995010559208883186767272338744087955147061e-1i
+.244765835099097877630884344177434055762763308069889672644908606981246391448860195475779104001723737432847737938512813734107493207667092779805025389311e-1+.938905123267138579140836381479236593238616515548712772479319286914987806517358674173727770694153801157607273987870370126409539764793656503068113323928e-1i
+.329819375811217155964620202167338362046700591773405690504404228093120409450175984168283379251184668319993779983170373065274423974343858764169548991875e-1+.100708492020175849680184538278327033458409844128165549583254939746483584452681553497786778472547038030192006359061346742485495650071949951461659827298e0i
-.258368489783211912121680150020452851514283149017741023971709369130775447378238201269332745487729314060791926048112329580188959075545693221211358766396e-1-.105264106499134629897291501537305054372699982998775014895547132131041339836400655284153824297824678962559951441586026477152658554254796415192277502227e0i
-.140641998656402369522673659463616783735056128429106343598466966268244794069726732614753661119123407388152486093593242626442803467491376403458499184764e-1+.170089671489237031066756617827813166802876472664713147515931930599997208613893146443037592237163178459557794542268098457158597002432722095542767652017e-1i
+.682323702405756845646115709439875976405707030650063557629006981235407099645808041947706873845688928774117203107063736664609689478154541938098342640712e-1-.717707264762486698312489456627957182560084897869375916453049564575726853353631429108914850013154042408659182270807622282909001228113863106661176509488e-1i
+.110432885452832523470963925972358463125676489285407365396848471812635155510508455577149814121329989652057064504657520114613713355972415261436605587492e0-.160049390509317734454573299866365381358135280992712110301232982809942091159767122588007636520174103833169837037597791676478098044376834673996501298428e0i
+.244036854976334098483584843177562353120412001631396198546980416053351142441898737039977437593675778710632599533592982832231583096646157440669256833073e-1-.113223307433789679669128869625212597254006832361993383578914038510922633887841373021232043773519990135760273361825974074203096677999258035558611436098e-1i
+.497233863696706791027526125549573970107010316934206311149240448258299624841801695024489886215652204668118685920322826439878225795347315835159324618511e-1-.159731748463066901219458762700467017697331704379883207757879844298402238539529825325515451170484082493768650967027490666389634236516878627947835521808e0i
-.476108301423410622565090005168873215614860026399729239497894109361881286217403793865721266713957653773613852891352792495124434848204751957253329388465e-1+.231484558020530112874431136884339929904065468621468551181804007863260966342122827095478505019155887033291257636572928466170343998774725557689176155434e-1i
+.600827138911092402489957640289686649709351149765720690132777393213113901881208053095925917889741084686949191848088727874313379183843938340938235177899e-1-.189101347338923457665457617476158426023912127497544968160997188654137459184693319134832886362716016857963550306357555078498123145254671624765651564516e0i
-.235573964496124188064936776835804358392085124854638294386146073041141113831938655858292134507039723776407692609623241367373138869132510917948048608571e-2-.829081857390268669566981110154471791761036094827518908226484661183909567699568590787527795172200781525749577082368149544015838779128486936131068843685e-1i
+.310003432028397434771679906371311885784675021436526975588450432907684956208342209770854458824659273039417666944278170513387087715034816051562547461375e-1-.200459903485742792453409090801825528265088384964263734099856381908286430133766844379709588508466070412482395170641565664154177902041641564455611466451e-1i
+.501925827768778819591302046569267629246509021090484641159429956018901370356119626537527884016923466514163847833828663004102527253621121167818767143049e-1+.105483172676428215423115627236859988870476680820520940072702121311194156417839251911038317082645402997471040934591280781747502530811813738766975749477e0i
-.146509682817969848809231899931619323084202222881308977608133626747697837658262592783984377773661898110188370786239718542418652107548940268181539966435e-1-.122638513533896618372312876032074192572649585498234141433145882881083105710209260268649577545943653304981544526833096975747422548625194327896013512984e0i
-.104955763893405456481128616488786843309296738987187244435654984260628228527446459785829353570592530292180970857394173998513219335362686153002099413803e-1+.437172149493568222233037298494358002076232993376196854643607215989294771266758677731954695161516399704992755429244508186491282817076902776065469631278e-1i
-.556114544508287194961279745428391666852642677476943990780934131295244624257551976609358123045647393249232362354568515879210574240811407248996147405716e-1-.146389166719357343799117283230837850853217435441612223896135767085406464206828978999369632671762497982017661474886059325082564922368615960950067272115e-1i
+.142342197939453373118509166756140549144204083297085812000665988941692416711093940465470704589474532162592713581051742620154897358839819455253814272030e0-.696319959476070241922830816303365345844228415518975213781963120724943162080066717762783481757195455665513738222567153629743529781478417158691532400218e-1i
+.286975659138264264307936110498230785713822556350267422781326057600952219629550806371076327436044876873214473007011537573127151416851914645757171211690e-1+.129744388137861137037880042571298188032917230917590096454241964055132433316384987861402759814284597563747106321807556646291783654497152383420102909491e0i
-.100945386494719635817629463960066970312810414994057437964816334541214242014816721830967356145684330433846561143644000643216170851412044048740621367013e0+.235638701171299774954916097402995976816168100504748888715753374480663249061326293065486037105694229452047477954781997639578310691719365938181787217483e0i
-.134233332682818699626126788838459070814751753767161343746075010716117445130575788933946915595830085188823496664718010843738440489467997715962252811623e0-.719740263422716577186862880034107164119725357277302775837094988444576589414113694459669076117093222601239515201941538181619491767355959003486174898691e-2i
+.192611042876422345068940827001274170551271604758539701480939808316265531791272682306093484798019651817468774980743411959645256476595926334321859056703e-1+.138677087621726013833747771538673652907876149659846323305176047568247544293112743512081990267402288472208699381112565652583631136589267897344796526499e-1i
-.153595041635411858902875661377021410393737916267386580815080020330550596281664182908268445581233172718763548361664353424462371834742047484006984958087e0-.278415485184288683650166892903181816923423787698397114220652678918658871349702136398229602086088784342704765787764206129202257811883970894329205474995e-1i
+.127688610972949974179322008263881368338418976982060990052554681743644832730724064910206713815168112670077645373866922112417612034101824381291909218553e0-.854133095497782376259051637440910906198342876070937925491844045212198927448291679199723091031268327880816584755211782812854915809906333467071660803041e-1i
-.245237546172658075382062142250500122575477238976619287568517276321842685146284657319293024988525329476765011386654186481443628603708217658385822494326e-1+.866514988416875488989469522323722406796909830790049639938637671817929001294640697052104714279456255676586347229744028197959135173737831256128718578923e-1i
-.307999428879799110463220469618453057831202721321389441801021113189451734338380146696159428904265688365122238144964034621811949774422322421234872374591e-1+.991033873056579845832301446947572737526957857327874459916597981020415229990715246935695292075651018974190066699993389404389946385725962652925861924608e-1i
-.714265558765937263937599532095735314856817136897847607140897702301918788073142820981347678967642611307952224625762321591330044861383827596885479717775e-1+.164945963256236486053739817114692839301386974143441417240127032713157233060268233121924133123215667570186230223951243365442723056705091260931121287672e-1i
+.118129778296904421711980607644956425472171256721612813811053252546143663796307037672774625286604058555520904738011027659887243435037936776100299275424e0+.539351125879053690713919467982027215147210736878239073065229887734625529980683830607209386124676813846012451356334339060635044756030666377054788537114e-1i
+.820452611303367255438511422876827895264175923013878143013852912461682586701906248418170203465144513086751119466878280413213975479228532796415605350494e-1-.239435056158753270908041193594235410757132017335373718875290511991215226557673579192797873007981504058763213765924444851751463757225261708037550935301e-1i
-.177808970606287460791295670655701510850037415179036032271049692066006657733322331853226046029819296284874030176214205212150845570273286282797875106968e0+.651731671886819474845774302942008693932983515914158451326159444132665639966138196499816658160405148381858985894361880395883842087179191052764058095046e-1i
-.102917402966367661485659416435361795345182658499031614943248911507444427055793989213660772803548734897114309020427785826209071689842201010468101071157e0+.147013746354417436693974471824276659783802257083164813689501153310504577115563459830493257759045548301672332400646360846948077099538143542300229644163e0i
-.426701871420287214677061983547293822250557362162854918272642708625055002700421000686665637720050164870771558063384225665101998498567486963816141144029e-1-.255753662733288847761355453124582412543896080281299405820378717415543485293665925920091153042470371603758035214567182195978344098586726852577842924490e-1i
+.131938483017299716700411416104617442073142855067491405916063369536759786965611506271342683674873725696020154174042379439054241771253097122267391068001e0-.507758481521687218602988903033133466581295431964070557133979887058398196752197126871240722629594671315801239440224691749989235985254760813583598590580e-1i


==> solutions/sicfiducial.77.a.150.txt <==
+.792847662684469837316847730830308349907856261108066502643477094200980420785974297220688445782743109023158447230871619570219995268659972361028101436311e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.412195671844964208976082610579982993384683341187948990302457606942661220227277415351390851650555802286277224787488165816454482359638335047080984751141e-2+.105386852410773703293178607608310643123091695611002362003904193339072212969710435267205777906473014225571802588887218550747266767843501318986003764927e-1i
-.149723891302512360119766445235573709552132364266180288686577800897650823153203493087780296758538202060594276102597317975412263068994554218177156296393e0-.444665843685778236199864202442699500170401115650406164118150612071166268522579133145095967590064667655861731806678812839039634238795957112790787658648e-1i
-.220180288097765693325376729139313390926424300523407952477093967788511009039793114359762518872884160490888787561685035178132967223052846050778676195518e-1-.690285506670909532514852864129541512631800663947494144866833563517636273782095541218757913855231754450210733076571499105228725221078658916232904403372e-1i
-.290870922240384658963351106547297050906091744318632454130099715545492343167802225014483225745148437510973786656897883497292737304160859726651477575863e-1-.490451845482184412430965604090286487232363052474151102956431861364797304680685266454319120961141611475855626692869556550566916937540296109118000976651e-2i
-.969377145343563129622960031513158318300875677338027209930196898609851337170112185135920774522894148433737626254947530955129658531012718177971706253908e-1+.454307087056432835284240200867144200660509074239857878247507980882519783619855826418021345529956470417323418471547511099827401773589505919941998218322e-1i
-.736881765808284985984341130998927422414717556447538384632328375642828047448537106458246841172870669278176223630953740547753220797552514249115522809859e-2-.431007521458083554922945397321765978455127432337215246794938999420249411523808279586883751581350022318856953872859086311249293848488361407806505695169e-1i
+.177468995351162971202454702456294771055711913404060455721252796883036799385954563454610924131530148471376230856110860295221832911611706702295823602354e0+.452642338707960910102707343402156747310584084153367093791122618589282485886255264637180746416701489919934855765122018431719133327043251632975223103969e-1i
-.580994055113672487044473917862405199056300794425334550185363251853096002101001722715425121337384590368567378495291363895271580485346994516155038559539e-1+.311476605605945701899475842426214230494470753693756479295720875226283957274744668647554110700299555285688571869552444498143248926141957599345274896671e-1i
+.429252553046875549935425154671392742406805726553966293473146001650134580958263386002636666502594809607486755059080883442607194115979464586884111298229e-1+.855190406259874835180407388450827150071475983082903368542074854458852533259704297437401240402503388015915949775079537478072595295807326493749109560489e-1i
+.954035849586742923375818804330880708701411333249071828324381720748397311985045660422766044389737329884417755330836979880737439484984490726663240337234e-2-.105634546344501032923395760304809961340748549567982382235783920597503804261310800174336361747938679354396297712204237984605167238799543835816402469837e0i
-.159816370102269917913203273231310019909322969039863167839331410850115166989787150088758017410627803482461559542453829054955967438666452998018203163168e0-.320366625117309050802070601320734835444375174469175012809574091161602749689888366128476102712457235285011853799240618779907560148897990720987557008023e-1i
+.415588800321020412150596816450847071100582928931363930710369925649436082030118708299996644218804439222680777367379929206949076145124460858853505412120e-1-.479404309941435648240328106909189489740262427470136671473021326573836001041066865578993024813706322675244694772598699360024728119656614548512939097690e-1i
-.132246146027683720455577652630769669614252332170290339408868006189708475057156533242349168523148854004427289327296111586097561093181097727274786559657e-1-.597287971491903087865136305797075767300336403138050277874715985271169362144271084318021382344156926322372228002013617111762086406051325296007001943025e-1i
+.304791992673758089226882902412425505633071214242908469615926798178947421137546626928335891401492062702120083905915266424081285343516471195669261943398e-1-.452657186760430120668270144150341185950572674258487461120449743369206336832832213552050222678568537552385027095249449650215977079539501119844979194382e-1i
-.172301465882214726837875096835442513559732831744417491027886131956605136262389588868104168357208254946943593567274413390657287652012011783756265526055e-1-.900925168496241637462795780032687571885857738403168632668078774897657024979831942237213723958795585102189611064634964286666515432573057973124754638324e-1i
+.153461959952832980988616296944081379372070356159498824344197994897937190894623003326131348819649598003914738942393076279492094310790409570540842624743e0-.624790176339420280290573472359522700463782158472012914176330176896054092377507138728455138470177481099502454171427572848110607526678312204642253604707e-1i
-.749480403351189916992794355775547574174510805055876007684155176577035188593151542833638052911220193410567747171497033185971481596010914721624225055575e-1+.129360121108320321265168827879734805590944233864416573142659068717395509648449974449404558782232203375600220855493247535855708074943279531920468493354e-1i
+.211659262462507887709513078390938799895599492743752671346450625105221349424079333595136113719097185903124418755094025958650028461095366518558038124888e-1+.103746335493068275431229553485804840168157695617559995548754915926948428651906471147720036410719870941925945725189805545184326005834404320489924976613e-1i
+.162280360470670782589163814489434903760306793450316169928761410861368741479070965634962024901829664487648367546253284026559740121281594421288320228325e-1-.330892788117092337120613913819243988648228733541765198983413382017891316955669010235793036200229716473675306728073683288277198156043465224848783258460e-1i
-.112060168586116353294859118948165997414406321005679039082778286340254884687593924200935557561306702464001757309650786491843071292017319348050970213619e-1+.231029840978915919401946371698463131818283174891983164535958240594794291625173529951597771032361283825894217529271368492829701159991677050667787295941e-1i
+.416009316159669933234103637993482283656902456230058217480667865208059132318105469999263631898838508374334999042959910338839049501327615378028625286877e-1-.142938907286717611902526669758610183469886413070482518318662696784682822762984937956555947651230504022614308210162150149695529201503778911931220418164e-1i
-.705350885881305450326243257255314685195242045841864874141570145128071318026533193454977440293987996683002060767827593226005640073736274205556619867142e-1-.671468575990598346529214444799859706928110508307130878338705735850198218487222681133141769993520505198633684631637345359029225878487463859741380722318e-2i
+.208715418692219977724993731287465912704544553108357085751737609601899957747179398160385402362919036093411591993632183360287102571315435373839708180123e0+.681299805266275819267799345390164121544567082900666280452335383761031907549733826366881926042777427598864169933350716475541946007048029948390605508885e-3i
-.105909685794899193158449549293582837817565929968616676647272884455108000991956984391003457562573122162553431320733291524443384985334649001027305405408e-1+.265274325130233554487307288808147971852113548165946220561870803275695626175273336243326412624761486442952508607865320593941857220708736081318345375999e-2i
+.312863951379379514580427658640997581021990177480997631976484097141039863931009997205027340500605755356656381036119518667614986010406652596960515022093e-1-.145092100728305388085524289428869220838319692720710625167984912555442850771751605436288145705047262439684871091104798420098549361766455372530129595931e0i
-.229702477183423006837809539159288089288356664449819509747298890658545085570940294605540633996990697052847207044765461330560932941004526113280421771336e-1-.206353238114241517475598861519370373421274505604201866228767190435149142195979510998976089027815284152049549021014196843474273372100316051750895348454e-1i
-.272245661471322355967990365860330959497555784391342865456415066290014794962517399153192589736879052902006029420400384175108299035749358194113131372435e-1-.735042266705740033217987885523412290939401274117474854231908433286700990191146279546810320364399411142716597143788263750761621872289214857954718945469e-1i
-.937886559962378309977175727847456597474542292890947458800918203440648935911016512246274120668443731777081134927732129452755463096799864117037644082224e-1-.592107641421054777806309802128037840752844264758829067660589172658710050418674125550155057256937512635962487690997464752135341616466805580723684151493e-1i
+.215951366128250053435446772454718166133565327634162021657084500445316743910361856782386939230452636646800872006577043021721030669243307794746526552190e0-.577974555572473237285640152002786110112851268167230652015404127606185461628969759943917683482768879649826343094721453004914317009214169961947241910026e-1i
-.318177814854226138755252419736733669945929616999306171097072574618070975758894151279110492088959101520237688645279293331133537448753488293598863030349e-1-.771015143351634149505865541171589791282859864063369859728939864290759406454556761906333325941358824742420724714181126437119890024784302042340190043544e-2i
-.670491856877182813098843216023987822283640635736699757550055198731922047472831417152859538369184117691009166031567694218108239725940382770120713632788e-1-.488477188916653237123727345256157492957791707242723779012317630802737394186802992406671291586245995247589916640439497506705907383016564148316511617782e-1i
-.112392374440253206205624609630588548573514596912618223327806935273731392354567408354916414025765007328988203077271333190204590805665238676431376679121e-1-.125822436103250352257280533750821621064619736510264209839327130818447923676785662834693109252998788607316880638929641313778397109272546932678801584462e0i
-.860843219353919564597124102543698894214586674064302405543407792958321417779870690035556313838557443100484383622376704177381981491452181994463748892390e-1+.939333064905851856130804605430084862980330269680160617914261647935702393358434621239976893530644276781907580321340389730077121366230387935263967323373e-1i
+.878219434364996556733542404091165919308848812383585181102980102194789425402677608315597596853657455009785161654209456626974223188111126294257182152049e-1-.105689786110026718811123128742377727805587655543914362912844538520698735200682422715876582839662465978690593788635138853754566583830025869707671539971e0i
+.117605516533794211663548472102673718746955498495649044842098563487787042944204528725432718692056636214558926140976419957967350401813184440722740534274e0-.642059009238036419064124617920609895433026222372726713469284318860143434403518465445670830801908272482541830227399072220675647926506624288436899897389e-1i
+.110976053403216591849038901210926527713241418615616685274956903324283471442549040558660324155029401198507281795567393495094125523797538023898540634731e0+.149515314071169212225289827932233367362351789181645301189533097222943571418017772254558363277112349569938243478847499516414977296952743260983122430586e0i
-.228501924260279547035097669459069874830983526216731510631515197913670984982159068320127648846860836951206123754509476537621000461769350961434453547527e-1-.312708678801151812789727178099971249969608595338142704247517736830167484820189954373960581643228200905469777467505302544346653724112676945228090225009e-1i
-.688845483188717812666381820700518421317468989645572883564385162737475329640046033439611820544265146611447485631833599864778468086489295946643089104860e-1+.942784474486551946029433957333806106267289665175603939499079371867599790581343774558130297068034434799519233871259799283715144684033308061665757258243e-2i
+.194854342686221798832207461182068871032517209444499941411795365482081610134415945040823528331620396026087036052415808493265948878652768107315172811496e-1+.125365409537476320278239842672627168815315598403348629562992001431670349230389862411341672531773429403755308204834006042520442726920728621147214908065e0i
-.287903883401787862523440615262294045476669785639725485749243553784109011653903967028909442718054187104286952768135008773244529721021970440864159363588e-1+.827324818354208170322344010586693257676401344401120245930851272767862871503550217844258954211604241168748948000610945657159233480007708843605005982262e-2i
+.501136454532497347216268407643960602132207509154052427701120403523313064505483677292638564200227273838194451571437648166901179674678553557670478013571e-2+.109752127898461018221609459566200277158826682544006940201229001343341765721493693468567913180285308904649397971484132395531423041197519949765851185696e-1i
+.602912284348807280056147083938772115841307059419550827980200788559705997358928996309681069367111871225296650507428344046734684477627354599097555026017e-2+.163659117548497350453794270523009630774319273437461744512651222366294876604700189995946637764391985871573926906130042020638004447474779757040526442418e0i
-.873669704545799407056495393833852352417774177175187463321924602782478928137557880176444908746886481524738583705589988101344918470956651539013538207599e-2+.466232876243203247053497079562194259299110475328929305763913653712059501630123833759941687524409448535174624020390707045478257387222210033197338457219e-1i
+.130687029625087012095503573189799483712251583058473960725599713756905886941350192836588402911846047652823267088612232562131736056576194615405526570298e0-.637017033345553049457506523815792216136768340444624370150717928532122612338220853544128338942739480172692568669603605115175076159219315861322942764959e-1i
+.335018425374472945941403491474634482463073017762477030101735997344012095070971410836261708762993135529145894915414151695028388882330655061822296650141e-1+.304989341950065124061101249417167665083229972969061932243474732835373978552794956942838692436526852306499678170116073718958227998797998743017663832091e-1i
-.124905766216319502150902882760994384628267418424278787384935530049557399305265051426062227447643085047451388298188493987035040491722964907077656209614e-1+.891669938026330527557688019079028862424204566146143028022230121740535738746495230113868181581777817279442344007268951664787258174186621463127592847810e-2i
-.946208799516568971680589564679806372496324482105934691862696246786801596571881525046938438691933344520924257870105550508513452317128332580510214182929e-2-.349856947097131361962156477705702786635718361421674671172517200561657846891065752937396370187831397519251119523919289483727751316418462402298240283084e-1i
-.274296561705832205218528355558334953329544748252720756121807728301934367453492531513994838554470020462499155680656759542024448362379923744235206897735e-1+.211056869256845537356460866630219941400237973571777487231576099293304922796584298752459208450548133818387315716981343722033893236840612225345828733849e-1i
+.180746458876891223131520731321293006185963295566977473253257126789932584263159924203418189595239047774674739422425174178993767567105933073470443915893e-1-.241955377427773626043096146363372424625527832115504874882682342447277237569481485573945513982910563186966672503694061430199977796778498753993385047883e-1i
+.144298407959097352212743170387760130047301582347714343315316113815322267685412762322831542473401231623899046548749024591899888824059285374186117663581e0+.420151105377629741762364410353776584571281223234301998785876029442222935119370489027469322368089994169245131607626609225462842848234378368032414062298e-1i
-.625148943343561818837767943149322431399755015928515475018102790421574254538062600439064840798248383754988869353273432424673797141987318714381096169534e-1-.553850754822487988172965401061609806359307215766929461148154776767981527016322107935841607827938400267206735121670867544145581046196651010454615555954e-1i
-.942545075819372430174308533484750979834260311800353377030297233490398663690688005375859104486661436397711953180636481966658942587662706451880811807677e-1+.185147967129084948053030175348775470323178262612077009790540507696964247586109340179190060475813579663102803310525036472227847036507885480753589719289e0i
+.220495931493000631599671025307974729916898166536419066185062217166525741650440814436683502605391042091460435975733518708094999850614834443955523944116e0-.653224956965515149996994555489115345352503104011082748988399417818137396295229819043918206963104230383515381073376333907570339337417268624978196268315e-1i
+.134140660809752904978522778973966687210995156457790538057251754335110702443483305954199579066462598391452512470793643559030375860119785605231607147595e-1+.129203186903728390681553944874075590795052742875469094597001094293229378968564536596971146137648674187766798918545716000611156870170247731677936937062e0i
-.643869151469390652452345105912762490348901025971141373608972710663266081740921184187140820454246955755402745919908170900388816863234800818320912023748e-3+.929508081300630355596166185556978514684689346506420696985139303647486107083628141801228034922704248040129022638999280555058832505297960428782445687486e-1i
-.863867355685336825802458356089742908741743588068883825732659285819290829597800240250492673926648952398789363658483521614872328228640658886435037796891e-1-.214224434937036738296985578118673460209142136806178141605893229952507472887359862287848781090865471733481946600948011172768261547202584671436182612690e-1i
-.161635799311405414987512647401942446264130974530773835727754145681784758490377296711522610267573986595884738453892981023105722004103650652237904635891e-1-.156551190984720798508898861542822217936235651048898514560373227887353401067910657452367732853271988959512053029702965850687997172621819780034593080469e0i
+.855080244592304783722741860096386669680559476869772615752563502707714555611921581812733383545535309126521313970634648463622585602891909183976016119809e-1-.873372063989958974432019967894245534821251459030110117781554951507956415127731694934367520796506953439841414948839246711962647437405684130957671263168e-1i
+.121370335838887587764137778062661836265713224644800261330516335518545732016836306370208094020544941101752992130020678793930099733940087439229585119330e-1-.810616069737899787614226738054760819672803824552379736431330580360084219793569894200372218685109806521856536898165946414236955419914171215809021984567e-1i
+.228493517881414676766937100954666588696589960534752132964390572455743934737383992605705289011410744504997789364577840252598939459080127487425863087042e-1-.450747710787074754741632201250181204649719160607745369704671362554623911988818595176649735606282283423170394582337333652122355997648269769432956085619e-1i
-.144915939882523461690666440726724383112347134654931919943552086456180173785516920388161299031275504382209109857735005052116812630445231754738914167721e0-.364530033267237286305126550764647827912178984031480933109563971441863151887608758769657480602411412809676460537582984283523916011190314913602932687117e-2i
-.161591227811568597575879142939692343038626145944884348686573928515751614563755094446997954062675398286049631766010326932475915736162744607231635395530e0-.413421951720641430544666238379054505939022783666593245232339791837814021160762481421902100145215676193451775361783364596049344195791503298563074713328e-1i
+.917960669481982421970449588027302728105854418970327269793791515124953712981978326193537893107037286085310175623661801236504087695685953002923985892929e-2-.498006613438999035457204275396031517293827043212343167079994105729062062970341525588591356850785533545388859447075147452959286381248577921930978907606e-1i
+.712333826005252912930021057132707438042429953486480605973392701544276778563276523106496202304737231099407844057546284207654255556455714840741578798933e-1-.165997921236427270466415717626398272828128110903728359772476370982058184825317365249516678985432748484113600764621398479838550196636159037439617490373e0i
+.560913977579914701702676507538834141166128235241283358808707494888778811208096737979840862680248787939291718422894991805595594837128766046899371124931e-1-.107974744235567521940905909411192078665182387332286763746269274339428858783205530488818929085264730288232898144602504459343493512644464760827268501798e0i
+.569738681008257135540497512956148585326693626462765493572808503421001029215231937887705629455411693672983164891159337775454496898594317136355713919125e-1+.960393007534865189910802179867352357989267534896313956115265391151341546338288771543451660054619220638456949656974860368334202961003343621184101629264e-1i
+.117497508446881448108629195146213919575364420869270631007566135380222895903474838176707180356916253986239614386836234647230061744472498477464516958205e0+.149495427496355141621565274671626927393463381315352654723675124928464988938160959041923743353933104339355724015124026380901272739983524746921343317494e0i
-.119126845938330157029294577397420441668058466925775349617973746807814009275420963322024662803988758056062514223874957650897272919351976447846604580213e0+.890415193260008022522051952505808188150341899120018481510980267814257513260811344045236611968785899013173504105562201479853573911343434411419493511043e-1i
+.905618758740618275359290838347400432188369783222592580483263309533533850760064678166883056608238501298401857481495010173697681175465674151128130286700e-1-.113148127674109592424518515524217373227992310775416124404422019412471134547473835194902968402758816584327929970494075503091387588037536158398904158160e0i
-.117532663086044016951454492201188787273589705744051878370991623592701002001111784218332935959591130364572814714533370453964829892284174519370099848675e-1+.412204000110276768635193485614896803871817667435308402870315847509194320732102987822703842810140361158998857785568221415604021524613788651463453212845e-1i
-.437935493782409223987741271340339961521350628162812517792625999043609891192252012021726520205639135119922867520047980688861507220587568795469459150737e-1+.225881814270153866660653493537869262131237055290245234770301419129531316380339437790722911233583207153161162646110294166576777060000391963820469677986e-1i
-.143785243677409468979449970383205458534968064951035241586889662265718196870109179441707491887058631840104649809121363547434043901844335721332328605393e0-.913956113698428460780763997977530029343482407599295574345100264699803981250240502369777152406838964399830653280538139188930586867765396642879192989182e-1i
-.413161951891709228317969982091478561682734104135845050174122811088681353892044495374079899405931984995661118984859346261682514766718231481476443832776e-1-.537081982936679649437297017631482928576448034029962991962110936242984037192722897549866984133785443852297397911987939624843221972187594715276102085851e-1i
+.663628786914104547923201660956256669407370082064389292610165941576154610111705044200013494382964762684333253305880548032366211926785002324329130657556e-1+.739799046672565366815253657598571759279703724977556001573098203027044791167267788287385550355671126827094996645594130177004742479797944375615082704876e-1i
-.879769260074915871357962329968199949232496224792295618175619190972419103463286663510935154598779367937967585130966041875915874531323914223348196847748e-1+.724903070229612854985469449046535709242286915197667511709930084302916744643861708781327980414334011653683172730649040071297047968761404843852132961814e-1i
+.321018881512369926272598191637505327745022489255597863648648596392940556307874156099362301957620983797729598741472816794783348924797480195631712802328e-1+.127986931835213880952065355933749953567778897316782795498854881331381447286553545736857334170805774078426879885444180620448911247971363564322366230022e0i


==> solutions/sicfiducial.77.b.150.txt <==
+.131840843368478560494718492633617166868925043364010604602780306412026075303009210588590920196877138395018134605334287756774002230103668199434219321299e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.503867388650329457200740463702035693320335407883200212405763532503520777704171674842109735981357122679232423627046658252276046322897242522488548840884e-1-.558316158094840672745719271422416042771671556818380217079012154970401206654215574937237836013727961352238489491402692339672203109524774467600870876938e-1i
-.122008985289546131130846134260616455734212075811260467834932832905217067702765661765090403517801368418733152212444562030864131049922910644105382013992e-1-.109497151303736331647179273914557486682797728517532381024276299737906689002478694136732182857066946555839253896387631328954928826667951264522848016241e-1i
+.511502464861094455620915062964457824886203922502085095236104657606610147128273191508348052073611342738286641947347823406576720774177641427560827943773e-1-.310104270081974273329520854232036908778142088918335129343694088102691869131285367416742743914074691289455753411639829620518502193145113919321956646683e-1i
-.344625215406709000761684434410242927381334448161214166465962879906281607404488870720360316485400540789207545308807913180557753922237330198856320181564e-1+.434850538989580029831765058116116753812546739801960603756786420755550217018826281014891563463607285984813885445739062550669440239137057917860454545976e-2i
+.132307268987445780497021186269941964041896842658800465434651162893935738170359741560053969180461611566966329957843843790813058039928040251412803786817e-1+.353050827797324720169947099904472300245056009364392434407942439641464428964854086599987089924317123334990090028773035088387514564058916529751472662580e-1i
-.116785274245044544305003990301532995559839705657096894041694918309907302077418599917917124797283083962856850701677275154671015759933249352741590988626e-2+.194907417012072736335852207241632246324678361187275172284834317310668939807614243591689705651273919654909386587338748397996271118300338245601524165539e0i
-.253358704107066793550887335459186464163718953370210167277748582151583544679338141600598065122071024923459114906554976186183431427296566979774329437190e-1-.785866612120763018936808420234832629857396321516024220594789471123122130689497765657611514966609735036937903295810561152684167536727662490292427215203e-1i
+.174214965840259441084148153877140436306527773668522327701445883425347750781566183070819485604250804239331256117728708463485552911636516383704045526668e0-.220527707438294763007311540175241962497493095077830188659458453564285375493815895639166577102381158866789660956546336248910224142623051780091759577576e-1i
-.896151474890213494679222222085266258952609762952278084156097234319260091755268010671875638329445729304784452536557214877456459687371569991807938568838e-1-.450589609082364392400317064531059892831705239849918341363035186015957108885500619090065526331737792560013359297851012750140316316066755416170726497653e-1i
-.152438955365389523183347500342334241231524104422301033382687727144556117236158474342243926367543981667918967186391831748905727368566479416144027237658e0+.556030836773248831228565932597448807388957393482829309969253367412528353812543602574534047052202080298962342945371748302351535890203284942157401053210e-1i
+.942686789348024308355582572067170233204938823786082725311364759590946295966415471537349262690744164805198170920468151394006502944915173725876171546062e-1-.174167958313499748972340066050966649116645966679805829274149517747583848356151440888521866305576235922344665567874266751651421771302318640986223403316e-2i
+.263698599153009121264209480934618514368377879724121174258070566021267130961802916699607052772305726401122948042788364798865059483086861977090687052204e-1+.108392037004949071614117039403303273467088088096772433688129366736867220177728054631786143500476837997076128922291831228096527802935949197191565182105e0i
+.995018983341456701659923585940972172130856514960640752831363019336030310025677811490841794005141235298974071766688813374294034267298551049043128932113e-2+.481587247282334798436073602224021822035547917462154670577174060153376554886296717281676845626613657135689184535593429144934008434272796616386442468579e-1i
-.622154283088797196358384958080945422497984354041837805370312164721542709671650360969764298102885834959846699997239841788915835623149987631238098547048e-1-.454818056733800498959657266054538525876211032339524914706568038986438691652256844171236701284303450159900145543647271682009516613606356584740614797325e-1i
+.163109580017261925447021385125708130941753506822790952082524012315864927485502940473530670894177881013766657216757164915016089959216470973103743647330e0+.174359129925594386541530843165647953660722460602151161890789575073499732809353589216811182050048271772804736516348051804653049261853953514921020540288e0i
+.112362347116224136719099097610591247310155194531120330270398432225527644832761432007587927484357926485752265575732670878938111784776491690520741854839e0-.948820032798590833131109048000349313894788791964288395310046621090149641539453527851775931571173556596262676238477210852182877877369647006666101157617e-1i
+.226949328082135532001867225970044619580241158594623829201619553436447936757274603511875157450054490700811308378888129573837156128478340149143023067449e-1+.178538173290377780630129024706107289356859835754655012921786771151104311622369927919787264586673625568783499303626285865320697967123222296426422582545e-1i
+.511741769299245075190489158918687735129277116576661783690769012684862356233263647407305707355267196962079449665755396713614702726972002192290598909843e-2-.275594441548446536951657796223823709132092910627846601192390216096974481035687685477764797594246921056252448431905374290675856170055030600253798145572e-1i
-.101059721899517426448531951706010928791909114276089567032734526288206701559990714914302824573115753215258918386871935994206973917354408921264660587467e0+.175824615017236316745307750655124436062729286933838427685794660072645928623633455471828957447526516001165464284003311764459429815628108405344881396307e0i
-.156077692188234527114514715053150765825069234691856886825038424751515137891536884315643652160811049708427940768026484979885180772479551687182006046668e0+.138339963403871234389969195862699553103158377042686142780076513669487625613561597803340577945649463213541168982267853915030586411030255463979007731125e-1i
-.177719426975361357847908908534367143982318053232330820827536223470265101586728734297277190492892816900939182608556250649687255418179448345792562147949e0+.320185495522007141615273972961482136929333320544823489912273485582356185106691400542728300377613042165461999397601061307803705689026818203112403725480e-1i
-.993559767062078951237405220257473644334174588747444736258787575388172400615352842651602488374436658269785820440733052629175512116047659742663625770510e-1+.855954258791217022218609263943616616547019798178502632988429348159648552967640987354176079892957835937575463513020272510005275279087990625471315881220e-1i
+.768697386807142161906090259710494136594016402998701265127482902385810427169854554730073643545089384759344294443035645417763578128283276246307769197139e-1-.135356186739687883341418561301963208167609080964889784018846417027290534194465386927058183031791748272776070831035726441417536224617920175746924308278e0i
-.584315468014330545528267730574583241396374061466710087774153489337351011575659951163665123012232851910776944822063568553747550255685083381539089466699e-2-.461136827925095790659372140134475327432153984104841142310698344024428418184282712297838386736240505333145411934172743059662984548540145172323466932779e-1i
-.133457189480560709096877627294536465740898051630411060851973220341312063853067748840919193820862644312390061272795899248726079669782679399921403635814e0-.264282606812857454618401767035462393477424107446048508238637871780107539706935838097113714976851087437370815560700576593146400416687888677562097965696e-1i
+.800100994730503975940025961199055574640224848276755700460828812139196721034028374840793820674570369422119801507889779850507182609664153046737724794831e-1+.112849353505947646256574843184447419108247722601564656653486262251247494117626256369698250810942012699522936637809923486610823978164576349697082955182e0i
+.105515028044728202112747946966964147526656050799308560928640815463962473406941787653163681472646356335004464547600271409167354368094621403495405591864e0-.942804169420814829661623436606845960593827973579541243156084520518225830786154556930558546721180889295528433976749056863189140720795574861929330150418e-2i
-.797281889917279114767897317834624470702566857028955684287081392242047013769213184428760192938916330037590387966971891333822110086441959203579486537481e-1-.757709240461843452415524597288172701687387521081906197407495312002388805073922654101049755053217504532975769883331851516461519973418583381257322531194e-1i
-.195779702143229225829716021170804289287801699762579365744608675305287772083827159743928447492722221028587627153845573532564701823629105284452724699425e-2-.261320201897516475725210128895398563000405900646623364274892685236258633742838183513300694370904212323452550935005372989764505642072199178669980249723e-1i
-.280054197354400715843892900026658646638735691803183069593954712981279213761870016791153094298467887305727195482625521550233640305063274709090414012384e-1-.348653611020001103178463300098065482093915422840497974695182586676000142426031131812315309439926712691076039194127870124055111240180594008550055068874e-1i
+.124896506958970145894084668540060461738071703186685779402860066129449613928010178844802366013209903696260539505314132241082017482712292057999601309721e0-.611184300263415672828491578886938748585278344123467818874691488383291953256108845456202953922232534202877515597103226695708966617187809587539734509515e-1i
-.286773958464312565455529753647602517567974381307122883362918777720288951836413062912532261032534579775769322084026224590966664146570166834757070590300e-1-.121631963233511667868603640914776773257038654192849672181382634634871101229873552411969223713334384263181751369578147405131014761747743814985867375470e0i
+.983109714045837592851015999203125612370036954313026463071664841796148540330381830260802027233922843421062002517517027786059965645211954813363119505654e-1-.134242167751885079819402652863072511943503401471262801494826054045991253455612859935285222878980909924411345243925854814112808621312176727445531827186e-1i
+.115895826696908758063242214454129079577470787191118231982251436296125253724100811704616530822999997330962257654868440847148645680193095081487410676760e0+.131350732450604221360358343579886843961361164527215375612971732923491810167271798360269951681204379996762103307374271119661705877000545085254106565877e0i
+.297777909886637270586521305754360327550272675322097659167715808129670120939016160182333055488561369045272492359723023296353445831042372157866785424022e-2+.102040231486634683275860417006429773871385689849134397570869064843986470240603048922109683393869349190902240846056026221930056498173641614485422968303e0i
-.788559787079173871426797104943161886959664104389229776005154447188381563810276806935740614647142452103258195632843195435508572948374242566831616714759e-1+.114549783535781129694906074094239631273328724085054366466008913496845711900731770055778779835700491605950833990896895707297584537475119837265690518354e-1i
-.111419263485749140248929426167623007083704590271427542495583246872061370320840233174707475986649738927811877163677613975560722235780367860010970070771e-1+.292032931810096874919145055991501759402442986400111689295231148897388510277281106108180041296344480646066285604689127833220633157636936251628891497137e-1i
-.358696679189196091961379364494365324483301985725991877463012410114655317332423962949028273061358896378367975020175076256251514838683566805297387223837e-1-.368417677301060040708162234395215533600026096588999283004068298578075977965025113467397158604796838213331478313753097946110864278318288008660423038850e-2i
+.306291904166069000243218913867057831778967162546895628759046205885911562698342562066687906970799716680742298445215263108565686182115351589845408251752e-1-.438611031338310461631039944295862718954050748072162831341923507592217047918512028818451949776515006986557079769058410838259930365962189256316188839889e-1i
+.340755816079947888415880501160104306403218891923218577356070037282322011272340811276302723817897021326112584838345336027450325509819459827479046619488e-2+.722512622508092282883972684778489923739730793818027372850785161705122096853708850297288731903433412977581119066089440297128499290207367827459484270176e-1i
+.286447393116642537494110051117336302010798399302212091467602025899716593583340684224368975827431965329296767545244660576147455528613501329568616375984e-1-.100448159826002718791963528993313138102495489644485657875223467126192646936756260212285930291290461184797377343496069865367336436439365295881567797987e0i
-.132968589421646811047513195142078165527221011404623027399461987805962487789621022642235907389105651512993839818077688125050446423155579445125424317991e-2-.754436600969554403758591321469069206304071036909270357717165147013678901530911910435275671471436662276874194650846226101167558067938127360210783213989e-1i
+.176914100795580014507131057568894456085675132243279718348574374690991645049918173241629282904520852026508718829915543892188645436403959780547835375715e0-.388991925887816927006826445175813471716078733931274889772557687082105195209939606603187261795277867762006327526492952259724916913495645719605196245086e-1i
+.602689544229170256029394271962063255931922505183313975209419050301778861744986534116751998960773051038651270927535549519620536079420033344986702381167e-1-.134223314500664345052667388858520598388789033646587868361071744947920875426517167620844768855757925931694366605435428358285233642469867001819950087586e-1i
-.427358628322285263062436179614934008617975483708446692902897920014469301090569597813459330686945629102256203685660594920455078929440720378566028523134e-1+.105180215042082942582329451691609264286780381589797336814400083930611457469304884040391216359899599645893743826017648642689413368715750845586512312812e-1i
+.107000581255211239723474065525779132480103451866691079204380953858360071570617243362814423464825056709895100959208831104871189019621740305200187815324e0+.118366840698737787680403537656474470494164338668498982975189036807388889003811854157211996480091521649980196415781235522767950667044402238656761993538e0i
-.115966745731439478075789842494430387303002459571777829411473527764565470218496282075031802165227223472941288755666305965450303581319236393046550839047e-1-.107263792834886335943195827042023897704294052012321108743992891074835292316054382958091965437442220244891151730770620112461127527842687194500802529657e-1i
+.702153273652877195791875140391863361944709374268143633936378018509650518398018857991099597674783927043595599500516713433057144360691417824065192448113e-1-.984488887849552241116750137834844283942057798009168930592197341509725496416500028846766101098387742564490097971412295262645674217611759886678444124082e-1i
-.753281045915290488130364568508548479783581620720496817233996762710869351075719996629979921901443905381579674879260174099653885488186215252750397567808e-1-.240708856201642173071549320617552256971734400432999581815976390953082656395063234341718235776786120143298321464798777196291031791444535343800025024930e-1i
-.198543234447796097864653054035417861104362111261044796566807845301931889374512907698386170784533566146120049532980416117991726597112261552772357380962e-1+.657669580501810191360290405005550083772137907121850870959983876110875946848048243534022091075424426505017187003949314418067748859326306888427487357913e-1i
-.100634877544237503555905237246839328542553296178010889824579899668390174638033378046388694183005167546625804848947128169408920810386436186261967210476e0+.652723367172816857399585620805444407016782965288736098529734221688732513286592530794443193936409636705343928105797429788495338534223254774582666111482e-1i
-.886238065797669467526073771423094789643856782738844273511998116162839435102393482093204412973864530137854126964709898445491599918726971807493889821756e-1-.585726250417313829461468822988642403726684727711046129152743242020855938766266880777542938290817393582621626180844902289190325510883769461992864271719e-1i
+.185356237208747477816302813301680872625866018256208934399233487994010663657600878710577517714867240206913121801090185275679694279216907564738890842009e0+.129818874948163511789332831605550973702727266301267161017821259064503962208238778699769545132656620807578120654697636742871810226229130101676476568729e0i
+.850317357917793108003683065952182556494667382379720721516758626483444155453749305209728916969971897559761738024489709513452896909564040187877742991923e-1+.768966863509333991508001573282285411616844644085592902626051227232462660259822392089296736041381064376318662907978814785274122033501122344240949400124e-1i
+.424928372227107828974519022078669902804868309466658838450343984296090923887924765200647807471884212784062062939470853488856891085361203292779753052611e-2-.596989540579657598666583191064563319817086364865747222220386571954147887472094527175338997930782746105810817910096101337349044242461647972722003793866e-1i
+.102661889715654583766838011765725383988718924074480442448090964540724174671162655823035306211320306368600329619335267424864193134384471517018301601338e0+.140726931773102457284766454375177272825991880067031594564964723868195518252902875626771368453554297073411175442772945855204922190819202779675660182993e-1i
-.111890728720105749036045742100584927580484824088235540201579276630051089610196624189588129673462737065330636768574568967264428003205843304135400113990e0-.270576969351247460530516516127933079375932856109608056952767683220425130768477823132053390647944706785841459129505773309537058079831873034902403743950e-2i
-.422196976060297617494880747938834987783727267625390064878673509569737809192013582038308687552734264474759686549892792030267462250120271120475690611769e-1-.114161747353335523643520114008348905806122296625214074507645580093313579491924398297308638972679747151378263668296559086893362077491826626433457551798e-1i
-.104557326161862654537076074550631781171909409792354978003472477409766306886379828766694837222616017996788947718911201068554154665771167436079696083489e-1-.328352489114410554412223271795866597353269796435598769884604874999471001013420518077035862963342174017460430299232823559276613751181004744280848987550e-3i
-.922554420875244310634534011860292773627801310621897173940115556033006722678221592766491572108140016820666122657756055664013398750900721637223296549555e-1-.366988763034698811713888165865917575762366787722195014606787204262279533706009266423951765344115100661122802755835327644595273348911253652882921138831e-1i
-.955561729670048687392490553483987487711485047786564783544716488176340901886766821818861872243815578926629067312935501804738079856619707128918138241958e-1-.505139954122020034052174250157693933932607050839802624769933208055960948608239452624012378100422193845452838664276994780299615486914436966128045327807e-1i
-.126453213444751703680288093310163365010426488581432347095422561333690932663509198274125325121496400804720370017775437915950761311368535490594513289201e-1+.102640655485100388118197264639395021053745991059388276973164800482073928647828911278036402707993053953443598320804014644148401244834965051483403889310e0i
+.673510133916652450738428879417009262576945475851317328596722289392164988144272267561911033951873731214145799324785888901074069212423521894312159120778e-1+.898708376817152131498224515451282573735257946583409887829216038350717669280826687807685844301427196289561864793602204828106660923717141133463713281011e-1i
-.177856969630351581058354766812953335026794483222341260202568279943601785296571128925173560778924482441711116539565900625442872848622860292011825133482e-1+.349944905161754444654636257841856169027535796391911736158182362363844917977968623570469499804108760230021554785583082215597058121476500625391986535887e-2i
+.451808889018782540504425922993426035479580742127325187294441125586162495694588413569439586828637416047055100772530780346058256586986896232998607013050e-1-.231996199360086133241564416572476858075582063970109447024553141365122026120463831674599331493556821558453372129397424904322970132421976896417038544926e-1i
-.623498047304510132393892365295640859740461355859745383512043206836948035962256466389778467137516715288462446413823129485989802399989965677732823367474e-1-.227474959383214182732093182451718164499923965031621749378203201554482280682115919726621114068366898601981531766403407460913422773760838563477905912456e-1i
-.154118821231509290762063305984649251059305786261011654297584565541704220271963220616023628161822591104551066121120479791990522464184090010817942645581e-1+.168759119385356511242674480997913652375972730291437910149795512291136528250996540663642009396084866019294057496799683856604857085100473605012258750258e0i
+.724672684937972372182429746213651406456826667892653391020785449848752890526743137739631396633324424586126962835731562936904388315979406338550867315348e-1-.909634226239403502871448516436828719519980536774126068373511822208264740210579824101851522084852271681191241218017781197684193263524628094720583101261e-1i
-.318558712580918288499465652026951994091942988147302432036109233176161023516129480015353619800284917289166300234474395755317642878113493378126175067691e-1-.194072442740398566086856806017229357095409960614728595016241633019666920225776758943172705701282409914684614829347010860018595761894984334766503348501e0i
-.537394061275047320440259176649940748180638443905562929234678373599282135705382175553617582585977439343124175121749604023554789631745849485023882774732e-1-.438999531004782138489757231921851737950310785089591758891514437902062716991482657958699127893622137939454932315017704430262401623443564687566791957861e-1i
+.267265837967171572683344174651347240340179292301394175158073841321958232926737604551073759781144505874780672023311594479999061176454218330413969992632e-1-.968474706313435213355118688582093368913236000122593532123289098929294256081359351446318723119313077821556470432602937554297382167392362828386255849797e-1i
-.168248486896034796317377326998169909818703691626197983192390449223477808515258539178952996943525395371278120008607171111327475297122385546563126880020e0-.214247301099442978217258974674493321080936148844178723430552705507963136376490814363240071967978387962109382898196202827969982605694762354929896015294e-1i
-.369571982926549176053542167756271689346594043672305859782622859969602965109207635645011262073016337187302245325150079121431939312872405335145951766481e-1+.729434096300071116835086897800996139583304807732840338676515192523755015143085304927531288879031089083004455866355572865404386486251030152954284709610e-1i
+.482178933825069235196523164328942869853887067718076380320259454598153463562056693261373796696762891085498272561381080343880063681731873166343107172315e-1+.768342491251040224903091691993673361806885755621354999952525756472344665493704371684342160300398424038364188807353427674832558750887548597879117464150e-1i
-.776892853913177469130595409264671324322086708191466656843475126234951555793107298040024225674191787812775954971720497908626117444593257100283532071790e-2-.199828838179261968537856451035474394860809572131735102115720504448638687779786523291826391892792580666072283677242694446578829986417462702649518875485e0i
+.174358866498224562725744492439455997338129085739450021595708193621101522710506529750291921449965169074922171727206734551208705660720660450758425184600e-1-.150723314908246736635557339458463803071113736141453633506088620804012253377032360374209564864012448219142544520381216941295270678183528635268218512023e-1i


==> solutions/sicfiducial.77.c.150.txt <==
-.897097116297670550843836546393636626337409650158887939512902817338143244922551635253279650997746865626853061059132177812408215659408118461826513180399e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.546248044194574846573609861936658207094774837724337602601752642342276737655427224799103261873391209972077459313753088910177719831501382663271386307803e-1+.880600491281854208072447471577145844163457379248908113467713200608439994093458966983797524366619718349591737126320054118877644705034112048886538084338e-2i
-.485123983272019967615195927918039491098368216860387852382387672449789040482768512208156248213288597080230995449556150557814215858159570019235507486380e-1+.868374538413347788962860145762657028584325249470606821158389022026787151770794626850634835583398973299997629773783407573903432191935495946346406391633e-1i
+.565379849638999158918734509651732454994268327019958624197764241945997548749617852498186058728961365767773826274764918312410923634640310397638960852697e-1-.315183903491975241777900245369762618258891773143918919458440687170844101347951675179118039151999783912535033796134779197174542015360497670222846508672e-1i
-.901462906732856468056313180096617253094971157085659798909826257242639422581056768464219007565245625808081316574105986901978041203536530953987942565962e-1-.308810343097238927191512238505434344517440096937872019057272123997065809568680949446721629529616975239195444695795111887520825715741974136071173911893e-1i
-.947724967983000854734422134601547122159511812356138053235290696760228620605636527715959263194187688582710220896635678762966332609763913862945428528171e-1-.543869035047780802581166342691826238815989820882156624444032609142199810180440933924602757343536956412496676144078304821200593262805018359143237545406e-1i
+.129088802228737680278276767309090428336158698244103620103161272337769980089222587782183355523530881982687638009978023637832939050382051674127778639174e0-.570052420224002902874595748149242506356836532186639578538664163124591578327563459911127935690551091871373834854219549643965033658603127584808086578318e-2i
+.286951991353007376348417976098855031711568431330563716527189103049327777442744207888687130862998523565902422284837317034582802872555806557628803968933e-1-.444029294455160331598063367978509149468980298761801130848638918238995029938361155716922600224198249940770323526233721353065876275623031079134541649441e-1i
-.132353815805922904238576219142250874209020728509859978998390223187828306839562458835068293568209210619462135265523786915050515269377858959845194854734e0-.160109493003729903840995989060747069615181021354690986060461951667331464094392643723502382744109869376147191681820769096501741107505993861339665685712e-1i
-.885086341611963955291804942691231832360605264897426348608994711259831020983284975057147993176610644938805229959120334098476375110684312195350351088353e-1+.189528560568455383220310084314409826195546350129052062494085617698529466849708949954592846283608532504229927786421152311583856075848010629374336074840e0i
+.404097220756201897359848418679816291349991127763262685929507143282073730669650322533332424317361922170189200690001376368666976595565325917264213928782e-1+.195913767682736103157321226133353445475098382029986796952834693906546224933573780890520720292914118749147748490966134793572444645400395197891030812415e0i
-.474463328676154062612231879681168754928361536234677522086689210113211192502051367750690522702283877614541053339029872011306155977629264206664180117183e-1+.162236396427998899154815255175223937936185965158015036080479327620970038836602826237371207183936890849741822967722547992260500609086972404699547154434e-2i
+.457878808223844692212536207130311553708680779889906704295231746039732829696956917795130265652026150827843050063932147990775991208595335953731984928159e-1+.664275540469762259570102201347768974017346011594086443884737091076792381330866864572572732409621863051193613315368212634898470823178922348279136164436e-2i
+.710118176029859230994867602509523742130215760656614392485671484846313614248926091641666229073507845826058125708222297231734031536575543649390468789221e-1-.155789500929479550013340353438437965366034353120382757191347211654065446035705058214395080209609079314410445310535672602931267238301164461745050032738e-1i
-.553655512903749248960463236550887615635935040039911253590628703438403609828191707103406406138495741476396630827559913510904992652893934208422635174130e-1+.130706097093515080042202384313607794823649850929345843830042400706746089532088401854387325399994540780045408432020742589189775478646781378699505722598e-1i
+.155783005305806218647745980838704373316630694710876187427249937151538070332972917735359026108260076842374063362416552446307120904639544497668781180882e0-.161173757450460874697674032172983031540146781112243152975796925292441273577828976014047394253988704332506093303730578118371855442758766788743568396238e0i
+.567962684654662205704498502399546738449102212707152991352812631841745521892774737513859450454086789785892459241531131333152120035382839651885380447121e-1-.602701257250968352761273749935267513098014324329612375139786985131237746232279433960054429874348438278109413656304353759889902120006099796074291526748e-1i
-.108962673280729824748982603729790998810562438802316019370513637481188100104794106002471528403708945868516046282996612217124587295714138236981181248994e0+.317055728688217346031816644896768168604291823258865161824489395583952979520907703966663392604808453498781224020444266708584942610301487476186544934638e-1i
-.220234746997738233322900917275764945882115016108081871983478488786891989860627826311563090978036846454021056584359277657803483677298426491636372460573e0-.295406170246505166584143586455528927336814603244045735653815852871714894302909279062559605952154334418094696280305479700424974393433298503254753421155e-1i
+.204211349306414901227687539698330613003955786792408859035834613308166654728003698682973834966714386105188813962539404670305281427198601016015531551374e-2-.365695571092728986189671860775375677185156724929528175668994738413927820552705282068334761114109577064490651326177710236723843379155844156099493282880e-2i
+.746422437560049673451513258563004084416287212822024514391516531670631807790013547546074669024035171870804006228052014374653656084590251185329387381526e-1+.285610888100814655357954895295694227524245131513748137674915586453631419597927197878129200474507533146541509626822869761960900841696600278835353168912e-1i
+.105509493466652078882841689044635798607421005411609536711207836756557300270710464613865638346248971541047561451697199482258127751315703429635263822998e0+.595479729702158845353229920331913932557407068653739451696866218541005583157130448631769302771633713260014354888367272737653252458412584359467505007948e-1i
-.260048789026334661746646388542421343706523940607538561352327729876989511534241648987253329223587872863227794080849280915446335487024646882997090419424e-1-.151948326473460303086192667624004976745650098948015763873632635630826334630646343364445923438171609184637514792033561718690410816619205579826115510158e0i
+.546920039742701830818689932789994315183782694160510498912747472224315830074987565366871084077507242201923169546517119847301951248450478667384683572823e-1-.135248296293452148497497816870889936867857913513073641275032025785722922399857499912151419584460154420918517764177240669285087036520584632195802582417e-2i
-.632432440666885624706924570172416373103066828883886680537368124727076262944082303140286152975466467648811559336121213745439255730833491224280054654507e-1-.180570911895800215487193676592617595377621622801630709018411555114434731207247576192327194982490388047674348488491636999674928874925441946689120324988e-2i
-.183208628049055608390426677745391936272091279861876838512187560678880085314001245657693310423693711006782281088573885766722481663581736941292374292089e-1+.778019004856244789748665342602241631472091163405512196391674375166875796809415556993203381965419439087203244954975761897658102367481838019508277364443e-2i
-.121955854940162979564576957593746093968986481489463461989389086350584615830664087406607158895961897892065274026952111634875495806132190359557350154881e0+.494635837370055820994734628713971524798142257960068458823385270731106624997438040263493234825395195123524825994188644172263572182768892723828774524096e-2i
-.731472439501797897066848137660610527341712712006237530812946148986850185974966479472356575956749972940830306853501128952690617711287264472731291421697e-1+.131097750755694905940672412423436912636156212409574647352738991601460247344431806359455559460709133580785710474198999426222635654313949688904733180359e0i
+.108066693999042423457304004345246115716112724557863820036891191080818002358321641661644424178174716095749994805147149149700484058470828078274056279552e-1-.111940712325312506466274286671180558199631396648785970453283900811601242061060266086464396907100167497768114526084917983042537028916609832103196662485e0i
-.201430991961952406805786317182721565576323580273341500848491275330238721995089136248168585070923417538109151991422415887945879708827495739887515196982e-1+.979231169216126710750478356355462499201636469500833522441144372724261257430101577242256683517519993149630759116008120630889323361001010483472506939050e-1i
+.658739537128129101804234080969375580438300918235938323002837315097143358385985000846421374572939226717909884958294461348078537915155109975681689831854e-1-.312234499217938824752441643301325146907062183902413157000514470535068541935259369782638856604730824408183793212876943274530805980825115544809448558852e-1i
-.170324180290592961321012116268719983601008767666713562038325158900403446324208076651739874932844022981558219517287411472095587937486706140014066931140e0-.297326828253061646458320622676786356577077421199054508678181941224255279957716949118794621382362121695936702191576420089258537196707648792297823530450e-3i
+.112607562552270482640022560837409925022527964940507195715354171203575729509824460819839423022963463645572822425790887484317387432146726770363875106625e0-.126682909590772997097664546446277298090289152706125194394387207096995936071394346668433521387862373326918004397477179280960766006783035985008134578942e0i
-.305123872928416378826132252528976817443922502763120966650360128031917594140878911193075606937999081889203777858372188460246624370453396624708766523187e-1-.141744406845888693809969509487930864032537910346183779313174343182163422370460038481955820498362535263797475185886504529818590940156936863594979702010e-1i
-.120414602674969634824536377054798500549778517844795132345790529288100088731084313372695074490915763999509331468907666081346906032213749218683845820568e0-.746253036838293943528797470797430299340497277504372642082437825718712296520572331914524419595410844500653970446209106396565289950355360275719792381873e-1i
+.725239735483340467570989229161031224152646323698613066397514228525334373726525179573837089006942415990325667595617377168423745459455832503272891375705e-1-.322190205450577015203833680757907703611603797772122227727463460856815385665930895273255673259424965419996800728282762449444674320300749092878696822355e-1i
+.737664366400517292729325420714213640641517153020594560270748576839158009205687968147247404903374518638928225064169944367030497089083908035380152552628e-1+.150493382315961279660526053907317845010985541414687749351555624054554860370110768613601351568887642574240066983075983372318341025380420554579425516427e0i
+.228797062735503237084180544453637107672714443819202299171668123492738580563732608689568531603699826827477738347653374681912323897775086830204483609586e-1+.608095950418090043654951888213175637720311644024874607540635782164854313021350594015079172492574569251691429171139389710293657818451299335403712097666e-1i
-.443895940091753920842459271775661263468016956269592599153876703856377916426068858176741162186063785698448951124385162829593672229391405797322240466349e-1-.214877774780479333277168934205449504945440705598402709548065966822633188895287785575659037539036420329158714154379064499870749795179105605826569719054e0i
-.129395350461952307554190878812282467395018203730732738630768332273392127483657541294300072636148308746246451122231507805314758595450160547350648543983e-1+.298011196043603313323705897069461480771222206213012285993288941839969610489346265377457043496214539619783192040886945840683806356206169096439720689893e-1i
-.946256729186705035685151418687279761061322978143217407016632634862222140175128666822474181554311635415260999961628309664605589131168957864606408969983e-1-.180228479869971495812247892043514822330415468104397009787079932059402131235193829312525224431823780203423352241577740989543198906447458089956748896916e-1i
+.786383613686987847940784343873708335398943114627237716757599759866642238501079966415336028003045377657551477473649123970003201581950889484637574766589e-1+.259519498486381077550458668470237295800786644438015323543264927353346153203450019453392362726362797379428887961930692820035440966641917390223295088579e-1i
-.576997960734548486477301219317848833896943250821720461124892014678727042624596833175561238264775550107706168811768603537483497118207685551107986296577e-1-.149666506233322669274401648510626278831068993250857438195639612893922422561038795107989594476176401590720658497175472542175688525520141675183766001711e0i
-.840517774539935521010460890763385583015885703492903316704126259213407621536348186576450310116716748183816191602826897602223490899664436572046411337927e-1+.601645633724608036769009352519286511713209985879879797407658161821709353168534228868420869229998923473314351684073699968227608486046466633117210338081e-1i
+.678727884528127265606527848500504439264184570911091839324640490477552458907029551917465563595034511222480119868664868699058692660561546484553526915500e-2+.873767696727783416894875051813810660477555619264234086201467111518066303490211954871061847798483290942881965572943768540807035024966616971047955678485e-1i
+.111774584218239597348857428778343335398143758045381213301399797848948482933796347328712235664483993613072081875579752765393399835501728265774407323351e0+.627737971022017615374245252921052159250946380385953148440997609904179271169323668937175393826137314137282274998662753391587263728932665736824700794827e-1i
+.170980848376025154321983605369792795337680726165814744058879297128684241372122797320368711833742545150698254255314447762432845943948841704487519514493e-1+.116057477685414047331090103795096052507470648996605755928377723660968645020106692914970241821718929963935957323702523233838557358036834399755199690088e0i
+.124186454782615799790441024974954468579222062872893768073616648790718711066948412200136762294608969338717479405281915153886898048156502495032379151937e-1-.319490541584856551204740203072422009291568919846746442649359354529958900282909129196265241940202350471371096310486791009048815940294620277596370133102e-1i
-.100142249569595789059082390280227415931805625459488082763608685538192699407935854890744476344236623489428638559877290646503988124251914424838999151674e0+.289610439501327763094569381104513310064405762353470504095152844831903054715088890878881490656043050012272547703929152209487199931630253844336312557919e-1i
-.334662787776860033737848902851942981662753714368776023894533676289904356312885151859961343459865888144299581740382670335318328671971187737172846698213e-1+.159690987564054335135273760410562710480350793340932442678799441436805092422749573460136196135885159457455923300452614129047568198076076560064379067500e-1i
+.286825553401725707734792166442964995471838797153334889480107761371221196419153131346986892578523353689037826593178502792598970614350886815466868229588e-2-.583833574197208768483081874290335860257754644738682857201296006622207164746925259524356900526526197145704452665917173164957655803807043900437141756023e-1i
+.977332004540102231979476776132631062736247236964858031602507349269822940499797747533787516532102723787205876682617570667325614746630188128287402348093e-1+.776153057854452427708364536627280576197082466688648141315592321036120848533144506808530219904107926131960836805029576576033199994835758979574745146152e-1i
+.127242651642689176369947003320576570893728232798458573260866119902329955890098722594149413704543645190472059826384140099812568910315126935629429796249e0-.347385099049909013636947249998538327040937284767832269693000738499335426144062753916786816506226580595421514884297238679793068770219786449306748070104e-1i
-.214127658885285731727785232042375813139069489214857097575735686128063855534003654685721162171626822370910572459140474477993026783852505556955615955728e0-.943723607604596851774934729910243840163701948568671892479049390256411928024628368145926398481293219217005883382209913335744832592243685488806201352140e-1i
+.827106712326646919127829753641999829155356353439456934634516768651553042565763161832818480393911492804984581699274771991397302891781537452323954151983e-1+.409920772348802492614743286707083520429450775870261023535457958467577981275265687503834255365536387426424165205158328846633871533399879794071872733748e-1i
-.148966679654536414884050612387134626014773343300705769800563660498133940093982005705972884136046342947640990059567868343152837155455577747424454164888e0-.690010091623313642066791651729802461773292411786302346720175626097544592470482540766511419995207312860120891476225250767887531596296940934106795808434e-1i
-.802789110828248507557001109338323344248087556791259825527036732784655377835687569871493748411156974407929436262576801454836929452732624941822257440681e-1-.136493740348124835148106904492863151753992415845536919203107200503755546219233665851933923577482392148077263284458050305534285490059880304507658894270e0i
+.291985151961479380615544346904678742928597553153049928941681287584090195041486113076786382328848181013633709838544356643191595306216619128523223041492e-1+.741898330472983999915306289431300586626466836766214305198112043501497840498244002032902893535200488639672953131525111913244977229509078170065437499393e-1i
+.362372888194565288928190074874442320776577605521848789982180881606464198351806195078760108554640818123663661025154967285821175702577490111679206325052e-1-.102142602800995618364821774418344531674057100011992455243673640300194609830815703583817370976480225483982764873341641858764852886808845577057189137764e0i
-.339835858601138925356037905724228404350496701597935017865385240174660552553546688746969787819523077383446699234111213732129130904667369749331673202418e-1+.383139457812041565922175184976508036133613343738109439503762954063678200435583026613514703173012431970464593115150540092374075357995892866010356139708e-1i
+.413311261724756472459064020048869894212740750123313930145502605084732886098372971815940609376258121874532968457895328205635972933969396649610333205561e-1-.941687825222465557287690653509737065217906678392678797560816890232202627438369350075537531257775435917799987854598979769313484345873863060025868812417e-1i
+.487272546454834501623505134788261357592183938923368397806572729620629360011189469778510031067171893023058153861888977156214020024971094832152349474114e-1+.106829398612438164387636782473573498530621888110374936277144115955536746520763723553851808450564078605025021375291413686191650811584772803627521090819e0i
+.348264102797671734100908490161604356108230801357977149729868622318648796248006040604764250592155291225549836676703827103445445803607594827170303184735e-1+.346016861412771876929743407505481881667038734969009843629103665589815050264568198185894604380959426713850840926730918949476411559940807833060238206851e-2i
+.431284374007006706593431515559383901822477173393505515000496768521287675164783283997632905454736290284432085698166344861748472665712353372853826050120e-2-.947740997790948122304279126181217754053218761614961524433407495254736049881864583445068583579659913456013231675535526392153074076317432627531761268191e-1i
+.410926470441552962883541072072708847200305045028777026773783522882871485430134293888724187803510483157550573210724221322202602128785385883918625120014e-1-.749491944783969217654306145207797855910771331124184121861927430384691144083403309224286276154213669473109882299003474615806693284408180989020276366483e-1i
-.348984831491847739038035337963075328132334153461743002032801525579877787267920247396335174218938120273999691771141777332882460292185201476506665829850e-1-.629914749216577830513742426726508120084123965705119057905228638238911931175812203958131814145855927847341648726141047896917891741858706639756490124190e-2i
+.892815963770379264693890769439055164742069551998905607162745251339158949523134962621973798257529141697775010853638810391063772988777622372948102098539e-1-.181245542284356398720220183924369359297088743591804544851456203986316548735581030929474667007267191216812128272869054555934698808666681732841401371829e-2i
-.334975531688371557672054072725410278907001066552891875072510263531490824424986510971036013732481381038133596888963260120207638924215772169625544831862e-1-.160056771127592307837580456285435860377038584664209252778686433567702965838901851617788083283889765280043615931321126944927589464796558822812167094925e0i
+.154952199317722697053436264832383607216486539413540499355591018890869534460036548547680559405825544975675300989992776396591804562020726070134560937877e0-.285903105586016861775589793595931588102129956918199268088670604340347677693837173861473699031989195219123653853211379662392164457636311060112703104552e-1i
-.228805533021837587628330897016103697216350919305230100278972651403024847794653674251476905085152924249450819988922166054232775676672883024456600683042e-1-.457982890153955536076179383792225846196216271865951703617805253635740180687565489493331944202445485389245421416585278126327590872369486401412826169420e-1i
-.226169487788935843422148398326458959706411063903332575130046190815015617272844708365691644372090779914400523308931411684765805157319218237072646376234e-1-.179635524911432755599482825967781835555304499642803654524005071353035346249867305676510453277739089583849943908647014354744094776945127854604959300462e-1i
-.839420027441645787751869029707756486207395806724253304560599389331036671358562252711870158778365845416286695048194807942687172713680151293979959038497e-1+.191712641553451657695548852109631018619267963242188605207041156672776897773521987435419237511105735316491030617886346855167759468878931702604497250433e-1i
+.204914921589985160043955820188972738901731267594289808567984391865728985734853607676220901737691877323757191612824163109667520888745525287620513139944e-1+.157232394737932615238909280082536618576511622126500200282524904682258020174092564712000959105425783155336625248330044111421636592929563959188190359757e-1i
+.210776033075153894631116459613382182584115731868407606569357092742983292581441640721617155071563916913354699159593532617287906541427300649089751573009e-1-.699779947429813301849403982055389122231783184167476498356963065114923354045316827887079981071659838080541674673487346329272637554900687093073874740250e-1i
+.589664728805285595524090843554826390835135594965584357764324468032678677963832305626892255711090628391577831535448372630423479895158549396879923663378e-2-.794304402865578652448735493645226356055366037802555626298305852404926249070241584740733848222782783746464503320727014644147385974371298784290643830199e-1i
+.876978476086139159757615398024606013621004455961784491395029555193568740784950053159121212931530544858218310918150904001151029361544283466525023319783e-1-.252918805381987297041747035218110763149367955316506049085201919796167157435951237386276330998380099903501121534783410241766744564608387109836537833242e-1i
-.574883233546494833671876008641997027165090129087767321537786641994636817979045346116022745745024068369521097770101569605954143822627915205914272289976e-1+.477791180905746820902534739443866009556357880423082986503840535617574709382726807126542348392443664958180148622657659525218895414405246002067059876086e-1i


==> solutions/sicfiducial.77.d.150.txt <==
+.897691099255994538278596571983461595106810984434738714481600485843142082547578251373408178652761507351731772803677918445007165521413813963675795525737e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.852703288180851712474790860617053461612361291217392448373232351150387024966587991087839706618045898090282612072848241783321760732574125644726907325561e-1-.460718626508642716171370639408205762818136238446899240163986037279156055491895023666942067571655035173831942176983037733693236713564334124711857904778e-1i
+.308220936056979424654609015221645196105022528559227326966110725618128005888462085179298015687797092641852053534539419102115640755087840737171759886367e-1-.294374158483332210746627199397266039675669460483407484760594010993626268276088898999291936959507381362578159043689894434241295697006035093650770978905e-2i
+.112027710539292608852626510666463781635959907280615854913666007568020143655701776290856295633010183515885441476882291516523548165553159704098303401841e-1+.610413054213260096541017429990603686485021439694901388952795341577721597305597425029855475935617542541031560389895155618733064204350659961046214255239e-1i
-.278409992197685057793831217245124329762257492711237654738880757109543700040777026248975625391176810406911678351936142413403805758581516010367271235682e-1+.108323370592225605772909025112632384443369830277572977567400732453426248951131081759341357523778132903311997863463805725575217122622049259963966448966e-1i
+.737977710187068902845018976097368062533959696186843094420421860021538521185941732675536293424309487720937679260862436526627402605942305004255499098972e-1-.133044099541646431700047516005146263227967435367970480903653852923731117300745828818954736307166118032718090220707500591036563734366685169839372394129e-1i
+.540072852015244823060114045267257272709660687255568439433052168174785993591666394244439586159880137369668914640648146416664279966401885202365816657892e-1+.120900685254259220424466387990120137413011054058429403916960129668217924062309708168323814545406066934274502560062770474749580401653946207452881766955e0i
-.101857855644089280100827860660160693272143766105695095224228732346422988066488502756967250443135757100335774922278699706080289643435630238393285669662e0-.910692711635079247608403520577324370253676070913556459420253113104134685180091224475815990316390018837601364546288893241191308043960248726226533875654e-1i
+.943568687621042477374461868900398390314368935500823519127699020665299817969506831903105609050570695118739709389853573372974541250329131861406442334258e-1-.770824741388759987166792830337485786200718879934680895269280681914674383553466945711853694282927581571377363951672596716106341609072864006713741736304e-1i
+.152183116034077923361551085722714977023302416984769158641203129641463619498765571328250107743841560248881403194432676810475380768807690687176461364839e-1+.742225776714294413533553270638499327682045953262235920616290577127708852744685302352571088064121726040421188587924624676760776624695828077715774139381e-1i
-.315579009402194130304668161416205376099602049873758491400264601066553489922820506147903648039175115975210566944069483200245852138638175376677189081048e-1+.894318180072138438319672293398422289700577560555542324938323208145907059542770960460418093394481252626802124746519204855721840014537071276705462859679e-1i
+.113045148268548290044447255857491559981493313977414285767362577738281512907984387891509139421516217124685751358919922476990851652051194457124197623676e0-.788275418702010224036135946154399026891738021477266769880992695603436540377547977605238159177200777154110106680049286916692989609552295725093963093199e-1i
+.933338611423222572469949237214451671018211386244709035227363310416166322781011443234477493688971704691326514797028076172244402450434882957766381119720e-1+.125750609640497667247557148614164901621939495259900252909488213667019822425515973259772174654721113485465978938187462112064944514284576205082133059639e0i
-.749163875211042504207833112764153368455866698538225708983201015875466440517136204834495342761417528363284591466960169426338784322911266576652725073020e-1+.189533263666873995703555187119194805822093427482715526236413748970377557995074597692150401436879905242983318009833130331997504379430390206654596665570e-1i
+.158667356369374417355097834281462143933514508934390000981961919071499203031277435667676401524713427043364131515512032787960534282209495460412749309254e-1+.656649913775936026431359125507613787938044650565923003421679962135573116761930840977858633605304509637999827031064598067866488724057690395242228035192e-1i
+.828605606945678436268261006275628401034013953584192222388172216168949815151988230272245485154750779104404778027701246410053593759521704029891291614003e-1-.163864948309835576603727198383777235775022208672398911970021459820698842304182869030775016550902502186307744395078947368129254119316581611324692556813e0i
-.122696120332508683926681448386040725816347584509852278515160419282279080670038308395741815407880265265411369278350674148440279322311450580685755233606e-1+.422380789648694360906568253856386105293588647484825661412926341663393302613045066526893475078235282342990746378486337245999064028213871275518307543106e-1i
+.624308522865099346177052061862296813106926846135583381074494421682703532036825396834435354819594315196455757677051474031107412609442092340813500551517e-1+.210978435198272051055415035591416642936966947868272509794133314235165544935539689231287950846379600298778651104984269105940289361924169731652005613510e-1i
-.216146996291753413353518012567609392109277778561516294470392124848606529269171243622098327680694860865074287638754841279170312563019067403906329456224e-2-.702627061739267036184710082376510558812379674805091791926572519484433218908366370052113685562288004373613169479709487030955238125127742213198378085352e-2i
-.556637464354493319008632194020349206552434546414383016559098136092231878109659771703808517923908907129389409753251877264905988199540380655184193711271e-2+.100368837275750857243289901166651886608953394524572533205770006276914790814215212835417021421625530217920108240389601240673427901933544386348352693991e0i
-.497157228569212118122248823970014823716458309561089699949739089815836137608373081848251327006433439219367892948190430361152230322515833650482949250620e-2-.149165643126848615278481969398280045513513079745665277778178111600889891670965656649780801779304779775938225269769035078984189147500761603233825513695e-1i
+.247264574253716704484551582977112546280767973236800781606261187503459035977936613405111467573253272266558823237203990515997196564497278067288238677235e-1+.110811059707023568087689790065670980212267674655784388373728371856319090002508265443763773496445227755765356582408466688108716143703806888639728379717e0i
+.130738147097149874901865020961814128265713875565989337480436272354077027889143621385950917437391307512898652270344712198529512789439586680418006553319e0-.124211566775004332856861465419137627064891085239971721625084665589680195103288594523185211222573444957725191235409036042020128885978359756050129992587e0i
+.619872228411046182061973799567127555555825183351102335941653322611183818486689475471894490205709953953023039345215301779240524190262550478675019062762e-1+.357330422656243489552154517326509324921772929975899293471456518647093562577598661697134816525774853500488035594588156533540405707260809346511483903693e-1i
-.292026164925255953892380722944604682719590069968001076023915087633401200593870734158604216577408257348670560025570484196799574590635754719837482192618e-1+.892278154222257825917043521891611294371565563014395188508241014497977394471520960751864237803956866014610089906532922209630000290001293504034455046421e-1i
+.705976252703400933015736603270831642105171472514869803877062867697931385446417634131205579577442593705932596907737453641418435432297724699086052024908e-1+.240958480250137918689902024635376202282381355390350030812949918038697307629932462158641890472476422683478748305445731449755135894087414500924852886514e-2i
-.790312772894129085492985760797832534093359235716171178015146853515474632650402853414929513046301046520875009647505505843585697727195001648663056788785e-1+.623105495589144508219294687255284408018835475140194814286038051250617818259585977476056047833416669721073096401318455909416180823337582672458830249737e-1i
+.448280357801392806134170671712022445032181377112945166198057265465035682770675504139296959298189751789413572762388261891292771544657559414560240309490e-1+.143109780622883180520297339148196448108846856524101436693475312095344162344797704252370708263288188863537415554436190989688176702524359896508502108221e-1i
+.137661866910046630650929690846716901494746721673082756467914271463026877595718200336444492821729591145339872283059230914890302555699145165256755611157e0-.164817421952618673000087220423074546783248932941495530644182771195118244012678337484350897479361976827577172595597646837988798271708744888985474213603e0i
+.646643763955077415035404627924863305990789765160943976927267200073805114932338162349838240423383927494275350638443825504908050015281199501745328868503e-2+.108122476634963757307039339833622498563705527454701353312670485809791873828333920975474874318901101689328420362598666355858676215889289097866442122180e0i
+.296142944333991191805101266893596833715320041929657117787635841812455344603195343387234967710343193969825502234729605198111658337515617841254057571234e-2+.115075533330736093372574103865458654701115081829833971969178201803948629408849492081340358514751610275699166286476123078306091964848265617903260855582e0i
-.144499067772030645642763377687493310820511230008479093493700349837672417836998914474911643296568067297196730469633868657629851034342741818794466750280e0-.577206124764103240618076069355309609445606886793864726650172949543652058630571840736901378718104547995641125842612259431731609934536611574523196642082e-1i
-.209461417657897487167098960727920342092221740014280923276915777817761869629455551184261114922658228953394705959566147497414262096463229330729766881811e-1-.303539274240390962139094040447604138486476488752235843082321930247289757060293260243219832768501581151380280759680891750939082085172369590958091704592e-1i
-.591923512627157155070328887908429901899121377494186346472451382342138040575245584346718444876614630792076386270647277145172082663535885572266839810850e-1-.200552364126984258588446518484982109723303452449682596635348424681403509778367963651961886662301072472722699285441900196654876768024333954264905778618e-1i
+.468126772742456696888733728948425878030794345692705645514359013295949250807685338329147646738231825714052377400084177021749369622867062572718326791816e-1-.313008732148728295922093378229424101782537263737598081508794384191217964634897527181172979309095770793784142015572293073577109836797589975897587642995e-2i
+.128867796214777815118554966618409135853937721736363641949955523144671128934651521087082797525054063917181588185413740120189788426472506642963613340706e0+.487444401442341241555568263039577268830116810152136248403164923524982998011275972335644980634844797511372741354223645189139512923685653310149635090089e-1i
+.115287418235403291915028787290596418454849104888623567144307194572142493552962090261715568493247926257426040133102473047877853834865537458018776181073e0-.282156107384993725914899875986678727819350986675108391597904928196040865690113189559465266824544146110102287523846030099830731433213978693045462519002e-2i
-.123806064275488243425831127487187850923626800547718882031684599358195768782257371932610368224953726979551673752869622813459092365735185208415309290122e0+.121588939353028991316740478539354285911996054487244003352449127010112880303471471309564216487970495932819798807639847673091052278825541171366200437157e0i
+.282993589866899045893466309725948376742064800746257630565805007691643567751342077789086011982919260725135487421663899278227327291357569357022825027561e-1-.227331632347157815911089598869863847565852703452799353043692988085484666546538355841205331920439668790206079809717450257664870793338542772868029165894e-1i
-.104195202654806065905265056924509760967088863366182652346658569189943647751638338329490981412882284230110197852812577461142888627972366190955909850311e0+.916920948985972681582438320023879916303370854922040715776691574855252915494406717344617246641818397415358572402498944353640812123672905219900234997168e-1i
-.876581108705799440907014745377926934824863580686564975072673984555047499285195735766029283150795669778507584485699800110756933258481268697297972069668e-2+.102932817865877519491546457952626291436223683427625560016204797095591899682986244557019959029501835628501921589624970469058357132521982522262963831537e-1i
+.197744226823186596993560945927289865172724536558424982364162885854455125244487684646867380444979089313200246566068188897286018917139224884689972015896e-1+.475101733183777514607827075718678023861129125215943476366207350249663897450338582525392289060569489541767853376230564963112819272712131796530725036505e-1i
+.122262855532540930162750093473497283936825880536820784523764831235400319848045081709025759067385371688011033290548817692529097141139589804250278355235e0-.618167682285054446803643284243309959635448012059578987684078701020902866900991345675835196729484311283479029402092075053259946865425687637128116020389e-1i
-.109162363083343626040505931609908185417058074921273151482359699590825669146043561676369555391773761868684416422311773803179627838602632329914571011095e0+.749553586139349551440625945495331398888304679408301639830190316543831107541567131129094819167664315252982697722816308510243126980897628003333733462241e-1i
-.313782507336848494989921827034954124064727283573788897305894026187014636508493200322327401142136024333617580855514761161232111656415427645329500993609e-1+.138218168222816216958373737819598478099163493954620807739725797948061191303167394774443979791858022421677606697800069242196226578987963236741297699351e-1i
+.301559910168921160024534912091585875825431475491429588228200557196929480066922680553089726535771615082248549802641884685831605395993037345033701984272e-1+.137819951245275294753131211179399870048713410557458150750896608263240752645063265058074341420952520488145000190079466552047462104124203704955282908711e-1i
-.661984761134481925490121420789880176749496930660331835045570922228896301462843699709461070688847615807335509750683841991913482761971849682826390304021e-1+.769630241912994716654612304069805079748565891273749155965400978481867447005706434830354649715286700408314042452133187914358100346106754985943673420976e-1i
-.472412095106286380741006929744118911971595146029535554205072227391447454680784096582267060507616394175175046730998780052430035221040423634560655190425e-1-.550208885943795202441931566952871992319313872897815293458691218479275362903438945596023788679904506957914597358821259097597066450797011722915402783745e-1i
-.295736217584159049252248150687547092556734703490831143426385740610650213874464730632314200469471917364132761246089831346657465686275307967912377406726e-1-.105274362207804730889785006984789010565571610946649453624027674140154357837965004411900787944662786765244887761913779848624360524327266267936853257821e0i
-.658795181267761480029884596628792018999500116903123278879765957716782300649049314914997420787694507168939369080707434346517727232289106755896013633258e-1-.152525646249450925763826323657816163898558420728937098368997282154298415845180794681916190089173165055348795887636189608184040438697169561362178446479e0i
+.298218483072565175192038679432786658681129028672766942177281654905718092181739113116604871232204081940059480087202209730117904385614384316886125807569e-2+.722773760856265511475758523073540764104005427703368317012416360406701534580507086679490268266965271205277400777868250651824900854522326463647808797670e-1i
-.814682474655528005419370692605892284924477002686457361021486302555163442804268922060000707608532125584293973865265865120859748283300638488923129942726e-1+.123142649185163364057819547130200195568016135678961778044296592444591622691861687423959761491223779122539814882943263579036183060423504094897095452853e0i
+.931015386621307812779119957980428645064886307090420731397783205283250172181607217826088774345597052108801821464312367569953757874642262275466894802738e-1-.199613416062922734637113971383272027926710384485662204508309170268222225962316504707039650206256416160997107533909567637513572224502956901318053443401e-1i
+.109468256358631545216109620386923913242660096624908088765647232377977421785007687408154331186376601533003183217196924832410270034703968920238820838571e0-.183089091904717636039350460146388732872250506115065625808594645076831343275483394826939185308139249169502691360546222081101630435141709602150063262589e-1i
+.837843355469946822066881509566907627068414898568843684746516174774727614422608660019488544871272857003199774189774934309118683246661214433733788898029e-1+.271009651276306575014143236802023330399471763280465738054294735866771118375951889443571893940935573612111905194082107976071533585184294306385774016977e0i
-.948376349585301048383700064308563967116645852908357388592464324336668332628604346178588505845194844905027247248512137584913726920235796755983177981715e-1-.108449248855970596957573776090941186630486101417726799028394154573791864148802583240659397247654856033045254316118801791226673439531717423525014394248e0i
-.524842424990156445761305221797052303681736433247926821584026495828682312322506282596303247084244207872653822694746423693139383344003113471570446136150e-1-.152847698483226484608436771956213637880685650420620560005119439668554365735107714660364538311210829820131038029072645849012906016349679242505080597094e0i
-.733462289996851178679147740240015761531399612640910163306098736809614694043361123810076611022092141199153411002166464901499124740346195496398936256897e-1-.680403632282904349944959302078935654768668744028256585172131796718039549402269494709259813521798482499785386410668073335606819785532656786980404568281e-1i
-.941706461022073694064784529490562355874767905490431826817429301324304623788916094379941201989893729927762366555615710479867681157323819490422495049162e-1-.935856748800368227915964622195435236018606034102390412566515626217847992503263845494700219059627782487108826836382517872648364514510627633722328794849e-1i
-.833929562981244233873671896855504533628974106585601565552982305029044447803800855151748545522835537727530569463978281652374591552532107204291316386497e-1+.106927073649926234231184661336336397391749220651223708744135393567385565025905645516804424695255850818048052934176050742081991497765600919074324256373e0i
-.879584357507002110407795545119509098998327092647070787764687675719538442055989985273616402400210011421615689331105507149972048715029703436222812097050e-1+.279402079860416179022024788887504271670283062442176143727142650236323498283902713937161054201550096809762113386813896194503751169362164465894075597167e-1i
-.838896002037178495475707462358577343152433819348601619349682115274332720545183908573075207132954275418054355622641089607629611004267148821104282305557e-1-.120126955347505791880445198422897685491554375817797966041646726226284332787978883275308293873799673111397184436666272808912085568991574710427724795908e-1i
-.327935408233993155301880081208763619406607933727035491864877261037710124537633207451163744605975741427616731710061670658619509972056891027517838506391e-1+.732656555284643417018788492650457185788017421224110858894714663272723134473494180404969275078199808694794210401921890780314858393429648815678408277483e-1i
+.232013066627346942807938771736845516892491707272446032053489923402896525252916242643721444651459540761885748661709937011880123867222725849744535284463e-1-.244720044401305858683731221798288147680650100408021079326772229293092708677281677377924940133883920936408227489672757118424461019241669500298539970892e-1i
-.158620603806243516572554031588449444268478972357872723945260055793857206994903151307934791329341480582847284067112078929408343849460684854209389157164e0-.133892183167593777407412604323398765529128642411091763567569925908046447864016794644113923907425878586424124906720861557020244109535105543563678144799e0i
-.651019762690692834700306549261065261517353508874429854379303508386576845042734137534408646360853948771686735071699657168286721693067896477644602988454e-2+.125313876708347699479286911246482076052331911177435995327968913042301582470969434743096878524219051932061064687259839905451350435500668536251332327832e0i
+.879451908230961411446981840004065206325352794962535832783267062055704753821173390951232045510339950899065140495682938827752966188697004075334852473231e-1-.343028376963411171436533833768683153278663115881721807471744971397657904792800472184236113023215352498586706587950914565563761447365886035069101317898e-1i
+.854810733652629487523592877212330153418329917284616481947543070575350522113208179151367524542274727305338124568523069598414098471349338959546943645714e-1-.868180812812920855955394118902400708432820334739264480975797063420085135581829188775145154704356244251208364917860911387894928080611155256411285282318e-1i
+.747343019180833966300255308251570560695428932688869888317809391511300738685062479439432313306651053165172299973626368792863465432930464964434873391278e-1-.156282138542234610265875399611156092295888435428357614105176903156981313695873406251629801653432963739875584718500054916565589882442221849536919510874e0i
+.518980357054885382049137956520906641897806049133784942039422541511517820145349214068251325533646878925448162636342174898630998076003065186716723318658e-1-.139284957511060537737215903380133239891969281208623914826261881032865602634100372353518982322331815565971756499112481427774981433038569709817702632069e-1i
-.256206869926103769771458513360889520146957308701917034402119611077927372704033347978863723084227999070146256404956930769865448473879598646944200871834e-3+.331746703338616269881335585676660076315497177364821130817578553127024329420935822568497218194280869781921168001696720556649655077732385723047454583216e-1i
+.192593029073047357508251071524320289706585803033184108198409085184061880627084774887721153945751312904314731842324335105993852922040085085110876922028e-2+.197121403926800501105255946708490096691422312542148545803679871741370971498284284238737375298817372684209798764316928755159774061372557280026755406757e-1i
+.138379272756250123921026646285386349870003129680115315012742362659440536153113507798777342834259030793081872213822308427039677893843293022025748476930e0+.427551497108268238618977955730120738794207734051216258663965974161099286267639443048154240666227766557639253938365865181292401497710174902799259783146e-1i
-.411762388905692520628808544218297609142709906579682594647434983637711770502922862516574852537473675574575172768451437179684106570066575689932855544473e-2+.130046545746055601102651593702993866536478307164855694028295477533831693646453350188116960836446305357830034735924587727234833696424242211008579375811e0i
-.662142031279827861519851002424118290274815887685479333877076568146742674793423573289480814789990369430053168788265421517130473897980665483547238969279e-1-.568979225475967003238527831327408281659687218213387631434130663723363839259607120357494714959899211013437789156120922588652924627994230984983707240346e-1i
+.845050048227382187942290601112047529377048019918381846212587960858350263235577968471034493244677077284026151922450412477170032507013933807861568394059e-1+.241798700098105048748306917485683298833790479800291985786334507402631929828118661757862853000231016312123972410817052659524874714828849493124654835428e-2i
+.338596694657231143151736361670456069894323672015459851106569586214743337857647884980358362119099038762214999037764181936303096963596168181986945100802e-1+.161736537811728406512187978416381845522091512914831657791052123819073513372914486031011239566456029470160423625440279999806959105724898792377816668391e0i


==> solutions/sicfiducial.77.e.150.txt <==
+.777993914928144340822395380137374728662950103603087094626522836516169240166489900030824398571264566547001757938822302107346365928368754339322206545136e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.439663905918160675172238725899854765410276734990862582953648861855953916820849921948098982549962945474730587663057156075814911834186397608680380306282e-1+.272980681412047272206840728689694082049568845614188576252096251509969041629389269421136756005034231074850633352369766222913588019949130912309439912960e-1i
-.345537817646304530513066987367354489360685182163202346330904417628430364930233258614598903988149052828385188008157132733133816308373604297442441382848e-1+.780331217084463848824722352743487327457746701981864580900922472724607339853029574179513557081154553159246676179758125711641107379040385144023681846505e-1i
-.938897127340403286319465925373322382951167019277823631291943652971432049114324102913172124039087000486752908492116138797530300568723371937561569381551e-1-.161754036113914106777812749126116524117024462909154168763021370618085744218021388190461808857459181796508120244022422464071716564851351879967048104454e0i
+.544672140885963176156652150676458282533335292533146912971246409655755132835276352688598749051419959800946062099653450524375890958778302837285283088166e-1-.826605778234463794120330031877448134559762756368689384706937987050011613861673208231967510305459080889476858279791203232032471954346434663603838055586e-1i
-.670205730402337445511357712730173608730340880340164380161073239581600038102011731919414810853213102864065963437359539441036783008733025591562604741481e-1-.273980162494147027273888627299601533804707942244255050741348664267136680165571642116992811887614750535650050879740501472124917774051026707500460667317e-1i
+.114259766106758257209172657854062273451386872206959855089042933680989897778088731737474851334352805915109684513331542652069243365486781349550051523321e0+.455525922171664875321644565438611149769944577128418933741035373884324402117860786148927779414728181399073532175678821464688816081955665793768951188239e-1i
-.117141668313076920699788648208854470409475087037910628377767155199632845576913679933436023223214895673853063288161142634023415731881191096658357641716e0-.290969413361398103341550274582092852204061735251848924269735013619212148071636852763729994006561360745987578461126810665800846387913939622605887220330e-1i
-.216012957785694980697470223485190478319697497683616631089250567613217732302535312694184710340160043747404288570230935156091440926564488160877787105109e-1-.479839072454592497191011826279221111838001639004779959944666230849731821725712262522035637370959589971084366095783824572231389207611271870488515668564e-1i
+.673037880045894361085006953111399375018546782050522563057049435285740277374639615666537334308380054679226238140246005041139535581693698183977767648151e-1+.413005795283783824547711418935622441667179049865872360100520637623669522395629453861732696894354007397104880204871323552311171513961406785149891746805e-1i
+.204907564947274969981185970920589018519214343465182833440975177847820080061704137646689217717166930914683458499711504148016225260888966338664266626188e-1-.777874211671976952071273381463740855235031656216295592675026133411302911097553418596463581326226925360136736271822067701437373079462827878915504532674e-1i
+.137694023936023680718721956918355902515227331497487098847670926902280699759948744627378323413600391343173275242833513379828713070624240846660714667012e0+.164703948967528058246224398187921711080774628839068148478163203820442104825764203250785632112822811968369376770371623443594307888710369744516132867886e-1i
+.381373746659037867280542267098179033413409168827972992590635899086971237579306989266306598861165256426048231545183660655102912206677473751861893311846e-1-.120684971242483249702765745759184552573059086803985637044239441774254043232638913366212771231491936177586349342355668926190289002487624225288561304228e-1i
+.999383287735602335499755629942400610605035743442563116049090946425071563038708732833183929830057909106637213643678195917897618057729409785046459554713e-1-.334091843858055549561719664151426938029178327706883304011761683877196411907998877063205350867375930829853284609540761612459247391964306869791214080350e-1i
+.414419238851786265737285079585208586163423978311314570910123162468473816919344067687711523800696470996632130072108298457748339686877914683749404140267e-1-.477882976667066904328139450377165708004393650873414672200957483675007279763215335636417140158293025948469883354474506481518219280181766116840305130551e-2i
+.169842192927509930381945062920244072504992022390128039399113929982808451341081207572494100824592554477907396582506963962953621561321169491197945803729e0-.695498202484919489618863443024406556080907975402734398044691805760197415450322578210573573476760511019307409057738154106967362977927875843994346321123e-2i
+.360283704493046414096005315105165635406981886702200322621282563008362765838693492315206243864085612066348407514505534659246646545669723042540771269056e-1+.129634291425279029936250117732817538204192300467074080988872770334710143291971284485003848891621770717485591171302079808012465612812426044904755439169e0i
-.111356554038481293979551449711639885696374984506875832925348318706269044914948307059533285295947468685418430595572184008846890540983776233052331034094e0+.561648137897714877776180166689815643960902487192572877948780052277650133818405084314424209340493656842503455556603393569470228768765317638936834892920e-1i
-.101366219783333655429475818080187799450333172963237094062982569952549999204641390457208469516731797918392891380564071111636242637670045610334882748367e0+.304881186771899908938777363685833242515079594126881082671915062533449822262273480794321230694354735883892380468254602265836179961902237288364310843708e-1i
+.462333272435708686685642378144328331240426904500791448894720864455847243432226121366610102913045860640524206815074827190242563850414930439159951319191e-1-.877447830332469726985230971530810111202267768604932499792743872868060742610170148616885616635934272145070621609376806841641486441467260534115547768810e-1i
+.670535669050657512373160275556591954487371667849883436789809534868756540749773331387360846917651283859754939658500418564148543678058632427362522237680e-1-.127366667330667321822335700086081776555943062610057608093127595032057237550875937293102997667356396257290804893541808083383445338792820115022815358387e-1i
+.257716777068287542671399905244598204599298950152065679427394038745150799775005233665155424749711893570307551213255241064191138050505294900128841287547e-1+.165179056844691238520536451997795444786362193249608985641161607597692139897492283828295669314557990350997226110710882512899176437172927926631739375567e0i
-.176334324056666967861765772726112217125393325031270277437222319922811976074265901298218795543371069320617169479831336899326645452137703213548513531082e-1-.744953775447054775458989166860504442578392983412494845303233704510439201980520586877559587854002526791866191023091787059954688565435603553577928785928e-1i
-.270272036486921022366174632711230463732037261267807080254296856560851342670511891204294619183453165543300746999271181260988455391801685107526194633944e-1-.164795825695821705174909607051717197985801842529711525859839941163777626671661327936367030198354531120001772089536509498457601348431027684783398323573e-3i
-.862969589018200411734946193522437446020885640789851631890210730152126735503293164023420076144134280988765402853601946584803303478139263222120758612204e-1+.422453848128599323009694022447227960143641240657972962937821598804665744661144771055740067356487329776707064202638100845110031547990549595641692521590e-1i
-.558784906657614223004397982237788258688012690476674400686415132263345775829964256448964410346501115953842902531526291576144331736023610507190367089472e-1+.118917764024045905617992685386668322982855364834051411704759796351986806525013704082523609432263344398088008601489859769275981428125370653455433240397e0i
-.652569781991785358475866355399784534984792692894818444207886278602769838471742556509746910729750560508665846209662175458172987531800203678751507365664e-1-.160550139024425646935531545722176085165997509396127544346929469874368190236356035895927483837080761017862620908291143146695424666875849454099115123593e-1i
+.107288808943306765328480735214780789337288932985127577880999996907836557467862432002835389543108864436655748247511819159747867397994068800616422730379e-1+.569517090679582638760364993212122802158009396587016425600998797923188502704212789412400119955110739857372689104082314476539002154676249625142688309433e-1i
+.123540723458532102451825753153292953076636801424927364778335794591257905484897691300471045964951026602484961975804961571900538161530134620915250541520e0-.116713868281076914374795440285234538559375908422225166294901222309796118946919946708574876447727747413631504943855040110810302042690397339468502826277e0i
-.393832879928581129991993322038908615226089752283384165662810928977580551525004219027847643595768406198596142109323021695186753222621071959461541801916e-1+.207450857437347654361423727988452937667922578684009700775452255773327228876022288820481190536720779445543537323443269729242086774820928716121082703487e-1i
-.359357646562895588137505579038314251936683600100107526919076973310473119763720685890964364145251272088621427125811200798095465368058361029039693746381e-1+.288732580612644010139602194102232232129464919714423269788385825272772923483768023103020330916704188255564444097887175365776747969330770585405134994275e-1i
-.534469306486440019613132473480713272096368545331713914766742192553949065973102050228486604019270289235551677396570231394204009750444527808317753061621e-1+.771976872117825147190704056651387724790132587333781755537346176867867555368110526335817990564380094373734837937381043146125833335031638872170616313521e-1i
+.989124614033154883769290376921438792357768358590623711760628125873293486549893682026943439319285712477842304347307459253087044649804705652695290286053e-1+.128342127419712982148654956915249071514968494272035818755827422286824790622670458949439511103541305690150349715296840713074944673353401718601584820505e0i
+.118288358979063958410216418897281567395390098067653998488617311773270253089644910551012398157821964230380912135846358998466440967420309485275002136270e0+.367627971424200620006546015166361592944375293850602465366540262532495932060001116249989792112707837297035224262804533826596423026843235024556513908669e-1i
-.361348823303551383636031962003018913592315038656576558515292146320986293621848185848876433342713879966023564219806165671511489822450854367065692854360e-1-.121715993070821765417261865377918737727220552909792482790321266915729864144904472057426856814854302762101403233823679118483911626067166007699844017215e0i
+.234688332742848115915459313460513508704874175676632768020777711688453059135001726414286538139273872864566982960265615777105514475440441543350266144035e-1-.255780441186185869755596776450272849952219328811366652796145495398764864388132483149918314422472898958370200930603124344998108689069360603272942058297e-1i
-.288004424081670092358111798747034806828645877124508401971523358037870469436264438557712968322307662146768434560997669964826789479512811140995919302799e-2+.167605883503622765044788770153671568140531678163061301492399272508309371504088869631992013773276651619325385422138886708310211370294613960117329507839e0i
+.429355664861565039318959523721682920868070195489683369731093808980116926270452210310381301615150764201894488043096370259571511518116543398130151265173e-1-.314443704215338265641768749578703792651550174056251303595469089351713790839805119801332167949959969236542300699032203402295870391285946663064921771813e-2i
-.513561025078022433514683102341982715548464597565807013111905525557292983124119730573981809689762072767570540445627371375877651375398471251912206502357e-1-.108982172071670714312306672339037151328477002830711214103843863113875659307091080969740166674910020827261833366021334302247272650081320412169284691050e0i
-.367031767583378758101060885605045084234712993523297789730757976026627969505665632176851227572741472586805262281563091086816323316380016428459218521915e-1+.109060061589720409084705725013672944418551735035437655708736565331271843182866165302725576782984963000357521838160088422136212647235375581080544306404e-1i
-.981653951056899182053779690802541006240503103835247108365444232325536420306310952689119408184562717087022333975881422388174224784734793771191305990828e-1+.102674066893716840917804124306442687172665292537531504514750745427056755014858234743683876670604457038307975339881240199376783740590546723203174063132e0i
+.835683522244980102745783967550086332018755337064183707078893719381000468193991677214773156264330002383781788540807465750865820247828204588120655427630e-1+.196989909008455783505058168565541994916928569267372160721619847055255998870168096242414318591036186337107414528671023932557106966969902867167336993898e-1i
-.887125886543938786597271830066806059481766332487436092673506373707459023136233027402852869120066771843153840032435169501852278396901012030559368243633e-1-.439666904425550271564686554879979673911481329012742139360304759472942222835583861382913991887793921969031105687342004535032288669793485128042732751152e-1i
-.102465855413875559554985753715268864912199924036379093222478862444581482007692505384893684828896737317544450920644033524128385422586347479289684989940e0-.112646655985496687999645426775416674671817512102903613397046564865618459186169879405866610502560844138404236456142768613812490619595633918320736071289e0i
-.430817024364772182447975601383541035848009430282407377871338797696793971820483859031879763306178191706373547386227691852891375467782079751304264951751e-3-.131366161298883910758949363605447035877033767259173360122495708443012239592113315283483291581000473118171528167937411774767674717159222431360632201432e0i
+.891804401341505513811342296772608762374716276554669296256022659926696210229876003817139683022538927573065384859325350015966857236250513840486597401139e-1-.792288493710993511366337911993830626633363999600293509994400128789184528233464148085701056782676836967643975739070008615424935982631537189224514441514e-2i
-.932678303354313013054718523508721985970251326209491262411616092760690575487417573270628238021987485561741658322210772383007026992092740115986394045478e-2+.107647206795771792917601597006314648807589444344360157818477417657973955979148889194414038429497494614270924355345874434301559197698494441169128596567e0i
-.187732321735808942805361309370484261369474988149634418097976762341373501221462656455538167025043360997754813139776179663158932759627006954127499984061e-1+.540211424706751245445604835455811617068749750357807131395320107349340447220318680183812743250286387056826039959334914769067675998571808687388328087516e-1i
-.169016752436774281496220109622258036783549668310994377732245922150807703997987177570941519161933546469088466669114260031955126154022440855011681320888e-1+.763991011336459531129039606551087289281331610949311834415137589728863713588452504977488152866780442894596617143129180538844568035139667170395998318544e-1i
-.953256082003771024722904932295803664007807868395682267275949112944647688531467431640969099100307612803388744145966381716915469036908566323306235954959e-2+.360170711675179154621732235933598681175168921293563301499867803422320289642088016137039308831845887548699091018261351923220196233130505125221933360379e-1i
-.624617602064499986616478008986214713964284240010861590444866119793349108664466874100554602193378267768960621001898860052863975502997500005924255507722e-2+.627929300993620333307760791331266935134775209867198574453289398444583150830825995915446796851689156427023086759940443714735473199411512590087135360082e-1i
-.247914790086858623103099595301094326493739164065958905062368782596798894959149656748258594806662898401528236892634560016550524743719391476733505045217e-1+.160132649075618855615179395626672303631835565200505556742284309889268697098472100588105672814104817325036221085046573705769989502368044593672476713753e0i
+.831074806045618407806791537987230849581128894666375201622175214341327784113360594183085371237186719897807326714409191459477506098251211524297031536522e-1+.289782014314305507893524281558424165133583266622002141039420413246398402992312227141616007784384495999792859007647584806017936136744906407254050677606e-1i
-.595978197547051715319070995088042975171378939604969661614549373417181797537000604671765332983361441451927607360128431760048840027007105785236116047484e-1-.259222714158519136657790182516455893400399681277459405224698058810667534618399910693411951045736569183137620390831635126499778232099436659796059017585e-1i
+.106962124623685329273276790418175564365931334513904947459132397965857839356599576798588320516598196923379256953122149450896481574405902622169411362965e-1+.415025702240011152336338556677991777286596688159293794562254761597545538530087511991097104448271161500952555280166637323360952024000342883974888720257e-1i
+.761782814711532511737644391817940084786623435643673050207483448701646625685284968445105853521200990710206524097308858237317909950890172384462202710706e-1-.368145978161647080807731653256252274142570177008320013536775776698339409297788819761645952147304130804155749469754594476964574678212393129259984462334e-1i
+.101045377527505798553078862386606777202375271335900332914575101841934320315731205176614503500930426182883946809397315848556025743873190555091893656521e0-.842943847322027091735451277654032909512207799562149345167700653495964834410240428020545589859377272837940297352832851095803742588353550780604856129632e-1i
-.128312513886548895229354255739272395432965356003827458451830683300132695902707040160498570327886697378177561473513772850601705382474630943777970312198e-1+.845808945319348812735306601607856851554574204585654576175666693338987226911053899496690254604578939422011181188152265590302168477293455304385057703601e-1i
+.376422620982163895135897214279484341550555699318892507254149268074101464064338989338686721498905681484706235676875530045695995637766254886091559558786e-1-.201044367203111865995559281266977916359216759065857977587967376044870852499424366074137031424033223096436101906173827230447665734230835834179036059483e0i
+.861741979665970166864415037326530813589662189466336449272133212971001086813620927097925588304095983839855709945666664473859819148369207656286916625267e-2-.557610080435471035646646642895983064198262850900188579189877437637598945950569767645465751212385511825418099077760909768104031921970498121215541249859e-1i
+.232921683137350340321840826288350163646837217858147308303817100371251054537990658014296303462101669707910014093200543194161637856176145590051776324319e0+.575622678900884527445286831104051028903701835053980697038608237182826161986338780739759849589716623672152135897192566300299479046960089483523861357030e-1i
-.157608004619251622806910407810304042363893411365770101687459938303639773401814253953825755152250632792459921747226661901794853650655815522768179393108e-1+.235875413892007560053200528938442637670406699516776717769873503499280045568974589919689577962800728598855298701869058118439692283729090336100450580522e0i
+.146269428512252199200078376418286949680651310315313517414594441979639596245640054992583139056869305607789243447787581917311005737506637886915056902491e0+.602761580304580716282298308887982006632787594194892158764467931707986643056472619903728410967898191654158262971117773539252118330999623650419300437790e-2i
+.231203551512913828732585490962117723872249819675830602540212899790136830344680399594844810088180390745671935907786686289073172475551863370282365754325e-1+.315613382303179668820730010637151635053124492551223757450632259363114232248334245469566514895764997527307788716024164575137989616887111313820907894236e-1i
+.511993012159815724849615288898528459919507251104847226747654858398221863950278820696818656699695423039113858297210433590042149809786790356633052241977e-1-.922016230131058067920476387123381078707309431904384821460115953497693155787037596604134626976858364913556007776001005963197149122307324882244234334341e-1i
-.332610843564926416423891079948659831841953161823632843320949461710645460309485927824379416761347972977912577226155748810440112924604133754033777786598e-1+.665667211845602491865955234989051021638931783049286258033699705684010772018770687735335276499935865482607224638290241582966728742550045106991929478118e-2i
-.469227172456980965515973354029647085993081108494198726687416517601400514607490277320378744228727229723872025420116567710501793930888447878230080366603e-1+.575066224567766005199105612068883044636346675161711202967567184366195455859742011413246432458771126021911696391547586071101865296628688371718730882434e-1i
-.881601468259704622369068679213281869231529151252908507829922033003942526277574547620208849757040970297406002843410170586321916209076691848699251789987e-1-.214069426642587115253699758855169031007333463584947347571799110130633855639958815349234645533783370781272247644880242867420941875255854225839193386383e0i
-.182213796838201656937980568804091743118344511000654306571938955858775291263774785231044122082881934286512426105826526407365532233176498886985341774409e-1+.303408792094875299308774273600409217426537503261055300698140977347730121814021670299852124845801924504407646956515090379073784694836781804950041787192e-1i
+.334491951260540768880826847525787695951752305203419466788111501016308831421347087030772273340737647484891091033825130482113969656062206341184742266592e-1+.571712156576889756991685777247172939655115107054443996565005616490757336948387830130339991570680957144866973954642584440473594219538700821986512516841e-1i
-.101058548879338747689168944583915575979735230899365131868005916284345444176796506389740493084598009602074779112201901321237960515664144787644710163853e0+.344371687879028537625643216398190252986349451227766779966431269043353900695198390022290551005281895506785862870651290284880885360730262407170539180957e-1i
-.995813832568592518669694395181100539137079699725353723603622994529730586399755749291742939446679857611152713314282668035619261336494810894095493484422e-1+.678841823733202205087784114456948647886160863759128477351233031165086511810351927476326829556973142839322694034432951413285986863262719139904449764578e-1i
-.174292543619816260369083176919725261697200951764775041928825598594444651564369088577387294423497853452852581326989695245223602812293009259143950963441e0-.806928133718004278554136039821099562529503124484589311847553738962623319435634140643175279763733273135669402298557598195170329602859670530303107881335e-1i
-.270476898587483708470746546422752272193517575846873757596457490680205853914397194968761715927700547497607378039481627487677419947804157822836641025239e-1+.208599136229221733935376418909277097000097393586725897307834276349137770605322726060799346011868850170377694751298763365308308996243881167027732275197e-1i
+.130005552519905282875024995132100942643037692309941438751079699446801982761169515631061088916314817004290906140161557975349967297756663788401825072402e0+.247931186602730939522620430087962192192287747234739682057615200639415570102980876217975270295286155957360139816150235200915952018445651726587761458795e-2i
-.155205655720907668727253799294198841823350890145974450572559658904092633666528128088313463150935278337839992066336498656047097769630144942928508169099e0+.343011122269204905477319261927411120168987567971307950744625345517652443358529405966560043786144793630831766699595846565003421329735940183945249921059e-1i
+.381898270652507538306087551549863196594603381195541113920304643018552574342145430953550086398197708646052236738561885985453526872821008166359269667672e-1+.333733398479645748117847341151307276486282255845987476132428035648168661322792900557213281396040075960491884171613682907663082752318263722112707305457e-1i


==> solutions/sicfiducial.77.f.150.txt <==
+.274799582166392306767127173008328017313904096494464121155694374509752093708142809780236173172344622116181330991955028585552595448405239309516870638979e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.390199714320339430815627241480654400566285300397710796800524479293433833961790260171241211513777613957109418546173325169600602413518769879468363517048e-1-.102667248220436246190170880368907678878395785727249215959465940738693419424632602849381662695540127717612283602158349794004741974513135749884946642694e0i
+.614721996966325776507871023339596430492794579298161976019361148379150688637630272123290228010318955871626103089459127105105668232611219801126331209959e-1-.124525036660217410526345398574420462767698538297576399927696379553746791897979830690567536856010160586673468122255463436760515789986715172895801912120e0i
-.130574928869419403539165136854023452216821918856519461511793542806262188296630016556522508651894560450766593168879653326842189434491084091598230155245e0-.820192838849413050928439349977366740334159138794751044106538731190162648157216240162928325980548085530257508244591432442591039139810544492422049791935e-1i
+.648488766364791537028417137928380388541876833293356399301126834809926877340940917514307320011820528928519983318052026343986787711725689904750561201334e-3+.266457240415129722763144758244622171704269139200986727439768324924452416751453946127401176597510835339990667584176786583437950974842814716671020550822e-1i
-.650806846938501743925514390453237435579949099151078990467296730398306007309864028888773631241690510029906018652039614690784786321205605003535499511954e-1-.127512604981851468600251898214651060729826267177260304133107439953913218616998024425701932483132722353603613007652197675857653322685002546491346503838e0i
+.806705612124677576123309825569812638008844389498283042697831114079029270631110023060333481057998144014056445960609638615464188106204268535134752607043e-1+.137927113934970132372781451616680061890884069096861370213154859484771695879195882555743714615463931255004562516594483918878048901520660651393784250924e0i
-.149095722360452997744793041626230913234202379893695822576908194383216266948877135471202049489840736262940135087504579602679116671824118353626525442256e0-.138560181370570317669151582616240240548911132137967687629986603202245831910079820378032849162594801983610201539896880981019538691204197362651564137585e-2i
-.789328974244599932172986419238997172097520614287294035088493721148368474608500174691017122263030016811462604486239178110101524944616643459389724003405e-1-.418615490467634333951931726570797555366633447152738894595165027798823730838413385433373485503653321908309928300271989661911193040811242368867571648881e-1i
-.837747864657276581044340000063677030553889876035876821268487767785737910389741067157838857175344178507897382757059013148536729255090593498951603148711e-1-.371672635956296079056813611326835631837001979092696806734316469000977944863282788506410829458489754724597386079177716117404241452126210058135157792653e-1i
+.378647415731946800342141484968844546711070703757241430574091186227744743243154183351343214253976903777130104969333650344747188234178719415825856881793e-1+.530957743625115131548196350067685853024629968392626893564547976564067610214911373536758939670353786976071838667306242524681930185028002179202515008247e-1i
+.335417162862654715844141598362051244026187530618113461198523909779836773260889395874518881797355455532217959774990416577013693376639483651113237459980e-1-.152116345060107171778729404722814557970365071848641009697277811089583252355261306451313417539121037222426565021425569027384045648883191650973633995955e0i
+.418811707900055836517016508060671332227630548086036235484052853906948200019724949118557949969443444230496984277557256826575103494126293776547541724110e-1+.133826090934611831020366241413564206305843924674934105525786208408863059221841777494392427698782674201845011828008278565784863977229591740615660264883e-1i
+.996080096191883931986864465941809768802422223599361953888653287792299216985718160625699449355757726332591300537156591692657278631452441978863856686858e-1-.847948157199112710606961508605724220321747248447880948681076472065621843346282234306034590858741304696482319548920291188137776623529322842628418442148e-1i
-.148671123256917751203327261535572754875247857462074312897232576425684877756233660043272663866341874923181622750429987009931972498542580955841212311340e0-.569822471585763822253013554706558890806442102068985306086473855450934826406619147001173727782662102228538655379194896596937791431953289967910882140017e-1i
+.103126497333301993762003192713598213375760051191417142157024426482752912674614667499106572090981743167043852446405691721955447907139129456940581240459e0+.134815982537584425278341511556462034431206743034419025414130608901637372370338868920703765747647805139011080449090522942544526807840541666287427086320e0i
+.418408784527454976061378575503897633617110417055810152661144362735091681785806192699554268621443556894418213725809168880581753342586185981469247843940e-1+.422334105488488672976232360927808119631095560411862385187643873075754417435203849215189272322086542308329071630854603260287244886162050850111652090612e-1i
-.221252332320480515009056118024579466250156728664647544596114106589800382354958295272227707377373686860445549698474514271717010182050604662403453769933e-1-.243008340113962750212949819677755409455007573155560961941850924972513323865387972057627567695895330945009943192453122364720140190082525747246673116116e-1i
+.796645722844470577587977378334923701822615392349277224789623318804590523584052564481824503026541485766828605952255150646868573605951922860291318185416e-1-.133201907432844770730452455672460112619518262379498335969578758077059195666518210170313876010353591347175004444637676351315406247935485586732803947894e-1i
-.156271952878047227126929444428600405755969870212290917771228017706048777813570701239083200701084423239726751065539719027507389920516440711185583533894e-2+.277581837272313780899025438616281864608593651776743881077535691954822037458458420442794989057701196390787358160367598615461380822776032692171668673877e-1i
+.273251014588730496983531373885566955724895538015636429410708262362001978728186149953350043075077566316305315667814377760230108352161319385981139473974e-1-.777024184804560571224187620429072916360753740927239762781763693942523410351359359866613989066231390278371007977158987179262528242977765935295616960233e-1i
+.889206562255364925960683923012798261542603441052704002526080180578532669481763069966355397880262164977056745462943268249198151529192820576668776607772e-1-.385716104349036223034580850997039694867702094014387115101283270441180433791435487199480195297467142406738840576264434538089083303310465189073688491252e-1i
-.189468657228392492113461980688820103987571025714125317641018494996845308935378190218234213660567828849280550643400843344952358058382824170450031088652e-1-.119893409236636409737607233656702026555277070542169798940845624255148539846121828871956509959324252144715252291514158895171067989203240956614825399058e-1i
+.409205553937243652626353825151682689548588164675932898280912450551459788677511766356969577528095983736631324750002267446112542330003668282945425146577e-1+.422018655708798489960619059207352401427021686269558030067903864930463766869334379840691271229292401115861474273713628690573819131727438278635267877783e-1i
+.148770087008408176181853051094806391541572092185688546634542991459975713703854135054935712000807567750974500864169948330085924934067567250311384601569e0-.599067480734160467158055993891628574857850189259993110619123187148004791153754055732851331538066546728326413348794063536849726191103539165440582326445e-1i
-.481938346074715391839700917415164392521116041201928136963815490759287567161964129538880830084217905277275279817144509208702686734369347869820049046781e-2+.265827392864743133888592260459298316628915212172087275952726296851965562427244026048755010861515469510692543629260643541618012488202339652850443012593e-1i
-.161766008364253532176392566289560630202078086342047772384432745096006814301619881252851083802986273259775075412183845427815046581005794094904968264279e-1+.737686892141903896548513779644380985536717839300183187185002294962205837188159992265209088116261396972028138476666459362800519655124475655539058786447e-1i
+.506439027328985711602024425906352069525803557578468014580424687975031510270617176838756670368677736090370464443621083564454797364009813367808725602126e-1-.268275288521770701256088379943313242453939609737256535739467506624085195110790812031003980979230881458093322143885096434764087748561880419311835890333e0i
+.403994940468520208162905648832203691593329681857096195071282881504548789539897262183902541207010373044673737849865334094241967860479323432773339908395e-1+.181912399367924858086905195581793451840555754464079178874425097934256607387923345804891247025206333944287375005068472889736732093251753169079569467420e-1i
+.222954824191724509574757825453744663012968580306059191199882899682417948740577186921687236096352430874332949978569110448713665979630974157130523042049e0-.479330457592502603150266618100680551177045609040167780158585184568947516123074660917784550518128706079068824492121664930146845514247176909785168923880e-1i
+.605712814354663795227949406433076574095525453718606599916553141823168451764486252229519946294947732862918411112628634968548113543304993482408927329433e-1+.929773711663577417624195637020495930441261511418930644566026938943136361538721160110500051176405428075801269138117375579924400671707296525133114710710e-1i
-.511747552639558851239673477636372226715182173616388734052640779478194601679738430394640605281069197569887164519103756259027409375610165032149530309601e-1-.682357823459771721319354166514886481206402857935095789714278951854805481226856191745106187275586210131485141535814955772948633635604823046842945983593e-1i
+.734325066967559126710726044515976539775161438243086666309140983207235624719211351519657622725506977070423903122775132459782578303787487978526602007211e-1+.954555232840956521530570276715490185040411404489131051781912104735392530432157558267784936341052774474869037766094621705773915402841296504772416155349e-3i
-.142807727248189116668984071959724126981660432515638642716020194952613359441477724704536861971054152069922520632036344752864225050392179671303269779491e0-.197123127144090370767978972853543585067500871689328131175421621116068211822808967352630022156489400254902246707662151313115661834089443622536904737352e-1i
-.117411413682271727044863831720909307356148525862102529750565990826082584783306188612550888071006566359140520060192411442208212308980887794854546897350e0+.165587609456396984655605555229158189698582167929564677779228573590545951904876844313744606306075372800453157317464747324344673370386901029711840075929e0i
-.168021366875808600464611128713006200423292662860329813956424563565699994124766032362162292859491205089097170529314040612212047119042783802984281126427e0+.261792592665594341188696595609117101693648839921789793582785814584772192670545371862575102273595371710561237115909109826854768313299197245181932530084e-1i
-.694935850612707055523383779624393039820346502925229502724158092906089323161974617339477818913059423904818386276622017830159556405983051139328781916557e-1-.458327684307501016562141535586038129460278831610991553860364457747443162027550879920035107818554353016385625295054231780157545002804151844056252484654e-1i
-.253414231940139958136919735783005735370865963944099354319162011431669637591578917939182680470006500509159608558278491224828338692875439060453152145451e-1+.213439805641065990211538964861173204715305174064329559639181888807708088868236911321448325208998478335632627067726932349712527300242885049558499299864e-2i
-.714701729289897754755342560254334593612791608719134780862705537903609621813426585186940259863242776641176835782254437307732989294511913383980082342268e-1-.708193386166955472278214166761305687891387262368493218814241687749332829270137171977029594325533780254907878372182071680818122217416879228052832412516e-1i
+.850246533700512744860485676924204259212563367486865418181316004166087975557882525145021794239087615631641870952465722016890426408233366835317864749850e-1-.113120762931242792555594051448391146909717780052611862053740979010511943652419609717413198724087998618766503110766198779642956486991423985001368802967e0i
-.129817924742753658761179085606795665351764503565917576832676708517284160537562962950921873399266679703572591580189869886844280810537153185170440871551e0-.344682511065370944136960008669295242855647752755932786940568028869743240799521771638252348723671419990097465861029707756184309538835390924152478994892e-1i
+.485757526888468414499308183012379968071405684777316435394674435512164751592987782299778847536595506009886521039553220793875826431153170618357026092420e-1-.334048859686647414088932607692679938072354102887088718694439481592184975839533831685813012647296552234115419389756353036091397646615456897736753933308e-1i
+.597018846205623457167623670717663595590692087164284221339032152827188758120469810364975766768671284567749330753999465976412460427634992591341362775305e-1-.436042072564453999215408923289576134393817457938690575676498444432493750875400789001149155332860772414697778467794671675372269549810634352744669693546e-2i
-.136033134593775106679190458370516734583293473946045806272335466525838869321693866284242486473654102894496667645566869674960513030819014979188118649081e0+.114437724240132560471659983147308650656996391197663167366199715398779152915928162958468634519934798996751018852870807769038584222346219880696225791526e-2i
+.987148266199810335672800849396213323322027291639000282060596666883205113244722030599117734106375520158994020881213960325420095219314540937073296838901e-1+.169616710435370954083495440605437469570322951534156099477848484771708082717047262760685236118299477932171976163200580028613954606811848678949959386207e0i
-.108022031392799465178674234039158160142446450540444740655116370762907425760601155093850742378276543191676191200584094198861482041182779392325632244332e0+.368114189797789303108826054809738263650993432813581311111559013831488176840886676954663100614080098171819462676592604796445677505402578741288839577941e-1i
+.515836174542946372631928912388308701040067536912071138619913174552928893482767780091392324602151312987358966223841523021906129058510301134513836714794e-1+.764461714626387105055663142659457580085251220607953237518996895287419048495274357497167230878177388809583868371253160982898957130915453272739793938895e-1i
+.171223468082093333527068461844071470612493652956837769328250044579788564613172814284677088897108780763197655034698928515860453530796031496827734010882e-1-.707891854113678291888514134372063999923519927360379901775020044113390218579107045719569810367729192666117834439617254812962525261707396171562392811688e-1i
-.630174010965929435776215374540383210696937562125964304307339463643388533373499690418067008363435424746209997442455313065349087649283028197768475809897e-1+.404888848554238433465710159668355560337602966411004413441746702816135829845141220070073661109830421865503387978618987612494471503644156918993564712512e-1i
+.379915124391572445891427359846979476726121660092908738248217568216321649864991677466785383017728470711951078074735354652688243589439224877517916293310e-1+.504458434512007721158792141988704267742017618600543141654999093610011059804090029645687691217756455953894271862478109781245440438400889296397245956810e-1i
+.898966000296796877602746876608983865811485639246319022686421480347796533994683766827419184877925942324674120746402911115793236656329309652719073577958e-1-.937309955345572467632720915007203099316472372433151937702712157260959794891422038707867183156418362269857293788280923187901556295021166277720740837601e-2i
-.852944388118033678047795856364114948671734818041879239715263815156305259602824190162508111821711481163216979307599569108028278141754321976063658537650e-1-.650506787330734996747427113628647437506515389793862774116529350277887644315744969684581536069974421249888198668360764481524088478361837808183994567529e-1i
+.569873650022863744987812761907474277722485746673432088512115749484472636425926423649149063601368792687579180603077737155105738262155975802687783182057e-1-.107957940778951814995349149089300180751389753171864841236964282870844857425747230243642149717032259148642174680411629451695144108655083810456095546192e0i
-.432295076040870225980186437131538811749165018979067596843573527073804476129171343397018624696105536909278427193072704423714286815590169270848266120837e-1+.101221176842417425781812528808946308050434846428058485359960963674512005618831416759221078311349530825783669390942004845132199788266780675927238980056e0i
-.149317668686746728863839436807541904276985051662187364175569831064122197673411651690471385739592606105992853175619075088373039265201632765120873244286e0+.109517745962824034395490472725325984082154245876521510836792479756296289069964022597165858672159671524093625895305553422869415775303845157611108140698e-1i
+.432264525426101734556204918075840083647893489867308377600377942783619087757857906776172983066168431733969845354691950174372871877008480023957190417860e-2+.304301609313915473070380661692410719599836868944443774901981041946268629238991459136248802227487690853346853092542154674327918458642524555964011339053e-1i
+.384418711257004172646337428132372313971687378292790914307249585910378663260559274256316111345965855409657444827574493873924762795360915574572266892416e-1-.405143429637077470898365595891954094537291219170073375984916637702316388099796738455861708204297449633871803436814468756516664702050028003439241639377e-1i
-.177503239115124022956356653959512953686860532143264189672760430855498886792232329262832447968513102353384570923938919649349272165684949277690890955129e-1+.159648835228723108057899940651969833014074020411296512563458246824764644958205631915028769081747262274966531276252285370027637355560538762951424485537e0i
+.762830794388966013465412397923000136153744462707452062899872571905465517660580037014132497523224362467363708598977690868370399508477499802804697016178e-1+.260810060490236807326974322346451375517558646637252240925514208828976798367453423037566598844075369163998664816628173084375881045624017709443205361872e-1i
-.180356568827556244036021350582569461889992510692524387753648698872788313166654914597039640812350502883561150628403559470433561064093208185151896050376e-1-.402321255171449749878455371072277580119780086761640197880280241586685597879462854528806154458472348301570894957161609695407949014537948312630109964186e-1i
+.274905354012641865571835273715552772473554184204882172161691997345145463055783086260146600324051523112406576871456257622174374633404243408810529911618e-1+.110127736057326567868788830482620005617627522192692241953142371997532332900659619761375387726798600134182451355784309525098891732120159779824680999037e0i
+.126307529277816456947119142731736813079171399251814223772864095181843384724153005205466630655783566937536655305483945378598606525981377544272262282099e0-.738815071595045554378480115856450628705963461270593780242881877425736401282156298991067060973955203860374890318506648090339339900229774607196336430129e-1i
+.325964755826785285901056723812590513312164698901824894384788814214873308638475118486389876055019091048880333756964010551658509168686114675555432843516e-1-.261949719047096975708514330388986578329370620540811664566153573274319908302720222550464944975308453176546070162044730877484196852080330335187159648100e-1i
+.153773475382214278470205356705851823282158420131911108644677599521321475259563606227144212290381526674880398573844609071455382928687458727610641618590e-2+.609146316358187010496061493370112346131106853856337563859970959745950525122225312748347175325359960262041122817750754888484804938205059024180485225025e-1i
+.456224438787664829842872302214566727394362536535858669723258421903592247653700736483824769908606859450258497545308715673867900935063034081932939992570e-1+.641820039570137670358473691680189424159350784420926155519672828120098051581064667226793758727934313202177464755891401814233810004052661844947219871640e-2i
-.880868129822199535166373462395187758780648901452482195325777767844685368105465007735568843170476414411739900174049649411966055711900207655882834539108e-1+.261945144217869329553113026284618607796994957207462588416149230462508056316391523063644474248899331111860654042476396882219775005728932506869251619468e-1i
-.215738312223969147031690784747308584498155661067942050012609717653389789511863902662482341645680013956398847209748738727650586746760778002107681614053e-1-.388255958877105882476423251123628454543583272341381052676547409300450232847742084546726570801382931270552665197572202698079717865239169240338354766943e-2i
+.463411725736040474692891637897813890985681694991673911259371660904489167674509394903521877344840232850369246134300871308912322322181050062259852712531e-1+.242561544338179666680201623328209596256213814684043170035743532989371350428638689381134757824574652846980316177240737191425092387219924096800496325042e-1i
-.708714480007696630976988113991560977825058643187304510653420336278802767305840446545591382395230836811949307377533547948383498971361631860158856801980e-1-.106663526700110919056125302387695297454831118967595702051041501020594528106498404293571297204642526140611369355627880849697304003438669992235163050846e0i
-.605496799709342362929685832430093219177711513001794222955682824637564510052723198146447312446889187882570770854547748789846117107668107638089896454766e-1+.158067086798810874602683671851842015326850603873816919551404624684758693212560031371859641246507762926820339617754295361365510955375742652938197460048e0i
-.384804528566859828119715987646600489579670895040467595077377782093952896613247369236754051437972022402652010128556809318092410299991888266051266869973e-1+.781533219937143552381975473841493638398959663006731412576636685011736971907019026119868491049823219256927832977973696768806333019612897950312489076588e-1i
+.747707905153848679974778419254000787357424052687240020746719874966452497099215890116840210968591061968181283919829355934434192242372648005724597338933e-1+.121747422633374217674226578831138759684276584091327504498560890877735303613513183103027897131282222607376350312521739126220976204138979069261805205175e0i
+.151483461289821454841206410331405158102228067915049380724933172588360855953710475665861161958350645519866191570100960701678082709973024676389213282320e0+.762442183181010772180703417973607622086958009790237712314727749072390248126541528101693550620751128009359884755523553091777248311733699198104669161948e-2i
+.745306222076843643486548749498970250527421657745117394837122130824794870604288917462574417579015139384168730186591143705368456647238487819925274806424e-1-.367541048888615659071198537552547412620752914989156749278126972931223244342459017832552222543658980160448065024980923917025502515818470014147342276363e-1i
+.360344297789519217881553699885402208343540178394224819100973070866254991271172716696171498716986104560656005561045456035187691546405961926193846595191e-1-.303670446996063163834072474452867797489258574353571089925207296549146943906116460859088428056960376028248840144738794848528544554078340066219210174793e-1i
-.713489568904762606903142682414879714401278753497998957482642233800172497110753088861863897914605429098771659006751341369760844460450590871731021203044e-1-.117791199471033598000692125177226827772278504291412268634650062103189032342356847249501951837201571655448010967315363294094429403763473594060602271944e0i
-.166000949896860477583892575347428824726987335657945698314875705070852516124093546571419790347945971203631247068549135922880276213031153677831674563628e-1+.823823048466550063613742519952103730514498133356816652479649009781273521950927773583619384103300317423744825049341322093406174626749855289950540902848e-1i


==> solutions/sicfiducial.77.g.150.txt <==
+.173141740291801580363489728745626430352940100512339186296272294203428310694784991608647990395175436444981630516542606456854480172983767012448827444214e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.393651583940764387789904418760213211665543979880613913723433822060711422450476329927553495522412395430792991791923825366865402886105038357206700553733e-1-.864083086486585335249009535428758038812275429519881374198184066142708956698845333302634049442410196944384083169881050974111919606673878129093739834057e-1i
-.128658786502085916355821100742515498593864415135486043261808310442469733165304945052367131057284976562204003491905703825444536174915168830758245467090e-1-.152686492276533378531470766361650181365599402189931786200969365838258268828172327790357145467714459980815056494580929477177394208176347541658546269969e-1i
+.358036866686489799216684228036874638329988513496689619065895033405479762721896143900084571033359830307725836659909028834105491627018770472782088934481e-1+.802239208553714952533238155205430833576641977814069123720240437130245430138319432789472229772361913525720206472326265918762874912397394693053866238867e-1i
-.491646005318432655459720677562243807041982568836093196322896676743215434761561146369174800204762575235680125237269051934443013097839235578019210029965e-1+.712826580402542402467563659431896119818009026741413424299707808004792939056381996498655070687492421272031537549035221249641421389713785044080284226661e-1i
-.110024372822126857752913434713390871277229653425487527695472241195908358978414596508968884763845010119566966404362350741560844945151232178153740130740e-1-.526289483031239603212586077949411455254189473117983194507053214912780043730006263401446011646670936635652668470029587403121906803721232577603531901655e-1i
+.378523454367873004573308050204424455924484937530331065429977794003969198430234641037726097720175755396152654999683837308265335315327900215992247149679e-1+.666231255878128477527834955277669632619506718655181094672681540170830850131974562826659115672068616422735304425071211156987903266257768669055714285900e-2i
+.130083452409089747065248180407028495333251125320157157995117857629682787583496919657915867509845713325455026515282499768911059193779732972605791325760e0-.942760097692384263229552919967155711894955275905856107717625966352825497470762233841979810791903452937534793052939115545443730903562883382149505946571e-2i
-.746742594170267169311931331998589522588701172455324424835099172868237015107366595213102005419074260344128932401587776677567909628016985295549266233167e-1+.978186699892672193180801317889602549751284079869920456791058301967258963415161304121800484208741962344605273780853410916093872545600670942559302657079e-1i
+.534893139516001369005805507355706774673695411957682935532077521800375932368916388801798071011115450948956245141903594824805154611625330851245737116754e-1+.696108191492789938506681453926924838904732287085119284324725472599493198805960651637727073943530881679492772780654822701963068684061696190700758539053e-1i
-.605420184839900105969509439909379568312510707365384974005442761820401378074499060203203341690266866956674410737516594898508120502529062834687216261324e-1+.158866366924949297320629011409720759517609188825299693880199600804283242896689452569085456966743083664873833461746907108405521605985255975429216484326e-1i
+.217436776305205571569144959202343343954448509886086076584021705825168158632518365827561256284779391577505187517173310504092904690313617105897015797860e-1-.152089835071141648251020829285974487933456969606951478571884720818320129238868444435811391406123918476473828216802105340299437145214736550179918441590e0i
+.127620896965002293435844186125080744825888243731427098766645734287498566603655594932158402329562205752300639494785663629996895978862625421533851889107e0-.718649709471097143344662130583367909287442032724640384742595805908926157039205148521420286732151568904238399031369060594055993155033214861045928141417e-1i
+.523343922300460448531534170321027625470255853532456478875874810368494211732292451545818761420760601684992338469077745606690708717513219923841105199882e-1-.460975928659575239617405328055549172608299047872932267531724785146823338190139860224615736991242744900662458595929262315781666340142382122960620217831e-1i
-.589444569390123695056923241757968534303003278133555382364168021029941810636489481257920748968299763012639897097704051061645348935761143952059221261700e-1+.130427914548105292515629586400682961163140347411270015557286975982778137917642772836498372056684580076678638316330556770224458618572877956965077865838e0i
+.394160509589293470338841612740501583497820507177340293533610754891069023687904279631963648521444999339940720209925253735515417454141861992950055108735e-1+.629460602014107131268546198764314805300803724343269379780297354275789087368994048265417152953345436166697502228133609191250149365525763302217803843155e-1i
+.404801050282574471906428942154570460192143724553165389636521697175571116856631007773721384882631227088712143474027458041723955405786817565502703930429e-1-.395374299017859760382331706258570981951262128856547567142654492151397719685122692324969995366641960951155022948243789380622855164951779087904310269433e-2i
-.662313032572703703947623134998269788776494989889773010138862037615485294893735937304181045881958153086050322632304641714999242285529000651606035804685e-1-.479377167596359285609318107610694341803735666454608515371312021604080022013829926325228810320631855488627257971922244897205273381319313226083701500297e-1i
+.610980911628524989037132886331740877861770835745834107711760949050984360613867283087333770423883913010368145157104379685176098915644049516357822095854e-1-.105755999434012329493312041775792529963816014531688367134989149133601888864090207727061258778710042581637075231890093378013004407450126158732456301839e-1i
+.386864742978646975066529426635538786306693189077844622546128104414288957311563686486372781047478515794985338459635193212518688024500451525142484948688e-1-.282124452075851998365507549663195853025265837868191376493382678685868952461932510766612813752602795003116129414826222929785538790151668087912952636296e-1i
-.713918881185458046309515188545379208348287128141483231991450442346462583081861676424999450227329549800964097158297824951510878967230545774388013694230e-1-.728446475030847712059462366263882932760603241505861634551969281157202179629522742083887920372157988725820029353994442442469385569822644677896769964755e-1i
-.796805875818990053335437405055398061859363432373412465235259618919223403025542485626146050499719670139463681341974771250019731671622861666219165846278e-2+.180379585904667662754883003449618745381067952487023264154746121018845358762420812693422728054332057722346351311240926386822149973270944289890843679238e-2i
+.191295662739119175222377018192394012632675077140637288385280783822796289685171063135679525174255326882644568284682262126615946595438408965221183303839e-1-.321798551511839323850185539888911564927563952615852016361251026598087205788520523476105856583429867731643468303075997009215670188433419863152676345197e-1i
-.785493598399678111454397884781690769447254054754748074899314196296648738392296956687915385225503796103538921416106733888200206945031846011403228532294e-1+.105890828436131838851926396530859091609392089745895132973441507965619026529149788866771083116050771381046057936152564104608056434101849272261214787495e-1i
-.809165839355161910733621819121116042456028406854135609623287570711719543343274927284399322339884487687738638780341898668155788959579243128778254625552e-2-.118103027070001375306922827165943403362380103163689626806448823751764770636357511595213726014429910129788485216795209559160656609550845270099778154017e0i
+.479165060391231915172941805345014977316862595796100735209263346135492584823694098301746431250130378075377951789905320911547837059155119958943019846631e-1-.120920490789314504759353192985828655125035103406385798332527597636916539936664914527849988950340887199145140053016532406744774336295590369295091711993e0i
+.114573329527788225702925164564392553990545779461484365660408469154939710331627948821933055423910527545727140454771635394196722674121475513472118294533e0-.206063384195920218382098794135204306567327698254289656538262690920513746209152717696246034382386999056900308473005183419426050898934914991337725600142e-1i
-.114506202184717307678583146872650363207254468625527648616286869749620339424792173584057519993393321135025015540707550125532413987347567249409093232589e0-.510195339790325350627004838541087660605232653270360055165220497032228160993843564913975715170343181861646618598730631305132349784406925321768840825653e-1i
-.640695752501921857628057356713041843277907010005762722193373263359944278559880324327822833963278224406428201479914587745237808033416652307685896658814e-1-.619948290492325961264566683106971196354653955369495297435920715849243686511343026572503185837228413759725458444350173474100324998099645365100017009254e-1i
+.168574950447608401327492281559051941677189483785063051492189702163620619999138064878965845008901934245795746296805479162874007055851835915215033951211e0-.905394640189868724466698439395258510046158885241791089323339485049177238374175908955637586703248913145923269954099079612311383813277073156049221441939e-1i
-.162136881759857992660187934519533996628749068349289132987880226304165211618664956003924019642435173298660350782590058294190847494070145608375949139957e0+.134263023707606564569805894859700005317864362350467540331699170436117003152849690262125945506631785249073766860991155874976982379998705750992689126036e0i
+.107579884185181198241363136054034329010561059992192216119871773803248417748177164072268112423932577800517211325403147575254217461713222954559344862777e0+.372071159671461525765658468231840071111651854640045192405418894150267807836833064881140866308256187894472032034787303658813185176092596863173506367656e-1i
-.779551300203223578817331337087963325514738431524041959648215115144655588816955354707516991821760120956550471344789543648528831289070423746058741342636e-1-.167072995949662760020988710607195186891360233081105623882545498894952303488500663337475501788132524959256774732170924446697141097770336369776392431806e0i
+.742683697242216116419311413062500849448386526198448130976047931611263534088715719406928341631950739536356435977908059742997886846582821819260758772509e-1-.243039056467802929491479360378962801655232352476073701462677641394034264152977567901785586154785666200454786571551069284085293860583101528694098633746e-1i
-.388355212620636207241540184317120417147749875834912607029278486611328526446786215326548253311815139311119374142668554392956042444573159274801615566702e-1+.949059061204590900061010228851617556764154911799744035034209139916569479077002504690733630074431927023427208284741464502539284365997912866358297283724e-1i
-.401207214830494211202625933724216796837153061589618996121001376411603666462347286106186001059614634122768442034807749566333964469556270649013236351066e-1-.109523469956468687288855543436631879222476074524632277255405106336092963817023396985717328952028358117826019691394797706493420334239141784774932373020e0i
+.314206813629729651002646221981704544580400706382294169608240156954760510754526975749621422308741553272640945733029152757936744637730525309970963998876e-1+.968044419730940680294608638271109554290111387441372508479683726081733472240701890311929220426920990888830786411406070301527746697220512606243365054776e-2i
+.880218771274880108915445902170403749497685966613549505889220561176448179253703826707272304967150646505830113097068839645588187619808796020941090961106e-1-.474041558230250518735982402785978321871367023734341131199733194169863546854282457712531867777747454172200057129079976827284291576134479777135861050178e-2i
+.660497309905948481144126548010371262001974030628100733863288074760534962517003997651585783231303318348883852011567315650667018727404641577511478126647e-1-.241431422329567354027546121788305037403872669655465551903197376100527572902102813720437963601840792505759655034550981156368850014077479632475840006201e0i
-.406637796453099861358542598585941722075120076793976687781872643724271872428592380434131562175637267381739581181256095978022020634294419089152819858566e-1+.220093695113624097738607362883270257404225140867785827199867278786939826750602539483786544812393195587113710289491633180350925698432562073282912769550e-3i
+.268073181269331858443520957263227634268186536113231146771321198405110478264851895026263806396465282845802259755954202188631922061655236822616578721981e-3-.380750077686235508651410811267572644999507576042568352562341451983062430371378560074822993006642961071620087863167808532707422729425518111293239526413e-1i
-.141592294884223276396678593253170234475032755319906751923203100427984256685866424777320137709389644242546661283793032205093256580681817414854412270752e-1+.919484342733958516751388376094858725068896294663907692896674322171100787453867361451128098228105260504093778874799639910895991231519275247953113284901e-1i
-.561310642147590518908817278560769664689974089560837021755278096231293328241881130540600709853195309491503189648395910087976566224998092508194393030955e-1+.888870856820062538175319390820589754955652385715940490966173351901577969137004666199741792217947748984673179997712498092437753337739285396321171600598e-1i
+.621292183458143956086627492510300122795629447075675627583803815671728736511699721768976648585288532140019932093765907018440565191283580596373814011584e-1-.108669788351708766259057887830018672342277955402288332220487977090564881019686129648245930419550137275356880901699582412215243645145008543518496668312e0i
+.112407212210636005102167915737107515139977204638130747067489159418856106091423068660263601883934640232099785468111421499556125019986663112583395902952e-1-.631628474994060037993373514684170910868755710182979713548997380534391099842461328068662579887656423384248369914357568398117493750660372517612866544602e-2i
+.171367426142647680020409492360474076676831543142087943195674337073259029900511858627666949627101786580736583455608982196544844049199070255235578662438e0-.136901620683163665055178749269876359013875909855066494061457730777720876755529502642719355411868566468299940044533628766025947850103936458952341849170e0i
-.867349779508642770907185142630722370990920085336493412590607892125248229525268626205920222219897651507855981719773694838245058309735046469176955542124e-1-.869238002248229648732742737242473614015375381593988524585711232127748343035644642698829063888235226199008494489140625162854640780387776905209377559016e-1i
+.266876838839777682578197880397560149111799804661775532651121735739291704114100141882432005528355011771837467289844751150695047078882106442486526612965e-1-.483615567719670148254596640334876003279617937025310980965936678474070696545187127092220556810522874924417121580071662101138325785659757662208763455040e-1i
-.869102145930787707586145137702136477435083675204637091104709604219433831975992671267781450825422727954030470638434575247807509221862265851769183246778e-1-.248927956089746150708263499003828348259886608846074681672105860774639172759002251704046102977816701070724809576628006933979632435998948320665952115885e-1i
-.259269143186828020488442300855565693019577289327090055416776399698474029969321330377851386439556403699675057432540842023901746910340667209079661234149e-1+.255709334509266891879962266149025728535976661354028069124092342874075000392259254312075774346915479180458152310445450411702745945881420755108552065286e-1i
+.975006616065883881746362028769623254065057059949426051963571440455298227304473524667584062324632925317235851545408432515423327240196860229110697999422e-2-.111050051079554844739681073976214160867444975361187316338573826284024144397181171220059964143376073255682243266846427159176822568994217236268998266830e-1i
-.100354238417105580876098856190989141253539138745633736691539873157837696059240451639624220189709357547408859812009307068940282115926095249746452648128e0-.803176382627452495670500405326484143032431836614393379597967908369819800966684051134049448836407454797495255590082882276652332850317987191920868451314e-1i
-.227679516727096771540080025224488805251569685516275956276437987656991501556318531565007901945578632074961307511482194489013676286944242070160555279273e-1-.800910259738753748128257213284403818571788869857253560432005537722698082560973786288696702192265540178364646687919517642569836387147240011070053118602e-1i
+.123418849702876250265294596800871111750174791482379085525003485917575599172602081446474028880877682279735751203998221370451225449728688208124688509888e0-.521387570639563758486206293629176851949722880170767666611493129615592183462777604565503469852183413293146004675985905677302088875105350326064220568389e-1i
-.225821617005245366100943971873866975727148447071916934010966785844188310200557152567830553808218009970913512707956924671528835084300924903659166228676e-1+.102215822093701637900888169958313766813263841251443136674714746019819250055043987284706863911679205574013935190069068944910834188596873106006327218995e0i
+.187211104064180254902860810128793040444056952226157699084911911996495973898233172889546361116630995554029201852300172164307504533744275139146415389496e0+.604164219788570975881077846074228855171790271833633898471502891206222684719932383280150078117441731338738434157916567557742154321784179886309323475006e-1i
-.720026776796896511078532703408534971978630194210402645834024732290516731979159154221215423113943272616001750116847928734632674401834905479264581513781e-1+.383475559230424780369528766661195127379248507927126158336703990123650264439492940817484653528080017979352545229419100944845238775430885512775075386595e-1i
+.357153220860373229007444038956506736901912300176011027423834649115830920098179024960657786690409233977049475658088994397386999927571255636181083385022e-1+.205899025551996862467125617132241961255494520093785124053283106677595619579186238667525555091865654943465224316459818691927975901209402223240843229108e0i
+.345388709351882493536865753445218572423220130132711569731735062824068455430449726244141457287582872624719517583572223157112749872030210309535446476417e-1-.461549286868093438684548654946661858083415322144700705881574856229866412639708898024172388085793336761371159781818190830198449085482441493661276660601e-1i
-.955268525659553252298643983168342748539662347040244419854751236267930338019092044419850000297347514751736391516652822500782273492313627360830537492697e-1+.787200885332420879662526807879508102783224548832022017019694593411336874979185752630253150795743572192316162368330127828437430690103463454067695494069e-5i
+.849088700526316097886994248347793055012929349727536251580415583879095629930855211377995079470692992983819590833614601904003111458163195458843440037875e-1-.433482272883136689078542216743573384440214364562665024212979221264090017503902567623760642830164580793227966728566648422001770742203732888054831556043e-1i
-.910444455906172252499913631285144883083203335449109691767414215459836894218398357158353339898737303439457596911832786076310056831312191605199911099634e-1+.131462634398060692701666790206631695661161875859519356141183216020965080277888246037073490975067125450533360615396287841376445814647075050760970108925e-1i
-.108199061437850463505284058516967643262239143711120584292955444071496881569122186317732790165256954116295278816165779819435344748852691428917033235450e0-.117421890682864549007282655514705036020249889791021174674101068036397165145293969772413864246389036851753064115519436129196728912801452394025468178988e0i
+.625510006645247758542805361389327990167615419665883997009386912092925865268294690605660434343457084111664543433803849809301475858524167027036224237718e-1+.340227794328864522094385743669157787082550777705832419389642587688903600177529129050563871938823069883937906756636700164757313751812059603082832942719e-1i
-.236507986619028220916443981296572563721692111835265764276695645411121210388292474507796463282047453306281962900368295781733566236702925128995281051471e-1-.436676087199356254939149644260194955781377685182817130871311745894795841137843318070268270683365259280718785691078428493205661275099587163237364838934e-1i
+.122219895200590450706486316217418810365025288632906859715007418024878521547100478560162431851248477974737496560418793205747547209281845987747973437309e0+.638176889133093622265393708285327688897957193716945839639821900729466877300695195768301423851361346753227484408389767000780026301597990816897968685097e-1i
-.125250091588171387561480316428338644098435252751808420586002747617856161038416892344086222096457221901537021380131901507100451069371438336006828062561e0-.149446747687602481065471685562795578331849190447320685674895978292113062527938484421430933451734429461968165815421367208329541042854543691721902483935e0i
+.104143957052813203636434266286471182487399593187376649740583095393889543405791901103306557385922154606004942651104139811742746139383201404011761158675e0-.136007869478960906654720424559665867451432770976447178666120355061930211505102475829159840852169117552837538212214727998734332452897284906048731158604e0i
+.781325287240080129855301918011204903268883921817300075980665547958593710489011826305278328659121163124572889232491497371873270594316421001936658929576e-1-.630486888373100899249314793342913713129259510767504214097690673789363984218143940582302194471974413258667166229911280635274912724523591202739064839630e-1i
-.148373124404787415747792755575464468794634242036949833357924546727388783064056308658315719378035472329050490112966036622078385300585417318108876279094e-1-.340283277076985584281451577052332354665037828665385397549889929848871871390762028159795094275377791584211347277987162338338763669537849581401394787891e-1i
+.491974703458855384370190960948896723897431595618004658151961012601673210213745214504025744888686827229478962729354077658254033495037926204485827198834e-1-.705855310253803134777052357558290003434423668014975648209301291151057999349833365411061340014168058074272175051755699378041952905070793624387891209309e-1i
+.231015469608561478468504887022919748903517372989470211201980205008823283484765917841753456899236565598579045477863578902478190500444767904529294960195e-1+.176406306751762991877514021361376612760042305463538471117407662862144056442352847140296824519604631053896846938971918157659053759733034161867064483778e0i
-.323156243130969292968395058584790098870439469507690502460377593180956223952059274024260797675983940716904874042006437414817525818734770305434715566345e-1+.707400065831436024009214911355893949964859215357742655168965126405591146380395213673656545429650773758792235116969180472004872811905673505346815404619e-1i
-.805427871723803063882702480450694776847809413874942262199230280125830281862345239553857916603294727162540888105651375388526192294328612295741600007324e-1-.535198582427117481266606373048474151866932795577566412636712628151870596594883233628050350753503948479067225621085861398572663073661594993269771062360e-1i
-.638933678014027656454680504918354526261614319500303449867866030302074359884669634100586695630151343878562294529480937853463706091239244614555835075171e-2-.692549295732628422814741095862756493180362409441342391467223611317678890503699561835400100237257295231542785185110024478931169472910898659258576685853e-1i
+.607242641409687687527761509206572943863647151338918760163559017959915256831115073835740196129651313276765369792634574269971522085562821383275693087751e-1+.798112743365437210604888448014955808562188951943211760269567204547050495081981438801810547325037461988575742630847212064647685768745358359004325305673e-1i
+.467386244092298061270858407915743477155871332402212786946831343263048966634791154312535813923381936266023178651880058207090344864099203011758741970418e-1-.505055422076537284092122465698529141465697057597353248417239630140645140299625910530676927548677615301808692265893259808533311395847878917028298660562e-1i


==> solutions/sicfiducial.77.h.150.txt <==
-.758471862450308501023226194273454177748764822370482387087647042916645796967031261024283135070336141948433056664328368144147859168973555388766725140110e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.108484273073717079617762478300705557992366556590377032022039808009798415219491516036282129402663970592308614278677909991883743929873458588015108172359e0-.113338228835241283482301617650189822133607748475336679535796615293086569167610084745112484515707681915385629167590292119695513794259059530121676223280e0i
-.295281195673968377870357726674638312955263320539804718197872241581943251002208826558316274680553242954318810479784765511088735269136698583132366270804e-1-.410115307019795568131561023892119087800024221129913956000372776521488659304326764971625243219097544469373399010446254072932500615541421039411284903592e-1i
+.120270458232644885315105316166821872531320839674571468713037941990830745214254007396402132507384467817092072611576856965302989708697983896118727328896e-1+.960955185865546269158822727154864910173633166284987865754720682407784091590989250867357089676691640491697604065642327011394628837331996909652965729448e-1i
-.783155442368197024627776555138910790748345118890620120798024432810771421883919492181202052650897879463584718209492050214234375394459982590036530308470e-1-.512725914306804303438484443531060884309229053361394847793367546233358425258533704926766247474001136700279064183693323283919470605271409403948413170563e-2i
+.538010870090461900159066058918687397832554653629950882840066103782940112347879446711554536186907451314785409469910462251824653442306431600925948197535e-1+.743973032016199272304800146550566771195021629272659717397329165318197285560157734555702552588980704887963044131414145993111509587430890077574357379168e-1i
-.575563831068790393368979764951893799875274212627115338988755239325706485475236014920895263137442126543551687464434682692835711744349339893247336521282e-1+.973272270787399077539431729756577262164869878082724851247611776279349905188255443700320319362972309513762327401944662283223400653212204345055093958993e-1i
+.377538378347169758396276406118239240627653611389627338840184831348962752572787621204522344839131038380172304695241210834150837619999249657443522205786e-1-.196511846896106013856988904208539423674193407238289127806091158392689666709862070130296892089978555591906490643847129483666113950303364990807429623726e-1i
-.909139163376157963751945435658769646054378339831826403074516790531846941391362116080876060996571895844938345362421281889240485237011576440117383928065e-1+.656002765698497463580269922599802275883855995206596496651756853364443683025740125868703913261215589054229980827736421549927629395759511783064529921363e-1i
+.382976772381292725568274444460874336014875041736576542781136515188673399215944839386742856895870409536881900026664726175224144478696975985618700932333e-1-.514651089696371267078793229877150851820602432404227354343977471004694160403672078009036578894189796157961802525334228066959065339961601655319228244551e-1i
-.813286780995564642587796913165013510905862254241098282268986348654140505141901976627502577130746141568332303646565387639833884700548620541205757981167e-2-.912476999102141655817365233011874009216605556984605860262126613492793289727607312539882260837817740085053212097704491369600793699604079967529012820773e-1i
+.242249405218413435599866953268734987852276237946415667327063409816000679879618220059218491195425196992741204822812504827905896442579049147501773214385e-1-.134755128119188223887654460961523763412309635963816676043539365727682225804903560263490309387416096388868793037850101703063884033911131583673409026172e0i
-.753952769115557209698310495207494882016834707543323131046116872593052807379465729258954203710357115385162795035674460503234116968725190354011596515449e-1-.124816385548895604127371529737774701006055390841051610411172229842867163327359699526338676346010936729460280768339871833694665875403927374112340390652e-1i
+.129994239212558682126566050227936602511686160891830018347962975069653570656453237751639325284170293554606231112514518832720504055668901047393313022086e0-.548627558898943440137034756803177415070776005233153091979189451593720285806558915411538232641934500405566621682793781712378093738720074210577996488513e-1i
-.231042819908118126164655163768784614687006225002007969327608444786419142197610852134242053002553876785487864465785144743194565018217436577783950118143e-1-.117176090688393736759395315199224106402755704409332824634723990381606810361577516907893117233594395439333132648916024503970934679608225765450693624316e0i
+.220042311992122684167443474502572216796771063384299253297498974473965899628910678331944644655591337446494763176129455062862700724297258955469104700009e0+.658283057692728183527697586159584120962428759720510978898098201924462637277392494790204256192484641193158192824757459866082186918996331855469671746951e-1i
+.124633109040585576680541439842481246301971255768000352533744398993495059575989347274761532288960162072386233562687677150814738211532033368305831316318e0-.661901568922487727808921074554714160109013147920484647521776296834931877867291030166839117063178707982595788347838018977368236859219629757699220882821e-1i
+.692445721903510587629149954825099523351207227080950409030156301654009469900440479626272621552472042449210083295551150136460240809860901272272647742961e-1-.105188035796564505197611335501776122866471747573154031018308828777668625741008007071444808078716050233795930879048883953115071143143027768039026896418e-1i
+.602908721754484251582147818269471276651698148982579938847484223658495915926952124350455189001179296803484662031295527953114730789489212593378598208490e-1+.138127986624352995961853228117788364434504409523825434913513989880016046962975098649334961580312211092530129539959019877055887841069280016808780820377e0i
-.486671668102282473585426007214793333037136623661996244960862172874341212967732844412988147854469900219041051434496559601320110801718811633974690729789e-1-.244066294173517030810000885843984778525631247547894833865860585993967893519146690926502787237766367023557768278035360587290208115127704194771027062765e-1i
+.110642169790963324763300159321313737195255153972622238694917578105301930618886777762252538655241593257177506964816302693599643250410148109723749374722e0+.713777579283406391371064427157221866429478278659945957782205749560906052343824022217524247098159508343866281585744541793918099743005013331043047243388e-1i
-.119223965823196745069154174184505850722770999216079673987370202230055315941646411341113105863957227035006594322441958920667159785818158954678811129546e-1+.499525746070764106762498220587030199388384474448245504875728814260815914118661251966028400836056900787151238709062096745698703277725011626862273796037e-1i
+.268584280011740762805022205077015995334198795924189618907090877485625407985363799481409951952190620332664355237113381228190460926453820911996816098958e-1-.688868843851917552216987585621830548655474808805066470321311602281037213219460019001937663819410846409147087518688283161773467129908717028466041626082e-1i
-.884293930243625501108292976716050583653577481178000285234020819396147712321734893568276838138670068958076755780816179121522656788222375184244370852260e-1+.520737221083827357259118678685342485958478789132170382320079338965073480342509443400278369864765005087711006788645206861618366217036564425291290134661e-1i
+.152071333942781258402510060449190170598882049279725906230278659275934497254809622090904458067115811617483192358841816018193440152618817579295601869015e0+.615916943190853157211573057470300711800299779681072761286042296342291893474117376351554046563473426631782991075413211493064711499904937099482828278187e-1i
-.120986056453349127356018644235880390096418029286367164252384626610242533827890600976414658404407116026482322255524470736899078472783546248264842298163e-1-.160050847029833334865103789545161039778180888687201497322755893139181295410484376919411544015284826045676818900001754407006493575364390846874437107488e0i
-.324291327097874434378021792067186226965364616071618259837644449046439618603012343151755713874057568830157218884815050968738155984731632305039091164956e-1-.195783783921950382382578717122401367463703771779836393651873361792678298147919900756073654715898786035982810092736717736329084232199000073858687636410e0i
+.522995185811898970041044414033259299325633298662169019535194763074493747436157138390952363560688462250664276358269180812070319572488636844391518467238e-1-.769648650624758870945089211636085461456674280989347374166024719187451446413996399901566000858904753800646630328625916020375391436219900619672381701205e-1i
-.120618774250684845781903989793902090930645359966615002543263284794958125669322531272582311992331720768277941687636754218627635963576878711969837182261e-1+.151695028906893475980705165761605318024513925625369989574773205492734910123706192503184126511308667631573902323997443987233239195789752823578715890935e-1i
+.149038680412660693664386676632068765633435544691016453888471775873896202182622301421508897739951652401803675790107189717426320214219354780411939551186e0+.161004084876512979009032823259284081123040647247511106552977324053578702370171884981802424072896714767484358365129779570831895954233574600674974235549e0i
+.573666101089950612832419313901989010687741837047476497236485051200110178226103339091414300372888099696894581143912433890187644912774656736913342621853e-1-.155637169593087610021683579673118104166377777694240256026096367169127702369932657664269202453793766890524095008210549465838986743533129798556855277134e-1i
+.181557238055562697362090790437217123527285742390751357232091885538451058784918529950345187129525455029478160438353601470199927418559393699909231869317e-2-.583221748074371442647809405791410507779709810506653027533535588562801624930373120791549631224816339801739206791409814873537902735649734335688278504884e-1i
-.394222823282556956837734727044647542008941914073886183225316380007523497048747635962449476015913672368743223509580113480458488984622937366965889191248e-1+.210459429338034809733871561051375486244031052586095160146139718012201872844065510809323523523797536185324442856100267496479705515588982344734893135185e-2i
-.717407732728541842762143981762966226326640768580562303455368134491559624812531310655721521723340894279356138065053030508950301111732907839489668738505e-1+.143756789844228884905106190949473093719822152465681882894138474483664169852041447200969486214929170834617319298079863410646908160098099586588635063557e0i
-.113453300556926870862625520359556014630134163414442587656865790659126696498129820912247894450292945533570562170201128807996073005528580409717165185190e0+.578543772849549589751637420762409581659041869201818996666881570530544408857689738544113346634511034802764428798726092989847181644675292144182167904724e-1i
-.688461450717700814240163633690195086484467317827074957798319551482651589456474714432869831939669626203818329726406793211932154389607282340277455909166e-2-.202770341509173544134963794288993064359320393105809914292379454674773448795340553916121615548494354122692562024452191334565035512462238967646211574566e-1i
+.941722826889823395943211070932405481428824833420838156612154130319852188426253724291711831428287914371168327784631413541062971942681426069724578438130e-1-.446721473362066908997895499543623682723062703750723374239986370216349037050782189365555703898909790454737535658772011943687832101798624646229661549028e-1i
+.701255497809018834917052841767509681382140664159762574462408931048176843049142321159342385478616652240666236581678248948398470472270682365194558178029e-1-.579455252846180346879927862056737021234583473407272224091937827623644002462237473466315555705113176504659707448419467142873016144896441708651201400178e-1i
+.774230028572385241150483522657790780062547735693840844932389683814934374550147647185489109376217604665953126280054619901509483451383153637951474954866e-1+.333015322987985273458412427618663396700274382896415292673743543457736595451142763715463630264959030807404069418325283293579185733997222467742204689962e-1i
+.101318021564272757151857655121534034170024413009776939137410822482462462922368491577819545172357590625200361428713375216057860671868253961100663918927e0+.379259906241858747407976425749763865258528711982055555287329090394808118881865707600223905827680850189865011019927912332847156069976910994740617461883e-1i
+.791033124698564252333854443972304574404931882137942115428799761458798286806671754156177617458235856387469954967042684190777814451778629100324853400985e-1+.147937796167213354960310988105641774327588467118395998247204259142958463062280455836823357389898901766897109945476391282016313185352187622091005424510e-2i
-.103348866647388745631033853032242204946243492267879326603682264397126713664122075039417768530503056699097460090922139643942893150576142355924795128144e0+.108335114535748529748148186250190128965578542414551612838576043682059134771755363908564467688662166829576067356177771288372536706154016989011415046384e0i
-.108139991305748306284293737555398752752013908440001728377290918263923936078360439602848166909801715756383381065437472364204714981858175160155916763373e0+.117018789172794720546644295635029812396950294437206226921094924361483446586056588390266577293094007674609127074074547876862929309296349468527854979222e-1i
+.248270419781563515542047127214507448528426285810858845045761717657141630733543511903763251689710130549756712258503125471671439193390904459417170369644e-1-.124144634929528694208203804299476890071930189449240609104975058759935254857814012612769326651835601400752700575662403877206987518803291734196133184513e-1i
-.126401357305430307608210787609177761673872534370644735429039677533253458833455679223548846320047102885096422205063536358548320634393721619670263474323e0+.792942151841679204794706597524315040991191008643164459698675140030433719375827972652530733991562168428065261011346912446363886910383895863715932069828e-1i
-.607165471087522349159148088729162763661442910187698300333271633843585877808856063684283050712001789815065242545152594842865838617657298431469265415814e-1-.385239039125218647369698017402204133000581632267330506699584531460211990774855049414866560796032730690992072450482336844877962292826700632513795647380e-1i
+.264900125665600615452515354678744205280910038285738983835484587099433918834842933527891211576430960242879394072938477356478837875991989233322707722156e-1-.959515125595038234477888208095809431202927707095443607134492934733618006542543476466826269953200660374664767372748924676857770218404881213174797497724e-2i
+.531610562092170468904487035780446769027010788809332332447452632550635715157892757203049306520885021779155564845071592506177061384776404704596526551744e-2+.716860930055379892684663102260753682843499554755712518504526929883497521746554315134504447579057383216599649510591390683034786560570781146906978028102e-1i
-.356894719757372156082840017343328797985450426042904298752287770729619452648570656257050420355464697536405539975580394360875207959702396613917078941231e-1-.573773814455069465372344107108959271195075710809245299842840309714462668269318238740932236240593973492666803737795698469958335564891819997033015994309e-1i
-.857677028117675495926584590805454008243546181847287718940991838715070500937391814970954123429469498816016909930830016188202062221255432738637283686148e-1-.587600202654644369476859297204608143683435576097932054932948642787895668352561278149117835477591347289163627793045556350760487325161897750874345265645e-1i
-.153512109794161304486065941301492456102515017234419876114937968400379214276497044003975698916912300053429802500670878381681071981389435449756748366228e-1+.122163498034969525539775994392723367151482320559892573770870881306250545628481757925621405577935698723645167988318654896089594727752046434656386886516e0i
+.558184419045461681536776173093136402451464686150034493570753821541175512152054981624296399367671432095170108576999723102590885822707002423690928159254e-1-.112691019087336535055341517429175245962058689806076766904485215750832475136460545249575932789103502246398963644633535899665453846945736698159700465074e-1i
+.194150479151105670616374372376837211298542786666114191712955962689211773958173291403821341711647273066233682461377016791156856527142343729809347535463e-2+.725404440131791156652519745107832481818761955232010922863478796369519675043234280695359078470070681425776065942600651837565540907659029394839150891865e-1i
-.186690398645654938396455340938382434540367548234942439580086617139294697049254462985126688911167266473186454427050147192824194370279950038269489247532e0+.219356589403387277178195523595051202551171028715074674111803527422170491324058611610900787156542413606585323108847906471050696005690120575939503017620e-2i
-.866123629692623402313874751841753823073137127131106872846107485179008467562309010643675621512745402269489023230199443452988011680222567445474923273341e-1+.404033203235108989043384717346201657347204331659630485141451822611210535987496153804933420035248024594181993508904957015218894932806554878682715347343e-1i
+.154483049503605239269740896137184600466101735498842349647592351872033625114896249085974766017505522355373586696726352485265499345008748074671924413495e-1-.992223156324159331978265246250709873294844901897803648211388857181149715840197273313553991456327509206579616808941387984986601307255204263365368106771e-2i
+.329499850634937784428831893215997345884575555163311800844404200475956279709223303140809667490301189447096084246007147721939031103886388772040196149465e-1-.356744719242692166078069911061421458497882451497102709583536333437749328140985519935691845188018104107170220638512018451424579454725603854771547856248e-1i
-.132036766130692125645250727253332498564435589205135847374008101037862058634037590330628532986991695086062082351606967061486951174648681519590288744647e0+.207850009506810632270195673926335462865132256920114839086850683329918482456802974269312494860809707475576743769623810819786751204704360276159349746443e-1i
-.579480491372364829922750622295648833581061499340720098755579634488432050082946054748670344346797073245058250155410652982524493040329616289159102959995e-1+.688299550757110468456353440264805599802995707047967513470395403742905421384919447589644946876833564173192231186806784730430418200382204075154726705310e-1i
+.816502706060300783536780016354526884470411370140074473694333658348914340069180351039649204752681176329316257771225972044806570120320882708379055807905e-2-.738635114226252058431897477849695138663556971019535381659798594118374088269521922596765656343504853706261749611689354226184578171680617110045633746723e-1i
-.126161101351126134795482309951671461015184518833530616820812165039509369084696844286311202412873657944801926837455576272680113475949954075059939845143e-1+.922039244959860928676459006216408760190162187377745691482869509963022930802831243515844337713968686825848039102514224993916062204826453806798422464979e-1i
+.160679825053061098931886944888675571497611934063545847258818182063915484218345025075257701408275143226273430473058364227352766746311176347664715161625e-1+.100890437276471165250419911163158442708761177953201880596268975965023264215497808546992629465959223009898049275656161482097621193025554988635087916798e0i
+.611531465674659163598667700864357423833706469158921175083502984458848876117960447873361509419532469157173817140229497211306334419967130787384174969485e-1+.152775580211447917306107705534766821960832549655889175392686369951506618858015945399118223836585829098663301293296492465009341903137504005473836760307e-1i
-.873483135814136200753287899585799093410542937153505034936107388586581155552398715840604409179772852478043944362611067704569952318737381106074204180583e-1+.982414320954618795148474889452766070753891500174544441334508725067054521529986277081628749619625681209100931022963109260763466975611506127518694104245e-1i
-.617722108465667109617921785275245923734314741838152117220925616359786855362383965007937638307398832727603401277594988521386045099942851531596856124885e-1+.111041948603328897541195127916243338501029803763388617864985558996724413689120107302941015718169305800769498297206132395768817920189934663338529857141e0i
-.230146372013540888746769286402451020687988143083953530408626724083507735498524231895426526196841284062887119212619756871651691651536283415350652702044e-1-.689086482945654340565781123181965392097954589875358164814750985725805708265645841669528069044545813397850557477766986728482692509470087606312257213432e-1i
+.996353418522682230036037328472183490955219750127266164882334511695020653628472485740820669177525110714146549333466886903155127358688620894446926101412e-1+.329128051190012624056421569345689234572568290618323268206238564308887012717152666022843367263216597627903412424108452837269529300118556985639641073675e-1i
+.584158903452536791395517464683948658788143273745000762260558828519891490857110903985855472254710070050032115233387759503064637578446140397828839736364e-1+.277599703939680718444451494135957585618456400799750072819139912682334868361705216504721478034702577447421571612225828785379775709912970887533784042553e-1i
-.226600462402623296243085176870887828230520103817523288894574176209514898429165962321130824217623676192140612416611371412997009010389505331989112834780e-1-.109401882819041090060266238681650664290146348397662970070062670631079659634999473605613023507617505012558836164017644877180712415727719951944673064020e0i
-.827277429557772777615635191841149178441989747159906655807246731279151059910699102645585561652979667558690388490070827531856879241361450733848076202067e-1-.417595406103736941306447988918626559588389997086236884138233817891534978793669274248559099584902490279287624574692436083736688924464842691398679382236e-1i
-.264770957459995729283624849400355706629465809476817337446435856054888562805000127793230432920279944391953661155735033635893756919873482423808381989856e0-.468171506723118459895402031377229279315709426514998634019089982588352681741606859525180196739907558234134781395099669200506354903059423194193671376835e-1i
-.840560887394342396600019951459108051785940019543403566400168350898135490056014061605702549426965422181357927052451676454971971550287343065772173313099e-2+.154871210257634949141011827887749834275631270431354739815366495138794447593483707422608076959308655734651291804879431190659900366250456915991975585289e0i
+.793033515573087025534903200267606966012925277084744771750474201582573070628936812868230225475379492275172883455738462131718466400114114658637335852105e-1-.104759223172821318145064315284857335526709390172410280506679595168493289976156730727541479907713640830751536175255451752420476816522407425515114958352e0i
-.956800132220015263945104514618246723554370257214640651129870700667158894430275171045467539126235395475421692620084773432606102111883973835091622339496e-1+.545444443527123960265137087599607975174624889606842502337648449595503217238013918947916358097123160689623574643613053170349283247604112518285660038879e-1i
+.176805568081417150477719184680401208512171196103438086650796368602639144842629701837119731739048884353367082250274315456840827921511467844266642191882e-1+.610030563078875755646415273150217720197874140305219098215793853280146863448405911393933878750005632054818709888514371930448321521887086000911448003526e-1i
-.532290633542245362853249170479456161079347306416472925503807999513899837678841184580927973813826044972505340855431337937647119270875551336852876421118e-1-.538653983508118213516362482078481939172637698046840818057165063400488496283832562807251605449700976279804523836026121604960728785904483379771674569117e-1i
-.100188773399153592151300232471632101948246680815389300693221688853610299369045414801690310109253584105237109271388175309979721820889369558047572694418e0+.178351499552026185444457852081699300029688992936150012851712769210418572082781174851793569983516666205970658800141863601322166355043008962768432240377e0i


==> solutions/sicfiducial.78.a.150.txt <==
+.105157034062464168881141908514684523040078792918526462035628769525971869046674439971590217338835144442489779240140326659801380062944821427638163205180e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.254494032411744153539492612609568223495988287535462123579412676956664487766412388215614568056134137239869811417432404916869394802934492098397630246572e-1-.118472222941827403848898340168519293728486401229463022230178520790907942165618295474013196700964149836774756566044384174718003969054756458328772474855e0i
+.128432475137015482062187181613792584817967707253568293661595513909043178089891132945726787588473330585439064918162212337890277394967296958782262227962e0+.330063373141587489671675084906908424815114315810786716960598096022787070823335199909713322778112673044418060284900416197540083800354397125805674146869e-1i
-.264526761032424578969961692057846082054538422636773614583782521622879638585509645020219951765692653732822989936992064898147989387112805272297172306232e-1-.984397718274511927534120955965890059362385381093718482702442001963134171453584222064318362744055513395029895425107826580365873286023655153133981426015e-1i
-.473843601419181949357056099338408805891184270856697729560945321924586428801663765818974616411583668152822823923647814329263231221170121189373854760869e-1+.728663282851195602587275493134190623208063133355705579014329054489124803675679206760904326739341781732490635762795391206436821791796097327258235897723e-1i
-.717804711580286095858371694068946270904811315140420864139830504044963852601654741973753638505712136515439194253730764472205990481038601449029954254171e-1-.148082459647408532845447628198887651864930453704440376768071048601577368408723717203425432932919518399067921975239972658689072942584964463112792104258e0i
+.223238984980323425077240458594056871895829011799108626751676973348710356579478995655341894345808734898082016740105832828166189339734181946530489722577e-1-.567861294174975158928232991430978537935916370777868641745971092216424850574886097424604196033194243710613131394852132115961478329163381941245598156699e-1i
-.484304736047146822379686820625970370384767591268358874822878808053338126156146464726370912786672803588576831496024417059076224967663971107452256175668e-1-.398573304251206723088166615974169964690574494122846838052882639992958061876751564367525481394362434324822556464416719056973345804153152652060904847403e-1i
+.462791008924741476163274233256840376867694176287335397498285570654387265682081991891863877648756483435295437848271141107146922636253919899377942064416e-1-.282515641814063461276173148342430173453622567615999913827057372944360320565839012446158067504418386070820060627960843292767536920837384611866749119196e-1i
-.119437228617662979502027337141316771571553020300824016288838776887578388712501782841809435002362480303140858608830049667326363747019916401405937517380e0-.812588999771643228763284813015811058471839494031463117834474944737457558510381446845829565721582440110681904632204740917204924924219666911405279174992e-1i
+.223662118463523125667005298581028723084495518312208256312725468283218716858210984805330460098961447177070739945283070083312219153916534260531519413619e-1-.332800182662057960902768294605255056709278547033783181201606221535499585962054838688659781278620377982303733946746091055112409008474312601222643725515e-1i
-.130538488350686413151325624514980191054012460500405635388119846737865792984343986288394542462652490679341115328286376867391486332073484328565107592979e0-.359042509501330080283845390340381342901257531144560901144804756822850534484813150592604611541659529642065519905901993967058971975978151080565274698130e-1i
+.217910631910829244423473588186055300591051248322404961725922206529035558302142653819734944980993893138969125451129412183662846677953863882433082143218e-1+.954995271662168343511401980005946007910936651000831247261667109104643242656421911699306799752126534739124994066921382190015511812755221245607209111294e-2i
+.136654126693677864043385489153903889929930528107113577386704082233627365355998891357466097220405813563353850385586486786680116720226006321521962506470e0-.288774280669034700104829977717782813454005278137418758644456680447638446649048648821912816320050307415837241732254534141384351081535506509364020385886e-1i
-.587336384341857664478229724262974468543834594872456119202759686759461543716430720970912511195942188981670765093827005477292613399821662524131394093230e-1+.166345521232121164949100236960971367048118332512573031090472587354348162254044342982071248407752216043541941676782766240860726069362915569740751428102e-1i
+.434896589947022770719375015808332681335547198309420733787996404825347410668032953194090804622462775436467886200127521393886658494430441842746582723372e-1-.443834025333795648921009635037353757828145610217773315845974664288647982121785745716416822910631871733053457888098958436522393482332802683474096513726e-1i
-.870066481189324447829884513619234700683691137765457660552082919341622448996524359827634566064148480475484053667903891493585066773721956851158231509816e-1+.231016321676705993251950692226922268258252378858343526286729966667567090247855647844891388674350176945742970812091462837044804215247342416289997714388e-1i
-.927769195628376235472491373916153940737748225631455020350726894164510282722959725365585165213717250875842472250249344111941006266610412101918714954304e-1-.101818011530155197503153942880600804408931814965804563512714415188291520688124930400382778545286598060632703128821847572058411383364370937336910696057e0i
+.794678080122011159291010932244483269292734469136780929935427555899498815797964645394050986366341897664653042944994422133735470286046227965513650229396e-1+.234493994156171423889031597655339469159404202311395808116419950999876562249025781934661756529226201970731775149490049414027131340668968927169527733604e-1i
-.296781869705248986332802985117523406838423858961911562470598051847196072076321611429246124665134328683743405030230283696819645509286637599969903156037e-1-.743734291498558986610824194915815864549212316359720367250697895666466998300680519136448944403498531365053162859745593107696911928056571013886022204317e-1i
+.135783782115449296155420455238428352503490918587556544266050054348952867950853313552729082587089032750827321524729072542545955766966120791124112436654e0+.746856009538443405185695703351202925181464659248820349439500250931571656504978566614328973257931999578673906944508158593252282643113619199023914961061e-2i
+.519789919770797712510956025437067652540750019215799702595543189023817409058837048822036631192175699966710861116577526768501705202269821568451181917588e-1+.321075262287049797166186825252226829986571177680679585660121694762508820981449873652012997986753544862242808301866825628298617981216591832802029479140e-1i
-.506132619917834084065864986359377924605849444031615753273579475533872909496492475370573565255296206000645981613039696169020089276496254946379919329815e-1+.226902905275483661392962017253250629820128784121259513014622314624006827241455619194975332499299163546166281410850217888255874495971604511056572359354e-1i
+.479029360019688083253764664937348111129031269909024083433720517809136534874517866425756668523264385662593391033500982160589879754994292814115417789486e-2-.670229540308601373081205041460271870798892556939342253543273298185775750018931299901243913867279703906047521307016290012242786158524216288963665501220e-2i
-.151127754537609766574180478423727435259752390246151929673321744584980718328781281379076451091862272199625137641071526251281606130054521751234058882594e-1-.269209536597421293816566943373456237409830900857059016347510899125470312660087490694449429025114237789134635381027366160108894907535384267885689788166e-2i
+.403044601918418338165207805450365751939111955929347531840234086741423842580243281175880977924818194434061189085975958189045549111214779805504133217278e-1-.749966773400724995582612742378013779409031628673396821241541411460679786551070676848446062801939923712878232930544827497498326363269577098422336854369e-1i
-.126352085188411249416457503853042993382575178097130985764498223946376019873185554667013566084154439365637470807152523121399786505816397007421752516291e0+.662037546249432493271993554264758734447913811483101628079339005119479682873614717352844706802588833152921157685276122377827408882781849631670932503944e-1i
+.717253307793347426147024220202255827841228446201205914478821253646684532230371261501553323405228623251441393607852766081652142703776062211138091981806e-3-.172063629398342966355041022347596684154976540442401525085157486681547120564421824084406198454428755722859881357007942693307596546652540743314875730531e-1i
+.808962023802615028815710200423238431563690328068173057061309141428067077685197861907808600726307484089546499133247315666110971615809328944216046389841e-1-.749409515061100062100130536292146139341393674291730279268209064968183610860010353217853310520381139133574420228572334866542898184787524899330725655234e-1i
+.137840267230770093537268722702043135244568419522414818811683244462199785800595996875920193645812262329583437519526623481963561133257804904563536486846e0-.184948425499861954674100763704009180670805316830971853360108733029650901546061542906244194333620916188147437004882323295171640422698306653542993966083e-1i
-.561612491355587387730235241994954364539791904881687232303285460695958192524072710516140071164007124545021026342167394723064480419367250540619497089945e-2-.242857152726113739498783989010535253261663126660116404977592846853592396523374634548912708616779356424454884265995082438594353301587858693046188205347e-1i
-.847991462744504030030490055008030321358103550659242544640874116881379314122596845933042096919695817507228063196332267873126282320524547301289000937325e-3-.180303904983893088778758254763697748818849811988448705390854989158611432471852012823188367890268956246048639922938058392186075154239210257562937787699e0i
+.205378819435697656089633349648609484237968511720841776574837020124329300452497830431312950287078682332050375898705292528707615962920252560176718012519e0+.793325650419426677111896049931561856062066931363218837969003178656613958355708683723885650634664027491106981518327174714030491964392306671867139048177e-1i
-.522112872925765537359660240922923653079867003967742868163293871791385497043475148408530277263825690969401756150407380411579666973953780284024093359716e-1-.132526302167710005600215028554748037021876443322156960200132804067749050470255620993871501770659018750693902208972969649829509585468447728617570861434e0i
-.139023079764259016547956506996151834213939982468735097378287978555026245118325963173277679234127378542584967505109709733054439780149534018038355152044e0-.136406054789957703609449429130509826977312872471364996231678035674353940780401973389792666269923563184627610939947133712069485384632063476644307129694e-1i
+.278223917016954745445679920799578067093586738620393279395485375960010944588749186833508627457365612702838065789913053597633675672145155192018735353177e-1+.112451525740184961635479482334234575435249906231608568726608354726381854611207272116835127023396243866063325610800460944919056331631988068298121176863e0i
-.899810319152612957861072258870577305931078526280304061456865793132611034503890972790982724297671958333547170092009943825319388013903236002722507372263e-1-.595223824299178283181026960298097315994188821677640100842485807755069358122071172548159802804049165048138868202635266453277925648768649917181655836408e-1i
+.346603309188774105831495138790904380385365001853686250550098117557273023772149724185976614116583278735346915881218958292280851314753702088448051332843e-1+.164567930983743249260521314054311852498003489955416870645920048169993636854843153987255682895934107869031266583130828815190409837027255820124105947744e0i
-.157544331476070215130449859019490440263137798516927899050806104885746491258866140492917154032361302110145684589537607303859245479802069792872631786271e0-.997705369098463754252975515275141059930750078141407475379288087397171736090537036743074779936717853313980950259923975926945281015046772948280628962651e-1i
-.698706340251128205159738881796473779189543182683085391795032317205043806077370149476182704677782312357883546315574795713463139763585048662001071277634e-1-.378755202842069197851490639233973608354108302440808961933425600747404470570135907888894997838019453001310090746865412985842328858594284812887509360725e-1i
+.293488048538331301324975876141294726855189471233179349914675135466523842488461339618934046110757877223432700285047884497270514443770409535872433669599e-2-.104623730615816329597150486705618664179687489137011546740043697117016263445992229585709862237965527514414617607800123917666059613805432692524091490878e0i
-.372839027745501426587914578898064955920919095820367791163398859060225913205044948142153305678489358743785442562978102522913376669289694670181057830355e-1-.115133995314299029450962734277246271820569174675259330738072283054917337823192192522768800555845376345124046246853392646397350501872886202090663179721e-2i
+.589617182702655001563635439175246505142469478070481593431567259192760238179793034134301917705628909185926024966827911799714790550886609004378439878987e-1-.653345704580590774633341625579437700670634070957905131266577584313338744658273825070738046147334007377887677412798070064364607010219629216790657096038e-1i
+.534884607169916220070150319806893544063830156795454606003231484342448536673558016205809847309456383160836741505952960058719458979132087048436868194529e-1-.920868171539633124720441125717005748934022200980239114218803847561111827870924427946941569022998225103084272215495995937098208412386952992520823685019e-2i
+.102946327801841625049168435085188172191893993298092303067994385905028462214794968247430278791090425033612293808425942174594006958510406396613404580363e0-.103045853614242347765205584610690907675516958617662335028879415778843861716168434059531326282467926810694913960032380284178781719551388721857565489931e0i
+.342981692206248749412419303705394573412917800779547869519428273219786151515512722015790121422604353851421593419602198450606212436277652814048489553688e-1+.103483649235587287775789080913004022702812543512098858751223443957140978591551830733603720123780683945920194713806621189301111890769418903726418347814e0i
-.129690000554019769090892462026932780721430741347891773175808455377929803296084293747704845894175965523968207094908881807246021129440182420326853673059e0-.659950642282350857132144753656094933813880528449772243561685799104666226891635577218331094540865500645589835308399842568199894654418436839683120827640e-1i
+.414604291300918948039861168627975216999227804099557250076106775226257496980228359603580817463378877932922289124356342311657343311227205223063756007733e-1-.237031846902150250546142616231556199613238665489653179306285501464141580380009778608035372423630759702215072817365317671686868312200442150240816171543e-1i
+.665936441845308690096703699224755001082285062288239445484227564690962431840860553643804735166099936144201443536632920543268792212982115407700156659772e-1-.833484403549690457813281289895121945302719312820116991773244402404002126536055321355886517672060809807638803801067265004718895330250546690571614161465e-1i
-.195545761414891755005072200219050956171337860934528098405545949172441271246991134267599538353873610053722579424998168165157466570197068500148045488257e0+.524974637176574808345811613489048401192486608736323239732206549246916391259543519849677425048161826315744670177223638152283178045166533396313317408715e-1i
+.100730579486294133756287050094571834314520970833060965898232734385659701427007690336387234327947189096905061215109926360136017264754590224705211621041e0-.305403534988948313172076484803605116454540763948218954547076775445018658732689375511175414955963219439135285044548806161559819362018878903052083003090e-1i
-.210364291335109616250228308426535836297229585575776879958464987166556904194742286981038734797502301871221406833025747546076851192480216067791649872342e-1+.733335449107653830030691780156755242603376917061651198614777738734291948076672189702325072219935619734622982376215373250651791672672137679957330431187e-2i
-.127631117778538089318003316779410820496587134952087629413407366397701593910870819394957484802371385148816032380283261574255460236225469139596541969955e-1-.622038808779478307622774645864431473709851800066516041217780379953821250515108830592968992278137549372997287157420900364894680009484391458376333455924e-2i
-.125672962069993235868085785319414655750152863505049702327013762687611044979604792874874101905505444201320289845252605491001977426822184607841842166361e0+.260761400955869540071523750782492723539591185622609011483898672613273990186241820941145116724904701306874045102775154799931486060063986680231119891696e-2i
-.271428076101461137435845031230829000348251445921647778092424908189780864438759713088211038954867902770434150603158101777194522555859355431042706663397e-1+.140487014202969369404723990661748607823218254613113437330883743324956180646097930839349794729676342631927399432165598788588764024279258723185642149989e0i
-.123734881856149130035789553950106934902009501814752872700551673349092235146719523109069018926136615392665059003749830669113739880442201228079613464938e-1+.114291665297501357707642611837636685218958526256774089273570641482259020149183298635055703192390179186579360763537057568209529365385966888252056059557e-1i
+.172436216093751626343713787096277865399879403133857387953327997086547386426303253097754847186534328565373291772148803152250624033671750029314776616156e-1-.311075030927688036685639622596366233517519404420605436548948824719920419324200114033431971801995786562292832919527260413492094759171666654010774805900e-1i
+.184293251388760605628560841213244698481245615827004816130177308836469607304486391639987372882662314890242964158867419652664734851362232768819632979445e0-.159019604648869860961088262763584631749715610138797855846675210360077435206514436274701155717244569955347317915536935677790591378863642437541384620243e0i
-.227957663622922084200194114462254631132409429948582297954081975877073792690553710145309690819194173062873982216721122237139201766960887009953921486630e-1+.353169763131357861356164686199794896852740233392280765917185562896171173209239939206645473249775438534627469903860443830816071704597923059977578078563e-1i
+.361929403081526456565570337432305263566254436802197885247716594414729436207965039617494164698506386690957457901623914056599001670703244083955057203323e-1+.180862487538522943296577999390309157659290655175100091722895851944643949344289208976742612511140993451085286448933015026836577508927229465492818436192e0i
+.224502531485520348879291524626403753963905485716844633220947707895941147693700310666927676108304947437412061271575150358276833517796423383083299731626e-1+.144331983026627617118632854001067688123559964978787070146050871704130481579922087709483032618831714137135563526027972847769735562854390940907742352083e-1i
-.307401436985309845278450851924778621085775236192476912342506024391049004786914900561447152351419708894509755158233576460106691660389621314348488162048e-2+.167900251131658078722127630305601261737344079274752582730736061366452053956046160511700671820678941458517697527827448308500693213218405680994726769693e-1i
+.102410213425607579879214722082618953290997691758666523467886991912437019289060655925732663458254209022831249649826553596535635149855494286747011751254e-1-.418263858868207993760039739831817714004870880224428430696732297100148290006191276964134985422805447700726650062484136013029590970366104120857179433361e-1i
+.371740224733079667510095144765745734729116435370204940221319052114611443434134582444144721987876741528099625683481715386880197780656318836720756403238e-1-.655267075437390522372059717539333392975152724040592562097816982050405990699056730788609727364308083613015590476934849294799145696140800481625244063914e-1i
+.166211469318870793303609968524165613393105101898921978845572813284910153580487712075630195134571597515911328909862800346636825599535352198932907875625e0+.346164015429538302009439769217713307275590026364377050634304323093555189156709168992805586654318719898449929113119598370047899995145658726518500184279e-1i
+.134724206596461638258482692595010393007198482284041667686058315324502076867146949578478620253160336030439908093494186674424044080970293771565995609741e-1+.291181997794166449428302555735302928321135039404052850486496599815828777499583975471984750908847764529953924392408745565611854917673798372868999815459e-1i
+.330402950836045982609720599044029972375487587209397190925998646895835950282984693944005486318511600085036156487269617374740062225786088848226125271418e-1+.159089316420228511701156848240828311935001575315329850295826778586777946924900240755712456907496529583959143242977660488196262614253047870581879745836e0i
-.209435605835937881090172650640859964463844007329717146565119009538857229752110684839268456265260045963404792762414976225593516053648268751363627122688e0+.535134407283811699691447344274099188274238213288701783702524598300423124923211269603270885083092036659754274786725202708855758043490192048609768639838e-1i
-.141355432315419988826327431490027262174412667740341967629987139026697618677978436844913418543854990406698378903094055885489521047646299144400111227197e0+.842332568854504904580634169287743038912113395612602843374447163941070587350881721026905901567299167416782846258958218238502510457180294324727746572179e-3i
+.211600500591089978298206982880473367669616996484350468880067992812414185709292833589135266427419487680587860219899550633299446903386383190129957001139e-1-.559243736487094050173226424153645910947566075356562257032138109272135938112509951860911444149946223735732150020291365181635806260568191297891422157120e-1i
-.417273539348335239319633504734291038729289552883587187257439454036796540776148164006412938989129382161217157964017658382178467948053194249893287740922e-1+.816899592664608774451644995572834898008810197448762453079125957161000321250108457079569549249493317311010850929940973759440696941462362563728278000264e-1i
+.452859893694941702833350416652931265700234154549040861943464311505634703322219759520098842188289907052827374926228268854091665608538292485812989909004e-1+.130371422705472998026621943470073853764647076720948142188843708317805601260765236297189042117067030449428491004640461670233546717686815253234035286418e0i
+.848359457814875125782643720871470419833279123703225790640625556307408988041829325651431988687083993053372854064628283573089060523378637254738211211356e-1-.488231961914712972332765903851765409085838864934173165785798575413176650454899266697635453695394395240977946489361700032430329992368588197969298256623e-1i
+.161718627832448332501737376395570524538435789838943360633473545635627981125310245478065033177641362273807006944708585243188456040831273265673579808165e0-.548002651411272104916366252444841405138642362646163070151414850472951176574037944983443263069234259502680179092587251009092011610577409203087236720175e-1i
+.522243444821060045007007516934844245647582703284392295386307377454873664192376337862075485358224192057476103687629191413395582398177420919320010206886e-2+.282989824110549264150451729843535129319192329486280029810192318971198595085111114069670580251726858446119564849314002007624818025174051649993763836189e-1i
-.108631434905187373976058390890665371411966807132341680292623247564067415855370798442383927053881332308207587007049747916935755563382227108759221148415e-1-.325724056536186352793680340966745471939151681595324075499472952186744430531378796378025565593447157783097955844172199383887015778918837915211853234564e-1i
+.847731219430235617835023772864279758852578818386139255971155886666311080793111717182633143456574685607981325619316931658696371030050054183950328386764e-2-.821693862536385394517336215685245467945439590110136195997567161204176523244509566283598012701091247508132419843266797932374482065226687717463836034934e-1i
+.414037269283994243134904561595977616963250344787764356755941043209304339383294771487952542796540616134906442201158963311506179943484339071571541042401e-1+.543968356318286956680902679052106663852241693999915539426491067336490302109533390446034582686228078807656510639077041194492870782771123964567684179504e-1i


==> solutions/sicfiducial.78.b.150.txt <==
+.525911467876319146750845980581117920934959797961271422909718779612256787819634926552670025310898077186731997163973543124280250563548622416541784534201e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.940301230546685675487389842301097668792389225155137614063994608368755803703630220323726374979598732324473344948223519445548516800367522765903379038981e-1-.525889664665907651251632724701323286636021156635003094920506739791196368353083373569930307582362361953501900346072671532957954840291611777987850411669e-2i
-.976117286325790284482841373530156720354158733883162494697978145324523777988163814370593582656568698322205818729554049036602346379368523537892511653548e-1+.223311026197939862969615290877531727291027592652989731046109756482306876539572868366792765612898775391464385150280932104860660476188407250296385690029e-1i
-.791417988914132022196900194809370871282814173714106237187524890173393114671228050149703119794294647020477562736570517704845933388994981874045788145548e-1-.105021007805564611934709750116570464971673068467875766414282179729551993525760059275346738907301057281583841932628464051339154809058127724488949330057e0i
-.500675003574665760673171105904083329034364228126363120721883202128450226740197550179154499685886426328001557181690702208118234149745823195576823508655e-1-.729954682698321801041079863470419543559358149138376158768385740184529239521442557855599873050528154991323923858237774284550814087289885566952064002720e-1i
+.671505911138515614516599052463425651312271946900180461454707657218507394033597567273690849799379705064873259188976522567614312281758537879299109728107e-1+.258717322384791311899168967034961788450012312949003991499263400359239217120595530440055340126891462556686700072491818643441850391432548304273172834113e-1i
+.112717425837992122821492505674255109621257844775864864135837852685139619196890500146990598538964751852179507733236325375243494483258198233557368293838e0+.461349660202496535494267771797980243823844845672747927467113315678023786979173875281553918744630642600526119146499085270639113976591229194044942828333e-2i
-.488228419607051566525039833598366490046417964915394523678681726663422247086376837848437523606497347129962362070892893872159805861663806201212033279495e-1-.446054501833097769129083529699406859307874715900986625477274139939762869895402327922652167727607330374235541231357261078034770097363774371555575345769e-1i
+.201313547666046227498966321493762741410096966541501644928180307850321290546141256499756080109322085693612064633691750453093344780672375406331887641943e-1+.734466286236785258622317213663440133541327248803459085208115140892527722199031814788328331104461383684775278380110472278301342901457918200262957634726e-2i
-.642280073909288996202890253668866733619650129910522979752986269884042155145403692091638708863540291192390702984121682968474421103710502694380492510813e-1-.121929047665395199276295338340794793290341436006999045037419292419310446642910154246380219739359391144793673015498137958532402072524201067796192972558e0i
-.918688532655493294436452966196708086110830275772567792027300527870506370903042255190263881405287865112397073169058865443713831679293746702172577873016e-1-.142374230346894664071835113955605220109631241513102204325612124387800858881514136620759291878983300826327900432187208767774069263289353889953860021399e0i
-.234848166807407911559191642857245718181636070869213829743073128518745186449200834882688994408020739844884823367496855505983954594596204646375128864180e0-.151130083329473983491098275699680871624732722759462696277341534435357947064747986765353434602776059378800126802634375281158595099970363715437513344453e0i
-.511566033593462766218202677715105183510636994555374013694526229121430247607025958216058592686159672512191098929330662265519678285521387038970014055342e-2-.104347842999260465619284482026769411995492350007800335312483363842204779592366894703961561010503149987991528627320423587931691508930679474859161644241e-1i
+.127795676063864760086176660225335372190927626763036410301559003088200304128372429131136332467754517533184923204537308357956267792456265412857503010364e0-.530151901139401236529416204874622715350424326943947503156652779783660909871371382036024736759031760255963910266976108169554888735544054855038523129398e-1i
+.296720431017154563431017306424053402675939464251848070232505053457149875267736435702053753690415275121383957303703900995498828440184047628700023185548e-1-.774709593875248449068142249974816697189779387022586278998812607771939966298662284908997139000229734777203051935561530701792611454638038028189310547985e-1i
+.215230697018024998661605466920656439778083692145412136429806045564951817735971062826461377034582270407799771313972249006615344491829895451233174245645e-1+.173132292713430862536567712776584488930385891465662335435055869756470931185890368265379944226408668776650813668817002546602020086523053741200277139506e-1i
-.183633650807604134431449240384502383067409518384358077378009886241803147712080823286740086125456972113004698045214189714468971936677019396869578928935e-1-.133506477754914703049909492572198204911934621800709316181466850757036673730151168827491531647738355406365828846690114853049358365778661172784682051639e0i
-.420716609100575199654565054160316933340178752795333541302249223075042352584412079248175353044209910503089312194624457924329294795732491167837914693891e-1-.741217054029082754020702140981238579210262024750980991357813354314351588725071891874255203110716479329395024937245461967495021367089808351201822687826e-1i
+.601192213857390708238609170934164373727497510364953468680316439392360189858019013281305179607189215638021015218177647577628589813115266607356253094202e-1+.834568637335976734522629503201349498341254215281822059503918374786368390393806908929554497372366048620721059792947886301253654696121041095380892538490e-1i
-.909922553356354113293080474274416338996667545776875917122211036611646008126860779155683586736407528430748626316324820586761842602004448816959904347554e-1-.568358627798494887187903332288192397548752792349575506157878411758270701637621944301270682645921449660913161799625293368901211613435931366097442228220e-1i
+.201039046236682591958694026301853842895239936778572310419663264301164222029960589086466308976489843456954532879489312831456469794018140048003131206872e0+.361477410090356692630374714829152137558990598464754640496062695438709167520629585279342409196612781578822827170701797582165604177286097442934329341243e-1i
+.409785951938941721606024040351248682213766279023643840516283016958673858225370337923168208834606975723941241743137954921875430608633549889747272967686e-1-.403826698513117252031460814440921340760875991984234556249718673795846330504230408372004388611862976437737572128925573383618511391077024832742479123958e-1i
+.663859787099442501200328708173437753554606486094443531346502126344411476348467291259364406730503551480122486693767777369201508988272317747546415330396e-1+.494985544754236540900206835406250832814960234927288292391068006441437329568685129285124856880426674819944464203121415216678230412940969990609136195814e-2i
+.381868975172706722907846671772872036701074176676387345038353322356179897788006560372507817923131802631004532043481896947583114082413682498875966183822e-1+.247032808576953939338710948573585079499861665420351646060046643480027221961333528236198291760176501650935167816264736332205476869983573419386134640604e-1i
+.176284168141766786503461205592558549421101834016867039180194659361494660465482324457070174155803224220043281218447363202581534997641101393775990105616e-1-.137184996795554922517630725200134030064095758746211361818411641093433214077555655190272017266471731653267764289681105783024030082551626163683744272285e0i
+.251869001427259147794397550033025387571921921485425403218864169631054796529149138224983919555928071668451969899530785763821801486117932920355657399419e-1-.945705938656268823681902532653492667452280265670911528822280156072738307168420886440204167854161750287160467952378961440502637028853515851478856985800e-1i
-.171879941938157896120422924661295001730425190120635695909743910734390130640601275655741879462522163763491544846653502916786423492345113866773396008064e0+.256253352416515172782460664757909680787824657948251916791557387145477430670457256020161652449270363534675633422306403532597741091099536522101607514477e-1i
-.710453097210004606301693019703306697936792632049535599658620541966986685471472252571390441236982909352507701818163918537577742243428048992552489522121e-1-.625191343828191344571566655968687190540746885308036019640583120060688356065824192860841399225320086744800776534678809198768911290887419051284425899384e-2i
+.151583718520863498420981991614161635892124979669588511477332784112239616227147232962205103847365012740546825231161293065233781707555326804242879243604e-1+.196177137281070801190360177026581549033373655615222668871097850537889364035820118253684037265201164205083384754038524436345290203112689760888379846854e-1i
+.138209162207103239220537261293121511939345928467831283235972131999589178136495460989326887794643293396655017233529684506711463363690555227519029855425e0-.118921591373081153235370718947275635668743060282731110465727165682480897988150212225825039095435321126289576624913058140388202132471202905453436482088e-1i
+.777605845238929407422860851769983260186832545749675025037905552472781697128208967056213006797341305243118264777950332637436393504108215996041215467047e-1-.520029586162133802590159493072444604754948555739189998648643942303257055808328670368146420893215116702237182549345063280419028223444071488105300752874e-1i
+.904052986092363802284986999601233846660964796348986267993496385128194754900204156887573118792158118255693501994237879391650151333085955902351946119452e-1-.911836172529602384849168158617190413508873890724053896746305078183761026059888154113493468845752712220964992985002108470765520703444885609076984264336e-1i
+.749165543231894249128458673618973973494833468847379606153199343345089747431795332408908647491304638376874765799430320302272016346589651317352655846397e-1+.201527518058277786520359078680536806451203509169753305297739433861413964604702274252798113678671317414324707305807440677167190566071510974299378196687e-1i
-.777943408012941292889418132814575152235156881514712970585593151508576197638073376580136203954948594825202338275847896322983437988165590807931719981816e-1+.319958809070381153910772652116756083750689610748480686097374860113315855267389849309202660942068777046218344134197541797968827917512091936924951690696e-2i
-.111023310053646198411610849113581818711449445776874210900373222305404811001728369086794216616854239120095467614535617502199531205867845964806611409570e0+.899475670642540596208002193891912285825403313627650596479531283829943457643367013539238853165737123538523566213853893235672204935385428172085170993961e-1i
-.218651408451278442925015061102966542905516088046380970030739840939334036120875460893863126484845634035428074174852631134542608839766530793980994381645e-1+.120991209246824373030572149637793258972774134024480355226538403087517966118934121097030697430349836568863644124164851403264477924576978857800218575717e0i
+.502961887800030848844987276665631825052911858658087510516108324214439791662629387280615589839488312645723412262133033346804711656577933194233817615717e-1-.799062261055110293024732705633007680038186695711890506203372044187016156488261317300316455522024916814020729428055863308970037276143865156752006945419e-1i
+.326773501988005601590872598816938895266927996142986758309670133575541588689936700437552998274142369131270658560402272325955381727474489467914057459438e-1+.157424008816840267105715135324145312158190563669867514547708197218499014267034257588589659750851852236027080314956931391527513635485081917269295631608e0i
+.429706776777583878296664814672110856142584926213386366508977427566389286897104920958662839230688092508925440930248078318543341047834119048021966694219e-2-.365536229281159566472214433418757173209025039748115732754594000262982221992993586527728618402327477704930818260809704511876462875106325356426589967449e-1i
-.729261122750326768421276975296262418230825626183031326498758342016676225370267863904315249310162917477875550638962497683122471437860792306447385065073e-1+.482476001658055471724312261058673706230374034998313451133313083621577368935241578127444161078368074922236794120387669194234092837205555438767585728238e-3i
-.686104059991772035091524289097576726481644688580189380548815239951881576867771510187241119954340783117771654317365013371734698114156713938093001398762e-1-.892281024628570490053743144618782194239908747647636759556678013253556796832163085117271532074064883025395535311754839630397360422000995476201022560931e-1i
-.322386791110204267092940466290228752161245603806719383458057337984790556888961115252333228202081073053131045165973318725178100861761323439908478525570e-1+.101831988060716499042319825753362459623734428928086683568949078858694634390966936110601761782098571610245859072918332610675885843428067811966122222917e0i
+.848582204621982805452591021856048847763237575922340832572571241116741169411600865485428695579886735036837071451137187424911628471961782381089579110532e-1+.812142424559394633874851719198433426800231765642922439094558412366480337336613063466662009922815184727707920857966642499588529793233316563910888108108e-1i
+.178667616636634261233072573261148418490427855944747206801929199881905347975582816014199370322150898593793371596974565038857011009711493947436890407795e-1+.108726972979471999903369591542844655056457595845358688066556403534047978762932800887448867308966110809525270768936117603825119033700095678586052984453e0i
+.154403804932580022581606598498785202189410074789865022665261569650968392919967470651094631676917350671377470519402460573372672128255577903258485527149e0+.128304383605297885602118696200812319435464863189934014854853198125621902537910714667466636269406842958982299203557836249184759173600427500473810024248e-1i
+.267681435215080235229315790684469948262897678998713152743063855755201145721421557082498200361183945669158570269759023470856227631243590809085887408748e-1+.106335981468829797524869787350860652419866235164576100370336851422164751445781407034993049086373901230859827495456380703036358051147534316105566498437e0i
-.386476747501048068218248997571645055070414583444752396709369900659343757997390089633357508813624226691005853502775328828788196309620030324606885521904e-1-.304978098266550416055374052739464957955047380667049070430893249891651894985633182531562646789761832599460976888915214326874278378933963252625127494496e-1i
+.152654294004992164314902048006251449322144478965443912518880810764443186850274316451808156640989630457612669530312784190812807483455982075039445920735e0+.124473612945239912485718917031111797575792892276566748462078982810876819329212905678936322337685307698339356047717566340717747130437381522538984664775e0i
+.124495656168836883709063731482733508188280023041316326165694674340861030741190857079665579651070998064706813333133395615031898734090276260585084443083e0+.739891726847389664027242474778257477458199038729864269601006535799619024459473277806120736990365761875505528302735155054704936764402038376251253170681e-1i
-.320413927694048757540918837217909308266973835255092402853941716212465973852095744606272216688568527553676608168357999503747034834253464191614740407184e-1-.559219759320463593651482486981542265291798854148414566972121561552789849286926585667853822806395382144899868052551729034837142159904395111184446364540e-1i
+.525449719927814829240898364620829235260387389710476212415479889205835938554997006629393806214930028758692878419337293164309192006189691873986027185512e-1+.128396437535569959741379546856060519826777780711952315017940155809448282491530189752494588915505052853226369582469414998876977897012526051912733844627e0i
-.484634205628954151092550873760658023567898522579708979148523017134069156349787076493947734302884997593981045279243274983982854487964271729653124443906e-2+.498953252298331578326399162718353873054187486779313064008821604873936537327814086524116007729369253156124415471286489818820839844092251122699348794515e-1i
+.276910193081404632200685062691036845262878354567171267473061019864915536721001532317487024265481367587699056076449706145067237423798873579533458623390e-1-.209789973516571095688281259939226029102461266520584147323411154131224534799777923479822370468459473591747144290006820061488033164550118012714093234124e-1i
-.910518183125206054231681925916855251423779833281795041327171301927199520903749621364902371279571367823942457183746868392949134165705066855729572148132e-1-.587224917224203329696162416740020414173926765649013694567476703255509186461602388433515448330221663540826209510665046384141782674244870632596165929634e-1i
-.112521367842791709144500434893539433988701687904749590795081404931057979427073450309914396193738907540218977797896872426048925560427181250572711986708e0-.778843213399818183170927392327088093213687847847164607646807726887377461285458088609924507642303137473061904918562611610545510529594815360299859171565e-2i
-.121740718984464524605484119268173637967451640220536933381080988390415825902532892583697358525551171540652952216261929543528180956823284335929767923276e-1-.351051640330437083204995419938541499933726293389999560684730862427593748959659139104742101676139996225296226491337627683956323705732955137877290076688e-1i
-.783501685135337489585095455699939651998425583273776256874016684091304648741991931307387399907712422412902881962262827954617718338629323342341087291389e-2-.127336449082016774716147362254819664324926632220743013266086945047971589709813907995616575182594839383089886681273650374545846877434615065847488511944e-1i
+.374607413121567650825906271903413684950636464082407025674852038134953813597147339997958242757233718865693390223782363926347074209806271456754391043481e-1-.840263847189890345166123203957905567773208415547757714353045944506120642365355730898830947691674369289346234263322814535370401618094341173334914851924e-1i
-.134122030058682688541649704183272328596985887792817893264215599029969064591594507111359765683448632341414450013627893349874887673984687116927233580653e0-.103051846674444998511518484336418970465877384737706846754004710878261407646116454061093139724341394806945626054641933348800049376797381300663198639070e-2i
+.834087361114343485372939806580235891250561349285512368472454640951314714939266591634076959339174741864853280746338879773956304322271494842692187232811e-1-.284259002517366490255221418444446203519765109647028816025869324045560228714267013480776825676679486727220050578516965085659578311495392502355131603177e-1i
-.204485734055704217276809671528798178300590102169351573339745576967113408925182137716996615409456972529989954234854890428736825381514666218160070694337e-1+.240248633412055246950318996548173074231632020052395427561673329043474957524945734014088425479962923341925506331119119082440883891099926264939877884159e-1i
-.605379663786364539621700246965037055042156862088883442720146822029941326903454943368465447501395795757352365594277810770662200969484669451391753916827e-1-.432234493527515684719616594809543624059237432101326028419645472376420990944001952477489593184401141751115372853692829793804418883240506504971452349395e-1i
-.123078025478844534303780469966430179049241940757606786398493730360000928607519591253615576208883045118107745342075990766766334166346047635638096889921e-1+.149117718714228989102599432577368659377290613200793035756210870568580958562017725459823946033815471662009235238620220592506623668228859675673339449946e-2i
+.681962232114516147439337125050379648215522639057511685966492825879446460181486084251459531188520871869805012377331758177219702716254563147662079879837e-1+.496215145772911078664165598937564045128994763111909697087481601338105239637614016067491018243531826444439203761864868656207998476487725918192054146686e-1i
+.485478614903130379864595485421625083411268350155879014909139576177282258361513208887624414171048594738909372714567012094932536850800482709917308097529e-1+.221726142984551671550087030231612215745112890467545471719295847059988916964837574594544758943393643356327755804940922390001950847869493297760979766240e-1i
-.432777119690209255157106611385392258851945685874874610870979524329090481740983567752008851148413304005080551025686830816250429338234705375675593268794e-1-.978381590366747857914498644281854795520515478510353743199271495238174140607832987370375130035358166730598072001978247692472895573849460058974809156050e-1i
-.419578822511048525734076750559980868138291061138301554698187514276984056580650498298804804051487978793065007435220472147236095061811756552166242251380e-1+.424970227860008141092050866548106513339074905130227312112660469385149247713108756855696089694364113200661629786481262225901482219366979287718989762579e-1i
-.552870868745758922692939725298391135490360423501599082492779968558306599084582370265524456846998972774556516096830123758372490587297763946651945478381e-1-.451366649846209177696134209372697958205297851560653295221053818746277542292723713095655251449111473960135539288068322954893929878639644512460467990145e-1i
+.272764261443878527936231513571890242727407608979466741986285240368014989388832058761741381807378712139274631304795563708164562830307553186598008393556e-1+.745381988235007270661507110627793570868682507325806736133715689999254550107519441288139627501485939546290010385987988355159478737211092471022809767128e-1i
-.934695846517116267942369469875163036750964003764834451113593307723773756584682879218021498275034345944915942798007902572173140551669740838206596449854e-1-.174078021655844748239998522563228779365179423007384023080817489722174875341896582861731735804565710460052539487519734956860523027748884448346914445583e0i
+.456878222548601060492562786886761980683671346222713212654976619502999221851010728085387084966360906004342690777693868875684601699270819140559469204820e-1+.831230317690462532816956878954843309948074253481975215583226168499114386997557750800082868397642948334601996264319071833480043920720938315291208602126e-1i
-.100383834232144127971458150764308855876685832574170338530048101305231616064708991683081088573398857637948235560767648527398335360650937043010309850022e0+.284441692321908739529157178096256747959320842489297600371568203057931407041451781785363901606220018566969151343399005866990899386787128639483743676557e-1i
+.173403987546315047101461874665814530043527768924359759765600964870829686212134217804080756680691518785260761300233408375739614254435348980856491807573e0-.689966329205959771227226035105052246311964044545531590146961831882460490502012633945052884720508362725718308482932751980496368918035945195719245088011e-1i
+.140046210632698164330856389596744427382504666699510884321553505232405337655232054201035980106758890774726947053770232353110099347226484660890429578487e0-.126578603505513064150199863499289443215497236163319695607037219358212087133401681720640418629150858879333746420409252004031604074126984409679965668088e-1i
-.270374434752270929504908629870178364035183811812754115277898592271912505855594233945317642804054054723913632707255084823267936517897775013052952791763e-1-.212485438269004429086399159326139052282377306678662138736907154282888025438171529213113913664978698283219188291008531643001340123978223838807660226083e-1i
+.141245418362792433498142927206069316040795967353299483750563152271531566925099074823738191718888875234362541274590490934328960461084338251883123542675e0+.787346058690092021543184968777708851151212762668423970218059180907737662896885000770144903560223312378898320214097791467313109161736576702126065628258e-1i
-.140486045964464797613500366780832204423544613956901986046361009932962624397064364066804313759547619664766947653919866991282757573151435787019551990994e0-.656452968324880565888058257390768289086507745280927614131103904695520471787331023828707368562821188955633889269973626062914185741981886722560806615877e-2i
-.781900803433246740907084147404340034988632126361479045274492983509643916000674863799655575041749486084975812530251070496095254799358632912231788075763e-1+.187671303575647684352172775757743933433853852416266318092155427871776997284995486351144336898513695447013290002953086016288522319342050079613492369192e0i


==> solutions/sicfiducial.78.c.150.txt <==
+.125550044649459005829068852179769023581162161646838147680137772224563989391387633791573410267389928859610806468030362110285699119982190096168898469992e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.449714533896833786215323646315679603197607747408476689744913605126366712634520903477520448573999595046022431010863751889072959066190829641120715902673e-1-.193290576676084919619785732687311306078750951706309817830728638838714087573156976863862580331446763199132520580035552469288054567645995216134893401456e-1i
-.765181025780425522644830774541091194318120403678604741014642423870379659296861326659527849477143182580898584972050007591097915471026876058082789560725e-1-.238867549873979926630284689653254160557082296195929551530505147408721396793756387257223404322390814340848454143944275166237401678025134238650188736705e-1i
-.793515952392892383472511208835760859556277823714491245374414434733879820190451016333388103042168857062359904627949378789188136886215116420562302147799e-1+.920462986701081495327936885450752456599125965027004220662944587529360975542422264858469583769091344024267883997562292762864611830317092955478122307880e-2i
+.696098183846123852641960001224539949390246854097558316440279067028671814673628527139525317652993909900275934159957507204184925362518594942804935938694e-1+.429621015735852762484158413706248031098972114335619800212601096921402766201713724826301499461011938680651237216363649500920439772487576329537000211582e-1i
+.697667710451851425718469069253459418024908071290689448116698501128443291917123612900816854522009511230061334693355917736734809968953758928994642197937e-1+.220057633831799923813772541602307076766638364159589776865957856342825623751797418562310417349289752152135130319962741926819984525916583245442362247936e-1i
-.130850297801975131720251931013084939906267459390165130894713493328900032654943282538613991298129121206439614797029084712551589285465964409911056865844e0-.593008636960267780499872268333645417039499358502388654887024815320632801537764925653742938417182565965969127330911388839278204971831627408974956572309e-1i
-.281837333903444739991965290625423630656783517461405155376206874560337561843627229037935070957715186762304073930993603303313206927624978161760138271759e-1-.139886445564269593359331642207186510003269446427971319930574647957623053089823164497565390762249424638529082236088482499149332040104027440454352211023e0i
+.228734526069474591076974659612622724667983932919660357050675751601388989627973409470399041018121303452738002157825351583136157031441352915993310380811e-1-.453905311674741267551312450370400999221589642065409461895652796714123840796671860725984961851454706279819060316670656104932462074322975902121248161238e-1i
-.522800657066813197912325930662926125960862478261232228159773102593864063673000909807699787985480632358498674249605821458995489488096097722308333470517e-1+.448948176922419358330770035186273781022103151621550571786730643552431527727143422520706818991965816982312953472496975233694745262110132324360601867351e-1i
+.129779902106149453709672668989740700145635336921972973326068558339295929901130580970690245677048821013901470405814606304441675486899919261297285195637e-1+.352995815488059612857833952596676104822209757118961868560380289932379787038159552517545016034002247510040211675848921416448306363381083400588054924701e-2i
+.124159068600940059955034381799627125015444730383524967093054559225636847919772051447767119629642379162457443098265025199225718813478278506820577254507e0+.106576033857105466535123369018006336150654261993122782721906128469330862359312617792259020712241951420006370377351574558416354511997401693276691346529e0i
+.212745208967369633485293017707452170159978843840796865802464446276935328080214475334721601743833923745879590182799304919614057609945431183622003958859e0-.488396050410915893586938941347658544304330589844113964208595344991444064411738891879858085594689189437159358095344879866307948176809718683383248915996e-1i
-.110129041777572426262500592603555573270490703792076350577168513689298112542710560759401921028566112007514456921783703891806197037695612702597969689680e0-.120311080534240942583035476140641300268399627228538995657548907378319468630059565768605359483745608365260097298920221947176281726753679701701717614043e-1i
+.321588944908099741861034001105752983848344329551565409084471359489855348239142198736199176508997088054285500395055901786937326120480377697648459070314e-1-.771310609292503586464647620895045445154339046775400861235511578383504628126264068029370728697929151953133688381453104500732521433678339692953653427697e-1i
+.128259776077985049283693736873992430751918484855012283637514721474754453523858822841422860986385392839058698755123220639256914112829832380307809359842e-1+.203807939150289042770791698393564183660606102233790256370156756429783563011196480531441687823689277108619313139679103149570996745280828265635479485768e0i
+.667927110784659827081529386585176319168607785946026077362693739878661876236072390501827142142808950489319007354407218599578760103065372264053419061147e-1+.665247866902077063686088602318709646698157990450463110762836521100794715076671436814605299309440823351608470061216553844541407642142904942635836732059e-1i
-.654965037749904879606403483046652240514930173889228655967335871352819374200129440378411831237532807767543798052273084749700350805788095946575704492273e-2-.440709731044373069912315841799329105389721908139608928640263241485369396132644561557047910315639468866312976157707427250512360862649316101992159462164e-1i
-.506495196236021420795781053398466841952538825101118199626547370359516184137381259738716541030951199031091283338313092636707274066792958951331068089406e-1-.282410688555447774931216544130054874388069288197648559888627494794593106009482893885308716513043802757066403464558709576040247149480730748671187622339e-2i
+.172070922927798227580758132777146070377413403562920901263907145929161094551535955123325991066366654187903178683310518839027790666578293290809798535015e0-.116079867455862092971354081250021062537181718578862034244857887963625238046572276174185554956113082931186716628671803740122148124166448712114688185028e0i
+.236988963874236770598425767536022502373714171518791895229815292582963838075575158705425356989111700827825954841261487547957384295330104230553653606670e-2-.728495232591900348127441130960388861969067875229311824685999042480665770289924889894052381338417651443343323669703245114237060047133909456231124216334e-1i
+.759453352226202625021248906102702345219379797693902623571997788512642454268880563362161599897237537366048663695811946725166732949360273791919835227180e-1-.160616895298658697205174823650420812535920306435778643748613987626875745973260957357912737026680444496376833426310421514108737025847457615197171338644e0i
-.668158280827543049436900443102437587366108821621958172749792986841146723987504154162930231192618797766636887643954207579308738818641880847228962893098e-1+.107057799946788193008932159018639042910980620100057896148829709980859322840202878332085198087724414135930025824200957147685348565284094975605956005252e-1i
-.907409827984011078742863496981555016470199055348891453721720297344125229595259125293960277982277652335632386732333313837786802056746236053066405668898e-1-.459118898481995383356990443376591302344445543145138264522112558419226521603063871129340224549146449493566952850500974489291337107236856869667079529507e-1i
+.120613637322693825870205323433109487376011078417169530450524918644414947665813013690591540207694622122538278494687605839724221682215907093964498545015e0-.102870658575096403289374547348410440470989624025025927030229146886142441115442752558419384435240311688682832093528039047337432021192846089780657795621e-1i
-.772625319545501027881133643925022859691706583716987936011401076740502528988438175801624041779346764687540200685558176522062841980314049429752243560980e-1+.373749454916978312124672834846015054904439117140059091582473106258091917140772202119525678073108043210837690128815412327683588810866248765808695134266e-2i
+.368697996067378735957444985466538338181030067958588798017441426593431190186506469589531906790399559861632343409079551917959103726075115247038325724788e-1+.698459817869673084910269562285442497732314619551383290269242343017987099700205325063318424354464521472637477355595057976132325435755229354354678915189e-1i
+.668605521313486955975431536310646790416456610326275276158791476802366728079736083537607864835497910284857968549027159270922776274985478595907180918543e-3-.895430806904038228865600128459209905892642770543978114259659004238879613585820583735740694574221266410998658711388058396798612938387095756756997184364e-1i
-.512451423283268295498068925774933942247756178323965297991860258759669932128671115944972524045153639651352279934138552065441582518639120639732980923739e-1-.346093333540745488817239545844652197497590345844635626701520918379974566124496928693823353296673915634195275623131818012125641403912193948042500556824e-1i
+.955811136663243884821858533882515680681244303610157845199102015821663519177523418583655878224480837053568643404197278405095327632360093444716881532468e-1-.287927180101371127197653289717176727222487478797803052026745659766574367297232390764232290256360693911540518477834781118137834251009378503212551862498e-1i
-.313044142198034086092986196164030380658945432882878374126094170104259535873240434351142809528566378694014704390398480914744726804120104583610209764252e-1+.131521181784922568902089053443124899758518177219311642128871906824928693020038284891500832135522596686335584787910005256181076970150200748517600232077e0i
-.128522910565312873553210076498056339005135721510545089833692636188785276286362752525472409801937611650706761670722671251018275103831752749044338582070e-1+.791161814969978161923356670841036384263303251712601664619357696730048845128811741645435548633886732521643163963891965285741076515578182897053325961569e-1i
-.360545209431498750541608049438903035685845476283470152547992747594227137634323299753282192311496606885796565142880138880209091671032224374886447547957e-1-.198970735067271213172463967208620109327852480061547101567433087621069422963439276338938398054827426470297891199687689302749811093933563814528659194834e-1i
-.371064187472851219041138281392114607461436355728089049606747676833600882358908027345608065050745439466256298977857858274167765418012646816309971432841e-1-.213683494090675306699799945460617432508577089284563955881599025956156363520714871141926160055422466213047543775468019563776173760184800296083807065051e0i
-.873772855587000449021982003056980761312286262400053490159317334458983377023188875944696092588912176358934233392405795911967081596108871309313671909256e-1-.987619302998558492090519048703250995545086986196778392217193207905392017908325466954300959477702599090874663325231476415847893804941393350808879915709e-2i
-.132585106719241646727259527146829568598394234583284540544158132712723889825067869863596179302465313814192770820337627131770256983987407568401425130260e-2-.746673660450857822213799951547907393664441527705394621163136793632080213047550169972718757779713993743435850370873443239309774697771599406311946963611e-1i
+.166558759739928515646141265406019646927546220954663922704093693193112471553680348137896208322916783243841270400470474742079196590052049319021545117850e-1+.476517514959955974312338752520142623105793273369818855484504088383558854496793518647341994123071667688917814393823224422614904485642253738654807423108e-1i
+.825398152115456746998011099969311024726365694399750013225025051615464842430995689343220754092033803332369628347488427185290213455073652069986197726192e-1-.778455276956494841638116808817468208976734419609830157162862651646278951951929851952194364184868105961175222765920082653597221868664947496246783679168e-1i
-.441902010324344055353453083749105794195952515777378070481573521836903494823322115868222730490643519243113610897798772821905907587735536436027725119448e-1+.199297377350216065970086676143694373790925157797466880294715566650056653113919537451144617251657724199930716307359356517842877644699814868333296557604e0i
-.447879479912581699125381798460287325069781113465598722269024251241440129177081620426365993162758277676124583944323578159252038005224946897483806856635e-2-.942564793310247406700075606835855539817217650481217677671681957334703387713419226077051570687771908401048102533508098743691003079824281612101157404199e-1i
+.682535315269253088591823552962887195206390143746408659237130736726935583653850647112929368330470865350581822272464593162758957607473550092505528269894e-1+.144245724615654254853854706136859287438054890045099999053878360373257873148610861801460165728989761541099728227803510393593790279916492871905877135774e0i
-.433911248216971677737284040225535158912268961440032708156411818862376821846557428614660279008779559566316952417472253374683307171580830305207013729725e-1-.134041218902030178807066351364510053145123450932829259985722131388896540597581475573071961162350687990946154717026637571538624858458946975262426516816e0i
+.368568693252954618966854354553400775485250427477524775811708670517773746424113898242818373997185573090806304928167419084789247789339150801022009001261e-1+.266354246051927690330162298730155604110519594728282636135153158613951960019176235381996540485711886848172330057926153603923590085698607438752507103220e-2i
+.898102864441886532823170270491176353221101687063905219418694495421698096032267555569152363209802583395559145328224079544040399966364565163054823945188e-1-.140726450819782700001195459580328531606492817047597363456073170936973952351573154725959399900640991444187712269478065682880048576633829708244429827245e0i
-.124172018107220311984611545445232938150132613345096320244298209222065333138382026198946555824626031252504629615508691105469124061561880744633317251890e0+.139762978848082686695566972480530997540685313215604165186292603140161084368194587538278474890974712135630683412847620430752849415397561605965743284586e0i
-.567973334899910909754111174414010497911516648508762044115663502840877620045731907213317079528872796473403227399292046917861147398856641533467901281255e-1-.260213754195313422526200053080856172873775478179717612184685661605300554909192487302545897942089238904703428402577197529293662403743311035903120668798e-1i
+.100416708737797248705867727657254352549451841577418664087981891367525517880209124914949911739543236025346048687684709971899419003566650100595249487829e0-.110576681463791852134737495266131317947380461042267041097107325451909589699867732953696298799492524450543106082546332589217181878851470271850408973379e0i
-.438734493017604545379919574015321024226201846239266257152566585359998762470162186192306744722058755094948722034235855738400512719168444354428424756333e-2+.426356273178187109875887770756273960814596233104381950208131062890028687494038171422579446300420918959486475872299633551978327461981176449727131230778e-1i
-.690159781465312262083902726647622253418995339355904892570632877619860211919255293757365096299792556011980018838648655993965962036840066053216663327427e-1-.268733905872051795401726020406506820395067193906714844573369937975742675242204230868552788412966472571404950671746049161074492860685544851224480539007e-1i
-.283289771871973774196534692124059333186115776401170262176239537329211231318255702536711240438566628803246888879271483339610338408395973512160815768341e-2+.981433438366976555459185958686733189573923352313426762676841943111926133702325151914243992669433261871043455703867154281651391224798437983599962352696e-1i
-.363317610272286503386792874267587259165409166022581687244845068020022954100433799755633849838197504210997754524550816550586127068004963878818236758128e-1+.284096638976314765430809010126724522512689813164333768647645731182011733764340723077146157335235853527709092602000249996148253182478213165105763178541e-2i
-.565289241922665439832594498132689124418038468508670578219727594503319762087097149740107047350253250565539206115884988801883542286521029572001048718890e-1+.358592450595491692250516972536335240010224565490885551238234326981894829043994792275252322360710775975436886818865630605966629606887764545945991604805e-1i
+.461399143512857677302120805755390171710993230423685833960214211363190906017259821362272645421298831091418684125885175487554112081284371232817452173884e-1+.192233804987896081531365911278584511913851293314895384104548221539744641171344598583310824632396115194203399979221751656418729115188710510748794168337e-1i
+.162982199860465254285402050546404446050610864874825956172777528639431806265880659675442776955830143899113634411409939461486232096537762571572690764120e0-.976658058132301467922448487389399482140490983072958764892120288895533320168073113893814520658464380497075229277638089466110402074650084274585082763335e-1i
-.761257345215711450590164082687037461349848794392741957133867775621737966333591375263851633543769855679868733299383887003082709329845869434141795745572e-1-.202025933531762326869885729720969936506091229811849485656157223557766303228318670516211564816118866275160819899079069788664973861586482722981256556742e0i
+.170887229426629537355575452315364693206249067779043231268714671533872520080928002162920310505435648610737750204804054935998902100298559267916495751160e-1-.139966387342463678821447015204519918801351679195754034520814040956536759674078754611708655654729485940974301284613888431568083673087031281583387053389e0i
+.120123775346626031376444239795896426469586733599023149225513263471366646000508555334476464579317475786652060850165005458756391793402849980123658582517e0+.925528137411707161081929734852140556282096211419075716357040762377644204874216265289335854842070536055213854062341044099673493172738519948759180439170e-1i
-.753893247143196482408983089026175955785143244823077727788442573191407134964210930067724246824525901546224777345146757324023275080084138835754650889020e-1-.190833429922433166743126279389849028113343707710988089529353558555438060536210006807637511902448760361338463516558454554927408859620866569569374134225e-1i
-.263978435949397268142906962088182032438122608280795021195485826256945957205981615268172705048221284694741830976565370729060595859056389953160944870372e-1-.884768242191775186287512942779585596254288864263285500434273957007018100337281281468952077083232476918584733257469504541012456018036200547940326658608e-1i
+.865899944243721582150597335229728113578037044267543021081500044440099088041215324804386600188126628595504815155416569108466180851149696817012658415342e-2-.144248617639488086939713585778776047577314463398206600970927171224137002256706594941168595574332468160128613605943389515474849616701741256199336094566e-1i
-.138221350985873311139779723844720019033808458401955588531287058461165259612639505865863564896058511420520212912696015247859837045961918927830966035636e0-.197126015489242410961790516990062206043378482713056924585544419354773942080449137176462497274370303092305045841928580941449242905854210175262270157986e-1i
-.401480264805478884763180814997752098525354070002292427621402761345206659284926032908822764477928312356987375311521146542844459856378458281431324407840e-1+.894322215968172621770770339981319723173970699242654112692005216224710519032542483861756243968837532362322683467152011161193852253145821716361592186763e-1i
+.718480607700294819851424903508680938035449512823262343081882639820687861022595690796856232847634074155481519443667943590134277603665975649089296454790e-1-.298556580726419390816995514730271597204729425124399493898515509846559983399946681644689352808734130890472440830201714801668281187361427122080429362053e-1i
-.747954662634253150566273465258341649509509314055204993881185128905018494316335151859003259417070368515512337032655463217598500323203130505243543327114e-1+.736138602449029378361246184108708464441381041657780897479609868365959930638183945351362308985266888141069459030705646434179666399849898951640032825898e-1i
+.312602412169904477983740421824241633738325779680172242840694263942307389903932408460827842044388654140016250403247867302995464831532945260150209971785e-1-.330626634160185108237963474393489716758460721902608567548226460239200958911852955829308032744977732315103001957380203235012864766280002408405086581414e-1i
+.147335426851058119064315283310862915946575552377753516368656092326761377247272031122219184064981488118889393742246166047923342394834369603625621416588e-1-.819192551433210370330567254585677754377574296432165102751083519602269866322438198129693512757442335952496217429754575914295341711785287245025544445099e-1i
-.327947544128936771695161420767132197795292378312839675812569081304289248023813251011598115732600016338186606098530785756306959201228341339737873680485e-1-.106356607498754478926110885290869714125865761956584607897036564382061999370285346541593838283053939547825716714312149167841965129031021439414378319568e0i
-.115437161726837054327473597706671156825501157388317183369855248617108366744391063245795552008055196587826785033037352652846153643975431219492446151890e0-.523526776968967135087580835353958195359463660126492036551396759705595983943636938066128834713780891060182600666261511408972646182490454430503817232322e-4i
+.398739975046024847911064741532756154316571344440369999456390759839699132943899371811777845397321380683070748422710851245498995475518335140832322192812e-1+.421819076807664796075710631825220233996419075303719599143474191774590716352537298169307328377886420623706966116990421193587537749434457666882565277183e-2i
+.153569091279123300590746130373453667288742701209755097549360444334809599685305312028228577588710265135074684473153654693538589290446159185101462062283e0-.310112395876299368432563628470920963129662391216972583777199597555196417562663212007067794248218177387623844572683359255033261715895640410917093290572e-1i
-.357830434256493748917114273103803265702611487946958854484131509208976312973522594413294481399579754168010150676062327734189260283682757285518991942692e-1-.442574311284677030738444420571134502528726255723787580513386769198060542375988872312428692103932259447937459601593644060080021380767763773167158198502e-1i
+.106710833601496362327333137188374126173033533315310350732921339954714087658255910617156945532135261704040057238407407743321862948284173597684154574760e0-.952256183679989274430036624527344054657569611496207252330259409633510601380947946260120828761221164030330838204391204416313947708600078556785085636086e-1i
-.198900250938502080601540266138609943855135054403045143826538995724824525662215846128123950242715633239246443783017693961664656869941973685665201794148e-1-.148443451838881984911164334007037371279179652602279529532921738673056352475433642433258723171736794893148192583629018095506315891941538970034750196681e-1i
-.137456678850027390218405446673719585015159228913841227102875315717345127521274448603460672101268068391485589635025292368544011312219035226796022000315e-1+.155592266155110046364803005981676398530871431246009095400244947373300900909978651047306766500439131793885712394371728843532783189834372735603335202013e0i
-.284974907221424879640550840580130393010322651063288000735855932230019391098041907194009512215739935739087806707372754810603203380542847304222987944097e-1-.271111309843939201045520082178188134038387436420906351861086397008111073511896404350237319730855734340418202938087887843698351323601311243068851064396e-1i
+.218983998404780961897364929876184006385112063298515928021752351186859267224682552552041234682921589718190007103742221917447162891101101694618156810102e-1+.290185005895569054037586624054307829282115405419438254693900476703606560729060969539173450761488304801206684043009892076205852656213636186053100088737e-1i
-.168853475722887103186629349343905007910719182127992224085110529730033350559675685154872278406223482536091140883212713099052291482187360204454606837033e-1+.213776132738542927308697793849660731383987921869301706941197881779597703771782731323923571270548245246317817083670374409818852258816710468393380855343e-2i
-.381508754194561193982349391208835155605336879517453407010379025393964481338491823545338775585763429229446038394506031064209673764730182617551543619815e-1-.394695854406991813473943583152010549945473752890134262646485448875486467233422871565542941666700281098137000150531713971703581362186330918647094418111e-1i


==> solutions/sicfiducial.78.d.150.txt <==
+.164905106907116580220435932235775221310193240139137938364682344299860416720209008153290919220499612024257007807596618454237137886672435275713864001604e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.801711331662023738713555736482008204913510627818716522391266277524584059318313053763000360524020764697436671850934471772843036488410123152917188854286e-2-.116967627796916109002777374843024169096838730645566506493155081740026671013306028353193993397387210083801613707867077021800171359554513505816882771268e0i
-.199766677338009440403110875118810513920517518153201714622922447895436769632931396087021896222029369268794445662443214887562912679626831390371921095084e-1+.151830116091257028851759843872477559737492984104146202183437676464287798900231404874652934499663274223739181816439165108857563089789738689296921336228e-1i
-.211083511660869633365559933686967877133295505509503002118589174243984080116938630325094863162067658476069936239720340588430693431745217218886871344799e-1-.853516086481975768021865756319147598109115301551881879299160984865242770265924014063922554095939402985084728072084826647244841152303568568826846743698e-1i
+.705305721538421764007666272509693268195201740939161209320302616717899968050812416509041333836961648557385557220865453099335065482860887712901490386272e-1-.307944588671105625352475877765994342345741787709271512914141620128395331267433015126248225878396070463080140252857208215478784434701966271270993763760e-1i
+.367458296203038181102117289765714960705521467880801268097966612836800047906470905690729113184511525912024244069803014422657911597185974701422571546442e-1+.151337162430786856021431120462606615455671530340548182914682307733658639432647040241047793878179423255289405572225371047958783386079063200634849957538e0i
-.256443807841379684104445690857086356233323291417921900717164353647573674032377383578091567379374735113303935007062777441148913094037805882263945896509e-1+.618073021601597121961819182750629824950658643648280777506033510102815417443539728178066178741521420407450476285243468288925932896141420372410932316487e-1i
+.201137853599929899907443182073168745827935309580413269002150484766725444570179724997036512250171575896212945152356969440438666256853355857786517874303e-1-.100709181602340498340155976772707077345622175411478382172394723759269357887378185514662785990984498106973411981578570578535782133047885571294929616479e0i
-.253591679557812862806594890567229126877498217144410536681021030249308009789712586649378530801868863217024528976536348784577238365322501949672718177907e-1-.657575095822646789048570442773824318439332480181036435495003866009514954971092370873137247400404907190217397428038543396463431928091971758166153685561e-1i
+.308177363431485039348425071185841264676862653207957230161116746395898950974044522718988311114585934840285940268261770503798374857418612415515237109499e-1-.619055296639234480231770650047683363629421310606063573349191976032538997745312571743820902811286367054492139311023347185712628365317757581592419117777e-1i
+.184616470053441194066459325701870995766987518896461680518427474669244460729195405884554534555202490940491363177634773603032731160284568352056471821030e0-.138672042936239309383845187800860168894552071446667325568303631542913922648471850503514736858947328968309459059102255249965527298667751531484837363498e0i
-.189120495001634635535423979082607310118063840877212536285529138291651202381496386091285067260746274488167182386589021628546903190307306198323651509736e-1+.181789967758931256295912483490113711412727285927208115133183063872449899618887007207449279572412034485093622876221860203228805387367195857662100337407e-1i
+.683277266262484277088394273842871171281089969843889954797738473875499693550090855958339897600160125868806737033535967272682287414125246584005042667655e-1+.497259541120754412141812978747635190459098381419043489556587840866413133836800917099110287117124923086887491931313276688271319923182279618381784151845e-1i
-.431738182229982198779196476128475771375199035367278885687647579480669297426910549736802069261831036888407793498064748958517875313149936510949444288419e-1-.698412184124351857375738700434571727899063492649081374971824769529658968065160838338320021824325742340722667350984554602561266026224759099598683355079e-1i
-.133742803580771429613042442909054082794325884401994927991081770851797068514930359809343903250013264132540154124501212962490899317757891505025941924971e0+.686341694448683509645702273320054905211042195808418515493864172823893915821678186906209407892780261756079935936326668555717420672564272978114090897181e-1i
+.122258280811243161582312233886773917314139710781636843863994493526184238767492540649552070064719118609329778626973953362595678299239337169342804500333e-1-.126588230126915202729453524261875899404461153011202528897485967147338985295425514837905969799600690474650834684963324286772107196504739725852010334522e0i
+.135779074238307014910173612952113834186172401760080829685350680983583739896851673235948930774259394926870770770650739629759359523546495691843660517432e0+.537598779007465142023472452836861810308859943024581942402291283184798062070967196429607201184587591012113518847541875718812688510999411066173349085129e-1i
-.830216114752181313883814685931056640041082488305184524611498274859406261009109337426122808927744585812709945930977178339668077628958548855173599248989e-1+.569118480594337505648783177502064781453868836356860509952077452697454586989008944004072334089041726260000038135606958293491326019251253627118236067867e-1i
-.550481155677707351961436974481939459996073063509253081627246536191581777097567784439849919074033782013186240233576387428689958263448531844413269830988e-1-.400727783817611512298217767179251170126525202014761698582865491620214160364232106638010207974446680087237877476780955804898284483242007653685668142097e-1i
+.921611511278700337554440359760454508238666383145613720845708697957799413136327351038586603915020495532967979417709242631566647027828387322988721736555e-1-.373736112833599205884899071820754447898977963612287864329923012830872567869661706504677800428722312754140874770944419939691764631234372907864555996863e-1i
-.565365082342769245226655230069373142973117271207162882380416427467468517801692956342401331909128391012630135030407573009038303518153045766771913415606e-1-.170820609474689078552981671779688301406078060979189026545083739242042375303061071401517101040092809818621580313252975080702737139302579870474116633568e-1i
+.143573521170673406660773366961375657184245876495689804609533589923158152289611014722120957015121743217147682400549807522051937851060434718951049075411e-1+.175209214248604187493796874369713115799674212991868137061820422995976862475996639486599127425597152639334834831834487704147617916593828791375066581899e0i
-.882657868572967347477899360586047154352793380962241566377667249818364208807619050236596965016029525854192504060531331710830001041190397845047088941055e-1-.154803313619166452871993345409071321613228908792065334711616017693328141716973215404329433864440907598094619974095124596825539817841978270788888578946e0i
+.105159559632265280705644748525789772764668149235496693813882761668665040423504681816369466353858743179754526621979174249651206244633641025257184337026e0-.365789982483476772396468223820920136005838866872279954790420902625795787235530978808284215230868461999386975848664269760401881634310879869644718714146e-1i
-.164067182928836587285672613644029202139587282989094192144403910460343335494653713282362657341226712109239684532945504696500876324130755291470823015621e-1-.332764193330796243793787021552262102894101959728927161969779632511776135755897294011545731587306653115437877370233583138756428113405467649874117681746e-1i
-.366966370722780191358951421012167386313342555992600616422567673248791828109485561346915660731471497535796947650473668908518552922590634836471827474822e-1-.110729519237863178057642047576107942747873717559498488670232363866590600033088509806835374254884601808501259497014058056094869481743530900222130910119e0i
-.785408296763283856376072898989981468066973429590095787439889167436080005181852075686928870351252631060474802687399500597932386523230600047168568456060e-1-.604583142127857540577293412351735012016937953299552572423119374313459799966574650523786005366408890068739348857898510421419268209515225656943469229989e-1i
-.448296374006054759326815625502849451790415633875973040082130642142940699100800335134082034306739873696848185502416118351675935323968768271035985594960e-1-.122099916309320026913776950933638544753449409579365072945610408714234025101075173614272699551543223107210636768677593196175196412703956579542157759190e0i
-.154334118805783207822518160261344461108754041578503996503865525592873323415356672757741524653731718045094170172793500397550334419471867499432966385683e-1-.420519487885132767339242611635858930051456915884269721386765864549384560647049264902549150241711752150960326619404362048734703727745641075722317547085e-1i
+.259438135189754763816199485229324076803952977557468035696086673166427107402268668388014201322678173018558172170215334812301507609378955538359729700850e-1+.290466451249804831287796145404016629365489244797421458789034715079869126574055089093364881606032597089025560858965229823346977645394190571450885423938e-1i
+.285541078237788279154761309403817848251719345657558498318620291990673522776312004377121674573008032769976196138811581590354724490304473218914137104434e-1+.267523429887552911835749505681888097656233423780013085388567165414598502548246164677969458873424468209020195038137881738515143505107266411010727927368e-1i
-.694065937102480826610425176836387527707227792165664652237246885221140832808796285040200372469395980454348312318701452156051451217143746213021312377985e-1-.742286074349678085946893002944493373261772865597608436000414688262695949524211736373658216060396730002258945564248335966188916985486308687475549070797e-1i
+.355155330524684929322117469740055317669553536378175655284218474109635595271120122569515548137906963440015221694825085995828950467008866471316521504491e-1-.412914859521339594010001064970555985195259713002196260817480337834666772923700884882479895476812034134009936697886259957406741730358394214217893031034e-3i
+.133119016922972342574834871246868134929103896994083707270738892072531981156521142547322091593158683922288452271844472591932428352208865487426232226698e-1-.164912001201376316816185857571092888784721992221463708372917426020069654730289599393327762575933766654633703980289202467252298041572045244223963628105e0i
+.809171282154770781376493146799468428868460111819033185890837885302223998411272713335346721946222392866532364201893275363659581216811086144824471565189e-1-.982041904726186549462136587061348692990719853988728588168466208545986844969375575011105729218610769201589032899172079014379741090586073279881121930541e-1i
-.763119759801386045459245649493064047063505008805174031222281881939232459306431424733530388532185294729579662144988553825638904760298808424614896278689e-2-.935187615017325030409756013326116525256888312100051667593049677101593271096377724856714696606354695181384206576094387211233817718729700924514617392905e-2i
+.450482675043939623741754785010483489246076073864003829375434053205482119955697459910762042865169283823270651718664092970112635509983724269771171675992e-1+.897472930802425807066642396025484184261638673966046240160932567288714898690365446352687070342321245698334204241648474359874816486568586133085496689798e-1i
-.136757425069735095491549869957976837859034590222962425199282986473446904935411329743019414803811693580548275403263854962736306933015707722199630455555e0-.171166092953949807725881495255747111743734848959130230251554849007720966479561462232336155553854416316878537725941480363962071638154424655273014948664e-1i
+.135695643573738075818822452525475747383265925113826423832007974942408649727655238165649130825629302611038558264245169090584240342912049752025793002499e-1+.115965774854294646247074515455387266831971737434722658972666802105590513237161386393570827351311568058694202428929564320741047802006052316234918907842e-1i
-.780528782815230077006174328326920483322011240160647123849120441505615872799890115951802748102400411463051960348088869190103686342882995187073167014787e-1+.579478239219363808646393926859041254042628199648198382352658718215230745317218003664941745514497984120246958993610579427382783285201520172052255653968e-1i
+.206022601614368285866283853248209167531455279528756076646684560968249003567521079745569638944914619082961484211903666963807243379864547812149591677822e0-.135516751473895874126012777836781646127149002857860671970086726210594049179131767395728879828233316435634296191824960333321008342949788105961380532996e-1i
-.104327163448557178412001612054074757560870801427327354397383525566037563598690647694103949259137030683885269540806658849453619983849683550681529771439e0-.227463720859356046187848237814280953819925120080713966517937664777100627093059994030612707330050958410784710000561168046821205821525875085653196268211e0i
+.787488799627643151381610641354244231763035072301002387570234969667174096334871043893246174753107517643992915304625165539300092115314865828955512404603e-2-.957542466386753516149292536878748546612833337879751415623569293777865854694248312015990645831310085765879729309475011098666768024758302174557124645189e-1i
-.187969954106884377926833875068902095550691054278937870738827567397457093487225585792455570040795822122784505585341623936858080268172677737039510553252e0+.833392994203041804916356174507942065909739423073698967918758945964590427908428973908331738404257432888108108360267442813490555446734181360450558637205e-1i
-.660067587226403222328838675260428012705589130870764016505585182392661356353391104732787083208987272600770816790061784422086362492837131668165669420404e-2-.764958823812910892385724805985449018641657451645597301703359872698709284793585305110190438319783655437194478171774777775295961168561783327287580871785e-2i
+.673573375552572408304280438667919718491891320749645156317738615153393054798523702838457383604966271867038882924873727639521931368622195021086682664755e-1-.544101226797715933405279980767359939344879119462177896908743216562865789651869868865205649805315114043646247363039205535803043572700899350931921815118e-1i
-.675683619394842158399582753702977424997057402164671255306886805573419545356788675164222638362088649807854721463370842691169230675736242250991217901436e-1+.100999282777565782997395696472614956863579124829222618844310219580397663013331049585505066367722038065504934894044358703918980405436515205824904020530e0i
+.127390583900611341574956137504931912284764714735827484712820954414433772603726052569972576539931977769306836559468770940611444499831871204900260330114e-1-.160636949512953367174309630826798060217639093749068491678739812463690990742890468506962120287349395164921680205908564528420724579924829507803168565020e-1i
+.607851279918168702489014010563303533542510228364596898905508649040438580473222362481990066722053034224869176788017694393000966356152061153184709741742e-1+.569822556115971086050083785242762749227264700724913880112777567812501063860434182691785945916211564751970196476131718359187814741314292288626489235168e-1i
-.666649774428681955633773624192231358609999980337467057837345680015725789225132974599068058808500057330357084929677345029503112324470928023609487677921e-1+.151846045614434483637837636242605585391125796908811150789653541488275983088908355647942206556870885177633933042364494430788763785876141285079081448170e0i
+.462387270372222959637576760448020185923754466769852580300573857509114521305738235803335649400618844235736355372103366188956054035441101687060874639818e-1-.474836902086977985697675760156633194534444585273138703732093768404616368744258137553282709757539574011425603636860183133750273484560076070222281939705e-1i
+.449831244421516224947979378383135622044617397588941765090135921574299389945276628409277839879525960145931700707582637903945325389744109580720329588565e-1-.156402171486830108687720954567890678771258303858404839177732112427829303355356828874042627610478715619973362939168291948314700117186677951198608036560e0i
+.312150562474480709103703799414261570724555004346127043125788394019817861265248809558750282301490602567539951532422727830390150361828606091396510151935e-2-.114789997139349850358728438723689760734575330785423840691974809883659396494365459058710400945037095648885959336138773638266739548433715068986540184477e-1i
-.101695033888448971656775118218467363348721266442751655498857901322077693839044492989197587641233424225401588104164236648272362199393633582473087710807e0+.476163063834264542945420083232442931300862617034844310808199605176318374839966683822133576337429194097302878199372330524938417951974506196809092373564e-1i
+.171132093957529533145751280965076434095849321868354413133023530740588953371004973864688168443069357300970227511019290209107261592946133486616835799381e0-.688413252234784543561478803986998720002648658336145684322922051964468987623755454985178531281169316062724357894839045232211855318586037079253131766992e-1i
+.752139006415716580168262983790087667648616824011301728751149822616714655162989898820231609078719038029800801226382411440801160663753935174185050204723e-1-.906336348181761527901115896077223856752759101880948282823434677745665782969512520857855476382592288610113377426773313949445358753297690810560420327184e-1i
+.368110951840721778577516072156641636297114787242777172842705188634029876204105321444024218330499574854031120102063222799094451353023384493514909732188e-1-.128070555744946613559449984837471081185116480977707691622532309925954117927276423379426926290839822154870171319015638364107227045466850726730479551328e0i
-.603094648242455788689681789023231732140985024219922331570815405375390234308999125273655007074901108431814394503173741768754494116252619443076958417967e-1+.810809651746957480359777248632995927176129036620069555793727757885241448448290090319756119718766710253884267157664980040520983927431746829992158625188e-1i
-.306581947868328127867502324377102809506495944935150700256969381882280715275692308282803250420275860363560681251360243053528049440811857758633516255843e-1-.155273753371544017935810278890301305681956025219569343572453662181523607284432735272193375521495538087136594519509782595919444111778704597734527403155e0i
-.205639791669259214260016589313831905008337435197475555442736987692412498101747772297532517888677651373537782638092309042117756741741940254251931963572e-1+.781989084928466946206193129391089464598659212592499741747573524844193150084549001347162489790187274845888499044087022914268513871321271733104525267260e-1i
-.817019336629092131950212112430297185222342480881322654939310480770084517065482335315565471921353847529306222113209565645341442069611615004965237074495e-1-.416396306545211436813332987288444446058724216375212233801670107354809207970364841827478434492464723842953447465450476273947553867341090211909189057062e-1i
-.643173248406813107634542722419411756061822456714252248296852741335560930265064851235379698622802300719472241060539980178174016997226141422848965443289e-1+.622109870368080644022382124033769435425598759001931421922845254501893062338579036429568406392807386397796196223406306658275934777557667340577267892434e-1i
+.896274259828342226058886455780441737171348077346622798200895653833721708460289149549501576105054118873678251934401182488619145737062831673554245526967e-1-.107482745801125964305886647499084760585906266486040753479549811904941157329943948291344461020666055197742476081007226071498737113650770553798298940826e0i
-.216503031877650551006657938687413620057529580898519922363524084489689148799971605171943593581826777555364789433744058895721735465926142664457174571858e-1+.945533486200477132045564391817099760230017762588462368037453865006881810654574729828357891089075842580762062942910929292370730300530454560700893725261e-1i
-.390963097093105969093440447063287780114702289650678770403070471423335421197848416286448601156877827298252814533745271015491517952350486180622877603745e-1+.344040007295845769607919892917476324067462279411412833367099553322031195034850590437299510025060566646944274125000462795631993519907733434451864308945e-1i
+.152864034268468977737593339823547759101818690346697924030181169571947260542472914015606736311584395153183064326154997233827980608403843090201793280667e0+.914912826957089009964303811868284454237804300584065247738355041285487885563059872587046277482485183455058177084171053450182201207536769433900810320497e-1i
-.815960346995713755373840986714635746475200511486828845127358876643568834926146111910262882103011852509381448788592447061275622139807678168932379174442e-1-.753738569370833736470001836597779973906670363994796195181339404746006066357484784223261963287486900058153486290974630758169676290897879571468958123625e-1i
-.129313576176301591587820883367007213051825608544401732870435548472912289327777322772252318899670448044534560391657967883391015798970480941990012620229e-2-.664665127333737937182140868435074500230507061900201851085659236422816553644115038853478354593698499787575606779014959935108536824296405225523706150777e-1i
-.646485063921085014173456153335605372215175081854953765315124346974737913053641371555045093074930836501708343412299500216065872525022611490021205113139e-1-.315328066680582000279073134376670286236645875720024309165000865735173822710220249280755597357447153392885861076448179381082202446716558092190497744542e-1i
+.158966627957166135998213969459421105298702528392422738488658458618999173170783403032535693633720393989578205391884724600830746822108264169880704305401e0+.511005974128717387566554503568580830335350996083604763784808845129453288404329886586394791729331518057353216627607108710875728666928646626436686272588e-1i
+.490594681555132472765735909251454363639369890737666519460360260335863585137541799205032874585960996222471836284105753665555887442350630748064754187875e-2+.240158379241139027956633033661179298282850225927703258614635833639939450208454818921883160533515753497792963937602973020881172034871302058068857770209e-1i
+.854218834835292169327443876578902426047879846849558641253210845627135279594749081402448141045930197632108481824930423744716804582730505778008048174621e-1-.338238743914410638298607112926243057621694772183481971635755494699962546137890232365363194528824926231278584852521995693310808567188062167216081446382e-1i
+.552906040448816836242669237138417543709435755928144865672902172446426262015471585520212543608769180210301415194238833163146148999694953889774130063987e-1+.205800184110621894996856558981405461374663299468345448522730445348771489485481777202616509456654433800447871699175808784916912156032603764390987883276e-1i
+.335170164313468624690577517214349220383126435230993818430027391281830080183243730306145024887978509143330635362025058907048973953014753802386056890704e-1-.494027367672155966344188022867905993686279072084504294615780984062471930546603826325616189269474405641258187202611601697688781519384712931069164466833e-3i
-.412826687489285601630413258830802892095744111141452754973937550650792040864798305493927350625880074491724029985252974626144784020702401281946235289729e-1-.527386960635800058835881042432125836115555040654782774135042220184771151017156737194951069194894990993887197158127312760907223162701457630984613550110e-1i
-.626666329477098565429507369171215316013450710587144814780618256904708955697096475770620566620640179582383293862567263986053368355515592386230246377045e-1+.393115036938083874263918059897949328306607324344052934867917037433459061588646407618484363325658889145763202784397956384066798675990877000912883256823e-1i
+.616299248633429659854705896821246262272243912935456507464899772326026104071905969520385332276574953969286540569460507366861102737170739131831586103254e-2+.429175436633688719041089654807276589309401941980163250480670442784505046972786674270253506117881366731674512030118262294943129009930883952839078131593e-1i
+.464805550026094685207674124427949626245474454205502645921196507110636763700629692220707178289517631205089537188761680338633686478069421067094664148734e-1-.352933449836688933406176433178366751907693087713556869478643826835333697685865520612245933493074505377253662696323814345169429586273473549025681631731e-1i


==> solutions/sicfiducial.78.e.150.txt <==
-.516049687416233365901596292272220156437507405091842648769246550076262242735371542670306872546057665150015795910887969455616664548264052761541247363059e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.954699720706163747104667878289824379094821805337704154234068712535164110406609390689342917782880934172958575666459578994194734096045360976850832944767e-2-.694834373224938778971254280436713868067815635042790589360640666769562282019626153869251940834339921182274082691549487448004196521034900017366705024220e-1i
+.358966190939421227341171769385068446549302730658030521385946999461816819385499179511178650870003363157052396239060796687069040163313861767878627349358e-1-.405762091665563526835651304564009920921637272143426461354439428024929893942219092613463356351974093608075218148528415395846694848402010597838186807806e-1i
+.678828896336283999731692795610753648880488236522383512632824142043767427577119981530689386774594899250233777085659232471390393786449470652428642880302e-2-.456789638063503365316050751662702100239769467919880240955815529391838983171260042299235207912862155953226216571371137874271099873513358299830629814571e-2i
-.558248807548030416008987679478339277382851361503525670315958110968904773136309621463476957766195078152155728100854025121220788988079821630256332635751e-1-.796056109631067992863741862910664867937362655107656937610603563018223114031195948081786847349696833686825313111060782424387755034288597041295313818757e-1i
+.948536086217941993541496464737320788389933969404811965314228044102117920897471834160114782577999084578601163771228418292197850688798747272075860539679e-1-.735575232771001282445823616885749081023882076616363061255103384658189419171810508931319409148886277150451970172662192893311412990177023350854229977905e-1i
+.196958796626466851823483550304527278860780423338735239279044288794215997488034049784498836976096556729257479555565825915608375220500132974326277936882e-1+.676187413051096609780326912259491510013713197084775037400212431127673230039439964573871769544671862103259555524233592373049482413126151605760410388626e-1i
-.233519093274061172214800873997745032067943671464703563046739361877872531508428791793800929179206037218679280028925020135712842336616439659958303714205e-2-.954228519501633553297735261410063769206012668550743247436298570023786816049670793564544799591855777864344162913510092291448931682118708880377123630383e-1i
+.146261371113347317458175770526191595721470706529613761357663686973841255696253040018592306505235122212351687361104730526019584327542045591917832367257e0+.243991595939151173328773005955829132112520532372728224505751251267272280129482235111797121664413137272098732783584627123406732636961492567380642994145e-1i
+.403884947481814653972115303428843329853798948787623640558394271700169240914715096287952642775673365642246972838336911924880918793374070449157879843005e-1+.224118483001359506440224951588554939945972312085059205458296661968956511831763650369542936267438804864220958860130321018137453668463365275006218241461e-1i
+.245192935179796285819908845929385892468212765560433670082137903973448226071877699516204817212938896607827622681765057933622543523141800131082491285717e-1+.114503558523552310850910685106763398723737468180983109575074229963549588367934927561486439684968358189113455431290561759690377269729581571825484933200e0i
-.646215183636781840723815188516196593874424794424378875353602825213289392786379132915234964933069710880763220040343271830655665851020610775691524404216e-1+.288646753530629813815217059054250758804534675683786458993689767178930396747421846816381082859022047663528804932994733081069448138240296053409859245453e-1i
-.162164625992119796175423740333049116381308193782320786366177287433997926267266041517021577998292925511235930170292322638128040198661516485581647017958e0+.285863485434266288074762579717920171017908033098424434112228161008755397536260493479099049174138684105739159808172682634029663238264935838102204924119e-1i
+.657247634478809377416995106179060883241185312844712920384843219927962700600599589644647670620519977201287947875541318560274623232209543474701781791063e-1-.308305521615340178175718115536943857327139972918200910949241017407094294275031470947851511000700153549065774810756690041754680931948806623269794681410e-1i
-.978980938945315767609539548667032122717480743625625283645358483703008534188385333192129125306150872019750546052382866688808232291980127433554653777342e-1-.285894637066361366084009064730672006749762430209049076116194953753074844886198293987579976715441646360110418979787313092191611613389265149816347789477e-1i
-.136475997732836591835308857543505094035793418182408666583694026479619508177950416365223153150752918669099148273080070427018744364735728472906210111760e-1-.157999557845046834788090837357698211782414785427180537454448805461087440575733483870279842845457768308995224259692653940553369353851191970148838928093e0i
+.135973347951485248946151733737616757665931982135701984021545781399961883353561494846664284641182502783260900362691657456340744377162380346637487316728e0+.171591550606096174255691846749408032508771057364627929934761726942921128998957638421830508354568605589409722062223027375445993004274637858937144115223e-1i
-.634910124666652137295925646496600102156776064274889811520911568033594068118036422476528792471692505948490007977482524493809910439376500492183350840814e-1-.127042614386298147098191331294666942896324747128432468862692246737827967971867216266212590567538898556538680243352507913733376380233309307214164761862e-2i
-.742517971881433270632576993701789140144381305454067200460719132683261112622520406127457370942756683386269884966031466970799248293159455534748644796380e-2-.528627428390393368172503658269301648674515048525253623103465666254665017330682592982682640098515299370618239049519683843647055237097853186165687705405e-1i
-.564544372859457541921790025026156499583249813826015615445754606427246110512604072348395445199298048756880846657030806354414578476254266479336969787313e-1+.129011424618529810594826908109236450952844204503668270082533483450357928827684463125072983056950171781978068853338309827823794244457355768143459870098e-1i
+.142949047974135692559370832851019343124202109844444861958551648535108067548348626318793874910370585313308670978138116336272181246410718921951229045103e0-.128265522672917803985733925572647447508614615781776265797794348405887117422562586633034644191221890893610468668480446969613825577188206282901963572986e0i
+.857277312501957947321978831877778835685232890929153991910125236330386619122919865005993734813324790258671347506604611283773670019574537838504740609710e-1+.243549329536386307327084903052646364910690439072164552006163518816292983380664766320298652893923370395757855894084867940806280178159188457926093745996e-1i
-.996560175337388914012889772897140588264758933514691165502492370033000848266496431362211512442511337842078717430783307902317669793284366246386345436963e-1+.159319512349471002414487091843781607015150806785550934934520759590780157697839735610429566213665612195468067588528344600322076871672069148675466900515e-1i
+.196702407282989654153698399813301843440718252660168756468852571612054694393233146249180356903301972426376568390073015691647344522747201720400009096040e0-.206602666649947977857368870581385470974523461619902841276246600010499081553561203019791373284573072615288487151421512442771352921148600438110516097516e-1i
+.700726591696555560106131236221766550289474908007422577327442883669319340967639954060052529407038767217548219467090714290829580131261720630772788617114e-1+.424674485471149894367430751278504108696310658342371533362011276547370731973315057607584900820442304601091170936296677298724718012222387487448707332977e-1i
+.143006160089235173614357939626767821732764097816712739516892354288828260076461836843745138318391387197323295222414300027226416919987973634738596629652e-1-.214879429419088731420289096930591657084167227628192511378407449478413536781701483651837046726834683875312374512180426544444760617007431792385867497002e-1i
-.654506382039094185631334748139089556574503577300611502118235942270896819664937848915611237266890760666831352379992652558412759445898268405742322964939e-1+.537745462935420373704740142203594916899363832704343931333729732003571512579077940384348466746653083140877600937591334140933894380278014170633890416719e-1i
+.703224435260911796019870628085089895960787641734890520526328347959101679255159163723596898428171558695004490153443599269280676844966120123202777318501e-1-.120432554878759650029680472476836639067946438317109717375055140226234870872777521185385651276025482332829646335326291859453583028447014287343120300393e-2i
+.462540502893491669262298740549143780247070342263694238933360898335025883986140994513770917963597216832241687489896444458449314755149684990664044633946e-1+.453398612635672946910746497527921171675694358239167535877402869314509243017161697917033687346776086441860719371023694805480488679960666994512925107987e-1i
-.196256240965597272139475819413050441276904983671357783974049807997550510082656622435303815821127114948271021206059148997592506455508436767512557019409e-1-.322365776041935253981710561957822662002353393443353596703583060586855705605903119234258179427036531144923105253950667451642998241009666413346798948522e-1i
+.642287573917235633711433606680068278544501269874917931796010424781523206157843009517724544560319195164586091402944549816379120188388930576670098746528e-1-.248050044788697198109093337332401242983918115151588892300874971873161809786239783520213535749644397383392472506175615991200097521799304303621167133099e-1i
+.569308076223245465785017119670766928536171931968675195928184199327905742210617740301374715209145116704817250374087387337124468712097770370566160232451e-2+.147279268833448166228307990612695214921202945130731050219142017313213802439358814943835197900855721576091273479990223415546825458896722825691353716056e-1i
+.250886128141172119522683742699779636846626181021991097524826026847960862053404656885979021552416509214469794894563912684647466095913916214083378315611e-1+.409964655026603761422330630948356653698628118617190094173547028283212366887411259608957020336251241995145912400197210005897598384304991563392131099070e-1i
+.408454587126927008517903393808723787094012884275074096822797340976424476614433499534470230666544443472199409110225825642263597225694350747321141736270e-1+.960814623902795260462160359318421012323236455273801495060295562911269844259517795936596379265823871593447242342928030939083475359781939683784164699209e-1i
+.340961767401416955844687499724834125519788525124452406012632814904762123113273746789056115625265792601344749891141788687601290690218480947672468850353e-1+.413558843190401860364542965531743992205422142289993672310157736969045067958300115853261005001453048819733878276469595248115358014674066426411883006419e-1i
-.273788504164626225314311970241839093968911079162245823510510103823724274980653618358281992027089069281468016349022456346042783510570103671622520494502e-1-.447550317853108104999731098093977654167597946515888575775773813427408494981646452207780090068337638618474200608544840490912271563838457920637203953236e-1i
+.700541414602612176184541794721513973174296109525772500179257558786372662425988693413788244566234089357427250254616468440929259808546256716514707000332e-1-.416791053285965839038070741411965755962649431365994537590205011812274309559756840337267534708430642239796858450711395386941787061963778705929812286334e-1i
-.199436539502260971683334359276216972963756704481156956087730024860479944134943495255366062087136697753530209476171126600923283298430013233425286495886e0-.140901605628239871411516556108966814890333399516749922778339678188023334709334408736718225575893049838528425798844714302418777728795552164102257165412e0i
-.143706311623122307852460883989642773392853946263818230733055313108594939295621130013562716951204067363675134495706317486046826002065708535862967591631e0+.635145574614318305007067593717962842918483996522411336626174746068593378123757341334732997813777826956505997663208844263980808734753441520372593027174e-1i
-.526638406826354002466470757001781643080115489719737980154945192583068194017370262534999418538132397907253842994946137283116605754780580364698394138223e-1+.509266498556950074666052662841889554498459345711665525120982847200378599473550834527045364044736236594801090499489535668556892576978620340176945440120e-1i
+.108138250848348038429585640208686788186090277953204050500651460436368095044485211832181286007388172365170360676184772215749962089589681667878921942099e0+.306094175576502907121717464358910670462435150664690540553074929059534323947531495087345335992577256756325988230680710640454433988034558702757190299416e-1i
-.433872595706313812876044869720848705178886707971004890369293842869766690730353453907666477961074224354355171532646149717243282555511762911337145039519e-1-.527897956350462395210139791732002026470546445264877521784532047865910492033047054679080764948147453989017625256214085609770582226943460639942402152228e-2i
+.738417768618810569069823670925706787299227357609183800047890499076931676949370487735412942296304350962276982467842104599663558318908490253701424866273e-1+.765452588920904292300023086239684540336932276363621012716617400766492708857686972608504496235407392306867462952552656203000353355295386299941789302793e-1i
-.361001892037942991883494894149185589239712455105063426571171502920530916994846003938036581338362605068461713188556268408022424898458627290130428608446e-1+.115447481942353282456812465484257144869258534086379559942810209825753909906755877922794926312584519671107770438859329538717044530791683185475849407580e0i
-.906209352425068248627795290672178282241699520165150387644087849241005399688297103614165760424515135086532309517786133747931642389349418946659980432164e-2-.542499958371736209617042058684983552587784412331313499251868161917545769459362458246856937082639555755797862455632085498148713218414401294955895414762e-1i
+.101518482321014310918345800023722231299843163397338445919822960786190575613708335027876570775329353058972169050074244158032408944054909344010554839168e-1-.501852318109894802731193281160734456603393345571438848267962645737150919237867957150297591404770895084483848714181080115397840726615561073946571651933e-1i
-.179725425997882315260192915518264526916516985163715134406332525925579744327646841563082078780648194393934228424687367175419279774182190797066478431842e0+.124255616848727239710798426156335289623714070650503277620931340516857750616304919776110481895795716102683319164413072162376248679910196082333550681340e0i
-.880853652034843237572650338481486862097579746930573947325405880101629852615026462854137072544923405416204119158397608336020414737313434553889055325939e-2-.172424868935203478673992899821852187700307056204567459677223510420135678151139704525646740676615872341295456153093903131519992213991749381536594719934e0i
+.823355051153612327675148336938785521349073685665502454083635250532694523257709220878505657598207343170476479008061054058660071455205599101175990934770e-1-.134505466936321248927451834286966342990923705954477466552066358961849000386679891926734533661685411968207767265012028817290495917467178347867164894504e-1i
+.565326353207363468525397813612671705505499681440979811502751856014636267653722232491905111688499570948464502195983802284344320809369639389031331776834e-2+.154033775639586026372886699463869510650946541488332737477698793180620004798677771064076008955976948454912042081611126369023558034035187709951695448088e0i
+.831696760173554981780475211927508030338413284114956113368350513584834237388357424010907034670441007220179805030366778854598748237124297731667497488774e-1-.130940325968722152001458169396475632289702001997194292033272370139536382322906626885197461377161462621415199678738278551070296273083736159077367425277e-1i
+.139479232156792560719993920388114009044452712690931796900807623170771172866062643659072006250710725477590975331505460030189092713470769019150971863445e0-.116901099573726864088019982758688970322394331146166811268778699791336707525520471022230518705120228093630555332272510440539379632405494019092907895198e0i
-.558264191457778626473217607061584513788648062635516551016877552094686662294562764353791484030783796743237729554705721156965355033336700352452270981696e-1-.373528583769682103920293356195302361286674442515686205779203540628751175745353666275626691777320517470110349821338190728879375258888215922123128275508e-1i
+.227242802183848756484368231137608287510537742355012228509586759086387716980588272431736025685174606001756593671038300744064694676007874699274628501260e-2+.195463558024505473346276161927208893233439305536809783952137831802920972864056596142105348241589468530684265730707168038036649746650921928270334046173e0i
-.716204429130148088779599789618768738656961279494635125433055141372658592436071014924467063518640755413773162173477837878887278190785578349086619884784e-2+.930416532374717772797997710384939157067567108621254687665974027068174478577749673458642153800530507982165041723686402979234153001067672316601006398816e-1i
-.415806724355855121325265376496227450844345859632657766121190106660904315419276143461714071594245893520056604864328996193229637449664905834048343164398e-1+.314331101344903456294350322799775827129590108611751898403618546783939343202199973271246652431286079674494122457606752450822461620509730516328039868010e-1i
-.574212398287871222117260890606218408500818315610160947121048496817772291628487858756941391724771337510676889321039925300079963925517951534402408929305e-1-.142350794209603167412314732783598645556055482820667422222720872406982493623144535689703059211342365282992478562272517731689960294357098926042366332167e0i
+.365141569164914396253696531835216213909723666467398291128754201115254171929070097994912145680966191947212462883403140620025893800777192998192193717711e-2+.153221904891563230689542279635671626286238023800676705414899070685708616510556684519010266061649390439695118480649552490885268282616412431786585100273e0i
-.185271657156678131961085638082149187443449021934295685755900080299508957763420250023656725038538076347343253677967010056842706925155609995950648342546e0+.645248459446402278223235275502748605612639781339980234220174937524815821371424880346067896221208160744491905725350696995384397044109910918313104931775e-1i
-.240332020182740104814793638155744745292591413547340077203767746494686729132671785273769267298614242291046293520593361543179208595870057074241600589599e-1+.131213177118602221192466429451216716228955859039046170434780103991044884258791351106522607815710562746858356409323839245749874680463058773175444961829e0i
+.237015036386769192719031101587348010695596866694880302799582486826851788455567215306520017995719159716872086575291033780059652823079634255431276402916e-1+.207788350481164483407382845224768293904052926618290942736295844480724533872704147251396230629165507790937187379315072701321474356258892453769527511297e-1i
+.443254658182277594611567684932568196871031832848632305396958292660654737262626681824340883584797524752925598873682439183525321786368345676485524553074e-1+.517303977875589469006853012614106011761151434323064582261555016731324942067732893906216223217538865040867468024570182466890477098752389590910912523809e-1i
+.293267986861212078023092968143540959600004716462485418152586839648449390755963923876642203815312970444133936897874251061982466641413774371658238582284e-1+.164772143044911324456021919354962218388410874180716827216568980835465792360804211068269672051511962791574793295538425486020044829263424606492619239480e-1i
+.505312791928506179967346321944183457104028223790768892076010250935984112240426526113049959044356550015225663810668210810795880501499759544111253280883e-1+.583116936241094529977555906828254803020679687423693801199121026436327196374880268215879076355211858868315714236003063525110144174769929444965073811169e-1i
+.916870854349742107508925303900729399493877444227989287576276617146970754440396392148376306795580565876164464481484227366428824115298211530617219870072e-1+.567885470337731336806159011339112154485527982785413003130286845266089326096638970175731564953415914601723279316244083861422834086011218349742250003008e-2i
-.354774503202722332475547941462699788596988996649342958469796505410379874605873274189003874557704787103536560524839458274477978481039741166048684907116e-1+.138977014932325400028644204462351697181015282444983514795057632258110515772378999776437129432795257266937798250676370972360044762125603918069041471871e0i
-.671621089310988979682446034573034451214915482199121927275515084144044750576773292910847819844448613161630868253480991304468280373152089775217545840983e-1-.101132821468087641238240397537327822459602308814485849349595546431736069938448752423514695599017495488485439601470549954537144403635713861440695706711e0i
-.114831869262638350507765667864327197572974268550561933868782226042863509543910673282295115618466638586945703168507329271460251790599277721443346634706e-1-.930281493757628365792356992391214752876402537921633276456882221204516483348862129849080864132172007513853607921261357816780483080997696146931711797376e-3i
+.498694549508801126476114286892661458164400601189700870485371409164134552812108704563981515417580334211434200345137337213458332723627953548298347287920e-1-.687493760283019369876374705683550912493743419516662885459057174724424112567716482285105027114847245315836703963416542209129190095586863721054084207613e-1i
-.160160187002803914018253774533178693187990272005173524848308319406030379278691753262849767357833947905772563285863480463213028508633645004160493511163e0+.433547129410723613434378940738706777010286607847267072882772127583598783303229479865926224993544332834636544852050974429700677656931046153716094494722e-1i
-.401148081916932208464118255780434326757713967097482973144743733703189570962844758601455268851110953937236306553246650531026392532983675504615149532752e-1+.445767099807525440953056178289228946995404571315565016734236159299020450194318728684237432671821770408963172449304672664556426445233438030437404263388e-2i
-.125221820197865261090667845046313949897556505092071671864668832113609696599119893764311420519234220079653464507458633399966097830126073702296133203292e0+.149159860516762951106540619283235941364743889257081501587550918933188633048414841722331001027803227791125175307057732816148039782591495620568001249150e0i
-.985573678986945578052543961519128282839105592247772572652141861949692645346627299912677263805079498817605072337796249508608962851956327500546477585283e-2-.594252614969149836827809494897643310132194172468462251575853129795333752602284413909911196230989638530052635490759122685895179613470490556012259004279e-1i
-.112795932574061999975885538885738862893471976041845594582455835511860858448989093128265182199335865653671358233465514983803459559172384458071259983340e0-.428833904990870407058398058220524437437142108812178020737526753042278051154024650520032955633687076481112057285019764954926098971090805163810342863891e-1i
+.107597522407875634693544636189156664650867985959375859543403060725396225970806524865246720300451128858531462297197453445940371326827855331593607318591e0+.297216058091563696121177826810836052949661648218179718178480762963728877302885263811751152671967553992688557299465695101380901911995619046005460020221e-1i
-.269380462730514840657614010911820287084543275389114610596544451168875250993532786625299720264248118088085663972312588697952651622607944776363900893631e-1-.145846576822796290938238382788215534509873284144429395005085695727727242629329032688831580442985903935911712914895225509417195380903467311229901631183e0i
+.544324874285586143568156523181572148643482022208270970166047197468544676286109781695566083916087339092431804581910157890707728467559941692485806731950e-1-.724657564196410426281364265387030539866311126817571380757065371416965734845172188431126354126149437100144943330381462473794894461281399597402037961739e-1i
-.103135572913105428396138888906146283877876121418784600994614951073578582728218538475771914706554519088979388753440416206669650136913853496478648115960e0+.133362554041985369952813938093724405592475321597858768696233925893186460121201412331842017108398006198070825942061911586510119188637018722184134107618e0i


==> solutions/sicfiducial.78.f.150.txt <==
+.879869025206607297873401056649061398574668426166320116869862766625506979410545922438699927603620990655947589248923081725900066928543930344377650558111e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.621136156987342302555762083428324886623711059878153113407096678676223934586792307311953232392683782424461830202012581506633057695638386439685297443084e-1-.838147865732378121832409841252334055643010832627258732027665797941398944598331841938849187669772675370680885669202540022368475406434239047663151631662e-1i
+.694775312774447746320318548552638449414713295762795252358980188913433590358700291173910778860896393085787404666572513396472288347098255923116116700964e-1-.327291668359665045957840055305242170518714636026688568613765903715627832995177284685880906305960180169827729102200050020167891767221085486952419129537e-1i
-.202292788524847119849972035787152283129326440779040368202172356102603414393650251896818210275146654586128398226705054533277479786537302319731252323363e-1-.859042601994489772414085032459000327084764979056075971161203092972804350233228976264388287916575812371197327538030588374509280243115246092265071544487e-1i
-.185832570008422806941522890041727432234113533508340798977135863502304125507160075586875519013288794629078816171770539488919795276848560187192527108428e-1+.108607794982605314887835666124605713926024614245071046192111174528050193499456392464043289234527746771784474461983785856281572825081758344884231835331e-1i
+.530139121456494120147220271395839044092311401998785479437981706135887890786279823782885908965754954331209563127915874466547696009564169624266914377255e-1-.156287927106618089091416177667649609371913156469604545100327042936242818512167896583412807708981978863433769500325723048065198277757561164893660185541e0i
+.555549816173097023431624154469396974238831613084764212514059185597195080571850958932807883088187745638977492035539791517779242501896037536182983396544e-2+.725836162859187579108770035328942593242730850118528198608081791554056072003585483476940829100275515303212649713375450493199706757543713545827597886058e-1i
+.519729563229939543754618569086234199284963456123428199679927947085279245008748438857778574003812259459485027936860747251497018119265204274474287976431e-1+.440732587381058784652393154840540284544353755284600439551738781210871942649016339342748066084634737233672555767327555569300076274213081648660015013087e-1i
+.564553277851996016484947711578040556149898497590299325796387862529620760118118288254125113126864998818414138843679649917887828819720542672450731383726e-1+.680053102649956708512390420728975413338548253433995113176462503248652196086856384900528073196401712320322009260632262841903753314100748113538631383707e-1i
-.612711804524977171775741042098544119235523850413546941901403051751338920543573096056275192227643645886894109939938751318862157453292152685185509253506e-1+.450962838861562473283992593450745652402616926865520079004680458092027776380715022707231345922876092683597030081997660101870027028992838204089124084345e-1i
-.328225742084546629486615603940140530626084593668403372063502827219842890924984356639883757972553184156475980902561995090644175517134772047346516476129e-1+.109892255770437555834776283745777384602250245454582572205536830201202292568549652457324774351267736697630728849471755430248419533048616183709436341474e-1i
-.115902722801757139075288993221261318043549247850162114388437717716248771314012828004834542633843105289908047175834757946054364118856107599715237029860e0+.960717670268276793651480184799867061616037843965087443029358796766238994432227471349801117474690489644448019747748182903142399738228416561796866792367e-1i
-.998251507919890196443683391517245234676026625019028320279214787007905607577541426145494649176953171727978201583586437141827565995428893096610039130378e-1+.390200643339205135704598692453371235763318592751029629835552250137571750972757997582726835630008527722475706829634359488840001186008645449580788795740e-1i
+.163651901667616436995459421179928629962796212817212809750537006166873020068258650798245832743132663440400267083521296440267415687984206028741096366124e0+.354893662006619410687556864339646521744372287773018263693380856942644432931368428766644700980948405624690584917962677762025991078607966637443944016057e-1i
-.416271380117289121186326981898763139753618638521240462640130758138081886340613299636147935588529708882089341179892878649529599029323293928460208065601e-1-.722087487670114284654910854570981133881570610229863964859580568393648253716233819609359083055524044920117350192133959058276563710628380710834749363962e-1i
+.172479593809434095022917592401136714369436254978834268816661094823667393334055102820359361209072692555192036838401615029816272625790430744267116852190e-1-.726141359307410365648886816710015971923281490745531855430223242106522110151310642465804989853519331699636845773287852885017778109488275112016344844598e-1i
+.541286217997934256951847882129534369448273296165685999003297501277812048625646238084842049565303641429585417232374533898657878344145971569216300842106e-1-.896302901493724553197552752455420850210136046224870143563228793512558828175317779925215721224671634986834125390227479295797751837675545878303623988628e-2i
-.182121819244302148139987108120172595490910288092548380746256864389979603444864037891657421433540809205526119778466742939947668733874137501718288923418e0-.326992104103585726588461560831014941454224512848371346482768969574787853730647545294833427868702137789072037778812719745600866160381153763859652068128e-1i
+.217302165866328430272488781186093087426081679130105798629148775858107690797998381594133559427667387983452840085763687266032612552837405016604079315334e-1+.160533473158036833125654526272428447059057814119410726250416085996858789949191231266001466662241232461373771895447133577480298009309624043073733264314e-1i
+.858401682467517380959525718056644997384525768404728308743378402043658813681364925490495804989398405413360170315155805091442354547786993846403040996611e-1-.597415983839399149257195267540489458459056358488511865427547270553679160452723697225333138274931345795614663515181823768853482398150381284076606398602e-1i
+.852423082863152513174593071712768294616928039038318440358093839628464224194997882070284985640251537633943483012267193574772245606329817712612540628879e-1+.901988935204970726748513297493497303906236841021966448450311202684389453892510727211271607470291756992366589124293039622401835527082232167819167535415e-2i
-.163350496767265472412678221565168643466152664586771658810218441398882777562528512417306938937059721860126368057103088161402344391595694202791082582580e-1+.119047901760911071728991486475568115931088032932361239992541220191961132604064708719380262365762245486694261072497672871274925181925490114442310800976e0i
-.544015122635689138565025705797187051453178042331526996216410495938461369469430713600369762847074278296695945343305189429193937355319833780246679544863e-1-.183581571141997411390900023988216315134687379357522260976364312292684672097640321896320813650957020717067527438926701269683182810602504403897180579619e-1i
-.898973898411150973433918965424757446244081491805218367667307313104770978874929995434521117331992697241462964560911141311246902514922315326916389716828e-1-.727734248260962431119182868733956581966299145856003176108304450557787213454147331533917641146534208009823072915133612553967385445482745653506401084016e-1i
+.116854462525291494073385373653737628978130749171203518545845573058122405954119960829616183377187949808366928650152532181843305311148352933831253642022e-1-.460655900194615963724012042742670155680106527605505807698913061323209359611941629066071619140002797621598106905127754781111398575037210851135113668848e-1i
+.609650638366753664478549748062678369892673126658342083396509075444066823940843093738633111110189511406175606405523520243939372759550181702734511869973e-1-.964224077893982662975019788202234165929764784031556645720104551843256099371608446570682846830392462231648352843212120268304672193807779069144210534240e-2i
+.232101134681734615621832974852558222348228551645162959191225659079256925443370968739910927481612284324101667440398133481966777052299103454881719540805e-1-.171877856225625555188911488204976323786017001513966778138774372647892211252551266533159967022258772572285814062461823497417424910323503715413078571802e0i
+.903562343995349433943963247695083853736044578777582571694490664667089243825815966646299695326915675416602547362978648203121012895815193494943682368661e-1+.750918804721031768398442946887586264118843054936094218626260267161107953900231281227590515888390671844333130981132311708496606810706231387171097367089e-1i
+.698429647665883333372421749650798010407754989919439428088892812456865772146975464135897904022774492583299514449069742671022811814436959516328223530481e-1-.908422916467637282214678735371229090527254125671108613182201190822307709843802559933125006329531149639708837001903357269323185478964859877171647961210e-1i
+.167773411330926510392783083634600927494737358954358028952484265109650429241242732479530543351623499188821947888528931125962486488347422987569882160549e0-.258539207102938484725702946580864377703813257514784479095927412603295560262739312700003111738003373705153634471649071511939144820849345074314664521342e-1i
-.868360669293180869636949572491795830606786072561466794078621456516839467190858288830420418350233556781817553077399541598409093160656941348757763528698e-1-.531738824070290209201966329154730101273716699223324053741784308059439494579535654675646655426737239656107593452130705216057433770601116140660388879267e-1i
-.890803852961470755267130156182566608214646530789200171889763023487133399397765343061985554999360559196700113391210352636886385437794739555113647548824e-2-.143124157501179726601637365721409372405896735809312356090761135878077711483177782747362561930400242449453784835074482540961582178226602575007515540944e-1i
+.500585985368941830604781113664838370475403001065966611634102408580023918168686226269240467012904211525901627082413542061556536079162082275654759755972e-1+.108330970512172064831129036154318501264923999163113309626450745315953560608783096400160179047610089794829309562092870096685061342821455160294970404001e0i
-.198323189260647843820663064343188783657381328388090953399485756865177517826769538519236267221420494746460614862341057588556569786088654050642296072431e-1-.375804716784022242133433470403279905867077102030703373817938997246733017288332918454628780260901043412277636140725135313180484889315146845470562937119e-1i
-.740410921805822146718558022908025075152465193111306862215443185633606773091797909187870888893408683975473393025791741047825348943743795547764059619732e-1-.118364301488417538711646384230371670414548076681605050057370573928747956119688041517803702585051431581937580802759622625102626465309002101322583871845e-1i
+.925200618078614249604011992952765589310534630683947039690958068448539386316912166737605400623679670612766303710580571650117047554899178798461297666352e-2-.148033228442143816913162789779470391060201649894602495770192837330702054926760835996178189738467181708339768030801977804054513850472266437932760767076e-1i
+.564302841499854216014533502541473509633255650321814444917192690830194750519830555327690795662037144697023729524901817356353977797270205464870819909504e-1-.990628104627221823234393170959031234251056612785175195622701433864992007718745382984408050427028721820762838134996924504270146341255796330520002677424e-1i
-.432412272282974874634055285268015263209795870953517583077389507701325987688614913784106153880621354285277832111774420279049956913702605582960566176207e-1-.100801939595271936311453733063654395391506554792797310185677595840558898034603141216178072869282735400026433299816048348542594100656119452553483912614e0i
-.897058819062221057040224986234324181735664798846239431391718975419306630287474863912023758982346947440890394127123195272812944866549978819772663594669e-1-.161196579616567651469471496847607641024471590452659776288408176836212844187440339143203694104586068570561364560599950795258193936350878411466462504358e0i
-.104612499477665242451008260970993678772175219280823070949863991960122038611126515149211268591567910934211229426701624772494546812052360728568363355773e0+.722567517395304383563687848448063318551695330242635248173635896302014063521274704618406069369801596756908578290291464968997821348609407653283129705533e-1i
+.348775761165263680964930877542704799727431758854962115730858575329258124121259902713247666908362549531184028082449608625961099394039323903758247931512e-2-.141804103704917030281122165560745716906127761432216504405993923035515008850909674293821816727065858157637000291209093603518345663931202251284340286390e-1i
-.306705798585795901760081198361851652933870484917285411683216139035330528012819643931796038195837318947635594635444653887157824680457140031147382133060e-1-.103263567538341300159674248142941104220988298843346970038465374196086349779866675686494745704693964452446262247673507977452517478559166353796686988922e0i
+.320841302281547038368377784524293910236480410723704581240706612202698182640241684370932552285275716616482223843464394956595896531750052494975411747220e-2+.121634029565324915904916074719985862695564732564096052832310184074080976571493274475018928265577022285159206696982786132269109149080247286991206344457e0i
-.770257718039308368759607996252126948187276171128187165109527679280963830888886659926686665987676610708286900110584121681284805583237108936467626640872e-2-.525680989600357350155123115195319422924545375953412829784572853378924746963781158641416425614451049869652531801102095869890946471093163476349916428851e-1i
+.940446365244734558222024550435497115664600543849648365541763260157199755725455162735806072316290627975862848996126141875509868433190483912002781374847e-1+.393757199194799416931494756939587043234089796075992799703327086071409122667686153282845776936267597976473797186957721270123917413625152604841234800455e-2i
-.186629880087530209062174439283992402185898034821275422165395740412853773601633533259816670738993267028700797542333543819273896969520301303186388413902e-1+.138876890727039927363985828135250679959612371591373061413695050606035981245322337549840769634968648435704312872158330033558842935988544144290842620262e0i
+.440047081492688033333703803890720882480515834796768270652115266812919238125278607564126197671576479468446751273474470119868717953053123287865033669234e-2-.107537165217359503221690791546822295508438497254435714971746797344171075279839211055043905896093846165401840246757747781534952121315718312016345591906e0i
-.124771791623632922772844284816297369040724915129721942863234919592079000760167292123276220350023089099885915520467925209194901553757653443085929839310e0-.488638987632173931155096103462803187948046211871596782499003092757879876308758905396485048644810077880359643784065555974247666187376592991575891609602e-1i
+.125907925951357056976773617940871561884601200992065068318177786315072224934385843253324382360324063729267334227591218997679550922219816399772346007430e0-.222058240527700770391123537143122272332700541368787159353179363559849554234137253140108069483594715616804023193992645856282173051617330316478459825820e-1i
-.338437712548418019522179881568032770729811834908856492185443631410704349138893031126746087138127656506331342774076071253253829728302185967945925699905e-1+.563343990838657801364034244332598183952563888661176069736401330743964764441650290178671256256580539641995172199940887660684810932804715208832337741406e-1i
-.681039800094397501730352961391150899601741791152433909520969097187474210406039003071654979234214592406502101452275880201894795323079385434782364907742e-1-.874207280185118475420845510235001036496806450291158525218851992553011392493565046889568204454449575913518381800275227382992386274460203114909774970818e-1i
+.145956337774144143088696173520616547304738591079014897331857545740639988166571465229423739611099890789436270563135075036221996987295365846126117520709e-1-.612362300705704485284575658815298248331179758972367898263927701922318837801534813963590157415523614536081345885999053397342373930884485229209437081165e-1i
-.323717023092037132878030071525472062080042457496174128296845510277934544011795333643753337582413464264434409295038779166522329722422409815177183687477e-1-.118082509502766481375452259410930374305815483146206749470979000870146157256615363682837231678732135970877293921403050427451645678042893572329851546689e0i
-.944147150286340314496613097362534424559350434309434822657454269467723636495856620638854145415307854788380905804990120405917210980958475706790210705554e-1-.242520448326614424229078522798496424055396433383404305290915634103470717891722263185313257685910316891932363324695923504330144448306119063763928810531e-1i
+.128496660145242241043109766681827326474101019056239724822758429942651844572869913277891013219779268537571185989160251861176432993180670946850757102199e0+.441488949858725488770252623873077263536775378478536706556144066478828851794197621161848847021094864763852828730743170565979153119185355457011942766349e-1i
+.123037352780805429167797391015128070169574845448686182328152058670771082726047676240374253314791373922022220278981026871697118467931815355480294613691e0+.373840126085879094532522897792857420156680999655210787959612003544653904054173819170837264363805359364458592343696280662354088593037640382868147774025e-1i
+.720418703064682476993480889788500794224780449262113417947141493042241859923805347476437260529137666425295661733092762619764467025397239005098916920531e-1-.719857471784041780789581379567682609507087410641316722257043412499450099710307892617517022380884684908635724593365469746219444099880703240526253175179e-2i
+.152686166516212941387729770602190131997324380680832078171562181501515262001184702430838894958485847459529005454444878429267832391848572377260431397719e-1+.126831972467935741446437220178855163341368153202340869464904109369525176458353390942174217427523198981481227087469452801836274721175350424898904039884e0i
-.160942055666390726564897246300510533300706257928464167287346765988709954313513657607347418224956974613070780149134316966709756806051110864264043217768e0+.616948181892891996068178875961073420014257721071077909669169625821849598109573359758942026005517595401112543535068471863438162939521158110808370696077e-1i
-.119041763922015651424939034639020927082296582941762828110486175853722378992277762286153111580172267631078399476434866691144638173771038952761291107472e0+.100361205258799065803313433756394051834988304477481617176650282924750156157129040379800326916756625045127360886254209280464564591340410322340324506007e0i
+.158845191817167956085960528119474431267668861949628911687915211897225883256088204246603767849282546428616358837136252007356733604592716821715691762712e-1-.731999016108393585116145202781180045658134717218459334747956301104439609467608868128694857969667809445864927729905700865087518131184554211823606755444e-1i
+.562599536414771963457228125623945656787086368091144159614365091657557717041820982810867363568440519593971548708471830625238062002290764627132644952123e-1+.655799982012492965710927814415716740039034543113553292665620987136604464429004213449925208573690407429992432094347768854481749414594168334566150438542e-1i
+.590506246426941468564412346372194386883884485699330909494745585783575203948759372013631882447026215666619290216619705575252420459676760235617389374259e-1-.204833566491852267510282676863836782986564126462888304506866457408261548260774973295656780458512261781277840891679883104597653473675069422285678300538e-1i
-.855316053663313721141517109386895145197569305261324672041266942701667913815219050029477815885736218580010335078306073438665589360869621772505179148131e-2+.664490188295007408201497998649036065047256519495291228290645694514987700072310858292666829319339905499054476868699910162992836294954514797362614432111e-1i
+.174276829365277619328331081017445622741703919550196695652721562057721948914901832705010129432937867350386265089468999684790650909418004835221043335321e-1-.211615414871427870806785563369859185538414275565168594136237049400335498472179326246254370907426492026870182032705647636114052377243635681722301804364e-1i
-.178354526957450694044911327609523204401682583009767292873328379293223147772184790694170743218693401188020331583228453822019044020586381187678524320774e0-.464863540018822729728772490718671469251533039144661297306492130401269185679213758189154039284091461676689982194381827933827012427325619519332782115524e-1i
-.588941917546615505310397079285845492634745293327131010920812702541557222211586909307137933087436642144070660759747386442781412908210169274226881377711e-1-.404312732404200105680468795266316157589843322259517264763926893364594330046949152571534758268598109951275328172290404174520809217345650655489153048766e-1i
-.725383650258528874081855722992064780473779685852773986163476751523031002310681973367096541052274923456795296321241961927347982513688205653780283917978e-1-.233835537097543358546366300158738276795241324613885087830115102777184223225666430508677771390998070389493664040640793956826395668760393677950402490594e0i
+.169282942644640676788999525850148651529000586815910818379801732106278776067248167144791441634718956781608684718989949504028956242625546905323770687350e0-.365926036214629351556555426194715477728700967705979354576745616512932083386764038843507757770137867054383011889548228208206822597279750239260393392460e-1i
+.968526032630481363260149487774362706181270045964821317343302107355105421038256947195780085335904715901318492722426084535014392923404923127145593171158e-1+.113800971739809374919602458559158241180364127441941920552763985495394942234508478404059734894193156518739663904064798069952083704890997957511094197250e0i
-.143925216151851993840200213701681700729410866098940178957568736225018376306789053821997854686324102501998120648780771319731009012377911113798357855325e-1-.575792111673342866194314458623443494929966390948492005961148995122876732873920765136982275594655588603795376296439331614860275784046225170810506809031e-1i
-.602964072948211662766339152643776914444386880885063675509279902718103824292524082157168950334571984503845769661654826000638000659181389823041952658154e-1+.203514083649264692629636053267554755063810061403303392739173650810267253841150368481417874098694496270738990019328445488850006420335918246775013879050e-1i
+.131983139147988232275469129400174930785975355598587299487193188837247235677192305196195194884047707541842799061693747030342231232540593987190287985380e0+.236401376127165806223809584107043057573618928152100934660968151714187600915205046892260867069455509421971167327378433077540530967003426269922715738467e0i
-.104339357132814084402053062404337239434919234504333010929151553241387243515657273905552648678758930246199516755429867803907601275973039634751808068327e0+.754907771175859729207789804214629135745346629016502700294811026831700932109967793667157573383479544582453794687727463538508104627196770609053056237574e-1i
+.271842044574815633506289095330670190295094536440807034813848808716598793948598030361208295279321709380255985732631999883253523615791197775572995723919e-1-.419987051758590784420761574645073934968355928084438388908182325322863107215529904653193621874613451652094286827117610404908735855685305085923905074460e-1i
-.141120554309982961985469387179964750696927302057608212512136254321150025268634549620188931070524989148066260618861503012177458744890510896945192928984e-1-.128465741218147693522776424929766823530476470054301279331873905370442123414024149663074054112023704505186896212701090941771938134522327585321512477303e0i
+.177026832942983168570595223522946882565962739440288877269139365392611313917146383236898203478463974354453093598916981962648248164858376249808758487404e-1+.477641797909888228227191155511295715707066394393835705030073574336681903593026195109986437706571670638854030886509535766073304196043901452195713110592e-1i
+.332148931821632105754770955313483108590501448383988694787023796459243104436291882612909457521333619786396737870974304518935204190610943030102495675832e-1-.944541162780168386689219050663264481436708320234636590950758495509929485912311757434534957067017488923594003917237432393983843670077435656121508533611e-2i


==> solutions/sicfiducial.78.g.150.txt <==
-.126742143367756934526761580793701439403501180671022006474132455682672998516829913597829137034825538369337824935342330487204611104405797474187344309536e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.460374653582448022544036688660305464961419575909547739335064227602128437727664952825851022961319649832019076476250982736041529931092641916545834500118e-1-.982310806392448375285482693009210600993413237221304870900577712699800723718681898104806506439969780541173077892917520147196770045742325532482076162009e-1i
+.981316510836371540715057942947328184666615744604429811137422492910631175572433936438193964857052367424622313639057498033749387080155114112045487045534e-1+.946048116711586296921882675219143981529372357665487832046824548572345429086375227999258836710576508558122128591763711527121509982429249833654055090523e-1i
-.123226959453069018998958136415544172903179980354045725044840400937798409389338009732693449604753235111171711267412397009972174917848099886636679634521e0-.103990405642301546759035856173105100046337846016166819621175168208790725729226376866437423127190237754655200348778104297932828315405332368909925429046e-1i
+.179166589855822693146984779642883808379532499230971946449871526907053507910394953717714262872510176543959261514659028652311110361050483432144782971886e-1-.136106348454565985982073026164968879967379141371311939217344675259483483190469655449437105227086621905512890865257115453292435482771509656538491496428e0i
-.203711588049266438900242542744917255083445861077563571298355695891200174790506803810122313371155463975713900439269645101447703111079257651233123768833e-1-.500207833053044420069574878234738667852443168129101950200727166316456075816074343645503477392327327976074238400778874421966916762318052314921327199927e-1i
-.845728492142939825948507135992594759587148109161645064058346540687501370432533604897297868724597791614768869440579398649717559714576067110552422069668e-1-.124932600407427434126169362625312823375291513178836907702173820126745819578484950604338006770000085355538747520607660907021147795708404656150745503040e-1i
+.211213340195109803766455079422031542546098605457802166587044727372422299493169126313610267495619168819232645301358973041306891663570458713892810848649e-1+.263035860750352828767869084925686449884450400244726452848260723054750746115792798099172123059399302241438778338812973539988220731450601756004188757375e-2i
-.355986697692487721053165041188351646105701136339568819347238839096092091142315244210868656353001868322531753479502640585565055496721325394239929060379e-1+.599591779974132797170720021703659081340798172243235587699562443886053524348360945694526694896233020014670264377646005557002476847560682395643260788239e-2i
+.278488884067608526410830701612406204611943570492447191833231834138477840111203434983153336494527985134097329654165713490912022005576705360830822742786e-1+.374431748877925708710587555430899419813507943328657097789405875859676866424933349748127565277187474146975651740550861175697976530401547075679289863479e-1i
+.983672885430526731807047594841890944842347559624993017298992283477821736076254170003718935998591965225249068708365360430057422316511941042508236679239e-1+.572204249149607981186198380454176529588819534135633502005349126912153300114429867192073721969472093150690623633910765500136283353208856515314549199685e-1i
+.107564748804218230803982435137484690316719119593632472509389466055201924215156307189894297100514631780543381352363629046974575142741000269632472832379e0-.144374851207492097706974104293696959189482117243927268095072885112308275773933025402951534613836240251055078477788367985290741875763527705429819738882e0i
-.660275163187272081157841745254437630174201073082776602465712868698404519809033286415034224149007317957716987207630077318470166671038810282540615023246e-1-.826125166573516870641822046770965531216701055312182573364454428765596141280934490487505549974748062814472411598795156771835364140413595852985291337544e-1i
+.411319219116775077793389466638659752645449879793463501505965524946017655462735875307306282211480854127819308033109277343716249541806212397444489529114e-1-.722572763911383323888042647782422321212702075896821834630459213993407829103471452033268504526144050770680397623819556306882145470449988371323115754884e-1i
+.705540927085850843772415623712510906680169398498900976568451556505796712072560685312751575216499443072288750282313658574479738585733251702456805565746e-1+.237375167451871697009680657859844124901454649975593884996584198457916371590014687828462655183716988656543170389364582306423999700209841762426125896358e0i
-.541478554538823192549641892223331112786716423289159133230674660978811852163744551421770046962261511899200882001290649598374136055483219481238355609176e-1+.377515491990728258874292726267184543873321082988337959514233855658775389791279554386838874240584953344633949033842737563648342888947594016418068496748e-1i
-.196969601843546110857611858377724419914850791104425104719742728634028737771953800050356686877716697126994755069645484074064506474484682732350726959080e-2-.623343611642682105172096999005235398174651066462291704242880438743356119736055737336418258227757277251213445434562613703045173077527371332907032911442e-1i
+.136049519808843298785707363449133291118113979811736008696840777407701130676648232204930334349729436342141862485111847728364637735083427800295624630888e0+.133779920624601092795313277354129157879904466261171432073895545607640633899339860427521538272037279880529006837758498966604839543680497538128432381270e-1i
+.203844074801303040508351278365547301979504634966387981588815105993663431613052955132975973558527586112597648236288818533791304926751047770565107202703e-1-.483231062021443267052836474669639354503439239894668073535224941205747860287545668344616481752606312238766102299354670447443884014924281080957866217448e-1i
-.918799393670983400278205790540791515804645291954342552838657751396289169859123210660232857622886446606524613719701216806715256057224434580638842749155e-1-.127245265100453599284518527323540551379138314120287551774794565486864624607424544363903295523210347742059525974334487517230921026625083906151735231199e-2i
-.330200569515736410658633573153622325457879187538578487208102947811670298836083418227012009281728563960408198857684740380810521625148085891032252081224e-1+.618950043337579751865408552774984689299448443723927235580983884153552921881889402652080210875756436207274913697272016814109962640484800940015998424763e-1i
+.392193245096685902190388815953241329799816173537386138682675894956641604476605655101785860261406382889433290778527726187468933636745630438934809984886e-1-.508981081659772013725432633463951954133493782519096096286826908689169094769783875565717419869441681955310412977738973935052909417570089865523020132875e-1i
-.654077404045200915209086006862055275371715854542163730239076614876507862138676193528727200662552693381362630686848602468554015286597869489336793162234e-1+.118157483029272677987483996004409879347379742052192145945621728018336155536765562609542970166317523838188523605010639724044582325683858750043344356486e0i
+.584731547036600985761367777902198995363865151829793248868424188813564538287471766527966473268089148884230563479227389833686817997375536869757324871609e-1+.609678458690605652865762200662424240782318847332727217661850025492873702985655935350171773867721515198720273304703217151059621572931363120290737467237e-1i
+.250870829696637183908546754418514148893783987138540210106490559099849442531647749444726574189505260789649678674656967706971763261381489755709113488834e-1+.106823946587657447519958210092084259750772891932440919771250499274069980467957515972374438583542621648034846984126157084204374588881426997200539083513e0i
+.439918573453481964936022596503125810128676575712117913263487187737409767323018542686431787141692076316557637349669902156199771391316110925012348130861e-1+.842202963397599531863415153910622374483605039223081665756089847316812556064375527181126260012744059672856273653867811919622847707279500809232564226207e-1i
-.360000638064883954604370209446502634820697693749644574933104236929489440693889393009695525338739841570849995048796726984680230270097673732922184129453e-1+.115517905644362375167543837314570307469887091894330898846364631341092342221154324132520962460539516267633696628161683646426279292063690432160963931322e-1i
-.154727694316553809095945945518847987279824691873061296928170619877050590557219154619225630642953453315099809895081454044778625768885831404488015510473e-1-.433340540351534976903383491621049601110482647548319109370772320973738922585313045049833192655146170178421567900526829102965021000718905440852704899918e-1i
+.411189673706601521020665388619677239320109974089524667389601609531407867660101415033261748913380815201710356030690637278953502969702164356601786040149e-1+.288244094038078509601452545360518614475342503280226070215584825890019874807372401698257206302640766196572503362180021641253114683898849315712165576254e-1i
-.180755324781189314844817787263593987107758644370627535173629171119023230101853261812935721766996909520162854610286984499589244639846459034425221384277e0-.137215391482570991717970491631165718653171014870934037178892019875676954620144754316296767068405824702875317555282417409894326124731953385503291356391e-1i
+.888068667463377089645090059591293127047764995921910833952236425842654366578407669474079675459569437168268593801610694781585108275405648452401535273025e-1-.526113960431721608830896716086768169913452385805355185764650126911760588578672111830511724567563036179670973790941052803650606952464546110304805279836e-1i
+.800994341801612091953032719016021317522994721923877686419585893052127401388978942916704112612754376165794029836374852452085443111044743246039358615533e-1-.851859312239962457582479830095173769233414496314262391693589710132202154750401803890588290220935191643152158197426247936125606063813128663064539500667e-1i
+.274251364447397038395015307278700057160152496706668005619001162341916285925505674009831306422998076559667171932174524932717169747429341886846975305690e-1+.395907171652150584996641214100301789510946883802544964561666849245175424335078401864098136547703229581589851052472653282712204331957416719368887058200e-1i
+.193667820161852107968728247703462518768959710589421940772199880787795125024359505762767039441392338744129268004850851222884246830637005089988575726460e-1-.181224676825307707537091796739725365703881476967036147140396049181816605560111980957817724449579612762810782765118174446018428143488401963738020016198e-1i
-.667768963785691602588541485105500133308955137365006632236482695688451359506249447600350305478259850813160749591675003285889758713894039687206004674301e-1-.432127695896299681596715694571992998801866071054845329931658645645499729126290726791935204980240841534828814298476294708118506406313319492092474171275e-1i
-.320351598630416628527334351203673332500537894785763559077446614748417202326284197509225266375743209635995024987230966157449869621405155847198334346076e-1-.212778101060614245299772495330488606221851234155751855128609417666469671731658342449461053472147154695584163623670411357386437199197825153185664368699e-1i
-.384894425699173951841525716924325607142669268307936607854948899714807574842868189392852321312480302061033035170393760893148985724821438509721817940408e-1+.147217605275779586742380886897578643425449996016637311102798839626332219270461038578542674620344469253953413960725591563216764018351852051881630757101e0i
-.588535904210188492010416836104217133194208686273596853810807458433413613125582246645240338859211332344396485105753457537562080968914572336084505819141e-1-.722089289939287783581760239114207022912073979651916206061519891567507939571019957368687263112281345841679659142805128114235746027892815680830998361129e-1i
+.444996354860976976825225497761888445243996415553300862495745520859087878686878609323301333821590956484817148214184113030343451263038008361697351728669e-3+.141517959044620337304524276075958097897149568126071161136548492266418408431037433998098451107448840875120248835928924987106821552453516779835407787558e0i
+.233395085194966832626977729026573803110038142049503905186654841484153507130629140694602861469539724838955141785924033312809311415455281836827542726825e-1-.216822426863962177505199205025441735858234497681533002541521585728728058217874167137885468260064453904947130477732474346466623941107301861625223744663e0i
-.121941722135367584666804711648711875871860694949145157321926581489433901787523212325455759962559691518355944715512033683481542108544651217657059798095e-1+.515207881953530343169497248285283601038734402426491402667303502166084077800414686894957907390592038983872345181488396997587798729345929623398166287758e-1i
-.406237991846868938441488607647353922999427719557915557099780811292495458493654594190923234092965914640972232336026707083063793849371721465213467357174e-1+.718079880930988925732642271522960140688049592588473066724314020161096758712688283268258146980253443997799933262366923898351482151056940812252136347817e-1i
+.221820424005489816743347267649119740060893072081733342891535880964469547184457087604294931293436177375531907486856360438584961675197388438756980736270e-1+.100894282030579826626904024669243924535729104558579400425490296877089053968398680230399388647061283042867142444988414023854966549015898583266410503322e0i
+.747089813805669641533558160447456196229037225646761864594264116971973007179462329892301835439811026736113192869869763663185766691767919042546252740652e-1-.229901065044628139068822594778318097665873602435237505631944036129961757816756554509143795609350638003186651822876665599121222175119918737470612011522e-1i
-.170611957054577119993588631694111725592049704840879594971402521807237092164656338267265897236396527147878265727334676876852322727642692697144470473496e-1-.458124993506460208837804435858472780608175508066163042016623140024268685825203301873836934401702171644942208109059795372850065889267602551460775624749e-1i
+.631915735648717001247744911029583556486829299135690502472208997156848742052305912273116273821937514169418078463657032600704771198635009950589455977642e-1-.149493141216306938884966614114244333067724875448636404014093296277367494292161650495194932066657611397181947506570999310978504880569812922641659423101e0i
-.353024605112549822844674950601053218341547166880732965776960596292087021010973961060291812374231050993239078931059750739139870337253807159698262391526e-1+.139288215979195426727865863555006965662808470882165778587513283768606815223560694301720306262201120661699805435230662478032148003119384431206303557449e0i
+.320472800933546689037797518451737457149281379811279853832496338842542117813047495410266942498562037911936493376027494094510458930962566173927331428810e-1+.802000673672509959647588838726342440442639933846930669576985498613297691642419855531704955692194615309700216959213040021410810304176747197319442937691e-1i
-.609955566171964557614915438200580787894636132884633708644133583285937604317726014207541280187591881468572931565992658701610775753544190400572966857839e-1+.362202487004199579551740675930429484944224476214510998063411482143185657650689652763734256576517043623298801808517269227928329870826203748016073101116e-2i
+.584571823798582576143375469311949312262731811417197919830061351476439877168221346564313908484548310176596332144829603044984723099788493638345625481215e-1-.367135613317956849020343010492616582613546253851557746868709592266745112217768054090257049075406513034070216215202069094170027530355151901775444585192e-1i
-.457361356824947968970858372538211360199797223857303054034396478447240362054543402748864044434649554564811093107245137180229235647692049514691428086332e-1-.117259977310124857888106847019333652933328716725168747130549165235340433461918471719705358167663177212295116791732519354772771269427760202612343305594e0i
-.169579863530831102138789006382528555690840653675179004977537338763893401478106481848394302659563910838177266840624637001215736708795550131643684456889e-1-.155247429153594922362207564857095357046910679864412104682413043349603889013582052444336522926558164708394506980387714248900923644327581362934063201512e0i
+.883076399444826033914319649936607360996968290370919602036751603691655073005152143511412409235498349752182516238167156291406286438638909300230216939860e-1+.117335456414641825369629703762227807443099142066630759192867362789527548999714574083883953861384773113829528469238234928762325268469501554647042193011e0i
+.553452252967530415934757760193369066664275458577361409805325501164093830561795858409486023915193758340517465979302534440508867593066797633412378000440e-1+.135073369259979396037639739116577529817690042466649677421931107978140534413116270780346088035975442758099380185027021795340415389913445387113933358736e0i
-.866729706183012577686840780041469951420128657942761442772805174076157517001329253160059499618310309423616411530171940503953461757328278180456531585515e-1+.625512666345770420915592444044250274056775691398531276968840334112161273558478027614780672935623208287491585200592055330262600388632024172221169384756e-2i
+.249348835986837877746385481346186561553524408723791553585068762009849001802721004905805208740923521852796154021578112627703731199278255529832832089099e-1-.138906614510187415032727931551487490215925862038528583188520629601728826213901025139882242420631979544925878165287616706488392550908457589329095688390e-1i
-.136986490938896968248111044630901705317420163785195004589972433037857327705456789788259317593826668273414381836514453472118050230707481168762744981536e0+.158819218623853734827614078810979442711813958496347626443006596451549554653564129212730772573104658376699434761982777648103639167658209000390903444971e-2i
+.586712220845708960523355443035109594227019484792774012527196273262701396834550436335608469527102874338014014469492624898142988249358108616176552604250e-1+.146138239163344403408849128827272576383522368386080767393590687382254085097537580963435893142375808044018389876699619629527004578122617230524430195269e0i
-.196948455267846177720573568917347083307687475214699101672537074421612236643234017204052903994735326616813099788582876949375789493748190219548096880720e0+.106131162360567277554589263957354666469296959441109217478633985137207525795853728938986894135547093539644666292826372171418001162944329998503181878029e0i
-.102048892307015712891901833775187954996282139216101115858490762024584652722065275888279030043329416332101644699929997454815594309658937485403335525903e0-.170733358269928499161547577679259756216220918359449961269952190805721546614703204949476775851824969055242710823667541382311925194967087274703635973151e-1i
+.728432121817459330067226664322669586289544163466493746912975648767989792349351465731706347153987223911561422694772364776079087383599371533883666147644e-1+.127622814114756915242780556466310185072366179242239041221402892558519267059003818935753467004459784295232869142747082490702221437613836771990134446628e0i
-.568500792232552318584920685133794083603442160592954479663273070361430292603070027123423362384695046911596481872273592679534005483936780568473102722981e-1+.171804075335402825129943612171770607779938801403545987243928373603142684044695273238847479209652755426848476055355986093750295696525526905687599626558e-1i
-.197635836369930829423464362175177932321932857962957866783314284374956722753888999105442114087612046527063438995405067967524661618920399802717358019937e0+.143849750200116204997807117542748328463692849551127486988791323904501815088074729929520849590943236657085518364544319850187174747191851766296413125309e0i
-.113572108730234708434861770951059317594203166035821416745889413076665847445102991403585883623825233200037922374934107857349384799409514999878421155199e0-.353321104968585450942574907205753120678810382174484351388103082990646283539084015293800002863556676381231836163097812429302105110531697304878631173309e-1i
+.371002572416694887395081022711487220272983934292922363409384764770659250392912518303926519360430030271754070846993445147543986615869179873646737150518e-1+.769967739311268093744025790848686658217109020665692692856300016991837837866515757076128630851848448146050015694194438290997386897164328738734761146421e-1i
+.639693050694266207703680334842015152307419596671511694876642232198792712120836864547576029619125283497047737879340219655316126325306052154087055713764e-1+.450638069361966982875132133335225265979298229306615014495938672323497529155080006694554265692765903006450796847369651357191247132853691047819890899385e-1i
+.605943575856974269627430473881243037222353059146204415012503314548128833414335002215406097819244885103178192979930623811891538169348302181224903197890e-1+.122667208000435324742300122219257400412024587812380680525903945355333197597981062823092831725645333720426438193061742676354502947403042799599528753136e0i
+.736434941963279928523155794283956092063372064547183282943503033123524398057719722668320033828983660084466587663490913381364782201415251202860347072404e-1+.334900865100916031907851532932885098216565426707294322866813460774694801984591878181245053131700785224679201770764598935648850401322266664522646892636e-1i
+.526940068607285807779680107593294262017583099592468324685990524005906006602133958623425404921887401773421077481517540565067119308083940018308912696614e-1+.485499100651251700204516056859725442603105973627961404889446958267311826421235661711098296812689933309698053691577226626375907296534269578343978108001e-1i
-.793975431325204305857396577335757888764732607272614030918155898268253786842647392466283065926364103410628530245525694932472991019046509960955652727233e-1-.817582082477682709275131191033341706436246922125019506937052062849180971719277397094657549432691735662285682211580859519118495513480739910519788246687e-2i
-.177104149023371008844417107439522123976151651799260289291831950310810285053976554441234897320433037759930776833616666280218158353308800020208851555041e-1+.484052946547679712151837863951970248156160414892242054802795015790388731404070441395424941050791424505978653319695103787441766794895699314941373371503e-1i
+.110534006307968904380295075996075183361907627879932936362207907515963458782033120649875192581641227058802694056796545737140540269231524136768236098558e0+.120595157859671185209693007616726503714804527759268886039618419109688692108690166807214192417762981611470062844286137298292386048303103144937510281681e0i
-.352390889061573929093692802425723424447777538362062043731771240134463919045329921665275583938241912238509690604326718094529886659558994615855218334671e-1+.362758661641323781299569715458235630536705483359924013174026067071635935554587074604495854515903967290155882060252610796494624628220866627105941147326e-1i
-.655392963522982281081552191379004536809512728801405120800874914015195366208638277344085635716149771118603984873620827122143077617611562258231024739389e-1-.276454711532983533998708493463356481006216200033404997413093103368156098500515378306938698831705049023153159200635620613105825116668200408123887654257e-1i
-.449677234094095835154283138371467280092564481491342889238070441296437006733412653299682596360005453703399962828269138587678714722891468487424965209609e-1-.806923747623632840093312984540906224173291517213893288286342805470359410297876675793193202631346756333540292687912227088263660645373299031296736386470e-1i
+.364623143593307117016192815832808145169809463205986136383307116745800114677407729399037773181928469917998669491310758487139944854416758439310982881622e-1+.449085783822538183632944022132200782445776267199529154013198784018339711884737323924241115219539475002675798494803056789903427690986744847071961868542e-1i
+.127879526561896888460888276554871010529664993723280888999601251796705467091350959859611449884892739668724220891440214570586717949015231839098493525895e0-.615497743773903577160508545456544763988950992620526210298704806613687572482990707437401626531060919195308007440139008422705183093930584135340369151432e-1i
-.419702897679832234780956961890986263864554487896133050280219923479785487616575644294455829043014427438447293376426473884442386678490675069555496588118e-1+.762849125800601694155782273502379222543127333647943641269280991253208261276173407818953841147602330531266577009154272433716844614082486250565572325832e-1i


==> solutions/sicfiducial.79.a.150.txt <==
+.513723635522262035453210304287127752816454831300767912590063149711085465425663439320209171705528164254094271067110020641732153013282725425933544339694e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.397564729329601540788139716603836857720819282590787846720255606569280457821042426468610373415448015170125421021226728756195370349677280501586692209982e-1+.216744943506274267629699734007977660451694097089292267981970347672327349411479256499070756594763665180345360003945557709156203067901526736325061767721e-1i
+.815921549380192087998106170566922748676197362772457391449807017658395059950242827604965004996712412658600350326365305283427339136174652103396870876007e-1-.628605799588865300127391433175427844246602199883975143276363514417120182911496094399952491554573725738208704968513414799181031782990835985632301656821e-1i
+.983910818875329295568667934448343102967299515915734404720527240818999613844183141405622379710625431715564375124831154912816204873984476709423469240513e-1+.446209098968457931496262986599758881494823141275179472666679773061957044713276490123427976026329083944737601200077572891008175221475212519478126558129e-1i
-.486274963244168419041500369187416559575661264065217320295681283654853155484286677505907308467021986485166393003353630422186473906604098527602211640910e-1+.465255323518636449646302097030635035614353446386065552626471916653679043200980678775684689622385530382087721991247672583011769632276734557409146716840e-1i
-.508962360814858568683981311329941974608524060318946698835465115676014285585934814329705648130954163585037831977615789864240619868461377392720169009996e-1+.124599517477386579048114159094610439563518736677470405002106760354121548369004160557497327367137578440636996605642159963947719083070484891458299145543e0i
+.506883651423192530574499017244234435720278743969929510693530302471588344580413187355247774138379606272179053908056381390526366105286957919148891798003e-1-.120669747460654656268965121693450716105039015348548311942714112057087502536944732351435951432263770255117544435951367865901237214684132020236761909367e0i
-.916634276650381863140058091405288834519647003493683501194519626616983064579320775021204154977891363519646777689178299945628619662623028585032168819997e-1-.878936279268389220854043185243776347115540390032192067953098007178610263963217979313832387001875449861817029425561818372538599840671410187864514674079e-1i
+.218832954207832682885494282961198555591708685360673497145857290104928932762379237005799289479715668037447733321962913225464059820901479660843719143963e-1-.833416735255683684189347409058658612966572886589397860015001003936088177920858712274505925266172725273613745059166175996988227724493222928352274467699e-1i
+.951649848773497840798928118737156286434400132463008128799803120509487917948422342504704812889159374702484402528360446670575617882845941761168034235927e-2-.270864104699331792555774381405911325337732409248399095621065024048148190044752069116317239409584001304794100447256354214344527787804266076475434297785e-1i
+.511888099218675174613770996499271092254067406042063330346095844138589549139575814953367688990475078893083380954883493853202159261088183359560088228754e-1-.171341068682302439519850379647424980292299416986159951848576533899012391194863477972177220654573044629054260382363962967672567706932046841392831929863e-1i
+.152283956445817848255753709623727474433990146682869172186872447419777531586981139158814752573907670621953060006627818893868762381970534604399412951875e-1-.142845832003069481827057845925852204759878797731871244386584565107156254573067083071378038837380989457653016141207056123539255950781992605503921711891e0i
-.117688172104982270549982342138395941039342570864151364563773258844027666922544937767291852099921012020597958861457946084479870772140900046277680222358e0+.215175661049872567616452254786411466281418051387348957736371790332122117170612410761515200400744825630153931183274720659960202699253820379029726571638e-1i
-.627235765780068314702218273535266026519891229071513006173857867558933522025988206697756366417336924915037742389657945727855437805767537540746513690366e-1-.149655173585273727238264585615707039873735408203889538158337963764943954316545290799163738198978447018070179894646041596749821775371889392879818143995e0i
-.140537980489053891223145376909743391658874505191898840234927226285693009603093204500404483347727712009768630284515972144834642824910925614815209351473e-1+.111165799783109913008011991657152917573833657015646751763605026107863731995650627220669373687334963372578666349755769942727746747521453308426608696301e0i
+.244539508902062169731661713974478469154769919794295712709887574283264401983124289137005561343524143169971006823964487988763668710500931333520049894997e-1+.549848614015713439124581329324723402912485209129587762677619940016866558675372793629676934867103343972557500028113784702846246964145162820794033701215e-1i
+.302643472919271693443967184386951708141377901105634399135531463639756791639344940421873024285886117117399063138715083535421892737096334074459387073179e-1+.856904407497920321585561737510001423217728131707966438984212015100788214121834027592253555656329077480015250877366089668408258962984582396847448575989e-1i
+.473089541595309041018837926709285775396963071242056119207060022070830059813964425397473459168000085990691642364276990351119955105124486261316248566238e-1-.143960981653482290026982956776569716958660966633794090761422822325908522673046217696283589276820257960261410561469837361545893387857949048575351483198e0i
+.101323017315756663440696995433074073198351839235478104777371732843966009643597871045114978136091360778872955148506753956001593002476920655855563175194e0+.526252020464114897420249374602797509928024485053540849021466697151632580886608340659020335705817841518025129821529621085197119838903710639990626877070e-3i
-.693569398501250727873802316470493410875686636663039526396062281202093649914536553416659574009437059993765994335264880845866951840709088087487797778107e-1-.554899812798629409940972508783598009007001904929920438586838824671053837485806250479358047813051846512781598556570185742832166637165062834556686426305e-1i
+.403850843104932571407817751144828075609416116950863426557698265114391661011185659692883801297321050297250560489160752686836489058894068480188699336878e-1+.118465086242373222119295637691039622836427128423024074591914584956342935535451109231299717619887891055324390213426983415536427150437499934753409889810e0i
+.205415145390320496327856050309990672485232265164800274210411926828840481953940570557293371912258425462292013247201969208640592644516212202816842349660e0-.619489953009641364537848746080705395801897432113874522043830523206940322894307829261328605747639541546671625708249976266879499579362151247943323730582e-1i
-.398201264413008105374067502613260887643915158749361954790278511511685333425298660401294705159883009740164443679147085054441312735907409743409103521273e-1+.131545599518191020120014090545811353834568665982199063550023405617980157229982288017616282928225304356369731383520280113213508741632900893364642443477e-1i
+.832580363493325879756378018539933955206625112611949420111852199460749130764686296362257993447925499862524310595278487428168142039317292447664424798509e-1+.875595109544261645642061009049091106115571216396938816157861678571220322519010303391355704142938918974091096406233198834512036540010182379091277273252e-1i
+.364780815898920350452960829537634018250669245031650341213224618660095622741254954032420740966073766525139621543702809963782757354992688206849634533804e-1-.580237414787963027764421060080091150420334712156220446652969511204020346575029034738378111358209508697082905501434859180144101263110312076037579195731e-1i
-.232453031266430227222252946428419899904664232336182692910080074006656370258835630144060193242035005051937037529350141679255144276319660118699221915860e-1+.632595187269617710354482153463813456639029448146988227380401428497838580662775552149804939802422136023719801644630654267064608073432099156243062953765e-1i
-.624255758190782019410230991757564017948507210308181750600204448115363826433438570953617624468898154243345348641571092048420652360415052195836146224720e-1-.170085921290354993524249161988936678630810801395294983802757116817641208787121748179121194397174829837521632165270109064758933988789762669221222367055e-1i
-.875620482125866112549101361196260817286040945113645079980302279146815860801962142917217470697297573878808876597794633645637380101174660186040830447544e-1+.776448360586624818251656435998377079479305343930259792945174331143567378123910033589977985297980374766557324719269458936722857821432521879396765873405e-1i
+.146308075998971717201644436600601349177179006629063302626467140584040743377214503034392704719903445406698599158276129652967116117531699141349560049193e-3+.693035699864917213694192714870613162004536642138741144718826794898935705651476933999849344795075745416862953664697481746279422497365699161450704900528e-1i
-.196739498108347007567021796958411639653091590665590409207380766774433960597550478746975416308415782299326155331609593250066167984485155639234333080588e-1-.628971714773426297764834898521295691905163740388566027905754026206007615693208161918461781296686457490450841013924201173426271943970952381626037416338e-1i
+.677615904516217882511074049000213258462107588631072856805702044695963894402537089807883916991622373536882581817281319699584708808940217015547971283261e-1-.768067109299857976119236921646538913755774683284865494392271385336278876244126634381211011770385325382900413522525653367499493426970052847044581926806e-1i
+.152936449257932534632338924499485195507591341519267991674231419772746941976833395335521538931234355953923091545854287578031257051985382214850993911133e0-.526013250983973528460603976167353980377994556603248517400365101970148807302122994163493146249816631367026572135499017236188525918547883470876269074853e-1i
+.754657810092669969613260231671509444881838845931340011388483425403034231098115449365070689792273279464964037167582258170650402274294136082242432985734e-1+.158471124608635042439872049262908355600091369417056913841878662816231142401198388851128397753735106566257192151947843284097342536802969212946426405086e-1i
+.306504179647494306903151727105945612721844846727092012366415967973038827447176647498512420459019774974410236768393817397148565114862348460768668472521e-1+.387733224142610740755719932508603151111886264606874183694254909423290097054654369700947278767345675095777721063632589679036129078117784367630931026823e-1i
-.101933880645621220898135619148067942388571159829693705384491106549101482098214128821004256723930672055258792093990149277840233640890238056001870712067e0-.334436767619717751189355835856344519034673347905365174641984246647062127395671080742909700966180991803044780264119812476801048411405278110635435901368e-1i
+.109953520786933395606451530552473923927524302096238133192526000513648977686980144454588673744595416644510821356386433624354963979343683367277030137240e0-.637460798215456716724013133770672318010440535105706966679087202102311111173233818332902755479612927220752636090913649047765450799190396200453442656414e-1i
+.460810777896193968927011309992299115360297557971401354196033623235391470357029160657232999679077670467516777678889381614704317924916870946497045833057e-1+.109566745114047638904939436290119608524856560276041016153971829133409052133554174158575593939165485359583832208308826180912122230118574085489451635460e0i
+.932335971219615084032646332209165560342328754934500709214392176633267701336701277751254863832558858378180939002631235158668643924220255057870434439156e-1+.931469669712667762301036859392423146671209664606832884295813548583799362362495678644565345070946812147869484036072469998786717723545369875307827827225e-1i
-.633535051842544372435953961239037844605935404151744043453244869595670723162297329399102319009630672561495717165461184679156959433705070971395948485396e-1+.124352057043348981079531269779329317950200717362180259749836828100697445156864742527862319652255867839387931402184157612233210940245442069278289747988e0i
-.277682391533237486970757918417137138292158348357842683816041956245148581147527111321446387754031615460976931659497245122109334650036792889588984965533e-1+.178807983711681195415535799042624980742696671135715146287079733485169086463263073252658923976493063624405282715038812942492543748477710590629330490297e-1i
+.135499987008979623873528794078538348975382086639184067288358276399037172844146111995741729416964806648406468950088426417175873016909365960948822423717e-1-.567497804623204516692300942542701857826800014031132833349626391740094684720398598755246959560056936324190633989904985166230789920581766831887759589934e-1i
+.427629075962474008521537542884230974209037177290331548128050438964763617954107100227093871947930580214927983312332967730559821151642353983532252414703e-2+.433192283381093840774513241293711360092023636342804321627217895684285555726937995245219164108554685983356968105177222290811983263906209191235172107585e-1i
+.100118374720644069441739877615070739115166914913026702225637573712239548128174345933403456886208064269855739904811213228261115047157031013515899683963e0+.440173351656048835883890698785173466124045598584326734745366082768515881621168396139348310171516430328836679419407830256181290642137593609243627251011e-1i
-.839926451767293511557862499480144966417256861423272014932971014013608504097586223730461927197467911865270950431614332739029421648967830320724077163683e-1+.154082081762711196686247998671609471142857381048428324597617542448252887112908654374847431965467053604566046036578427430035361871194156430271911747471e-1i
-.848662165429262407590421538712302036737940377087414363710337352703277123383251417228810324945032917959805450473532005849643535231757220004278987863360e-1-.136499308663252076670203915236982372253780429648135467614616783541656282624819170032066438411785415787810498878238091216928171537927363887514101120401e0i
-.142880544069367001412517339862381257318966623805140348377713942177132908875587036380814117759628274475691125687035317290700816745685073556738634809007e0-.493365275169804910742315767083882733920419957779570201173357926907459053263525531278830500307053155825138946862599144930485201009740772064631306594970e-1i
-.156698613803899435302472848295937871466954733170677376569006158070835161801246028304915852541421162443865057977426374865995481645768093783888476835670e-2+.612858742996983444398337858387953249229603354020988006536326783356168224619285387829693292871319111622972910180964603595057564077838415503599697703647e-1i
-.775696970434400323038663068831086860956665535924622561215966359993532262097439200917738446128461082654782644969782674178148345358099178783213906470464e-1+.375752078577426469786187634793644422062479640575846052077038983705329551719448559621574228305174379410048070285229837500814318214690728083777115882134e-1i
-.128338167712394259634000269630740547527685232090908825373621737536470957941143157798174533418306549801320817967269430680143022920790510232641352101550e-1+.192196316440848087991662925400836574675902809494699739284319962109344302596195311064754974691418072995525427827905624106240986416932847942483093541655e-1i
-.486103567886395115277453516385424829606155013811316625967798971913107752851128435957927696412834562518038412155157577331938447756567468236482565459864e-1-.271985253375510019776502643982300527356263454110302031917716729985862039488563711977661168386783239596016128560423900342290435873423845859013893677778e-1i
-.279781636366651813812433839130890676108435359181950718620510607958332974753521966781867746301197297864184416442098918167459297814697280041041056555962e-1+.798881919761688738871179709322566221237015556476226100419819414041840807393268512665830772057060650379175748069981419567965053320972517967961463506177e-1i
-.338087344943319843612074801427169977143246711041465286683394827961445616677914626206632901992524044066479437222214462165731592218171721961277926516108e-1+.917147613868426468775805867052546004634858594380635751805373094614406542691767917361526408281882983978375977972930361139860810292637027049265519392374e-1i
-.466924086320748296123779667125770075258822734030739084998563921037652228781600323685861265581643999675827806850185918049056060597138822853243846234906e-1+.919261993933321867770666644558931531884982037217011764737690623268201060811894750394404535218932504278204478775453228653568943195370232762521438688974e-1i
-.180638265539989887561079505088217490703710153330699686427422214915560038000518994115765927854852977548625508956574846009449737721402959267256344368613e-1-.398196781291025578010211222212142483314933565916166989083409153517571368708787160014686057086224350249919207465168264666318471293217029605233532162530e-1i
+.446003803125851875568578395848244727503885418990022361227760243397312914677461920659944423407893541785212539815105012197483679394931584092711728301930e-1+.387879333414737330729761181942498859002895840599999276200808920254260387197524211584033405275350201697501083788524219277527705149325840739916341101299e-1i
-.638661371811972352110508374209169216195560070824947202285297335708670193048870190244918030445188594384087535364603844510100113590044494930664756604973e-2+.498381369380974896853667462752925271336528703107116364718243193231251211507425928617490282376907245069397714639197155452028805042110963726468698754681e-1i
+.478866436905494022877481114423912394627409015828468560195180645631958490501318757212863078184748985603728426991126100952326887436136224865559842383974e-1+.569851434116102920189205119794100014987894435309374918004893448701024232929357184355084438006765572565714338745907350556170520702493440916186555298455e-1i
-.189896995101608594239483776598836117223428337300391488088722583620090854299331815094744818272224788944309978911694104264363015517265767708831105878357e0+.455209859782011426819554590921779960488322497259823576769226288254327289481777906088805498203085249450720870600704742164766367682874255375622455091548e-1i
-.843079867622774931461039929786521847181374152022028677124076306089701236072029811192090026230540675955820816436999531777279039682263559479250125573227e-1-.904161830953570670658541713231112400215680585951687513458784714316561196932545936232875383392440845698366396489225524793830605416443161272923218386847e-1i
-.330675730335695045941090259823120862074041760673633676732745095716175215807275191984272735423672315544088008747356927494253982836157607550208764452045e-2-.728702592295590464397965347633232966831212821866717314159980123625158875862300350225142066650872745795682357024277477214380262771446476989763423864145e-1i
+.171681567843662466498531094901242972618783110350228360894452477038868643096070507075491315408735274462059598078731355181096890299971297438537322551983e-1-.443460471375148042763306576524564001023532717915276912942465218887718880778723109557057017676931618397116861278753200657209774589634613533915400573785e-1i
+.967853271353478175546199874888471362020396683952795857267802336982555025896689120639923527246488236317135122801453923727095036891000860341008225767850e-1+.841916661732952320747251847987497849944896934841332991375472203537706811330806107667653858851364033179939362571527540449434886665516794480090093224353e-2i
+.191500093663976211198937848924035156710952496822560766511692539367330816956904583361551240550442743402183229728049942049448502337493442840790031866194e-1-.237760638881538389549029595772827850754408410782846543606259306091743067195019265258863127245753305193372675871334483339318734729085091247084000326409e0i
-.766342666516009988814602272058224416192869794196677544714670430212803825169183441064131163042287219732561721141388528273330260951604651060881677853801e-1-.177890366322932702719283732386539333827898048613598843948362633724263442646024570417650904580667518444004722512545098271083880915006220108285644787728e0i
+.883917001792184361402411294486637137932708605593512603075740917560501139536136728650555356157908672598619120961710199947650142763927077271088661200767e-2-.692219122941529655709426221621453222230669532559940420844907844260191772668310363437480808461972785882447521693205274394297371398779675939556535567332e-2i
+.206416139720122498315078326753843757733512633301707397960486307825686610924345182443621657572942743704459880405935775857919335231087911266061548658605e0+.108415534577961560767967979255503285953032646689309884393213035971249682601155988485944650850947200655297586134957500068069022451397781947182274153944e0i
-.525412729881030827394587660104014123152766097792076279565997860469901280307614884834376802746706144149135483573133372869192387648327887733142325565186e-1-.295220314186304839860803022264013471045527042542068747675478685795216220992658379111682694881081894348885636398927873026072192305230977267104063156588e-1i
+.304488742197942744738326791205789653108625575878248040336687570779825987474973645971100057972769384214034467969810462670185692619975633226888830448501e-1-.169489599371935402869537350150064217630952521834987225474728733770548341072752792108251152182202032276437712624775684109330389758706906650328833191902e0i
+.760354895428207550933523870310812464276373064188270774679820831108472867208982192127939995467037309825299409445530691422240166866120606732971858021932e-1+.629314565535693608971579139146233419887583662403227554340312088753826556767413293710169325736385547818731591800910376765618700703914588163783924195795e-1i
+.617678146172747963877116272837613834364404059969214303309436011819492107845087721347712324208797843576756510960380326033858560267853734760563945347292e-2-.226402407841349824334652616821618745970060445098691189461954833702893020840388979629369528011342325836977805240062079674452591349559138157641597165734e-1i
+.655666160468281478397308630561434893753198830451874681675278943019120235047401290876985933829881824902976187571082079382401921923743721145103241496570e-1-.221097128786133813894437409485749396906732643076766277792243517651647625549849901758975490543569577716334568861130483683840112759221646825036681556080e-1i
-.790944868756532539910049453559747470613409169199190168948913356057647230297457890485907191038283239432916197863024473588350456287448429917884180776419e-1+.643051651392172168935052257544385653653852522952631907258415257084513257578537148126059297164870973127392653535988137876528646548594666966184550969698e-1i
+.411326519380888499266505370757606610078178135179103216935215032070502220808142658055067988944057758957583488632242757824025477201322269477989836454350e-1+.798511907939891440461333989236590645984768342575388273923308058319978912393057970539206125298559602054654214931544911769593142057326714844566839161872e-1i
-.168834024049589020820293226597828539898301546054716585580663494826768300139635259860642903068891343495215743597713350157418198247436470169044877875221e-1-.782049595877281646542324031088395056775742607071017055689108771965245036795760082296820260522972869903169589131623277540807201500990632812246135750445e-1i
+.276239766524402160494060904122481292207680038872065250058470848173964292455029954969888522483735813327329671048171526696923487090377197861543641778144e-2-.224403413687645437212504711630750521605007692532584336052600791640264232624810545633509176171487720808137620068735330054809183002765427460125643319306e0i
+.141293918585772699345647638776511503173583248600005548540207141563038730451370167216965147184132021219443162643747695352885827702697547347422970402996e-1-.390245274477793764345128919554993369918174434256095818153059658814527564003622332939030927627336040441186845824659464371251667108149415539162403068331e-1i
-.464425858638620665742913072907779121772749243124147286040873492335489096610081138122339861530102774177772019107664977067764009444643415357177267504300e-2+.125555063445447474493494645741568849593936688356172639972309751555176261579684277659119909822819244584385197035938573558478693101210853457978783376508e0i
-.138519447948251527683933636585715558708491429765083954011451651144133657751818512183484474215884423661257873061366773640306364981353625063103089664367e0-.442147148209654922633137726620229352122598709929881793537713382844383899933668046828072085516378288960907017426066339576397367067187754735704393604504e-1i
-.168391386524815052837507904306413979626440366895874073746402713075370061538153578659385543804606526875041161802524303891604829976817401285226931125089e0-.349983146634981572047290098504296985327083186996020286219222170200447618957796419221255044830821203278225627789026948764611177646107185290549240792438e-1i


==> solutions/sicfiducial.79.b.150.txt <==
-.151672484975718035252656020863347714340874156406911284126666856594866559917637843047944703135098388329437213881960637017864094603878733301283772438879e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.481496877532940610242225484063956493255478663408828026035094034302878413052804703647117659729423999247253694987761324671646676011525311267995854696949e-2+.100241804358743088043386360397249604825943088355048778459639082564948442521486457388801530230014765694582012087147551372337232485890102305609157448971e0i
+.120967367633922593079701557109505424374772969240010009192845576081298224081742825017066951352252015359616874902885820484429526610775156827185737879694e-1-.326148888003938892211872885179892116204486332615360767059373780989642040304999052387552173386210463309919413938676919453074346985058932572705253544943e-1i
-.839766867844278486608743204128163245488113105953993448629380455635918188100947277531257510752023943340919661888177847170624427639544006746961939803739e-3+.276878338302462470154479447473106412060260826667390828584747239591132916660922126095940841155994144559006163715368336713335335317942030737537526701891e-1i
+.574224184917632834463092854193443940002907041203424708151704480677172693647134882439513858773810834486805617992113630658661602197794085162450558287828e-1+.262166751028450140968875593869030798638892243753950340104383602875197661970367718815990390696674922938350797733463662988932317209944440142902506679480e-1i
+.402858855966245181860505740331983535597961463386704781248750352742941913653860262154988542371040805538031552581037090007177241981494086795565122381895e-1+.183146230778438330762904475820162797309712056255083377724259867397405891911856024515426310012375074189898203798107789045524908629559514122461330057078e0i
-.175515449450848626742415138429177978581565555474834310409931427044199465381455781025915957841587873043754232171818589178823275857865307163814785118182e0+.147267619802574833191655192116376553158975279248686264387439136041577128980088932243303806331610671870497118913100235018264322443835878519621519384954e-1i
-.110639822787922575934844167611968868271449756421036386183606514965723647152023968179947365739485057251817391471611755959359651190005743521904348750060e0+.405615797968681966861508725437236227837617771609304863911597795917602443994475120287733247955856717577160704123582354754985141092186103667098196191645e-1i
-.109075862292515658810830610984126248207969309044305487712562788226448564477659733403073222423245660357678327405462118496273759948572606101521438901658e0+.265961103242594075144843563645837854853844340708138596482104998507593351296054126354226928416755783029505491024636981254168515343249342284843029401836e-1i
-.110092583701050233488290786607992869751441917577330741678644544359500934905055589187963942967915005332853819868303772388859687557299794533824297649199e0+.257690731432415630798983901994459479232475474462703599033933315662122680169396295428703285524515728125141421137086336092938917835372356390946731016577e-1i
-.802569122711959344786492893323251993007786506119871877706444945140998372154771717817446093510143454348807381285058464601576786415235800661118978103687e-1-.460594596724610190208424546528693527542769160232093032767163769440375108805526847612667773479609010964852628981958514709320995065910620059728920110013e-1i
+.366315370358411737710078340622500034586705028545342519116876615631232191777419605157016278663054167815266574026027969356969495737714835053349778546870e-1-.880113876824768709163223205605188756078398331505300108630723955691542254611669586621240856514532262685812317149657252408371934466637697680639127280028e-1i
-.555793637298390058111899082518401382370891014909435162442501702968822451727106531512420691936615036334433088630715717412940785187523057390623806422803e-2-.338946633598676739975063497856205348656014961755278308840124780934981636317817637836415502652311091246223070491458450041731108327919501516985889797320e-1i
-.750330071861596851523402171610211691200876554782017693919654215740783275853604540615844996634618020745827097146227664750485107309585114754208806339910e-1+.471679112314222119138162874638086682461644189402703302848053948390875410750405119735651042068026708902210676406139500305390728905142505929717673132322e-1i
-.784760694963612315736735588743813033799703631660888500943647930957580481394053033081641363958143110126855587180473121938353273501126168229340139791958e-2-.294263648384332513099349310045084548103552943870144552110290394309853448537648384872297444422596246377172233413305986076466752896777035947021332626810e-1i
+.119739537347197424162170226611649673730970221858511141591318300445412829688049317771926925747765446093341222013992301864085020131498780955939260899932e0+.754996242413646079142039010531431013440595629758501902589179951994427152124170380804147226174662008269651590362569302336568369354419600735700448363598e-1i
-.124570431667211004931218384034794486565502925971864516148981720888846906736092419572423788630931252716470062285983600365244429943575314071938859834953e-1+.339017065096782054969639199423065157850352453025190193522805625438536309087338783587955516487272674020176947003399507031158061308927204453128811970178e-1i
+.782638043850824684746704744668735155004158646903385569133960626779875066873670135833261865629771464409952811668287050428675283119644923687285690862712e-1-.493824586382695134346763566588865874374807697148990544206030646381541289915963327410002136654199743638406847716385576418218192410051870909599806877866e-1i
+.220816956545151549709706527208009343797911567641451634321765358923353158187755371797062464415759389487871402186515097641931474271522143100773630391609e-2+.164763383558741012124293007312887718462893271327013739182876104240756296424223025009315675027873745721337393096790249250834331089077129073585020556663e-1i
+.320301643040463215309771009665917014218253624739841784770561501860244776159322352305046887123962186590902460049685086724930465379810159605300548277974e-1+.209928255344946360981663461103214256685394982560712814711576820068235878766475742951014794657658335271083564468139131964325047705175539837747500846930e-1i
-.395749194754145370932444090670840210108549285515188893879947820918367595285307526726496812181687326033198102157095903311867750727463189497786662518326e-2-.623547956329125244224921078207356002151816202768041153485244295789296302862068502963074461630847746610175788983384161454342084581847852572284751905427e-2i
+.163512008033203127519062852422295998413186293902284608063693231905583935857536154701165186024607377047429868759542229927025894837064719657159422628284e-1+.140349485580014128392578460674139101394430142457346041454712577288593111622734477616304068894285807746756976438305881387622686851690974302885304027578e0i
+.218682049311608746051949736354690005848643783009540415818681944869580577293971518921578383057446129592383941807552618378418871388142450188341737781524e-1-.428714076012244034373473067698534431599902994644530273374326582999424205760604228069107189573492970583706872507202493814888678661647432034523803390077e-1i
-.104203754687199752878621967179397067327767160301933957358085274414158842879303135705028443217361194506659736728653049368682366727412554626000606893020e0+.572856868838461879372705888930659246201875665126123993214497695724277031863107620266349292696099414724293204922380569564210322413668817216257320699326e-1i
-.165939077879746693265763067873253037346120100899199459092409768794826062920556926969210860614291372592245444304668371345484547834289790580870756254944e0+.421130345367376112838892357162589226470902585811337903097070103116485807912564916070158510987606407260832421653399357463789807963376618759456834217559e-1i
+.707222769138085337352846104101640158559430924825940086711398422606562179887289184045294437679920031976265696194628792305654078973778011660895858863014e-1-.435937818669913423755617532147841589083088519822226214427829072305606175222990220353548630996139941187349018993665565313105265796396993776584242188496e-1i
+.362959205765159267388521297129931746373849663954221113049832796883672829534481398673876360419333935925216502733834402118926453296615768541795827790572e-1-.654230249190366629535491909783107012431831073866890067991898042737636425449810433580973882867889748107924159075138400009222224828035584403326584464682e-1i
+.344237112208341050013995702974485514481101399603409436786158257107249400767540762995079699685309355081778797655346034602189831435839229553442624388014e-1+.561762287514560514024913201842770595529045354777700547046921135870224487782720596544494280576898099679207872190042828859034589410428034592038624504288e-1i
+.470810968847392267095066376460382700745544425014355079990849672823549729196687701343154132406181118291659746150376360407400910713263569650615700696217e-2-.364059691804292944604529305670422152508208164518409589277529373729923938129822542915060735637405062911739176803879627874836148382811155981823130887250e-2i
+.109146668042660650985296138373616221441376662671171591773336144658622961074596406052079742649879591058236068000904413083485124677724524953202617271129e0+.214519546129796894516052544864515960540381283034928387950164570976515635668525555874380367899479610498083516481347620449771393286818945134434277199592e-2i
+.613537218554064541613353465809820682051255838321834857573795664582850169468869943178306496710567745213336673103724434924305328261373112343578198387548e-1-.677757466142431147972580219333594153525875472123538826355951381315122165980056526673987468264891524942572692616426192691774602220614921817330860036634e-1i
-.140419141647320035519354254870353406109575268674652825528539201246872586019709157576187648933526175353129521852329474512447488092845205473613093109490e0+.123460975704155773242031748063834430030321595140293356906733162873064743039341952980843685916828923891950658922760451724062529710329943026127261394832e0i
+.490432646806666765815807637900331042066689053826405580012888538248422617365114209038308518102931253091650254684633771841789581860379167128404518490388e-2-.121946789858552637707437229142820211901397083097653869284680429018028543318899788614194436875438210841608271979061063339901983123757954240159196142490e0i
-.710570541562573089311481255801848093675160974182900810356140290504846100059002194445702456652843856028765393275175951494912782626793506727875519004976e-1-.320823821844463418638651499312786722699821326735301971605019101226787148778359973207624417144462021189352586432294306348885819290258974626423104702170e-1i
-.394122047016885094806669249406839687313822857910264024046924855768556189197873647243233077041320317529593826123356355609843575583757159956407858677158e-2+.171442767055246080313369455056658027877417196597643054756664653857743352265156839142387510633955171769842927703873052581304655893601861914035317157548e0i
+.302985540140784370086424800528611147823069553346921914808989402321220626716012083128122979598888302859080064343435793945679022535651396390496738137468e-1+.621497264049493144909511117362273865348960679723118662509920589751338349597510690055609703889406040807847639183935894238319576508279250186545000665446e-2i
+.115595190898588812169973330451137737651115255968109474571403472514316511418160325226480663418767036585109036808889426386065801701179381573765636929635e0+.807738201145505309642318299712673841492503075440571636350129227638116417789813257549956432446418590486643478853826193756469858873328917815256898840425e-1i
+.805172062265456756406336612305588225914250572149787309441168728803032652089791429024322988460383215695066377780904646246028724761747861477866346314524e-1+.862132469915252082952135319219769392565713744532439410281620196758564423354064713757998979078743546256001840115298570485317008056180018454056108237508e-1i
+.883662073941062086247318314860969892795058285983719000113976348875358168837001561965796157401554475556525409197662108777087294769036508129226725695998e-1-.982947937625741530481978432321006914632048196653184827587844253008474450475111763150005466684304398565676848281172198783481480697046931075378472305477e-1i
+.162653626813415144623104778983858860665093042781122170108204988107153357487640412551814636966422830313666472243675506028013837825054835346685966708520e0-.863100924507607789256226509984107313541147228794809421707931401784055925258732116840394980557738990117131770426687975091296347079360082866205445956219e-1i
+.693539843680815771355489909544466425169395886295871903776645546212951461868325179369479446290174162587593835719917128288373134776080885354107339819088e-1+.224188906569289603445524250632480941524245007008898578779780084197476954547885977713895778223021213020853677787695495127009454508052201749856506007971e-2i
+.112391839155822431497128026177280546240032718012223642381837439916320567272011569396132888200722799873443028321578680260241406586862051050428274390309e-1+.200684718911287506963645268621892576323702677570008663339557152796429688890664895189655851675952383058703440830767197108889880400699965666758636966770e-2i
-.168004265750572500613346974330020724959489466053339550097289450144848898600235578584737033059301386576612029664138960150683665258230104042128145690758e-1-.145162455789508592702930918189917938020691768613647816903427005706691006365829014166101888981022550274146416620300467568531776467526925651916628976229e-1i
-.654003188711989044698921711661438710421481643299716954975100081542712918838469428811696570827678254303406167335175979878637951961170262020057754379042e-1+.168441268716197098809869908822201184173405294265295644298438949338133752817960956693217056030865160398665711594430111791024932583251603043934347427447e-1i
-.586567589067535519266301334192294562722813071876581731803638148169161994864769108979111550137783596385370533708654328492272567358672336695675083509957e-1+.819547104250809528819923869776397182800790637589011006950139818384864644020273041798409029558580963618367420813889213907016902867459750088721011337971e-1i
-.602724325930686513526026023159204066930886129936853086296144034890538848509170269915454530057052634816889233585240659438984579833193874921767664368483e-2+.490621160386331131255126128329350766199430817488762754611841569427022883523084857222802940828162722165794579401881561104774261772496800663108540186862e-1i
-.438185254048559204234506037099965906840377014246335398982660724500627351069811838748983752911233967297290763003871804345042541434443876806772538454284e-1+.764624743330204260836072268145338363990684757582950835500780949840319010394063790173224280298694452532331345773368075007719373075316500201163575385784e-1i
-.111210544227483644696660048161826418773891806292720622441094925620000487752540048464415366043467808382148923051748934281425926681797974729396023454125e-1+.447772102818794778246604739502766165068813422044419077888794886440984995278545815785103946493141968636333984935150850918514757213333101918369544813072e-1i
+.599866685175692209148172317504028976707551346094521024990577457002581039462541823369161337167416788090865869997804926296913830874004850021422398194967e-1+.202566382717061424597324386045079520600255008061022924175226886643539693186025528577120024104898180904466051602374695340047522254080105241796666127608e-1i
-.143053154298695164708508294570059706144590545045060933835982963633903268293223352679255505572182207215140681496715938773441563071689104821224838797480e0+.937222171071311542090701456118870695935344470762140991585845139622438833126094206649153507039120158654500563513631699154196557676552644268346055354962e-1i
-.988510662987891664454302018121624040331089909918658721404632920706486380022216789043379256755482839768611776929791889517187057542404350057980207173984e-1-.295945354265264435486389217141873145512166651399641865025414400137299395591527316855237136488863212071085722520962472589841586180049831849137541432962e-1i
-.244311324363257724000883156805471488256757536763966110104109169283714616717916970481240157868087990365016652713012611893789655102332534681378328234150e-2+.488328651722956334683095685389289757826191631852892766678777968699124885647390311238272592593910525235981320789236924840142503212695028397297469029011e-1i
+.135447301688974897340872777012073241478431773402315426710640881225664382748019211804552862759393298728435132369640008693958693563061142981686796886222e0-.246811181575545574448760760841573477692567294172148945731007007782514781506466348346313942654341687070862616881883591351619099019433847250731740206372e-1i
+.124140163406241067328018137303534078249244244339411465855900318180364546713136343552295743869221947001752325195562530858434476524254136354477641608071e0-.197619718680064265117105445105471351521372374827121459191656516254528123587235676432954633855890897343426000635024236060038978806504024176494872714567e0i
+.461943046291465441287987534513763333685315411629713179669505112120856200912580773733605435492713594308529887140414365974827689178416546911307471763353e-1+.497017026444939257429435884430572805807352180389918284787655710588175246543288893519843978890144718107529427685631712083409701922456818229851240124780e-1i
+.582016066065403533115055640748555418842752226668572889301703967899920655806569347463976040057976063923507785977910451960335472666844934406618640838877e-1-.656717974208792968989014377790013156967129648700833806052512054766338490224868834227373910011305612817722296261202866980249532278148486358809888934308e-1i
-.198376915978540050685884317061884220970789232681523335706468146886327697690959407619679901192419448413074566679894423793932122592970260514171781941215e-1-.126894748950651814976387300110779308554066016182744946537884211244083010801555445288439582185686804996696796277497826844493836129726960388456669983386e0i
+.131878973877371906413448168375720393038657667709367282350688045598982453725210116417088524029765461815690821014750239725385473221970055697114475278669e0+.976678747511604449691113016299727633396765346948981136247449356973214830199373362931441439744983734739185017275568106405268478158821539212782343877247e-1i
+.119772153652369423112631601378333888675713884618094130220998692089220282582559372973671603400376858028392252465752509897014756323943442407486456309109e-1-.743914931197013321145903618330318189279500431440847448020633888258745639101892556036698312696576173308424201011013906657076554170749159712457437451031e-1i
+.564470290955610638610619563827534530681820403812013418587732303224430849149313175372244508251862544447952524756872435059474086226971130967040002565811e-1+.229360878873758582651938055648633740349273207117669067464229852618142508960557472509897524443628453509296402678021360111579709690168037754180969107455e-1i
+.679050926822260864978549250937343497545213043718168775509462467631500394007490315650912314477370142532412870526962854128449885659706565401560615398952e-2+.573864612869007115900969279674015331748416383962356126625816179702265964489592065095219052416370703387671321572023896734903334607234931187627041281367e-1i
-.908916002141807430548348703433492866767335882315032778163002855754431062752368869854593379210656646317053129043167557362250408318038274800695666282727e-1+.673429952373715619705477669446749442404937805683607006354952278834629274014540569927165091266346091671530171884378940426867431255675708898235314534575e-1i
+.708926438228495435889284551802148756981748460828151730595753725818256611884158208553071914897631121296960852252021339356934754570432709760801619153224e-1+.956582621035590414712419725629099031033037419565972405705599459384497515050613125204360775529640299976019693182414356791372669477588579741955577473413e-1i
+.623831597428013393689255042313484983762898596221338439782069924759606044815657139595475269235386489260918737892267015198275331144022787306438926857430e-2+.872822068324811238203330931210568764036276019986145012587109446013108645382728642043648438571479202801511896788145291606985439980784471403645438587179e-1i
-.126214670690360587604078115674822884509166208693233177174110059053827110968791433498043101667994527436408324556811235979538190988818285411755215229675e0+.339742595129191363350529546755785504975064847987554837076844991829013769119495575600632189272017802708445044383235802328034115737439786688892689570752e-1i
-.107363175097906287547887884706939070349297899406119532415025240514311740251675596785006103222736834859139260353160285665663342146237052023154801209511e-1-.119355973495545593928756406605236455428775595801497325205717923074953697762492364755423360621748181253896334400630178585525585773033186441216797264823e0i
+.134307794381630986789725677887973297784417796102328721432352224212354037380838461116314270324988555829248791595184222483619381927656992870115648033448e0+.805680349022318996241113442157823953042849284007026898916465662276383122195393319296806203275866353047755330444369409439328747217471411443426497742958e-1i
+.893216176538037421629315858024170031566001585728378954781947684449929811712243944174851935145357421359757807756786955624307988270280015175112731699560e-1+.119676823376090484605860963601362896285687016568166122298608239237107531408016090735565495635703371989548877749194168859105940789303952389293512458091e0i
+.424464106194557551165722897125668788421601999193992556630639319107339589976004735880934587982288527109112889963904101926678850763262643056807451816564e-1-.308481291223035657343269278493216652648251017706682503269033053957083286026018463964346009920348814964898242173456469888167135199302726207370169705825e-1i
-.790966620099544672535556637642674644327496550847335459596001878825098244134494784717652338462587306984497075227585056854062846319983889199847279332729e-1+.544431343659682791362214357090122466915225853509288866809729785779909803082468253865825982938586748619410379192296609583945724984356448352886283760862e-1i
+.109797937625867179324123030241761942378507281426235171932393924533056356076080038314986068570931739555903200696631767133773919199457981940613372629225e0-.109901136893081457358603792605191917115437240369914525839460537547493243543267982963746902791620525159858626441838466063588110114086655259123725202766e-1i
-.200169939476704590099896713743576114321754646505155290582802274970597055447660081705374929644157459295032042460357220181454805785321481471175232388267e-1-.138029486069200808869275712080875244821847537018540497742278661122294593494266672943588390687230813183948455589763091937203768412199760310908783219932e-1i
+.498679248904259269608563792246047777850724159159360016687587846395450789493401132956943372880449556027193688314645661359159838505170673641071717587547e-1-.882493093787552161029153136788691782175766083057189839683905420023432917901630311372629315417289643200517366735558377010004283341767118946003563822588e-1i
-.499154836843673771034025007764791659799024613032446776759446234735786739772261928674703679392632362406445628881984437517439931281206651552590448329648e-1+.255147089041800106222147588496351590467032012947976766515057211847102220505055832085875164415549610612625659403616279618285492121814442912256951790408e0i
-.221034194973449957199672734799703734329772836249879461840693509913151086246696237655136912570097099278073999494736888956138250460008435819568774116348e-1+.446148263394483243097062855424381706258676269852929564360753815829352057221003555792715379056915922026601023515337735400390666952449094528290526577336e-2i
-.178273679588728598489433747761331928969245500349754066170313700065423580768775806341616453413615597471240976955663429696634044765485417933812003791250e0+.439637723544702281780181280333055611493412223468847419989752518093713268783691787755085238097508623598425023827852786305833494848579160596295502388244e-1i
-.669924653091303794799249690509471109021308312954025332807278746910620725591878484613184529492113874741665286823977284648002610768260550367315433175323e-1+.593879397010274350449524212752302458616948716291293249876090903443759643696176003683414203636878810306050883439693589691980763147753151093964216707729e-1i
-.837899196494888594440423748499276447577827831413385225358638672147622788843131515574333394603225156662870063558441963913013725141509591182170803150478e-1-.104981639985730529215363591484302455646995215836274963897439861224443710954608098175593123557912008942334810378080969450649987790361863601585498059137e0i
+.969489855228461366191519728468211288381994207716361702803247090117120280754070424858955296647901106012299456305107834462539509485937894035154834084995e-1+.126336514270492086671406422344409766213674054014584115854990368429011562440770057378340747182370951390066461040639649296883379371445444197271579927082e0i


==> solutions/sicfiducial.79.c.150.txt <==
-.109335250474902739874715133505478544693221941714239879094403007136857521353991197414943055053929067640295796930094820405606458900666632118255097158850e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.243244842804319734543745800544118445499654714328599962171774496483182558826964313891520302506201477539752786138521642655587246827331078109747310931060e-1+.769985471195913479539208011610249756483540141668881995444514551795366133348208823438597345500720231258042726060158846041673236344215369042963742483371e-1i
+.112665721486017539406162850071321494409684394012127160075495599836282644684787964605406768766882186894752522764842601434628104402627701340716728332058e0+.736939759860657099521244431789362435300405735728501716579061221224833216211021360356087688589917481812277704549750563957863477254648114071230041526096e-1i
+.906819502670089659042506169474412879933034644625169787830808810730455223758597761639698438903179645106094570780150615522597803507492013283637168958862e-1+.475459063486148557300142277806058373123542581918793430164038055781563113242730414141136846635246273619143810094637195526331671380714422564270876983845e-1i
-.632099855506338185062372245986791477326972024489747200678731048218779785050535314931225117902368325570030316842491633393899069959739105394051388270763e-1+.275707832922135521716743072709665886544953750146185574952589967357192636063019693875552019663032493743696205079150587289742379417063161937721294180292e-1i
+.788568115089093004561733507378392256218094907456614239516055351935417997303317646453903747025068045762785302061035666382221687397899142199943733373857e-1+.188522957435623849563792788570702907683332780818620010027277194011541725847173611171146173446880120340508450632504023888390714872291470413258604070905e0i
+.254502849036693677537540014102669793403404871459224108135057005649191758826842283717882400613389446226744266394080537805006371886430947228915464733636e0-.735998465119471480018813050853084766519938733169749330944408244250484569983008215571932000400025164181302831844909677754338422555526337665914483533591e-1i
-.977685913872576066156886934801522789749176199591991602541040221443066081131217214933320421571943341678864639514493501769868732958077711978163225095241e-1+.125230531088389861290663861617979000715469049742667144429172155506504853214103959281718814532080662589622316009180752220972811197169963484205418212121e-1i
-.776659648960561841794520380039447907031337356847920220662672453345259688122873765690862400694474249232844944405736096939043613566036267821483546365543e-1-.548214078296599046097993245286922389343750239097631025042271111326819816785399266958117806695674151900637315094794363510182559925411559821365994519962e-1i
+.209903259368013418276735487609305922124064217498163082250284028715218064083399612731087341308957580127898790336649260550527813161569264489631694222762e-1-.635187785549840925933963872547511268443384428119828295634660354940946858321407014653359262605015176952008329600109680808513948489793104478905006826303e-1i
-.976721419270300097762987190550274427381549354916161928011643753365661216220718302201429058552214862272720770794294858671993459790871156313078840036040e-1-.987537151555759209469155757222781673639296008188346810129568405944016155978139598165010849992246780877763545374367132561579878942700422728871397881433e-1i
-.766782090894883742444349627657243233148806684688091890148505665993524470362947898603160608083715685537083630932607802196319124024703882829541636290571e-1+.177778416445690780926783802588668749132931301422972312327929014894322145129481069975040222967968250654363752546638473608450519163421563759226663027217e-2i
-.409629146723450101409625810541268225858753308526419461119408137739856235782549618197927834633403916938151544318085496408038075490614000112651663833222e-1-.213972401861990073388913267257162729951069144467286889599218424720000310392409199246143542910092196852872905553573487571720207237637502972958805163949e-1i
-.139294460725704470037779741205555365118002998642933611796150422224428919367500392808112749997812630699023145240541711482869821207356124439077994810679e0+.501860045545751020882821542481739996351163738980511955708865521263220778115456270413400418256157717314124670217942850112543001772570355676084069087286e-2i
+.583633215886480312424305555570487883137907345615545182154161448651597321236034346867410058096298064553461958752757245729904214462581034404842261207846e-1+.245710674451268891903030297532540521581242623792398006581356037139518944763827772847378899239331881894964782052048915046091427766445710377612403084710e-1i
-.100799659694312737639779867659917589423965660791973044760170386784204018176830305555560343308793746987395487132934397907222565592129498016330816802750e0+.160349960672419771004129065125350991491829040896457468130058208914578786423303594221796588764122377823372277874318002401074789934708023631142212735672e0i
+.766151139957809161435678760972397072271912767543675653364021300527355615703396684409119608363994086732277287383573816046872871324477732181293255460069e-3+.128828886526310112067015472005584639236961077357151586656213147414539742708108787475819772979008024595137138576192706453045173109359016801571328118358e-1i
+.136715742699034518045066829593090434197209011615043288955036972488966356266539062416881490388107070926991108602545895812002466260796764069169248595232e0+.113953075779943342161550911581364093215993686476468645678518159632881625401920860269511931626707138983062610872114155396833078637599605547975598068265e0i
+.677170468999229832124540088137366660874790905978332360625861078890154084518499891673231144159613395098510751599386921137912312298102039018558268842883e-2+.636246767516871414874690448164481932575946001062282657620296761902445100185974837383705463110468095158928007921934220806160149775735834785934070828924e-1i
-.133610872792178777791350966460447766224475070809586604561435413860201509549309690903944634393294237220852909645891227139098305931642860073294680647814e0+.796950153948607161948621525749104090273875543563887234247694848973594008180949362966386658660785753690237087104220759778070500057770824186555719117401e-1i
+.210179872371414350866530265822377178058753277977937221535153559850973923264549737626068586410565807155022795042279224330963494410584175195910816013386e-1+.544682126790615949208511193721164216286053420389155396541026736375636883805037893917167769420848996534524623375272433800585432033248069059440267182844e-1i
+.131377660017556377457709786855871820330768177011612790127784012015735713894980527805416991786102214892079908583631048907508245282823462232632654633836e0+.139763103448372763347601754870077937203175736842723115113790029868407845223537346168520850402813037661838526148451993719603697525662397345674855811314e0i
+.135565196215037831818967372329365701124782284683669280141508109986870704803356625379844705770596408054878865411493973817119766004610143229985434036308e0-.484994368404990153069227175009857194787349367499850354374824932627257193901102236988399047451476437568036975701529625453709773757095022609317584561529e-1i
-.648584712428269925760084325995205882297629469910055770872891812593320842040187652269057088134717110140831743375425149466598127221750195661266686512761e-1-.208887288178160749711863994482772660897896936215847656853686587388513252394003498866077642726368672114768876318294494268824320922370992107627067364840e-1i
-.172939085745366750778815118669703950072604542421723283962824132061657342267498843731648616869113597021458258665676909465857237410056609395288153413479e0-.232294561448554670132629653511176197973153344908423950514880049648621058782390642015432718630715087552549748534924998145341323982959489742121989493587e-1i
-.766740902318964018320215543285255182203722228648710890404861315473944549012642438955579932834132142928587142140146035346028182020005996714942365751282e-1-.260587828017032294912246167292413980155107991935275807834365778669779611245299790162884803508440673438581462349540863039889157125756141729828094477004e-1i
+.361037913091442256595169949074569612117970181556001083173892193570319057954016730320569493435013268988687431028180815509557144673038474678998086722513e-1+.504102541133504150162609571018423647009779560363266592268516689192881873384125177128680116589488126716179363120517650332482020121544450422162244757523e-1i
-.121290999811482770486040929615568340260102275895841205978204595089218276893976943080454580887290323378107646823934625100294321120331112363169163588920e0+.140620249540322036153638497612569255266702646697291067700718659735866382311115778333462920360043288710743653463926436157385333195891506690313757974356e0i
+.391606608268288864705910680277919318193117606042548317550604604425601145084809343818372573565200997356278059626948973585705742285992552019712050497479e-1-.646625105214063682805578704377751007594163751247931555651177713899781346146475101984458126964581421472759771650781289974067440956722809742276126759717e-3i
+.344612439377739625580619548506914545496881069159376132522391339688798375146127853455853897655785090435176288727110095969969851685714531731097912564539e-1+.105581375481299092792003873727960272712666873598516736021332779510153641714771583713134422932932542368221442981050332345045744248186789734572757664931e0i
+.176817203661978163579131551890566558547233239914670707187901484331329666357202323340161585392574792697189011272196426502991365367773175017289957776171e-1+.904057398087472075126528229657308839439706391840216361790592575149131186539807796744501030479067992922217037049133217378896443629357002363682494579240e-1i
-.310586538846379770720157654510771964684902358238941275535208537174892138550822708608857356818161584246767038204389575016959191591016405757105599541932e-1+.316438849497501111425987033093258228045256947736687700630834392597666425264186756676970176762672633888758517723539311782813815982224744190404660239554e-2i
+.885655764068398572182866796597766797809523504151039078886760286083521914496991505349055432095202658555638087648439792263467414740434509432395255383472e-1+.364534805791452863675032104754690568223164761352005227054040146130624176719576997304439421842004090804552370116617521742140769114466263884805204361845e-2i
-.126297064773746470170897633875873097016512610082696661091400402531923159597142449702649294719072017711460561035540366759881256509479822178531163392224e-1-.382737524123856436373990120111431603134596051349731263939999380471246229192114148868423630341990391719625017440011367111318929768547036608476565736190e-2i
-.829966106513807551785660422109972757009323306155612211189969086363769703409637591775366577320397158030071738764751652205207220489972495605822940435694e-1+.604663188220482525553603036253175958617665843970526704931666668161967587837735382976648778224635943522302114485067263513168885191146896434985185063836e-1i
+.203606602023972656416494531825298380617545310632859401783978094475104530349340234928988010651990609709472665030299053369311203059350643310764527798377e0+.237973012532894237733947409163376896916845547192836370130934970238645651865118091266970269199328464726866273660509650065912391183101197915005976840737e-1i
+.108442603309905883712008864408021212643303125936834712575221141593088680408587349043963538883558094690575225199214578302468461956580837434557893432076e-1-.701300561118036543270349661539522253433185651790082201279415399124761800576190763330552009320129635804660954419428058371128816841294030964845052789231e-1i
-.116506145076552840670320688022104501170332503776245688670542648601133892185703006928077240008971085275906161493633053071962592140532365879652327119640e-2-.872008339310109328757457780739720611790641061255803785902007448320964188395164160301611016032040056700511179480634340737644481353653571907179128510295e-2i
+.142775650778493413688602739364066665512233921770185250970085454810696643827699761865558821098477338991804794578526844165302900314975740089176629300213e0-.291687650280878582137731216337812517327012230648445339231437711565109751331534806109329074800349597013554125125763474336085073406931465972321174494304e-1i
+.108656577618363877403101435956809931642353140918620518744555688036768437515895242490937915254339172229636338688746485871262825518963477823019656578073e0-.177949167062787678028372686621607170192554784256073451077537168906130309106837270853540022693038571588419345894233110509840184196079130995933135330763e-2i
-.616777244596839880126192880556928981809021661935317040944271048603833232900375873646945723172256266427896376270121055898626261222259457989957933290881e-1+.378649009337277471955515407465646044430306654112627037634963836857344302479441320404329702840999024129488014025752636741947538093280429971687456076638e-1i
-.950589353928668475914071846894284088159924321951831975869542459977270066629865416193694254905048936998644343352852205669403191499883393499325653511975e-1-.384467052723990090589411897105474286430274321767393928370142404758214633762996626489263970331445612675165468717487502523266067642066609514618483119978e-1i
-.492094024395989654599809449157136389817670278144151548846839819348599272963084835956025270569296561648741359431266399652483705077930445007727013154641e-1-.382386836304654922210585608729711356266268598231186055245951631396399586956217785076976043587528770739125888374976061043750392638626853247771360552510e-1i
-.654763391651971177791408264313958468191326826291181093975699217897485821076319013927701619104230941262736957878824171086560114037739931496831238117210e-1+.124715181317626490715655086996618849012101850498156311430274121592273679880400031887268371005026587627759961460924031074060202122877471441938374516797e-1i
+.433875325458895029322665017168818549342483957369274910530464084512715197959258794506975362544927841533999441612502238409944502313323920240164533741772e-1-.121928510889340300787756862073617954922224006830179435614486136027534691283598081032750201070422960341694872801977962001519251731356845101455747658330e-1i
-.110809440062511390291603562144323144035746903476028965773984706575690132929507624733969508044208904657075718313578318781110824887934688207720624662181e0-.963015625835323694323270336250842196382110945426699057104417937014096237106205036147940289435487829858539669134781530663682274855857786022570585401433e-1i
-.261366190467146642173621503192135640348770362940561260695660794088720503737996778459571766456499191027488496183302670294963496526610534140923769868677e-1+.249164629270099720449226182155004163116382144164971758818158134491796293811171283304634160063429369783074188266738278363573778359067420588369868925576e-2i
+.664454254619135913129146689042594084564082128377379547071544761598064298172864303326347551789369018751894208754292427243233380930408794794406936104557e-1+.777171495439039907476174908172993043742870421364810975640728401393082288086953773135659752720317564004170873100337423845325722200676858971024353275985e-1i
+.559368990873585056658804479705949278134696624547532868090575334965522544089206249485397237113261841616632426974492790960774025115098619635207014589211e-1+.791736785491214281239311892836263291480601358722151087128147019492029472765429018647950901955220711559713126801487457001941987508388544474922973315275e-2i
-.191116139658109646861889710903271889216600345578553766239799711312138598701777379632382283530346165544175770909635534531041191754027766177030249346899e-1-.780521714703659900769456161048323814853165145562401478211157297505228522325659592467528083874952218951676805278710991802432642797477703918526657940295e-1i
-.345879275557058139540425346888657394951491803754590507834779274889668936842735712880702752641745082596214919438278004162462942874179653379780904626247e-2-.124562555486858389489085524202795972545918685778208814608944199198627460278278624893196435326122002411869488913287736955059563658273590653840416485356e0i
+.504435051514436083982603249888109873252208308149694159729124417449749808833455485902101639421656302002004391324478675024640327601135097401294442830293e-1+.543690231615271140264764886341610481707239146312590019088083676851471339067042117137132454364565300318550122977674232206464683655111233913172967128090e-1i
-.126315834102412027360820270935773819464255023070200709449225271936265653521514165518676785747847744605849705784994181330194478810609072602616659224255e0+.585221520095135079397430030329477244234881415386934596094497576383548988301710654692193717753434041853063442892636069400944471118447271890909088284075e-1i
+.123611848043868860264400373231387708766408447596654258668946156424227112449708040836183908343074782603311070338346655694573678653138878342787397029891e0-.503403053694760585024025010574966434605183773322656801964176702338311525205311943191010739631836542386094723400427281161739985894730715975096416695761e-1i
-.677905568669970654141788541755670008454911050038853927453401914654563723329617262283802959557934248006143146037308815046051843349207217521748462622420e-1-.128165193678018929153541881464970757551968868779157153895287219440344402104924066462967539833226878132824045420260725262053244540710070577000027820051e-1i
+.505383178407292774715896266671535249340623133915083988503741791365041603291423976283862490769775278582044441417726718992723050161906752629450598128297e-1+.514534860561422632379214119896647175606199855575707443462974871486248780001814498525403218703259132689395831186125879726586763125028179443702011614886e-1i
+.116743842345365325966929911645204492398499649524323556063243321443454160160243899220277220094204743826171707631839381960527128941393325968671643772233e-1+.943851035056003479428072641554573548312352491944133346548301914000381076876024347812381556033012091018633600108220913513326022381710587480792014154720e-2i
-.622051639342121108245922688178888598886138166284612978667903525840197451393874598644651017511240231221616303860272125156689738308347810596017230593185e-1+.135160310676493688219282903660813728891400760507350396026030542104789339428480474037147195057317609852595366269262548329176270042666189672374927451320e0i
+.163669889562267211171769314830811362973241405795416721235467051365181978034933033402755700498824202517939061236741898724603845606011842400212646408593e0+.113724510817383490926795675114430642200714682660909452671512334038144518260030752659071644987978654212606282280865249790110856570811809250062417061182e0i
-.249849183864106997824324144515797506154091365722129111885257201988124886009896851212366055941034516471137102325836291457949363288577863166475801943915e-1+.154702247122844181102434146327828578999105221746803625600396699543896550005716311585779026783975512953761284859385925013758275368411519517610047387354e0i
+.283122063389987829185982529289524626371600090578188479343233898412401845081512765257221293303855453983805695856719182331185128450923015491711154793315e-1-.135260962544348969815755185441440523324892019844861547401445673980122505886543888111378466683448931181036714723546249763873535400469884203063861702715e0i
-.172653580346173346549360204331257334987220915976466667094401603620072178127701069101996235530941891150281780292009373498663864880163805861219183700235e-1-.487335941420847111077501185989196085615800137621238426474117177943271855475845410530508224725895861426412713694059925928695710084335529539716280608191e-1i
+.770945261184114566599612918039893578215310178165080747859224130243759469476649432773479382350624370010156287359191385728385062396697242278385792953657e-1+.823524003302028055718895740255578243537365880172239112562736700557069656573053835295181005096917190056204083674644227253153195246067711660098801635251e-1i
-.617482655554723207886312512187814402944144802704029111996138582852215512962193040364939473124152613963126528591243414511305002447346093364119136695899e-1+.950439585540226019048527980335057102057363125889362894462283635086871897156303724678340974430269751984806434259569110046139615409947913673325515379358e-1i
-.435591025277648020289337840499860566936795902482560877694351040728043699276976416965325337073355084340968337110802415586521394275369956936636188888562e-1+.616211296234306356422614958042533964702469462748111812707872140684323998401483415880956842471694367723874272827354650528600035882634385276359939993600e-1i
-.124518800662087800734356235698622899772524085424986192759629444444461846089967667378854123087247250885525533481983973700924225422712994445145344616541e0-.949341962806726840381012677013187068639230551449945245982596108041731613370869009876351496207013118140945664841320053413117601173835327255734239986708e-1i
-.831464197654217040661638380798873365520160912225473798491365887973800589844106034003931882695737252580135023754489342643190591233291078494849306124558e-1-.116939269894448541624875738837161184826031811225592501873382316013750822052091614798516262918941482412126307192797779041162188265980300082426336349686e-1i
-.197691024441635216857712182719190324905861241100998650720274860378650581399242595264001303160483789293801018695688627376109358953321177483450672337789e-1-.527757248983518780876432788172199140055364455290138736753550386743526429494205805477715432060402871870448053714510900492520546617207382395748322414100e-1i
+.669581674355036771514900446412710441386146109120872660589543276697054239124806395566052777246192532995712800376226744234531528978314390743152123304484e-1-.369348090241351191264119075511116053122538660110974693485034463603331390726207172453262462124786443492946594014573948006127783654845509887684488036534e-1i
+.776214475879046850549507538375734713524678247368935151788291719880354215490055014915076629227631941518678340595192916391916139646043612271502463378426e-1+.938302840366935185368432196347499877922498979357709641122968794568014126357905839931624802716967463707302562672797285870729638938942180018777923859862e-1i
+.318728248424506528425489173044066320747441159139349633852386927869283940247754876576376860270785046802619024643764118603655444412048716884453669677355e-1+.251263123394385047444726976935805410955863339795508517616916201107957968285589909966450315691946605123322409001654863659076368274094124931889326378742e-1i
+.634679000145867470153172033700007566760604236332459748801946209650033266995545837220077936994786465462833211846002438041292481834042474527128182834614e-2-.596300273766551073626773583269922015292462122608942464746704289170793249393461789861491949156283054447753634370331279079894408444527054564868113069239e-1i
+.624694429972698012548089946660898221442883723475633551554723675816711079531445762368195691078539419287049525727496479558278119653525809085517417248050e-1-.112767433262252509221719670390949214129300184761962460454361038350526278648138673668023234292543784798880059707637183736239947244726368136748087345532e0i
-.354345307126338896926342305961006829953075474035527515482992596038423800541408918695573434782314921109334450760056117486112405610348532429733139957902e-1+.734080032016121180827600477910531222193816389241908666821503293860871225522351835721392588173867458911976883634472438372352349303474714022781367790897e-1i
-.230055168314993372988720953472567453286912060491409872720435671426015496416446658072348205619290901637550835174972767635768425798168893931074496308605e-1-.587783715803131369526730282960729253778322570728848914449364210733981135122333857319174078441722665334217255915884559095808925236940566663728507699136e-1i
-.134022249714885388509832720596045894192656324371094723195995648704894036381688016367869846936582860302789210463444266690623631667089699314761303833710e0-.393254741392659461420383707049239278861817862530303396699706585356302761842294561191563804407778080969935374787042522319394584747912837947442301276139e-1i
+.373128094574693702068481234961841288939564926365408017269847340864356203827933034047898246817949593444403322164113118545909490274287161592132311404177e-1-.852042808597726615028359107833802871471187652462249091634879808123764947267871369975641610355983390122270655825870240810170520558672256256276765759454e-1i
+.798153677108057679000343216489104769438905501157769001609898074740247216692147128465221966960615819666676123052892105501735972047381017232339722264269e-1+.436112115879663864091156605768143050566084341353139540947566506195513196420603401345386072527953254821197360470663382901880911679830323924109819825176e-1i
+.159970119729216789705725572334722586327120847218704531282565949798620402718156715534814981353533128431672476542284955892926939123053772769455447158491e-1-.480537992844743973892716916961908470471343609137263822686588248386384748983239310987880772453493050379794296360083272983527126438962322094460666593592e-1i


==> solutions/sicfiducial.79.d.150.txt <==
+.720460864886543817631928515989562091496394179016024520625475671434375090067771218196627119485673384310642533577874627313317490601468421805409354335601e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.154603189041819096648781523514686855876483162241203720192223396457769181055221998330281676377769261792802824137006959202417591651376995674073031515579e0-.983825112799423149689637502169510657868165739048411885325742801636578761232346855593305260790184697458539511026397766143866269254683753750105947506074e-1i
+.240641883470440529271106920350998567069002567043563699508290058359242219377577277895240544824522758434921781144982264144888542916023413997768262708645e-1+.120460310957434038996469325143265919068873257683849673966462770038124306111399538328608829711018726634494991596308703985560195069879268076436887404806e-2i
-.297202637937503192143873094891819986668029715444518078458883274415216158726494213306710376481606719517626304212868633899561582261336537383665061700900e-1+.109822065470427018632203190119745809481532925324575253395499376265714127286310606035422171893993184609894740190789086245052945586432908203617472879618e0i
+.270863807183915583307991796373230970214415890815165094780580377821152585388411314236610320696606621976868279566457158694447767368656202373076330082548e-1+.291019879861282398867693199398025913518765901315243682299162530424597691330798739334462683186699182421346759794322116096429536287582766917175377485053e-2i
-.424702151902218309485766184042488422963873616110809954684185733428639023885470713227453017806400253405444637320333249948695867822812809192497911783891e-1-.903864075058982522075402510394766238131327090401371531387774292252825847656252542755609928711463957305657243138415249384363778707327578427991154477849e-1i
+.125373841452174688285160724804051339545879431300343133810703387619429627843652924668785697354588378180999795349917967365049890825171699801171221586538e0-.465146580033076371357028609084785517397313639506012077887172001020238445915974602052296939966427084701340430633862764826849863517716537611873787330315e-1i
+.149778896626201853989874813744821797475168944307525659745724470318068498100658043444279700516783747485953442536637788984547017598802395983020773942230e-1-.643163095511830853569249016399472459638883040573365813825232486217596173938169550031727051500302133813981378842312557595137764868281217705565845889255e-1i
+.466516114496965272029922024772679222283943518131276203325113883806913540968685862840275279943114464242769465342582578555879290593598548991257664239882e-1+.183726568055853354377050190402060071452990143461337235550694291672116234810100652529507573063531738295983598313110575645501020703208858235313181911018e-1i
+.196573988591981354381035231011217629633031844126896692786350209987943924290400278518146319465725656748483609439393178894702101937306414655164896230715e0-.154132512041304115293476527769661879855678377954421022714386372357651230612160843006360911595949735728477578782301201170173108544272901718132401098921e-2i
-.688300004028844885213888829191939194620154621102394414868603975680131265624774275442267422173858221833423881347856327696943904865381310906854174480747e-1+.743750910079018712318643608330143661717858162117023790926580115116249076397908160666510025225760347628738545486641415147684230311369022497857428905503e-1i
-.217429161540214272575264442724853367050441869274171455917561755497250812071963727188479414860717934351164246695592168402163188905278218483425486476040e-2+.466224391057073439911878351823740845579006822458223402853948493752851444850914106153259011838826638965657525068005041484552957984981936135045677235216e-1i
-.747580234649332450355396362790845042660784946627229653728389326814547316475977012736451802033648452383049293658377885972107422556273922920183980310329e-1-.911389212664255053969022007580655421628818467736649933072126123595377761465070011969852043485430841371049056029344761334150979895855122306337189141613e-1i
+.524046812495525734798909236514101505859192697348985751608941693197213667070104678377022283429152731809841415199762294059764001052710774031165461488505e-1-.102016373816782627107067319785197846069804756882952639065415402499803519660195839489953850647705241287574299794329480476431712789196193751952482670882e-1i
+.392930730738500892886183220510821247740141493131410288431726193014369703869108128790635787164477952943386996664083576451627650442915123667099271119763e-1+.148274977774822849594397190195365009608259292746969464653199826018395413838295290728040274018212091322126158862796970925414811720229839071869344792760e0i
-.778328253025934904347156218054209852170468941118937801694784209494592667487937578098919881728571046955896091569585717813024236431781544002319068005008e-1-.377848158174060952498681228642416520036218684114114593041092408147272200877657025532481897237736838085525318314327183767712812555158878736370547494294e-2i
-.592770183762528130328282329818643856844830815217136191584125005103766619479171498144113982148281955815484488263651238895506726081188689640006867321559e-1-.120616439146937613061267366652673043088950703806142512977558393727948129659653517868734692069774168035846363685238072239124760627812472567557119613793e0i
+.628672884272146240491679770882675191872272416143165602354548995662031052786908418898386682441285589807651586132736065392842686618114113516062914056063e-1-.116549036379407236249534888090572036753686760449665260965729712828926546933498030460116559229892921187684307941333622745155544518028011227958949254533e0i
-.483670857405716952097755125275848373500343513008435070399321659217499784990944998467882953863830286788332545243985573470022258461868185360892399919567e-1+.472791699053625185684280095997136086442437561434488760532927537893789187462133268526572473370448384491427667431605045861178918837858200758115699610424e-1i
+.273956707893978938207350028636859182680935424331924245132484783688011237444258931957839304913491758282550205515619095850253511097650535095694255513955e-1+.238866591307813649649006383077576736530045389374324168002085075751381320592573680115220100699554786435223632897796921638012695734963487655511619009896e-1i
-.803548064059363590528975157630882784296401106777321103720537453189039010563902375661262880764194925373939962973160456808221014907255736766243081497912e-1-.113825079346047444535370371892490861617148277352708771519764537984583598765404583838115163299312169978061670961587148807531668934609709976042353507335e0i
-.388202473956223777636975262867833993592452893821504490381302303467904768952142750516960955711566902832296647325525026237584668025937621221793604723423e-1-.346819932090518462201192417035380618267419956163203406716481408905317793856841686867422494146846745904930413148686663556524172155086511622904195624162e-1i
-.125310931391879039029221547603535454009916083676202710492065208090516053135680087595616634645836360990071250334523455694352137476065642170972085307116e-1+.993506362766512290154650088088828800166452499116270200981359297974241115924500217608102328965609867167366100109840085191454679758112785991772311873819e-2i
+.130740694091807090406781461808987378288773151854187049449572528356732459594128614789464201859131096607713238239325489337800031955464674707023655792596e-1-.437562505352235221300915634447694751351582269619890641453376920622961002843545456764243184894063264716392505669781193247902096807377910456526450493316e-1i
-.240693457497800500268549170103787517400306601367683764385813388074366874278643244122995790950138155047948183342233360319777999960428281017214453120500e-1-.932559718320018213280753913601381791647782830319981303854160280060892264375549852568806400339598054768920092472846118248790470796712956611430397323238e-2i
-.219275641546608286053705829614408731430526896480694407444728230864789832157152761451959103047384040085031621412797519381499984786558525128964975415277e-1-.212043501817067413940416577544616830382365842288704436262896997154275481243537966778266526668636367265957095650093735951508173288356955922356981708188e-1i
-.734894791581248421735512642830513732527130790578353959154549551705009214306617336758325525981134419079169413362832026245942918547240363753266470591794e-1-.264761608847852690791134756604892301476651158957644116225815267149571809691911293024021534407361498564284751251621908247391934320559433714810622964050e-1i
+.506834469211533406851595336569079611394213487636416166999936331995706942706327071921248293922300897737216139230973841202206053392377049529922408925153e-1+.387695744949945742908610085973879321515752108487137074728269064376046206386183149702589257688157150577354339309917490880993490119090051411706016404589e-1i
+.996467633198414273515444591471288914836609639272136358408318070181694129185337586237780310201202602056035286224774379829086831315474100210663575094673e-2+.342148176872090207420706404120705794782495445506669541205574440455445396794782265654904316204205511967966358172608461675599227872007459441945852637971e-1i
+.205193124153562778622536043713929743723698360325177183908004943061446380744050847629130473392848314904594403295705085181619099670698242246504687466883e-1+.991830356716337033853868416844843295522954539260281161358263517697161688009737199910203097702111147306656425404164408312288770028324230317660969012814e-1i
-.105208893812797547653586246345508801308407175432080373383963365946906336373392803380113212939115464592653319672995647088377918932163493270262722737919e0+.101675164401061738031498473290532312882740064686061940880939113817365920220339092776027311189358474899293695526247267070875640122384660130382095105463e0i
+.317517388668694804409599288287333625383756176995952310695819050851208212718291923034028095743868253144649868751662937451441775932034681607351666350307e-1+.463266630069657168103012204815523175120906397730714223312907628811202103552445627964172414822846507308047167773989405293141583069201353538966654652468e-1i
-.597554973641735753576371944082217378372853978016903446032360873628910403565410286825361404829286104770049300101646881486959599763071465032952530051263e-1+.910963589652781407510224356940380211907174081712604814814358669591699009436533520931309786630604149450759235609742300791657221804609152264855872452026e-1i
-.484568809282862379993587310929728764598727562638885650959242360643953349597937373135658106787578225099183616902242847588654984543457125705126780567835e-1+.494017686143602436202671661709198703208680814084474023530838520748676785174435621616762921238177864000584075432009938355218030443632855637444499684284e-1i
+.136358542019659858894671157360986468202036378674797343780792671664640685014177529500862330773977550269364642727371049960096644545958209362777663316334e0-.691589385444039631898686989933071682521493594156144764434617647098683289546257268116283478898771681632276053983887800637564153599798382910866325639246e-1i
-.157558163369029366418897888513499202157788879749127571079630977753268995161106417749363577514673335915352092019644022828728905038023395629294752658789e0+.617334933375242844116346273791312683549718544964772685346841295427214972807868359689846815482894132646744236400482148442994583564258582407813623890883e-1i
+.209985509523782938554576127300259576399528520700501120457999014198839801860595939714416105481820369754363952267781966974557119475477519165007958905646e-2-.106561828210407866456225907943597639540565974057886580127310245457404998984448706435162006819965566069938946140296719603321545950964658984659905206371e0i
-.161342554326675375308392939011547122361301081329617454908828348828735322566355098733279206665356231675863109220467881923800422776762641039146446045111e0+.124951641509087254375197699062646150508212979303333704422742123332868927622339592640600313794199100238843715378444998100340675703361535935494631732730e0i
-.659978413157723942747867765613186990605927824117501380447311682048362391731394941547595113152400428511112584698479998345487673873818721007709249351201e-1+.229427449360910374037722421379627971677488893906920329711404372400046126188727612010322630075775026550113047574756336240374009237079443951365239722262e-1i
-.643326259507084153501125923238208994252603596773026846610320482563951717232979920947040388859688595926395907089494276819900669215992382971947756066468e-1-.868207934378023124930611603266931058664966795199844529747199629416738298885721780268377561716479391799586953908564889308213680199195034831164438561319e-1i
-.490792729853956716932668556291402509114050884689710158045129646065564196540451261640735326620210913298535050799208332226934248119639847468726009284892e-1+.472491099160894327645587074986769254498894996289324949839393794661779244792099250162335608123067696300431902840172012739474511830498317379478355295106e-1i
-.470876705848000371080821739417468704913514943746028107893707853281459129516550351418189651472696708524627224153265659631276072694355745562387468560432e-1+.508841173033333058717382986950514135735758598983068601586719497323611255122511506270250760433641783627619529298485562896340178879923086519855315242221e-1i
-.804768274814298021779610735298243732174292758608920995241057075301741631240521293966723273139852364585833089592071060389455509914325868199750736107081e-1+.140009223764308522760346865289129206000947045938512901920067592358149050403850767731739242450838968773834015334497064040072862939930412172847316050574e0i
+.136223576916470301255965677632546420354498567441886731025090470089981923640984605499015213896374005711609689876733461915253019466813812995933328480540e0-.248194652825613295483804290164453184726863725964631759164651563704542283708633001696539365566027138332973251826325877463353283298176087537828546346895e-1i
-.500677091586952764660490171042552286250900317447790714512677405679672878636402252757139993163947825226930647950386008704145339045486495789213308940000e-1-.155967336913126530606825307285322419480944147898783210740091139967141262755039743857607208922460522669019870147153865732765972871950450462451747512701e0i
+.171468946236497944363312913541151694952131621055201236949301222646605556495115979263293344923443880464436369508233303193035520977211245321947395665458e-1-.174950763859886597642786386446193217566155630762272165219551490645688734356275018433174442051291978718974391413820789348539576308103696356216112715751e0i
-.116828436891444949872964323598836563701553353786570063909546100106127954038359058928860809679395940925085357653261998359774090145410965694242337020294e0-.773236680134071136477687560648842767461262764326344037708519711687366677116186070310813887744203215628535276465052166906908750995113945853875396334087e-1i
+.583472919226279036539231841068532743037781903470772298338010176688276093765052381468609849358799807270609285008416373261676187175753537659581090014154e-1+.138129630790650174811698881697713627592950219617963028509817553124244377150362251919137356998087530841882251493895729706522200139884688431218868031248e-1i
-.633805378558454136273757976701482903272123177389732816231472439349773667974715572316296721167713741079692367894185996004843844558613003411017874688609e-1+.279963158310741811500057532130254623130451578123887349264527716517379890895691008769290921247602501929136844835168398407012989444895268500725234248305e-1i
+.142483337445142113041074062029730424160455426334607505608790199696873464205786638613177179346066797605770984272557705573639202574824602987752915629133e0-.113112270896208381546717685283778887696118173385558522553114306756742229875737134229926350577500657749827809610312715125666391651774395219413488103622e-1i
+.108598413035177259919349974546514352980502106345921131464297874170535836758183647129879590669894013734773453280787168336145385479144212582757505766528e-2-.576664579891426079046447086580381214231810349643973496842209427910132217856136146878948876078562629532764459721123545597379272098876620301278090799283e-1i
-.793695378234275912622330785680780327220690245454028659809110923495807970235781150343166122749656401260245531720898334473553437162301854920046527540151e-2+.615112060404548960445234296601217429013646820974577891274528495133234087135354348276377444095337405436616827325681956521187628655789901832073025294602e-1i
-.883875347380374250558007169686134555503961190572153054029826975860691377401212306511282652240624169281163170688467322465680904049866036844669917941917e-1-.611899022206743280858289588877402679542897235260630321163646249010966209728403828648269603874266105977192790473170693015781187143779661749132685386127e-1i
-.958435824862331408239074615433434780341262685282364636553225288979438456803776429924405771082195095112574085684346723478721137238178651983885168586780e-1+.498962245275407476042011979237053206603938151740937545068441736721480611747593951572126707407606100869180305403319718686529943005674986030088043497475e-2i
+.416836922879966743664387419491551198754715439179348809151806526497398636685261744558117316499416755988520546922111105519526471015265302071716783372413e-1-.270825749142824512857470024666130813605647945199341380007384485303748217959154358360914189857672266632242191141600202882026160111613789288710293166605e-1i
+.401014831517142765677994429305984766874049490812997381414351592926033630525227989636812017516563373678236551569576544135479639068517690898986479080941e-1-.703873182772638517596221258550844583984929022643790122613945299906666309804049334766051074191409372453754019347654006872257312305307998700548019154176e-1i
+.490983539442928843858973526007816840009565498649753217643768844035839062293458434867919534224587730517267638604480457174533529533881927413625599778824e-1+.758770913301791264777062268256638452224385957684253866803893151772420202348116586883856154148635126758497121079995790478875519770546468344586248024214e-1i
+.306195215666240842430473101836657865641460885657206965883591674058973623910433306569238989243561729496764975873033763822151073407197004366979233558933e-1-.369932634435197303781986586571174752656426335179866156052780227844765292990575397039988778172686307459045849755005496135656047812831638025535913064008e-1i
+.248522856462134083750211525129623511438151096701858272190753915350992468209125782787071435983086746705190694746705129835825325729177851172158850156723e0+.889816114883182936605556416594688324077502954221736149126631267970386933443767866065798339643038240675286105796320692441386995547255978784933544342410e-1i
-.107085856463169456365338796894026642965531347084101475800376234626015152642435596871293661260813993105652756803966875184589155434663848842313675239631e-1+.164844328975154251944146405742241571669801302927265317415796474631652133858812034575530475491103120729212220061833585624611051129159273260165181881410e0i
+.291484803839091011690160235303653894306926061851768989304508085278085429851468248199921571800494813485658505589328829942782052309529468180917227870980e-1+.109694093410028051418894515077387808836771038671320031922162995610193334461708853158853814586066696250810924923647090788152821515256157181700681248671e-1i
+.102458778107081418497012616560795883813967728316391838334666028770845197830815959349226234584778303320387172981391042702114811482452701344570131531740e-1+.776530995798506220661167310062233845514652054723377671627743704562688445618270143327249703795026528228999702720275875704617505170374564501024921808907e-1i
+.800006077885791560399053929395925854365395741364132004997452171844064164321904825297304717478506921789698999476188952915041966320804530142202278655227e-1-.129626270983733845096435527282770378738102624534636434855892616053626871637971991789612665437695622982673712065852721923960801120076277507981136663346e0i
-.922291461348413124519487129263733325514716716597451612702096590928558549745258450430112853389884885091828107837226821639577469506147977864517228080804e-2+.104337118320203054373828198967739025491498883278732971553001827608651083341705019234935309007074525027288741095981115748935853430555739059516715009849e0i
-.604331480163753910331197001158393309042469042801661940412531135331242529336673633114852193383106226755157803009840163854186108247926922623795600760634e-1-.107249174864324253081711623667852059204774455147083626996302100931202015954789409414119153420934450194167713626785362090906709336857001363513241520734e0i
-.249744076040175301228396916624393714850781803819538719787235772501601535453120555643520221344692636433270639213334900051440873388636935257477690130679e-1+.608126106223448725880563525494498971099961818275896157807656760927700736601481716203219341648935514292634341896317916826740473633443958846854664312183e-1i
+.213778697580970641343831869097773526595244115865489228268232698377694650213527966302304229193290438448840406323678308368595692236266252987082632518009e-1+.562582629226061199953176348746816894105413381146954329023550504087720443976012819273076384501459465717546456453584054611260373590000440303603163496600e-1i
+.131315085284567042396125267222640803227092265110802432101003307576438748158917355911289591285365643574564667873810086194816573469676516561092646954693e-1+.531010267093184328977947846299236056144378330119013651153385198787315109050544782420147883656091341139636757650767582112586404684988830452067433154406e-1i
-.124196050482375840037367671552281800412607331469129791871657944712179184030097188889062734011195078248199067797068261561839568356510783664428896647734e0-.110742093444816557810576645919974559037457434207246776776117296028350432438571821751215376265092058258197055873714332337123909879110971705980481951696e0i
+.524258863623583674677205901879678231174950545778112996404584408081304196051879475506021558104280471609794390711803086118356156664468188007231799774149e-1-.168461996774137258212857705855911081223965410150973078921740275148537696079826533476337634816030195375717455937128102586107496400007034843833012865842e0i
+.598199866029896951332661103390150080831067737697991102856131282947063310473956029420709240451168489026603358099502266947480582901478451879377454566801e-1+.245971565920806829395819129697943989397747669173754209283728457684056898241271910676416532030799880268087651654882993328796386669226230160445265029437e-1i
+.537420982758345799926950438172160150788087693087106696813444787997485619714662270174113758299913698163909205929872100465895542926817773078810297435871e-1-.122120630183511848974775430829808283898176496118132740982405839108925581458133481034835094867836401284401077075936367626180287268323291791110461714132e0i
+.361525845053308773505726833280662151358729533454003566154352535976884335892367070339904649487338827517158127276975899452954835376248324496786190732802e-1-.503719482344572741839067927381177738779829430007539262243804479609595331612964442615938824274922372366511488350907327317758886695745534433693533938286e-1i
+.980600089030678818144790032843260129516037263046149201740692252903137267133905696927684527388604170656328620101857271741358807537792267540057487490607e-1-.212954000811765496971081528819026627729087690018988537239293238457192103244049919451217641327860822975918529501624054862596128900930191636926900438789e-1i
-.252729962035231324248500719361921571632839662617466577425172505117249975352651712256362173591467336838277563038309713406113725781946836657479467672853e-1+.134469154822406718687343514977261315412999728501894169908284179786654106525925586901961057943106693393649266172826609185703127179316390611966996143705e0i
+.355436084321438087406391525932970223855213300759388456982507229086727158667268702062066857313081290364441498856734420096078581825554087030835132328215e-1-.311100594977356038942139701053234826473454692037014050766884969297325551253422013993469941634405152116537610670091719200029714935286847505299992383783e-1i
+.308992808208981697834800915851901319266500538985442220692869035339229986673499333345754858691015953419768205093473923689341656728809751487126146623010e-1-.212170921294199002850471324918658417932383279560508265935435188153811269553121934636196132370657554255641206742004931123020704745485152394333536056378e0i
+.931533748401210417357597951500256822462702863433013306845006578562817423930040665018826331004764163333153456195817025740108488453364978546880329005650e-1-.575700456750931334889455344059558539806876497806062380816527043318941347797996402793642240674023184246183009301745955674830912082744735479832927891809e-1i
-.642597224401620361187719012318745933386639669447353332200541455474251437049667520955316436079119263575611488820101769390589264571750578479865423648693e-2-.128044002382851254845085995086703306860036657119844125328693144648112840958829772552418777638743203765066919240171346954533605874431606608898046471125e0i


==> solutions/sicfiducial.79.e.150.txt <==
-.825613482733439950608750380002868626264043836246033549886668175727272872378611331770304993254360404712575907458040344918795125496417461160696892419002e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.147987702129153964347740841357634224623981492481455565128529977432513338660241543418575212757010233547919953545229721689188426941000665288095265701631e0+.206681219570906992992433418849855312698300792488468685962290177102685438055058595987968094649980177143378557044820408998494285910108574691288086970126e-1i
-.197726245995478977347812574290693637066256197640515761439272315946492010452382173593596431904979080596365611111912408133875917883363121544335439784401e-1+.469383763929442341855273874923210865907667781954388929707148003673702521166467741113624920253950401803707077889064543456890026251462747286041515883390e-1i
-.717241104712307635383391268006540216042468953324507372541354485856535203090814922561712919993039070782659651693104626517705756842705222417373222681896e-2+.742073854702283495423526119755383090413161776341990371644514811954188218225899072268475223341157305690033381619883080893182104362788643461557346336997e-1i
+.220263783207034570919856965994205817645372201434081071955019922195702462044857722757390843978012964185352075162221625932646238374250723454725254987979e-1-.646981545765225600691629885287353141590146817683019500374864331239020957187627747899738086175312642248469506668937056850425582363230427192846672618915e-1i
+.200809531541462162956462295257666581178309751075892981921003013336141203677665726651846081178816021727653436312107897917574153557050916358924927149317e-2-.793182523552483433808898353246321195714408358396725635417890740627751545122179159212830381308168947649332724035504725053695716920851984576362150722302e-1i
+.145213884756332620631675194632563469711691778444225301466638598339057731569597065899729580190987281397954182778780962657720273713382549052377735179993e-1+.892150124190390466282744933345864498572080923095170933567397824640519109260220992766679950848824387362437124821266121497968110884959398753340514796538e-1i
-.134730277039972330371456670220210931587292527287779520166791507987082317815754077557898164768704325344799065542523829768367121743226548926362613265128e0+.122289661698787417022088806409648296547311597615215463514109372321955553954628767534485551455178988728939495207166365275926842313104106168658789092195e-1i
-.623899661299980468131002618084632759109022228320525013727043265332739040968952971970411634824549965055499072442215720768772466798374042628440802516153e-1+.279245648855297151945623094391674912370979781357214860054031914521981188554866398543919974147190425373237106499249494348749308561214047759010842827681e-1i
-.950113736161504507001738644920339960921490719659442334370143733656387394438953909528110973840954879527602015090843034581714278505039419668880209759916e-1-.170072298186237124837480377427908407103034654408152312472557226231070594371779072435551718768522919187418695562929169327028196247272116416649669884619e0i
+.152899082067925630496118567360265912989795083533759536403800907266986554481161338865500152546410730790697456263375632933700997036822101751216568305667e-2+.474335702212679699129464913885900403726689395793727883826998598850588855042000644729293769301075263061848086355922817412571760864573190971581801642135e-1i
+.957754072908171788692890334762129453611166258672426459878298229303333654521211852594048115849230725971280567961264450949555258424080949458301829650638e-1-.760830474250417248100172883475976322740062932414149421218880840436598836939512544249080102876481180142435618467038737907466028909707269854480285160293e-1i
+.109272525383040294184848160842699495964099199770660460500490075441809386156363919599697339273509432139650651786591221183056348778435976820093811235337e0-.100077374125438080129895043873401262412667172965304057867067046571692529212137138376873812449718304816040414923472243673456583836655770369333097044345e0i
+.573155646882378293804651511532947408644095951427402719960833918878757722642319936511576786295372527610657071495747547095349917139594672840249331284940e-1-.239011496520427917088818896144317820243595670942678363046537372615385183399464209621812692190417288392527266381686873477125886135746596497442133364766e-1i
-.296554316857907127787378639870308193764678183480728856788668615493107728567331654909365496648301521635077499137461306172544986015265627928464979896679e-1+.404917203207648266919660415705155938043950801916490958885092193993401309378519986189082053975745016285577803915782837181950912229527254789227580215672e-1i
+.533245114661417970812190030609731171102902520581897684373518463285233255091975242008316469547382245984028838360090201620940969981600351668371826586303e-1-.586529391549418405802399473466691310404542180410619165527337397432996918442575828068273783452755983360533569151170610813658525352801113021961763744790e-1i
-.302685033120057620472990232253994878389853006769324323890944227122898909981295627214829119415487283011150595370961750019386124050997186917644808347946e-1+.437872338309991626333320125121218267736252133568115970257708559976428891061365273830292996465371957303663407503288444144218716694761040868631253938151e-1i
-.719254495829604548755102656161908590089348267140508933264039951084376860415044332688938699581688614427750191916667056039571356311566037459945076461631e-1+.144224514983284613095922445686209628681095813258263877619901844718722603639353119220089637874017784185814351010934974218669917204317159962120269227599e0i
-.149441051104183790015742766183591099910976501958618570583226269056479449528855759154834191922047566072914844798053797105502348385083622110764712549485e-1-.791683977861616536976042452233396662395862995037460569459281133020653601517234034727955733391578980730913295466700253904552147508457169907034345082230e-1i
-.264088426112661908549946087797088068974543157813321039917513988002509295343862039544982159452106408126277183573217966347341397805290038180891883818922e-1-.755093265811416937202110262095988849333061429011269544702325971473493718824312709167147744558506283609279708955888364915424409662379508078192502640096e-1i
-.259910713950722278579917759226193660605980486747617088226570940316005217121346957707304236240012994685706639613375981389331200919589129131961568451911e-1-.981402642299608918943787393850986120430925100381491285137850302017712735365773392563836604589928931868117776383493104748499525711603315360216412401475e-2i
-.347194568382835833609797846110775397277273406820695023901359161922500998034482797338771077083612813788301375225659813982000836752037617493861241147703e-1-.174011231323532148518859604497084507992357555055069195973559272285086893012211509881937254126097233719318575781718871508309505312639020102268455777945e-1i
-.935472469951541858977167829511400396120950166029254722750457486483375968198735383037924962023409057852161048542392379340610020603543449946008915646918e-1+.119626942237947290284255087898692533332759051274913830948288420396599932081347720885739238648618433629538070541212152592572171086529792779622062234031e0i
-.376650111329134109506807725688735117197410152273158533821614579734322227409601361903360539700837395782777529268919868079340525445747421073428545663855e-1-.569966174246851699330436180143981604844688277569045996487737142348764554305525952171080176969131655979550905929685976232749331795398868093698628603559e-1i
+.806786551087982819576266003029494995800592540603597384476476919138607758829515878075591942795752771721624064131323496132861086667241091758808807220357e-1+.838473521503514593505083159267278222350791318390522685183242387549517686413202074628290481927882078043467116622626114182499954712629946914765103138987e-1i
-.748132648672334236945453052748657438021108741823751470294203699978271568554811877504129819857954646594018004995056522657081072874132574787035703170630e-1+.409408129953965328506396918352731527820137381250547625990809255516566304518031310801139682426234245995817913670753419162324826435473803068089745062135e-1i
+.166293522635149526770599587279825149843284603844179479493644979941753170540744019799074929401138793266691242075015050341772558788979804961832908534085e-1+.101974191174125504786615269489754210536249052626963490063035261698215389045613589554615954845029206416583498357564884903653098677182465274958061120140e0i
+.164242075431625457438896250779004907513009770713520730193524489501936201968164305086112132744721971827738586740511852625520405473492976364517855758697e-1+.968064896712670892893781071483178016673152650056305523869444202506526450318083827864824949970784513772310390276141669532797745710309661797278459567377e-2i
-.131886170233153431293372173795353178678986962267141685418500665440122661944751110249893165987485982772574021423261679213694907867771350923923510328298e0+.776106318153495087994545710372488319806930799742638624994591705392106085783804163126843138850501031825988950486437907685914370492657618699864409673520e-1i
+.484743627730825995446074700137214103406875111026604070286301871301609576052335151349060899862038692152198417257726168124491471893354496232054372180068e-2-.163037663613419808444082278315270774791370248934714621161035901783816425412193657506940332600533671038365888034046241590319503973752572312257615340256e-1i
+.217135591020607200961524826322119677894188964981144392952323405592546185279549193808455985784708449282162092550205589569882393420351008703304581799614e-1-.291451951869354031070903026531678416732889506994810463349333184146150940542910563871521558681834016448780225075583144820125967671430228081484301395368e-1i
+.653964617324939073959465129604195126809612899364005245082043115718005029748489720111367629785659239841441502787363344050529838191122529210360653209915e-1+.103095351093229049152222958824771826959166154090354912937712848050642406964997284992212559475351244306336310159668184574078483736355532612978849365926e0i
+.354662405245860336832373008226733956783191041681766586868478044245472967266092545781972593308501271896453325978510992190925716350279193936125568646138e-1-.801041812089291757387809755169427514608679294125069271583823777287873013383822289878845274431202710657712494200605571918685493298376979183431813104527e-1i
-.389819215915965955102190191006030075364029212979403917386356935909687426554900272629688901873740502856679258958598281428100306371727768530436129995312e-1-.652433480146552420044575994152603436879563826830479952453636223785418153899262251461661041735194128121523632695523317579786733979355025754016948870048e-1i
+.917301574903755473138586281251042268062140328314373897298899754480817771496652810638932872000799142979506730522171512721153856664744519768339506033012e-1+.745538101723536257966854811049729540594793448145059343919647104670579590129576294061112573921601380219559959273492740881225448244903012972821844387639e-1i
-.202450785585294180073408091673926354422358167159363780674886220553398443847659277072546570522654068599487717432140622933738865844124533951547059026370e0+.199995901036892359619661058685903121264400165248000022380787905414492086270558511176180966353633670968971451259584645457565365119190503055834891247262e0i
+.720823027638546276309206999066292253590121095629169478154588003311733985068696579804861342295189631020942039072439590755795422303895731039535320190912e-1+.107610781139646477194873481223565692915966535973807896558402813140273806921517806203271709270929489080885519067462575780787824883087349594626146151596e0i
+.426085599741621840217861927846840354674274521703457521962227253588457522034008798707099861047887912397533585997321629217968806334832739245375928967842e-1+.720236219841314354488671265377339720898338242933404675182906748406157007389722011565077833090113809652183792639090951077864394200930508736146179828445e-1i
+.713436907533153508444856749529264458207414926615645995225140801952164512533687640617356087006445614404664712770723449117094307467527112833184826740479e-3+.137457909825580201373302282382458849142654084811027793751717373649304563846932176115932917726227081137267805321680477968906471093252489975705456448690e-1i
-.409883642601342239074104754243549101039937198937748697372122405172114318389179264109554078367983538912366829845148711229481019369725434254467590058232e-1+.413062409773129928292482069353871011807749333496016093489407728172780839195603950748101424676949598677049736525549793824251953781587203066538719070963e-1i
+.297661518539702653669371470002896814956027285441905881623314448829319679264648105552392804888014775840050250363697299535724107555300983096924213514159e-1-.632356704250968898718052345424092461612598786620142209034979957991584200476897831789211911936487645915398317969545516365785784023500379228725073393459e-1i
+.517718683793988927055638645261098459595088091331057454159802134894743721853902399426129292000109838496832459730454029056802211450737954065309162593131e-1-.119342178642312769578928169814080452840651283201380254401910258738616600003515063841174427912254195896321205603127231337346963258249126572449590424611e0i
-.109035763130964895452426546715212761030336793039920581157230788529433260863531069961610239790668131356422552811866992084544288448698353931370222568829e0+.419076235134886113293014619131232184861121389315896485567340866032364692261782440414365941695705715950431746027870220567318241823533143497798527726319e-1i
+.573569684598531558180430942050238196082448958470161750708206825355712087890008975416931746527256394456282907167690173871065306686665708377751594261522e-1-.226499855689914222148817762601679203886584807889520644014151156980229244304173052170660310694668657086187578722352032038882024225918946983890491241770e-2i
+.813884181307041339737579018539249387999127805995038623949873348377300640610880587121873444800694137544184713194978922072789022377622411250857003726079e-3+.107678424878675785262744433570341796969710040468733731715913253068150131438990852873264820194033231169972639417840919446284385526325604551304852119979e0i
+.528777591412101587559153939902792482861105187177740450057770212933836270469104233847277147072854297866540010927773925173306544707537097081300197420121e-1+.104446307241534123093794990992324613037716072365560382294612067683137169495916421733854289914728858939846353105868400251631056120120502385605498894560e0i
+.152724290027741800047224943411184005830186497458288731999445250869291971389712601340045555708487009438058335025020412590166137316321831807281425292702e-1+.220075981085953831287396373685869502277675705816007168517701558066695178334022268220917776014898851909020400595340398588878426797284300071430290211387e-1i
+.116887587706228207030088838562150835676470614229600412254456391098195999140344779403849827986980180669661923210359571376385620683763023616579455309153e0+.379122793730065366046385395077869067137359506861379348445066356035747157702821742948112492494554293552160518344616769690326306562322753306652429204304e-1i
-.717891557237788086698677683157113882949711766555855410299426475300153026048385693614843844520072929020795963710300857427120800715964173522469782746610e-1-.827421597153326816051696141950771130658390364639663767002590683692544431212429154218138552120766164628259805755731825436176643696590651705948072263903e-2i
+.755581404070445228112793718677296908260342665942491763338645304972247352774684841740572909089978725786356315771989938309031479444096771784481049908906e-1+.119896959861127775959069899521928727456259950083399791929274906150570890504387309073469116236356501515556002443144937704093047180402682020378042642343e0i
+.219144451711042033361998277519444563381635817539541652025251850879635682573767458787614212787078366209496102014582046036398971562973147439669805766376e-1+.707305070230731801864625506858826559035781607512424422129860880615909321208374134725063719213486559540276498735997497019479914508196445591843889456456e-1i
-.808723216295054603421200473336398479592122513212651203345076786486763826148350151466762423684838151397426387928818539555160890132236105549057535520056e-1-.119607684375805556088390753856970131487121025369641314889231302129388313438053260265616916052992918462233214238598309214430701051419204375730051696871e0i
-.528690579541167734245629628287674955160582430551849223122161080724999500073368939479011000112607110601543517921782331501005281089667217518070770368194e-1-.693076964579071884311263475099472582576837885950266282675648692923572143320378895350972654661500636983834183514510577912343739832085025148791234381327e-1i
-.146452616387839894088574292405327604855121499623955514358704219847428168658558239074007633018531034275751321661047656645983491444358110153501161839465e0-.537796840178862687573377013353065524647805476848005319801652280182050286846542731165832072089792365892902113471416742284760461174350386603074719834128e-1i
+.729412071227176557598985887035803058111491458021911996132762628214503758520709407928290817954443261182966302132424183634651550555245855007181571553675e-1-.234886880801784052023299053717920092289536457409658007052953570067283592223672172384527791790507406295971743008357801123537997528510789430072934723351e-1i
-.870520801628753703752048729998368387045139745727404656508532652147135869100077668761391799471730795493747369924674611460217619761835627190357266247987e-2-.190442322611813361502668364034218919987648709955859267459053647094755777391657394916963646534597086666002850610421958715167405994945196583343793809044e-1i
-.103889563958975742447658810802915467352615542270650439394468815281620954007730114236053201611696594545758636942942852656069532388595856824195393898548e0+.145598181202761318211265302535891726015825858258181511713781500185905644983208612440320693827937799823849080898636716702343290066872186655625658965044e0i
+.712158107301577228178991585667256980535781071122937615243864353207838387605023905230961456895652952434549956159241013768544593286270856401082097282313e-1-.111013299584269863231472344690739333415246178842246813231351576506877573952088739140719121627922355390043262745142824206094624691734017952023753095419e0i
-.300317239916933831286989163127064715014734930215228685539115420340331069245229205351246015520612615881702387334982819987808128340135722749134505528872e-1-.183054527302445628141648503531948602669858907178437030197266807019088576521891841135580058520000794560453162517851315653892060023673170333815947078331e-1i
+.668383337451214774172498709273921314506714239825044028381908171796664226299283452393822454426393508191131511656515180381061592565910903702441280888810e-2-.169972864990158596472027344521871664055867976327167257845923993110339130658958777920473038548331883263485908169619186172121972784119197460661534458106e-1i
+.754119403536766040263045961574680763222745751790525915880583219954502531591819501929506955591459711078433038079068659025067377368303546145984148663259e-1-.212448942287355485328977042104978932085942588003131716589342117493717124787112384813900133191991255389097090168238513711184501668935936310473285686167e-1i
+.734628972957351979476564245711600359559422172593639561904071488168808542606626646845098674473688517726472755321566378484534599779291993096122704786617e-1-.826014153903648289990927341050859046372576393467105715598791553331010239133693301177467256507316111902422310916015916145092423975051873505041723051227e-1i
+.836890752516171519459119991826482109061882693435338923437817625173127479086993145385977640526663842336471469558205739937013521951335759546370905114326e-1+.920216980405960549617657995005044701062886214785915725062513427905021905511866535651648595253928772876117868199217276133968521324238746110545653353013e-1i
+.142338824854652456156599940652249006298861954589681135487705031576241725218356622858761776238243840827203463166185202195946200600739940539213714071240e0+.115535717262938732080431067700162635292299110841675209190201749055422854878197402633440897611990874577538885408124775140060331452601879566693192548339e-1i
+.311857789757045367603763227812157711977357203013801080123903739954314640292533851606851777580009440917055908972237690451461748570977249531724711647596e-2+.177654479694195642708263670667571270087780204793312050967142055675071396031796558528475405638174802246850300249780761623669806259947099168993302139393e0i
-.112743407710378757192892903671875398359499696017069905262795929931717763454795558361674855565313013244073095659474500038405148176881108378387124487366e0-.244720437787051226278243772049908771449496921842637583841273041671589397272456593787622198776208999457658592263643651757101576296409790477475821048238e-1i
-.162585810708751046128053676872979492166002052226454138402172987065733846011122340474017714523103408794339484030386738550942584121201630320580323093332e-2-.192907597577239284174523500445427208868688536567552086049794570926673186064313550424453552487246307409425499048964161532906256566928675913468690068563e0i
+.973646187459599284829535523482404485497925938290309344179349952026488071535956671928460862333328775716875540752723135741751970252017495704925188985156e-1-.838176193586842783897940077571040411857343665026325549450181394664774926198097395907078779971130214778273481347727909914354299298600110022477240920055e-1i
+.178136573419436072948449308515228544919443650798234025599725922246185409979564691582904832683682586122168669870595400931934174401588489953917356384784e0-.584185641689611139793743840740943519226920038281132562315828873234746703176636897385585994720980999777135884274459429266903402236328918448706921201071e-1i
+.122034617476633580869759827374720692251056451350278041022456455316684019128071401888384488088015471405795319137555794969444672714638375785342223966621e-1+.104671587463373863543103983722326401563530233947053479763628715085076524315475758525883835828066980157383806116931992485246429305784646255093778345704e0i
-.441023985880418440078872574308053288427916201357012135004415407115828553500272803006896647848775141987021201135457669156108734935412705350484890181802e-1-.327968060251912197937303639181535992389845711475927339134418862095630557961925587540531961470746359108465096022074084301587776980057497122980266459776e-1i
-.107075988144012786612087884502433039711103140685688720811017678767663722657178453537343085805758416484807361236181592922729927805112273211740247743826e0+.155807355349254453660478328614621440963767765390629709237730630964584004905255092344163850562136158126624461292824307663654053184053324804813687738585e0i
+.135055947572814413934456652518271083148704659237479427257377870008514321261952994802996402076898512415560580170830401354490967436830818720390803452443e0-.382006109683610186633763176097298862640270320920911500547406836463442130698967638045691187991141317080390697504553604444561098642417553874723399715110e-1i
+.929636408773929949814904296714599279430260401939158567364640029398019276637520532835002651263906866028806670748873868403520944586733584998082082073620e-1+.378368202735931074160455133288029706728096069314976381992302387201036830576379997598251146625419081820762768731309350388949756633530891626329627774974e-1i
+.906097676136729901385282150613942277239893602985884851949304404795131150868682673386617480385825897831837707670116821808926575802503408992483480193603e-1+.774484086252046801005288782272659942628733630290436680693099804917897142308314972826044307858459715622836363747698623661343026024466817168045989581010e-1i
+.108097953571307180997959979297752845975992258705802708987046365351204369404642179024281092367391592139220704629081996594723315827174611571517490442240e-1-.405390393695250179575788046396621170428015085371004534725448731634280537544860526539193166322115548347875250503410264062352532589805861196066089479510e-1i
-.126240183534254302194741251513306865746257685816104733698775057802318726357802808867026416521669577399238218564535879126487673223500717526022501642036e-1+.159794749502017833239209433872250754684493269092999438982700510379378833844549584418875042267608521624817377716171976027733565553236778596149384001256e0i
-.981074865379173026098944173171102191999097204053041575777817496009217979086474943166421369886173130364403231029189257020088313519605869676150275465591e-1-.107419276106046471030723063915900958500037711778380283027255324626761137466911161780890447629632708506335800016616111954461977264256624303763047343472e0i
+.115074583044742446792939668306042140262941346438089753849615061494056317239104116509769488313695675514139627930598859233174936865241347728247372218655e-1-.167086282762393159875296072506890795033601627517155255558747139951881118717148030115531646798667006354243730527309687705556903172727326628895069739062e-1i


==> solutions/sicfiducial.79.f.150.txt <==
-.804361985565301395818005033492593004020963449878436036804061538291926257621681321686561743346109099963453329354975316499653339874542551157908050935185e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.131123580434202752145909243338999812595248991702816975084424246600850694686898329463813606427387383061829429768542746645417012197998645403690263355124e0-.158212307533909444495804399553083667055117662578626789932399336358749168279432587601392881204069735504271760579882813940811776429249553250514548595213e-1i
-.268473619089914555723567803953162084120299162117504004655891667907630679256423107590201343455692095311623386574308104090047660182814046368627720250703e-1+.801541803377296572154671540138555688480566784341549312847190372359804964042814125429923024291549983745143822402912251837447870056024825278173306785408e-1i
+.155340446493857787998587713054235593825837198949316772578356704418794696011338585680202385368532752538793815463225022706103661560425674739988148351013e-1+.211543094139353639469546929887476860990727090408836900167297442337741642996026282510664228525108984512958606493407208735826800233851418937571952201973e0i
+.543946898563841961014712012008766648523375052486648700396867040248949001250470558657718928186856056744797158992651290126744251419997247524037683478619e-1+.954544623996381294120046100243402028026478820359152144726612261869344315994712483473468205485513699193781100170115339476733502967091866101686579852379e-1i
+.335851472792303074869428520076321784275628195905087087473121134443904665616815548725358847805708237213100154778764980338520316536466467206135117349597e-1+.164935676805234282134954617840290210672473416116255636549599496111062627451472240913019116919653779932979493091823028575133501760806383736965891187481e0i
-.130104750023229410477950007248860835514240541933636767655531913923622249901787255780094380379224110532875293071275456759331947010925446993717541725248e-2+.155069247058124629225974599490593882446911895757212641031660160818122303498055188394833462475576737508515368550462176471914536034365209279672854492567e0i
-.112428012131661952337437384915903407854562395105735499274343580408049265077033899029971753635127334672789443820224501220422752772161701326536533026716e0-.751783540242319837158628057373634205889678574156730176583483263725992133841832579395627961383082848371346889896886309940637349312290579200403665022011e-1i
+.565106724953272261113156283015758725301826391995882998972880232647050766307118544739345283175221997172407820813544575288664327088561837667455953693188e-1+.585828309490835988164112811994304896172361070222336538260042484608311312030389004243560342257630525233139000833525833807124814170635556419790741748659e-1i
+.137990580673415118604053126931678139050351832853840218128124106727080639385728214176266813550288168070131149300719586879122336189016339863297948987248e0-.381603324389074880907030371136381317640340963556527413375578000749145577817533072103537353377701321887657304678044021021571776029406953316004011794138e-1i
+.665610185946199645388431433774661263810369671984154395676563250751864130962281036696904545409063634282892326013204865292614757100055507541886456346049e-1+.409197192031486690452766867476317259890948463214335637035390594155009230722804935180489621151569670629904563157103025621275619640531164307169178906442e-1i
-.194131832171735491983810269149886112799126296488480278050688929354612877898601446279791125178039653287464196012195671047856057840252879908062673209349e0-.775634972906810257961524978971619052868075495440973926570758961317129460142238248138890952151184557304965038391166598139771024838381812734438290597494e-1i
+.260240147603143546110492610359545305392120024016203880465793689499780750564953241086433987134653419329288891519120725233381200167459110641919130811720e-1+.538752323717984256437664599299366864784754580813292350513534083904344884139511966457483503250775463698424770957079576987586938036021516907374398430956e-1i
-.526846014939872675162064116723270802711117643424767204303287799758933137542029966583899743184530600593140363782379947470385639250062733867314424374767e-1+.137505846883948880648369124198640104478402954348852048731433034724234619178030860055556638447123097443342058003456259766787539658184926082135279296493e-1i
+.107199662890634151899238376039907180280247781819280657319081709945887126262726699317019126436789254190980730963309841606450168073086049994786910344009e0+.895676858723179539120797707622525161143065993271404047854749695699366767717972302636720150783971822465467557115159567539336325806881760894006774966464e-1i
+.145271325457535401986297692410038034681675767240849982454618967490612012098276678882004096402793636258944914241058591332313042588173363553770948794831e0+.676048003681152965712462192794888277575040623070882461193962642108559924667633896408016977856646292386145639869394910806697849452502370832396893335544e-1i
+.271533585090129883780395018939153745133561495938764271216750349966923705054587258938359352979788975137636914641677259791244628571579542528121158361493e-1-.163709785472270286310077227656809861308474208226265072348710013121816904886487709851392132635293121996059813841316215848596768782028732599362784128342e0i
-.767759559830560516684458356455086182850985724929812411969042770151104933652183541335195147359570259313909907138645776015355307545571854321698490584118e-1+.874099174038070125357736768576733319395775142481783990592069447666199722378003754341973230155587245983242758214042641269468722189190203859276027547053e-1i
+.369736158661734333475210802921066996846194642384509442123851716029405672904864023927469318636761728714987543741248473507539271986105741389639935187865e-1-.889875831807557135152159780341598407955041531988877712333994887946173711925539793217613942757040209853160622521471976248592812152157742722603184542992e-1i
-.396990143521302727463301837555827834706484418743989551940474228833521511273125344405635531306851832353689079506381072929227768180518776245166795647285e-1+.358296634516923184312425297245912892127033601987854470237170873430428773904659227089505543444177572730627043073300825609398915714373681611419899003211e-1i
+.400782934457266273343912122098489493448394524027503423337287860811127051884056670541346210623761628913631326262420683900229521018917180932000892802028e-1+.874685751350166557727726285961533885927406129957552533856346429491039177465962162242670179887233028121412015762314266764444001521981007104586107235933e-1i
-.206405967386792291508090536371838570906745981328378005758158476255754997644281442833429406299403405270293495099110923204998494290098284586801626546634e-2+.451632951966017198419993409629941833895846074007520540557522144607339242514093317816812756554565166362859664701247312312973542536205606409586775401046e-1i
-.488278213859923963883686679678438554301320844846661051590900098086543827996186706965227450638874702537343804836220015653957377260522885373844331929274e-1-.499148548841936371440025750426709825323261591895065082181493950300966118929311143098971855120728575254221972448932212698373379703133663477628731483149e-1i
-.554604074584864639877297306316046161989856693381758283800851880396105749419765570275216326082483591349869885945320029459175524284056417573016194477191e-1+.859859473527400740295184092411998922531083763969109538634419818711381685622580719275930227002077449850921676740358402833197315959724527430597676144656e-2i
-.115646534135410341853871709825353621603729425605778370262533899850746623734962743819461229947099759184958157479901263143123229945333096577172167243856e-1-.519282130919250214502695966598751711750941474369396256619053222999731731198206670776652686499693856032661529638768826848742867150690004836587125305468e-1i
-.473742107719672292281382400142363244130332898681984302443382142069215861358434116409912045916083826104995409570181560994732106120713302053101528578370e-1-.605239990308147866395461119917760348681821818464555193419968614459725327294186508993766819375130930407509675036953509801346558579311485624092342589303e-2i
+.435450857221329887986948892656364619737619568524009156874807641783141574248742882927339180308817255687559262097691223886650634707823375409749546697041e-1+.101912033346043886392135198666989353241309480223213857480267657392082312169092313542560357089558237826885741456263694430287662703811746815762913981492e0i
-.208351504613046859133689567910252198095267754556074304103530855730811839266711900658554872500925623903318298638552417653833957686587395723093827322270e0-.638862844075626668218914594995865283994604514110089915915605693733012537493581483420642829005224339630578844726506795353428245821983955843207116092162e-1i
-.188859491729447401026721865239354853129563279412966338126488247446367542058416241050619517804865589367027773369442738344504420152112728937938208696658e0-.954619980177593105385393166587066640301213348657936633963861330100897473366083660706215699452317291588665329288574788547995193451654368037960559794276e-2i
-.475476386722896533520254098235882499292401313795279626779589168863389511195970770157021990519856453033461158494097762651112099888043289607489067492151e-1-.287763833840553522273552898066406614058418272833413221312965286494724461977581008969108309951901859839479597458547736394988774171034779760520578069826e-1i
-.256211389920046095103833127967456651649100781181056455766965885007580328873753159301015775441745309009707439432464518801370220711381603946910067472555e-1-.736315203457721407611761146195796727777481226954378742879114670327016464501535187434203679525996344556722770757494208100409457170914405929332918963964e-1i
+.470120462439683256443502022123055999175965583220967552514672272923719663404003147490472792451213892001756628963861564509465696262929696147604116485814e-3+.412374765906809695805844478261461969896347350204490449264281626463571839965220221601245009135929771703760539347226939128268293828229511468239822134013e-1i
+.230040649156129837106872491694957883274239752157781941279598337471812978455620025131578229244875137381754206382441937419336093512504390005380657019524e-1+.820598464999933191429307873830716266297006181791614184654356425620122128145137956093633303398201358884269135720916275535295312327265613777861439938101e-1i
+.120572375739990464596288354325805099856490724608463615249062650993015019313585030917144241415759332982576867964499928437114114983044409853235104322788e0-.286082505410195462848200900516514670862852023158880773590696900308767044208104306697199714601438086784206455847252723002084057340882532231484960617823e-1i
+.255457234142735464905984041423750451453876711424478453702108693369075937438253928093035728662831086906416620600959832128140351919698231535549144046656e-1+.892811537253112499528260572044857521077222743937231260076701284172515915922296151751724007077375463583632377747676113234887055830840812395045411050897e-1i
+.131088649311749517021894449337281217621143317512851670153384310558473887391499735995000143871000903543269982156214805504378385501901987369504319163548e0+.558346941392198937753047478435796197732796430067209346458794985491705956749662883306939718282794101079007563707244751714376317686591757185865867996535e-1i
+.166651277282245951749835719219108072010107114468096036087119062784460757068813089246872367982371561548739803459300658245911678538236276680912374926748e-1+.119585316504631098611679052584181212833162586400073883680753747461639423009891793543048825844343079381441482790752480662467024595140361531997595314726e0i
+.616300619670096475515030052014044734248228370764801894276953284660830277934845633575267625761759018956472757878142276714535500656043336261608538243328e-1-.111561822998669677595527539129158357872231287471387560940205277412374918155271213355202635821884991481816979961190862319845990849221834514326534647853e0i
+.870383506152091095018910719341593593728361288837183632025388045529855805320343372566246606104255105351820883101914079285032482905548377475691791948017e-1-.595287464134144766479938112732947016931704553226997110727499168282020038886305621013447001180344454103118778760855190199540792970441933387381474654223e-2i
+.102422534469429710817349973895481727703606056891658566191026455787530749491206092091573154920171452879119107456889744488447872946733651299921982283549e-1-.259966220123397114451775421464650208497308606651068617986881966988578139007045960824510107558445734775354701125978923995955013177154467594364063475608e-1i
-.716240104510371000397897069198445389097425874550316211746051861339634531220000138452145297489500960545386566026938220625894326157396958302200240357560e-1-.444017024670649698764434745547147661852598566722841537272561120128266640299537907953703890779090688025785412132951910025303705337478344097031826627027e-1i
+.215708264425564704674315512047767145187829867201768900252768487380854479724221651366126874859831697667002315594701805883593868313006324173225425091179e-1-.698797398078465990344861425792482854723471476819912638905426119085963075300096733692379345213410656565175275607201691354646164800107137249253722523305e-1i
+.106025138990429143509361435532519712329946492012399505914591863157360031476599431773707771805109950481331658188018741965636858592177404517672454117960e0-.245080954135215358840155219885731335016651993335648289562927950845988003829669689504443661742851606808160590953416145034504711542777503413071444679823e0i
+.363004114379397377175998751623110317691916115078231526806871912488096439231561997022955727873898531043519756885114151764256723758628878963495983081386e-1-.248085034137149934364638727048554030771315067586237337371516068218378949687760686242432598170709330232081626455606381825382345367565713632068134474034e-1i
+.416647726056623351703154898341195001706919091339479084201598754023753428551100678076217475847083386472807324138033437041226682948165853167591500298050e-1-.237152271589616273439578312045863306624416900562160676402397460354478658698617682077704686892425872949828318427931961471165445979183304499895417968043e-1i
-.173631460639278262864052787938617011515022976330016192670480126213482979921056634215644703464820242215001958103011930860554717656136191193759768390805e0-.350838856953330324412994407259297727357280069333088155351064408518478126650828798606530925036469581468749153082756301983137491085895201424709428610642e-2i
-.593177600783143225896065322341495584704238004219021481997807634317186919963421461515843001417010102371633641876830768664342355605007322522981948945162e-1-.877711177314132473909247793135024508541211695995478121061881878770556614101177363081663837216880783493943990119746150477483499472844067386746388659873e-1i
-.681138723583215635967320207999667994355551038373065645594573665956616201158838247217445378002422021800746392611848955803227566857281863986673023568764e-1+.677734031166511025116568557614597856238480242112786904774526785152535393685430979796677184964101843965927869287058228084400762871198125610943141830742e-1i
+.190848688241058196229163727243221527484715488984335757613609619783069687914673109306150859608707036690828090545845540231141694995358015341788718514291e-1+.740984280062596142383426694171277529139799734144742505660432286466693501306052799497512544013585972618496699175675072605018019856078615562703230641659e-1i
-.534599255380873909219152760566221165315390135319589623398204361928684103274145965753215464739817483472399815260389894058342080387592813108558785161435e-1+.956487809682159155520081307022041642958702433690599241263487945829969707175711428949516325629992098925956142270778486295735358823040177255880325927428e-1i
+.151316728922102317035768072153395458655967003130068469792299848602611332488770790139330891359595629132172796648488392401134334191781843435457841011608e-1+.192111482892533265486909394917583097289981895325148546506336687515522796630229666337463754745018383351890429965664887139187886083511924693565343355736e-1i
+.654147610781479028877897570274397470026533882251263587388762850690218578415758720319578291229947147746153631160911069839041878125512890832577798429378e-2-.109570227390396206357900512541049239311785361968512082049724510414466034495463509843148452852466099945997061380398902704435537236316436840271734990963e-1i
-.512620329896239049812233394720996659750097040934721099969487861933300493175546230266612754736921093484067253813674895539177085521224526200408143270949e-1-.683412737061661526874628776834997745092169829517027776239128110824131290152211478542135728411742387256580596828254650697213531428946376144731789972315e-1i
+.241558700347049997068594788165555858355634346795416029741327648787950224275792308833165951767753199228485520179721348666170113730188070443942658000232e-1-.382040500518025638790467022731143057665809018945726144200004704771271888668572607269014516918347095910303100797844620387573630250587624995844443743515e-1i
-.275038984423670309793118482797961615506010288476975440403190482050466824844235611817595087285085877025741930116846352011731122863768062198023119263193e-1-.707008938750997899093823248893992052756767482887731568352995655746240287495473191504224919619628967183628250133009353771940096960827250930177235455888e-1i
-.687765649200445121281932104914461584442895701261297774955484520973930171756778042675648063183701499941589185704479712390135361706210197567191675548769e-1+.317887896630845712992510746005318404062261485008338240902240971347560148865813853725634771038447577823688774387614529642583581938900562041608353191417e-1i
-.118070950121298163246387204921646381333180232304595144248503091142261647480185300647710025584369517854138275220238393411845696777054787172725185784631e0-.449025959128663192532217495256563424854688625810451355965519454709761919688551077284655562130579536222813125436759579676456230422806257352917720544240e-1i
-.841949510702650809537742445450732474913298381551217199071232717082970465461725071543536807722615789343711744596895252700038151396777796427713952987747e-2-.855907743542370918022457313399541640408226483118062462318710651313234761484293578707236934476944703372263987936952957134797432132299534617988183193855e-2i
-.225457453057481991722212309785332702984133667810040316627784688854300325437830628520657801976210717968150393601602398288205436074098199848041865217332e-1+.957767129425219889943555114229458861549863801093614958286832470598226871432387943521434150141404306969471718272289149857484359107944429821946242847253e-1i
-.255033429801715546043758831729678888327729417417145221368511327578086395694259440741153373682766045768396447282003794656904582676216327138091969619726e-2+.113502382356590189583289866025866379283645508143619800775617980279213858331798833340718281613680638390821526952068493164107262003376295781522846418709e-1i
+.831922535112801604705680652722615099868955186126566568312569154708326030376173059851585937669545621083797738615041183854045826490007520536049646225221e-1-.120683387943417935002073142586521944920413675194850879095056987619707847138413141632410549446336396060531634188385317838095371056168289420286114482303e0i
-.106654881033535695634973545763708724569838416444995775248436387731973794961983463159035459481085026360840733123981171350441244981688439606854617701650e0+.388489509559658045569603237377283928007767228318533623271362131519679867333798110113007300369754589917701063585496402457801785370403794845797010781088e-1i
-.101408114922000457096153807607602459080841863228299490923008088277014607783696625480718463963997719147618073383435699875877282646207079705292768759642e0+.889307108481713617149476716176603108406713911184717634238412511311454601716506577169819490151056694880261221573431835626155280056611800915875151813844e-1i
+.120428789001671245356416943208826202558373378859686618725482404517501026781336348516446010801882501602935304769196542539348330483360742723745821445786e0+.374948825434035041169640083452365450083053682506962737988854721189701004457789562768795652660361260462458614072092616026494153312513533816127417000962e-1i
-.267108503887080792720328138942012145628771360914017716003666503218038389335328162500916523430206158440635963981501148043995914364256043294527481242608e-1+.322103469646435343024227736747468848094456516689662200031596718423546091982840778011057820906905001310282769984705157314751379708458366226410955727655e-1i
+.177978696857864198534418542327149246023322089621644681392099929663165069812288635794621959436463050825109895597189171491101501299019860460571948769826e0-.187466124459595881955242351407373653638881408951511331855190987551331454275470323992426628892289352370753907672577876452375508560514806692032819951766e-2i
-.318523281936520565130341061818471595551931290722046371085759173917632858627765536214758227180505475405544410923131280431815636259206201082563837355512e-1-.782645438498515003891044776941765253942133343609163321874447577337077536108252161504751465105701437412533097999866711720769049064817399294701257414099e-1i
+.124012312993194548552548327091473397478156761845669760046902587695538442345562715597770242238002329286471011448619836092572325889177542181931167011874e-1-.302132831326833880481860987994971273398871318597343568012793210108216573696042005568725388199363397759311232869862753020295897490505612859714932979102e-1i
+.237432568200587922194564555955429653330356338481157271788978315249784399613213640141786706340944040071543771667891276923768371807635204569306494583743e-1+.900872484865049193780894341537628621521798059800464826534592171713280377747137860436604025142331051526253553586271846623029812168123986052579042057562e-1i
-.561893048094235221728783701065709438364298828247797456900340595590856144273671304891278428772917509183940805259865591114287396210093840447090274748795e-1-.102747061602303841194810737423448666413125797568207744859920519087108402993136777867727374244501301583023271227303445010955184479432090829045095079626e0i
-.194491180226950707805443110103697407613702964208616475009626744764095484645237344865963893860080886727312723642707751525376003302437705721826892800322e-2+.288441026877935298853019074775294939037010409270433992152701289970646833654614390806267325933358463180827004036942524612629051411079259852591973225705e-1i
-.795053773560016274381924120370847336365875824521754761844459129651186589434619408064135427350293853107080019650416625003022583557408263990285360222396e-1+.102017286401637857972904658178997783028301284022763093948789494945874829087598129779027006684316541068830842480968973219495454716818296576259356011072e0i
+.115989546288007098414427413055501454896874949295215363955031219374133908388321242479610239152273694265989676571853212031925728919178078447416182521958e0+.494711617400478978310907549733303628222505462196287959613482682696276639986117221837922975481600245792393909465449495341269673687026066110343796853832e-1i
+.559230902303217329477960896509589375206219700614896312040760356330548198458506369001038070328016019447150343405052473457906554804382381494345241019232e-1+.624894748878494727294487704770836584802570600401649390635903119631274359859966032473737161998829031649935739937173181203896560999130591250190598999510e-1i
+.100271248730710084340819682484600310504548727097321518793435533362554127460489243773279553491323031137255131980626324240087013293672752241761059985838e0-.966087493285483277683186984998799511755234146196792734226077029856967638115207459106761786529308213153043802621697739490209544338504961286733807343293e-1i
-.772677215462395082565028894432745389067090978055710164138198169835030918381829826193378927157019719964599493726402415373107747783352666478163443907727e-1+.232442202359967815753702406191305017803098561862287861960034514380982096829002956114332426892430129105172505150453867595967825762804974200563202270614e-1i
+.507382184083624597335218038146885753890479021406821676822256889141962756790822386651882532513455391281557161068795086099286826894047206211925663485918e-2+.590384695691965642804284073733142236556745605373008114970172018188888569593607621240378207563992343416956515167117675008746701712464252084222101848846e-1i
-.533208862673880581165904938098286533060431903213907954250981207164581119863571553140100987630785368157560664988521573219216198685528384527916628440018e-1+.899831131333346139645106337742433138286071828213197345066740146326190624332501665282803684667743010237704574128995683124961165698417079270862129355366e-1i
+.116426587226310771063352004562525161702662072776742230565829181108051057225760176152758977146964346556194162388073852117588181203027425836873650169204e0-.827145363596400095073118874583246122603722374919486753370503554842592154221297354429165424147560848527080644881843004957340721546639195428959383269275e-1i


==> solutions/sicfiducial.79.g.150.txt <==
-.125060726667963394733318001519572277478609790330115383968488896529770117597074726081804057398457088115336571930053453086877242000625690398452394247927e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.122387548329667520555780275048909120319752219215640997820847150415338918191327965616571006904073451456944042643097207535182192860580744037116115975083e0+.679997214165100162973934968829573847057946390209114979768312931434271589314990135773648734831491147936205916278584474905180376237582725444393375410378e-1i
+.488860811678309571602170431965951688777616421336306856078663101980813035156234075141055115793495877221455401872621568917182971300577080887670846234020e-1+.116917957646365302031431586078985237060245329997886716587440602342209647247617895501649495361351870130649251563831485655587264011813084221150077861379e-1i
-.142309779768790754608045514597187445478499553169629810338291210101374812828122941102811588658849739641491970675685160133593619995746246547698212372432e0-.398426879481452287839616335943095724382137903137879807944888297650809257082189386192671833780028801130870375448193714257864769813455474527099500799743e-1i
+.590528938542904645321096065262449027661724794492647581558308877346356029057345048564663338186474398130178742351602111153061318642198158826029424387739e-1+.119719685428764109779185578166670877422762262586093008028705497998365003373348073835248594086024512628077519625548963359914343143862712567097636650560e0i
-.835181198598905145580428788388947495107464340063936056257841721412124886292354994776072814829071307641204099644905946000954124292340926533809675698374e-1-.427034421671007086659945686244466421387083113284208226497947608456500053822595388386660242705610097513582182609157709685388156298730357487961053197603e-1i
-.109021373118421650040971631887141255611657927739072589850731740181927782627081608736311498618281622837405840020233031431754870096085931801672720410735e-1-.153733767585329136353093913567070772218909360528643093853948414595512566891164541516197571681416886497196946558371133430558261298637061656383259790704e0i
+.174028568998701562771782595300125691136755233881522099162726478637261092896193458581998347346636700550103518897392487015746675581457117090477309837597e-1+.239558727375961427958148404416333767864249217103739801147270509725987815162315417833896248219199553022811774192412373930550640470215889912671404583388e-1i
-.141551589207476319399572712585689252158426268970998693221853897242367615901232490311134119303830751561565664726975597811459405420932717860832254551460e0+.111087108557901258919832444346711996078677026098028218254572403210736252377985310214010274932772988669234899976932241411635645334965376225192912820275e0i
-.583294126984674132414468818703170585798691400177988048310965764570213331079207698992959620870045265695801360593300803457769817372549651978652078179444e-1-.123219755544829917680384790221529096226566868343930426021306972655343301585916672399972880056952584802916895289982926937179830571348754117871298552400e0i
-.400932467623438029361942661381792204360910772599739642247219575992719868272253822449430255550998126654408955425553537215276775383182940147072240620114e-1+.670427437799414580900983776050525850890606252102439892315697030057310972141101756505410376627361278380119703671671576425913359439929680167107116665849e-1i
+.635486582109740781983941117446773267090536947392070123754238817053206609011024377511905799494067055898292886354394426069779230790791603279662517059052e-1+.237591439982513614496340312317694024644146582658734942313189918483999557163828845570313216081985967089261950755485070330911321988637744683951214006020e0i
+.359672571099520374261924039478401747647674665860265387243716911747513835811765381351584884726258293617651595380581802914212029650438233091638000509865e-1+.708750060538747874096737165139254159953593326508152605483798108277585688529649864771072071038941849866678570470265684457498087062687381743164281538757e-1i
-.134550336064316532365168297024666347877275934596425738570608549246420778688269170386705534412629010161503501610965018985850316604151515220938574965915e0+.420491446047525964334723691600939733265389267357708412539919576400071636714822922444942861616270521886598247528879671148014216326721815577312475452776e-1i
-.156963204668540324379759782474018575962322761782013942802390769468600347845255038402636665782676529493950843068539445126690833660107467341654990302292e-1-.286997476347473714421105867897685320792730753286197989011995774025499935787078890375542595684030426353333102972139480737222136586596620879956255008062e-1i
+.785990060015076428499073814697655869423340819684477637923147964025453141360074124693905134147265142992611554566983908776201443553966723686288891354095e-1-.746328279966635894630953448941572575385257090970374136326701043056212511528589726067600637991483221749325271290917197397158199939095800355664118052568e-2i
+.324042379014183577143158170926525422829695480598958982751887964903009056355464164735355443334761313806573629587880918196355851734263586267618879349650e-2+.118043599495962497520759932591756063512538320341065162375860722201326303414950302423811309456245000680493879745186646813387945812065203897907820763939e0i
+.667732146668041555197018228637404734537284905146707023042940889591151859813975840950241664598469729580472595370486075118084572427478403544557155716618e-2+.191119395444448939881184465346055615644393714097402401366787587224848170993711620316308987838192513976872370362468562796101953176612021969384991292515e0i
-.366108936989448795269875318919990194457931502700354900416868861601827373290492337355320204232901533356537368994741323845066480053327143846706006926996e-1-.581496895325428599551082874244658027715904280039134749774763824291711068140427011749722649457935182340534230495577494265180876672532914945395906097728e-1i
-.199676615752454368607793697211022429465886264846830516556621383388560821291554470433936433189720747485808763792808448656806286223908887892677877640371e-2-.341257605513673574922756139554116432161757317028325803833832034732141578811036433255012928466045238577905379445930353491990533772985235323473792181004e-2i
+.227586926181112465772362329161844004271836695594439796170736482124616278042051061291693146658926192750324284986821875153530576550223042867878926717179e-1+.569556662553892607104051279177948713458959243450758391204750280161395331825313353262892770601016567244126879175410521248047564348132661097650056665399e-1i
+.382934298771170776450430224957360323461171745957140288028428403877308061218016448888213252525570583514511902270534743931463222901556727560241486253000e-1-.467194011449933198038162740468132122531991877672884443363593354449970666704433351674099632028825562986723188539732575761199671145427124498088072100376e-1i
-.253963046136389231773122489500799816539002525035844685574874301726175573012185830317393205883890559297077079766246497817747100765562011444489374395818e-1-.957418075596041849080088480298158139597698605883829149676084325021708819322462439909523096418398724931929678253207175646139569192620152216921879314652e-1i
-.471863296421784691770593002501589882100910405345962269970984078566140311039015127699645938966535185550853953700535615001398024595209855095587909208511e-1+.948496545113987852122115545698257748001590254003470915441241448092077491817120780025851189994333084273618512319127793824775277845848416176191559562179e-2i
+.324368766002613492341228128768447465245072212843631208173269952133744653100476843233463309138201617442132060361258602174472942884737816115324931662457e-1+.119846041317889375168266953486432726772563408202755136505874771968887818677544879509763652622727614622597316238004471382913949108325120544527875842144e0i
-.115156626452263021132802714949979716929913646420711227673599051289774129756151810788793153509205640165850022442158033768587310641497094378514271731461e0+.149255853002546832203802313866223149422946362381544901020599443461594602247617597049232845591573853161695623020499819356090216184399503867330797395091e0i
-.322142868905348922451274001634270178519309694047110435826676745194292969718342507613027710350579878440009419013100516840349481531386954608894720000675e-1+.213091213262029474880501250498661974057207992614521697159795157252435256789788603206335262956564969989453953940216736453690116995966077578422400588129e0i
+.695865928488459591898543360599452740318300664426716444282094305279894301569721231572997480008840392416886632295275923725949722756682910219593968962626e-1+.191951834138355779285786440643096232330829909797517002584465544091211278445801704493538010266427708849868841791038164729687403643883726050154913059161e-1i
-.932800921936352955092176154151506629581444942402222706616427049623462399587362030299267768208906640656063280787263804192350369189040032903870259082723e-1-.628034748840852921456761232227453924079584076962329142556826923391192710700367215605470077895557697111553153388806448244371609911469655216097585444067e-1i
-.307711718617728257911688312099814923761114410005421522876680610791261699235184011810539783634712315953180091492055602853725353979580068789491783692988e-1-.421939430888896552355631028785430593146952984018590876977438472527307824639032018608001291154777114455607335615920506074683983538679186955835197635337e-1i
+.859170898762088864480098660069118582111274996095335978536674382657401215499949486165727900935911932364144198687282800204158675710933069751581364772969e-2+.796560673256246163979149684126573217289936879607340075824729391447303887273532699629602050847099068743722842362663136391460477139146355862850033388335e-1i
-.122481618853901433738363306360098744076248649556614385714148508133178180562589681582688538847761581546123483374178266575048530507445211529881207134957e0+.108793787221954643434158486517396462432026158093713369637063179712316045825657916396249186214047105707710269241948345640054756978473522417409056052584e-1i
-.623508819351920770043127653679457450900817328734174835421765205280232932574526941339916187870950958826768267464014025800708783567272376342949718429545e-1+.171462943845724633591029255029669962713795440328095652155213955986975130774828225529267516226781383405568319536638684708017789339945062886677846499018e-1i
-.377918528557656905092845933041562663666202222935384893092530306910367015814899308520411193652320156928406696756227512804138294257137551269093877421859e-1+.184028377573813542280238239541033820504001567513367344496974236920361724251925860037620318261743181601715692328671199122329242119050462240014167819762e-1i
-.448714590383902475350962825385261734873585568341631016380142269428397142642940238327595878572064275511136948751125571024025289057950300443799589420121e-1+.608730419071306822543638065620970355705928034931372792240760930009829116645848246008542374161948499105288100564318020374343206300808071101726482621884e-1i
+.313211220746001779092882341326275017157878119229707913127714157901870817188691576647251553113133823868287683907306060056094784476944002701012195561508e-1+.377263666821018053790067392934184784050844373741316112335944351443974510042452895077214369453995085739628026896406338028206258609950719021084764105405e-1i
-.974101792866042023300561062411080944891081994778910902852549524726815887330803116646901034471305698392943639226928113233891861288189996577250216594790e-1+.443007655943362858617344198734086037437572111602175305778201920580747736504595811637454510718722796661846378592431300227096866601434007569038585304475e-1i
-.944649581483916626332732331202652372743712507703690976813301072669934674004375137745046611502030231222551434352063282978535873004958795256978242002510e-2-.378876286150457370461368508821776768325806562498821015884231155661640202178492786385818191099405482738352040863358084761241991462812878916209058596757e-1i
-.644893587062462796337455834630660346406056946209396563443095444259832250555228592533588849940932451484946555691159899990041821899184092885902321446001e-1-.131437601090358190048979288389228632517365429943074446761351468115496293043433624735805611510294835432008213544885958922592961165420268835662811954456e-1i
-.656778770186225990291413604326258067873944424920960140914969875718161453658820171363555636462219802780287311503429157139186486452352852977951797392532e-1+.115981099003174332639478937946670791955557496118033594833831649311892162976398021109270094739270331011650063122725778792113367294871146229207529593636e0i
+.106546281461191860702279276190410303382441185911531372295189391785873754201297309332033493638875787454910451525600863492460396734031232497871775486360e0+.554291643600886227242959438602768095110983112908279980180068772880966776371747268899979975937952028726316266783030185762529967382409419006245886919489e-1i
+.553182524470814462555495736924571769058234094222273870164730151277651726094855786084714602267385597271732096870320161590155237497609690680943834382617e-1-.433751716999548324793541344765191566844463928947347461448210612245936678039505565740070960963503947060369852140126830090196175368777364319452966826433e-1i
-.242893246659862569175043172971832776221656455023392876205228143349005038506115434218057651240857008342241912496754580482508969136351800799033398050151e-1-.110396875310900228802460242762363227737429203269876400262164094550636671487064126545424403527825362977312059647453098465554461375872851695142900848572e0i
-.366446307329832044110905476532599070630099878831077895881894754758632698579986074870666074123807487007916998966195887735860893631959991739399828306582e-1-.765542220553931776933990867700489871058414571699172078572150806551714763900587520494454836978839853740622862681031384844914747598054003995908462277150e-1i
-.287529283695203420913935132007171868621649898053645068690900576048501646211801451147955319846161573575123373658338260330858424751413825506903181277385e-1+.293941771745953875043161745618842513210674780534373740103056113734656993564965083874941046887446076480794412523403837494542605842212879957506001857577e-1i
+.376932657191849265228300595849482815324706621455111961342022500496928048538089848284107270596161515073092170081671179076941249269229365343825679371709e-1+.534376018538081396583598117665678179177744763402481959221071984818743481789840438211996093435582904666703179627182214059363440884184729657968993875399e-1i
+.132697927505538435270877826445746213871630806089020352464771583351782578772605569580045206401178736469971402352962855591296803372846296503428003699918e0-.335009403477147324107766957751647763806924054703652473941942865119846947070766444979609787103308553605815524881872642624299796259118096426484444962080e-1i
+.112132508010358424619819961441151965395050540365215872107729846638604855714190356147311938901848936877985695321952429173824623453256242595456319989885e0-.568832513066764700482680674017055742685344796933042217527499261548857087273033081638295377632287773112399727057367570718223205142847286345650678957367e-1i
+.434987956911078554260217520762126230278687054780562556321579559697389810166025170116491075798150726230010402650380122892421821286361097950396300454295e-1+.658954050989983333784229759690579576039290440363256435998567532352090722460601327394984164829145891934269656150144531370563559873791802740702610521243e-1i
-.786946666383289621710290026455174681355811376736540633376939201249093512106628712803220064078415319304003051747596969930981379572831655062937939876947e-1-.328687435845363935860462541725954003973727071762942766433226946259391805131975662039067329312944461370280584411870961093175543901638308850620234998137e-1i
-.101568897915591633930148874488740049976370667145434571436837332549309819637004688027484387843724976827773472741736091682665399971945058721432418578113e0+.394131600201271465946783346906222479111442965210286871721042958231522977218875045142833997077289803296748468053574029120535618046490311524039203496524e-2i
-.582799710346117834886651613684418385231889370125892560034925044465340225243302093400724565379399577237856228845251615831108888525136712170369453410534e-1-.153790686266344440600834027976734708231038646808101087123961448120038138583017102950530213536512465110029675654440253367270533841019343320584873522571e0i
-.372833510459234868589840775878953871249746832511154626386944378307123757228192018982880537316261166932058606857740572665209137753428931359486195936160e-2+.291913693791921339897312361353969013385331625973812028024580334237940819626197275135701219119147704611647560864964342435821509648675331356546828762221e-1i
+.233732796464997075071213858384576949973981490862631753510438816349815771952099320526555681290155653409696275563552971151623864615913798734867452126647e-1+.733764550289054391717511339852205176254962763082655623805668610911687924937959881919855871526077188865942494269227181654794040010936562053719792237584e-1i
+.135778861543317829668002568969671763591320112482079176924943520849551924397158769303611193537101134428048874585463009440389986032231987191664039856177e-1+.244143971173857881894447026813925319755651504096866548575794326644975506854066373162678212080567450650726055303463306916208814005864890168005822929434e-2i
+.153178331175964920120829341699996259681958426199164947154668277959384320510872199247694229177170663336954619083811474589953332621866575211027817591144e0-.111360850417918150603088973706636323385745396142118613007063786367840037675731044529664817371936060447539763908903953379390094575404376702581973904370e-1i
+.798905160412277486477180037700829223226446013923388260364162889671814750449534749163854474311119190747784059740220493746792985506366403548476980482534e-1+.834812590137497979045555670490280535055446760039373033457370448363767062831212178033929005837226764409414613649394357670806564002186059185749551122772e-1i
+.704649857529941588065381550616130147805910967529869773052325046100063936986661297148732480845105127261115335716067893987275994218688715303448394929700e-1+.684269757702064799203215094311417720377468386637390650808013388371049409212184657790744489005374734208689105847505651655868514960016533679512097462858e-3i
+.342016627553517569566694177087415704983054633397043145230002895351626506455461370656002810993672058264839961588181929785170438655923045380303547574087e-1-.153928735645866127116024969659068257915518106137006109291954784651066673280173656344312438183420476253925213385983622383596551244370756440334689444367e0i
+.186420186974668661863256845028286974796991903659121738570744341396314587082005564958824704446489195807578437907861855584410829940908743752282943696398e0-.521736636337882027212209696759349889503360175092611578600638692848638507148053138720827537726540399935895839003071058696044931006276726322992043508853e-1i
-.837760860765477124670282996345406200692195019333870278435309669236856927649650777681822255470458333935228187982306043211063994475143457544435984740275e-1+.418911923660660841084899850613567151649212252486471257223742420762465009087724897732789937841492545406954449036326530033695169593115808384038288089760e-1i
-.216138478245541449725716119502133253153054754623440347632808465797548935778619654447663718091548861739219618093720999296849295552130546467245703285375e-1-.138275077686340384174429911259133526160082127199752154356468431587461375104501170936972628944407862160961610794247066249650771696382449128193961944150e0i
-.913300472494226937093639626199853017886542970121956470693487344916815698690810679916482831057136118050254813770263960838119387992362366425444726835161e-1+.157784633636099697992058705151028559674623815259494956176697491749771331817503469391697151189999163957662979103785843003734997163936006345734200941226e0i
+.138923277193810608070088596947074537321306713833420577738715440112849580795162686945529976377560551235082410182320712529983802137531837826323287902476e-1-.548289027973504538214894804820166830939787094752972295365864657268564670657143238987808786209814499493344163076062530038888965969164871265893514870541e-1i
-.331480571806039582731106972602931507444238735319034579619140884935652067241301166358933246809373335598114394873402197337017540957832734052012697245844e-1+.687619900551136562537853917772753454540055320179078361768677854436127693676961289736433561855491113612414936804847065535562282995671151597295315622780e-2i
+.614123104191258211487503460968800462889977314432913193357346339543301847772186199523751848861204227970256392534783250787868061582348394813825237988079e-2-.625365297559550934427525395751280009534691876848083093371847144894393155856792294723462310832646687631667897143987087672112544488990623630397377040039e-1i
+.181172222215739376754819932440481390954821318238233071055909096099141064022879172151048760748772176487226538074300051526491626062054266888237117646370e0+.100986475401848990924256458932367426556726025173281226061880520916040276252627689255642357282664587830560586177429743494372037187289017375678166328487e0i
+.364883279906571011784253300180311761640659500115693929968127329917098902759868895279628692661538207978878126382431307452952613166573913679000759313828e-1+.459614390806743137330748163417910734839985532580009624288633857337620728787930117700706032130161193685436844432868989675574445215534821737294618992907e-1i
-.343675166672289919193406045283596378701685728506373892212378525055324596784393553458087934716349933172143180019970415449330211368890287747260376271191e-1+.127625898057501529678471357430252836326298763350229005893839740792154803036169076594809226103022042527321654447076368003338437684269288332239470944581e0i
+.112224662353474386942975089458479055638440024594418823301549421758566295710930909567172911103600643483314113656947117423903031684080790229115570239821e0-.342138731879600524373171980532633393933490603652186400054340159345808882414707113557904833719436955138981067394347181063125089952846134561432813723452e-1i
-.178352138655029865852479182212925127177780778462597580497130215859439145492838502646206580122948896895245081453370223873249927149028700579434618485175e-2-.109513270544858272273087973282891027082388226363452395907149565740096301009029209152467724368388939246721959112787861677892750335679431500189327917296e-1i
+.483270693934938866782944467035479142231516595406948363379892321605029992652320497256212775274076968428376263990194837461072261939142121402944379810801e-1+.163228010982518998077697007520080444325377971447987257870593155638555122800302715101532946099963506300196178838043694474167830296109293942228387425233e-1i
+.121236188281962159231395329281859072143299431052000717161652386776934922564224730961204448520519941817617022948229134453114751391961553218159641526477e0+.902672755103236455355869075516918172349983259284959178604093259642921513166679004143265714509275918485690882180379327945636675917878623217959790178394e-1i
+.285521282871475853075033940624465851542267552534441044143865226906844234600605840448441009988913087897436226748863459264966828278704186584379127320102e-1-.790761343746207779036018726361925970143240710017559289048519520078614584865620961273431270293657921087232385629905446540589749861402653619015200183953e-2i
-.331232810247451040281923624284693088062450350454760168883629351839273496926607430654403766435003730611809116793846667479395708651070180451334485302585e-1+.453857346544876561001249849718525797248646812449559607915027025612620997802181408393694223807754481023488022298984980121117743376906104624277331623947e-1i
+.282341072918922674629806691261799947504348826272616027316728474880217622333549920925637307405597296254777018983234242678678043462357629292588329779631e-1+.161924436381431564763408368399394716572660033209673477968759112076631905141568272803622015132678027699693749412944939239920016091104131564281425429300e-1i
+.394694470915665809005522158733589150126219187135851730544569057668043387773291581099896626687008753275579508924766818491284442548645409115882860169197e-1+.493174203519556149799397829541185780991238822249418936175523309391364634264717247910005055734310099627987753835582954472550731318524392034653345780689e-1i
+.530707333501880738801662772993814068882326162249084963176108887068347191453185039255227102006167576189562780875940426687740084242528428704379174070419e-1-.873407170540517817451077688584944236967772923594374158911317822813169677357624197614250848517074973673746163897914653457019270974501455251186380178014e-1i
+.158467278168213397959530395042574491686235015974384245442321548180562621416092106953908350380914302701817101277801035139784552379501862995394643417561e0-.121912824396557077645719884972493227776562837285550150097725492284461900343152809617435837612464800124805386176038283750587371120737509140033854169809e0i


==> solutions/sicfiducial.79.h.150.txt <==
-.207806748732793616380040281013708771133453018994933045818870095123222832045470648105260455992288638672455617236588980579979678339233213550152836405077e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.736469772968360261188551729413355156955514188761854052872068242705439452252415128122826955215155180589891217077243711311841264686333681025816267272740e-1+.191833306937106738429049623047437957452578584798973640152198316629150629174877605832912876510256740197761585696558337097349673710504625875622096830158e-1i
+.132805335114744794484193459401154455015292402477796857259917600895119553245921144057004144126879865880671183387189495964303212909988908222987162049517e0+.495159713524895057897446695968090355274061900561997092658249180589009342055932765426283460528639081880676803612145133523718147811628580769818079244516e-1i
+.208115150100630519111323086751780379520365732302813838578812312499160069082905308191991325119125549805045507514019752445307071689764196536818034323190e-1-.130044379662407955867779118725534907225592201140654295389924843185094255089409364397599688376641527806343178154602726957400105212627885852314505531970e0i
-.542331040572246282495995737109480761833144884870389496476786910034529611170196194625143530311709248097149459088289140637658082283890519647516936858540e-1-.355398700413474043125281651838456143016616854483462187487467878102725391582136929725791218994157248647633286087774028334283690543738474623341635038051e-1i
-.108924890718420351945272188536605393780196396069437083219532209446717713625245201217109001596219495555817672992154772535414088545475577401044099461087e-1+.542243242881375952846654710677564580778786153549475826190902505338183916677518603089109997214219849726825140078261416023178568292730317030936297685876e-1i
-.264901834364715937852247265270746117758140894523376573782396329520573141780745620987427251969329340169476853668159437503393081054477984112688372183588e-1-.655677300535120231354723806280161316004346166010532075478329719944127569286010471526307437870526175476804996805192851419253463825337069181307813788179e-1i
-.236170868366448681210616721559315354577032832424099448544597492456395370790540246693897464673999203561196292801691952650562072667474139332027001005445e-1-.103346015420705151767195870018858216735813308593012096622818698883721902981557844668317901184238574759689481059789677281606119167802410949889926602077e0i
+.452699683677234073870017336614658808961737992859501267453579194668647489755317546794896971863718316566671731616497562109866270830796786843250756149386e-1-.486884837509327139276532468824636860552823213475189986570622306196277724942315744267236615580740717801268665867699312226007246375047895136712959226403e-1i
-.138575481467751578297912511209065160170175072369468285334650770644518673723670399626401920472792761809853233218786170143424735003142502729984139284658e-1-.845643268632060723825713348712269189354809519350464593154569034199154918328634208371134652837310666513369131852995798327320244774927213978614540706298e-2i
-.400020407207468707884168939758181623528374138979027560766435591387640432786308918020646540427491665346673449844149799440199451952737038432036017591886e-1+.291938232361048485814986465173738916933669671999918382717895196961427292379222655239667116283859544314024998387853919615664307526192202546414469369891e-3i
+.418205877059983116399100880755621857082138245548410956997747868186703971180483565385689992402588789434764720965359589784276722625161265953047279392114e-1-.239399203826739068576757776110210690853002170924518589249243970167094063727404487903259886975391508425584560629713826982033036731545957402249490854172e-2i
-.127954755401681964360086886445916578944063703575510806600076969777053138780651492388924966461538500640617096472745069629001300078818228115988000607839e0+.340964813705701719510178730259904570510678322774215790621932779709468126576485603073251199369153972309524200497742436580328249260047242276749701169076e-1i
+.663832542746138089692743872214559346288532570936285499759202667298986165913574455400721106257582223800808511817084774011428929063757122612598446444595e-3-.417279799267537029893491865946676057711787135166136161320389039699831592624462136455346175177685875034136433205497745245685635206913849139029610190483e-1i
+.398464617653116305783225744384930185282529477102205816502537750412865196662330948019105923003313667697133401502266860457228897569291259473279555087380e-1+.114526634926934584730489090831636198420788822780529205611803689211023711277938295797731773317405913443788705733304451893828622290973881818490227254063e0i
-.762838516647230447550988506223987743008917538911168309961147564062418692034967183513110767654191777932583075844838781094696240368324836884929550715728e-1+.245297283318020838430738707659846557010262975686994502285640308690345695403684839983404696108244138377976809086194665674478933634567147166704678402078e-1i
-.844093973702447570547956651963258801147703997621756421254773493559921923176115584904520136960744322966817687362847620249723463039888762883508159727767e-1+.227980470394033965862675333999057617940769752056980851160558688621300231037889925768134962491844435207736614591120974115737131196296377407458669988469e0i
-.130164793085913722650786623193556469417249793848496759842837479298650250333563343544427324990647555478544110043140990756219826784319695053932043778522e-1+.309603199877766942708772144923952610873739185972123769875615702126655280614975257312068025680463568759694486634697612054152620906690027574905182084528e-1i
-.208131286829204511125661411096646043217507302661534417217451774840205288148927062309998788821826513091109796743254448581217437113280082352075825688435e-1+.311065421761365597245334995051575264026524168434362829124954335935571350269225093335429605225333287468848610931582767785739372068332504133897225892978e-1i
-.362572602632097973265143120696035820071159424916208299276745044502081479137702064318880219466589968487262417519063845059685045035982512646374274771791e-1-.815871201287918295753813266701421987850671180459717938058014352575965189956646672150755288028253283337443803214409463501267180503234915261272246182040e-2i
-.894970558863336194639425350435287130127954187423717653265062337227104346773038531544871747975484209512694540208925020043420173048894332503516719988858e-1+.165541241329210242502624803927003516351750077712990724758998315622300613837934124733104843456662076629708335909937325063045694925098902047318476415225e0i
+.104033879644192396048367955744559408824728687059404339503728243513610757354062725189484672325759485760685526080210783446168464930457367988697733238851e0+.415842003176538634611364481726786769126096280722753964220175104322348946292750355733186633096799331938227974246542000114619950758106737470715818859628e-1i
+.273363967211300276543031752020403209156038855460188003937151926811444674570492278319160422652469001610607310260617660737363051572785658321602300573334e-1+.113590182135208743505340970523625981554579005886338545794296686993425671554027519294337223068661250917104208996643256171223824832474727298899925174633e0i
+.439311765018931076604607062205817148756003024393314514880841795769048277817137606763988403021227942421501365358273118399126523058969146994502513566309e-1-.134053751486499301414185045490228582124350544057882188115625680820394754438229510060997612636354572683636441652810935053707595371304451138282235013022e0i
-.101767231561102880249544116008491656081075783085907191824769670093196642956157570929007164199227345838852959574006944541745855319538606910740221866972e0+.993068566150355986319489672948663438175530717610326011338187206763105173780670478770032303502001290843370696463383371837848957656901147902746968625607e-1i
-.716745422080059840321613223471475435762103141936708665605526283653411479296078740075244791385115905833141466657182289707502254910279333036749885995400e-1+.507195483923037105926587852138098311860424777886963191679468596249963450233970797769804647849000935476307699893163343947663559010084358932946213258040e-1i
+.744395886402461107230472826680564584897476077011734698342172773085883696094703272541225460569863181090398996340066861480671094521721466338802162434537e-1-.287171053166751056504575748930505186264154785466360277063863347456580707694115914351421737988852461378367082943120197882259747674070622455765612231452e-1i
+.107825727303436389966297793084891127651745671667774394110819497329523379393791100313793513373064057535568030380592690491692675209974380094994791791670e0+.880533857981699424928283650711810278806829729972603556373418483349042928265894423041169368774814182336862304377230732895698190327222989457635662150320e-1i
+.489628304793249497237603368540892939032469460206933064077531962427500924545175490007538387058246134910393582054543633756339688929086629812288457582032e-1+.851259953021957708306740035865024389762461713977874993265587044010715106418027554404269963921341644674876752161709062632380312275627886768987415597348e-1i
-.973753996916864053430752366405297768034110909839096266193336998283749269524448513367831330745218516309253776173478171948073004431665138730090713091294e-2-.397131108069010277189796969305716379181435720960770790891693348931739306624520668504931268063863613684025317937306047685082965006569381828477683762274e-1i
-.910228703919817065676469277055633020826472085847833503743911832760398503736435375798294270255924464022003203771612160318787443139434822950278101372971e-1+.269929053973757356204306834578771954555450660104660679041104316706976246387717759769502004567781805700451601448636758083152906410931099945514676147428e-1i
+.151607866487223680138651601788022493324956953680821655880656030255966195739275986156209886975326398535928532029749086620285452156962772922493463715939e0+.714133084459814100618573255939140684621535253428296558784205857786835685486272379172574112296553353819633553299479063838399976141205264836878427042447e-2i
-.983024710824549133439540354418890685641999124038254514960816447926403267474716089183082613518980802766633535416248628229938041017769572942855114098879e-2-.172576091682486117563938579338710656128282506328265384646237552646459716540897180114424911879511353330170754582522746750550119861645392415985623229748e-1i
-.186489024507868820784434316971558239630467853976971325494248507743752225474184858943785445491606746996053837563836745260102573188475645238497161121899e-3-.157092431894572687226880188074286542033256164643738984258763733224077217469752582804578023580279376267219567945790591239441336100458280197748004855422e-1i
-.552359288502240189460544376964297483364376693980551428802492565397720567778593985392056661259563930280702042176824340447033493753042244507810647731699e-1-.255249741614576528852364774554553003155824511960948030605530838987044376849322045110785103632603496364507291704647565793667624381681175894016851589260e-1i
-.228874932693697882682538677582198010493418754554951369715224087134219610793738345640883939628661902788102621346046986041137548074583963694634819438414e-1-.527468178761018258882248947507872221133229778701043973245284969889581768171120577871376431057765362475065362487195366254064940597766472227754028490060e-1i
-.277773873880450472263237951360307312344562486705554566645481008272133705018311177104960399234931985363264985387987746159663625359112359389961287464025e-1+.479764856151674560883493675506938597794507291020027029469883660918653213368367557514557209746948807805880984659665907590005552689386086761009098235214e-1i
+.116362433259493895433546168302031165996597570592627298047898396594456217941201905168093709255866021297513636311477966981694852790490418834101804824994e0+.340742218389713041095595110952984910577129807426750106226419986459773150480678287721755565968831131383853894539771212340958601708662890826450168487303e-1i
-.709554709541920738204666616633863402428720839219776294742322087716744912264734700674367111621622554333455772254581447269930472185135578358207830147057e-1+.847855410992035403895926204703038342666679965376949913881164319890025860196574053808271772209686514350393143860602290552083835220519084672675968317055e-1i
-.141137953631119875401467838677381483878815139992849979131627520417207304044583894237181714711543931446319471463128113757108713084920558938556713444095e0-.442986071460526594604874905482380321964241453772564242774151133636569247811588091474961699889882946669429542828876371531505015517201482809744981344356e-1i
+.762770331801364233911216732258859625898587301704521699100685394029711271723833304875474920404780330708855531073573186574822873317945334734614948517696e-1-.292713731453758153900886250213166422166829331632774439804282655459754882879923672270781007276160255039973736460190060496514849071714690698914949100221e-1i
+.109452681650044575313377416772299898691349546819211329536708113124696626066077076333427700221690320010927090052096296214387741276885796532202357827000e0+.642845726742991164066993842674869593424679525230656844041748415598280101375826830589955998062146279852762508425689055781611588253160718930045499566614e-1i
+.394977627676814267221647750577857406044472110180218948698318835114814651916237345705119558415905221123436443731397185275111596046493221368532278760522e-1+.286786202710451416965420258540225517602315615211419630734944065604371914861481864870657144162456189468629589816194826391373052202827096323643854252864e-1i
+.688642046524809675926726800749728654866349209528415064172892174328850716368735344486055252494927427297869850787094464018809928713162258656882780787963e-2+.285685657959575949747910013021881642080032094476196774919075715788762151859942979818921415909612251239774899422848211573534646389187365042570102185469e-1i
+.727229319931580417652521644367056656286881121796830984554856359189280811264801122373110260698883277681128225425650591300126829105013907303729777775248e-1-.140920199084027423581049766558699957079493949742677086322712049183959979670970432070241212705883511292933551373916752770993169098843773754018614883547e0i
-.637076029500680445709828932836029572899271593364967756777010601350330033439253677467785656052466020306301650132010502103838312587804234824705184173462e-1+.361250118215217091346999531611354896779398345875794885267212859592786956583256692519340404142627541409996084029112469431174936487632867306403804201785e-1i
+.108673204982950477205243106709153356918332111945857295714581105467169479408445779101323403593957536904926671533406634807782524643519960817991200163998e0+.521308455747742678392970458761225518579616252415030528188997450926143819592594417845615663998581232192428754789207263257689487258230090653743714492512e-1i
+.681598474782635477972256257478198832928057512199346085444497561378977022196310939206499085751774132715196197969710623413651917512808851293207095920791e-1+.102133087043223594580960074720420466475122995867666770818398194564348620811185765087923038019742627534324419426239688794123647819000259916527709626863e0i
-.664160225293197052915079932129173746830033073187252571532335868269666646100091103442127788906955048043624106617088971092713524660440579400626407699120e-1+.589457277945000179798098847253859349711197732324073769451543337264807871537548739437818753230379956874263743068508442717792373216453261830961642017247e-1i
+.760486919875209004005017147869259146569028817648240528885822582372875867172553823325487345702910302690335817180651289868577231899784479063069502813612e-1+.613713625691161196601072029374250633552009210209609235748257763176470933473488293710915746242925424773464562579639898474875621339581635303068554647857e-1i
-.605118216934848520666969074666605309626586944185107334216313000404878384897475177708972084706907132443173681379079304850767862342064413046841927211192e-2+.172694168052657004807905633638456466625327519899426929556654985491742785421191144652613603726886183066142418946690410923342893369579429526954869324838e0i
-.831049919756956782048811684807345854557855918515156240130344068605069842302940673601255580013433486440318446855974248068558976209806323534312921751886e-2+.311925575424739886346314403941658134379169740691861433973761215558677374236740464577464265829496965242533581520082616196013999585348610523993433209346e-1i
-.555940253318073630231566612382690830737455912868116853099143205181880180178551317074706137785307325836501611147874989248529792981921383720878259857509e-1+.684286676408040835782296701960312756230920148635544972175951887639954395717556523721421302450127729436156569657937163605878182999860697566255558440260e-1i
+.265049240786074818967948835699519257579282275685632692000614099498426452731585965157382058088073202236416367509819741051229191306445857569810741623471e-1+.125648023095691644446946097705923724698749899047835570201143230801550806317189141586449226563616717759133022696413397805998900768350834083240167125005e0i
+.385095353894999814444434124664604524630572891314089901548395605308634717855254256867629757317436191024630335484221030765278422991033031349099808464851e-1+.108101898212614124982773139856445127958157442125270982356106306302545448749398716913607912904431227755144225926000322229071978699017230019352737722231e0i
-.117583206606665956673678796994592978277145574828031711329961968541561234035878952379216733811752923529111224423499901665442375388374646898874404760187e0-.107797424449123417448952150549363717895727058219851133022156345761944890134236339141462782410868136081746439064206183807504866264761670571438994018737e0i
-.308294655285438914551188763808897544608475641764236402254537476551213027666290849354944803110606299268139516907712697022562445130354902920021350511171e-1-.308481930808268829690415781627812442826091056203197372003180874449897236713520862550458082227614626094480644974420165487859295780842771899033626805737e-1i
+.501437456078756160714874091701486116942982005512408296217224960059567931574967416754661315489232329913485336044650111237880142290883753790003428478932e-1-.569955566161298710967978310193115376351376984384720198179110592544771746277981480102771420647628086847320022366646623947209512500892712796219624624730e-1i
-.401271896759775489909312386743156942071464040024437721141113810005105929384213247010927455023893787635199254414024232382326124914178256233383888020434e-1-.530815381176481799801047761450214062479922076019847654049658965224244770027971476737049548137334217112262120659897455967643904147190953434652898660454e-2i
-.185057915165925478067857776701993739179960095132398168749485464170847398641527983370561986666967305947173820500385462581651822355888349636604000685433e-1+.790080791118833128365984000261926434415855507133278610836021214881197570529658826553407209824757152053817049947257328260448063937450862726078235194509e-1i
-.666505799752821614114092001349199481841741317528752607422276450406908974368954725537927433244953918322824098460020866618978745065417476265289826829251e-1+.754433013197760449896016674213703591701126414189822674717064791178303812373702032737397618213851204055653211181524808754898567837882162452293619178161e-1i
+.170096167747917588472299992701157798342696220205528622592737538137064027224959006390732166411305502032077556284446252143744184452270600162415732952408e0+.600264607653315171074025029030314135770439674778464710966259332111300978348280646554431966352649577462483616339050740937004537920399194930602221327017e-1i
+.116516084219560922925983569732629040391964086819673436478871441619278545139685520200949325515100475788999135170247508365380792502304280437927577639295e0-.758234883388110844343017226028989191604018826488078726024383292382005443132766764865777259956017839847913720509161280997253504608351538668732471925899e-1i
-.542960753962289829648053139171729533472016105133383094656172674339271227897583710537894378619402348806006196056932736544537508165298999022463574624875e-1+.154704876231432289657259435611388403985165673464402757441698883701681369484242100983061948796509795103244023033553186610407357863813758914251016186720e0i
-.151503483780274096603129947955212998693905610838128565190735270000783094285102331459035720727911182896738909727725566032782529419145552664781154430245e0+.174522808100925362069625886180112402122256362757705267043900390818982711370974339298285268012314369293963524149337208869563602711597301759367930979901e0i
-.230961600484991909974635465325391786702444972902965396149996399640993940397104815133531024006313738225037181741433112119107928567770080756612134845573e-1+.484901980452785207512447432761990012653865770258177622473966760658318303982193512424938233667999511878890684956971331776795950257634570516993523101206e-1i
-.133159459492853402503253174931646543127050322555311606096240941564459986935619778730163446884880942731575587222565541328817404962445762520616286755348e0-.207057629508784207028282574634630013085196429166457626675956391251503839629024782176013149047198296103969462622966537211031548976909196555791868042984e-1i
+.119913753055762126226658410096681389762237424812192878512340023728064352174751836878796730231898205660526382859251282463603819751544333991114440612754e0-.101750706843642489376194163183534081702409103986126128734455190488555330230507857215524995943372152711424913375632768192347363537587790100045788316031e0i
+.731825174473284060254125841246044822873540298042226890047074564002185764373273313310034574856862566382680897034760937127792996970400827486320061568795e-1+.297118026194290678907513307395818495693262884863618772550090871297221562380210064084361010144723536560973300285182705233636279666854798967248372857926e-1i
-.894168943642907245633885623377574682729094264414624877223467172206248815180303168182159849086166735054818157808153038380515079316749053851094484961880e-1+.873009605000481541329448338276589535871869376321013137862504884976210850331394936578654031089503629436305160791789991015883357576000324609339355599178e-1i
-.126593056387124340229724018581578617781198294881041765852276243062782227616853333078869209789155743268823722815280160455459089344799453121752752760281e-1-.368870991657225811243816030059463235140329625666391085362481952000974809840375496474741474263183935072966101236502989453464102441722105536895375626008e-1i
+.145572329621863867074787402620717191493748981568604795167291380108718396785220287580268225931789783681350620546022245948249502805512523547504797264340e-2+.170326080561053381597637501125721901147398700632592623588256071166451707838255820943243140549806816868090174530003472228244133868737173682102043477516e-1i
-.186907143252152106863883086332789236935784506955869054751278132836063291754560354164906693286755197619529880090606575428967547472381277657886755267131e-1-.970492309022760928253140262546282027466747695546900020587508959977333396422652305885290843748364018547442168290059255602405781794388695687307938330392e-1i
+.149597052750116648045652904051497861599557272563935871546212857284582517878869777612681710749799199255319821551858812601388295354282456787545621210879e0-.116204051551687761090436605058989906484616592366133179316226785075352046847193370544448445034788159404985596363365218657316980139266470881178013290231e0i
+.998092035654877498392224931888626270726237770122179860138051267130653170431997232185303027950183280264130528893165676726212292555924294577533989205630e-1+.187947894889153370672782568833311665507401123801177609928343709652560710052864601178487349914087229260979633452799736751284140758896059090793272307425e0i
+.276512708282337896556545968735102574712748570116426237263630051357272098894386155426567537030578673744471424503387456791056029030821380749621704055550e-1-.424942029288332862894345677974187156424688621278492131685448576616095169759223806140598966519045754157158415427328534454065868374252269567241947273203e-1i
+.379701878011637476495883768543388808437008159889317501747376888325860860543595571419617984812853172525120655797225511597005319525646082077033905522381e-1+.909110220614414229102903050566440158096004663748727989270953092566561767004824123658068493770821096363243411161744923091549252510087723094928999408288e-1i
+.499274314150613386046945536583564460274222528192849055167764879840709022626828712466536783568517579923292774928391472041775310879477252193066224789934e-1+.798917314569307528940258066268515053127556293971028603320154677743358693917622365851246443938910728905028863790516772720958517695868467365487652872066e-1i
-.171248514911129237223460602725666157746738877868478804954622998665860454903158392147764999744510902060736701585978890640028766833977489571216306509528e-1+.564245538954785736883514947102918911499393704935633588220023949293945492926218720039153788938787159372845133436788349373218970254003767746635821994512e-1i


==> solutions/sicfiducial.79.i.150.txt <==
+.136978453808749448268807190966275062680841646499687364121760736314893333920522113761616400899629938001681210503471265228584465509262268539178282002866e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.426192436968355803013597059604938627457465901075993721165443942442452355912485741897001516878962962268527699752663865277226768907516115651968792364667e-2-.190343446222896468792967532716673106043401881067837844714048556199852887733907736572814743054121653524440641480618416502876093997998707825961905467874e0i
-.419637698118591832507997516950027300575332107221777659612606374896229549557314027386199286831039687980137245379482325726323340392558207839904292521834e-1+.213268910787450242153719624119407447406416536338017700940022521640606375455004020049006116414053814641395013637410596753121694492154932328787201816509e-1i
+.423054290779131544019222198062616447399370008184622501321476654963689641495688162723379011231187007621871791764039154340489220019324192862697956938508e-1+.187369910137464777298039440551755258130660672796256870949499848508790496775275907909601341421747995145236262473828120078695804939162055629386454117762e-1i
+.175807958313959304790770048641190527459523608597120817914602744116215435026443049921000342491193897676410791607124885919383803363659160427428031467241e-1+.569649672339372255250970158096626352679965219759390824240230129284908440683874577847185588087963386334803021141083252358430663641217131007615045545677e-1i
+.110984620938487403977176869127135959250156027912965937481578848981018898344930251626604615078495896020368550914841905915912590873357939393808373453464e0-.106389439513890534161597338878335649315923000539845208669303980829442987675426301627476788650273849458873281045085318947795128090482171676699902678664e0i
+.225415506304179406450196076285779925623350789225189652436261639006793328159470976258589661741422203904845786082447612397153341175888327510705681063170e-1+.100687395152141747277860002161007635400732999031494922319794171105294829127413625234996324383319050959159658025388213995354011611347736577592725742088e0i
-.425716391846801402653256359691306395287258401794239020304658405733016965952537684900617349316105437172635129018506509095394872278067797518088912946883e-1-.533307513027284598430143548465518318526601716926530021120478654692775839583525503501772441946272928899244012477542533202241198808198016299845735460410e-2i
-.364918391686389892539082691531058498336897033452557122028494801877654401195644949603398090593067756347231450854178443948320388188064939409004132494994e-1-.686040913752412189641473524032323576796710615840757132539778836494616312250370614153877399621991367401623129931510892911971810271862024569228073595972e-1i
+.117842095240196439908349269297142147798083803667682729338166792761939393942544676119388539441020694973706746931404331969304984617294695404958176234964e0+.283778857859518129663351147442721616272187365295020035843559478261151052868033574339351311251666312768813458898269867040804213164712110638262064067923e-1i
-.133713478294804462760774245440946816897961456078825546364388256189221312829991284379874538962821429404021099105588249466478547110286956955630791508574e-1-.606033643593113727030426071075740995551226083200667969266269293170390138288584179736787026004869522090994479236896468478671791236773986216841842113140e-1i
-.270795812166977811939384210380534478858134931362025264331654081801720623135320435538019462236702093593057837785994178740157320151346462306140987793206e-1+.129646989653287589679344731933311912587432669263107575239631573499651548335800890544876793079330020609315037011823695609504771869780795655623954734023e0i
+.475208216247783296905631566442745600663631204651797680744699672021341480377744510944690201567171553805224817564273162972313749562325089056494534562070e-1-.722880717650989964445867594568734048487490491327528212923856338768331404707244476508036052047003177856716867270460845950978943546462228438745709164881e-1i
-.394970327102905120572601604401736705432424874618285859508456557617216139735944561737085309038109944918162173468631059927968800911230979202210909939990e-1+.835980882140928381589005198223271809152596139826442593469893920251684606468475576131488469385079691364329424553233049999318944524556815613719901203505e-2i
+.443152008434081109892519773939684865425646068752288132497114100971802998002808712428768480179405363501843696080795403553251473926242701221873980366787e-1+.535661032467491272569789203327603587627723563881342477269863807802609392994270850850119324164201784233153691829235937773025317093568156856076593728866e-1i
-.890668632084736602190533947152428903399652527632916408543764103914291216305741927254143182019436356563894476694584643862390429818537527596799459165601e-1-.687114629271322061141532657809212953150360868714332271624995732208964558357699711988922487850674219580255494559809838311885916894222076390274406444054e-1i
+.809435684625386311363228346979494860367429133585180176528194566896964928866483748922893430355564221940635898314899123905652986218463471783856259372821e-1-.122736965122279134355482106545291319910326234185403399400995798085260349760169485873965022132765307296192888851879926893075857479884546826787712559671e-1i
-.217158436551575128890690415205522955617794236046279514831333599096098851723373761468927352067323968547677714273500900238255670106974809224581581199300e0-.124264923535299151288542971920375414475180216112470230567537354540721984255291902935057249250827228168467550179931089245461879267966063306745516691641e0i
-.206725700593078439294070954082224322888458854076976660927635714782515163683060770121936937187795552831932416218536998276927116011998971882932306286841e-2-.107111110596149568678743868488820264186758031690988401680576842007733475721846382305233724155299792715758583440055881472260994021487824048895198406538e0i
+.358448774372473919740436007245834489643718958464765362156358306811239795637496052197558060402362883307555974595397698659767351116086257495472390428766e-1-.308975580133781348727171738266018663562450164145736713587585862559822104068259636327972252017846393399952390505968747892655299976112833040683927434095e-1i
+.581192077106419393051764991374377665865637748333761659171532126174179754755182096622047680223992066360573461851251134407939593240409075083159677182054e-1-.141040928231810881487321251300882173806660261029686344926207222709623016873384079176007434699706510640224077686168544020979634344803743878762804006653e0i
-.846723165354341317473955503199180690725067204904871154168323076998798482401836464833863009644168094346573920772653908509189320915197058698654932092924e-1-.156729727024137838387494744297597268985361155597822652849032987315111306762592055336254916424273602219383608486908056935376885738335923248590008819722e0i
-.135034595878548896764483851713944587511722100581676673361381646820918856360158236331128786610445534130554900715230410640826630309946649143726808310216e0+.999758574210703131844215206344180400907551615899619872319812102300902429463230918488388093716923648273740029243130038825596535286362482595438083504021e-2i
+.122122893279921256002726078535029516654449895615234827464658907677775896242433463700082126700056652000116852705186064183114245575983378054772835600126e0-.772435722344844732068515769571686202086781677047159553411052458587878887085744989756212586573839378379090809083889640326070049925406424719145858666074e-1i
+.115141362914600438122803249526537820409592579320831683427242547782017332334401575790453982648305884397268917125029372119388634109722360531308718275378e0-.189719274161591188458878428423699746138456927264778975130238809921265929192623128986405087883705939702964296666980245965409752999560136195767537638004e0i
+.559646282161587382374707539001663057954338179344703255579512008458188602689814340706751418505822270435447375159774757204054509206064002111215983500780e-2+.308966522312594710823155078325666320866844512475384828216352924058985416645164162620491965095309196823105212948862674892619232720675864166899561786647e-1i
-.179260454945779679230313196294954919239946225984894362471632118746006277049912613285111724408978929811219277494435518721787000235337931197494976863727e-1+.123509670787796256928388497339115368776395409921989362878862681864310194869189319824972136118821713960177495705617755222413057274082595517199160999806e0i
-.404698226264564704906372378376477148245773417834454453172604837466549076287637805367170896853794149892991910419626188170346965550212319191902937893848e-1+.670575516347775986868938552709783110917613243428517517229521465546013297529459159040314589916944918530574296029627612349716946433811931841481266199802e-1i
-.594098216469209744792251967625844263251066072883792523237804960262121948862484041055081424856722612734476096027634159912252817078251057822025229929417e-1-.631938057587424321238826428693933612776114458489454592016903742713110073986640412756515895754041556209660528841418038864860225575257374108695105204181e-1i
+.219917866990086932163514300436964044726139306321705011289422576688887473459881860948557950058373109955103444775701647256960041427408870739295013733013e-1+.699285431658283759143634264721209932202618635263373035165725588818761234044265058036525075618470213875604818740818894850621806463393963979309318834638e-1i
-.755773548764022501543097389965800998755198768316103418502081223174764666595685531329109956856878057754731486521701451111290635448006840314022092640907e-1+.519070578652093511487700524445246242279992848527815011988408326044472463392418214150338953928855775586400410914578987806510197025889277676543571278840e-2i
-.746534985750612003686008967660157235821649943777920298359173604032099011185539392512478531187152805597441673352378731628926805577504748969459111126734e-1-.445476090576352371843863593280154323158575450005135816829725837927505816140029739597667240562639646259951988123588805747665319328200162982437934127883e-1i
-.197793778318711009706292526771375628708883042066502546570008191378131895665206953644066974996019149843606660070367048441491802938018239184703934174918e-1+.161578202273204324006733104171983692149686782127842890580422844271070398637082405840610791269386690050227367593901069321554810029721939450980200052597e0i
+.343150006391661116688532936018838147572621226107974667919189679232296551737474721890842069428166309956586382900612127620307044460654774442291514970298e-1-.487569267885908324018615827735822230704569242586080990400520494261317602958954526228768033639293388286569239112561134706949857122422907686904716662037e-1i
-.183697630467452572322700101356508333483688758959542439667003506266883220063878045840715010242729511253232830494585318899686712294881832640414598462068e0-.865189619549604079063035801756592098364464414853860155063011392729820025468922161288411739437229025000590798034312390232917832661631801589315635419297e-1i
-.947593060241824277695313136392836793446230840325373053904060416950380986631923043493616137679371659017519220333782896690734927191587745635861022721569e-1-.112904421118490137905211653863064913624751084544727890421482922964101093535880570541859002494338100098389384418148107458092324663571805311418655261030e0i
+.622262404508148771885273996311101841484897231915400900060243423581295441937264133959313776138388343270807666723775563024600553948424083556303616394346e-2-.806655922371958121949586196971595376580295220284281277986956428459719921470988951384014500931193155664937525164964761516011973356538321467165743371279e-1i
+.177415788050695326981945113639163966152448493447615328715647864744128055714450569241878078628599695497652005518512244450042007010496524665129556391446e-1-.130581548426528702247936791191211813965427241685686815512136423547642794552589223764778555801739876576336665884092024757122473270060177178220981611471e0i
+.373972771294057744107550628642289102626795377344249383715564083694069935740068495877142823316166226848717762953920232575481914447892625549796236618179e-1-.183014420915776948144782811511257939139250507926263507161815871032567211117116726938132900369721752577021939236976192163022907397537715651101915991745e-2i
-.445558827597700422978710695967817618834206324383614465529868721115832364588542666099491467056190337551400235021500433566631137818537758587312104731238e-1-.422065991021298550883673136562936946059743274646054660720243883345686579166740008211573814504497889859954238265498752793969730680111842089152209127527e-1i
-.612911337109979844689214650720345153701655034968901489999499734322838027173930343479088268319065648984479948735137266030317169511508088175461103033220e-1-.137227030812639049360408737440591612986482878199736439262790659319859471088264723634899070347140164148370329407691436447010877560998518511642650134693e-2i
-.160531997191526568957919588347596486071871882440766357174626045335889749073712672988047832812580338501950080814453381492730914357774573274089912230122e-1-.580057830409011686643296819018478743619408247856078794571705892193653003350031291820628344320662366391185712538697292703690824148542563050523207284971e-1i
+.255799871109746084911338610025261648625266652908210508024096463848084001818426463686894472795069464411829029980788857674747784739855889847375776480457e-1-.139549560374759154107304158829903557498606294689589195499196008688982787121895723112811544145180767448871085022152971631081377910734599063269821004803e0i
+.175497251806003153738993821341965146241469099991324082507929023138117112907085946152836435633601608624030955955371435128064798754441634943322475695327e-1+.577991047838949972449041294178040604158818204542185228955747342864987668684598141515051061062234691640737877348175446315892591002084387196605722114281e-1i
-.426887420846641339707431576811562901516628122047738195967272301572635487999216533515121525820407868049922969087623065667200559995837829476824968832431e-1-.109005982693323172083244018840869939364670333442336218479497840462908434953329161490555817934911489231671758303557781223798238935352856327076363152806e0i
-.194171746952842156856110612857488431578555503265103364166348761848841680729435302974893002931515782321679296267982852485639280429640984914670218287025e-1+.432203330289722528901979729514176483635060599231512228845724053351740601055334446483808604249946307430642764744797648024139764612319737652584000183458e-1i
+.871103067208428918937228062581705175935113441129412503442899394136990119589446074640003938212034091460405658620250529797026253300251646232943395038226e-1+.261601857554549111290594157226278867800174281992777073847472852504779508651680923832004461573498732158900709290676093530523901999614590671187325605865e-1i
-.212192180313667582236433084833607551942795146909677004903679865654137856109114479760704611936518435689854072695578771731070681330239818323213928686479e-1+.727067653188993177283132350691220056915479872543499336037852420654108391680493649373853753925703221595873009036680793174189849168260456923621754302108e-1i
-.657742812225769246345568542672702130461186910622549872793177825446460610488604907073734048691616866446317031445433216406990259827449848898425962976135e-1-.100707341035374040793261049294805805154636837611673787944008966492930747159239507807450656368401177743709462962816992592061089489536828618551015477494e-1i
+.137871195833957882563196809819599750184706429830538117143383449449481325527052359729353665558081758353226020916166814024849354419990145841800759010342e0+.345037415301311692895557816097698008786953406845336135265204108072029068912912795055061945452510001461268048466612379019000763360076272111483111175773e-1i
+.523693113523043341841903640631920126422276269356856163423460097330782803014843481853857113180488843373571952218557880582608952182883440090193593079835e-1+.108608973413228395552276123724089211525338241784365059404195970012732905296933336876681249062703172471767822865574369042891017980850520344078000095895e0i
+.219150077728392233710731638127276590682319521331175923693112580165554580088623385697356679773825973067765628039624991967304006847154382405353083898712e-1-.244706617845129621252541566216241629530808372459857522893930406213438247221740306047951661008632196501204054499632489091185349021608727515524866895237e-1i
-.846035572700731603152878918443678820545608319145317631751220182371027319663069833888616130151457995659351331404398380257187057576654418301604423774621e-1-.559135130255661864495129822255998002820665334332973658292946794297617723688344078837569722998946678172058220462002607750058541300397127125769771937621e-1i
-.145977900643555119131735328533603871016067966343519336746333886050102654526676174715132658828549052028199101216113204515331548042113807434763657552399e0-.117079310734798929904589046137531658173854100767348767492071562212949852643811054794710287869451561384966701609471838068943871296176179852142956347260e-1i
-.457956202526717398858210588049397528312353497200215362913312636442461601307780355709027933513352340170068674509436332840368101080069745538383945687517e-1-.374128019563338222129488947522142854211479472001589258789059944526799528988110976478566909791809173499582743185448386535602411393043537131275159730051e-1i
+.287178684034504815278650106248325685043228316307725435160831554897791251725958887147393795913064543683206498060188998659002257985337468038759383176865e-1+.108733598566374583713310162214568785402141627839555469568967548037636319990351475245654109163085365178713617357939230920767225221301613350319060623635e0i
-.713759132498255454043633265535343034059037650964005196347661189662571284259779281197883332936500071273645301053423680789154873975521847143151464349009e-1-.700109557382227439452241986461826459700395810968041460206555601684246746164466463805885213756144505997529073022282174395349137852139798977859706925760e-1i
-.946505525890915073912553018355798122148542864641068282796511988539983301258242860375959553690349340737315477278802440719833522392355875350451923277914e-1-.411514697501334417223662189301654753751119732844733406179470012937674663012896258394177662857467134682969839788143058846903085730083099494317932308763e-1i
+.280964755367770308516845279065420921485718794236459943460235821367189700041464847876122251185618284442635789025090079870076388658880101886799641299893e-1+.580355687871668327206890985858192115082783168472483070268111208660158971586855958557737369089395412795210016308825450600102956281847809091286644350020e-1i
-.413745921004296847559861178038806768967735700555224598992188322150211442003523751924339369764593408248617321405751963836928098689443019676356015099564e-1+.156109714331430962412203797515667621368048930848568715654070991553152953380922312614920934146482915239478911666854320837242121155522222499076766751567e-1i
+.116305923434762669374654757140069319497144043750735060923582805824478644120564874504145584166949744858119033687685131441501277203322528852647497538987e0+.154465511913735025948454193133999324728769580918473097066897906248592529532242187628334198819684747431050783609747182602214522021921960733223418402726e-1i
+.142601087033978624942445744294341555055418412037244308506080867372777963804254599323980925671044422799832033336857095389196005661439338490691447397059e0-.431657087679637249709745880005427345131639514827602408496125728783302434554763692939465805870610764253271337508485292276374857792255584227440376999400e-1i
-.604472214754683412526997462986223267785751591173557770784821025549905247658533210503618241262920962310905554306346891537863390880151586366366916448115e-1+.137965476432971645851972445150352748958916561641697000620477432673456323422081646873200155816388123271534952257727623087085267764315975292330797774968e-1i
+.771390305210015925335787271120199307111517331372580559321910503811436814842025777462745715457946964947887389466950034036389178835520816008408190275605e-1-.132434071012615109129793915560142596112281002005478536109017653354321687623977263210140744619417481363583475333792054425698755375658335375145748553566e-1i
-.778578948248396861838637356306435712091620638822904109010418184441063590955886020989400528148580830622086206820819970487928430472114054339107739170237e-1+.380713818196019798130591372859161135544638979882566998391317439886165354894597362413137116134806753152355659796122125072278171731293720458951371793717e-1i
+.470288909608512243180615321179802479215736484838202551921228537702050418425783115088056189851981699904401930817802639133159420038264606485064415375850e-1-.492666662500932996067629859562446555148561925792651524852548593675810583439017406303084789470230415655206215312712916127976060540862408895603200062873e-1i
-.191304755238076084218925885240152237160148105106888951054545814613681423120677341856644206697029817631441285163368021350021972821824317652636194842858e-1-.218760375173198718989383407783378875897482862488478812225581204408053763473232685965009781417024886164644246148300333337565048187045264543584121481874e0i
-.398495100482390377797192037967162238938957053069937434903952181725550680131815748396571166713196213256265472267809037717773565359846533509504062750745e-1-.309123029975293986440078698596230625535517894644060086146882083122918650374240177164849871356729316191442812879306548011762907257986367097473388844047e-1i
+.666031239628995493411499825953793225718684009874682474040635202820698616273177482033762402219934036522170267395063519791257889751429128111811037676067e-1+.131616897078678736616598986988122305846073097680398722340311099729534373219400465506939684195539212209640060619709132593092203980367497975777179983339e0i
-.380198258385153904854653056491285125359718288747246369973822674808469207748574472975814915521294440659913300780853603572317539671365327324584564821919e-1+.399824586329724297810470618335973933133943373564227059324870210679334502399487972171864499854980569255895431569310497864399859608941835735799098002208e-1i
+.266868615083745072840035809895643707716099446723093652801166376581413430787677927337880321679822706839296346370724258798020047161435973260046261343522e-1-.552794185697754414154143367840004979203840599943373889627973563455671048186691266292523415878427566696315505443320939227445175247182900149303409856828e-1i
+.930134390103988363394289668461711131596949066332743359738810142884014598284538948803818898351977579682524621720207702365142222590222166352180180584943e-3-.331760602441300391234763194390183042176086386597211071141253806913462721172799110429715109190647962286397436635857119842519503179014403547663275489513e-2i
+.500317236887376230932765717235239910666034515439525583771500807206565776760702198140280015806665740985458558611765706359029706248448375910684546273990e-1-.868054758521719834674384147747223476956728148874809930607706249598011663819324049819403600054869066606997326310861810667757778581360451157637768993634e-1i
+.232109559615534571095794060614432166381188571091799612481931963940893788855366660255865751245985149053952088136793528384753122045574481555333114140227e-2-.972727987366519672218427340594350121651790681276777628604842015185531975015829929556162373097276618935667710303328824972993186452332457590855069996252e-1i
-.532970999937901946168391139788820409331472773151173687019708421929788535388399040578357896870653263129764068411394988978350711105769669300341971360727e-1+.142257003850593717064014599411258816717940567327979356858723944430413590514682975068087242937937467881347920412964508510983307527626530676505819947317e0i
+.148854865508889371729764395277171248394203230767688727335945543760749334170564778912417301678546758954609815730948188243686801405640873276206764792074e0+.152166406126676560640692506226595254593789231492877005056634190153159798978364739295204904769711247452525199596539623689910662348366375820983904548475e0i
+.141989446512035019390690824895322471923019935843070508319357741134285377084576788571264345560612896622647701960222321683269978661073948781575829554020e0-.115577922842698020670549364462526371266834269198382127210294672150409196107904211689790357509641087238070163115195368708561502569617321130852787657827e-1i
-.341663518781890198384370935194697870003374274258452949052525462449209157710465725187120437491518543852436934543651820862860219573895985800980794773722e-1+.700602101618400778309718495029648991933105870787781185709817180149134976037945944208511724188864433729463436350306376718317706900617279688475414464446e-1i
+.733240912179796396241694157807995326864578696458329519245408280643466298781991683707958686397430268199803542045682366796692271314291579739078201069856e-1-.410812053026309419370670893754579376829158453102701598089061670815038564237594772882467370458751361528522179511012592659209329528174563946348406546014e-1i


==> solutions/sicfiducial.79.j.150.txt <==
+.143448611423861195543385571491719747453199172181489449721319289344741238128154439332581166717565318170675385386626905282965044986375587728041651209756e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.629952954660616191150342135807517298692704095273799766465786344518679837250971067922665663764140874893109665335712610701025100120180156385034167982242e-1-.140139989217243147272007151904796077983974594278108646549537785734010279936509778422558857256465144330577910712140867052468699655876674345249481769778e0i
+.429813975157819468887118479352718124305051787759221673780329810908068887929595575582502226357219164624291994413185696204021093602430800892050985693236e-1-.768932003307815987277896671766832963834676673950349739503089004960244342948261374726337979691861337018569845621894163065284843589916894802050715590836e-1i
+.772726830372603007938448229117652677588963574007037299139962937631692189711367776999540253025776617215213317795122312716700616893878600581366448017283e-1+.287084032029354273120550898594453493275653373902605640606209643503335952323161832022218651383943479487371845563536638513079755260846248329063849195033e-1i
-.892946205084679546857867826932001376414847564331935324331834990037987040682246220460301116790085150331536658580944017815833859429521468957072547716181e-1+.176301788759948015520627599841332087856255071547123368943382027610113079977206086550322297449947843042898628712007600948869353831182475482614322918724e0i
+.621886578302986406115605907205611069105358071456190135683768262985131420952642318880017472641045381955383999800936501281725193097763405311761175322310e-1-.671413132839977908769059902388632472580523892208809925136119330975955313274899726871602240564827282428063926955968242466470499090704218874218265102849e-1i
+.507943388913724433008048712967332267428030298611774258673822068982454470442886498411732500335873884891584104625747059188703707233880830949971006606023e-2+.332509465116211407900593740785137461295125467306009887829158336098173840232523750752400425426748509949391530554093979044194164240044797448805203856258e-1i
-.648982821622734029271798572851997366883536394699024657636425484035651095968689458962710634226167001442886631201882498821293840500684747289053666529982e-1-.984585415170930587035315079910250295271798840552788654063168471821856256260897583717376294196176100849918535507666260650962182474585226207696053191237e-2i
-.602394233407587316563334929809728532361513756389644579694187152227876262011625062743755913053834719390172852263733128288960488832490304899223647158721e-1-.826763050928056605758774290259298467425715173479206597999163961540799583692247598174893492960295515054856737903591744491340447120627981555480110303819e-1i
+.145257697527824353550042325425765734796194458806710486338594433994053117204457069136805539472327792420966638998229305313840791890303684280601633379730e-1+.766350752432028006235849543671067102249483324977426368037369936112731571911898386666007168327712401097341212692670994884646363153457814708243395740930e-2i
-.232779114008460922629335234771938030592352137364860649275104436956794048790717520761210607201290125167948357167322638648893113200747727183356072991264e-1+.757797926187051721379692226326794163128566270140578216857619463731729778929767836674149121070615650806410839521292416134442130491969937340376243746277e-1i
-.132445933437139018083992437367672739209712153091814554039249816678388912902048548534526962160358397941455330750047555866345362083880063427333020806489e0-.862813304954399586912665873867432772370222807830439371854497646697984774255845292300233953353515968420890601360596830844989661952753020869144384335199e-2i
+.720823209126084760312126376661984782902236770095872573561865733377810559821327093234460636794902923872314588292663646228215545293641917308524119145237e-1+.732451424103806114928165547428761616910284675674856279301214152178041981633548557979888392180131589076541741482873811265925568278038671079171296113452e-1i
-.416543134397304245840176896972867139705650967977786960914373942678453642151518229234222667958764223745316052974723412249073086054087371642081895974440e-1-.167303576363405515409929574243075759268207859955737338224460326285979032817068169529661632110735722423891953307326231554585364553289264183525959152925e0i
-.741174842441530852143976090078462236271461753581461324068315045690605436463112714226745341044026739096843052273336859362604186492264426792913702062379e-1-.425160275319809085907257858064156902817318883340304198477596472084144353171189243092594528140960582820481052906008363199255471582482748085515453002199e-1i
+.107307730683521948719963346550319181010473622416599590905025857259660587758503093213823789518184919501642542420232951357201029751693253025466327603151e0+.152871796082585408225954648569352436853999619447651756089031193253858119518858380369857625171162936738918397872115082372357059121596425500063957619071e-1i
+.163067811979815358902809573589254512763429632691009877239483960262088603084521151919522064995642312392874226040143383894339563579859640892852114413791e-1+.642677160480940863196920703766378689431521243100915375228424789018363145798682593048652390055366459754980899426498931927789945013174116382014673278093e-1i
-.169292507690066112639502054069492140296844174882227522280427988677753592671189643880060440024541100583081285523785378345772347468021364401753341984650e-1-.109366577050492714420253692105579955617596466962161137637509171498039567266538654747877388682239215962925211276266125990619586977106046944099456212848e0i
+.263081682691270460908549050941499171497553582881165934126778712593822923200716510328577304068005123427319253590094169675249149500356819831683397780495e-1+.110307683275750616441686788135556824581044452043501421894345363453979707842206299271804581721686533173777705679567878714612344771483732544561323173716e-1i
+.433975000692530165537456153028784625228549773608549678893535603059743951064733307383667702590073150189579109624232001828146847558784583764983145690930e-1+.239794556160640191861364146061413184538342586582522808299022001539956139792057373603429256597147328332668287646749130874079592246963499432614813618328e-1i
+.112455459618685415529372766889854627369172825812946668060956884707134758933875033598068841900813647997799596354839426233717922249276350637292950219939e0-.180920848596724718216984779999142524208071131895253151693751209391278588282813166761967601240826249072557096612568802809770535840479156053950065703362e0i
-.250432039085970490131377705356521250490544480332255878140113509694723728615974902943699659698039232332315249710665336181760875208048718633422091997992e-1+.697726284156207028240884388481648869840174159148203091451390916898669661589835424068483966585191423413808923103075863178584475827096162881122588253277e-1i
-.618504742388989335803864901437635209584502948245224666235957420640292433007098027893735042342035507727648330959767375840225308006856189464918295143143e-1-.103846856576839817300168762995341572605899201810304591708465791970521424738141484011593551850050063315922467112228036273121845339094645900721799759396e0i
-.462570676214408421949286464381481658722721490619659635317863853591821429886796817148627082442223059556693507814425096358944927141293983163616904915184e-2-.624611308827423469247579557237268128373134285445193521850756558633981945164875433071134932272405617085905834316623769928264901987591342788283889280805e-1i
-.915281354593228401575719415268978090399006174086901561786204499530980102301953037861806920201002857090860441449041945566603444158919547940526030492836e-1-.551280543820124691626634973221936525052609451461773317062073359255234494941841343574194392109326066015233533632300145358726053743254981633366392954988e-1i
+.314223717921777018835120782222259406747143327270879907553078236561995817392874496513996833126223921651127973835306665930725784052716887773935578333196e-1-.113331374453985196408556807263455479021538125481153299228100912827705946709933682577840633116337974931763329579427793975390677736388187371492428255227e0i
-.148111426802954475051998339827076497547589557480968173646295051495708048454953214144250034696067611707885438989016312359934202421830725204209579226248e-1-.341283529732488536811725408378544116076687407136399991173715732550774060880819428715742272514215855240813908960771702408687239023314127200750008620295e-1i
-.417509690106438739405705438475111659462990229653702675509539959492662553953121079290936148879161698395657472674078777849662041401928075455869999309456e-1-.617519125376403526713094112939757248621954512925003270993508804252384617431717641894146901500480744573351729974073665390704027998517677158479506595734e-1i
+.861039608636641449775268370223518767135686030132151417090980706569121883346889215228103345193897194493012704029177724783577234808415221111244768142109e-1+.526507152759844500207698768712919631674529870039031826282165844415085934639814994805564303971720789290455709059808573344724178077809034104314928749742e-1i
-.572574828490341922466139820505087838063354561891939054483874900593362423719826712623276771854967227432224445965924034446378851606546917937565694181534e-1-.450966481362338629119231830294801942855178678173373326061856808581747326281880204735623779837648187842161301472371510378261043897213841649221317503392e-1i
+.100084888356308073805684236441928480563019881232902357031645835325350407751656373353872159624645870200243372148282638952690673128133783044030833188923e0-.890777222573356321013958599970964082462800754341275027192011822189291908457685092862388762019753356209332118886965672794633650110622315541889016032802e-1i
-.189833905799253564685500799977089131275044953771252871566874022556223045364017258990054315354315808422731556628700760373411070636137498086636185543279e0+.425992392524878998902449689712132860659491070010551690414025864941293189649805517983475303478977379981252422569753467482031349975049462223229709352651e-2i
+.345521802794820373889399762990920325304589089747274734717876503371253054993462544559462768400193357880453213616322576106982483394128443647914117513492e-1-.161724714190143365311813458995731892718471015839882958499365861156672795082074269671694929193394414754653779641692245306261165968644260548630304556748e0i
-.435488756431929650718211346919966377514517130947566759767138870642642050632443922803777060369031641997213774342731160594140718431467027960984832761515e-1-.336638411681047771897212541926941828338093909870133842443701598382620738146401046801067756652712826146330585351973714167794616474860540586535062208158e-1i
+.247486676155624033581319651219428661947643353957654313256990430921688033601982353370000277067232265411545796202515895937980568920928769511750963563896e-1-.491680139274009751865433456591824151571017866566163138606226486423638188798237438166546038489927178016226759472736981390169450708848961003294096085601e-1i
+.587626220709597891858322202435295498619004356208518560605495537848254730632107772839120921008561376494607004535882600917040681678001629292083273578727e-1+.356744860327314048736202903351643420540784702237767139863865469601236087507199690907936141725128255909033053001838668349388264516253063780948530365438e-2i
+.753678715385901276374302966540925821786750523011043073049754608461210207025821653998366846893248831112419387555672444282685516250234970327075790084603e-1+.157437094117118067845055935910726667425173733586007332676863537177731104119077655887930139179743609285032193067033286157460319105245737046294719717463e-1i
-.465596045812258822707414186669636282846066156515220076231250757533335301368156496630957117903050012702515698450701476973354743158187190911275225424791e-3+.595198079379021862032068462949141186173713246078749679811216120717809412528214933253623525004611666773571647440834406511045533642792946743972492160179e-2i
-.917372684270718644913125962215668324831412680825542033379785522440267936127954106064782028929213094599173859335102999337452331522211392231063143514488e-1-.146478990363469061644139450191684643057663157522802525288428426662381881758403819505987662531000533804559282061221129747554505442885539779416556464114e0i
-.205739731486893913375541427054601658233767193987685567271987324687015067746107950652174440416623841383118960919992213015019489428553815912674056859159e-1+.445702670518386353233936109762572151103051884025523745556583120746956248981302643713048314018933011411169173773150704198012436287830714587160893892695e-1i
-.358407416326372210519697374056225469992725586498464331583805789755857151906894374356418705902614911036348727563902692262546804776194966345772943339133e-1-.801887771619368204850681936663230666820444022893709923853192595463515809105657545833167490667896475006836877695193911547721112132858151686674611671112e-1i
+.350894731125131208768053305333809139816687151037612533873984688037000778457814933969733540717193290193729185553700080940759511805352322743603712748506e-1-.982498605763348504344277197425815626808779031420899262401867876340660571450813811466693294300199960465211551585304699217551883375096967965566676685816e-1i
+.857248611830367087601142623856197023079597686691528856576273827496442800708226759960887893510011323012549804002788595525224575318765296463436043166609e-1-.103156003981328774552244236941918175344310839929921714337880610715837782062717914860824631402603804773084068717126637842428090830546629507690905407658e-1i
+.377957827647868688513669128021521440152758360621571228707243333713980327520680841384873017699613322915503347463615614601264754487119541969205366164458e-2-.163520004874393744233774523031232944838456536845585490146274908882604019139601007623492281688018052592682976482969965521569357663787437913709400849903e0i
-.764960471179028637265142924876634026696165930763062409934376850285324927116823785729637508479869206027190891551795502621865704024703937952368581722645e-1+.155435357103790205094150601744191027457518753963516671082325283882162182262274175592829609440799945929261236128545015355115705453183434831853483019892e0i
-.317886102911433530607948884963187915693546468411705766075637290335629092049969216724110270610968720848853197495872574618492562079866091255614489540874e-1-.188618634352143926662983850943218545827654208506054287607244346392711871242018878686890001889396344190929752584945375027005894391012180607465192098958e0i
-.787492742457668912454200436860157248925572156794680560660855833914323813436515890073390243191073772757997045256701391999475979243617947842543480344347e-1+.118477543163653010089446126540494298334529505006715842901711092197309883678490133837066260835073305143449605865605308786866652467297387682824828696909e0i
-.105280586048208137452696445560310427417420963949091600647509302936737322696255742106939464435990578794662490765391971520919029534865118299816502678667e0+.840078089791632188023873011009435034992678275665622593096408959955973578614441412321233185659280726768426273444176095729441929342400889394192879714192e-1i
+.112774893979148750516686073455083297867525616732534593790005057447793969320597276629634980105613429328831891177531792093974091260070841928103468460420e0-.134522653693304362343340855533372869898179610420011432508696353384140611396703612335304533883088904564641969728286538852543469319738705484831936810877e0i
-.173622485364218450004618741362028147057472349732251870678628183621661494672848082399798897586850693121403947701815832363624054236371441223865958867908e0+.444139528441580263094789367500049152759358782805930309542089732837214190104426514090822948152137113757554690499228497143362966503282417309888357125956e-1i
-.165067384592035321232509897769801896061389124321119847983375403917581200740693875813712348566251427781552046864904260152805360220456239779467641535540e-1+.329885555938015178253376669394855245644573580800233361125555750151732385140812329212614779832890702101718528779084947297328884196781725355633825889930e-1i
+.771301423725565368784502304212972791726031718939624117390942692970732068509245818207725723169657908894523296911158273452289357447966735479893339190789e-1+.580256089596291322678445776660348498475326353771711536290688947549389684851516543229949841867481570633896976893385630513856815231740808595123381289193e-1i
-.491978615207250993002186810452663534993860868340340320511711032531036801385694004954148254577851721123918466620024479321941166402819176472453195233375e-1+.483091865639396429210665272983400974892760327875536861646137081630970218555666827636200571442646073746850596415059584962603151247443615942006710948153e-1i
-.128845004292362218069391268182166092949820999195615220312184186506970872564263494467056972733020376250778549501218358063746941764424192692272793820066e0-.222967548351061799596568695112381778495131315605658444884238177892073559038830175094332890007370039193251965751565234361766370693794619972224254452892e0i
-.950698451898204752468389028756128755590541192612702296358182076494934195913705738687286154839917232003527669231147440866964977021295917688821334453561e-2-.110661334175565355578752843086891042437743345582873134960570962957258420913041612043898221625760434714565097615933314595912208680876744036446270145412e-1i
+.626992579725202180698369577158287143663866031905198713018626016751195811220306068159123696966085178880109300801738032681510389216362895695711756587241e-1+.101590827741553910004913099297995786520998361566100555786838781465242943521697031281604849571927749375358396201417392834471926293605351181730007333337e0i
+.187826926642664418033300440072002349973748054748105061649021898822564596435789100673651826452380842733840929313900874271684951107169265171957322640663e-2+.674081656603923535369998946117791472769362467024125224241123305230298544070025148689306979928857188591567441961914017367902637800462291462040394827325e-1i
+.247159746800543497202068425429915489178090680225343934984268351137159948698185621499123841707243262345840428570584674193356300916852769756696885450722e-1+.509249765935519726293455971630558671585629013262069172820037144412714622743606437443402357495432648197402446283921085103601912692054510821893003636417e-1i
+.747462035028452946254101019299649408285286420660133819057965618502843319146951770846066257551214351853665414881297936491250636169811687314492659055227e-1+.858628285113956762817732697947486759918086175294153851515255775865988513099152922941837284673482032986289259457188111798432292637100575178776036898500e-1i
+.528124734080694768208094533355011143850732062440680029971372991644594962152031044266722876527327373279300507475406390473678413770890262386216151185563e-1+.767489526731119945178087497233977144591299209653194049179740524374300979043515609681606366051770220754362371448680474749396724287561527213025911673903e-1i
+.193938546418996863154125473202413613041912992151277140857520533363215339743601370983724628539472099263464146578464347253725751143791931384148586121613e-1-.438947292745485963576060137865403337710410964473750208440352302363079168682948097986447823541648627759387613863002864663779149142635369376791495026380e-1i
+.875304940900429715758079451991574668461556604032513509402349437538314054360784210004410333828727679214663819195443812336717986617045811742298448499630e-1-.885389352506060002277033155188147881284736001531515855200175005386749709511954502140914314517805554918770155300770299449505704846337546111130306819133e-1i
+.574573929171039991688838414921881919128887128209648596848349681956303354089566512542631703612329051705046660507119028289253135468907145433008110960880e-1+.153875845815531742221554129711679311979256645139853019418810315839518858034371825924116454586713903503978075130715189463676539024905602321872766369475e-1i
+.575557280753224438464945380406776342876095686627073932946164401698553357128323189439035256151306125490940887014210129042199594388666698591908293144077e-1+.174365251896448144968897714042184054089923664435844159129468081887494080045687349859141614706724929360475582736446990331499743210150092908764481390889e-1i
-.116001230805455536994228961728068579190729984481574210890855679467942024330738382531046030061330963793052068101493501512460919771085275996950132573883e0+.300025643909255669983630023966080871984190268828524968630030953542161449145753338100846569510561275034840259247326321733423896979900741039861758079256e-1i
-.137945246908905236910109360185319414827439503889399131398186508260991480275872788365650086755613020500750576276402158687383490002683807046693945740944e-1-.543916432013979398408476808916058135455027287171827304880622869835694030715892401202229139312066203621417800271173904320715314971187560076974289174689e-1i
-.865353883975973875925410424672606812551376807790844663511504900828268100103085308016712683917621553410274031226221356117437495944785302313902030852127e-1-.503432035737097566893593624149239545814547106772538470890709114606137149149393276257931354156205738756263854034486153007286102985289899506406643300690e-1i
+.102946678313660763209321544566479094874713451079601291178998288699391592688777178320025541842212558222271863895939623400188192230004389833426511760799e0-.169762245917846137803816929095192268457842555613918209761808824585451569460631762350789834021147018578422851985327303018946505420893448326852579973599e0i
+.880423822073009510326048594127879168065328592600912960314641970278199916069674082398009801990657077058741708871250768642748710467925669860641176165089e-2-.103818755208806646872839500759166958927531439257701209195642527646178059572234307339786299495516768919273222523100755468186958319459564077132109538045e0i
-.487438685281226974628588672096450816147483406816006088970887755651630525905294832141583433564715419203775761328046050862684815777126250899387278687287e-1-.398615483369825201692234715048527854375212583047704328084807547075535818141353859820261889966527931161060400692419412125709234420259585704792892238201e-1i
-.736446111377900713104071094980071340211355092101919780510312727193411694310274998996360492687964386047525524416945857647209122258113074469384435857470e-2+.139887754760543744626398846760424860687276562268993164638774622886015109131647220114598428097673987907182901795788914661709679238872132373346427701279e0i
-.239621469040806828286126099825363683549015705573294153005889983995213566544757226723432064019466564347470307450164283903569352234415820477703373351861e-1+.167135652135988628256686964867127062219024453481463592492680641887419512327628860937667597222085531880613346392829616960588945954394352222585689637904e-1i
+.842678791458699857307805432604970155248976460000658720162744730115284510111759791683307200009538793827200369812631684655396722334568015880274836317025e-1-.581256810255030945495121107493580392473371457518163615233175719194804650389728474208725253940605638467090039194392522524226411589255369396613727535965e-1i
+.402334445682808277969953129680949938992177941802899454622890950109615159689578539116983436100057074476221876762927625933797301766786249335036605355578e-1+.147153103388647740876165054505205807759575989451967566128853966335370880041347781132786255460012704186777884203502009111612383932824545507791878626046e0i
-.269893728078546384099590662658928299210196564088284634386285021810194538232328492781210175675606643534322292038564632151653006943395627946292648766840e-1-.833433727473288581394984137488992431110082887754544798889958389110735237987143516695653497420083793858993222835961263024300963241112545045290896258635e-2i
-.614342714354850425129082552858328106638191620370927603162324400194168009655254294113337760133831670515080495598306219875392873366328049603577291206493e-1+.304474031711089898536861981386101484757866929520033429653044495989450678158812469311717506604296186496702587573673589629608607247526973981608137566275e-1i
+.217558563362778541382237285732698122142913817082478015270281866617085953591016650546351877422880867394908820530578567466329981196250699498426876656537e-1-.246413158156118156876722368097943088070415511842740621093477491435101273179527952713796041369331177691748031697298544685506292705433471792003415003080e-1i
-.559583213372509348202687328151129797312234807397206139469167646210514755606538063066536406049923339345199684268623540746945074205452213050213269011063e-1+.552330369723402167797798573052721489313221011037159859670987570043658425224994159089861673092168091484339747473290138436918781072014230055540088003902e-1i
+.838128065410545368443702329002785268679323705115920028107532142172694124901329182261558503675224279144258734363784363892365523138517674225910835247521e-1+.349652208313422256701752153515030881050658493327336088799938231860419016741185964606810598369943916419186531035347480102431070431846989502518283545067e-1i


==> solutions/sicfiducial.79.k.150.txt <==
+.844210161134781664042260904583299605996675967482321257748898408377425044688826617843367324072567422820730687544670803733357140180824787256861487738047e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.110737585751593648722290844097160197450795670598189194468065043895933406645409761093312871985448499487607160727803498515197960899425682795625767231178e0-.450479323988441011247094396828308161938380128239658499764181594936387831904885406530843282016896340896417916773660427864250996806618873942312014056354e-1i
-.820487825339269845525275621926188592308744140038556825978094357318685380835701984553505773227701207478790506328113770136082233222427234546489184449377e-1+.290046220602075637175988434364811380598054102469962362298789056743559534467662824714970420400582131507870141865724542971673905709978202952546797387979e-1i
+.301048106488305679759649303246071129342404280980225513751311069575341839709014852949317317723089411220178880080125491563352421836502215679831332667932e-1+.186781039742539160525068748816791326238648002722331175792613866445181987207516819296242470777941477794441052146616371883083970409284743316969897912943e-1i
+.117897030218868121478455267451924290979193076111740222551033740634953650655010744868068413682417810794062068461729262605112204833023872963295271632427e0+.154178306235064022260482022338571655471522241461465685361967967269606844244663911677146323889561996029959257002634655304364522517976251304939582628434e0i
-.257316816072956357419132499335310091216406206199394768227929324543371983461893776455587760077274977587426499301731820612215649981129057356554504338724e-1+.782005427945757707836247445637460830633938315386872162481411714607445969643155350428521214725148201822729075193378510600946160311776547237370250100960e-1i
+.702951881119112336513627779707792108197300738498813315332535887391601554663796253461792720594164982862913220134852575921866324435912768093799922750915e-1-.748446854225874080084983055558205242746896194167653944976376469941520986559317350137556128541900145671021150756976559337125077685475877582101692065958e-1i
-.693980300397257123594025204431670712274544363212642684165633769302330426887957253407910469575647689697954921259649029938530132861627196117054666855444e-1-.741121791162211167148316892768824984154642303307677724680978474649777091570895371014791782224910895389384071735078797782968722787919638083893054817298e-1i
-.617355765882262084395603294452041091683164584969483497978566074815160469925802663325454833716569988091607467242353882782027249556823626663176013388873e-2-.323973213170428404002222034773474580963719102476457077298824354186511131040750139261747654984659866285705070070346670150434564235756551137115320464566e-1i
+.844728682855970174176510764695681756387872239484532656143411579243754862034009682946339935343339416184914328906532480092968255990679145275977087721020e-1-.320685343345832423612387063930721874543230440333442819095444446140455041721743127809778813504120003290178260274325150986175784793509997261915080856624e-1i
-.144478939343893699501915903233987801329534649833423546402098590693060662151711809089136168148268358862739331149679148634460297905638787380205704120100e-1+.102705632555914667515143622659079386084345565265409407678143899206504549747165951351885603830137125675818505649751229641206788088463062798270139272109e0i
-.211476280468968196307344672883566167208735720580179906733992674009656613139258866590560834162825844935449650241198840563341641200509695375047632456628e-1-.408944246733686141596954191936257060699409607247153843851496492655798828381633612723681806541681718259036383215893875627557677433769986630963277345283e-1i
+.108479586876883585099346759968333560953615011011037187734183101024377669240474114968282462271694824361772833134367023183731409516593252648734713496240e0-.964888561445352260269074272377544758317131215351872537813349359372845982566201479247325245782424823886174824907733473367141961482273195092061301601158e-1i
-.749756192878301759389370876228757643421543833471815453844723245508072744643978337462233194043543426728674317895380295660000934830246410146429474338619e-2-.253965390140944133825201025079084684798681196274360614761866448353527600729792614574166262359129513521809562490692332169674361342504825349821346494437e-1i
-.764812735824210589182139440983689914912526523278069897172940937966689897561867984565384898532045153994269676990948260002837599492013965690178679426750e-1+.285967535729866973344303778920953436603641326180266081741856264036073599418026194546145183252191325670311885397112007131921837905328981357380038396393e-1i
+.608153336755335879086863580985558422035182506690952988566490752649893095190639243242264376285929862671835309574835377311145685597400867589694692676673e-1+.773998964954427545987080737343700700625503095174922751846672408490868235280911717201075596581293037443402198449493990363683077868553487368290196970186e-2i
+.152983155208770286194435892319868251026257639806051972559893330492529129042575996697151725720470036777115039917622671027407955192766561634875288265144e0+.112508165598655760242284628390018498102544858004379922521556096908679804968732478253551431328125512460542508047405799605027077914197623972523683933288e0i
+.481755286203398508207651745587464791077218094058238660997987773122124687935053329617796966277075877434680276982946240724988964816104408091873600418830e-2-.116812107373310554284489842201869353381984161389923178546552195933466547184862664314728651259685356405473915261826634174497495398773107621752916526777e0i
-.387637721452883181930785691684833888087315136086775787521778482517456282196778493832551935716836247401984606104362148119238767810225121921652786633076e-1+.532590803942154268180937399910151428639745831116389505296484288495774356298329980280466892150711947772586567875873723644648791785543921892164746537308e-2i
+.542100819051942899304566401426759836384706935295902704030955655966765074442377122123651595335048237173395449581356102384795833362256482843106261113074e-1-.438778063492480016179874792053821942133183628287492873244305260445549246249748844959989534078119043954963176345473845606552250270509327103296448036601e-1i
+.103661912714529167089499505380006792840882063560391981020335327028960257625750494799172687105473202914354889597922450167648548188549460022491213352508e0-.136871487611394734703678163816881616468936543184368383454912846360552416517187744352633656177188943627604588210626293331841367165504254577731815821810e0i
-.961133868012292701604274233902992121897589694738562100364624362795338330175775929524596238820576779947849308270268075305670472658724476543279476757601e-2-.355282638941049683013539726652230672103348558341474289209857556781757387496345928488521916413876118745437102917169838329545433407315278876027376372842e-1i
-.500000476587200657948495428336781668061263682583510766401396002155735812391805371878618808710359636551489638008610318004583428649765568603196823973280e-1-.965102726000818644998448010364239460176241505489836978977342120896692102742757174990298809445070788962684544890487992634656735249197512846853946747698e-1i
+.460896809266497800328034805630283445801604244734460271520886848521364305450661723190916157900704625613622319104891244044245875175950268142046035598106e-1+.208104478425949190538456145095933611353778557514067412067017276520953251836915910809235969262804015814785572176449589423931962839063138373613462894265e-1i
-.129997892384045383860683157734861308699596554593543137451488261252486380874797449049088474226826833822284010257040145243813215450936386728840475237846e0-.100809137450756282439047784204931888232273953086201906823546972009714932635456909108144131675003459419816927651355067427705260748384982794406835040132e0i
+.190335216878249115358603424251270325521013517883689419489140669690028539905368244264514028980210816343501654600470194285265615306409247549537560097376e0-.327836172772157431467887742198164171383482386187891249258757377680258980733977770771132267297730546533783546210972362699502150119696988830082528897369e-1i
-.162143692343344883109098813273722685910524066743300530275098904321633696089939033497460194889472625603720124175696141614800602019814793066209845261568e0-.520183008724730227385992876934167750879174805840946054882969997058642910105002054481961170150672861947549906383684689466913002997118084433000979691708e-3i
+.456662055245202941539377193061284892771796232044064798785236755497583471327173767180401450646302899921473411292982126640406557148097582992275743784255e-1-.339445134571175762487936373174265740988370878481931159664260353256333669516981988363914289121842292245857999308377024151070607455375847551098282874614e-1i
+.480168724925051903779098786949703354229427640663171037136948357787924641993856914954336759947211931034139486198129658822888916210843152526602182030182e-1+.213148202553085133528974643156003496245223268622894440313663903124834284417502844361339213281759313738303008435721360992071087066804469750116185114097e-2i
-.493012163853911710043083751656134507959185850462804311956814603018263824766199583729089068516565959022578404310420336744994267832840678822824541002078e-2+.149902515563723512142936228690816384984122609042709739854068783277105522288151758803707188857036807037349109076555606143137518361821652322413700308277e0i
+.147885903832888524715663637276311245054969123978145191815204858678925634233039366459751159925844985973488284338798766209075861101371773766052451649101e-1+.532876714556951887695672631188367411837228764401848648619713650834560986274081990153196044189737365088528554383610414440244089840749355327206583279772e-1i
-.179663687727608247389467599077459047496034424570130720873645453550650290910435203258457434190307756224091318212571437000055071652642903625357930007172e-1+.497331768587269187509450711113345434763616653586701159863777872319489221274278629193603034796715327973448811298705504741109291066921527552575178024006e-1i
+.425222093826299678420692100101899347788475746909726149898596047647838579445816254694979846429326444523848117289535106852340150065993379935409587941248e-1-.156641909994260163901015833261875689703855008016724518857366528054786564495587528235571927159818300440401703746552844351299597525666675751495215405067e-2i
+.242785607611339198530503911752723807562278543742310352763154287465186648617848229427732233638189402141052841725914793265673917735146551927890126763345e-1-.285488467954222007542310491774477843875535995076023056451860960148287735635767769400700849712058255214387564685588386005084158859388171567582489524605e-1i
-.269886758063768743347112752914417432596727402292640153882979979240529088562091420855214580554091045699430237884283498436499742721542861456180445399711e-1+.444589802348355094350532158696398297205262386419546123868076191027460908293099841474272972538426179171787298078023315733411856634154443436835344427155e-1i
-.944802742247184614388751000388113386547195261282813558598978326468508460529083929675150229316877799889278461241441218238659004737174793437730884871259e-1-.223485364783648566043927056567709998860868491785547325969746177424578709639067508777774591834909863876433501401219721239765910096457557938153676901608e-1i
+.204243757138980603838473092877178363414751521999898788318736855774229955644015614116484251223959434268860819567906076860734659186747061750084741997242e0-.722834869345705506900742728401611399619366160499161802500152796711403046686674008151588674600013677930843246221472194847332841128010004139360251559478e-2i
-.348808553690233295238134277293734030785693566525464694776160340990672770897290770518187982182651178051825482471212714387367530397359591137027448502066e-1+.289707124122087377820597727773593433559713714680051702940992110175109215351798901043019188583381685314685586862534815474233145739824668558815860787468e-1i
-.102630166729695604518273558988410617554098213610195580579012590361820682082202722755963970972292318857176075494738407108004890090507471397470724315483e0+.576677557275369896769623821121177297819573622899540584294882674661637053367588403018967410809293388876292163741887400901997399130138161851941143111186e-1i
+.996928284342391799200763697448981432606829715456571462337986487316993461980832619908981658018378020522994762425865114400004886126815278336483482738501e-2-.615653662363828453066851510093926995397015389816819396022690045086906870688762272744952415440794743036135758457055330618570628737600665943544572031887e-1i
-.247714562530451853633511021112645924793975590697578291469073118088172787058750412134488916234181444460249685544797644430915187094333342038419200030471e-1-.282193089963184453450879748876813973599298881465382179620122803787243447755805159527450662315107461776754381397831887261023091917556689026952806520853e-1i
-.227853077275857290172082977545289133111496231659466093724424463550462360716959083618162729696750933691427529349195805103961493670684131273488577528293e-1+.540167669663996136624776371798444191689199446967191721325950289715862022295407236778342028097004844188666008582514787181904086073790105176062735166128e-2i
+.131231327489961568266295016536131605614130366057451322944891916734783762106374530548136414632272738612289347651273214813714420484412458708959648213270e-1-.134032439968245385980991476298608218639507374863637941390345548823847195200665411304253689541094145409921301672664943345109087186473817825028949605334e0i
+.125560489187327088395772496952993531125433136266536798127167885550051532811611953100758892476826569686614100816022684815266099823160863528087216151407e-1-.233817799713751277890434859003706627988030528010018900513540711492505057154058543910589957402045195548188942164357200621922965622787354777554511809827e-1i
-.151526284285805317386733618180416392753404689401548613345827826838948774934116960525416304667160805422043355987936355328636555907449005867958699543874e0+.591207244153230585906016610458811791645994301537827321468604069772366676289431693530169561380068014291480418260777281119161444111418746981294825401576e-2i
+.105327960087515315286639487608732823410414099094714220928195509558116092017520202443492332364413703591681353133475284625622154453092270867373991027796e0-.110525956376097357991282664657546723324112741244352481366443164324014193824356309335816442174850133521283634755240304166062735265216693476317123393149e0i
-.727110470770780992224504906245139642973196740418768299777184843995090238810106432936047044814235663619914867619499660597086992538775240110353570932912e-1-.275860770956763350286746571108327967141481627237369787492461489439117290361692170977002754952623592846223264452058127123475644568351234529075250302742e-1i
-.216439246806518306401408594946525339013814291886622422267943930037969444111707161900208887733702478219492308989617640719004477923118954950574049720561e0+.351973566828008047788017133926410054652915474934723048060717677213260035553277919142922286913863039959406541001350977256051970082980542162015051713772e-1i
+.288592938494786313018899190262122512395986888102427029525113593395828252761866485149366994603496168108012257595220855713746572333682336843146122692119e-1+.183532602137724591407392371169860537177659006341313779860592354669658674982386652164672816635273158680003339552682577057914681671200095934491873301510e-2i
-.140676186202439969183329492549613566921568356222965424700882444734229026985236110565462648913166731654393455294947015421133363191418089058039883039062e0+.466229064061303368419441284050055674835139535761108160128899066820967548953432985236926327830488453234352934180048242031597501012698463292975200470711e-1i
-.287753596151864046024914510093771321900765214402806824296200886601935377719776680624509421714812614665451395663739989040649882952697918290410033962806e-1-.116195590280474045386769204737733625808285579069433035022564995199104414174457075263276441558500067172624679603478498895627281209373230129250267145046e0i
+.155698807774032127420805113297978203576624090154329935788960777057068017234159791066450618948223263293740062950988717101566828671317701998350316863923e0+.524308753475214333202826350840281344759985145419525841353357705406580553650338640114662093952100408078686209062437103486939557412524466924204533859614e-1i
+.211342589031244966373132170205705329024469995386261698896662972285293224203879346769193668330021683708799187855829634629959416300473055788616397769735e0-.934566147041930769838309050673069871335412780648433253315295264098112674773402640835059196959098433483498051363901957376943332276768765739383072289513e-1i
-.168792155366046350773049687361656101890684888193887409203155542723788489407130390152853971222726241253859474760268206931366081335579784691309929752002e0-.189276748230473572170833142733223884584082674857540660441844618515017087461126366113181777663647133860862059334563812748439529225286370025220904910513e-1i
-.463775041129805360052502905690531961249528616644765318203530980819398401544287713417591103048420301798368518636318621585453017697284965020855263111682e-1-.508837733140941095227324516665320114046930955642714491935470191475199032617736511663336078184912646072365727501198205705799363613340080523392447501506e-2i
+.808702968904966231395043565585324465984731580843698786703664885596886587945642670227026209741196015796376724271613311589430680763145996061124017680909e-1+.637239050565239696465900005304602308587010263675152983804749471315622926123264797833048784584831699331201777240868450783224397937506101268446343055152e-1i
-.345435278015858824253276337556462114357984542503243515568739683959966800483598277197995012482868768863726741002095530610653391050184041595976291419560e-1-.477974520406084545061403651242080195110826495944234983419542341789486464810399538313078815827624100596907279605051195249604056911147452102614707390207e-1i
+.215953679458146957504042014046461029392416368990467482925882633113872741267589573460630387237462672429392597565294575115968402800746306735645513059355e-1+.214337561012367052926562316179362162025319903689563017911386820251209508698846857159817347716331452694661637499844591944043584643786593458517183991001e-1i
+.657223398911938668222817272501947232325178077554607980525820422564399761063016645730364075624619217218715279245738024019608663294952389441412346353052e-1-.272282661799764816235137471825287802295090036366605573804536106464204952098216466624627357427475407805274574443879560039235877206924763961300062183242e-1i
-.669357004521368892098346504704409816745210136923708488464249384904836459100823027499483326774592198236662217734629606958127597902677668691537471952285e-1-.170638468281602333295882731641513917811194717982104024677434765656821918134431335476458222181041228038369008919793693783080998609230167519594675208138e0i
+.367727986460820516329655061341543994383795722641045588612935363540262221540082681008664957374355205840999170853271693968594429814445373756139686929523e-1+.364288428959720610651515124654426760608944554635490990777539846947896372375183986024557881395990086734751642155214627257520875545456922761098872581595e-1i
-.355688054477249840498134875161856650295721305990112221694008951496010102537084200956678015087894032126279985208209032091833107729733177948248860304597e-1-.113252945060433893982992805487022454084368249059933486847811865316125336567243939389699567744020234150521863513802850628128594878487084841871974557738e0i
-.711352663519312376518376673242998840420865970536198509524855077916222423133228490692396146166788547890451801765845655407921941753058886585667219197015e-2-.153393012931653246442621607577373609764752530542091258314972601619572027932651917635420768692844656260322639989554625620127390699038320654547638856919e0i
+.673581326823192044420561616488226044684821950885820048010654364214190733270941748042456129969260414858452008728793529258891330887369548150963137238791e-1+.658191061601805802191476953583133958304249382842148865843386701848372471810935694130641751529339019923545279727696894970939885962479877352607179760045e-2i
-.216369638486308090665984726560223227336935667924618438983432713482646381291201182928451254635958648628146128581289089922073417881920620566803645424762e-1+.135358707705908151619165429567796887637062668482056563053532091378053369758320292580477399081142094533921013999106825178530933035964808770956972164121e0i
-.383048561491894493953052294228635842614148177338059374221308207572521656732947179675471393930857510698712972980344865226882453045732716217558103785368e-1+.124559340245820459024338873589965335624274032466258930312773462080422100601191094276033832600626936110445358321025277994899554061964584464892500024215e0i
-.170921605751265431229961867307384873009468888222099101307151850778726460635433557692035455987856263688300961317408645804629625236425490268385276264579e0+.697064531872429717314931269148304125842129395941903164052663924726815195668841289109188373077706693238168048593711572330898076842557895983693152816929e-1i
-.159791895726718278541813813023309937961770965652451164449383816450431889887061805182914428987214465785861089305188388086977922004966426380300141121647e-1-.104482180383510845342664057084212987643328683209128017953999271909783186300711430680032937666090739422037432181659483884641992297435456335047608741574e0i
-.381571280266603862128934961333167833699765982260429156641404325901283907733108496347156811742942954219974902020410694958394682620445239535087943144879e-1-.296843177301107625789324458401641396150961801705577707607436224581910965999656405887895000801465324609611496331617214837196221399799171526496100117480e-1i
+.162167160101997310611194902755246268292083757615286331786110595355338356069539756774719925111614040121747414564010763374670370884376649143217702887788e-1+.642828841516436761508069088340935716926640466360353486630601190547785342171575058461560363094209685287640846364500962536403186586050464751508246510233e-1i
+.260600272887018121675305524285909622761992624298217811264092958421875478530013614418042608414745046848049848158846395359895496487871675492471434096648e-1+.168344263391940345378849100247733185419750104510549834830456599520244054359135394245500666658814765967447626406454514283830781025431704905993303257782e0i
-.801627659611733792178827188391817076147172500457508836039996729475054471687771363711416815393729457794594127030470468868846497753024900041930476039019e-1+.507920778637958718493558538044564068614819411596938854363071687893450366931144869113367581962245660441979448025254015431667648829481948249893249600496e-1i
+.125691939481908478768107602981011524980477834442939943752883625032225476331827464549271134597344360562065881710139036294771081102806738559260109624597e-1-.203877806680861751429703194425576291412595982593481137150502883159181358386561674643135576208238773370773452572459674344908160526307050718321431574311e-1i
-.117550524353323162859637317989374301291827490686029698483779600150975691033205176951353148471853437518304405652102971881931981419882804827025261311050e0+.341375694242894541637100337075013273515584902102738427446127151014887555729360420981426187428487011064661336203527026330993684968678697074251647465001e-2i
+.686120372877549260813839020160929688243938064274189897842188265834029927996589841730850539570423548913264551279472059488144226757038126365963490403630e-1-.374453480678600415251483949641246036267335491466953595531181791809718402837378129142084974182523386819675920865908093900429093343926848990624758312351e-1i
+.288334284092973098501752844003935127742890966852084911220186301190358416407736148702381670863759861986156123863343888794608537905264048045312041212135e-1+.619363353378811908635687482139450081481222340795248551599498777341442474102117993484063741139759106919994861163517799360840317426366902628971920068425e-1i
-.419138025211972607953707037378294917592062204703582503616955620039749620255897207238129240205741266022239425332247581593202891390422933117064283091176e-1-.113665792625964557743913893889946204905578737119392399080037595833528945034012446923509503851443806371397077415703416583579951560132071551666864100176e0i
+.517637839642035274541340770246272356238670493552681819898823461933822627290605549038326039725722356640072584464104068462082283778033542266057566963060e-2-.989372202540105194790118450437120804134878909710854944813102677594373218712567052507627696217401027188895232259907861134216377098775949699943791724459e-1i
-.485384894587411332362920375445752414860445882618688181214886552493901133874751343114691982462476876448255339495882923558403342756891176011553791513131e-1-.337216353003625142591760511630641860547994599325835185075489429275950030521200835867976115621102766386572924928928948762650189554909204710409851240582e-1i


==> solutions/sicfiducial.79.l.150.txt <==
-.892754843865626347854581039199417486308926896217556517974251869819145791003765428596140265850403304621310508611385013732368455559555710724999981797105e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.783653472254053676667433597861376497514659554972301638421393448750872877173780771349358432452558024092092760480395307064412749109090417657793340674280e-1+.244570505267948841356740478058995349724458083831655486540094583263243313256348603432852459651902323748154647577637408313109798757352975667169922804933e-1i
-.807668509770118366383037718074791842121240343822565088578516235341078937031160342911910390082546881058963114467951042701959489444971017941869782383983e-1+.839959754586813219536145678214387063116095439227122956271153193224001667881751291985131056837408101951132273181594331993314956495827725897787846030228e-1i
-.164882057009167085321565623437658541311077230712609869560476354380181258245306612420264694613398642703802289915387245416424927031196466710245654286663e0-.187575939021747708696707274413119712833052140795369641207699446586148445864166316668517304393434118014926780701876024367880379017941272851671760430748e-1i
+.624015722631258248700942615568198610309481339961812221019034471374466100432040126297690013549546132152539857645801453691053726731964884962101997390590e-1-.360027153077192494260274702665495080213503576444601358113617161008095694795926387206423379625275443674937397132839910154292736767556484943668773956103e-1i
-.151214993911250176832773704870836127869893139111470161807731107131536715897741771692119991268939422632378206186747146148368109115490668216487694835661e0+.109810929053390843190073798947372161392243956923732820439592468951477553986785847604800641932950374662143174859776045700775153643278290260537900202980e0i
+.509152307016428984624307073455462911993856825357719054561831686171304471865978192256495412642811946717524086958982446634590139060450710664099638054745e-2+.166509746902066775735484650909782189413007964402128489425640608855957360054664896301630985559801719482761396133558655443424035279137588083763200233328e0i
+.987791136159921298851922396873883929217637272284286603675146694676109024955381134910303099083404878913836037886707877253423603968140824058069886748778e-1-.283169102779688117142085034635337424534307864388125634975489081946927424642056164311227115094701750880316158367653481414551871258012552365095825940681e-1i
-.476142502844347565116179929114940871226395682044956114422420253530055799960275015046411515458318317927556373783744128007424725492463770431156521435804e-1-.714690640581150752427122876784350848249403392054076163594740706134112599531749866274076909774218694701983887215940836608956483119688012702376922817399e-1i
+.805624197687276260441941235028615924165620031362949461817295303876606345372900685704944837692859315199388607125691137090782766803616927325492093896457e-1+.129234497802156429966029212942605862535901613405590648559919638134151347174240886939456453740067130850489714332124342883251493685148168782504995453923e-1i
+.407017777160669165442465541909135517072252015969632979337205051263117091859621149273563150581522342600601382027385785462695864256345306673642103442387e-1+.115842847446274098095124908445082312713515515007367065973311157954982698672233036787934590143227614430596197186875711466139996822550850833893252376386e0i
+.927686147597901413682577305231069938942288920001299857571292678534798117259674905916918825715404903207208433538716698192533552528852371759108650511244e-1+.970372820571692634795156117832187804080664324729119188692858514981698956761014278143699665182692356873478470220334311780217161207403458257470440831385e-2i
+.168474270922352277685443971931145693448440548223040040384880316715826598124201061198904336147246622330285441971786013591190890981387684042775700362291e0+.119509565274618852916472758770068754545804149444520356097774223044752326410433473660423748210497441776395171856402267105119884623653728519806874678674e-1i
+.460235469983828888905884537902886794644290222890112231288024487663739802187040982711315784503077431822870427601293488510186666014793750068306693441885e-1-.160341398569218070286468987581110584548500839286347039680019657616424009013094745627704232071957973265624536219904633210762979708042026109681754199737e0i
-.668462163899930502470205229389985790484910331383631735927320163157265356300171542389531491205722057693069233250031619492900821507655824758793781400825e-1+.311354590418584998765422803422994072680330322145751245439053209823548554718638410496206312807531872986196095037259004292809377860968388177588849825517e-2i
-.171732512357103538449494126834128091588056492061860914747287410455613331691786945807014974541105750526567265336676705586128144358336324938712866162675e0-.452629882260135131377753488630123591174824274944108893155825450057094152839419406612763972722713951244951710085678230607413259399990831676503859144645e-1i
-.444834144595912000148163237564436301540400051869492088796426130434558843480554799798767004060913553378604056171499782128906355551603133788185388212713e-1+.107300734019736032638750305207216105259762372752011589499296020694804917422748493547365947006765850318770953447660668643176595813207786269797259327667e0i
+.131024908406905248505139581114441432533522820769538583986959436521931068521433833066032799929325268512880943877502562703281655702908831618944827862931e0+.144387647822571307868510776345129348980198741100174532511857434622173403495274377621817621325055011000129965127988194351361123020508695928269110820021e0i
+.854165612260897068737612526200935571503672631361279016573934368733445657237249362191188598735347721359224474521493367419562836105125125165318115225218e-2+.474929863105107678824179221962966497258499296350728030407485069721939943766427126704000048675894898291723288304642659243205999066422123010130835658442e-1i
-.267387767017676648378297224202592213127102149183884047882702180822378279378258757536639267197075868257863324019571110764310571491982515120144881786523e-1-.744300811939051164293889359441752137470719309888707238193612266614187862939109652390893384811737422861082103975972910082348970821941027982560579680071e-1i
+.509647918372564235984207051802588111296054181519758535372590075429147979719201815733168640661123708933050901017045289020149932808506968042594281762404e-1+.891128086635397639613112975104074884568614495933779959579852580089471520714205378505270848345714009280035069306636640308868689676300010630411876364217e-1i
-.260502018302893132040907999388702554974307453474471893941062030544214372430603629992655156353903325860349449903733985821878147421525319863408880770724e-1+.438932790891021066643843585222354525128674900693858677279842695142162591243985869463539727048596024868862052613736224680832738311123584394438690800162e-2i
+.659775896658461866973166001678693633126030230187000208592459486391870677586075045649719222616047607284556546371475473971270728477107088516045393720424e-2+.176819574820207360782909659180042528512710804523675274267370774912895847339134662718893719108088428588894696023923009767776613855632565926771641047082e0i
+.345705653609189077653688328375577062803655173088938618795989047984070082782691363135630507975247469036945864173796160508893343600922373352540539416379e-1-.689481815703757701014737862209106015344192431929377083842314185622938276409643337517084730047683348699736690844292582601445740653848009652555181877860e-1i
-.122007367287564863220373027953226568719299726355048116168158564150202967214720958705651156288309198545217742800456454684551113336110416992510252331231e0+.261508961896535503522029313283682050163903463889311240902637315967789133147585993592836263904032695900699320096141139951970606592235190116828767294891e-1i
+.139437347633904289147566243918166285406032709098935993144300605770543214222440059401625590177802254269793502973364049436497318814946181791817202390053e0-.698951603989004349235193958181529301265864997068369388778099474273963865319140597426025081209049432992246937994907702273327776105898241556627217448492e-1i
+.101566468488141025108515321575085502481993484988889537384986215955432818213436088910473087375024779543428338763725148383549675936166200624286719269620e0-.117002466457519400707744499948803810490309207980544886508276458644198062117438526611792107831847254193484652911887559436546356037339580417652542371292e0i
-.799729591570414082254229620791891896172755190924190690503435327205384880124613067527472530959963858242182403598656583530487184014486699078524236699617e-2+.106689438688742138157067584934340937824059234870941257917568447339979807138402854351022952155306928023364285241297008853245584367243113334188666279659e-1i
-.130437222447998025184224796987921718017644298506932589664611290686783460966783364661870356560243543127131434184777638817627571802906105193318998007406e0+.113962611191893521454006144273998926378487922370167356647377727614912633196111623969360411620712388121760042484718380440811819242922081008286010709907e0i
-.110209534090655112739238914628881896744955866845933011348224665608333710110426633561973051294096020151364015534040502023216325927495304029995301892891e0-.545014403489280826540922079489275499316289420873186481690211451103102947477569756505492091113052681642056950381403235677917229963174509176495289868206e-1i
-.133430182010866336058069942915808825627586855659888157091131269811139946194985625807487975379679394988495797720736196601500331555552069302698449045473e0+.296347916477452276556506373613378261534287856754979148014834304327396305411421021254191893270308787109166385454996008039459844954423665688097996841874e-1i
-.107449700048120588347300412082994972050045614559902698520295575789473083336796846687892984532206867392267639985563583353596918910410248985526261637152e0+.346930938828846934310905038195927137573901001135796064599415607865514463693849521911666030425037999897987477699331269870117013847549338515853144157602e-1i
+.813617928235940406704510848148109171983439490690454492095536990810380418390681863404013378811260424394516005412807870426890189785033263720830658413854e-1-.425087299301511463114027012574459170190187204878394043900711521235296527433126092676203286914032338171188215727694481419883895128966351731059185717483e-1i
+.377086815942313510530026428359022161547901172935304483099996777450390584042566657817307435367211060526248503439318602683644591193094221677753848902632e-1+.122881945611912836066537732976470696979838359628864201701513291460848403260234628006057387868634319347646352330884771541941742246155853472495604693766e-2i
-.986392145902287162565086984008514069069949732068747849694675547782173785406840334620996106709108036868067892752626893515481792754602049925138846434282e-1+.128018735705431757054152339570869727333263269179230915624590738991402283269894836626588733086608022297951837748904888734997886431407003250827103751323e0i
+.682730305820103747906443917863991186383735024995111619268283042725757248217237535979989702762861063528565737493441270748992541709358344527095405195522e-1-.678815322503904389934636053274356501947024310915605673461578055270212600207331708074284840384393420504879879091698184837682501685876053284095645431730e-1i
-.793433478379984376047193624852823638637837861526468687336987266091962605140815839314698683314209173290783980692997708036896412816577893977690284737517e-1+.253657341383362356129170992934159714290682924252380617506859301331756868687770535617720722211743370760831440087162969643591327555015402816768196392710e-1i
+.831548613737542437715925114132440329200349472301093654385599090077828332143420393428990204176628252661104174828347046926659440679772607346282797206868e-1+.371468508047712135926110599944680400998862435244802187295796386896230935747387162080516111433112722813759576670355760094459993977686784311384789508294e-1i
-.464359032657183006691446508746097195454698279394051887892669140353123794311508576195218559952586337818619187838719568609858999310200296167102632614789e-1+.115704332287158276046936503161454480935988824915416802023974665952548810497809710451753543400101150576021764981843159110165478631065451862011042571016e0i
-.765298080776528145519558222719633160015498023387247204450417397707853832604498451150388384255619423969566472062582635542725801237714569479835788395238e-1+.220436233513797691241670569417478055506583603906166207316453876791452613119343814851743725019300453573657862930716617591056504343402768480567731134224e-1i
+.105795219007222597418979450425026540617350133994656399404817036038603337238173981273530867196252147883289478336226319957861032104545615774172859174393e0-.130159100033603132833598951568149241678202942376637138653470314086066925643902179172759480853709516859061708618117928984865796654914574730578926659051e0i
+.483254085379753003493915023548381804432925148127216931053311654438630076576607456492229101965083902708579919491693204430825151213207814929470048175985e-1-.235048815994989847986677593192181219450354456933621819319481368079139655251205909297825708240768435354541110771185985869591002637689790207224823037029e-1i
+.436417688663378364988098357450769912289361801476474193858997276445274230186932243032953898727405863049137547669870981008478286414205694351673499721039e-2-.279593851489581435069816284655807929916399949795638567655282717555535643649779472033867271566807068366549307241920440362402652366916902777907462186721e-1i
-.908856009219979420528726969462317196595382681836591643171577907420179687768402702835895385724096779582624628985462268898112020883999656786536550700644e-2+.169660827302840180573911321841451673145151902285242311252285424397689085840833756189091162969547565100966763408755956557003109818879255107427976441207e-1i
+.578627245329610410067643442319492780775839209624671424328680848585104394631757988490718014338448437591736491604403579256673743885911772895812326308156e-1-.366913007479241851911244152354128509529666339507865627610408713011523562513519964659244772216946633121468434307141907590958298844571256936308837648232e-1i
+.473436683103280940182952794062441170867997290490666609480841398492335340461920258029728060408041843970103970944321780218393905760760024514708841156344e-2-.777626651852649975594311447720428069608961280659226975950307374353449650191455216340235932714538238191104701940185639737953324123683295422371672539978e-1i
+.600515257013836222478940764104058954875618840638694687022459385166697562812496418634353852841264425672357136824539172339329987300430783424876237628593e-1-.760542110093493332825982978027087949090305535446697850972798819376128410581774830056206195350133082579392160531209055784754557744307130705068979627219e-1i
-.232424548166492110527181593740832023353590920408238821399284924986251594411806866269063295284790057365773552837893472165254883364831155555969625853569e-1+.542065100564760023154969348636387504155382312669344494498400803541799310034573377698341740863546728265137640101530649298090249207671995600894101105080e-1i
+.622457123326553890436440944475820991712518320358790842050480588540966681539165061463899622370577021461342786554616222521017849757674426066719051936887e-1+.167658300907576985609617766449672660958049470369868033560654938831912580562002159408400361913219574311122873254672407666191979245140715796705150670477e0i
-.589706047402919513242940004834082021628307415275160644535561639783478025416925395489848286790558514805274424302796331956451049939375546493235791459530e-1-.619987574972145867903258817770839956287723610304330559005488694618814641008817199349253536091216002518943920785002958118295903755161233481428773811717e-1i
+.546120349734114246334666945618141966550318259839456525627204848665584858046060415802268159246430128736884942253639317596168469644115009150568536902114e-1-.509597443385551789474317605394202640122952325635619482741882456995117515374651217605412051633792908365416811792344716121328811731688334885396909359570e-1i
+.517981616751870404876971539818125015453648080539803307643578150537325299847607676211171303617492314714048670254559628231309266976527203073435529315789e-1-.135153662937269916000974208843509829422361013027238116940276987545393020875298045696219495799295239821717564092404139275725465998980721799746199434416e0i
+.298904575497937750294003728707073212088557426619934785877331452194736091069718695629134281624674463583123923059780393205772895796146460840821393351556e-1-.306172364828581521659247976784313760326929338287563640754696832642001026410354903805629941862729595546357535825357117727276904139057224707833246651038e-1i
+.105281167605063251390381124592621127241807204848307987264787118243034480884014299240364334816434824209031453308488166246810298013327602241326256341801e0+.209484252927348509469796947160686147241181680442519733073242382919944459514175623794773370671057231160409539150230325615991291141730632391158607480280e-1i
-.568435344907651839053661016951874149965235406971317681508038120417190439640371412026671121012860469221111396021130345033781819468131379653137665836803e-1+.577643977564081457271780403158036976206757768434098463824576094710925833073057303470284427175063907280544933061349987652530097607154823368018077033231e-2i
-.214362533827048637640887895244244797491847684384730447199764838192375658045529747286965855022054571208532065821325377403165618273898087566558535757061e-1-.130275578230231355350566699225372460248409312066172383756628408471824853346146400648222921848300518414371980067164676562733781706063762378763915623402e0i
-.107171015798688661889382411958058869126767487531190045072569867465889484365505533501293430432995121885947880322560937070096123871221445714965934976794e0-.118470624880845295922751543144983724402607931471142840397227731773888222380306258317201802336546355216713412281559544355626564075456791971875762125296e-1i
+.102400200204900822526891493404038089215701969563863696280651408215664378007042673058679949150996202818464546124522578631339747810500171154915001850000e0-.222209932917336409525492162761663759596528371060553799406962884175423432279917807675417790033654158327025547262471421958833842779811848937260512731257e-1i
+.208505678663187628730506985705157965681162243196345809653811553376344683330769094643314317732935639249063788935307856215731032200814091676003503664236e-1+.106418910738599230704238645567156206714972118294578043880198550149862166988497531109016170549047172846302458062201680871933541438082906112242349100924e-1i
-.127003969248477067647220127690853569541101308559200024668797222458901217625584813442022348721819266861814434149374984636790418153776493700845168812223e0-.145784210977717450096123486830308554096530298780387320453121074517032152784267727872156405168885418321697731420874737578703987330877053007798981750228e-1i
+.760034139823372564069783534503660292663444359668831237205158984583471851671370545754566127298972781350796441935498592858604323134688923342231392859983e-1+.736253543387761141726076938443298954105058429443364218364459437997520264872481129232021810132559051281474500191965146422610140469623347007402377553048e-2i
-.120704844871946789307969834594198829886701374078564754268611301548315186308344225818683044467008220662404058962044385611154257029130766760958521090751e-1+.215422551552690120954703410516898758438241686815255760614172183306368996509896719846952207157357808651829067577847708926991118380361681605618383724885e-1i
-.469936142406090620520054891513842122758167402611785466024259455002518623814992975267354940546984499971581574394652457165548838448546151791430139190234e-2-.555342061602044670001098490605328855903799397181777261677034425688385789806979067068074121047571861057622338712334570870747168752969696322535151535146e-1i
-.136999325387417415592688963494118735691196835503701886454773799022260886996504651677678695381988677513249435300148198532572052470125958389719005508355e0+.992935127254328558977682113752124198412738598957472340088341930287094149732271875096498288009136992482631327043586340564454128802624225857392401950166e-1i
-.788137573607657443989916683196054920907574120729374491781988148464113668899321943116664332047819164680256918167516220731236499682288132982152755848607e-1+.270226685055824492899895808076367891350162049152002607655572709223005191623019806881490514136776973608545362871449904304827863627246424023111176558545e0i
-.537156527228517307527829064524850787902981377764650703997089210214431215515564468817326715586537656842450697773254566073051377473708864637962843533534e-1-.300920318217927901982869201561392093051822140932880916209773637687660920569854777577928694347540016577320287288356642233507719105380346231367488969329e-1i
-.456195777021720617984007757570905390737751979214702417316898490370939399914772620767847454549212468858224090167765329105454631501744084298215881117344e-1+.167031044422871137219724992350503982984815775419688091346741494231629260495915005112799692623536218486807014384905971189960041987570312020953638375034e-1i
+.676632217849520704939209662157939207910021117933618356512033693537138271544062155146655605462886085029971502302434853449714440538068057138879640599205e-1+.932943584988780680738032943947042289709957987260247503525795964432445903150903601602253814700076840572793619147143941712816679185596316014531256457622e-1i
+.912343621680863376133937377922222262258902907491647022032520838995901304945979352000573560233539899515614700861280259734159149981029544504194516519293e-1-.119930316252638944610793463083717008460997807681214739636556023729642329946455856452995538270521459625876618704040031202881356692654131576443536861776e-1i
-.642259700339178842701416080828232647671225789416943178007065212592747078758618486526928453974362068258151200145049619869536858003134062233511905317865e-1+.202074786187094824179896810754990945037352448724077633815687137219854731921462282550991868149911059407439878330256784502793944145432436684921769143178e-1i
-.618711482661549957126655919730087511247170341781343450811268158921619112589073647443148417935536210186362329255622499051453494142874440523027884139859e-1+.138913608184859959420402378198198697208546922637590100972135978590759119796241998776443073434485084242783881777451853700144302703702877206092980979632e0i
+.151107532551030539593781814644693131559795565443782591797158699073940964147087682630349569447791451813559382931337724476287046896879049334574151665922e-1-.814521142512974662951530806621077128305045496183680500766075520000071684405524100354968640382946165876925782982737985472676428088184602964829965125264e-2i
+.683972177453424955858595386595282374960974904368967273340510314489247314168205558002527834638051783952007624240559446722244510154173870764177864478466e-1+.173953331829644942870430604995041012910071466705486176758254504226455993633293471385842546953285305228200743551583166758386478151444969486373893264380e-1i
+.468315153291013892724333955240365485647082472542323592682417873838324178984117129008869391585933873575529957538511569800042543976805166185961460200092e-2-.363447456977846257612795863195716669888716209336967088748230936846678708192011555367933429092188836105433031649475243056806509672294740447394276930175e-1i
+.586874553927915446130515899972184230929311177799454098305895077855414406150270238254689123366045429598651819683478451131500620375788926924313663289785e-1+.645713863708722036077677856558455214789725771045447844173964684223793735222472756247156861642870468627076271598375846058793045886459091265537153011463e-1i
-.533981205373233151418772629745051655795368121584586475500255556068494566196239075354747996315578437924341904958294902104676349558268048831457872862582e-1-.862551182088238107375127293559483448269444446337053054320969669831510348499483098663448299540891717443297252112451542504103542406471273822197344543791e-2i
+.900478396934891599630283320485327354598685538625435229609936150492916703156960451175668912188463749707723926406692576159605298708414745047800424710533e-2+.675240704341796150174704402648316472351502125691443619320423405132945491587801639210248599803308515221798408852613964582205759398859106883415004244113e-2i
+.105923686862828801207996556057359864166458211307092967089823016795211359052911466952263186215665197261596555593297493100940491769036422873012712051041e0-.291110938346462840179045075682641880011263813331839712291069233279380415206616412900529052462043603349450794272251072938641578111134386769879788137683e-1i
+.759643044431568674567423072758659761927759476025704585688155738432928854775403436714172326002870696918846022895974767342500638463732792335657336411929e-1-.264450995302841282462528559940778038328188677792664825097582209062479803650243227132187765247658451263149117119165187931592628109080032055905050256935e-1i


==> solutions/sicfiducial.79.m.150.txt <==
+.193433856406956544689384460612253802720407482063802679322911534933311281889701416785465174968587081403886019913075055488403826507246251558151544729504e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.739395544517722918718314691934336399437110535983246728894384246497046956866137984868040370269439017411198877116061888500669982468373830512274077323019e-1-.115127941528916034719638455292468504639987708981477193295115007754687370089916530688020765999535223115511384622147938028061001562884562547700965773135e0i
-.656458758011223328351420088247428429408836020767868458627565281735442831406259082100732555119562936177480534032101238726821392827932753744029690814392e-1+.426657635410324584255934668389533507729686761029801563292802544637232695653153125277744025592046616258756364929898508721885233293144430880297427915601e-1i
+.137532536833745531105498628378996624051655605210129790799342188519487676193781172420893018775577524917390808784697235985263586475855683443894511988127e0+.299282707744745950888046553844475354852321678075066999039217460521324410835228937513383280393858800262174748334299737547199346808903176791706769565668e-1i
+.801785718804491125735811691158971464840532434828571769729719451677485826697238337392338569059419642124101041957449904392187020164085702037383476417688e-2-.880219090341740573849929058894447204117835239804781051131259582286945284344890053592216416679868731617779387665380758090490025810227899099452155624218e-1i
+.139080461746753711075129056084878333125736535151749123766306448960937750000382321897843012019746401985933852263472399058572966492452285316713082192946e0+.338858724153535095515844752563756107272829773761499635652608619655786543500029176847640204356426439785517083387421623046697939967084586285032320546542e-2i
+.102602629690511372036924141438005284899436382225027269291823755783560874014160955280517155495274277647025437161887104225414133910335996454664229752221e-1+.101335039542862801244565990689779301561852680683435562706022955455802342820788155042538659704725362093441848202592636723528441677616027919310141343494e-3i
+.159297579103293697453616129047749189978234461100828385512959151788830208532273759714014433455489945608815866944722590141314696251855246662660078591947e0-.142624808109112746095777948538394555638071817255991982387300558620475788819198432223317307192192479581009033480231659053611936317814104987635117454667e-1i
+.213787000559807035466864586132997732403907438879644344871991382425520108081297862555117356921591402055048964720430935078511741069878312297604024947222e-1-.221182109220078363256048645760290598372661157238808014172908983833821093711375740226528476074907550372663009106989606134682283249572402300715425994965e-2i
+.143511873564191843876970738465981150994650892778829910659639243384544913347809900578643541074243705053566467841836076296152680807508287425376270992310e0+.121134415454876625194488460454860426567063949594904267193346384643725870920655369480800139065338883301894104950285074501426983508426257904764953944402e0i
+.122066615594150912073303568157845002442657310192879644631057684502910702596778672376736252776802612538836952024624141190842946440841774267833106508822e0-.529109656198949860910660220343693305507125668869558363844574459072261501430666883852933007665020439840341197812307890741125713774579397524429628371394e-1i
-.138398462241436882821157537808639718922865552414798198058428314205849620937835355523101797694328084793904672490091898917466324196963581326553899380596e-1-.616651026278379232204497997598381524500618852870900233966174310563185444520821738569576422278904538388856474568682204893685141648040852109953550997088e-1i
+.479962626788589373482012057728144871199140555193196628951944216589360084264304919891309781128893358712811461609729603225676199984860732748054356234206e-1-.100816016313404601345957660569890375344650470649338080778919590518129592935152569999201294670388832471284599702332659105138542993825223926185426795969e0i
-.883768022102300719742039039369559998633008843205601112700131127264807286978689744494236883373128375316236156717315044358826328333868391787062552991942e-1+.514038681182062258748724871465390509611843738202281065567307307571381388285942028407242428950284513615744943017781278730161375575908491195628885910464e-1i
-.109109821375521339320861699047031192889684026750419027360887156848179233131095487270654371246946411315447811245123772401372653984287569604132270445787e0+.135404776077331117160489792470880663752377910236394319542917096267619100363025268664271151124840460975894372299512466175275484036560173808521392966618e0i
+.709856830126954172554871017817472289012590739492206022397900002375013770008364191061457501054910691863275018848667987982635611498920695215752969255371e-1-.781561922457840392663722828922289288239220023142152201257392474377757188564387782989916111625653297550016410964540533711767068189031962748300522675315e-1i
+.459245788922556218935060288520415174724367563723740828264744471618182039425241215505749010761777776613872924412131673626369797206124073449394263878981e-1+.997517099707304678964366364153436133652731606822273269967322004190374218865380351004947965496432814481817580185443347719805131918451080091831496866070e-3i
-.675046058254193974609105764379804243980119903771344730858968858602221138982267119887112066959970908595343432987751230813920555195523686897338999910589e-1-.131091732353537390718017009269424433608932935237529531185065923609289036207578838909052563403051749069042000202004105606674411017044703406298487364089e0i
-.201884063265336643425678578048137252091700394159914182369137940062603139104405941884390342053098870088043765554136571199695238321558521999403017348443e-1+.339259593634258335794144673881328999758402555328943600687899006841831480601758346946207886943192969738617750560923880173220976241599061538718121888514e-1i
+.862922173347105290960175983271680502378982943123858214597006965875204335655990525016854351470441124735572953165432371667735052748054405226803260552323e-2-.113722718667778880307521914429614946786965562351931253395174122470121589621979873890991805365721372956349554824404980853590595459859148395142116609158e0i
-.190331961750165459926902212495424843018935495132529235807833912997648809631502799022654331500779170187527218210248258347206264058606567859356504940568e0+.492516454540501592792440588566623738628145956271253861825871308241408981987077331820581565349572271468599690512245742873077975288881390262945958616097e-2i
+.309095173068838251078295278051401852966958144741384977614572470393354056082132309200029735229472639987286743582638259674902824045938309492179185304920e-1-.715086368833074082866934482237763868530279675456848777099434659893519586915246894397845643601639592604119740844144122404855695573575206982686545860080e-1i
-.730372366070997712836438526203080925274664909994923689211982304128296326853315501274387739005448141637157412734175283551827157116483449088118477016102e-1+.678513232607855545667609519723414422951392370829440734370973950562557638674555756424073278954127534627083461911705997644511390080144464755044260454690e-1i
+.862406270624476121597429954508400642179415303687874677651253370457287392830999852587164644046718062051188374448742143768789116987171498922581597296568e-1+.125848412440892044858810408437587838213247695971583562251579560284439837941896500953396975934281596457150332719048193056822981668799410872400338519685e-1i
-.143216364119058095150421448501078705431909033648463497421386986511775473816752555306716045647506402673482474469415204265719923056801728598587871204896e-1-.588109922006284425670144944570179757553413114184448897446726750351909952764679155003488743270286153105784788603460533461900800315556202432987815293362e-1i
-.712002512885384595866548108189376605300296044998594046085533652958231376474060005714895064626972108442959770060290301632950599641971400533553759978121e-2-.743234048923990348183670318475824878922973582042499654982782890708272772089874878457454919127834742680774879145275228521200512933520499874940568286939e-3i
-.149788856231577893276238142097120963258771733610259222021270782861246824110497478823957941170505889688853161927556237512721652096515444695565358150424e0-.666842373477141852897699598929782835461180104529899993560334234208092099897959713660901599164340068066933951440325103179526714013587531939463693627099e-1i
-.532205707314902104591675995420843068594209429515597620340810659934944901715437862938364540944469118109515362357264295983064254037136467361939609536862e-1+.123539308016216160768924121770697533138077687516045066715102973897371373277601173604406546414520354488874044913914136645141129927730914819497587245522e-1i
-.168079778370114537645460123133720580185768525990645048766100615979432223051978200388296978163359883607830466887098094781864016748180183097240163233548e-1-.137578922378313855261848036351972209479747518612261496580016113808412870930010907095389341389356726135358487849134759527081875858671944564823951616113e0i
-.365569992190632927004528333754120794564011954422395025542896920825291229233335326412715256824061339863787982358808190904546831437515592850845588407898e-1+.920647368538858543884152842043101335432078548879668409289116322499528384160640652798754706301882721741205013612753940798397197853293984095089942205792e-1i
-.101810519624056122145914984844899645948112768075451127316480239951791296226196667109900841490724816105779553997346989065803481768752429161355768536231e0+.287337947131757703409692296635276162238876743320009748512253596899761626152953436138316377589410151155657331177044933726658286225439791477950977791156e-1i
+.107684891949491317689911743996426893743069228589789369639721053654555343980835231630669136745618704629297571969456103548756691917468374293881186590731e0-.761227136459753748433310270117453251362646935088797945835467639221536893819446694799556403609293644412214910023067025344889667741741053766934284788195e-1i
-.113887625035705941241946951159979611075776996711296418707819834970876560476758857304351353982597766394613667821638925045836940919352389677447146673860e-1+.961853208429542355887095026159391412293876084164735476116139644885763866525852068448669553646178973512631309507477603385163346433216135630932217932419e-1i
+.431158919771059054274865480294371594689370294357614168613803519486139613214492305709551638291105962547557128397741600881891234712803652280458422236835e-1-.444496789591509387931859593270603241680418390778083261522607177665776624541978972686880029845516779063075602466023395054391512808683417687955583512991e-1i
-.385156481637273882128325201279957458662560357622068258968120338614745065556889306230797568410489989142330804341634561226932164417343489079716318051888e-1-.134848635708979718099102503425725752600807461906108150261774054882581793119736797127324000414703909307177849039362840070259390703131778640412529402521e0i
-.310575128684556628687020135047394732123638782229554634145110216622547012084808294801579939796201283119835696841831568181669136895752587331494978993486e-1-.239900295877989655439959521248768062895744814117198676118951127847102998164788222815055419791544156442140300481123537771373123986984416525284495005978e0i
+.140123268911570092842050371044796078195368226528151932735126944845229360094370920385761400228280837041734488579036520508275489980388951563091959045173e0-.167703214587182854955407099190655805194768102255156616524441105746659019164605213241360854622772645766682451966933443526862987661107247043732583223795e0i
-.482133998398985048091337298460017314152347883337921515395182735795927397965630466596035132649626053868649551856159615382883916709555545434880166505532e-1-.439585960681125665384759261681291173086063743280621824030361121684441081570147219341718642999847698570673653393947308854105007118496967360521137835095e-1i
-.608419671992809882225104602389599013897754541979392970847015293062841724786363967587413442481393794466621595276394672346341860998528132692055810727961e-1+.671773091495391650755503756753688870620637505180805322333242389660346955949293466237673152183917794487067008466675633579085671800757406284078215394337e-1i
-.264676886147452047732118966349317871369464498408608433565897048932324532274448785527326867419294741286387741456241277388823524270700951938531080623995e-1-.171920349682116798538915976806878084317691220051977610892676811353711403213368922514680374295344358194503529653996610376702418973850985542507237188952e0i
+.134858137231764071546111487035602179668547086759735778991559137852370418361970067666885624307481922675495654614642563300212116413452036478994182573656e-1-.313939809973645370138471138557933430724034129377755325278001098033016600266024303628409543915127313936484130458097315125955343524082244091205189146401e-1i
+.259065757777523998543661015160295965257657430532302031152458412796321577600017181161986062904343183832463297895337323414192836986100607354117771677626e-1+.639119743538252604731724050831108806288347162204569804382645399475157167261275183691371740955124609270516097627010262532666269494064909584158555322963e-1i
-.556623055956537872485418547868040777389072818642166253295231800710524061323810351066329626633302853627728813007766191652357077716348807556951589800495e-1-.118029823062676956392561365599733840855684496005283863862046763216824031920555338572011383248390444245220074408621620679083033528248835774900321316947e-1i
-.209155518236354798565037371034647454195064322566677599199123416440700314490440240668353018068180062786045281914012343845436074059181979494698125357664e-1+.119352795262585324349396680278910945985948408212942793674701426451744929420696365910394914858488497841819192395142226260791463587814273776905584318950e0i
-.205433787422698032028686719843666244910812093917485591218444708201329119993132781117437344632671214897898440431712580393817761201217313912199618369387e-1-.115520779222776473078318708409731355739340681076901194843517734810909141591365548151840193480183499215047286576786492343243763866263130876811042927146e0i
-.212407184388677333337747332179378434881123083688086735805003127517167792635974774465433925971450975853971520919066480795792873106022102500448956276838e-1+.763438994840013753860207768504309309595910996108742441515902033569140813098473612682808275663605507190278778184834701905789084648529502073996604449493e-1i
-.478473672084141720614133411751870951646542950389401703268867284983286666918133055460953535507865223896529663121989937048779452805978436488182946425513e-2-.109630086303072454509391783746495665451563867521880802102968058056905586889429849753886255491078875505654771096004777916700920142960959567902630582223e0i
-.538191461187482329564041928185746581605672242104742407630319683112031389080212378423578851400322655176852147877370121392747184259012398293613013161910e-2-.112492862518089703687102194724224471934039754783915779977749346827856177693240766818991969342775862935210656097796682137804778205229350086856190823245e0i
-.730838724781302119481477812780751471466836780966427408787676530579446612134960249332064281480511816626363617279454609235776721488009719114333033357032e-1-.854993122677972996749917607601665699128568992416055871952737916437501707502316458426469643245285073280378799962854117024104762853726956810435185982835e-1i
+.114680534169215282399672816442932208345854555350293360051402828605040118825616060063348781376540895995005666245799513266796068244937528046354666081950e0+.758675616699233250476267235507824830039490641394568828731549094449859092810109825402557179948472449433607611334690199896488726978653305090836811503825e-1i
-.148292005319006380275545809290454524774884105329500827222344000377028153572691520020735072826335970172978970273870762459175612113727051450823911585159e-2+.340681205642686232078872315171828273135707997994609691867091089014884989164652531871244596525541956154652702028303400732934698991064956135872447262943e-1i
+.767427367476110816754029162680560114630882956977235935645737926086255936441743011201411667114340978451464217569613782566691358972762664690751274892172e-1-.322648309002005865688545404277279951538906907663004524576597588137779393411080097768919998979025023196406180325255898830807413020564744430102464062749e-2i
+.545372324384704368596422060596307449981808081045565665891313728454205244006710296697963307071022741976513826291969332271624596232374696325387747479053e-1-.509682049594799137239720141604653445417620643581904999651609631236374597034936065219004989252175030401474232146005251003623878225292799927209237329837e-1i
-.126556466674310240084811395021752433894136134108393086272663360766024007990073906299424763030095684691173001250624586712458771729688933188818150473838e0+.323187771197501046810374641307189892408442804880858001212503627606980911046527641699503111595086569924801296987038989591842846812317349749163156065198e-1i
-.119605627797357198645046562324807662472620380947855262161835059379088532817520283272111697771508205309141340410986046014104342503983848280981051865880e-1-.593255757751391737580918026236024245606520805298142748139814406546740499068121685358288920831822976891222370506079336951046797327597301837425604247912e-1i
-.225142470464247888704924701288011723830805474506992169420569642659631669064901645837093118615535728622067598979519411832655427325942264045520039674716e-1+.564861641723838958908768993644341933002035903057624934811677511513672529726534347248098857165889048080921628258151611067581780133527348823187239689238e-1i
-.192352627599889916881046641683253139938393225642099835237057051232407216284439833067955871359592212865039155266105624865771293512091155161913016541773e-1-.593948960018774994616272747016980087351919380672992103620008568496301558407279017273982808091730162082947769315248728445996262834499180569214574551246e-1i
+.894417624938065737109374006489604499614682564577658834149523877391702951143227295932110062255412836421904768440209519303928020021875749311147800627337e-2+.533517211060252389754876007194281025182061084198873722086024612303588629911255843640985835776070744578601384907459390718854936656632501889435859140710e-1i
+.127564098595510903785127515005969278887389741455312485521175979198351522120237192875685896838766711311756882212255756780324651480976902312063167451868e-1+.584395675216722436693676142214631011912389040521716266724491165622427376979846175709683469835503079766327129652284457849525803326391253567537590324593e-2i
-.160367730238290266697605029402240864867087920239577766343835022145915831458515297799753109034158478730229190343362469497989166988539113297900339089690e0-.152460989649279202170876145944118280972775765058407179753121279075170864989021075708460662930412693049711302676388585916820475952459244634083973602471e0i
-.517328843798742144830366768101937936509128006801644064513395436012117778315960418878934732457304042514216745608395710694627459775033514420623662021305e-1+.711751269449307207859979364836744518460675599643895401352990091098117167619808677046144593091941452959982728791349556872210464455196693812905362486927e-1i
+.784957798298233555936692134547227735588433316525856904467766846273507766370676764810563818415593836548958332263103476763170327904744383474890271282982e-1+.474897075439360498078741104646777010348960245505952806055128842362306349586917335503165150679298421217074431131284778670518072860692378511134792333343e-1i
+.494449559791033249510468193434043983524192073324706718406001406061031745133504981230583655940327210825600227223659919169291895680597900773309828219360e-1-.810062371527559671297490608310568050758182332022334313212374701606360931566764608585627314908470220099491541396707042062757674111885903442247256700386e-1i
-.820248130074352947345586151924209088648977793431332487077448557093240928885904183416236330631202374095143801463454152422261798898692568653275615294981e-1+.133342390113010971429628245802065653513124024039826648451970354511032903035318377860945141313429803324037156094599915885805718255761285626718339189780e-1i
-.139360668189572386264736051755139140687819802668995102853224251818671585654436432779661682643919089331651008643906105819293594566933090665567334278895e-1+.568692921445385739008659088860337224721450543157922081766168046149338469162970090978141135017708927556288168171331890927768378643649108802610303552987e-1i
-.520783859192889164020893829299774837021803555926761330247350685859141688146418226544064060332232595501043432513057997936407560875864853574959653923398e-1+.638253835684789512229144526996397774182717400304009678486916767134794498001206882326590351348094400105041043618499298534098835353651655645106720368008e-1i
+.258952076595599249058235820188766013042620766616055412545203108460712223968335618937925854260009048681853263112889637967929007904005647303052555865243e-1-.113522003780178021192437903045970128318504804046490903460852338262702664152400061292170575894437743290983092325993045841339180310482017331418211338875e0i
-.511753792743674439600877425611530088087631097008761034784463593348816659089824582404800053799164035759698923025816515191824195812077668788658275494297e-2-.144686598404713656634684160286809197794819278554061921971482280630547748688095252887599234758160666120910318220150790711325913483520626570594096829821e0i
-.497180030013179747053089066648969261776414644344896259005221079162157461525814030082404224404116833550078268847552122886760752254774224315826816499600e-2-.168501563692002313651953190165042817539146278372531849456370955931756187831481969052228094978010000293150840007884169865559254054947379172975197010322e-1i
+.451821324575889249979252348979341065298946353068045999720430540618661928424829442670450777382306044579933927770201924999988701114858557799360420037885e-1+.282402974867099961487655056322169457412169360387580372815924926498131675898913288167214838167738418097119214661811393914585206865928922429619364486682e-1i
-.216969073443105835278137801250591545754334707534241511170082576091642138977093445457266000668749383847847552410508373691801989526658513051624423907078e-1-.348117343396282398541877643471448530923608292653689655575074074976857673240382086529076049937961483456339470230805547497646737910787464476753609501138e-1i
-.365402226121008673527234610756161567603632871845441421977695883093793471933609650960557520681855764824975209561448824684555689257296058926254009404104e-1-.110151667180831138606029466673855075488847607975374115331184710054499764421113826254008346110999518110297975212180580618814157969968086365362636187477e0i
-.553100821936387119438713414282321142338791126594487021408836148165174813682311400393024740902653203212861161450256934617550620777950040429388480504139e-1-.413924309951945184214751752358473324476136289304907725862326716726784332293453747051360973043797426883966437485408086146194238949121960577145102235806e-1i
-.306921030841112359929983436705191455166604277731574970616314810700607063709446718551752747484395842615845280437027519541108893501069230624747619851601e-1-.942497702316866520765701001190569090678964269415636236502049224506991202741270060719736030791218506372146537904379178872384274303019627454873984268743e-1i
-.879923061022809830398049177110116601780828187203475359179391334928705508132241430312272967339703589338949403956082508183029461562092292071456803272746e-1-.201204459786518528347828677841604799595005494468286202695701527150904033183096879076481991540347677697315164471075981881568780185702083011908160165074e-1i
+.111625612042626703406986712262962250068005084379142175626018120570492683207138107465657296666846825316172499771135476983067385157374653149469490322931e-1+.355480110442825343360855905977833872819831081741087926889919885369604241457894897077722645041971322059198734726739121785948699299699536323762418120248e-1i
-.285375517472639659857838879220065755494493669157446879448889017313981071635105644131022990105019778838238686667319427341108821908351467639333819968674e-1-.436222677119819107954381847724081281037300121848903973224442638138383169429879292823902303912008471790317005305804335859977942171749022466430464847366e-1i
+.100812580810371650201445145044580117749864524471594644276882335328014251313220807144410123584422007741984137681036674302703404171984424994680817391644e0+.195937908645561477061699877940858577135808480615045698690103794311479207841958625481950594520020668143875401099060081002995673582787792408018285110824e0i
+.303305115493283038413475915840198400927016837936077027852302383429081709668131491793291220861062391158105255308737959491878611068146156669606482849132e-1-.857237207135730112348127431202642305610421700623980771355126036008546613503319796154799231133407131771886461160863376502649470034174370196138621638608e-1i


==> solutions/sicfiducial.79.n.150.txt <==
-.134294765839839777457280827265550642536434384850910628611559559153783466376147673622850558916990667400014149459587498826445369340215869678384865426938e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.912529249974331326138375913060613195342009998081855150338317341677780662517407766577488482234087727913180614747342911162673069759334830211989445171708e-1+.402078529424677159854264208953637616332676067108407672132041016950644565566225681489141030939543184179848630177047755556900608275315453562693001913258e-1i
-.355601544840429187903214060420457658408580337746378264505514826333126332867731746920535436680252990712954401959729609607402807816097016874857391543344e-1-.736708678328821079854417676872797653809672770469870526779420297029511552776546282287079590375636092368993391888477448855432015475462370972201043857553e-1i
+.508393221789409740600606790817889666294742759806197017741021120931530529395913168582324311546962452354544120602735502547788072982234127743178945722661e-1+.763488062506512184693940338402916267928354041316585418023358198078228616053349478840144441941996653196425520037674931769732871195416833128586754745138e-1i
-.603193639779520778996516200071551169342907850888961252169921314362623011373762856816637501880346663505601115906883592321742179704905261178029237699566e-2+.305083228204757219806739496570242858910032674676412274242589514107706765172236860908282539132322298905401296419310175566381037872929896283863407651030e-1i
+.748395802030412894091861585742657470980359652501427488813528094541037283843538855331128028373108314118296736720203972774609960007384574165262213179725e-1+.485373918397738202589730590257493341355881574499808865759645873591238349276228823731862372419746067192407020566795084635967654145466966236010667328164e-1i
+.159559169202648277981726188488136713387767179465928018518039206110644025751375542613630094816121279036004911308036833507428445918886394397907271664095e0+.582950491560983376266351443261946861707034803742313512256035940230051626051272555677858845259522469737105939376576121605898341759607447828720013110476e-1i
-.747234200438408112860907708181764811497303264356873752268356699742214908857227779976326000813357789362308795095040679565608689419252398705779746354259e-1-.149365703926664039583041709963339169181514340511375493646704152741084910612817131976249175689827997987943575454845945074902328316305599884844222496131e0i
+.589615825766597896640589635754128271432488871628401234555217860250949816935311360259087715359634391987823054357225638588813195773514479523325504278626e-1+.924506556673300138382955211362167850413350492177677277698785643002001601090224031527732301785769725011144626256862045674982264425599709811493947631802e-1i
-.167197946712358319144844366767077992374259239586122437241295211516665825935993755555929945299948911764048749929366380928749370529980908224341803908730e0-.122114588733372942299657360475082495947032696615328650553327389757019355153633428771770200338723688429169431281722750956016003481277383942009297256222e-1i
-.557464995305568668515845250661897453567239475052703569919957696479734678034704994096060819209109353199273344113736917158973611269883835861724159459677e-1+.221415439812670537315212245092291002915959021959342645279581013795656342057685878489520608887885874562965816513622959767731670125418827427548555809201e-1i
+.147406326001590904290069172755341763594888517122699187337603719191653503575481951557984258148316800281920439430099491280964602877313408409921933961136e0+.459442499618923720417961338660273334551353529291808151683846399347131771106660075561624118890388953038673724073365905829929405851157237329786752685047e-1i
+.936070373865695992274843418158151224593355581204127467232930913112933574098373941874450639386660041649493430887384992810049862376415819873916966635805e-1-.967132476449523475155389516576958508798602213131800413147549688107087999976672596964727541144703916748091575543429019191053651037673687909257091664796e-1i
-.311015197353349962037628821673623068523941432211059188025751124849459025106581691040642442555373622884555806327309868266015599095731016460752795627449e-1-.505752838169741585874209322031167173076266429469571448923669219172502112392248559701065712072090653169068596331201122247237414187259969286509022975069e-1i
-.199810016994598440292151609273224760086545137940456986890987486995088038505997387242160473912375411281198183626790882195283449311521525472570825894931e0-.492516019850913047590932139119247686117734776898983547002970111787091934399027942065150870246335180645584261264966428653160624049892723184567064885097e-1i
-.111107516660501548604546748613778852870977893436174024199687382387706301968044884137219019599456161769605391656051364944728679595864613953779946957129e0+.862989545468759987054002607605690789298536220086043941986208677443346613001266602164357089585847105651365734420142150444123662136598723529542149045721e-1i
+.125574235583487773358643781696642648497773721172013778828438679370698126639833621136882392425869235138014795077529811544252902479064808605543397458020e0+.426926596755233382050091349266033330610852161604463826577912200083918136860063356140737629929113875625836763449826405672609027298342502384609588539316e-1i
+.556303343116790157402989982100345196142757592504684124089850217849538868990256874443445587923355823134856996673986899652735226084733511154988236359897e-1+.347898992813852717805793713723706868943508659272738374588313059234226406123304168710665711045947330420819131518965818263804057424171485279308526765132e-1i
+.254368877397055264140961355485666867227552045317238545784489657347388207309321807354328512296456228321046546456898031373188044114866456525457313644910e0+.440747437249308377011738944098332411093329608922229745841231631721371172298757543384981476662936110443341185483466343179181133048519351735742613524030e-1i
-.121347930551902238747040783413573768231460761758138279784316613575309961272656069815665203783165792169164862231997592587930057818202935557152427422754e0+.915155508484758320484737151035097057505307577023704419977712093052052463212522506513891837347051309939458377218025339594842861650999833799100454695740e-2i
+.742195167250946675027855215004758530902459773406593099688723879909912037544844282952993662456969168821033956935182503341673354781797992873079338765614e-1+.982709052222969597396268325096023855867630463599988341923132247964909061459228157712409216290725338285700975386682609256249940952993223126442928936272e-2i
+.259776424120052923697733573255719223104005526928815931985496130605331384260551602091206089372033100442904274101790057238790679622563448196298350458982e-1+.273370236475754424258130856027958512963606506282384090666656251811115871941326116249230436548214450991243576839843313995345209756181765164239290120036e-1i
-.375064277405837057724671466651124724433067567281809424137446421175109283586809270392392378420466616695533366947803500597083294173320307319176876549372e-1-.100610305224760914712884806665755518863951341616726753755327730082810010925545114597172916138328145278495379948964007622103635696666661438642377771458e0i
-.176035723541264689068273322283859684895771374958894207494118727565062409251340856959686195135139965336169189483418023170643683471425347310662352971272e-1+.513998660005769651922365013190886580100311493017899133791079223500055731416215512964605180700420189580654548520052835339209508798730223067413147965693e-1i
-.432201504902988672216740083250963133209925021404470820746043780293272779574731898515845348470085289901611754658743455542977175533164271237716190272370e-1-.346749192278819160723602710782332868385397582454641006836342965824286148242670832368186998696482962094980024767768051505237796278081712051223057611452e-1i
-.706079802682892647413782220056367414999598940042253640416984211579853618773447209335753021392652758954641358796325151286576602088437521926263650019345e-2+.117586238874960093418217748378129067891390021952490666389139705227374180889459784092115062732948431954346906205115841169103858527458359483319081572001e-3i
+.462597946449191999668690447341347215832877257673926809221543931405811645764221668645412109309439621728290440231592380445075731832104962576947605122072e-2+.106069432559483624195112763287964665166971466861854447503280903544203545563875328054214308426151228768925454818429845558561606103035207794647910419176e0i
-.842157245186224417896906485897582385361181084065284627945227311773031779733043841185121108010584307285898719455625298938020372795766802807781983986838e-1+.417237379672538020667252401425649523068703612329202035469738912153179579899627491838131581946209449145713240626546675552593306714616648830754512978939e-1i
-.213792976366106409200783677355469567017841218966992236731159464082685771342263002194477129817334527564519558478280846542384237620498374612774955635610e0-.371145560462001740437044511787868250660370298635094664667241356055884139148817156731288727624463126886715893722367324241579469309172951526321549303196e-1i
+.176252472109765571072598817937491960278362305232376821725092728797595602527512162512529532006796621014418451152544074044245305923972118612528052960420e0+.268326293196734880960699093793449132200109548812029437463242658864493295639086259812252422669316072692196009792614338732143907743526614084292066823237e-1i
+.589275131466758832718850720464269724403858404356116822804396640176435210361634648955237873980597624491195083807301824680892249029437148168388166811131e-1-.371055959262326022966359826255749006752541575540661182328257922680520083946702348932708483977537498035742139933793083869109906687172876189934080701500e-1i
+.459634481222836797054154462000099835323172323184314500720624811671612846005140983058674958826436072831301900583727642985045879438034012749704649746421e-1+.774271889164414190426879423701542018694531617475248071194078723383291156668732833473547166058464380175015994987891993608794756865800802833642669603104e-1i
+.303043971883245217877787921030354746837830681575910654035899666867832170315167785288432950688177477806144206740636548543658104844389453511176748670150e-1+.977254803681017985199355367054676710442832166351397943210036707402013681073207716037771773859780104295413814144983044903912776716338070902205101833663e-1i
+.563338972382571733768219915897480620742925200026670883297562088769133792333936677108681431099180136289283239562934624410174578459505915826734514682294e-1+.689956689140284432574356945795320910826907489071549935987948838093576245435931890742705605475921411505894292368941059571589236429831866292477574003117e-1i
+.191593917300352708598633862344397188713874182038890689329568878968571796980377997641632536775339265128563239831228629299974713621864999018035869249400e-1+.166467546235697607721616363912739582703269841509481739212473814937557534575118244102236873363826298728263872061721950331627192510164684152098219772828e0i
+.171500807847728122317345475486048850905191083660583378233200276294405525063391959386605309467957688491336530705921894288741942432891140788623032142867e-1+.515119689546192455839895694228249238652823854526335245337488793808884280943365618273002775204516237874294111547904121295561515203689163720454061486126e-1i
-.757834202491553827309293813814062625522052661569034116696328184384178887813991191299417037820860563455484377448446367091399778259149167148910041192111e-1-.669742494573494318444578433182114814319064742176238826410372742821650647081658908641686591023306845140071558847473984551237317575992126216370053737458e-1i
-.529697839017070201495763836843341272787919776659149679669221988909169043533214261616014121090737325504728381862675224758414302554684980230199290904573e-2+.393757213307045787804481504585208444435989870900206781544719655281763384990078816360389469499061306014908531025354607809074406941178841193538056970566e-1i
+.714229967905022109400405382053447929531261240936035623644577671186859444887865585605740978945953851810564798541277917883250697251892793512018674882105e-1+.882994808656929052751095404830958172044428578979326738776432504616957979994113456076962065527785411669535126407490263769615972974247272675854482703744e-1i
+.233127501756298273308647560163392139130077181910983210440107252062681062659474494934337082752054506137191741768743599388864734890843267372747135229415e-1-.168755651089288257497415205577539189741139104139166450440444140115080315275418577389093776489162210575002995518292873229362553956619800141271920796133e-1i
-.586051501423658199971519922567691536250666044352656725928295216522996454635677417775584903815469608201762625886040811776471918773795909101224827400283e-1+.404801773901750797054780578123584437333564150334924094322694429604706492679610691055032352387461441132516299362364639682644799186337063909832012350161e-1i
-.105512278599710380480553466576305468925312963144214326701746477123184778533140620669022751905756958815855890511858142519866829389650439033947731220243e0-.723925422662412731925128136116444109677529160886299569353997228961012633510849742502873908075019799130447970131146685427408002656961782101486841778426e-1i
-.375135461623089138002541756489108726303148627035074318819520743669422898156516814402732362024716688511453906617358154907143642802014383946837064108354e-2-.582723307171946694985498972883330626724363834995478829807609426921384689608514469734361058105777039275908869708231351126550863222274028855258181377822e-1i
+.156488168339386189279107950130169129628531395201756503419482819077406952785601806567481656617877573041827773837531515431252275896970880494522041210209e-1+.206387029252139173215397979865403538375134691765414917693286956487357622990761979707999449422298547782047424959852356978426959037084953754519750724079e0i
+.301683599308469687468877045752140041620572539654025650570532373528758574290699193769782749732038208129037587143341463127085630945906019519530500347226e-1+.213090338162242574246965078360305058692055896360305993038272360936534736213657684780124353662690422593856966832408962836543142637230814003967370186803e-1i
+.547100661142913027388770443118161550022377739656375811085650160488850836068377466240007977035827374091571055312686795398514027196397862619249770959223e-1+.669146200708509802891224426895459654327441819858407207753519572989303649477340256159418435976451634704975718565534327855203411762867385474166720966541e-1i
-.973740435329818623892217668723501330352221388450667926661420852769279749156098984379987861790755559883939380076061164820374608129328152651806170428008e-2+.125212916801439438193456022450702090265564643236390105084535137847105246766159754247948700855337036858233795844191338565426393672671811251214517167224e0i
-.103212165057762375059460419477103796855943857151430928341711014350517144440532522207693871114831822158566716937756729438713438432392440629298310251446e0-.105739011340725549713812744714173965843297181981295875186294824014787430728842869285374823744373374906353301380502436101215441288823700964485903145846e-1i
+.171488230350791244657505466510210257884937148435095601512695353648651435600205489494716260798479764400500924401669872364914295442717745977419910507588e-1-.974293134562128479624153734862404116567266010475203629948750457942465316369673642885768376142178039125489063114484194177598613595145772408783887348861e-1i
+.904175970928379389395413487084915966678650470012832722806602917936832570328921696943179057193936566839165749568673165546063322724288953467980904110148e-1+.165026732133878229981986038082878154264224789179467429757938042669898603285999708581993190351497339218001781275297557275308557869567931047449202721588e-1i
-.111502412256073007537314056571313596766339177165936226489576598870619273404104276865916159954611159668743003322003177281254820728034133155369726668860e0+.923541915254754665317992784082694023444248652959767461526746497648244062314182412075801078821246530598110201417634179466875864874393414516768628144812e-1i
+.557705899608457925504228216514330327718044182121704017719484224076240999165531368804916227312912066034749807533285939581127037696832775571415642427000e-1+.161559397586769774079067762934693434413053557010058305291325393113478971332218325927561178078726313240559477171443564740001897851241302586877821128951e0i
-.763640174119964015908375538687396056609361526633782858581099529415502815703117358872147180862040957042393088623547019907011730610894409277533572358782e-2-.230169090581456488804456095725414942946100477075269006977163240752518109266755671627914660133910280949407375111527942217088826310297318236475103090711e-1i
+.242479981339413707086292321668295766788678440263169059802625572996353385086008611530155225849782579370186750881665393945678066209931845883421635118822e-2-.611076435976704039151545820648002573109267898358098144544237937843747715391557360404139981710909664229262976375494684239420368026000684845865784734820e-1i
-.296170534152961034066060663777296290960391477512998638926129240467133309733486797103021286381171079183085668274853722808461804540338750023311168209412e-1+.999782301659212436395605071495537995493052128384402699411055835756490204467692629316768605154252417863752299692719696223337982185186046709313513297909e-1i
+.528845962076911630355765765964888924554906507428676231815699992095166795913438620516905349813366053800909628422057216494297392702555628524859836208946e-1+.274511758715658100902666592749944137424829241462842019956012160601801507294425388832201083238046811544562010479674400814518921696775973928726446687567e-1i
+.184699058515169658324934717115980436475948672269958869890085598195949358399025890807424998175296359063081865557297040346186999857661664702359919407704e-2-.953419494097634326952719671379280080146278708800824191497034703834651311141151776557704316274647009107283352187345476505661114849411827302603697504186e-1i
+.209461154142016244370753030151164206206717809172611254834922935272759872061409527400494704935828128006122290520182837869148068087025121435440169795317e-1-.385288601797175394646129719106358084761970424992250399873743960680622024491863647848128068902718444085929808565198237276318885831941939449083725691699e-1i
-.407242486710656220717774901480410756657859627852806996224049116269785923997227155806317585018664556635399316068659241239248689801477744393951096563328e-1-.556004356782378696022504018221861514829118096649144705897206930901062552160383440503551225500344476285422695167525920877729333925903519346002100538296e-1i
+.822454965009504487686771700451634528472045016878514973635949904790142047332904679305471592362146399935022725284850193554295207758141079891592610903368e-2+.147584719014628471791759429999085104049854828012915037504273807454145805156113232202598567274767950057794510492356173588976710692675512098027796647421e0i
+.116071429262470647776699190305700349940986714185918131988543926720169859957878394764222223125248360602626301608869016290978104577598284625921600891569e0+.875964780930914694049227245670799244478122280501364779057825840969813252332165840934930100877511157111465258016130877565081468001956592985037928675855e-1i
-.888515408358737603973637516866763832469756180925330281509001291575484004338469250003608972300118075027480789699417341423407681266645335060455609594244e-1-.316132576758611509673138181378875405484247381814834628942726309946884914668268162272138537645392152900183758113625215909223681607599570097532713996127e-1i
+.109464538765724040792667314740221300326006365706203621128353779294590383246500397625952285936475501144378089108913910498202852277842782633885489737092e0+.626760315399240851064991840599015420127521146372208232521184660612054109738129778878095433970183196757837234591566207680233311032963059641842853157150e-1i
+.290429934772164288176615391082245236632784171365363578290264025664730516170114770238764549294399009320960473688634302873573416520681621841211797430838e-1-.182085898836338752463797506471823699646304253509243368389988703471225076259653565139541793735075832775296393313596526300790740464496578855386668971409e-2i
+.117489907330202467785447395977753943134854234519963351844828343197224971515050965143606660148060750009690883811585353357228820457412649278431693457814e0-.569281634277635725251957916660645479086705688731331963741001943529419991474736306092796996600132815858484553091436816947450603536750831551623667642617e-1i
+.624865731834817068725819368289461832851297762584499605019348807625817456382651674109731747655131787572923780035438372179554914270008713343612181943569e-1-.308006595627236119364287788112811106265756272097771748435254461172141319121483812054284301487756318382448150027350566880742173176305658944094770573226e-1i
+.491305965119916106513496069185408797741805585084858631717133351538171601969681111285047066170506709257276673282336807808737016048982431123358201839276e-1-.937978682633824860102736053040772561928144604228007626407372046158029220673844814812171466020105608113394646984774592238632949309702667488217147662806e-1i
-.211403131655505307998873497644257812980993245673016601097198930322041513773492977416511461912550840166499899749711745896162722219854465191415129229170e0+.253552924899467244787333704459571891627244681086401029215646698850108458655348739104128425479863451971556338932427547628208785485285421184828315891951e-1i
-.154376707094940956021907097150597940093981675858675290516988395952687950616088868104648383516767100958448554626004177438973296664270131981832112767727e-1+.686526769125733459649160735955953528608732798300582541968859738164050937388605507154188602750672137274354456936391198783771386046509076488735865632333e-1i
-.500385607207271403112830330422231544960158751615706699004174828797384550221555430297431423329949880570627675437633600162381431515708521705716355210727e-1-.620288221392343172410375501320317975708258366804802436377962480113304574887235445223149566762719856085143227756260176050860276221438521766618878385322e-1i
-.134302142816441733373733320991169824733925310529563449700286784476446591774160104411569254299525207729822299714216937253978836071917110971192667080599e-1-.101258774963327409894270059483289355094324051572677239315136745887307961699790609373645887480994351522085293418094971088681761870199203133480612108671e0i
-.332518900944205948975671760731524213449012288120606388222875509682254335717407092679290920979827030838259612383293567695069987403768746078522228908655e-1+.626084474363061563734265045696858965486858775500976110218213836752323297999494850095432916671504823886416673690679733719455333341281682906286731906231e-1i
-.950896968239472412316987561288601971134570290620928165695043680502368474170461890872540907916768113793106612524368752728905901438627010658631421571105e-1+.859562842927727328082112185188299960490043207013842626611513010154397984156314392273665036396556992731407185299739698123631281094433697117541598199480e-2i
+.125935856558650225262868234319846821318355877000822923924558649214453023344166860066677195449616938487147428019745155907038530955231806687035982122374e0+.643459843852505151673168239898699703318920339418075244855562888988739001232621094750687219371777570157581390801850407112486657574811703738749215969143e-1i
+.546084833439370817470359333489996165684633332699533450128319188615533069918919666306955344307311264879783639146208056147312794386523313007899229980044e-1-.139213636136369077045727748240077810059843946488430027678278913694128768626244344218831808270631030557152554306667756532545921785192722497408970588819e-1i
-.390589692722147815058689904312283632721465387954988511415850365019773662220186554579650232155355899965575168366190046580094340667407919540551473284568e-2-.450596478444398284327872873501394699183723707498196552456901402877634521203170897097879209769796260604840521593720466403933960775927548807888834100665e-2i
-.350685767505282842181775479074702573307135631758938534668302157843419390987870650132661705528947323874073477075009507793328468327118680100596206436703e-1+.230024547772054587187044750407128618528928041385903249039302634255315271387204490169593974116426519596287908487872734285560744629243938093153374109079e-2i
-.178068141829130116479879177864375811378364615868728186289598203402763815417918873568822865460526447652244949772921639728077990994986305038776520581626e-1-.531422565169889720409427861464485839602264944703906585005735332504821921731256703587454618249278782159897222467886209303701751312185190464171986718443e-1i
-.916210918821850643811802603065749945156407976781568909159753221836409922291505052985168335734382293101220081891522293898613560994361247456697600112734e-1+.844616226946441978425808769532768828117538165179604582288997884793611903767083990145029518455100666186103542971668902405563359667032114064704483962944e-2i


==> solutions/sicfiducial.80.a.150.txt <==
-.712522429543738781625867541120090464052257363417232867547540385101430569208293675375786123167791595367100360928075253996086701175555970768401601163708e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.110805055548903262853711427252877676909371633954828728683815249647223728629616786381947802094944626044064645467297580494926422724044121077313878423091e-1+.753689657560419948789130013781711401498962948198481132954126343474874914408233228725837223635995625727425842336488880745173663801885026226523702670734e-1i
-.372655618578718898995501795547975711982460169245620902643301092786168652319887918004055523655283324849672038820362345546083596380095102347859460492449e-1+.208529161208865748032747368244205410512660508274940951324892274211067114954004630899916769590075843677122800263709785412448483471558862374389573826561e-1i
-.107098116114090597104053885785426485597893299390923494888359016262837993067825713904016214910522476869396005089427526151859343591993538933248441718749e0-.825101938046758862192871317168019593416394313021327868714300702752182734709885137721620732462377515853565431053991577639693202898921299923330869194048e-1i
+.239936130714019577321606545363735490305279474951027906916054210345879309952160392439504607558046844393248377431138846360154419390111245246507890856516e-1-.480924632730928466659169238796134783452692577879573630185858532738980095113493375375307556525716896954104901836845382174480220710406682570413651728149e-1i
-.180301461443977572702624730310196023447763134884168661867459838095099656909829105703642605194580144003138425239541517885844447311676154134409509602491e-1-.282780868631761142296530491960476478583827236429613255887317997332467939029724344432945264614629487628734920096979086997714171085052386212066834074540e-1i
-.878287040661472024939296111005751284703659578604398777343821351620688304545326763795765308909584325835218781086993497958966249678316987786762540875053e-2+.147161668281696619670329582903958976631254005917077987991350719733208969179486987951613294501571299998590711695197978171972622275126644099085297844706e0i
+.427066792865450706240612769297151204833959848462552338386259169538267925751594633728681577271450755085256097744881029396881468836620941062431639284639e-1+.213826510718075093485693017731467510737883393397635558442511814455191890829003439271528184029154831449657543373821922799622621670937685402126720412618e-1i
-.755880047989660564441310114798146070322443899183147939019768982367509854492550052334955227627703443348895461170395537817464064158372822541852432989292e-3+.770213173333642280834153249904593628693367013571209578511569424279647647577460952979827748245315522487943523747607774788914304162259718541404360967413e-1i
-.462686451139015854022190213757981359649704772072596842560659395181884883770464785069092731210850666058155952206933883369666373444719923812411844683101e-2+.257358650717283818222888076825786341130345843826076488116828410617250046571555598072097214541413409629157087974145347614577161164199475190287363401945e-1i
+.103277610545011479879526865850281815514975758287021697607375002924514389849178143886667314118285317927173350866367787253773211695055393456690709446634e0+.796998743246178752607531325986860727256184572902227935908065541755256934500199031521859590766357953553093787032213541925293342087991464435032948255632e-1i
-.591149401780346703211192473356043542914388593749335957008061353607644821352870925371827157225967405946628658871614112617848650312043443137172153827607e-1-.753451024725858125761475080900025141352814257270053017316266229560733173914776925632878940140069670326446243690473751118013810172603363551443969060798e-1i
+.182385018964349036311017960805572468281868654302039164462299607023986555820574995687327053467721796336613317175809919398187543012688775137028018262972e-1-.567224875246436474494887258519463790101917671291957459189222799392210706647544292757829954805196661421110362246443845951421162615738881439202794822960e-1i
+.143017190929457805436823428566994198323197967119079496973871736022485392619366614071971673317815226524125000209024163967835900094972355816226183019377e-1-.314721816442793276234964111775296135266584094760747848112153807534855487082791550820027713509528576482363131634153147229684472557552947448623609185959e-2i
+.266428272204215029318574062081200976534082354269544785762685562723209022336670832879566552295436650529438372516608446742704082535216520651981657329644e-1+.526690500533403279757888808851245704523493144551607186232477514669985562510466993247752142047494235335653287319495817192465435293559516481253531228978e-1i
+.115581912455538675089540076973086517031658628350159738598830257424142578537599493745893785405609055046911563360724414975273749984508624347529621087864e0-.696494549984778873732011040346147795882733902029348474469369444809994040541795456364992286418367644466933282505774652629439968259845778957559440061130e-1i
+.129165477673621361351305047292193900331200352168133132219984690192637515223979482738692187012462660419639516104922667055525166899218242965063869751965e0+.160963810262165189284051542253303801117987892021714113703800660259623802932462818844459195147245591568287656503632212085503299303579922830963820556084e0i
+.239903749386014550848878369687220912667963153874030002677039901961512183788427305699623660797247430519841396475799506910978629092894506208584478948708e-1+.214335170507178964621249909144886378496158958646372811106334822309663037715191858617352041733515411728596390646924606970496501837750205590680815692630e0i
-.125680581683758559980296615814819777859729633031615763461392707260291473141110774470890421042940885131207624901555794634333616628846828561012125775022e0+.237697998414663833115896923442534041220980801001817982185408260582784445137342035203608423427088376113757633198919366171927881639562628168003456619245e-1i
-.449213894802156413125571663340775367980369142971127556734996451646759130574822940988160386855580687411679200028319899483504495769367704155828203826478e-1+.875972112602261328165896055525655129125242467929755223946823365145970161116115674994827516460033962176787280674259741194529172481791292298176408123031e-1i
-.820252527704299940044934730047322622783006832645015699922514772378789113760848022788455484987448787659509178798556248483891810470975110143219327319986e-1-.738521912659812135679925400035917307709034436629901940764123530328917446861293845381457693990761688367845704389884733996866348087884465997540265826056e-1i
-.517426587036925875508039264154520017931974291213076164969025251764122021792652901651509657658905756143093450739817379670917109262133203470785571954043e-1+.228271730797566899458784760870929509979640181368071994686265466214430075083769409925004282483321761067010496982236356225678036739571143796315398138604e0i
+.670078408068966955736408977059248786639216267381611439943196123543185177151638431022692920894215691535451610904228247596652103085337112909499303919673e-1-.420334609731697195093895710126135779336212684700344556874024741728113922565019043696316012232455985472170709471794476267018846920421739881460785024271e-2i
-.429743641146065252887357835801302804285924896981274414683490325620475059063253721025595689796963478003884461580987024067358991814709552085276070864780e-1-.166867178406181449959470110215732298486552841545132608058266151317118749740979203371635647173366627352936786388434143412797939904620784492714362092483e-1i
-.103580747289866646298019860248075506336378903463792763635279693228707365957419174851582954749714355919662836772214985276067554098064036090194231329432e0+.435954358625656695378991730113722469896123558935324716684445485861996800773870057935723966325193573942322466980249722511730933914862219786242010075144e-2i
+.530663210062142073707989553894165831807855906789893940780534521693505359442855993593361884719665037343097801817955256598234896978240673962098725710758e-1+.218761610898748660500378450244261406547351632236298661665491451812924800060219299534472209510445697548354298909088334641934008772639533580709698902502e-1i
+.730457421834638258518522459729258644350574808400899573834547419213096022634976643727703259259028963010486836044599643327208656692814994104312628378065e-1-.155788576732862537682286030858099419992061655644766385029034633843129667551973718196252588995486604564717153590740528317724668459785848905299447131157e-1i
-.577645928791337221105266495928270949186617268590516951718704274091688250944839963632010029864038182122818286577809116915579068799809446932445259870207e-3-.171541844169698325074218412636684502883679150612640462432161787568234531937298432623492602680016275987298397954269720537448102251867958280187784787508e0i
+.768707777011518502605260168670377251082669378569867643014387975458408937498132120975591293585460152305742275536245137187551949400536787220098155959551e-1-.735537683371249795838745703900087399009435457710803025707855836915689718113621764080708444660332844736447148594404372476245580194637823718776624953627e-1i
-.156567946600271779571135370291723860095101390953002669002143644989161155225249815237450283294301824978066919933957777114796785359744522961508254030017e0+.310225195461745230487346555567025505093607692449625400213229206441936943518548871213870518887748128327505704297018589477849930613323853072619214437564e-1i
+.804313126831869524762665308728980140698729083361581969282451320268141784368878378574055494385391804707644457123701836323269411299484083594620734465168e-1+.130616514895543116431014437588564300428286688301314175497583846540347551161272424036361141608816144452947760432044418163886330142921293588234898120411e0i
-.735773125829322046898503680751974208492827910466705840506442389181649601016094546458099129945300579475489587174704720270139781411669209301693681323261e-1+.811971872426105372728091981982717081802174091188105634373996249851207998871167268256760872234416899899176174417667989569556452798155955193310437996919e-1i
-.211598642815387966670720840264384243335706500505029564472805729870436337596904007682057776836676585317102174364103226327639851046541882338367048605197e-1-.208248778551929843976729474852908401486040390454506064327245730099423588387886200427937014487978021602005741558717157481776430442215435063506556683327e-1i
-.953301688803506199620838181108208402143175090604658993444737339556257021627349419496650215241325857873043582308830591642738341448785263660567027519988e-1-.131332905591143583950475949326717106521793783167630891941414709496317193073768140972790908476511360308940184177000545965313540214311807815309810093268e0i
-.536019011859120844922423532053551081199691518515057165813646381396712075480611078764140353897628525178520666768927229891134067210234507407703136408929e-1+.777013650332938266627703378564107491577146557876444320198727337649110859716177416056644301194905439361117794022056385704207633367203180605365959828809e-1i
+.305627571914591763469519780697189098992569074158983117700482889897889288526827138236869885895157944788328496458815364230210455072710469042440576347258e-1-.164044807245900185950310882502320579315291590224411713071674796296591923049339705028440942632244661460793652704845247668681163166225749771675649986140e-1i
+.200856459730531561066165695971797425305461544986782333422416379326648162092464419906279578020344432391210237974018702445668913332131360691257537420239e0+.709377491402512794042035793788134452268008712282430153759403667048618293001482256922623305024573822572191578811111919309647698796909577979748810372846e-1i
+.414636942501925869118371370675624322037599599462500188808156952565777739302762471927612584731832494475959836504470066820421534411394155985537285324322e-1+.358606929883014157677369699064013593754264073111305618520002214855518600466237201373640923683182471335546924049118093810398278698359871956449832774335e-1i
-.181303148866814409102660724536753685832375168363432878405919734944795801777874467657474072823297223631757278666353621156984724198615163680710530224084e0-.849911979341552125030831719698430050112584949476573589670216606988807499782256357497341129937444030860240803056366371494430983280269590282028484434177e-1i
-.149458246758172847623876553374556782260693924221904355066378917900578862366835826970957346124410028290798310742949148294522123570405852911795107041748e-1+.509524139191806485536485035222576470029212289344547148210448580802801686078400671650826249433465897702163128596045720967315144722971630252339748047598e-1i
-.273946416011833860030376758337846520361758636443935057135943340945166849978253009290154377270036300894434604508875542858061860034882262051280848731078e-1+.695268353633018977735770573975028924081113290280703544131038112913315596693687356986759531178309244475108319728805532412689860900235980379331577198334e-1i
-.352887563547508478614051738932292733440174751927893022430170164589535668784678537160888386377362593555270569460100408241737836584377994134457961987467e-1-.349269679678059643313378538945890068145594888744178365187359987661456513303389312628010925758802416759410306739375548868626582551507739816734270610790e-1i
-.733355725538439238982789534825146189423481144837847481591443573552736898897503201109636988645003640857676442453213667735466602766775078226159270510874e-4-.268243912738283627405062813248162759602445803758803047250536491566052939039209823978107920131134604089599755131488935981488676359774923633776324568503e-1i
-.468829490537118761185191728492815826630921681389694138509961003103661214964297493186690755164795842625638003212437321382229355162693330699847360563094e-2-.100491675044076274142176325466426830853448997860057934529050512483498468402040863625258350715262976985058950136790877967722895875445575375510509453752e0i
+.770484068151842822076309099146828359551568177698216230115945798349127906774892479483763443929783560417935313335232055655046478021455184183903265438100e-1+.593273809284794883869846077575913766853162357438905081979366490467701300113599860212018701659343866547022082306342155383211837704496265847492324890727e-1i
+.514012110979571086120699663079055902037813431760823823094752722476455051871998950136822539749250129041856328795644579686323371329403694426845170238159e-1+.115646641523241125488848805785091991321400108160788924748370808877808147517852137463823649551514982623577978635113058945645613760569563352063474812625e0i
+.111327504725269680693435938079200801968971413708373844854410697390157598798392525466233503107076038904842731327732776158842980355394445595060513095551e0-.126101366469702085888961596438081136906058738902296388025456323580448803213866549900698326672825503222831201658689685595530274879749541181945490822890e0i
+.112105528371391344523432747005197519950368224945700815249289379912413667457488450793522286755279653689577360131219236265369872556089791619343552409372e-2+.104895565894242557440131535128058928979598641269495251151174951106214770551338576095136310675238388621629992598105285118553960053284862797176807492779e-1i
-.499062537056100702175565386758058869637498921591625083810246782794844303922506037792442595185976148206494255637078807745086644224279592809882685772888e-2+.332728792938152284262969685775517113551466784074831669669192365201186507218946908404906977442937128618680618545141258121844704203045484490119990596965e-1i
+.118364632322453765309033888716814947692026996384135464175757038957136847395095978766789736022381165990927869499186999058806564708494655324720965444505e0-.631061521211491912322780716135544085756291338783950077545329518683483115136401583227070540758546501901977140296897332033443257415297414424991719204212e-1i
-.260124468271207092183210239391156060764205118464370633521273917687135420584034477896814203323170098489382795188237138454867160977611630795481505980690e-1+.996734820950966847731674825150673064721643483334389483692100904463485839605842378311262082848383960349516976426986325950238364871269256655311468558618e-1i
+.124944267124614224665313954670735511728331907635654468855556253100697669433005016395011627807370268240164997310291921851425638144625670731949223919162e0-.108985374488616867677288930873586531507698276485255873141248498381488054425890370513504734200961292255732369701852230245525122236831095532107416532203e-1i
-.530118639174809752579364950128498682659227131006883713503780175014349041551314652077489445353319652584591719133580865924704594145432656576968477875905e-1-.170055015830835524663542783237828334106760569743703075920504366978650276371994688134727732539557769870510977609959728537382803282815094255597919333772e0i
+.538173181935012919974976636652993506409216466890867407057050611627783285253818993937953231143326076356910016366922488554026944072254665352086387019174e-1-.372432207274686924631787974912601690970634982106021705014556909587360832657776149924797633494172848927886601356708777343473159113478991455129821316715e-1i
-.809804206010096711423540995017926957073864222744389239507846798690686440606322927287256131935207988320645792931464077572475158419922203777793218666024e-1-.153330965440749102663123553710084516773607500130051850767118467032430269754049900190503798574841292868745445413419934315331421830844738552932897045349e-2i
-.278828500022485685905114577531968015300902700350947037570090876724515289154892125141100916099507500705311813744295078087254965278572108924834672511495e-1+.132695820626346808744390812316985434401714664741545830543356651705579678424758599615459362377387184540944227666204312597533746532606963645010568882412e-1i
+.104543862893031376759288829565991907735337544278058423691130395393167385890967148379397321493741280135386809808660823744732264427934548562258754202503e0+.479385482623191885989946328436397517828979265193616874255582826274342408290046807651409188487458770582905248749206854383368598566497813466307646451648e-1i
-.588664096692903332169052572158177388356080478861366416863645755317791606037553333621786462518775815913948027891417610132591438630773977846935189816796e-1-.548041573086289955174802617661280866632092445917723261123449334069790084705444705142772851064189408868371106168132964940687075264328459987105732787529e-1i
-.463678258856688602639353738080610259016614196413534880221250707436188756854685381124706407723966229263093495795466319057507645841251967105529575864958e-1+.137919889525962910857377286279392061009646830402282597694507886863393603701424595816576412290927084969135821615336227316237190088447889281223014320303e-1i
-.843325053963049651609179336907615985873463662952015944504883220971882068191127915660037400833350021213819302917704097695187156361224658714358231942297e-1+.101028145998245189637538980088499365221541041936728546247110390740844275061226689430769200328752300574999922407297554673102742118155707433316923361701e0i
-.596683367673743125149021541402432285917425184652237182631329046981607386595782851678383547559621235894996385930643433746066912038223706661933300979293e-1-.146184999766043639471076090136122622533219066004051856359999338077942781029564829081865017369830388814484191371643268003503298745735558572306786997817e0i
-.304682900547122063955140898784273773361785505968687636077367966572604111861569848885917232382332395279208367379425684520266102402659220513047919054305e-1-.458324093040898278602275772204203629642171041466433225109307558672499905485383203283358963219369419389506401665968497604008206013645862776966880736750e-2i
-.726423780629021380633257414638182879194250475024334841857942937638309354491321990020862355109010475268769076354216605367482803441270606411159967837212e-1+.252004559679546908974658478815960048781915203704453881344101017768978136390698549365682895114067205959514261421351651442863468207633636719289140535689e-2i
-.698899141110626898999313477943414124559616278847176395819918873147858012221501865309302216531543260044804610378816691156626692467427312043713132687217e-1+.772133308192981214605544235576883974517502068172651217858421811016914543833140342010061650039799523958487897236074840268291374265989043123660763821738e-1i
+.782545264091901087247364651542657065195928853979068903247377542074921707931333388072116149403867160098761241288551244769046855663993953929387352147493e-1-.111675667871278552246405061034957832612677837516483158689018278708769899538341306993305844520220483129760880244206014213483328731100990492046476099511e0i
+.288327144464709658315751337293207865402869756350724169549702129623264366943838570789952047993422855144399406377530830344143886068180255641370956924241e-1+.301546687488955305449380394302642168051562296151801114468465389252649416633406992836029285674227784830954108966033695787792617658334427711800642013397e-1i
+.132787990435870126721169127750314129907678922050815849425848108972718658759985617947262346401863723372367790112193176977444176284351876060334217621416e-1-.304722278680923025082674697350538429133996211562295806399065717883081572032776704857296761513671906205956002579473938357058325925528880654529106555513e-1i
+.164794034611931541012019846446647910940576201011405615560999444828115165811396105342341012195289589021071507182331216781520952905208711471500999054366e-2+.851789976246431463430121390525048547919275090970960488242114464888335061760462507213679634493757788861896829054822562413978827852035005215716118832699e-1i
+.817998213149087279388897984823622751286690574361707828071313404887850318313492718900061831955634420304467039440967819225588247593154774000275234988227e-1-.920967038961499698949012675812707495059323859822799675339979181629057392528292869072561759321102504273130387512494625406288288556133585965704997672830e-1i
-.803848381559859432709317780759401956814925962741495638903900376876744695962891857507207894307745710598364892799150813702584441682020318395319845691053e-1-.142519382853197004875516505564474944086145572924798205383234174689992260028234701178401825540937791766064662749532187771697603377964164254000642300795e0i
+.256258199707795484899235023349894801080188015274507292939693847205876702724136396001157116163582424420971178411772514010438769412360655591468005616005e-1+.128134147647270632781839150369768369797064226563564101479485039639472651772194793266556996252803115550124098728300755658073900102041848275921510166705e0i
-.651390210374530957498523498276148974520508606580071100975032163680011950194186267553588751560607577032710422625211050067888150361422689096313494682218e-1+.363766734483115965560757899208633205959952147563209813049810418027343637172062168073124731991723645100800667385981742439895595579009802875237108947041e-1i
+.150007220398006136296072091441730127176209786740122162316240440351121989087172313544976975054447013519806005597700630441816640093192557738861767121378e0+.135831174737697484115544505325685787843520693063171846185457337996252837300739830824284969651665223367245262194044825350834581275996301554915419630099e0i
+.138380693854627241242498958593325730379402150580893757823874728496319263756662418777585591718021505718862556022320361308514856577798270508492677828137e-1-.501215306471089690460109603247416874630446021368702677956238887647635388467270030490583038561263587474122152330476267552346852241120337492622295853593e-1i
-.865473230375465920114813215148565475515166092887481559895901758311751368127203818954634125926291769441808623025322110384056965144125289766454834089570e-1+.439962335936657784293945274081101426017693678443487281336943643846322325217561521593571680454294084253956828993882180442252629651616175051139591472683e-1i
+.853196388997123869908505667155163462419788985115182815608296056590481760547727028525366959711478624223392732419416678787799055743644544912905495620036e-1+.192618304945754538894891931479706093756808737770308204714631490002911957791461363174939973542989465632158480007637654435726237326784930771692777116520e-1i
+.835704028234659123004716125206806885420308152461459603507314425256183007811006857906401458976945054332760926302286931820295220162282218072894235393456e-1-.126678009809495991428331856550416430023137696254237498355618444074558303470852122252241908102394891488096834853975199314767183739716048811975848965005e0i
-.100642862574925675046181163995344653395124185225528299262727733493269483191688749135606920307078660814446128512490988402366154352863395514958050236987e-1+.759238272619928360871248950873129724883614843143262188081652643686127711223138974438029573285056598867422904409112929869102860132460641505654154540719e-1i
+.326305804667657415971462915441252369383337893632882168550694664888867093069514018720673558394908895053282626610061031272079695091278760039214534896280e-1+.753290949114108377634958384868509861711581879288919474251017709611937020611794935560124470736159420808161810785462621452538941715112667758968894794918e-1i
+.748971048571169266437911744103158686811990244512669507309186617981000065132889638537982987288533235556727101733428820412899832563459111035920365879333e-1-.746235084775598280683927311651379486330085475115769446760559497585186884011607144053645020394528904611940370232960360141703212748825384061130527530503e-1i


==> solutions/sicfiducial.80.b.150.txt <==
-.184564658227186484561953529826299762161653894689848000474113922201058546713739089214552834981747599954429614320042549914678421849564587291021904902058e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.924571846052442601983429788345131513049453450512484211897464335856510078900485786182471760054945235787166162619325255014377253114086445198663283895242e-1+.117995966410578040935170900490036051401110301945653720097039768496062513884163019525018227005717692384971747289465740927254978967839765034978411936358e-1i
-.558482659125764481318717316081904793192924196117874973383848321353207637413160708365043255185964861595318051853736435452011456865400979892034810456813e-1+.170609895238106666766972426678841207352283139914295910921217794042110616115877697629402517185486840961105926199094986428196712854432722142505161628746e-1i
-.646350760754837147263213075686337317939582979182144503587347266625910801816393381370435818416938754217633303465870805066654307675809028211345727236391e-1-.833399676713686102651013939509951204259835701113080856601720524728866356632842160401009917051684384958589770559821859892975024866219389943255336314305e-1i
-.932563889619997877179288031289437122131697273955961902896729381673927693441340996892336248114599360551687276848319864573943837680129555837207309703880e-1+.566919128647782030915637820225285040624645569109637467244721704170860100021177565437636888162183968452794152689576167602219922666969515269946773163602e-1i
+.509962849361353178724839897388452546012059023584049521151033025085688666231669928305055565988750893842604065750653695367139498765579000586132270226077e-1+.258058078171078990539624602513679608760939887767171204394967478422840309034436532013388615425135278822761776980587094853746396770248029613409287255992e-1i
+.136545679640574432391886045670856575996493055785435504645404136725009559321814481381283216745609655099651981392154324943511925397791355901911467621287e-1-.667330462338384208625533121962724273001560923067986475610254219742832517960853894503986506851764895972081261099355665929393819883465783386604874896313e-1i
+.310848682284598246615025820003754497897262303658982576241838460532401597321667256579775347484970415136265402995264416605336973270525583255830680439199e-1-.142651276642842220016292055109154734736526138828852141638885612360450750036280468803204759678223758785937957279204365023881759315367277171296848784763e0i
-.582308904898620133505112299731084301658638799424711563727868525089318737685912818352654147684282535684184880756746028377357825856130072279689396846345e-1-.439731110108840732342552508341877078198905961132969662950831598050361163627211297358471437930910214632943964127946349217523371541114569307316874725190e-1i
-.101580776042612963029012069756835381659385147925771062700445269533172629588392583596350348182416022642123701161022619620754867604767693891965458173628e0+.147373887023302073877952228338784478611948507715101413896243314898006172643687491302876322826617689607783913551318777590115964071604120588746550127886e0i
-.821319102197622105007444370391380635503788770495564430122331268965918088500169154065095782022695952870833428692690857587763672313798858901568619041224e-1+.161303257329135672145617179100817047551467713129519874906565855983183568516852119124855498863815251248158299786293139329812295760149120471352347284354e-2i
+.922526260055506056421327806221724806384881326628070674401781329180441173939057437051775539874204128298744926429845834712029630815520954851573900183817e-1-.148356006254674107921922936941366910238535260937542677414920707905557915901324777047450071488281105455169670565003031989899515347588189293602074568632e0i
+.945849452307468465692460446513593097995116969444447820714428038422042531445159166771360650713817386251864372922662024344122125304246082289728198473747e-1-.162227492231216791149752512572238282147379787648918368327117891258274612234579948605618517906305095250471328324015228841491422550071131678589217270877e0i
+.257870811075236226848144268296447273215133444972700975399062576288989882866159600638921847896256876229117809749342569567636956529888276604002874859304e-1+.196793501532449398018204082800633779883650064685374141036917266101624462458375593702933393398634471070038208634606353976090674762341387466344279878669e-1i
-.383711230277396808209356362997859450565352604814856010758972856631688192714743801663111003991893683174473228718128990330598678761889893852240363950478e-1-.775933325974827268283039402725295682178231267338223438232562032402093993331469141929256412065466072574275238649301794912633165534838992705171223249668e-1i
+.136353950422303626137209429379606052695079838673945222400513817848043883362777684829355969021645094259490621759196056431440815995551046421671300680125e0-.567569578678967651726908130154039665031287787777813021470718798159362530115627587150074425110928380073468058003168466056626270993724059718026063817793e-1i
-.115016740265570174815839595472119420624339176136523908542800748692429209904909051981282320097700419068128567861483962216606126530874675121821924617538e-1-.102486720119196114527200284378626334096093760001960818480507255028254056903101793398946860955085011148074618242032765331146465293901514268197557485226e0i
-.102295935158629420448519484198525354751399661425835391512300984764825586380186448823738647174381801408826507962381639076431559596540822703189585678822e0+.127986960773827011196295315606393995918915200212811841728072708985865006631689426488598247440978958322151642010245324223706445204879292873481371769411e0i
-.180249268877869455361202768574775452525420828696722566269795097039804691670946929476116151314293479669706876294383584783158614723441858720335129878452e0+.223321911474509646756174154645760647265244441424568460538105788962700441492142240357872243391708916625828860716834540961883519505810387525398081108900e0i
-.260988215125516636596179911674989661190666672750637694977728498494370827713909131948889305423935731553822607813178869927429730352008315698054898400180e-1+.798335809203666068003182575930042160954916752098472193813152236804160891778576262478084175112312580212139047332514648729861475048465073779568315938853e-1i
+.961964880718046466733968091933308653575400691845158850338760763569689026000236139340179222976659802224393813721175744816371818655815092386387360738402e-1+.957252708265755481136852191318146113975051658597769527685048587850666484272402121151169785910359631040502249180717419607202540585278141928508420115619e-2i
-.183908145098624166670627582585798957282903113499692392140531694889773256170525397660621689038463323409830825285616070354487376243304720324907924855866e-1-.303518249361482015452819483092085920897327667732868090689205602297626727058173229634744361480332434559693924724311378853813761762337628182523114660691e-1i
+.944127999392931895610881193437855067558054077372403068183615379096949534314926636808992800508305358040296003984032890905386713854426970986450334475718e-1+.129200605463255446593741653209185822893065204982797556856690902899281448978088893553164007165740549410102784830581526416608266242893813503716843180062e0i
-.181508168107197365277751351681099264937731155344294038335435386988824275680306430329456922523014853903058645980921081297249819573090057895672533568173e-1-.454006593091381646797298313055702874543147496290292036403021204126659450389093790328216991924134942734424295980329449781614480469677668314201384316288e-1i
+.372811834369956502108497042252403357792031675943700470304411937226131049800515107349255456785184363418464462808572537102015011265877980598080916720194e-1+.113433433039454336311899268384694931491899608483297245017208504405145351004367670355062008045382804082323109178772930319514236703196305610843395567149e0i
-.368921693712040120067086866905847200228269189272125579615386618184873845495917325609433626550439245410017599841916415766004920439106750936727121022403e-1+.166711879033615001726428268401048733695454092180882205888827919376023062460660613035822644833925734391682051852001995502175420759791571140000872184115e-1i
-.516590378063154312825917284723474083409090229244045535299215209054089605072363233152961245564858885350014418731529288221486280224230961023009827212517e-1-.695620348094651720699016835785744148967032805526956098038685707594645042090483737468051668470973886332085386283895930909102635668087565495692099543973e-2i
+.463755404615829392385376093042277212287635993722161790436056477045816827988858483848511761582834188829905848034135328221173170934860910091728496381375e-1-.271278147915126018761335245964914139871253865238888304080451052344429501782130776756618242150751023624894452511228638715417370966052081114830276845188e-1i
-.154760998100610613888940682787897674661249732555711509725812243361551491575902124111864068586352198638829359834113582181742791929812955088904441032075e-1+.194827144053253974143915297430156277855571765996371068439454774594842257792557274226562643586509681931044596526511916747782145071060056529435632338434e-1i
-.791623778834199167767515775070201995243177169081694140692958199235057242292345760297858989984295455615699193430858154183149317252545109953437465736440e-1-.923118138943220031088957314815548689077162755956772094918948436547373167070583136250474331753599730750977647944163069620453818655180429216576672248394e-2i
+.641269103507056388200894505255974815390460811396314658193630582364574617771606667783564345193362305250580333061624716821206229147685122201815401382033e-2-.809886732026113072925746599705940219638131158189203112436401166615088570968743989197778193807704826489185875342020564824072204820289474465426856020563e-1i
-.558865080403497296239987575778931520335757299985335168845503513964331938134479102851776769293104882541388156491601115154239239191450997052173720153930e-1+.113058514753871370852375460898559224434567296177036441808331433463078889604786374054746949450776277024534861341342365781989221580014093141492980059250e0i
+.119374918494345498367194549176143973586062795567241072236552844823452743899020682215350357684685365073128680507313292386336320545320826691011259771523e0+.163046885644911077283553915145428300127055177184459564682036592433432285036009926638501599758038024723250706350506880177121277986820774658405879727567e0i
-.103711451533308947837244387469753101654437019051615836961114650481386626315672987346573125725477677451874339036361957772799618290682415055922578543263e-1-.567057829997126791548187982515335677072305174118058922374513754483561966308612021896011288033313085622447369757237737950537976393089397563121368547365e-1i
-.122629576385015485090651226349342515374485498279723149634185549230419106494818224421989410855357923165296551013292117952072955928644124448887455714557e-1-.157749891699040069453319221474507894028288562649469244656634928684420448421723182492121540483277676285614195666574780893832732157728627814749690667614e0i
-.358784952611095890201509557678264554147583959148117989316040214044304476856659951528371324228315687958811289159595179426147757573306853706458335004862e-2-.413825465162732016001682547249879486961957445701124121687892037914121729241022363379666190655346354644481982076204268892276903594939933062833014696000e-1i
-.370859072799376478255784005603270216336063071129329809017039950471371589713660809634959087802721267059507293353230310534884920275460532246123455477942e-1+.321260369138381251470374687852257824404171453693534193629820034603354494957613987247352801006629730030163114376940253795039234787411278758970939795374e-1i
-.263296403709895637009433701980776378611504083642249016455295290533692098464239006540645855043871921294961729956622217149823979710728421397309968421654e-1+.133981353487670128458843637239756193736220043776253931371453184461449819030819969555887213185260779366272474212195927599505266352188960588633401723852e0i
-.337612816728126115124624927351236830742415434079914236517054409348522006358617624631139865622346037321171207308734861101771001656391866501142883697556e-1+.113103681397641188356329334406158116132071273545443869896856949151790966346449644318674525462815008155097750199863209795291392666233988960653009437573e-1i
-.816166306147760460960187935387368320173768298100778704161584196282052294417965791874239884953922498495164384880757201438557208314824423914277021032446e-1-.178587025117914303059056809830740443551337154090795856686325515167624839606025750668803620688918909313313103881936916234140895862143567417292550113504e-1i
-.886643496114766774604671117820819636558836317603121918843265007640847541100565825010528051268147962254102823893422867722945097414780896864385549076251e-1+.152201214618667294266080936761921142166326864537824809599646638960136074808901704426709878798343007165470148602867115093864066327278703508837851957661e-1i
-.405826322000458683832355592026640047425250785025191711683287952604600847015391977115851286758260290386239414651636784542186801208054521453264876816149e-1+.755252221646972061534000859751987200616296328181145507755731060230828381515367871395635152346655112855117926771136695406131156776519985322828540068521e-1i
-.128832558936836027226041205212094097721833635295202309055168921801345706091874451398246646828190544993269548992485565365538050529330343877527595508996e-1-.173530865691999786655070067910941679030285817435424907773809449879533016990837469737215955690363423187408338939572174612988250543385956206204741587423e0i
-.499637036911047501147491980045165461623917987118002637109551759271768027927897247167092232601131187324004430090029221795590279617122782256257145058506e-1+.318011433752547248884753224013085423339429733480376399291618739876897414880064594473481275572265005027667602408523233225879175920346145979819771428061e-1i
-.150840343957588448949073407314211396177736806260602914267699494815529542197734828594816445703034413230436896106506245182077142790997326305103611432951e0+.233295610820326170277749768151367428849932743869617740864859352649433914891258203152725669345513771509812982849496992513432671800913833211648873694505e-1i
-.963139763594939022160642298745171402791100022735703518426077143972716349920295372868785403581813305175063596425897681983579555441838441078374161228268e-1+.570774168198112770702765386411262711775660379450396456587912582361944202177877027803523562968493491579357446133129025011165120090268485640698688667503e-2i
+.786399745396653030473261792979875938328750787289731787534061331437516955741615351669380057296062260322690386710744363402220170423253426108429775596430e-1+.262937392017240528652340012926058758320200912759504624872194073616769866512529430613304813010645890151307875504010552556309090599283905240816913826336e-1i
+.121908678462475813441625158631742024621340441884709566679196765138006923691698344141808457420869982488919248685861338943616406325447009013036602561372e0+.327150902511592976561698114186384457899217169251256818015589476631568226342064040078389135104765014167710325419098105526251488674983500810461249795152e-1i
+.565780293352656296170975525069643112153440134728713862427045936475437425170158354314688540805390666632469688235382960789821450533263514716465451429697e-1-.439585382188092153127523460799901020630195555694323208714832124828775223995764009498379196891032502706691671800366812076785027189409496821191898066266e-1i
+.920457181406626542447319237484587784991599523387631754987999972711432661580792227295501625556253342986100371359570787672351286894051545660927665153525e-1-.521013278959496717566458046222699614182592817046704476918514523427845993739370615638952745322062264999959849952968873699259903864136937612000206418324e-1i
-.697632254580728137577595937552694045200020317307580763160072174970662493744836303672292177617435054198446103354133962034605311886459337304753609472694e-1+.285258583959581143306805127318090954536003279249019906006215327208041792727910838617668694704444624909742909619617295954802187154936620814444514368765e-1i
-.761722792224750828643388622017390562387343305001995716457276849242564576090758721555630212839440663049350836359231620923185730935874687156287108409306e-1+.653938387123819338446541661011191446018691728832869240067912991291701804441371933931735355958794588445933686002559324871270578555893307102368459572258e-1i
-.933668729741236440213507242719128937808267711019084247627164772137205728364262234932243320382915458776470824385795188596746377298706636284014134813290e-1+.851425892494983580545200040181397378574238341695491751270025786965049205456676828680884729995030013205985829708333787440282302752886236279925946269196e-2i
-.102849088881785311877701683666595971641000354723451778663050765468889359976141529559894930870895723539921175026994989300306601737882423732829719384244e0+.952722748859182069393693594340484218653217850905813105625191718516941591129503372896859788461016850626225890905559468283329006659174205626081305045210e-2i
-.189356391974829677063221805048439391257663362161608578687659730500627696404568745203985827278652961240733534097368707301813920954212347114661503360803e-1+.553680623770344449142624780620286536080478446588642575248040375035565554002216937394702278211955114169709576229360429273926773509328830925869113744516e-1i
+.124235266366692585268266278998080569308516138139124024466519355767783051003177998496230455177457556378307812071921293806357031859410224979388571755935e0-.813524232120829394751841138744934903406053597304667907706132163696863285360062026042182250581754316361705147856916066899714640706372761464550109041508e-1i
+.470533657740820259463634123223319942036078687601022642066422623137968534762119369276137048271000139411048454156811137646511398223054497109541119666865e-1-.232967770139944721890449271850591170713537869697756442955700637528776662669408380630691683837086113252943135420337262877908992872880281966879913953573e-2i
-.596513790817160451760100916119649892697881366655479855285277714790193256709112042058806775645190561270109473766078108228872213398332484307215040223026e-1+.235329232073429821474504123460356609135513635905341629682680835985898999182901305523151996101853332508089545742664050585364004297086456834510219457425e-2i
-.123629973798890698971582047678196782734910688020941361409229963308561130172044510399074693596882732456062185041651570887653885799926642200894035776646e0-.256137578118228042643161981084432223266130601193670913089011591862550918171671357492547955357107027759363477985385388541645020489264022391395964394628e-1i
+.167354645702889580779900880514393019680186228266251571374143220134237253760750877930676756944435977282498596046180085354226093334647080938263948777656e0-.377277439640817874534092225650259057032037474900851716679090097786346455354381001668357518990417013410258226913568313990485444734284554625818978452869e-2i
-.102864463880788725644340070166559061506327708433453625701196448165796770478731924210250008193598308563384872732052590218185696526749001933989535072889e0-.758704557132090553697800939511233707212523341875954966953642590252553710101337245690178753018324553119756349334091250952235554034308014454953055778147e-1i
+.192923978235543643545552050647249060248008996520161827677654506523590261854245901106821257235091693862828410829183620516427411895690940518102802287489e-1-.290336946979775837874793728807273968772291746610466093939827054444113916462423146238914919704447751446594959934568510973155624322027250438866113694416e-1i
-.367317597064058870769057489796796655072567491641313913353410317894408740604371345707291388920574144910050736265886757166422783908967525905948199524737e-1+.103711940402795990858943431857112149857901110650440684336738817900998769361316013246282514870924980361118814479774829731870274081451941927423743248547e0i
-.782398339486905908136520278395296258417720603593855128054033368004389482204219350106257633800244212601490313885774118088248630750427631953846543765216e-1-.141964615693721641130302513139517310048650965016771791409236096935498896390433947615920037086889241649791656495833596480859969232927664973453282428572e0i
-.451026379799840963461423124239547224037464590385660996303567711492689975772853955546041562696319956480118952790003430509228646076402838592887362258429e-1+.105863854687367681483433862080024911434377981753572365286671269723440866312427413298830941494905586779541779182266725445833101378697621082060726453202e0i
-.211641000188126235807573063974028801439081560510399554567989293980344548812280824275968116881477583910158096656228866672994150191706277852568568578245e-1-.433340932236681277143729989092199860922991323915833509988614994926370065467021467094177912131134409662785804774633005951323515466584928180670333571619e-1i
+.849192499748053456265141650593644987225628454758540846392965232806977698387943323272455114029554522853773597623735400963229383006225817425898831391103e-2-.608742965604626472363842432051822573494599427072862609562853655704325394250734599446238103197613532043787048196872765500308603537638377090361120805048e-1i
-.354931244202597490132956501937776628241806871629370952752041442248854981351314281826174088588069829677731036712157499939208319641178688997154531081152e-1-.667502078852294052092233814963678060054365683501910345556164792668278722674167215847831664871939914071151814475829629727797636519512951685763470073653e-1i
-.131850381620057398866723930039741441038857630116050360504705567161381586550446063734096351864967146172392626266421558303436320806313110588344947776318e0-.794485875654771713042557802602630142823276493503497598035088906225566278086733625084730986007843732447430435683520375400251498920406970574493231785599e-1i
-.338499129990237356430333294745137376793802883278957300236840963474555404382548100530096827033125440852268774869290199439916631023847765694182535674964e-1+.607352044507452594966353388067591595402089133964340466021869865948904462575056201118471554960059187357119223765704045239527896948501842091104961240567e-1i
+.401777109383431185360997789728264544655513954416482501899716015900808625670711560062401107730384024574157209093868438558627635836440823047938781139332e-1-.110967192378784123402895748695548771843174992485547498492254881125942436003182172532701778035829491318033955933054452611743321092520955627407328637567e0i
-.915793345326313510005629546759516457306350367299392996919888735518472461888756168891510922292069240116129600047289278362814888791973124755951511407644e-1+.486929064805799611814382894837221523601101343787456904441556403788333725705604761923068132352627696316567964850661488889569720231949498272864130408588e-1i
+.873790472306420310380050046495059330217865462995304558536561416625783080504137777632349853228301283811158833742867720068299199970864416739046738039524e-2-.961047025335789788650856989480688579561929454286803033588523443752195582522417308740662824035294760243343242760938432187981790021494199280001992937957e-1i
-.734976785242652342987722525128119755373968961668911034336200205210783115398918817551825323198303214930441239101664877582459382510410480453060199471591e-1-.664725771507473561444296743174957181456300280997657888348165943258486140170055785338119532425616188069312980439943904752256007071611324634429417804679e-1i
-.335541954954421602699780340516057505062161972746742351231767314439549933612698917624006635661194628149371238521919794208480177936168336460801486799153e-1-.499790562663784507167208282148575157134873186557381663050752682189379670339493418115493290419518012459712628304558032022246674246558206457617531527390e-1i
-.274931238637047415009967871168395663519331738182905107688201910390398514155329020529455371401859820361681802732319907474709338881966352301111277088692e-1-.118517771433171983587611672424784316813896870295420593283320020841307325200032837304919351478102816486589362295974457971409832588517675359191897982513e0i
-.699184009193814385831435590089290753846576741509048866324434701874810353849388171010786009669464076733522603732189431773139079306966340989468824251598e-1+.809181170405981212886254807891802003912604217169769844529891926456121098516102239778925679089511891383498442906927970297643609362286816947541039007884e-1i
+.242784849294008056180366121650347210730980933632468885295289382544930555329587894856981738710436996909699077787495722029218728819381251601448958044566e-1-.577930557479673187788697727928575917415423547017314565428406122221102667006607644365317628566479559987674560995087832288682026094424313444270399585390e-1i
-.669898828459101229372139067945373201411506004388278415076936157174246112254961485084779012938352063420597478481352077952963852350667913635761196831412e-1-.577286463685365994349483263542426853257069633615844330469961663180219453128482291207926475062434081552248511943791088361596375511762494828793442908704e-1i
-.922261742922924009753921652488624807144402066928509682036062713773545661821280393025524146074135316570322815714333083974977159117468641331442847602050e-2+.134864101789359313190255173150874573392951948508332604518698850816159810293414299416613751408955240214107416477875931805616449952309557733500955074443e0i


==> solutions/sicfiducial.80.c.150.txt <==
-.160076440003574763653793088705599722764853398881565179006339732662494852564113571999236889647829333113740038642570350451660334420988288596097264307491e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.917725693703021525178295571662275354839792113668679650413208283302635933507422997405445134651787113904139332045528317988429221648421905505711170391705e-1+.501598651129730554682592648954759416583370367592409069350341908559132303364050960046374315622597352724518261675420094352430731227038830554961989934479e-1i
-.278938173574801493469745823664053870629980183417613213393436218500376848182910941246245841847031105416249532535249061567323721197875810598855526094476e-1+.450743787866617286262265903857913785224416468495910644595517074465972544962757992971936695405145838580449952248587974375698394000843099596770657354122e-1i
+.398393465682609094721101458695938954589859817157671513918730101931025814770897057615588272575840070004216835711644471941470430441677809663890638112171e-1-.287311694828794466536810110619404090465781749160188339140120474487729277179381302951330651601918880316057716189674379535203790985141861062080627914576e-2i
+.434140432094143810662153326744093357390594749452462750353066025567230506251543565414598180761948806816688631305110375690981394346508498559403783851075e-1-.473653224336870849389955348779065330768304592719187476379406688149412956918689292097225199345001176024800604528689447052065184505148824100272634129244e-1i
-.235642696700287911969724829924549876595569307544753314019683374859382834340547120806924031761088480223524677445995072096306783711775624501437347679705e-1+.116684336311988022958936355156241867025655805094376410490189234203002893300730499641415678917597127586961718426257072337958650972185526221603749855819e0i
-.120049665546331956389051635617987184422519688018799342621332743975919936214977026380200028859223936877276065304644237070116160692219357345515617456731e0+.599642058240627103743896877256956915973122048490200052920269374887119497936460235684166080001181276788325339581077473594413313030902411600440730740682e-1i
-.107920060923326435944136144226339349222563661890584407604869167972872219121110228985483845376482158978622505815893869198727189677319105462050970755342e-1-.926058774380513469007744566855667070350157192177497030953246646870893969424868324538206920876758880953170945533479406826903139979623290766190344472571e-1i
+.285230186809667109288771842246083363867418423884061872502127614685261053211769627937883237902095699069087869847061649649912671993882627628365881842530e-1+.717163347889755866702176162832446955486294782188782831247897094844266883217566401161372959934797811458305644448875416398997346953417639066919561893410e-1i
-.114175445939403493826903590224702434703274889312645691987308197429243814216134644290662877195957381467408022646777502370431274462470865919399369148096e0+.175914658280774103104228562284313907545207014505113892489153700385890818363171764541545786221056562457166530165620119271133942283423992245242690313775e0i
-.450457325642064706538393786107042651967184298910612047620151665950388800779704384181631462363806236455397471922830399710882843186078228168334984775222e-1+.103920217960356958698953065371784621225466197201708978711712265545982932287539492589947403612861800036601536987292080651184321531008661522398687038558e0i
+.192906359141397808458753599652907932720500342553728932503364521506444507321536416074679780321989467520080639582571182234312015256769042230908780018007e-1-.690936556663730217608870874599731600055311874037710883894327648235578634191528430798331981206616255552444237483632291148676346122783981564875059379948e-1i
-.186751857608295458503465212961859785365571002745169319648748702956077323783405502927005925673578241136327075963939582123516219434086264066031148364161e-1+.135752245368791106929550551035869623463740988708352471529943300022114482002558614336400712787817538676699376383179972911621542568413003450224316999687e0i
-.174245726265216279561176583300968529506114246067011425644532755663670555140561333663056372241092749464914932136809887787118932314026757368552892611523e-1+.535339608779027696741201840753202164977546642369800389697045182069834324009690318002215963133279772925334820640178072222147607388407479547724238790854e-1i
-.125895687739287917640694866734383035742941642142690765938302085772015467967463969715841650153807576246223684112356893411489416821136207358359889695386e0-.424993312122456838782176352825129921656191579407422382104122669498534198646629218038106916996170231819193745532846408761268221593246388518783858097345e-2i
-.758822160713834408973763459320820430480970698194277232635979115921038851667403013193641356409612614568322188105010017031225203273024501171071635726086e-1-.220412479072953602364050846680159531816883071942218989497398714964685700176517487823884999144090700253459587845705139435105164660192161681016947541263e-1i
-.910139393911063686606777943476158139063097353840729592028247664926063654523918444069809390588580124433668285828239160348511517932738584070032320266553e-1-.550733169889615979899563808118120428729993974493069678477913593726677116763875450345092812103835826103576424229779254913669220717661694756441438014979e-1i
-.525756086536925650640090120030670232367778018685173999973611139382701571464196661507581340080520490081936221306942639782924260975431339490726173808828e-2-.587167552231422399335653334599208258698795692708053938944080763752908443558885929997304127177187383637337543600488423556668077399434906058378150965780e-1i
-.218635020156812254065211739210466066543323445147975930558395698758105833913545952102298250778247680099168466350523369041475870953099214301124961021894e0-.356403521461934192945134228538556444756685819980945886416721546626655051701799170003426154060244532478718469229449075893020988800018709583669240174312e-1i
+.256522509321666066291458501010400367402332897555440984031191970010424439016085284615249228310562698862340772850224261449592845858112804488973743298864e-1-.588413270779623240888038824782966817773133488867923101663436134870223319871289311910943719641267942254865231506397155976852243897121358827234351933161e-1i
+.965050706936837918970525112079560278336237677442634717866873468058925605903211062549492286496163972278800076559401435262007131029888729937316889562172e-1+.789273243091896960985959225778703329619176425324725637595698178447306433764633259053455785681722995444287269500664509807268429208469315788464407739761e-1i
-.903082561076098929733840629688897047387716844481905946301964739440778217650553366871810539364176007171409145771969201330784775697894073724492230242609e-1-.563545683689237985574323798637994941190256622316223404909526371029966842012009598372905748884218454608294543904518513098165811713828928390624049579807e-1i
-.430162918072109763890948210038013835883479502877770317473987632529161820913101701579447587782813319936069278593753682376655166570413585051539747886040e-1-.107000847287405295719396360704725793693612044783839172154665508438912839007989543699888044781012299590289967261553271998869386264759425820056372002167e0i
-.316527617669834577145592772286847700351280761244846843413354526339102366891508743948968230955427840909091087121528058538415829205203969926374521740947e-1+.463315712386129871274058306140209897854831229300107916939827187966449240280878065056496106170321575068046954898435655318427565991330448822362085766357e-1i
-.491058509210628223269754454739007297254804429532591737930440723863422274541452373582389296947459913578752421064667252852408245629178792694036357630182e-1-.958116919314006335178051659442057167442975122634159726489188994944608484949025387206700962897193820392248518947505983063996485846504425067735851642073e-2i
-.498014128420006411321803728045549065150750816258208935203461819146585992134628345551855678154664752157203586897002367103024348265833112751402577012277e-1-.313275638857287213357341638294240866010447870403060644308337902602971483982282094159319358232401262143679479169423865044961019000625701331266726065316e-1i
-.944414494747051579348402332042864602589636877556730108376296746378509009909649281136463797042799970033971859127985766645885839210131373179309896435863e-1-.768507874219716078949557091329952702984931125443619574329634585304891363707519485095497634234269665796471988542220495723441874489711899796787177091235e-1i
-.390543541171907836606705167711300314024757076875270247168195666900866426259150269023323569661281283551037259288935130618025747371587369893815521483165e-1-.525181390046287730325497124517286218380982479849675313284785002728485759838952981613360942461734756817244907912792737247878432344181753912147344184057e-2i
-.530939893094394515637382053312567103292721244744709516394299217586381079781131600344042529400518946703073443210728277540869126776906399142703575010166e-1+.855104642139463835047223110545869848727399194659762986164888227207531914176078148595625915190827746474358308984829066216407655712331073926419022134132e-1i
+.385260138234310425244938784893496645382353621768900484886254664688436745445626964949593372445104486127943780465849812194708993899109298179074988461862e-1+.151839148973169955016794885819446270479631536523004635336762059753951217760758824973717854589021933527633875629730073181778423291662458615969011368553e0i
+.628996380126753383249141787368487345479002732674062053925143063868369164593512801162534530351783228137475097303537729534856283464919622423275175659895e-1-.117100000723063657473204457146608093601770306931705030742949193401500205565570810544651114477473657555070605816266631513095319559085514428886243288831e0i
+.423018349037808994092265468306633508499720431837145466821177163587090593657112189391904777557217015698589384343270932839717868267207844808157243751347e-1-.484928714600422780453891179494275399602603766377014370465233716092808498634259041097138652465470048103774507134571600525663475084755244201758320962608e-1i
-.699900774177460057671315172781581502330377418029843086178266193162798096058542789822715725730977456113992968599622568038073784268702678129377202044234e-1-.584161037287005741186368512276967852078762570988899707448422276481327132813948022966918359281228392056815002819537307443900799982627957247972700771393e-1i
-.103357584780134532346583493129751183828146958332980156588766063735189067607831277301373916690327913258601698531077898926661655191770423252053237965845e0-.307312597236520817431021432037281971209228111960580299360524101774779391086504130608766355054770012212167764860387612117174594669715492485006638676370e-1i
-.132031665177722722366639679470265595808662602602121177721328218564762245941939906711544947740834079591174354778588056359388539122654102848096523147021e0+.286149344351734331353326824759186140756743738726035764974906320586051296659073546814924878532723506905329553534387037385591066138609832285773864169283e-1i
+.275212604842746223496840810094877691730811706068154586618291897408367400028984805168156291375336813644872800293047445679489603540553888387741887783777e-1+.103698034439283691347560821970896963814171069517356863500740713598289169291877643729524058401733852762013553264338722718630820537309900075017930972158e-1i
-.404618454451778254031343547213340271313116372983856409479344748268329972437702609352954805277279708546650430927111061587576655656644981838472108146620e-1-.598596994734307198597067385083288517361117615605046593832646217472305450511365632489472754519637018639639296656809762105952787126808812829557683317448e-1i
-.967396368951858288589155350755550513066809821520266250773878661138610126787919116340029109049046283879351883698947778706184964038282324443228438239094e-2-.140387989499104439133932930946335612070788453933184575547485936607515487669573537424688161961572393349521734776052949513927649537596923295053328089807e-1i
+.590833585660396381429714917290613627333204924962168475068495363361016679943534769762865445278300454510354830810840900940755040190929523706260696865360e-1+.181344722637957786988070530448086597829431711419514114892393645832667254109196063775088663378554358020511992991768653940405412861491842324193325817925e-1i
+.494394082299918779596214955727257307395843355105093224892485965364336534701221870605852213844434469354952168810494782300613607825093659499959285974830e-1+.537777528268999650511628617250775933726875723324215601490010315852550042742090033509561021138293807239769316917724690910253497418695806706851134568138e-1i
-.734134937534608471301047278341880674540119108680752725327089566083360167104163936101630503083430401951421470179027384991193427683581292237715356594474e-1+.139202293340832199936052189418674317569004625453020549561751298088901625921367103974153959101050302152342077749519022443700086380385383590496943835634e-1i
+.129202888188740237839986805886766033173102213330942927398780778576505131918355534513605692834173100247159245929575192770065806117091144533813023076030e-1-.205501769961345985690249245260231240402659084289342770907752478075535497882662917360491989219263822966411507760115187016563420978254208943076676239813e-1i
-.434718174513788501788547175448748318960351269259856303162928261823898257659553430742492568603568567689387719389914041073969127480593195457086297712278e-1+.151004071771017585195454325129982466639957349863742442857079555254843019665800451079160239146786023648077223569248943892877467514715778308566505446283e-1i
+.982126505577838197811221855242368364393987259052468458492802839253520758267036285257312910644017702192436031313626179211372315630800049082711718823367e-1-.112300060869298018279258701616779912720412742527325079614639211477534786055134733136031931734855767935068969486777554052129366963214000467997581232822e0i
-.642794926034757278139985947746961035226353855411465732509522869121614789828393472525703791007254019459131978409240200304238504071428954610108223627109e-1-.605242621802915802099999214755484732227736469477302383529891907461538052876646652235631688915605147417643579193733294805940834599929844886947656749492e-1i
-.614425848517233817464210962052250894910867453150944000986026498801043649406663576976715731166108709237442178137044740163676209595447682791047720940753e-1-.123891287119839772030252256452803661833021525432662733153535381609012138253430840707759994431192810384689147979949878898085633828331093789637104213527e-2i
+.127375254814999021072881622139429228293929864000479663738392915209482033866822888065064050215848189157669604104652360341221719151246694598657482870354e0-.220783565204613246533068768933283846729810980551652096133316843763998052712977462916702948989208140137128709633289768508482309383508611569181326102336e-2i
+.124958073824862378886039364029374569544973733686982606381715400621567319579767166192772055777052353997953735271992900369676510872257040989356540982033e0-.628819072580743414441618727332009417399582650873682834976891575018175372489962319419197248021279564720986587184839577533228285253637099385657685256182e-2i
+.318929061867064941328771375582174622448547055607745110461860005068264051390546892055960289083520265246321541834191434262562547627457891718552458485446e-1-.109792543710817129839330620556461067282771829814778192279433732636547246235550035508296547369649681416587899726426515185738081030896845091537060998478e0i
+.110248604186916028550555207444041565385484051357845259683721109257411754695329420820772123992878254830492677067958693301602769757012498304080841032195e-1-.101969661476676828490356644724029537266362549347320992791736283013153554096090036185510164413989887830784842922699014437192015608070721571908308111436e0i
+.521170488066342680213888877400603964195646066823815936381802412849469523317976010481262470185595961636445996896626189053710616436134176501836934867662e-1+.121179651735611955310631543877172166405938143545769517935220314497641705040607828340374729581122290439000190348882498653828270880946268231586182659792e0i
-.175206937470047128650829873408489981633513509527051229769152512110838184090911355276246183014890434382383726898626447789763762600577776508578546321460e-1-.577272158631721054054168252243468024681264448839495139163498963217828005125709192414339062803420154678704965173746550937852426598397816868477441024575e-1i
-.250610243457954238427213544978938400710895527257995251387185451318321470665307583902287654399987363908587202575908093086633234399498484580210263380617e-1+.805403572511233197031721216458248338164561361299918019224613049041084620550157220819845526858909489018723744456672278416138397045347088702022245835253e-1i
-.190498032761897320939402092476998660398659736134534688566934146886529151528845080007947550888574105284205443912405816000767022148234611636231945804802e0+.194370447249701453366494570617215994382407731108512483558813705874386181604259582786347832584035242567829006431210626243778593501204554117893463846125e0i
+.993749222164457512991107897902018972126067669183391741739744874111589552327266990336074920924989874769529371568721650532161242841535190499956282164996e-3+.448274616266446812628691707941579814516315521626387594560562068195950080308273605139026201985569686941941918349449152922001339681573390485020881237640e-1i
+.876654967580189325940308713616190621078724836530369930669271419004130562959037907601028020156498284806695160580385049668396168932333589722836511861013e-1+.552104728354874554275503152343768939997584854851133921049864253322312129457640770706444559041470866599131477997646632503754773573964278968149980551733e-1i
+.460980457233991169271081316806945856511222875911991392446618334585932773703664226805014865279144761472780014387746621168316530215412803749451664008216e-1+.298765216197637161692812825789864566435717496808053458559230783869214175536287657463249294376082123313220234770585206490598183135306973912194380044104e-1i
-.249597061446862296205516455590935994454112881265225459690015023416584255411534168201098394004560786768640919228634539786975257578731528543801979572842e-1-.310546980081778195070580605270266561693434323402307497362819429647506065081957895036352916598048244960128588531283114348201314373806529160822797396701e-1i
-.381463856997570148035912668513995038978584912412804435994755644798181557794705316702030495236221596545695039686058334858967558325125721868269227222079e-1-.171013876091530649033959409232106341081532974913058068610458003570261472257938190274395986479132954367930438872586796435268380342097002530703445961204e0i
+.148085318331624335589705133297716289760263181688443588221372699729348058844785536684970505700916768081058373942896981412772391473051043714053062746836e0+.413446858908390245689926773780497027159387563613239793209740572980891882358312052630519962374146198455828368152269035975977267681180328326592080458337e-1i
-.128053791619902888689266177464814696918913818896039205040068836039339219028712404076514154872299600055412225245065467718038232409800670539797558572208e0-.149619158547846529178712422810105404461705775316718158467830000083431788761506374199018184738619084032099394834000820356454337493874063950939886928508e0i
+.638433919846683289241968672279070763483304697484389597228630742514774675539623303479078904319363831326369693521998341889116458739415944663207349159567e-1-.158877109620782817575264053427689825618884369684083788966394542435543399965288481248446512609552293961460486455199856603918579411460728873929364349342e0i
+.671879278904177897104971395397384324456771359277298061783941373285035829111856318534056144128349168550287519126019542330323398249324170802512585831338e-1-.344523552295204438774308599033621162595515853472025373817290250722733247722144838640901188256230655600259110876373035166030774525168521966448506133641e-1i
+.142616214538918164751585400699749222994039358454414259978393480775349481919103172209246416858725804259191360089669764881694476244253101688994533390484e-1+.272850636874119276852909980017014090596258914155060533924147809303117421031195083004689405472570039799291666377993233316028102050577852717842416169145e-1i
+.580438300693711424010718693211012923559959799682748921649655110058007760339381288908773005050896465601114472255037827650062789351394394755957946471977e-1+.998140051951939682308750358095408132470831246615482394935741630958825044024758815751491364704582202279007579454496471454385532173407879867466553802542e-1i
-.896232217812458871492113085918052196931352110378287029196383700711109184151817150778006184395814677141898767908001539233731063840266696566644285018730e-1+.191445780529129745368909519944669184589611614035321655820409936464123663751844442597462599089222022648546593634506743171876782998855281739377798746318e-1i
-.523497289365796177334580961369428893340841245914092366315611215276308115456932122962607517384977669516411389907817775421471855228305784334253990961902e-1-.481231968899056939810493285426863983369862052767360729659318752552961792708614849608617375674220738464698066848764617525968251238421601360433348135459e-1i
-.952574942316300743281638871692323230887653675577779907732021532897540921423981336534734346076481956351599965817333202787763098546417470306402888997759e-2+.638889730609296047129890831324429529738216383443097551128440299043397235289104385595459548607438304164090627401118094320630695258389685191688807504816e-1i
-.320768101402170960221889325061692614363404363698807775981645857327913002010484902489617601713492904326836860151560140198156958498041515038525442346539e-1+.100309776143682719335072501492884640725605591165676708940698317836507261346139040966123951192065952128215500484569662261416052574550180020699611501640e0i
-.793204231380609192109482875757724308974115184828743540553734370099169352803541884350561429718891833849631120972301272996136887571756331385969655073924e-1-.318999752510653034806002320322069405557734565522884839639677480646010925484702366060883854929252147958572622353724234483286081843061401720563446610976e-1i
+.595111586197524642997724772709249747360413045813565502649365322505757471483490464470507887503316415809920294446433541587080847767076677804610660107590e-1-.701581518642465061964856075158593337208178668240278350976578146900641285802248881965731493831837016084943449361679757933771476892956424568314408529066e-1i
+.672306354507090776788327317329312402188603075982658216940165110125798406247653774162641494037868679906941302347722752280781706093532335491809016780066e-1-.606769407468210047709749697640437632370131751833636693721174926557110898309609629354283320848527962309112703131286490965005569395538948953661537192230e-1i
-.110050714047301307579021206350259351358663038895466173841720879027013825538086693086981182465773997754088053122981799425132611697367373217677458344152e0+.862190101352443914564304833982176607669034703379739507515087218378103936056202638077299025281240830329016542207112383538404016556008410848072710279079e-1i
-.659037763626107378446373840271890205345179654913955261200067413458391516610639029723175190961174141079851293077292786935252128777883950563045795518337e-1+.157467844770580863578571124698549577704286437109807605335045021250125071947341261541820810535790165415351569107827683052189804057688433744170823953685e-1i
-.133639475667410466711898138730381733494854217301035918388735344731943126891070331134499116667124184458848471369602831891455565890174149175855383961491e0-.142685015780097508133857731924618586534067089671327311062825552781841342695719474208129719732608759147708969901893053292544080717527518557850344810987e-2i
-.120488593312838495609328065436207060724718869041948017019953651371890234498806726368801647013693976416093266466866619052872996396949714791061013802346e0-.555143826778745875205823475653881552102354550142313961386486358429216161545037248975773738869860384055084918426209720242364186319956438650124092546640e-1i
+.125739669766102364906814564358280330278803686201918823842357611598420436034559851179909709351743673101859635815588234553816982717822002026050314481854e0-.166473990252210903147896946993361312187614969439988757919147704345238561052990488963363219269612999076429292698352112837349674096195819836511928116748e0i
-.954938995433688687329799603897805892361057604236959731496300485638265432146314863389005525234480726808136759286011038220991136684818328009264094355982e-1+.318956361453126312388828663237335945319213899866336833749180201468157708523548083333100515370221386574749632756858634099800186603800639500165538222484e-1i
+.105853850097219078258982845783950487710968945777407206496587002452597717872883492347151544053853644978261274366264100183455317601237298013777725004500e0-.445988295405421261415610645557811635145811550443959471681013228732713507160209656722185570343358680916289457845501952517152075217502824653533592861755e-1i
+.492532849464119178320534518230361861007906464642911423429384153596088061884127077854909382765732603996857285142712300210254166680171517390792312027996e-2-.139473593352141044158328256878079199210285634047248999591923565508106076269701811295968907591900041485098962289967998632225750675924041619545098849484e0i


==> solutions/sicfiducial.80.d.150.txt <==
+.100092119822530618108638381964972918751531111674012926062253658824194700694297860905720022602070364740668693984190145066978298338345594430354009514017e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.365375627585501153578954058189427270267590805543416287635835905253128009456052295550407232535219374086997053065181279575701372468677773238614024394816e-1+.748727486388735314297965869368469474906491740506366085227399456952353769145233891549053584459623137134455122980843394945518888050132070579966762670365e-1i
+.642454240312612205128314272417260985445159129183400925774384570643395211710281371247154388567918672660682709343127025867764967721019367735728525697023e-1+.821053915172154504197110278153725427748111030442390743543235256668963181838721503432197505964066751785208662014293300428851666857361859372349412793529e-1i
-.451736108082315058902584408102344040468931276275649756354384430236043307316646702839304065497335977565082375810567677987595981761738157576442289754636e-1+.412017495487175557138602957677268913561000883925796443787471183335574109133477125595530760078874536039460560256072299215558324050388396047835908388268e-1i
+.471740934035687946829506247864783264074176931664105197216978815845522368274750098916170969703054753721982920282422515031800161573251200681976343860282e-1+.589806481902043040440905159642083772338504327399940248360726709666496195030956164196209403807875522968051291026670583412576719142336504762483566123300e-1i
+.640688717112497236424475055323884331825934026976338586128018069793490926013779248130579788172811381926637626809788255370173538738001284884582246636573e-2-.182214027059947018528512078957087444478095457036446749023464804465516558145411731418989003787634573973931900943278416202295533934643757449136728410349e-1i
+.100651832415627973204072052041039233365084189767365915812066042708898917144591376573238070706523405492982861728200063736645587700169370081545751820721e0-.423211284811400706745341944614471622900319727200367317917966257511813798329057063214158071868367296443951703022123040279907444774474737193844234577428e-2i
-.171526027001626251841886556964434995386116000176477032983993934537082504285676457998254261605621454421522810486173670086988733182782582061556133219324e0-.872246582458361915515737358369905182581445387662540011202481625597655153015403246434220244718803976410670696035887199620467814442779443933682703139543e-1i
-.326769004335624227408855140005052972288477770580956078395797709679751041844718947446821034871661555116346763019585855349994082527750560131678233547255e-1+.836964402785813629801169964247347060394421906802165042524283370463172323735891507391638839523060577186664497139311974892174379732275743699016737655055e-1i
-.394873692160980363906109460742897609957639459164937084362073583888472546883042130734902106193606258996579357679428566995353873473606730280429059093945e-1+.100544565497197725452361157759762074900683432131535642566260601279517441295035221907450019695149485113423019567242884056769758097768919279528235272270e0i
+.347155852367254629948015977805063509991454237556672297424928636486009309965117492629413367450415615428780996571484811003237246008001316523329780541387e-1-.867945807998948994312223712773568635304483702449541294811180739426603399919649855170621020045647199083015279469459996964845702515271765651541955109393e-1i
+.385810558941753401613608696155849974339873593972337561030687575916618183211654845630406370266551109660472142381725053096090411293438144143445547653707e-1+.119511392764236650368916858826820509008555171280525313692909773244586722774385429984072262719719955349090067966414685866242563315711693162831939301324e0i
+.143072579456459584284459461260124183028604130483980363975223785224348847705852382303022842419663230256932016152573152266637099197293839335905047153623e-1+.552448367657946343282174593991057743031606782734648635726683481828785122299244503914215040146474573601472680577728600395380522952272169737026442046749e-1i
+.806532772259392480202267463298692894502644897581955020261185477583531446181276963910820065555513407829547849614314403494885917909343314457110430707983e-1+.521532871503824862888257917615100189824146019054959913113478697190250690467378272810257787386218209345142327594814076940471819778230307629901936989031e-2i
+.356069574815849019391639553811592371024705654461019347680496186416990501348275468277513327398320383317757040361739735541026238342522276211551007605015e-1+.229383486157379994419413960763835618232566651470362696386809964783691010902886305706878739829735835904345035397246955781414167401325010355805007219801e-1i
-.102578692629602164857540351829530561038822070168160730812762865231713401709637519888409374526195215485621951198468008450711655598331977676115515500378e0-.229659042140336086637473360026684245778610969385702084557769631146651113550779562331724567056155980614897030158467072165347971301578055170381707301405e-2i
-.440958375822402244391828476020822595590943894392437958634396106720076667699807731680016739027217605680046521133331632273483641881636140245951248229823e-1-.546098895638139634595233414632328247807212248164475572407044134380553929145539485872280552864573484545469581709719939150173022644484183977849096711935e-1i
+.418266850151053424639861754038066019115670527316190051444956350894631735080852625152179979438683215315859590056094518249912830974357658388729508886064e-1-.747706107457028837304023335744752487961629474695145410822863827102615761075827630912807401161527412393576839113379705345943616058612059200536689667143e-2i
+.135395208481704087249468899789600195026214473121906354892788201897508939182367511198075108961305079494932206160174541205632881855435578911099255820001e-1-.134494680232788605947527267499355339149116879860116528067965191563621325886660611404999504323021069514549017905884852163637926229248351837291065503722e0i
-.801342037541490880060881407582340962017546077973537018971893481765978113762659619080414885251972559055954044120119762740669158293655422477703248905723e-1+.993798540502096646821419410218631775587845767362589466784348629305008950525784331101054302916137828849233786122473629062282870451346627769945661227053e-1i
-.128604731280839403483401374835607916601049843952324713805474340055485807815313267439642679288711656700851211032509996952656391702466082735923928849343e0-.373793032772229586846614647080645747633059978186915121011097794108219588950179199414450253316998938337952820855802684522802377115298596575540141120164e-1i
+.238919124669984698249414007667600575136365588236456290060389990466308089115932962261730193033933260344151506543139370529567350605510863404505271400415e-2+.112331593513651502365370359882081471563775183321095017285634722697660527152942603013669405535740418366798749934189770202846806845124778189638757580650e0i
-.104739303724147887200245928926556663796261850251870970555572749181311606149204207819204137556632785744523858140989938227483273371331554631270678865683e0+.126926516070666411698952498455872016682022602070443030512260773827963874624937120604246556717657151284932005999717312624544841115842643407108379895761e0i
+.657650114125030209424798385168377730377599560690580346143875104536491550147964360833960595186098870130509234500363062091383407451949874749829338164872e-2-.182921647350916334522158288751015724931236639835898821374598022758008699246321227932240289354376768815605553229612196380860785134204824758112377430176e0i
+.599316738587241082048728487050782570693508807360713396010874948023676873066816372035858241902501767684012415366009165665727493024537108613745921967722e-1+.346478711002154358329850722803553034677024939277306441052827967781682331391266369695323994404566677178572476133045190140409252881026169436139860990370e-1i
+.118693862223714522233360553052613252590338366487262919090669166250640540215068516554923531061977996287346353180555397965276854911984807383485318258721e0+.173975278773155070936408305941302956664040417869569037362241727226803107105185199072731184261278267193180587420174968598749478386836303466146669614407e-2i
+.751244091643397583389436017454222914299434655538854936468835770152833495711298672314604499316240762274780690646154443955198743827493724143467441403058e-1-.476409936112544226678736124759257596715678893235121425887384592967845222324521114022513395232326222462397774352247184150218751133995032002448879938117e-1i
-.113351020543644746912335321090611030941681546133606550837538290265563626660615891407113668352734963422864580338640372677163050075549992272928196000212e0+.507767892563255353872805294935740611304616149647202019530462932185027536829132334225719217105492534194896981105166285690517733696144222029056405568820e-1i
-.803032562000945728043123539671157676855668948396214204861118572866264232124171279025931556930883655738215022131203353802895877229787548674551177302675e-1-.147599096237582175488694694907340264697611144291472427077148781261654866273293898695051753180881966351395091950498423096384583010636352796018599639525e-1i
+.211592478001303879022249242686973391997288619544273499244362990741378082549886677036989710363666575749999906398585704997722066260933796242121940967900e-1-.398975137338594274766698551871484670225450748803441269576596177595259510001091246800567861159352623453254809084930738065595044551550610430568358910380e-1i
-.118400225734409656151518335972080027495042838951297998176459100324688763615944204445902173835976999034159524266803103844467316261783834099847574345422e0-.682563253472055657852604144819836410124216539380293550645255996903053087136131261730175063651462945807950688529556326882278460263935578299902650951788e-1i
+.352487168775527803062412994013869101357621531918029692022201055713759784729956250803194052748419812898540192142436502608683440334182137536235097328458e-1+.672514125944887426338327914275289113107294926399674359925661597627785467214291413249145628509995749586895845497011033496420986855624409369210231377262e-2i
+.761443486496198298660003486357679372037604603549681505996623908011880073478147706164137812557366034072576495217545842477566572319735777764429732263123e-1-.378634902570407648418241919669562076735813973181176867304867800709450847936933445174756272737439662473729956961254103735199964952637276832684255494576e-1i
+.179360325641893791842342809435634205267893638300950945869692223312187959723594330079895682281548657644276465149897046765936930155903338490923260145296e-1-.546019365512326492434986459613129158169423346342490878583271423567918410326180134649077489630869469004002285750289754423132575852284424766708424457320e-1i
-.121277979380118523037895927725763270474697991768684664026785943044414506015975107511933492411209522808939857214124926420013532884256383467098003013361e0-.311574429719254509818747575599291204771322065873338128918915679912054289123483272417344370508191641283930030011965459475701238263851693258856753430145e-1i
+.244069234328597532932056353950157599170712841394128823716195349825041803510675629165182083632451607134815630904876010091708532070984158090373295968236e-2+.675407769834405411067239537075079330346953765997408722700424498856667702152874412163339279480783340723130311347596735555306075714500316428279800168657e-1i
-.786343008979545295684587060632496645426256020893552991674040297586394909863820239544898368430837407126603715274394315821234772423999203304561857686995e-1-.906096344801452426138340897244598348607426378370706932012325262668032071934632584455734152207950533818980341744009417435342701253574175737887334731800e-1i
+.432678320906561436177848174404801155796090573433838247070409971199472634622819440819876510273757692175685835272608439433491335089533026931565697591218e-1+.825607050344241003294662701589879801705690032468524261606654510413279183359114211275371406769482998766525536221641554804448356946016678114747773567387e-2i
-.717808776525930492505088169710670103656733303342472442313409378597021345046673823019147155101445886113954266787474859621225769100956781994757263340840e-1-.512181981608790225147163391541628203315063412327598321213501679132300235422195693803333314289081563499708859971108723746485234439535881448860077355617e-1i
-.412001001516512688948004945080696342281339752579111546578997697187242873496726115011887823261059557635126635683980437601040845191499505557134149020077e-1-.575463473176353091404188837356905320263464170813829563200447353382042121081212585876819148445746331419046911498422907263738582240290125573067402235916e-1i
-.750167246221988422746036078712483043589986470190180129047897650306633496393882507168691948414179085201294708407367269576519174175061308995791343111977e-1+.138365819174620323064635283337261275382876352603783811013439099447449228500863717217666797030141052656975079032316991679520813259870665929006616689966e-1i
-.132132207065398409584320799820432725271920295669727940526265471838630287101588832319142477917866291305526717725819303993400159781639261919441523696354e0-.368957163650682063665975167008520905156760712422201069528521194032950532420641302475544072396001062876365827790741626318823987722575854170394674256920e-1i
+.644056096415845535734876214975182392812192965971150541188318131615027403936159290163740694094010620008609246900477133295017280117962034838518932918332e-1-.236469217416511365496048400675567113876139126779796460432793787341479118882350983761920662846321780821845990313492515302586481310868593517594696424776e-1i
+.803882572317910272992152004360476093613440227959346217220665322478947424107236077101657393839753181040640276893196383299086573198040363147548685599934e-1-.476354926991772335301060582233896232627023308374261633926745204836043230263847311694955442532267458135455268830811887851223403191754688118242420791160e-1i
+.442083839086447420834818551965663391697651742723841190126146578732390601651102200778221315141859253115010683627971779091036243871139411209490095046696e-1+.140409307138271401738074097014583980967119378354336553015185920495173681651240169690994001540917606064960406876062706362987122377971304222514524540556e-1i
-.133826302738065929836576525546786435949248641891210568759006866182409664701140001380579685393454062400811819039652873755142015152151423985861970477380e0+.836430569169834477795220448773846360342170627371595424363497084808029255117816515940357842952224743547881829166926073256581978628356672530675619757698e-1i
+.133170314981821975477268574612064931961601825294594879527706462142295001454988805021969500309147643039776371387072615370705829272080954550733592857627e0+.757070117843831410278269559203862209039466234396311483850140143789420722246038282707068678540866186028945745978498929338662758531626745863250353713802e-1i
-.245860133570863222781102231373725910726192262999890114052653643416647747498647180126626285239297492643183806820455083550552360845805827291838596934052e-1-.334681869151037952939660532097377184659492821664804808840721082695952937882433732556200708045212220942723091510429993781535202410465084057387016713734e-1i
-.155633738342746748391625826436518361116895152743118300799937701133590324612935976479514368781565144053782931828870394309765336964737414124290995158972e0-.614232288111498028107816776252383633551407782378710270495807599022726335514911451666773409784892345738426072400312378392496885741230910621834066664874e-1i
+.168374054812688675654134822342498342546705662401960842077855740935411334686185624634135515479829970040726580209671408380664868833244255782892093159342e0+.433894727543127523324275280959073108690352432339421544978427620491408580218897250830929616929199733743268563591417874883556060330565069685938761920874e-1i
-.538431609585170852726389962764484769683274903922873482103476446634594789994600660237850397371394095191580637888101035863225478175523306472825597310925e-1+.150697597905764027392627989401305698627503420301405119799194706416398333719702771599658615040542771168381756922424675488446987675231351207957290978685e0i
-.340616990279110327805206701738055600720584502914602396801815230006729690861275569741892751354085643167879483526582147725717822176530901669204485782958e-1-.388880382828651221895006279422047908464573022811279115924542116308931779906485908851356616334415258070031733947834594346223104391673145168249273996240e-1i
-.571301649651852024461303708581935757747246594771756009577135178967352020186703728790822739270324319943574866180209141359955882481542146378388474987638e-1+.760855868193862370952901535954239017058202154839927230675127873356622329504717167709572890268702701560768339906458550397953379171671811521879040566666e-1i
+.759089127535603813001954642598853627949277241368437762543880181200521700071106031462588281592559992385794148557941004211403419755701822345717052171248e-1+.372085149639554052808972031232275935746010145100848612420472468688828942305821491192427045170244306087974471918491094975566654229823982775456130678687e-1i
+.803264908375440758312481535982491611790632556363673113878935633581509898436610229700353829056876347358272373843220550320437555577693133412392118194887e-1-.546392363946545580771165673505646555646129247633240827795439859638628215017499766598511630262666224476834876369286998909875169327830513979165533625241e-2i
-.476270312253272396914958318786212766980748030183880922437718877300563933373109500457892524259369256154510213779249921450998623442662990193384753918938e-1-.997802749744860824705754101506445980614994961818279445762369680548187430888654735311708774072009739178790398108509271193861095574248101464188236678375e-1i
+.496667102361858907301520431830980485979070432071607621162170709657931874439641096336221866432995943905274987458614667319754457488900200299675892979877e-1+.807669022259730929558259947496858633650237339648399314534868048109832268914317152967144904995187907410256527643919651527063538521718841513893591092218e-1i
+.400846299070141868445422272559036283924508882858411773775138277959272903859866877397916713510204273417523213012953937534594486046408058499351280999495e-2+.204252406010809212949391867997414130642535590486279309020900390315752149209571078718589255596990375097823793579255304562693790847850589374740078482073e0i
+.776380754814163586139024218718068404135600693242311834466848762609755609910519316412429795041572471732838543657683607789661215212133265609551544135169e-1+.100435066334473273703154457515035555199208104143129034829144771540599684921136410758495155348594820879250026049785823018717481239405157754401149595431e0i
-.777001123039687926071451081699306997332464658455304311745112417356304064157079763420259171626260314398478272781550664949408744369799585928081135732803e-1+.128159591651842942469543546542859530379570947503057166540642083664110016074337738725368492764404795485811493820455810901509622750918722561880114053668e0i
-.521546438516873668509217074074417129564272082320707732868978022662932135547321132491697072934123006391117471236929918801650535669444185949525044128840e-1-.214863288254129473419180212344183596615793789567682881492851464251501511337704084470838407628083264997450451275210164771205987097214957312163635551124e-1i
-.100479188046829957870615631185570730440313819964026073397208554203296891601305716451983488858259897136463137362611063402113398409572315681187094148202e0-.462053271943157532746664099614017074926650965879014596418275395410582608141761608138549043071603067431237545572045033295223179623383294910891981049527e-1i
-.995384692080467309342487283232750954689356365660361913980417462045586982518658419050261857541758436220409200431741330750003515322064863241972251515680e-2-.112752333433233110338382857138761241078269315268233935690539615372687844491409951670411475636369431514688068306074842176220070303343666591401303574725e0i
+.269193262522393994528602077221714123174485228035115543403589791434558772997202773774395552149370383454528300377010530332312829092829277073515336832154e-1-.109693066878713850514961079304834501931356970818011655242333761921100198406840212237448576304967297788574399129241259319451645414649969172697293201600e0i
-.165390235924550995514893944855373811279148805092563242008955319047878754193039759531181458773811525828521810052686621685467063172857744847665661293062e-1+.370019499622680059978288620721435099814573449136201569239347038815458642254939940768163697758565293002000594544638363450912569287113118637878252044234e-1i
-.842002555712819119489915724292840417827552913039020784722455152039413959996542866612960316069332140104499433303873639114583125384049513432445822818625e-1-.519711982886480854599774112008775847478404233146678458281853396794613737793724662855267279349037489453709970154516400040366037841985303796039376588894e-2i
-.121421914742195738869136619607914766670029750207626188757916651231114107083876530802792562324157070973050366272907182501286014846082185781576240562959e-1-.597449711041475143921984707509596044667392887142266000075785870250673525714963945338633806164784256849619726838481434783354688922097984665604738361407e-1i
+.239298295378610768871728108262886881227634888402015646056829724141320788859230262556598352129024212615566397304918041000367981539161344714772084622222e0+.165688825407498225925560959372540695191481298606158863991199137529721374799137576428681281093728617891056235843365257246587040906642771402393946436199e0i
+.797960151451241544443442006464921163873938524684711903483239977337858836592965418097207939243008419355153300365118494820702515384883741002440087991266e-1+.126209617082413042957342169018582849389641591861589087911957328798617589062870366596759324274062159081269484979551918528746085260803574984943964305163e-1i
-.794420159242233145891849541832176201290288642930831841869570269583177397941906344061876965378959402428608029913934641551446154712886420133199422098209e-1+.538995553069594049462861079697810953377155523163062056296965498276861376548173047551637694924288334181753730788430042166344120917926081787041459648261e-1i
+.144082743690863877837866985433395111212386605743107389984831939427625752205923885158159804285733404774056469534924140625949531971044233907132281225617e0+.489864440781061139709014686596099698899554803403306451075319006289612016851606563577514161261320202733866773533525033109315244094924439430073556642084e-1i
-.815974635939528957450848916613720120366548529506443423627005440609466206870600984958425139974952168258677313249310941447430654314133877104546181775236e-2+.478788796500419246647863992517956803279809568327389786215963898222593401652489727515531787835673900357105022826077301481135818172015768425859038564519e-1i
-.132174085891363562141829587596704006024623183621589972731848483965053996092043788275763299540293114304177096227489549488818437853487617004301323789651e0+.186874210209752927193353520904224354676954075933043148939173252851759515416707468418603706009501148435249962072161095099183504372197477985383301136212e-2i
-.168745479111037976997568358209077729613674820602476512259580940269491106029282818593099056549032143839177570724982602610592345453008516622151535350438e0-.953292795953192753241741271215329895556011971628313268298579538730375202814776591407075073598589319222509093320846747315239696469991287377152667149468e-1i
+.663714979919177365789973498366983181924862883223159896140485320852425662576257098656938307402665164739565979566730020441997682021687536334020909990120e-1-.130228995703473076404341122799870652069323024947328543549533232252487561192799803428242812543947908095597649909473152887811756537787863659517434126816e0i
+.469055025327476495256686899090575409650125385609541505529108096177899730896921161356374063737218326297771391255124033442924233731901647837770948683029e-1+.486008703117541288242444958007868396077013332308684284401770926078513938646497564702011096782075517742185423728322023134546026208127024763585779708092e-1i
-.587628368847279804826716021864474781812674354015869217143662427951014465607267565417064146380488256694619865277367487566014137674382323133540724340029e-1+.598413873889686250115609081211913282444130691331074560040889092697832727443208381388940311924584517810589049417508973808500531902292219387304721699190e-1i
-.380938247112481492990427699709820538449754735960210221889477131394672914258136425821074394219962318218175767640567778626829146447820023274917741969109e-1+.232284426572000472222326727840336830738104723905624278054983936327782426269523252910274971438162198438969202465989722706614675670923179750560981292364e-1i
-.803857103356185177906317216762946408870357764532606732243425597171811481250787930878310584878109556394846441091344665896095466915977808695743409127748e-1-.271257028755673222391930172608620194018463380482779946067932405872639935854145142993636207760048696114204353354257648345736692880399557077723034885693e-1i
-.810031297527241314414228143582741234299616650892315812195139634380741760299231432302416285034821033423780293538593725824195050499520284490202570078719e-1+.367321817618388386510305364179503384090924905292680735966229399077169680977759180821512270299192970563800661042043295501980227788834010664565923886730e-1i


==> solutions/sicfiducial.80.e.150.txt <==
-.222977921724743270058183748276299359497958129680217162374716163149899570453440312202059689293571254994150266555674031920522040703024697773650791842918e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.558220454468049582912289137283066836823210355024099429053903305473533263577792999638327683879511769756489506323713326951943270317525061451139154167016e-1-.302663843527454046681308780390972557816883255636534563523484163974651438936968681753334803335687422129180096907476743074355294320879652140863383979002e-1i
+.170428190990328440303141613728888793533781004111854740989191332720453571163043047736794504545393904935672521631838278803941225790022434401916958141921e-1-.474478197385805103262984787255029700235352075345880581491033199374617503211681665649501559384205909103338811384073962658763758344791296887441476653128e-1i
+.811094758257942759305456198992235667324465984595371233648285085390965171099222820559440899186659144914077015969299383361380058579083219924224690182037e-2+.625866667822154334131838568107400729734937293915857375970752719867698524151156436575780644408604119880314967095148433995273989303417625449915895925445e-1i
+.237770567309965127444057737222235573947519784537832311999871074582330504977740287420253342352529737411044743080504419823612554764057055427612703570951e0+.110970171616047717900505632614207363552243917162700488844188753585421183974262443290816380126249372633430459998552757166840661806302940148409245293682e-1i
+.599457000130233363650502678625301400933641092807314874249129511296501716140326595500038933922708702109558265286782494078112134493280088703053605425351e-1-.324168725196169404645722443007081390147990133162839346919468443034981045582318751198439282904798278533806450606202425357988107743003334848836141164831e-1i
+.146188027720657122650933264286758966063315080507273514723424701004868263685017515814540599960839205185809376861652366033168635361172653105933245151293e-1-.127115357862116624053188071370536515983508721461556652089291048460146549400298399584729255019425724833872275923136101601786939295866132630305074867795e-1i
-.905116511028751290721660966679785845371222119512504117090707806189939397080573775366997873807188484325148563549696555165875586973615675230345852826048e-1-.803823653411651721359305101057300146098667762081795223547531985285003980908101735924845676761795563253165622815935584839865340813539853620984905858917e-1i
+.103978953259607241343610666872599302531596580753279186030890842138316297456543340515464339476194943869163475733686411737999610440680817974524650155975e0+.551771182343934636361054240663162317319454219905890152174165913861194510546731462823979987225963286951664667283073912799172239216037619236373210995645e-1i
+.154804368831093558111970903547893743497011741010029978949038431114424872858961331058221474536976474858716743166763987859508153430823072987068155802116e-1+.106795745013170775350555133938410769101833886784908894336731428188483059188934370782900680641424313971462173417606646506678415285827195354270566724976e0i
-.733322415500257817629530577525825585977842328612665016888265007041066691629396570015965405757872901137900764640960880454619105788615532926293286915836e-1-.893232670555775835866814569646252072780075487128410344259348621833312290377408058220300083902965523163831549350950810686991685685103203157461420566702e-1i
+.288736883981740710000428936602515399056156730488857739639915492357547519440731649828064223845982314314780433300618560398711012084445245313173497570348e-1-.795653197562424745738998394043292239745997769779247391577750972000802921762243324630687096706247694682207377103115907819889645667828785650151188425587e-1i
+.935589393833457583606644453079760272041699408270051611709939868510210824909973688095772278445268792112172769278366826817691767403907754553985608421690e-2+.103521579070249338308521829023461111985682234466034791178452995696562388995852561705771911377487110096565341493104517669829123393109908449796311295638e-1i
+.705250498468696297365759613945854276929349727978500526450711286764919130391617827408522914637317432278963741862714195357189571085888946654625218079292e-1-.155533198777187920144472610686312232381011632360468080293209527628572662721382246989641705482425224033026635220230612762187153604505909319490677917091e0i
+.339057938037948953604943308489372190561248617038720706027429548165743716031231931729219987183769883036142242522740386677810176298184487063136031836283e-1-.657358678267916112239534777513543530692893809446623324958300013186674363123663098124096930387208446404943589288164271215176878403357804747603774094642e-1i
-.399516417448340318840887905918881324853550526124127501495509711608314741802941075440751439491208176587791574235083833603941519309145036016133062600972e-1+.396726551218830317796569592462297469479172030579101110738270730601860767172933477434401631691325178997211999108165614702999730223963615739571676215597e-1i
+.880049555524959644964823747845430497470409342886124557947182642723276347371149646545088648837329072583368363992824605362997532818964792679205913263530e-1+.886282047023156046765026474746806775172595176709590560684643614004718276112420777379977651147726833737069644136505167874558353443391700086761963149239e-1i
-.965798178350964096572758409632037089994864245454853778042202833599835029023171766914434469976541947855911622894680789321652181334736214359022775080115e-1+.510096554036305586156333877733346663535465237232621956009553859579642604311234300300957857785107575072178673870601085330267165913746269928501958123800e-1i
-.118514307882953248775790406968605554570752422448391570346386024595961974017671869160087063600978441252408880174022124060397134295835296150433954363264e0+.513578262011584202924809833122698588345753135132918231105030710495845296439736384967254616976935024699809388283381439798647639763431677005140520239765e-1i
-.238326186046853912688121651075353339034893910767384284051809438048567626382988831853602253085086674501135435655345169346229732024833394611626522834071e0+.147435400478928360458061218853481460375038726437934269101540150757552737513646836451739517367582507258152128282514996255716531033747498028149868741883e-1i
-.360093540450496141112334613946501427293462121825113109439551490252544091305674050461136530364386062054515242217937267260345111720976612082347843623980e-1-.117250567844034741917726284370099173098069841849879722889734549681993663706513171107477858116840824549346572627636180091064793507016204084659564607262e-1i
+.108001014667434194036975975270903299112376330299012129528834074311888778327118888696284864289777865620372797357600254384554505622920066809972405024245e0+.989557323583201453116763870008569943021517525339081451471530269763574531305247929887731134017474298874753818445408026193434675301302601614069393578988e-1i
+.263322711645985098731499628905825832887129912331435279839531477543955023433737980301231099023820960976178439467735619764124219143080098229957503766188e-1+.264948948711345966238776087163375128587379736090753070586992224490170972026660690640553338196410067480225704131357242586430705350199324128753189336748e-1i
-.889981332893021562895481847592966847652331142607585708760311783233125908053054435467687523060832941237836588713017560902528853862379432753645257303075e-1-.621451581992491540777954878303142155205805472636260682280608087292153625920442249409354934544878602030442221635490223865622262785766218799764686969209e-2i
+.480292940456782965046182292730843872159314581986082140918781510342097606491958747437414066411663118144916499130113902837720769914239864694857313769869e-1-.120552581784393763118631772961757330007852542600937939423200575532438023173469223765422991602134103960630270054876711384113495579821820010988295045936e0i
+.460402554121534041829635137743284599030562327529947102673770654218561354436544582849686530178801131399760485051459978436063299752279389739919842440898e-1+.121620154536806945191595156669436698979879543648898250934497784988468037033387037305005620521713882405762722862263172608000698146464063358124832912097e0i
+.186891138283991542304589435902550238573818829601781501289521368206618399098039256399002650925205519619424996485682256671879324002971607469270143428483e0-.492247170279425137280449095246760675462767032662192587189280142511139232785062428595296471347029529803283525780130853307782001873708915606334067763562e-1i
-.145235124053200405276870359644466462084928227862396412845582989597220350157248201950814643065231461023783411748120449536060487407809043432580261582006e0+.572421688923123967843015197649704945318625753120262943735632209387841623461175150609146384139954658665998976229838142041569218759155438083809508089384e-1i
+.646450206503430337478653471221552613919845921063276504771785572116445105981276341125626311735689579175595413625636365890380727090852007882133460203004e-1-.803562859634025871464810738992791356251401918093815132604786773737999770986266675959033466163168300011081919255585010274671252452155933134219965979195e-2i
+.376470909765258758843471834111620559374737670439099147633594757605598817815787904180339058351437040890678622379537850820643048115649628332908629824607e-1-.359768329476165333339904120604683896132976041964567834831133015781552766933129861251301773902532207766800021243329125701700612904612877383641049026171e-1i
+.716669944517593850686211220299065821931731958718725181091091389026313210043166120411138480201666586243406540585450091047962828794790206540208341509639e-1-.425602874943427184942267365065420468368127190643349587422849831499136666619927805280815870212340272531079609821553861925571757771777170071505312580112e-1i
+.184911827914342648417822191732447250369129680216347956593745833296620302214800994359725614000591126077614410093517356696865432357195308659964802063186e-1-.220786342215219262151533531909264168380055501309985036237680614335513888085084342065059541584019088882340688176398988254222128383555493570805931732930e-1i
-.116031910449010346456423363859316925136248324589319115985260053595438319443123967227879384277555854288603696466239044820020992542894440351084448759838e0+.210215087063805094120233487230563525507292489746355228996624772183352353761441574533297379738114703116815476305822598014358348465172434170410332161501e-1i
-.187154366329434934856514568357667123659261701300507190329360517802281729222400150641644346829809366918506606139370536719764894815044438109345934600283e0-.131836553664226849058755991217879897260966293427376274256544348164375877547044211790406246746917949683749122910962511133853376157837630125283351356037e-1i
+.979793070353468622964819340484949698602797115189464095684352447814062995402073786998575544657675727411536171204672918046292432671573387026278487418667e-2+.946044180371065412263965230131184528437088725264430233369686059646097267190347108102032461220048205104383683847230558850192878653083092266507927945635e-1i
+.119257396339312899138706686505454967365745381918566119098468885572269149654540806724401873808390547880818499955348555203778739103663360453619871497532e0-.864411522305464102892298445618072644566907493479732931443062705911860088993946636668966883585614433463960455742852783485431314056386513296240165110650e-1i
-.850719841611947941643477907265243221241721820891633022417015686264393072808753773749677537552920280758210112576431093838309503219071576582894506394705e-1+.108566130644556809927716928932954335495458250798241347711094904707208972472737992549255375836899321181265686393658905056355268944840506915540376882494e-1i
-.235693800826560452719617867609015728593953866607318010557493736871495042003915741609827015991592763568152421875012372021902962956812152016565426618881e0-.574825176628035593237563821877239967318098707856011588396559648771512789525630713701709420072712327973968704520287502320563302603753743910772225125806e-1i
+.579379238899112790494787494866204092429487164092924311287547007561822374391453289829997583224903450500600670352631645425955173572024926103580034509835e-1+.106721520379363923791354758378950861697954809984083776160786022271992247077740920939908746016297689329017698638723275952116929868715456025574189747933e0i
-.148829968939797454384040635294766142879083206297959215742056197659403036137065932259119900932978507842851523834181976484975889853184759450943764035936e-2+.715678867315091275364839804492676698084558948127675662222791834023515854679252470542974532143345747724584186225147792347814291509948296315350820048510e-1i
-.100748242318644132322631902234056824068803411050618203187523868381466666006984010291829998404773228011963702049038043144740280030132910847245045663607e0-.369489479687327571915421550095128027979341188861432460576906012913527344591679712501079392965899969157540342235318886270760425682344972487210308262435e-1i
+.806339636873300682076144027308596101267499535019331654622314749114389807177831027008812426415297284511851732174904672556828851722089505335507790396007e-1-.203579528316856058055616629285590445921345652715915849789754795845624710745586528794707385764271504693060894721142841763226833041210685876153144218572e-1i
+.719913133089127242113441929185793664139082302672534580731390494962218824643680363806269466850191795418904167954080983535012006650914695715642546039966e-1+.519611239059852462213608353508693286375631156870289698932523211981466110637475048342203134574008379058750436252960935124946341537268518841184858214561e-1i
+.368186013064093442329998740470817647179749599803885023769372780697566262788199231167494774220547915161608212931827351952257141426041162835416741926229e-1+.398488750449167953522780612886841432426323707348794248707498121080813279606942760196182033160025807894989497647811763034729027549181260571897089425222e-1i
+.833079603375371595180999596316452388066712619536099657561941590014661811050596702585891343376918364325657507897524483379709235196990637254063071733268e-2-.128585692496357576872568638744248412181746093375018092570721262044365381812028720902067035207564077669481604358732904998858845643489782062135493288861e0i
+.393625162469242096832574392806019464959885882813842149417724594657601913990707211429017841069625221191557251777478523658750467400090278928043953875791e-1+.112775520407312704285643784671533875704990908667161736694750041014457685550463823713688460999424191442516467875818741683585478301041213734888628551686e0i
+.499972279053306760275687018763609943732509222845078035565784526033449889092833790541313502102743275529288252890190872079780293007504130807639016197592e-1+.311200325844386246404848768224169260394412616560887350995735365814442239396570819070111349555170480350573397517020176347567103947820001154005778342166e-1i
-.214207786599872194600895905314544744510456144601852954910966857934967768384504056973027271813293139863805514174261557684309701719816104986749461020741e-1+.684888719645637903950196160601885812755235546457765090570334629784018676398267001260473437770321528510688501340176112376644600675844709504326826157216e-1i
-.571099991295944467457859195427108310875309112128692798029220923481124287604090517515237842201954857846571178456896434952302103314419319616733652099965e-1-.693035890379372000733908792363161125654909593191954319913037883752238255561101355922884967923479712339480567987084530650743403795664116843780124892130e-1i
+.950784094653417961395350520653330046859147138112057927329841621234167371057662378188021883435991872895398154520912852204874399433365009760052695299177e-1+.242648527535309456145858087724055312258344863695362574890875753395044555138528714476474639647547908279651122298635157166275274322536922897614504315369e-1i
+.743892372963432857738468452276315461086448642481177146366211723552179182833698243447510659164785113947300177636869846000460917103343197008155542953569e-1-.722569988325103686694070533817154331996405322634749042099958260639670493307062838054704148067272795883987262258017724807892995384873929064952204678343e-2i
-.351754872084655507500165284182435632600058980917072918018727150427639680742651914814811115275378373454300271397626844743301741084178214955604274858614e-1-.477782636623811637169466643533201711851983698712387740222120103393673004048896621609587825580269255111057841173491293440233270098886512092312610339917e-1i
+.459125733250880414487066571953094935896446225619027699803431449777222398597102040602118885996036753452014869642972868719722466323810584956140408757758e-1-.512922969002992087358324751340889972110829455841979574371726454736480025420710340886482465813721086322788511175928458138468649672246267852787317526080e-1i
+.500803285633293733557633207684650880791567859160088735847690123622146029660032041647860400901998376338344044443757964518489789021744906249634210824236e-1-.118872851953843933416381118813198200139743845058500603650641657549233302395894566972703590874419150401170734985513971933528823561180957364995844975204e0i
-.981655053599367864682045995880790949930256033599075257081044558637295688994999832634163490211525068645060307693463059068324422170987065005621998335598e-1+.597939786993852143071649081683463096858723286637506192780174365315534832914331215853033644017183451708958452787917369644644004641143502156561901203710e-1i
-.887739847753180906945508328062694634114837588413095501442026685278122225404528410544065879578098124346461868821173615158568916513362334423192708123103e-1+.254913044393807121897988953011505305093580257944454603900269141212075692927660824487807676200882520072628626125517768804902155011193683237408258279268e-1i
+.382829783288593618209693973036523171030188115424346743288402611804981740732520140098933147710603823849345307121130406337654873447430970405921538304812e-1-.110717890012674617077588027015450349587792379577019271675581688898769905158173942899329990756724174097725687779514041800422166073557060502797136819628e0i
-.793621118321675387576698059632761806120389411151604714238701436221600480205857685716903424688806004027731262874551549046084676346319770785345427137441e-1+.158841019522749425661523535132479617067570674481480238678386228259500467394247702493171893512093228819636088138858502802619486884562364094475013740744e0i
+.899328039504092363214618119133175328115033969630403462233965699420365549155616724034619105150027711651162271003699158072202232518466284588458470326473e-1+.138805733153601195771394734877623349011987171330544982580346866014070234815122889826728719543372610494406780122507212266606614783951858944866585951474e0i
+.103499177628538957795993081635223947195177489522115090715623089654944969512862162128061200439968651467540525261040811819998940567509271808492803504137e0+.101660364652983373106871778339986191261790420300971374092135957524942408077530567440089169520392220318657806770118247311652219951705262133008569249316e-2i
+.394391182051792877004322706060521289612489876875148577667762201047319048410242158491047032494350613136590135230425070780135990663351411124085290304901e-1-.314952765665618410927285168389209130635852394823905724100646488859096865205365651609532382365713918115708499548139046172005977554146306617614293413512e-1i
-.182178504926379776678957664843506687580745149121349037887216000592689159328338453840513577535746421726406840541326972086671042045490469154161756044785e0+.218256737246953584548232398581314611253792274180067901548187000735759658429045202670629870872124713873871893072029709105379189642400871173546700231156e-1i
+.788596142743187975030619311313041999507135338791612935729321926095946886802865032518047793578476861770220042228389348608969398579858035242222595816837e-1-.110102847793601664888074343962632728438248854589709178562812766607935995293437194667114344814827833871305497982256675918768107696548792989163233748941e0i
-.117814835739874372753194263962727540555608123775990834431185816698554734606943914491956468116325567372551592371999579187759985642855549208567204620443e0-.308983262655124229102231260743697290475369148172084126430032578540119660819878816039233035435519746560968572040979928395821654849834408692141951337339e-1i
+.273217884965550182337482934260165944591255425682458818888953791845688401947286574257500844330877817996929800869056668490835608876025743891010259788730e-1+.859951389317058143590053037242981301827400940895158397367461079800308142200090300315223741436085285527769155245509453384577593589336333493070302284456e-1i
+.221287500830712711789272640832831143297164024037847267662762034269986418611242861902684684405194027676473468390077887063774635692370468039736735404304e-1-.108141923344364221485445186592600768596813156739970101250502439829789099426607123457371490606135975417826362356891044807677795564952886753444977774144e0i
-.574068354827255159772952887541641285391358506379367334568589075151888103982512393143857003415201090876551105167753993557507664024595264218370422316095e-1+.583890821656855884381235932604562763406291062607543337622505051127853150401898459101955567157031732780699047320910049037133456376231941780502084931453e-2i
+.658759813754065930646154425115363186644881124913545282432389209451423412439313230225105157861935474569390066795712913348548532623827904671371973476323e-1-.740735152624760660728854877466311843329553983089377060740375266219732584364242036038963245566723428760184755548154730088602362767607407260095206342313e-1i
+.427663111298594359821549464533395094373775932387520320158424109540064132817642632144811930812942433168417688878483311349471771876253537413193156870247e-1+.651880955989666795350546142021694707425491830064142361128803107009082332215596319571357485863791827673007455231176557792416551963191584730174058940360e-1i
+.640293684678347725517835424483589392697482774912911272237108054256543671347079228307095523738675664820287981809661814813188288969636280167557285943554e-1-.583140840218663548654439233707653417677266899144446825580744097686991043435495613277467205615942068197885808634309293892773271514461007134747950897124e-1i
-.405052422963802828025556581156027943685647669012285019465154072872314631431819962183168233831852810197783812953635093562489981618583273391025467270372e-1-.377177286095091370378656838327263397158563578557437197654598480210045054900648661819769175892727262653849765234124609349877074734929745229831936794942e-1i
+.118791309516905447507751140122366638263174098251964997085970063417804609147808627210624233116283191147071127753317823836777699554141606272480032050233e0+.302646582276643040210891204335593743241534494750395545895197475653399418284711429753388889009314947762620078186032438622085097195997797844967204989949e-1i
-.112098670099726834934649111557884740559208386349914931888134861530950769865528505457817295531361904158938332225794748762862143254130801400020205548314e0-.542664806299523572205882035019818264006654756894517861925447126651463644383991764305082242391758944410785319371906888496431109075619185550339445735148e-1i
-.101311716403100513530771308931320997824827476109725935062121813685983671610389567778942970304881857536295764096633729525154414238818912218299124739437e-2+.604420577607248941730558719582551395896385104848449455923544741284866130074117680835414976764432633257270695815867601999753603652711338792633266637993e-1i
-.918937013580693930272634330064215386782816417932048325846348753769805382839464151144856537202511337474704523539646291468068415035158900843550646213273e-2-.162340612774113855262583712480120210580430106957431631788128566226988640514082399254357875675714431184228356298940138357057457330333698480953436358135e0i
-.210276254052250126697073715200834868359946276137510774763712586043663746303017672232952987844098103673639788322403196228037497616328740011065447667115e-1-.355191267966574057756592485929240339425115860359168318951443080338479217587616825890281669670037843078059884630382227267539451255340610580214855020829e-1i
-.344104325328968741347665941254489954932753768479089183051972430128800669871242895934891804037261728246498578108022144109983424487495917695295542328926e-1+.647158592111373143586754225301803363354347215499087841199175481438040189602168900686179465027042572693155856760873056913170257301960172736703349016596e-1i
+.529829114833675038611035335232072214023602010114933334262811109601837976102060703544491250948979965248841382062722727849819501721364897856879007642996e-2+.276705458652778614376903693637927049748435574593131552154272154298905902305503878950508205492875982606779934304401563785211371446591674498540370868914e-1i
-.703616747914835523692538048114898935300575474607777658669169978143847050982675656120034192877948028981705408978948021923583898729910599664840512414864e-1-.467921811447611188673813206071922804493111427332175371819863062794124145199485648878373328939865048345406974388756861238884658919701215185580474389251e-2i
+.559890221265206128366729507340609861208771579041136021078526291051615780968554082998457029277533447092865051142337436764135346882470498529790864978369e-1+.296125780886317687223461351876670801312960694455587206459413529466765373692959925139165688693637877877870776895386333514129285029944410207348247685997e-1i


==> solutions/sicfiducial.80.f.150.txt <==
+.137071158159650316209007298597504080821303678969125170055099388341410523741262883999159382287214979261644235695939227825605079488355552493830249942620e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.134323306914718909709029576325908780540393737786754072549211508548437941898155180956882426597721730664005970761980652998037718993666908819786647290507e0-.974875263654081741298907096527568078020685747730318849305599192073064700306792373839861424460805557324821956871489563782241254679624833367344322912055e-1i
-.872749240277188806455673476599350980439108913534080716717852235223177633078588632541946279115535789070809096386078429182149557428718799137324764636775e-2+.158577650791021619921030438360608934565197009963760439000688596328685602424561260487328818948812647236258938154294812909407649583446709213792240941217e-1i
-.117403854989179663143668953627619301940171410792996157155133672994495399238468251696576366235675628874554173312311018817375635346440044816771801100959e0-.672372635889661040938831697019892472104817180823284203361068965211428414820486264340576501516439861046772183024265608354733757527579284021702889291142e-4i
+.708797700514475397225183145673131074852676657967412643716379351184596772786143289201374207395259981975036265360454662846002849034372546641629011847233e-1-.228497716175858377171297193287246388294749804718284696874974360584318433950016060574278477532814918270284540995721855527609720444387249454577323158062e-1i
-.103319727450141193899779968355337881632967055342124743353442537183820695543257384971728668606875666986381865842975681466667639228290428624933572655331e0+.511381699349832276838256549279509236524479178469780652162038234445510265219109255365070374611932709098830881273742347861917835021169987278680960427073e-3i
-.123605308196525590571954434767712440362264278488300750597248627990758086831964647346698248274783623111258590656086429736280025837769867289335343773123e0-.515072256927579338680108044055374335939368248019723831587674640531569321634554913130573616364281872050328408082859173003749332425533902576051754272777e-1i
+.714808709272778749391447635353725098605246304036979499150759175823180310899840067173361947294511422570582134058931357330057255638564694580994801935292e-1+.449503227437079942922609911428636921821426030930395231486835639300369704041850867743760314888582925848461509357610432055536717004119570987097627931516e-1i
-.322646292179515438119903236794978454489275918876847063227996203602686132363606708065501096968821575870909010077310803490540559081924629946427662012964e-1+.109108847567026536856618452456900874072898484973041879835692691443423709973186546547579884919826586366123475755180763259665202892853189883080746713463e0i
-.131580464648412757463440715973751250585146003346773079571944694661126862813381367341171611001346024562589899708886349585659120244740613035446870089664e-1+.278187148499224138280749726198952078648379491606494176734359605224127291032848796249475675079658400157865781779177035596032375059053943141972058095943e-1i
+.401918577535145827915611900193480154102206573326092758083414868362108227961748509445348140003778958379923649688852403909121453052137288608341822860123e-1-.134004391194946006138416977110229714862347609419939049579269181890613069470599643023891354174308712887707377882837331092062041958883773552882034689456e0i
-.107454797396384381853957979321471498866099330161969815443532618489402715891669231277993941976329722638447166016505820005592270982694222137327343133343e0-.114829588577205611085535901874615462266993105492373463198630384827802617769812560719734269693270456434067601352493516866910229256094064372144209216451e0i
-.659161937303688730624641219329339997418876083072709961841496359865014889616815211396527322438255202879454676425421410967243480779864474057656646602485e-1+.123819125895268903958526802983661567530299429023361266183421263330349182019437928717511053437049152459388105857060164759251869177064785475958032247717e-2i
-.816634462557718682941586234499281542413138098050845679732138536410222157658059541197064883893955758221498852716447536318770480654277255420488746479949e-1+.108937572285712245218490863155992361383287236967698806679101184783239021646740351034256065505751925358717897306458610361848591624515877825621136832208e0i
+.949660618782878260564192644873056085811652210255243596992929929147686776746973820662930623701153194785406452725442262563190037437952727782730271582111e-1+.104165707900256198636148735102598103794634271985637382364253902458130425671073772699092046045407156260235041917433653694487659161546608958010608866753e-1i
+.828695949775643652376458776093634679646751268900277383015214678869029192382222278014692881832161186356857821363104570996033976352154528011485898619094e-1-.290538173732109061145067244636338299993791520243626178861741397430504597342119270067642841654952154893840090899704550348423062024979075762408311597961e-1i
+.401342222225080026087100592253588534355345494974820032527723044640678244442444389834193164454394360224397442314158831798056329958003289964922908677777e-1-.157249751552582203205211757881847533768019557422265066796481526441443457953288207827465194992347749897056776531228715135248814549018292188875287146011e0i
-.172510666616341033159290908130876740795100660858668960155602933691301249243975818151143685091829840157980204121491449352186631198208223253571596238241e0-.860748899995522137810818149281625638807390136760796712349796420323312360166888064306886140549182241067410402273364431682146278718061461978815860425592e-1i
-.105881301569925554061676863620664912912588847158235197918904853753423520528211783587186666574010299584129228836641803463720944428241874422514080850862e0-.556256238516782472126836483599909295276001671008082419489081079368748988761193426098221607808022797847588967836461280519875825361060533977133278142788e-2i
-.102773864907198393998124052557768489797772406223242942877195954903992006198388882060901659452208390770238992194798989022064323246910777099369348051880e0+.251620578390840056011214384841972842835803445907243185810006604707704307248886882191358783594467392852189612399602376430017321358946721700845417682110e-1i
-.186281261989878898478029367288807021904001677718153955505264982227963088784597768687330711670278270462598590444381191952503017618601604019392253068818e-1-.218790396546030200962761366544279564189171697400649613597290642911079989395325826205862793208989002814024923939235763425052389254318673901960209225202e0i
-.112944028156303762115129257061703702213043401483086306311629189590216200618910966594800555798217758067701625685434846384861296755598090305665627366325e0+.586802546845568043170951976988006196662088351714837927439205359281850469050260223663143466654892759612089124620848370934555583958084856679272108113785e-1i
+.956826096245392931632433490792413439996443580561323580901003660821233619351013581667522060308290071223581497996450575042130965255895487636432791326984e-2-.566498867057320277153533479839390261358835434459075591509570227935356911580914519259591099496775188291876309279316272791427262413958832170050437554151e-1i
+.100008201760251796046914102608234440157136005960153651506009701654846119637723990621832288686796587180608439926475073996789338369894661475788073452709e0+.176912070916491152467664823142441686569855804515006654137139588052801619103845594784536522082494635095752239856312667566844578008387755983312611972813e-1i
+.116675528362938203675413206918427044736521618372537527329109994803778064578234294132347295996426694865011057671901623829572127317741633721224923967140e-1+.403254614226736326465182817845969354334392837889100367491383185120903603836444211419069478796931237578017348172161199881036560914360940879458866553165e-1i
-.615723888851029046277421669612119079738973254334653276909096861923263708199176406076446688110692092790226349281879539925520447722702767624154180344062e-1-.770944790984588186834089376162773622383652037538010568504577682817583450818707047876888038781214155973435087698238587721182637293622912058049917707271e-1i
-.110820016968797363977337287286125404607521986827556090725637128449647073357271309610512976882738319731227158602885943703151897264766229969348308904285e0-.106272636852924515651133074437572308326292987225848859290172197721826485183245482940224160430696276701501914913600530827036437203346078042932395007992e0i
-.465046491021819930966929763080650784705400875381110930111603350458766797359971824952114150339970209312844268697008812693011968814850992076001964793624e-1+.955607047248601320330084464985398761607651385652325528437917446920365831354367252811529406834222222196415184404444070919594585858730018302293644991201e-1i
+.151287482863059440823733305000802783072429075808660539591080226951629839126369317091422589344089422744682754108483592120568206281181646200350198036842e0-.246758523501383004877725777355120208525966547343548010985848320780401141742306227452222229940088827722183648674440449196882366565780907683872659575529e0i
+.352499842981124533163553692580158651347078685979814719320717817849139532855583265069935216731021799082853210882499248126919995793075469497992774926018e-1+.522867318022577734601679760562402768877058945412694307179148558508690369811479228110445102945766623969056506980670669851364350415929504796402523265763e-1i
-.738536533775420277543413267897573814774162753084668021310962984000468435307319441473970758009712013257643639631447198133059272320686494945731373133442e-1+.563374141842010521282966683379631167368573499456670931500293974206758774176509381572849850423422328893098649900275311579517629780124197700074493197889e-1i
-.224208134808466613348230948525974688278958371156606124549022794637895919999390390938388847201566190628803186392052569892424477867177714006555625544151e-2-.853761856906862783417467721457911689408951594423535277443791522367095880527621085614950889503556693164425454385140805342655947456872964938020755731691e-2i
-.111475841003810901930092638030391213387628340579563864848943674170146000714709610114188113793781700605721458103187237682217300269642532866622528652418e0-.673855546150149613132028942476403314999419253672822387277158695177011010971365195899933282473767011457057563099850991102385271333213689497358590634305e-1i
-.255282495538804895964870080360666560787713356831042207820390514501860894440289190592180182603200012846931788811404785684818776821599518092629238099290e-1-.866883615630112712106733591305134860545577399457473055999095632959624586516028299004414999168979791398282522219976412034324686650546249187346072596922e-3i
-.697231515874466446384538488184234940539916917184704703995889461888826224541056663663107990112415995057987431944690957070311764472033029724683667686661e-1+.452248769878744844596476525684394922531475532667473083030970534627359407624210218362801014387032545554563439098931671834956212407031049149215026300638e-1i
-.311864527771796244929297064016490386284841976823117584641936034434620030042608001721213301389913808334772924536323565914001598272330214085934026488624e-1+.588415459204533627007251709119565239361308505323714946437220313525283609243435801065650284548847120034920259970604051887459098537558409742647081292891e-1i
+.795798305820414441772635018100497566635506199272593929554702798271188691370297094131774742809240708166320226426114891995433120448773218175117372197846e-2+.166928382895270799071609265965539915355468613235199799340637907221797561187696025053500517830885937614807418839562371303771626434368277767714115853106e-1i
-.428914739040808054078821281033780381653554841240367988278757641606450578456554710211506077405449517794285016105171098928504259135905017192959213092564e-2+.584833987000403108014238834106010545717493869211732621523107085861960380553725636384581365582142777202177246504448866102872009237511766639582880428892e-2i
-.166039835234248605168395692455710150189377284544633718841298632630913269935380526478948706628060924224068557486368646448668947573638762018044959592584e-1+.200923086886144680627612169780688479940727501786297842813254000529298159701143239305289337727425161912162619258901494452917456748834933868354158564733e-1i
+.493110046897626201852187015838480201073835429887394938293442431776327833875882697774090107083712147001942816745096533671325042973139404778961692858015e-1-.585401450123216892893962794212208150788759848023797248078437527754667458969297317786604239981051571186389376307515909654844130149347242572563252810157e-1i
+.436775602908735689619782185343315346552302227193007697773240220520370639278478298880296206107522173032383733670540308412938531572877187171196538987265e-1+.624281577229912117041807951809809808854735401488183710873798616377913032019030745583845795262302478538434376525627873652625859094031620494169570590269e-1i
-.820871739175491969912575847489474813487323897364632739559130344023694163131568545767962838654734207770828305031295139522598795053933352138014852060250e-1+.153977783868402365943397021529865709600202999907793276674469353437298416705710758715403551610153532519094084108645488606785759883241669946614926409774e0i
-.531364565346588837515066600966634307505212400745749014838373430485633461190597998119744941961415269203142738909432791645752784203942716072791724682537e-1-.137670992283622240493108268024664959649508538917720021873823367758667444624346309039998742441655206439108142256776972059645275259590503251207207093962e0i
-.329367309933453550758046202500997133287001384147297181868602942026541407852453801836630025194742786074133279033982485578453547217607361433188482531717e-1+.111516470255262759413489534551953688808951991037747465245755449558701261143943443177727008019230937768757890709065655167123601308394631348490885481727e-1i
-.257157963318108137578630374770910753159598761235540129433521018171288801040777254845760334868112351043465505038555573199437675172012783238123289231231e-4+.103551959473095682392684660367019307618538443882814516360880165804193441168241449046534324476304143726512701119111814701207462739581816296643977731372e0i
+.533280519560874077687302951742987714994857541826331351388595254459139731929297465793155072456961666188333104062150812304367353019826029640388413358777e-1-.113057902258974265568692121435548603916066743732680944774532192987840852867174545760041200069284839582308875107116454561426482514193172804327175379659e0i
-.117914851554535937299430709288868880245179977884564713027165584423454070394860781355649656392624503182941613004319371673677672045609327804710134437900e0-.851206989352152791929457660215073040629849858080656177930753269782613138538352897647651339011033762545827106003878944444550671577842001266945836249280e-1i
+.128049161861740127041929801347941381693199137957223431224513552362950797192962662026727390911161310245682537878798283800739932542057815137794102331705e0-.741996950303833796463773745284285241395729404488549358514499373796482270886746390796473928143239800019277754812724223340784775539543527855308187280355e-1i
+.504895134694156301478820284695151214314775946362887323192632374412927209067513755852385243643160338815415192649653087185869775003885780342209050886172e-1-.920051903137721686955804206161734502241171119439795976047045040402673250878671781122486185014295423046717464084668397180348887951518299521407639520763e-1i
+.588714145707470768240531889694949107347448842638721945300227631270191985476566544802892947646857389639183248426814214260137921800535713211015614018010e-1-.900737359020898501543235736286501596976876994828662189980155337068740624360736110997925056578295556202216260158225689693409482847254412219953655418100e-1i
+.188459038090399855283536583467160404808451160946954988084515613695592369613251067522577047859798832965455627206691384369548673787066178720605370852455e-2+.136651896682201406058625757798256485104437589377926780740040817147137487804087393032704405832133083266052423405463504929336013684914351725793120208709e0i
-.105956245026008488938213839877278793833980613971078368691135668283722682676967516344426249667291385135942720022296571465076630706883363245600637686567e0-.370793652709946773014030413965932701566684731754959607871732912160106525982819272818778935045739582452826607065434910712634961334158532461819854348815e-1i
+.983393004352932013002123694715464769933607669641605436940878309069989968573829736158927441649131915288133439478735140689225930078914995945519639444987e-1+.870496996418164424395450295357391450139565490993173627204583819024458554904678455670183223568608918766777566069810208313305967569314384957915356484029e-1i
+.601772199993733824387957117006204414220269663819307196388377494087120206243642943967745891129458898514148597582291335644657973496820227091687407701953e-1-.582187614007050253687089348184645627286716588581357472162272852914144600851523736765024126524901287009950697915238497025676304881847533523400444081287e-1i
+.588651106045024687852541951121478036304100603061693105652572876528940708605211973568560940109743059899478060390111738833103496291155275979515138128940e-1+.350466602271134580268594307974078806699836089095154012891235823882815205818696557304430748400822673245623939189108948314044629014096494282417089126179e-1i
-.192758570627141276153606755479609371759695756454370575925337844104613834728741163904598817306058655756063329678805972942466289204619009391278974830787e-1+.901012906353871007499706490985656453579789047683918442543400862060377142429434959598803756002995620444300802770147519357893849578482142650526661008840e-1i
+.103893792557194727826824705506151229116228128457076328843835224954680653330051572229147536816216383685292350174103519512492293482990811748279809459620e0-.178486912424686715897779663314707118972331764135949166326468361348670256370367697631840165810301705634260937245153198255094018934158637985580742301303e-1i
+.171592973139009139623991444419191229050879840133345763106867373436784495607508529382351917687562132725454696620025737439632984029947660142213985443418e-1-.902514680239774536994921593849324019837129213125693298687896730003994928984419058869936507924789572260458181455730197016012452430537231668552973365211e-1i
-.104386783188417860933876439043507878888084184959876964876571255124003516451408287643135954685597232389100484201281089498325775591550746834663829079367e0+.269344614073644309148288813491947269544589515299352079779554305059350899244595542769557112952733390003232214026001933481994045204928572647744386255476e-1i
-.776330578361519475833359811648087953995275997039626082195350052081034407720740623168972487081152016853570795543144092551630500531410976136060023324224e-2-.590512068456820580725642050641157669979153462444931379757444988923521633849659747111741408481062420908263489155639402055281481595829095275014564430995e-1i
+.591611331404530459320178549679958781687112033059275337963796596358921070452094221289640635173584166632006267224255739244016449611406105089096251180354e-1-.108723241834081355226790980489371298951294406561087931480785653072463949798685819858479016608333109930737734706648886428903269797484947862369638803193e0i
-.831410904178822403307243433910262889634727894148142843216166541117477754937166935279867271045096033937978317916020040250251824035403769917552707856938e-1+.218084725948789774634220795832444655840703307131687325772797838277432998529934897192949490626609605532176417067944893244241851638268530879491945981682e-1i
-.761325086065640403985038367094064358888005734458916963953824716529948558659740464493783783107108363700248289069774649696736215064972288278824386362438e-1-.716090411700531096439156314137826423802213014938623643419963520699624152813492376990646618220958351588201357001511582930226271854452381186716331534730e-1i
-.288880111708543938511602343176782289295759772015077131798007612966301810134858416876835421858138110645314324309268779239971679035202490094207944344355e-1+.109683070353753355965394112959183425509240301419562887414969646421035478339135472020359206277174365210636930626566934573887978830474899001766407776815e-1i
+.771243797186519458944442388603123408812035469249205852430339487164562113874017990945649336592229444154335852722189710968165046246749770113723602544106e-1+.870156902365242486266479520363061609687007686905276713476701902685780812852021711447955506327391090825820057881573823800281608538857574596668571535953e-1i
+.195862028504973441542711702741873072329833033070060295258460914630180541305026033400234094939738597074117059391868598757467904917830244145846294166777e0+.452704148411936583719380818311551003830007163226580226469126487067740503324211035192835251276745610285835348771673222907985791011294023236208333841097e-2i
-.392346091342297804330909524809370406668605449997809113532209606408296921337455003002316334251253533644982576237818045035554852453880885259687859415445e-1+.343973806646764710968455840647011019415681835572162906583432721347042382537222655483107904811674523400563624691615752767685595699972368578800902671299e-1i
-.101190413222564511838102051658873741946440899748116303727735040015333982746219766817917755938518746675505481861158188405849247825899667680840751379016e-1+.103699861217829343714151494271643195830760482418846265327611676882238937731042005872192935588928935428129373207442678069311340178968641586119891826826e0i
+.635282355616270982132083645122955555958230917588560419412899922159683931726765397744499638624732055185250837739104537389930212492699332058137555124936e-1-.483040252119650045904950035257332203159359213030904086236698221046907504336941013541632869170699889693874982016940874276103418160038197618915660352413e-1i
-.714181164700192315127950875261471353387895977051225244022815987168064457210595013807927598257704915750019673492565308288976323572600094820839789454373e-2-.768235702522072756401019435246323562272108629811085059678066245667696461769548673523236316993628325953531683453336850037831715203059826375327981667377e-1i
+.982897289189867799210931871404844970797594793876909701022027194018063927803020914502867837967285746383209693703465908005189021434359776604417727116727e-1+.107582175650873051538176121129155478446493238541980247218985984329468577775006409272649076883177222454705502813222171201144338886600277418783566115151e0i
+.586044111949025283957352196667653929051440131032028777594068055622879702980655975001849658658395198258901713171585252557891435339618333949716987799044e-1-.597717758062753188949638461567968769716325092462263926648830269523942306066139483104879265225723298633784010005922250831152641205284162756937747119384e-1i
+.315078456045940395699806984746645470762012050469883773427510872418917062595487337468500850856715696826211299790997941781223383957857502195437743059480e-1-.301905717276616409971820405357164720284057738550396743659939503213944975544830389622758566927776415535201214629260131033110775196202726709349599821238e-1i
-.354923631292682058093854972202796246895445577394220227678393675098715363759193072772705878127290711671875185865126410779375139854551431319477904598461e-1-.262691514973656130109774550833982918025965575963944960470018151557016884493054011601386796701031571179915577182687264377368761654967806752687977833607e-1i
-.467642099715334262538505138686609277132352480384216929156312836111465790163758309754572831349767813606460318025866394232462521720799825741188584465820e-1-.145052989004895407788493868742040728826166882732208030535376326993541078420341766049434506755859958710133890959948389857098833741786115392253722465018e0i
+.794030969604424231707290929720996091145956854654612842652730901983677455566057868037641936894807806836452597913683463184050357832047329872747165752126e-1-.384053902160372426194131034035639514142948675914438159095933747587840068250017491532585210124672975163548135419147511964575729409832826368896367585214e-1i
+.426684109753091094930984791717336793882881373083083379602724494654531510438048532587606096417860694625644259246585324190951437186596282270491128489424e-1-.258273877065405560255116451494433362242462644337964169225465655796503697645678200919816273625392295736108617206390548314868761460665704058646704302806e-1i
+.759209818329128457678981825771405550163283038591852778772146961766119669158312186943613077841322680739639726465767865499040821392632897875867080518154e-1-.764788779504565460937430901126536013382969104713953930339479199572993592587452432667157076750933571152173480332942796657242579768090626311542911668737e-1i
-.575969180185283916317768555836889023589624409659978212693961704039785556028706319078553040285755995289307863713594045378817563789211008366202840828272e-1-.196173615632644157300299263555416703477317767527449677631816394955309842229033329588364628712946835529189303536646508729588511741264324444238109332602e-1i
+.856062251969735761784019225505691638131090696364276655236678096773942628099930719844678469509498399935167829285899143413446008124909184981138705822221e-1+.485316702638708339425477859708453067661328902606726539078932148381423846597546032038946484436244988971259578307517832110653433406207523918384655176640e-1i


==> solutions/sicfiducial.80.g.150.txt <==
+.759017134871805898875898997741461740779616008165459396209717467691260175711991053325883245651841686959456233796522126470819512224894007364687188920136e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.439517759888779817344635974959817797049936528079159420579509498852148312090162282432669698434728308196245250151599119589411682579266797871128704310882e-1+.143366532403750501860641180957309413812487120422030379480762794952011227134560014282853171271057552566799797542241444178214783082403318812306567275061e0i
-.107521424306044521963788896486352989520254270944762892327133147251815205914009435014724051525068871207368270217007176398659805281204498549483139135861e0+.358026942624951480323536691053234328327698086642761991038852336855694587511783452175429925819638519791967370806846099615115879817223249581802363572114e-1i
-.142716968333842229914243792552545411432086075161734457558669385149012517347449838992683419838606114946276131837715298567522493167226431686931158634381e0-.692116887816371896715317930607398017875178725383630219239312210418961646328518279218949209191249488729377274880110284377006189252954830411282186164430e-1i
+.399080615861093531252729881465798643899918346286143183680796222463718859874317623609534086438182929715250537849714551745781783564702364265491895916606e-1-.386574901909078495301930803189931574777803078066851815221717579488484920499980917413728534691871615318462867138176400101837261059402547081314992167379e-1i
+.167367794785947708475146390348589709929205461746293979730329308708737481287942551278253264236895065615226907892669344648756869190414604829304071292538e-1+.277526219545509370166637283995641036822365652757060716842364161194792411601772347824387721387099984128336641454245943248780964682009591100239568211168e-1i
-.711295184198307140768710920854785696965378888256130549181121605291333909058131337079186945179451779605448810457990690588388375597423201801513994977464e-2-.731899044140499141129158761302958996709096751711825252091303453469016318497482318755298420483351885613893248057950204183015877044880153310677580086168e-1i
-.620288435296635572590674500204436844417815401196695870507288088544447990835168149044675733146615739680058074249192299577832180464751219419801529244356e-1+.383939728370508224559461422183333609453722452209021741585711400471697235207993898815339764071252069602691928367842985437230426230623514453444574002081e-1i
-.804081071562799784446049739492965729254267745347712427084333031655499923370705606345180825470218015279245950656945060815270996671400700693878600433605e-1+.127478635652189809311537507461585462883002709788347198439808036690007696004641957012455248294481762648382021685266095052589278827595197021991865225828e-1i
-.859569785987750362848084193944477525274970399137458269769314598956399970754409144985805560699323628381919816340084052434940132990234728226277085897295e-1-.452169677449772017872189373276597132738859034409906640233184654560188012422440243643806798458120708546723270448814001063487244945395260590724592623259e-2i
+.119985072462551571247061204875906868015513229821158284446769025214303052183844419982049163475452020412376944646735011019279910325471850196187121799234e0+.445434253680862022756545084483929561096186671861808491142313365436432183094021003252556949190468411202056478351863874180698237438399904612040522601847e-1i
+.764829376991938929518682712293488915657744006948411890510797069614300822578813391933472737543604076000831527091324510607491032166020519766852181111907e-2+.693072265040028391235285103379957581538285117446147920747550133742601544002453036675514016048896399342932183690275396184931223989695666631841190265375e-1i
-.486393509888985939361053232574059898279293365021424853929454894078962597436642416552500276443629949342818000294252652724837170940401248387428005036038e-1-.258809579754856747465664167018322422416248028137957491403784997831679326763882675729923782130002864187563764631068424879899478568139499027122769174728e-1i
-.104179787655764227488599481398291361056990771098195814626900676537520348729448072946953054899478404805244945699401607147053777544766383022539213075882e0-.628490709515779348395831580547732811633401925311499640339326557287389968816333049548193674606049455954813079653436073618185929755468052980793776808125e-1i
-.113560284976406965923499066457894074996267675236495982218952321658079994134302399245687862604060725287892067884162198179606934956178557004975257847463e0+.135173686965789638003234741495297172193242400765874970879497065337605766472398506055742572100724473917255707454335899216196205029770653892895765898025e0i
-.534209816841382580091117432710179832755881925142165955681556290639822526419573784405472516910070667593884212383312173935817296324420202773177658751896e-1+.139343587360417298959380260366758654860488537256037150659659826451351427669099801667109488449704863207305288683623003962268110452425733926863225440291e-1i
+.705381233937354654412407323723343702405410909388196767170845938907979487058767625975851977275406890167536979530113043152540466593909426938473317770628e-1+.214432800849542832331028206005971028872466689288179464591602668975777838350771527212116475804674838482135922764410142204881501870221391693728633750981e-1i
-.579483532806255098754178205605144192763443520282434689890352155890067669866442415358551618759657022101512830024462560279648348851685737985705374557676e-2-.718160716473055466368912530548437086393964586473836714149643111681080463793812287111630420353267305163392061860084629456335506690241694643925357454032e-1i
-.692884201105147112138371227847487642759680762151524009462121324337034858103541561204986089302492002094555956217493437154728975339084266692922990614670e-2-.133741249344699626115933722769692999470793309820146989641622566057229280025251247465315461045902151374096845522933971999189408821057029570213563493434e0i
+.256430527697408043404561492254690783938873099745035105605734394091953684286269068084025060507756305595753638601107140696627292016510311958109884304650e-1+.415487739080262745606350793640654223275236544171186163812232869444613794977142028448036718871814091237640142921730957378451055968394406958164305457473e-2i
+.432583883335202051974003182420841346008614777269359787447583283548182963414767796450642032427808200955460586721050821288042690187668257128790035416462e-1-.125864598926327492988481810034999935152077990575317849854539364978278006842527192799744662221531740469249926082732708666953993067295388229917918341719e0i
-.715101582599513832703584688526114408528201721930834228057448329818990147351937524152917696797209160170001481070981135167939796569886253770344495942311e-3+.110799891365804536084872591753300547259675052358534059079497934234082955619928309673510014000628121863256716963960232882070275459247708114213837530714e-1i
+.444802469217328806278932461479288144817086633405217512093103793373884382246516694480112559818799890222498877977349503961630232971034557333759949332179e-1+.343309161358570508010256477422119963960662535731026173295070487489920379221502629665867515207160989960815722710886078415318751569442074239412136090659e-1i
-.137041853504043910693696292714458517525801234998929289623790596997275100621681592535751750906420372500664489474627698721491749321359513789991919084032e0+.650586651423342824691705080171904351587893451819406209630890113343944875094059866840108992356065837955787807145198356533857451487998347792639781340624e-1i
-.456223504201677380763711519544072962602519918327414468970784063936627690550572486948222343122131472305581938464467683960388824047066651773363936080531e-1-.126755635450030910512648808215012664503993970199419292425219885227046192810749469980913009099249735117122120081672689437692186656434873024823929470635e0i
+.760464638457864735773471463293402866903891958390001251062349882611175527511409077033107154584126919626977894169952366081841940236298081130826041032674e-1-.610341626103496496623128958226764769158313657777799507201202760494259766707771268217819200905196534417016206515787922543502825588504512631838973828673e-1i
+.299231234719643669833334818928122970841884009809514010828381784835835931035605667752386679091403464524494703178866301620103025047039202635358907755509e-1+.910002394940331692561444442141986684242481829072468190248258104029274998779558265841423658407000017423831549697840929811993446066615702713124967261359e-1i
-.641485793803715192163484991302354403522071026299694395233255292206677293309593847800240623789166964987439754048094330378441040847717343011928016147368e-1+.488962636643410668866084273177046422444595511083167508488259015556152894420333122017243858007383522300301941957477019096230746462584066714807847880600e-1i
+.600876625646075840935279660574282849681445123959186408095047311118198394204870057505017482716584231598876616244056452856342052386832419490937320333439e-1-.366121972019434818637360368559671297318060008343763125376505285736563555693861369948750712687297127915070022170286612235429964547571302552945962890797e-1i
+.817653411298645866738413534837144128272578495989696327572742532943568640545252545982116943346591821944449255751644833259962488421462936055850100593649e-1-.573191415644008269077170300500246577410727845873461776628254507214622254410023678232368057837305653880842849428134140067936929675165207098632624692696e-1i
+.688491515246008566083274230791758936067186296764344896063470753728663228065218699175323214213177356886023145117563459135949836122069048401958836386535e-1-.119324062511978413923606756951696512532586572758509120594593115214314067606122796188751622347507012055797989329304457853116151690632483284155135193883e-1i
-.240922728654396106686272123844658978643646958006163867859055318924053969737077969238358226333342963927444497206675431976945208836881162950533428112889e0-.377319627830833485425129231585729803877180635537307668768993207830693180865472029909553772792441283305106249076448586651614144364651880152607521777669e-1i
-.406512244690400646396869034724435981250866901908427778341759342009182049849710780426045537091502929886120984240781897085697040201958857621734843801110e-2+.125079918144775478912492054288036369003784164621165210732439137441408016916209721602629051415746559242397486897885659861249279753929740077119896759817e0i
+.474920647336511767472372514128490950542107157049727701678539164544730391414675507614128452524905725304456649334662590429886122938265356680978539811687e-1-.100385938845366553574404283188956304558037423313397054557015221161008807473871071663750475157081850974670529669708809318739528378050934597294265699199e0i
-.467366868558239376742278647050283150225464870995751306348447963923030877334455635241961876684156918266490194202421265277809310960290047364773158088831e-1-.359084198479118252663133380903982868709050943352533378411592052021145355632796355704172546483598199587131202949451516709366623456515047004844757373948e-1i
+.266225032183381599801462965258271263947561959525026798578392701143403114251741243440712826755459232552543607497977330123697712454821908463050390411205e-2+.576344082972985922535753654584929522767008683279103443652504574983222204233936395115473103174736631727721669489745492686749031208642272518449503766581e-2i
+.168110167310609346731040755313259219323648600634122829247843598937925537950269013321359143768002049145533277251930751490311940758160217056015824898650e0-.896744003357245551308688965765483499642250451571336629311692123873172601870556198281989315119498108815528786623415630013390513431518004417053536063822e-2i
-.426583119902522635553696676393116498949606863392217544666026636406932118338782135412122918452540353489859718282184484128876230238267190046895900205255e-1+.279778987344816686348229463811737933560763398823284351876053107313138911428425064757611028715347878469448668240922421603056089957949802622925646152542e-1i
-.341807027694121388435161811201480868261408702323200347624296019505407407291865739668223959297638671398035676355593534453297275876593621820931460792494e-1+.507170300702709617279040345332625653364517784938268053103796656629548103659480375982631419537216599305121242709423952172970326218055260683049623455145e-1i
+.169661424155609131146218622085219435207940114652276601283474605100112928683095301679475980281924504633135164280111220202136431387944206492273013838569e0+.473040732136922634606795877979999818926129152965719236211916579640014549176565870830240429854149944306264815969827808095251867991860220213383345357014e-1i
+.242755641642597731745629948824568091141891982086736466845938530803143543910983125735453062287031944121645256287359761848358336732071956736487487425733e-2+.568110430060934141201101119491279563850295292513089922044085628340886831986997702997127577286334520980154868495240339178239777896266228344899275816537e-1i
-.148270174032592899507758677689169558989726995021497209723088364617734567705130326698952778068328653501930623148112012887629649183738894808964602316846e-1+.763334063315472254523169554719327349497102637363844987945626875571338007834478166773068996623954892250366100053389388885903626995354861017741057058485e-3i
+.275266348854956338296167053720900345035926809829106811125030714712036175648234860466798426946303226347417044790545907606114574291916581366788857631992e-1+.145287378465855732995215265797750529185313029429802684928285838613095809172358871145758594044426216640472616697324503177647067502861575287639651348258e-1i
+.531914940765176193996840018613928089050888160444651425774937395185511147445647659657117548199644608274313784363748678873338407419556701957753672603241e-1-.483166339200940642965983460223094348234626790545506966202305868654736584888462859177895938741716711395836244890109274805325753020016632186006801300031e-1i
+.445267899483804222726936587344608012879560104323684498895908608835839808122183665802609161351413614595104707285187164504250718802997956415521979529791e-2-.221750059404186573152112564764538800148955015436099049950245133480342633579272701596981405991590662696772919793458723998113590239421035174268390023962e-2i
-.694208938344190163616146166808036104462772396333804811039643036216068911329824038256618577443897540207545675149455788920910435626805058949742902361979e-1+.223253081047366746606765365470273282677783518777510493495863885230106344109516169734768697425131585517916951543927136579050353531759435153876101815098e-1i
+.152584512038014182944129413040432113073149681868731381966567066865489474165347968134818020293856141927797659981744891977017931817456685095766544751316e0-.481920674278801229524068207965629777619414718844000555232461870491943458287953478120046934245957814904617875537579529947543565706621761071297775314463e-1i
+.469482917887830802190280861031362232740059363920143089754266893732995086774174023500836387698177805720221038939046256264436623732226609082633231348935e-1-.301837374219991565187159213130635618171974202906136272689923712221410509182924893828879790095623384977388095558076369417618415966841725019792060846610e-1i
+.906538372367743435193266745619491010886332414975901543468450254393741208420621018489908830258248615831803681799202722903031530198014623032723781815245e-1+.719922545355905138725390775122039650726298970561459184967583343148850069806235414006232170117331791070407506067848200083244776954330434289902628760725e-2i
+.119735936554857801149467011668452114711227569306303114100040949536621806794763666567447471290187558161880590870546694261225093767363176007289157906067e0-.901868808065023578911671810748757680198820899633246653003282486636318146299894806536308987689881447426254368314437274240651104058563519424524949485679e-1i
+.989027098153937249776867958885623449762029515655406781840509139023789909037359205895020703973153103867448478941472794622431594728738529798363192170404e-1-.411061244194254814686043401989009019799854665411008738718907992805639774559458230792290149638426374309581838724639629271304657228021410341821628383968e-1i
+.957663233187363591364720623469969887883464630616542291312419027361838892408925070655460673999100460241598351996357616906553118724091065617249468183870e-1-.418880561748411968665847543322601380999489355170563885611978641486688407617199825340168136472938873164572383267934193226577478845670818309923370531300e-1i
-.276049522126855928385525986970361953224726476463004733939818185441089625555001224982313988195473725002799369366192098032199194958850348758220546693518e-1-.116820993060062556840982901696795423502349160510350624321789057599379494634544936650317868751412010281733631274110732533262163237952034027660067289263e0i
+.858969049959578498465240475478526199658988600361394305996712027333051779396765497525333818832119331060381018882076222562494644463037590228928186308872e-1+.259622348052355051087306102410586196373201353528270647219345591823609818149748776774576574102254300959607362733415430743454338575189996777784495807414e-1i
-.357279877838743494577079688797467925023765753802094332623130882181807997061810197170663709814924183690892055263216341959228825007018436493587844643661e-1+.136202994806692808144305652323511343789758375848263371956706759693980756221182419775095978355228092262021437244474877453417291273250634853621164589544e0i
-.723880192808538734379870076208832119836382483869516137516846868596609848689896764406843743942082878731670152494551057377566920406575195377218451143604e-1-.160397220380832280179963296985456402032254587981228475115454343860113762002274053721006320558593569050239924537662086666902510473061168954121663782063e-2i
+.724762582922094512593634962854992337234919651383214082845271551313925639111824152058269966335944187548252827809822639649893790179073150481439032132453e-1+.396933492030854590564168427117771900815125631034485336583535175452015840049695110560918211306737623210055352461921617984735154331074756948403396183084e-1i
+.398364068053386151373329222832779372132553338688370970878817540430405392249195875240747444837104725652673754739097782039078648249801698152359292826282e-1-.123767035018862113179342258447754768188571733411668670778161645002567202079851426241594200189093900385890866699815824734128319552383385798022756587830e0i
-.235302043735295277357095083408385836633050265381382529979334273269752971597882785927506218654512820321948860755369599760613068870360951701054016147647e0+.392036362796824497116164893330590931848858726156507727538677766699874196865463979084631026825863492845230128046262614216950247205017472831746870281270e-1i
-.637586823300790413168294948012546378216980622915489952862103208378854157192186808149184785376546192722110258623358441411185726773514447544668044235934e-1-.839063495411230305566417709604979567611236989258023370843454784356959704746571456332409771245138808838603865946810720373010832825914715617677012667683e-1i
-.145697163341891974697757286857116061317100567318862119198345203257420414234985127177384578773915939609006963222380809968917047560984237391798130912676e0-.993108296178545719035367134999385834920284053626080606798169733982960032111176301999705601260508542372592577942990521089207230082219479985702350332377e-1i
+.956105427419774396129925283207274033224244118212936843485285740866352129788767880235712325338887728362156095020810728915904245958573614312553580200342e-1-.627555620314626000451927867362811497310235395082227134409608454497349530323584211017448272866226914426119413274098637025780680081674961760832883312140e-1i
-.100312349552521946923559573127576539395384735700470262348005816679807136223753737292940839990845821635170560571604003899046218642381879998405028115164e0+.260727876993320488968562999384238269587145697616246177051186598265380977854178846181526474051696621070962177420603677899296524651741060916095720422556e-2i
-.178746406452966263895547314902690908356459320336804497310861366799019922443809715554218143715762457366516209907357539016085871746883939385431008443163e0+.790351756541593114356513859654845055649527501540806079130133862625806774809736653613407401714888270865765718720300871625107410341463643839812925214509e-1i
+.275950948315490524578884637139100054379685538806283881294700352215198695199359622821804868546227128270539259863288568558085275859795700540191225005742e-1-.168171097579031040794985371665106224333337897821469786972537176273678750479799153817456087232703264981978919545224683558657501648273624009447018042651e0i
-.485077287986506848826133477025237303309219824964043456464955821581097037696055490459754315795788522957493465790053335588524265970316720571704896213539e-1-.189146346194597514202783037278889065851512924063298529454376978884803085717456561846971475924923603321353536390764450160833579321863961190415286166930e-2i
+.326763647305218101583064750693649613780975666331482933372207730263636606786436995433894046769255269055958985088756349340190825331380085595334709025579e-1-.414613724770096594756997983563394960536497005082157552972026301080554795215585489943105502373562644318337960194865976306652875016479842530400168483920e-1i
+.698272399047236815672784681100823115388099718638113537691857523427615616645819803019917457128546781637990914449392455102393896225677303360795853582933e-1+.290001957939866567247129595875273034955948180624860186362698074442600281574681891821031595141709851735854011436314591218314269895285551431428650128090e-2i
+.805433125839259831351148420324402183779237894804885451850248980653558737354115887979284734232141268040155165319225482586569666048794930734721691063681e-2+.388972465513803119717487488176508425288413739670387957375716792333005989695975676759110168394407593395291707353394178391391924127604136172998775281385e-1i
+.527480645951067184025829444506646660661697582616522320217532533473737684398322006002487487297135691271565346067763139122931029258921678143954143647899e-1-.107550105224605724098186140075737122723640986372246941059672406964059577448831619891517368020771995260315581409704590491187702844637865287309109215965e-1i
-.129204089312667039581495473234923922326783695904189777438097017971597234841047691773631653423681621000082655021442695028020573357831778399902138771879e0+.103022901324713401791309198327712190563154472153286927560207084522606550640812981830683945071237817887960862883003606424432231027126995661634394053154e0i
-.264680358553146920313754567234003388823520854149811498959762632227880804079543241983494441401339936475746937111879090642459876067050966872363564380950e-1-.310846324520084603354882959557225229177679484706065795774486236104412009242067836201217292024521753907622293553737985124365578659795998138726241794346e-2i
+.143378421657366913927700109557845165455151404830591677618917486926127572280671746643907796593644907921704468016701942924103383589446975565900681344853e0-.647155101530417506817352403163816254961933353459362759104647788476359528049664025910411295070172955773698767677620586864634176862219743435958282797204e-1i
-.104212639705629079070940542731292106169463285252254874202058805061364797110787352555236871130078020548980673659240739372702081171871803625646403225086e0+.689858423576045142691127210742727491282210017434838876876494371226112762773612628870963457641767058732151170367910992700582465637451520478531693141281e-1i
-.161398732798133705936412107644937675601815184307642996078409777723580604168480320799645629765000291816002690123553593858187401509471742597710939407898e-1-.217480677055934594724056502103949314081632239929782111910750794436625646112919150331852235968282543258996895068890297993070024886885104001925415656138e0i
+.391201497526794820392295185224024474340394554849949829341049724677270232489848404212157229948256111510519755622780743675879772201661765086433995824273e-2-.962599809970170217896596966191192168489174508923877211466408359752592455697548568971300911860001308696582440446848271743839173115333975067179290877949e-1i
+.496333573536032639852710607708320616426394597877567271880507715904512931326211473650579081944813230814594440695578272521285557944624761622456366406870e-1-.415302010222779535836437956991608095872273632464005760990069586908001808358646597329668673502101344389397667127117492174423406903318156105434487781381e-1i
+.131882433646016952758578873813497806460040796482333601158760097869023054987919194577198441525228061763246106364872470610616144464035434757602754272293e0+.265434605812252385900791194137507167037863207980483965229675255330543440936717784619917725451873336463565447422725454759833103898354896283718861355149e-1i
-.918936806706326986204222308382305182931541270374455212716087020537735436837752708044295574278889505850727302359325371624425334419979544656484902477321e-1+.653909125625135409495529946543109196661372231327084205503855981165899778833779095772614832811318043756036622922608839705429386636221342264836007640163e-1i
+.840082800561536700666427078352878016356670946429601165471653260594306359050930751867440371915190076041983377872312846342677934966736486755104915720649e-2+.783547775262268493523271566146751029305427461892382030234711615929959426546932369549648344062798965388484926540143833337042295094364098065669879345709e-1i


==> solutions/sicfiducial.80.h.150.txt <==
-.881376448909192348137779310055456445655931044775166439136834663874150476747791336121587678563721582359195197426887559257701745654131207091036411566262e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.128137540019120506518165665929018338204815756056954807053958177514465813322844327369478279919335178539918423129288272304544492420685145327740277061359e0-.309087501059256382497790973601157665584541639417872038393718607052699005422134459126198210122471417844296816003932638518418723256133804923168779379710e-1i
+.672219699265526031536979292002562333677381838613707345652676625919382796377532409848298053856017369556475742146206436767008567370761152442937363904005e-1-.822933782468604466459817419748783947569932356428664117794170171112013015962949612078664512312262263236967363511591871200809507439650622488805658316911e-1i
-.939296998321799236197804198923219421998812162658574763015234514888584369033922445237969128187329921194574572110473423420352957638931585856605772808464e-1+.387198291001132201607582486759481460034490318122456632977812500009389655506495121905571985914782337569646442160260794007694721873939403872146500107075e-1i
-.152239943581569549126653201955377258705413783552762995190314826824798395116598894489764937076946585987573282759799082410703445411331159147870852474873e0-.481972231722520874714431339390866166757412498267123301202083431305983223509831328807285285153921194825579296833586906419959074313556899624434121348980e-1i
+.158590561093087236709046883512509292927636326709167700193533506954343289691815040225744818762203961815123854795869962620951830850448473539145214292004e0-.588050849443650086268991334374677283752679412869440128576252095682093551156372574108047588216723375166388540580854607074742521280407712388502575980678e-1i
+.159572068612520718832435355218589305065574252647433680290855214946821743731527530781681903252315586948981476655312644427237159781796828325487973594057e0+.635756934329353833749511073158744390680066044086247342558426703458956356171572957227984045616129825654749780797289732420233382592774299307228808368286e-1i
-.615586336899980517086826195714566800015818998325733860669037777006671785082166076274567607796427828352193768053667168517438790484288244072265349243792e-1+.481587263060312691301735419159892947361485764996837485544812073678336877260922907763435583227760745652047426007145125533390084271702529711925139776900e-1i
+.783386841066294924997466540307001545459992568157545777046199406196581743063034107074662212782866699266597466436601714044114079885970745227900229373998e-1-.106918057743296821570772320140889578180996966831962168923264963839783946386066992560648495402373409470866426360590766401299774337322770012098856404604e-1i
-.535098585876464673047074860766024233032177383475540871020887480224657869599082935054886223910767886792268798458882725727840062223582494621322767871615e-1+.434626614484075467008048114555366473125789036009994520501995074898736273513546944069167713294141113238797210438915259926655132749088188758211609353869e-1i
+.809224005597707399448617290066133381118186653421583265428056326463440548657905232185247559837215591761928919968929865447467185469086303153305949620235e-2-.237074451039274733820451639955857716089415898231412406250846807767335170076912561466813381051598350210887283792210603868329179151211866214389800366435e-1i
-.102338850471821768495341385506365624861987095666057509046135948891057084913681623990061280820824333184852179554494171777080312357892845806935598190584e0-.231625146870789954697707781120667756417663067967391451956949108874455167190880300535036547670112189505646580251381962308973481322623560936312496461486e-1i
+.421011961764858496514629286577780618704775355691077514916215061743212006365695317759815794665390227119080736595371727904533670468362067461620408282059e-1+.217933526686473116200282631112371722698511984657612732783292695987199384161585289975259001247459445577318508334763589657602880766422232152114189928811e0i
+.509732893203197020748812157047830494103721674238903161320374002884885243959625863139234785707002309060921274811873339311340156333492471707115091569716e-1+.673326065033342318601300548380823277687682490665487416362790991276012886229941820528841350117279426602129456868620369328789868186472063923505986521995e-1i
+.561100029137693689441480801880491434168788947260172569855775374258803351585998600194916399794660968752492115314698250815214883393585496108476672308701e-2-.105765842924120054542075461538059361756263527765680540852392969734682748156561290602330344050924821022767028923141349666005668407386150124827720954914e-1i
-.269677026614685721645231757500482774058811577858131425483188167165599023504441057692887763777187562900393612154810497546754195391250455814399038005173e-1+.595846399261277902775240636743330858998272065961954854067307562874302614415969385460031411264941213180677951092093684670876014479768297004359068271769e-1i
+.476787310122811300363507920016469830521479667307973707691915220791437612261943669253877424675744843374923783697721702098840057366077867624506760489022e-1+.753535315188624888461374753816756714083324965082626586586194589168980822464395045488020782906154103638538493478225429936461271205248082318000595253053e-1i
-.109972028660614823525604405779716312810496986070860133947237398296808379295288164388379817453770639548324514393469867374867367216460146707369953893482e0-.713372433488894511232150820543054321472178869599418693295646840310077929670757279632967180323651159865408083519995775405680980439924304167371570174553e-1i
+.324977410674292674058463235263431116082491599609923532770519343484867088928198203189479629213086455076241475232634768331601880680584737476688567674559e-1-.621255457397967263636744393006712056453187545086568593089716733325475046515867056453154321773012569991340373315744199465605123339462707322017203614393e-1i
+.527959838618679716799780475863526724798495654398627831817686286206710834778314473533717299530748654098366617561314240657728951690038713226131302236575e-1+.108158354721010752818407713944495543799177588202887662655493327102101307267489205872930036158107408354754938050818547682344387883334672390085334672194e0i
+.682117659222618493625903493587183687294245125643942571359740345904510903387808106060995699686791872546721333330582098818273242012198791494450354982925e-1+.519271145283523888099492974849057532044079471311307845392238693556587780559136383908437271592929994530360395867340598790888765467787223524720343855895e-2i
+.529362604100133752589806025407079381259966580240812067451230450503384940835465079019685551776314207864399189477577665308145291747749041551820135446143e-1-.822832432259901062534938111856128826221169650606972972019933789406127622522392198709996918822120847218597917256614169038006158450800094728503113200631e-1i
+.486690195249775230310735556408528932767158995333214579677686529982826653518721556450913246267551504177752945675196579891921635241150562496074799213978e-1-.116804921733902591748270708302668348136303132892106857506375489689749164073764488940772985928949943019955787983682982638596116774285531675470790591072e0i
+.171590284349047417737757345641740644958007454461017316020374513673065821877098917953379003112670353879274855439619720787650677065316087491192934794982e-1-.990620048262720937418105606706098804028960591963848786760181591943391146186634513926502280489489173570780066871197737248412851056473314553750550882550e-1i
+.638405043283142747017824036587737992630433567877819123710370300032732026661855490060835424255982194101431408072831846086239406411712240406740896773338e-1-.993435551165792011587527192950513331780333789582753181490511822306818917508861228772920966761547928061671164627744983835713782297576039600139145827608e-2i
-.284156511461067897239698333414926043358990233822477127166173525637189939095008618967682165714686636698205417133188608992420514909432931376299552415874e-1-.106771177341758304355915556993447767614412753606122270817703953131965899885630293872217158899129572521994530647031922363734035654013059894749383789634e-1i
-.786365414974972205410429307427805328487587663064620331963439813277878505366675487934865561403256883246746420992177892468426398482507970518338418302912e-1-.195482197057557671310905340190986060964438621982117641800073783437327831375886075230713921369624586115426389196202049958198980342443147429991599844359e-1i
+.106865145040653157400743077773203542090523064540796380068814570627655413976400234722936098117286851746102856515357635714011634164146727234036661181023e0-.409074369810540809913172989649725186878602560715793131911302490567262118605359218965486193953121122211038028580810749865786921155121591064287508500984e-1i
-.388562895177779572603582143267525913118243909733966850324371836096083478597578831481234441862300815485485012573674820924305362575037366586195409016021e-1-.973351377824918438783235817521662411451001674466561579320173942337275667862975136798195118464606989761773580269491933919876752814573220832980630672438e-1i
+.513056303058968852551198499070664725860916944282505118037515831463504461882241714623245102906622754473131999368477397712354849231795335912735185903460e-1-.976256199208019388343445855563888598630367642091347086749458715487563229878650643237246316480960488325785558235044892600662858692384045468177593539436e-1i
-.880748538419839597317916881666351142121283511594163948345797374302076615297717398531360531190787546703182935737702053094813139337881434947249402629048e-1+.166326741070714324194647651988628466386872282147272274057828399820007378317090648070756763411302319508619150763179115472200881114711265428520271831884e-1i
+.766471009363518555454983834720437540734087200832052679470590231393450565171551088947463628493214599521625432284993687433790418267221179375205048444473e-1-.511506417828504596927857175559317807042238924428961527956251465453816731285513761562258927031451881914492287976755451669011600995266689600024272902653e-1i
-.515851633555754908130442542428019983419183032618951678039300856886390326128373870219460914651033869232706353133066541558970183414212932325356866561271e-1+.675526518712591175687914801449876270685797531495038701599321070084886008311899565845968203597548078596245078176195078011282765431506996628106581658314e-1i
+.648453167360717764120242644525345792833073966291952945469460369302328100415856959737118105899241544343659602647319160918292044083717302965745543640480e-1-.808424080088193197570989918570306554872324294629420133226130990437870587494397331953395014152096181116770032381358405552262135294742354105782425876650e-1i
+.108811228825348722409165654461141862117895693154109438954556318899037065767999899926559832633302363678480120140365305997765238342479770661327900081903e0-.480455413730977060949004701852726124774632519086437930064905494420156191344340833329910399334051402405308691908753719380226690597445161965748291020962e-2i
+.302495749396918002418039199183905972793511672873734735071243300175346048067994523444423650050702526186152976432468771507511334376877690570565940008875e-1-.131707422193482306104389843862222734064356479902890427933702799976791890487553408031422397754473681852834425060221319092911385286310823818889340195422e0i
-.200675642997810554082333086094844874926060952403159851329662038746128729505690281585402339246621039242421389820663859076527806543973364835262459981551e-1+.465277646759040112378267776803417632733030445748645363857631533327372662883439709374345701344139236586796415459263894449335944309414600518362921052423e-1i
+.339591188894534362145136415048563458630883093066793393505160914560775107196428903258989020308883627430531575690221434723471131032471307399582994784080e-1-.281759999286184884564591339771319346864195137651932840962348251475897679733659939442258125755493556473432115664365102478479218048529526339775696079219e-1i
+.955559593546606149843120686179436167370397736255210215156672524044260587157558499384436307915634037561818631198387928494301557185263588713322138123889e-1-.304156530712777703939099018220536722697987439541051776567987853371449329058219166656644073995573757540657667894342619335012638431820571004708569285654e-1i
+.176203042730361595737702092938863515013676156952236114749318212724616225144804684737044635822620104024107274826196653497254965413397834982271621984153e-1+.691227556275368180494143602674309665003722271713781355633113728830744218924462477405431217381712143165308232154097075599484191241449009365049511093959e-1i
-.105626654504698822262086374184252097305857609762470872620153573911194317505440784928937621862968164657596195975124220438850875571881652827070143875767e0-.775664622771759523549721072893217579990625785814191221131104777133574667852196969267196472922003709820681183156945304859094797337779586910702575860254e-2i
+.200325949257491662739164214968840046839160723652758264529384501256152755571717936513139113252848171990647074217206481153161607289805910380096648465095e-1+.117375051799371088758140784737855096297172083841154171193840833654854704553366019607531440014866268180549810664651629393542483701874842121949322118797e0i
-.665202126274574343342590028932666429370206909346254810693560967742413455069576129982366789884875674221662680032140830995799172599680620533318096191195e-1-.302540897211663100237733576619047897205504141573986420944455029856564632760893839516966986577908810630762521563825397177004358703463245267947539988240e-1i
+.768046593937652169666594541069960060466709582778377944728456993783000708546203612993859463693191511871569704415893023766812822417596508938136815267394e-1+.233062443169531893266072081163674139867628343522889091379706500018112023103436622567888050275346739365332180706885632395411293642996250690720592698020e-2i
+.702763809646921976873956540031259096850783515575738698361907773372777466831078453774822290741113657344404692686621139960675027772280867911645970373218e-1+.124804647313991185373531566039038597089339896804799997036760221947129692968844807298404550199984918808386417250508702808257406890978835376317618546790e0i
-.420365034730346606955000133064102188989305428842806258125767078734360134457838369580044983511721186605084674977459906741603129920434093719787602199413e-1-.202978415789459447234376399023376455956532517756945466625276125470147401260191467190321479662919443427439507446735086523846952303290563815746669634823e-2i
+.971825299329196344667091722065724794010555201827207087618267479248249357373164511914199844452594623761811750709341390633226528953614548961712812725639e-1+.230598172257293543214791584190918389911602942820505620807890788115680243805412925920592269845176400031937693828147844018873605540664640243334514111659e0i
+.905685129264878760282724204020209851182729042047834096499046040423668470659621898942554440321818380442109546722577705831050656363346403088825632567168e-1-.793793469386669681517147282792494654820666509332424557644923449386237889202188401369414484049337923624222114779323869709805738186219671288939721809597e-1i
-.917905645526100223501734814648927974906433342126414545428809634325708845484734690293103354330340057757915322170577575996262448480354115331792109728061e-1+.302352989380884704076821144720167868478284562193260911242257377992235868285722426469506376407241082826406291362879546690326576375149222018001309216877e-1i
-.739015096669489697434250720698767127850718909929944982821594713613708333345694971669389048544858006764499202885925777770908192586336452096595676754972e-1-.720829472168241965992366459964524333290823944432047079119092292272798213664586548612263729598313748371445615830706036422616095915043784074931893596611e-1i
-.118356112784257893309171039977492399478128238696597643260342761876687944636697932942518345017505785546892307832041280780025725660256185035583582976535e-1-.504861682826935460878939004293539075442179184202996826636594727769687593569732767719312075940307818603446305224403568440356087632587055253690959049546e-1i
-.350075327605704887353295292392803485023621731520517139381046161971810140593318824879657802772888591486378978772370231621178092739341684320069371649051e-1+.529717074765436352383839847861709194432060156293244118586536715982776756613607485291077802998318691906807080114998413844640265548524446165402469494826e-1i
+.951809662298378023826710705680701081540455607404646334402815761592161185852474569865128616389328789042691308677058841464123798558832268407342900481155e-2-.488543645364018898969645150083712848164713172447970072000071064388305396840389707184351310761388539307706045770492473261754752298806603524254734567898e-1i
-.102577852008412666721330321492598833642249558704197381281866235248503124067944405176278121908807423196267870948749724092932801800019793243956182590791e0-.457012084978014156767177397161032028687559426901671504948324759960651204876622390783071976311518352227477292989952096849258577869215407881960238226241e-1i
-.861984980091053289819326435194521108033095637175228139398753975986121282961384268067423888605924502016194276733424118156443498002824319548753690267542e-1-.552371961200666538976172977928640093730941804903220938609077770832231528891085735070059678481320232568182787514971616713204938192621259597287306487053e-1i
+.452921898216972279340453448571760668114016560864107619355357891047630744852244308485157546735164365309823429276976174394913447703930550749780765040797e-1+.835837100773395129268034360344908128222180558670278460145644189530399604355775635367208223917836057322227532118733042663439770092723767707933334294870e-1i
-.185989116455076688282225029553367526262399304444849234768895339343368516470459229527479228826513903156662636409025828640152762032987801526751982465470e0+.110107775455210178438901978719200333563356778284969186917368804425743833434621467837228181281788199345699806713460118194249185573171350278428797482317e0i
-.148611537548454913359033481688383874507589339477551698316241157852993746504570591566203925349847121611300809563645224768420698015183130887007279151070e0-.556704633225421290030387857704372343911582873440608750895282668480941146065567602980738953328604165564667765908586139476836849837860841167390849757537e-1i
+.754216493418328487546762196103244253308080639918437453470312713211406010234962664711217869642342897029155593903600108285082703271211865527916900288096e-1-.201502186234398526811344755739971923600656964082441046744616692272419531939527163332403111799958354044179995415126025687760295847945597960449208175971e-1i
+.701942031775096555028323252768001219156556264944010080788907001777834984444294117842706812372565657230140799960109108446296593906941308028763047518894e-1+.130873937581256304386063850970055361134741302445811068673151667543881477698646008944173635139043038685794563443467938993648024147759859851004413792612e0i
+.104309433866376966827748314874249498776448032094212238560708978307950222934610262175270343002848374741421862342093783419911364460801634754304215534630e0+.213656414195864526723796282191641369619267064717786555830871561720480780512964815439804043297630809922593294763299306566533366086859450653002109258279e0i
-.203873084783265418426670651643134254523035097134392790385644331317082342788581671052790248532705680749751890953713298479300484393928399263080027083252e-2-.342593768113503723628957211084916585805692805243052998971379005775920779472812542577433423970385588977768012833349198032876964905453333247702251489324e-2i
+.137495036477462250626526142126522530159445482344430410161854012764900077923049656831030139179768329445149969742945200074324780018080864802197970463414e0-.365052814801576790510001483708644931342212836380954267996098702588331844620161891751064716766296464118518174368362023912148424492160830668386127484574e-3i
-.110564340841452328326305448003747043073746931421679558449493113947448094628607820625915790917660654022674326324784056943490720013466000324913796670794e-2+.361822813497463783711112982051230297477100380466258848274724928626763422619086119228078127812158263944642054152252438599699827233293896569970193576629e-1i
+.125559691390514223252194009585213172099795844682724425831424639456315914628614686619157820677540883110078091811743848855935911445356279338555598619001e0+.365022154650224658597955142804592035220042013109329182571001910976698398123074147518731021391182105691555361783312603326229403137317850068599807073031e-1i
+.154880645950613426825562116940869472137772014541626034802867143065805214371735769308279229431315885855547635352608422114820741381821839700903880718470e0+.303157021530897105767194048195917943017850010103734533058094140105711200089642904705334513072612476269183248400734435332841571750290139972618456569513e-1i
-.611361350107411839709620582089003487252776358039905828539703476773355232425586485934340163993773389602776560512035501983019694131589429708687059164365e-1+.999299606186181914810511363155008349433226463436343468289101831318840063768178794868121370506714717825251466636673107561329915025846667939876738834642e-1i
+.147511670952930595932079662787778280478672325321516907193265919003974309077807775097229804817824959016525730249770919080776770756418329501962897447285e-1-.208592249766291121913114287251355986968407502483449719479352113210505925789837403661392860604957363578863510355325860980145166821977326938320115149442e-1i
-.106015769603888504910798181759907344801647634617097310657580059980144395458536019260200399892727848916919092775612130046847743043399054207711358268431e0+.471361155831515391813176333378732389091650971975713791734454063485862099723018113991557762491991778478682668740194098347292794556582985722950338213584e-1i
-.113166797431852296260986902592268828386109273401261931019667777585189186990899448764136563942859371028309620248959573991070130752803509195388946653744e0-.924710466962165621484899346699803149761232431523306657163111374122052879487842183624621651249794998227124006025705408438730449340286287749524513576063e-2i
-.380515223684214032509666369862781645513817678882628953287236075510570343353971923930209177403877674413131062470501452502548059349770050963287807658003e-1+.426358349767894559869418532543680788733019589971740617564436341911842079295767796796674155628041908436430113950791485041959517057604555582210370784517e-1i
+.290571708098904956431209986264358974512635888160193706983441397180315204923078973061655758353638763442575014652359830414138813189103820540522231797295e-1+.281063671971175802417722421087986715748168228291659801631995474608782691088166726886550063596336203390730916832241911513612986815913733224273586109090e-1i
-.484196032088572152755270040109637215594563684328586769319851561087880966893070391445179289294865026449199043538375602672613917801522705917265573273899e-1+.827189325841656508587602103908479544518863916766478866325817743706187971745510731620076028934965782873292242647983908233167895565934249802645999115615e-1i
-.338125131780370300050269051075027648945710235515993560747533978225057985129369251484299921706134291620411272982583390770583286666002168857454759405181e-1-.207489326016879481429553621980686741676819729961031344104877752021646967710197474895706790794535002408537295638469084561707396420680089004578516582553e-1i
+.993875598921337769558555206544054207760732979230397213654674731255438925974449439104881446769834822680608268957898343650443315348218463445275422852110e-1-.378070540811303130011519943139631434433801882619594966843107486601553930352956651543698036734869184002941391306950370431002851320596106625113558867551e-1i
-.561563770284323102537068381923995380988791676312549586543269389268027713278865389415526246924152791937843236137445055119428587487719403566130901527995e-1+.342565148969341281518942172961400160870952065825212214759619350385647315892288723761165926187062743504124264148286391053139046273997518118188474332056e-1i
+.143646791589858060086861800002424360928206790581961902155470057622960032547420903383277063950959562046133995491796945511180061944979782081122665247899e-2+.873242758446239641070424048010173989529275618689039188448719355332999118593333172300723202205241927373607410794394384773171698295921033568243107944729e-1i
-.199598252386602856545552170406284790382302183607796542903980428947239602904233169006855602746088187955935223192890103444009294403160929763740446477824e0-.605519766104491288572342729325275548517055438225019422693202677334128996743940047109023615471123194263627079399269335940770742675480288221704911324968e-1i
-.368369216623022182958155524407394504508181961552650862809671183794624685112511850281377709960102844882321585622841996900020606483166929273840162553406e-1+.149191794561962909579332922187852212552937947211931841767191344264843419111799909331910074466632659252421346740603576132064796448658202214906730181869e-1i
-.456966116530295824947013982250427295810021794809965542022327235130905655514998807142197129388055826671987968303544111908756090508100768640556427128491e-1+.141280650190727989349235216921565487169906490344743161937965030094569839571670805090957320529493698126930401176334678565018439860377200807351942452887e0i


==> solutions/sicfiducial.80.i.150.txt <==
+.529875945852109814991873613691611874327939138277414952402825847816290166691237561941709180327486450332342862509539177929485106259824129611859231355990e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.975970750497915079264635258439748622792128441108527502002579244849799334672169911351558417676732845761478535549698254148052739420312609225617057049202e-1-.142031125582252591537876762462126068456398938927594419553697655203986038172928559451664246038239813656462673068706464891216145450271521814680071916827e0i
-.987542040790095790837529291641124002807596951090110587737202359495165123579550793671167251076832550594206872291759552596396606965342746736370346635711e-1-.441406297948170281714932979969959151747271043087519304292129625187685018053763193609512728919747654438496914011970217027197833743273986367789212688007e-2i
+.773167618349145323261107150051009436827220314905289003805208056888006702044682127906236099974353714521070300571038089462761443895046808741765784061492e-1-.637773781997970123428677965998321118129089946111940934307670156841069603583835618426626424461145476294585900369744862939333824677205007765547140135880e-1i
-.471638813693292087531232003488780117530682154447197857482699264034078926905063582764670634118570004175779163508234135688976555882714328711006941119153e-1-.226931907890810444706410447105649668294232164972668051872548192105869211873354859949078792607768320224779229522569330168297718813516644741077970466771e0i
-.765991119651175164143091505222171630530306411122321068850905507282525685135951937780405199344484622551606344674340444941202617877037161359845412245569e-1-.481213813599467354373200814033730077403133755828403229746307522331057269516314930603878342568975259661891197284707348406840716299287205668017969056717e-1i
+.540363620958046707726795022960662626124052962203791790377501621810153378139130086627446607570097694165142410460016028873391276165867270519373431334011e-1-.124017395092137935569477770224620187198795293745572497398901384931624947307341153876726037281978352949432981852247129026764912268201172909234806845282e0i
-.618564548870756108990308436094872409044027779559467761935407881433823183155466562773550270065903248456469609634403491949096426898839682092222234986288e-1+.771607381664540022789926366749733018363604560860509771781352664026539984597480273565510812198508194076566514606326209322229826043474046071539833906378e-1i
-.525748358411277773717157252869430253213184134691762393107423802754680822001378865461501791590257107885554580969125182065845310280123611910805581053538e-1+.433233384555316426827889578889417150124473239222805866800905000136566114794503774396211743795662572093034970863321773448725389320006194061472790366956e-1i
+.239455446977089123749342131158421664702664442353280765828646519791570863296475346691065625956686665438265335371312288035265557105565375596853992260822e-2-.412321852913786744603807827897503680717881319320070084558240995650901625983584855202933574722353742131966500828414272457464928084015868817727439909896e-1i
-.146654498532530403501541109591732631511423104799917517422394503875690246139940830642069248202658471508081362715422695578842584028381608367240934411385e0+.888080747957328289083342934650421546639219216906169151627194451251156515291805467618677927843736801457103000551390965020178950050237807713316968575226e-1i
-.373501092287814211361929904671178314999130749091267960831830394784314894806599209100368504342413450228975808890817632251978389865402039322625883309280e-1-.554863201952571232438914018511877134265000203794556674369001773903183235713238646466627247035412406415411650955564440666793206312081538266144277070285e-1i
-.124145108441125494668992063416134372490940840214668005367474299500294208899663530001006559235750523220398562061220423850936995436441114054480059739354e-1+.374682233615149878799122917048036330972167769286757553230357683510848516356156061410093387169632676363838947046394350962805927574826403353958345228267e-2i
-.773167618349145323261107150051009436827220314905289003805208056888006702044682127906236099974353714521070300571038089462761443895046808741765784061492e-1+.637773781997970123428677965998321118129089946111940934307670156841069603583835618426626424461145476294585900369744862939333824677205007765547140135880e-1i
-.100139905163071113914103757896071456480153469849847382702380257457149960439786525145423950892918822489055423007318481400462485375270115616835479554027e0+.239401417127113267578564554172100172335258876275593984703130278770097326947774380015823585318284670185437009828667964979038767696872168917222227016776e-1i
-.152476408196521564159423900707474067784945862708868760782881392920834460120755207130211102078100749667577612396483994351195799136602805553588501558248e0-.748183264068848493721213901798788454848103617477115663792548197073749263926806082916297086522436869231759249730976824751884849610438048711974848957138e-1i
+.704905309829875183783641960853341752847479644696379643198300418720830602070442990687225113191809108974632016705856950636869703283049263450355735096160e-1-.536249608899779138778776570478483176864307951879779843836330167608935514401902728414821815364925750316343767586423377105291833412062916992983378203998e-1i
+.480986517967071909685913401924927405435410028377100514547062342193956016129253638006910450544198471276250201133450264221445844234756158770598515326019e-1-.100911402502196233241919298952136656386321930446704413224498638505487656963509521915104671136702524002802959685505630320459548352373404818929088169589e0i
+.324697851949101758552403887265345187878745647655871412224032738127999763028970434933740085355710984912328228382596229801874315786558236458181136133779e-1+.129859868963218477749999769573769880982777891581882312677337495677443172025181213379790031822865394730859294521054262595119349435872495359689844000409e-1i
+.123213374583534344546788790956553458935987961330912113879042893617357947085680250593961321728397608444286293454339973876373728496439497326086958776121e0+.116505830567991555259004079510768776707738676727986635619945071664119204901300208806243863407383906833010476880147266590600279597282101029280118632562e0i
+.107544561245242129744309291352965620181316942334976775588870084250839281350799931989279218505879172669566061173760712351486183408103172104212976362952e0+.557603850352827390824788835793730210681732517578442581387858601513795998135629911188584119402759726456868650410943815584125115021907604832461030804663e-1i
+.373501092287814211361929904671178314999130749091267960831830394784314894806599209100368504342413450228975808890817632251978389865402039322625883309280e-1+.554863201952571232438914018511877134265000203794556674369001773903183235713238646466627247035412406415411650955564440666793206312081538266144277070285e-1i
-.987542040790095790837529291641124002807596951090110587737202359495165123579550793671167251076832550594206872291759552596396606965342746736370346635711e-1-.441406297948170281714932979969959151747271043087519304292129625187685018053763193609512728919747654438496914011970217027197833743273986367789212688007e-2i
+.986928515374413683418223461901259173504721619526138344362057698664704240061037851684093397002029098300316062013180366386981254018123760072165324962253e-1+.671163957480588449686395541563493988257204997806888991670248489529776504658344313611153742442165560179467592709321214164930345888286180863630479296719e-1i
+.665173877107802961626641039564408187699087817178177557505074771498662855395120309542774583959701190858837795897202159659949229612378707042086407078673e-1+.174107994029174656531609933906715157423373796025093773622131167503975018167027557891145071797817645370432729488360317580422077964729306687691422979140e-1i
-.714414340729396187620962790873597069902341527853842827162279006894864885776417525147686807909468204694097226354872195108022827538256897359692605052778e-1+.346151471715492485208760692060201349887221055081854437150301652525135052038027695181181097441416396702250762984374463693785931492657088556770485075012e-1i
+.488492237565442701780838314521920756284113886171846727740056716183945261381656764724250295475747042339902835256996286792993150029206858477761575169342e-1+.568058661317707905133866599428360528825886963842459244205175643814221212229613051462299243234118474711623712775215755556040795077280349742211684561916e-1i
-.911608571912613608526291253615678167806458451546549060979166781201319334719490741106550439898516392833653889247600219057987786913424594282760159995908e-1-.198660828370894347696554040939156931953254831943879185479720100313461912770856876897642686685371842983052480326047581902885769838205278672226392091854e-1i
+.130097626727190513270327511080223906620336300020463455408136623996117838163839728939018722069219822990791862041242429395325333899295183439329425661274e-1-.128096562374057958216496569123889304139051306187160769298700192158787803242479588088731511681207097527033703661582206807113945543439150743188987306523e-1i
-.123213374583534344546788790956553458935987961330912113879042893617357947085680250593961321728397608444286293454339973876373728496439497326086958776121e0-.116505830567991555259004079510768776707738676727986635619945071664119204901300208806243863407383906833010476880147266590600279597282101029280118632562e0i
-.146654498532530403501541109591732631511423104799917517422394503875690246139940830642069248202658471508081362715422695578842584028381608367240934411385e0+.888080747957328289083342934650421546639219216906169151627194451251156515291805467618677927843736801457103000551390965020178950050237807713316968575226e-1i
-.975970750497915079264635258439748622792128441108527502002579244849799334672169911351558417676732845761478535549698254148052739420312609225617057049202e-1+.142031125582252591537876762462126068456398938927594419553697655203986038172928559451664246038239813656462673068706464891216145450271521814680071916827e0i
-.179533616439798653152676733686296299254690878291506703421603974757547735572098807925355685683682773818189496425555718329344863019629532492463760295841e-1+.187649332453449421679483298046629333806055272852093157484045676911545673920576795350226320926832951008552602319924014436932102424755528776872557678280e0i
+.146185462005802224752594396889636115645653548144085061734542312528077708736716686351359242446869418338318157159692065607500558311026194217577711609498e-1-.421887272666204061861846425030004242339176665217982258521689040384602148996992564430823282595871236537682360280552035333180711660870327645144789761039e-1i
-.421313024346964054857779510425632891966285744874592689706726657335523953420510517796025533378800244231804207474402626682644357320390230504223386418594e-1-.103324927831293163705473096540311963701495707873741629015200947934288241434356526300141515193505788344380448064883084308666567918502321947086567385310e0i
+.591424524497428280438797457486051000530914418582658559664840252391707894459818835898652443703449854567351325204212710396162243413089691903356205160206e-1+.138373425040966046489342627422990747835124328523464969064425866197048487690764328410389991643444517044188514590325553126157775439641314334769554160956e0i
-.832196105578892919916396948726275313946793997850022543550149007967576776304515596634431228950755972310808035732178148811903130313509382558545826303467e-1+.124878173348779175214686380361562081308610091888374765951611877209050484865395430266811531477729790389642222713087058938129484535480121433120084805285e0i
+.911608571912613608526291253615678167806458451546549060979166781201319334719490741106550439898516392833653889247600219057987786913424594282760159995908e-1+.198660828370894347696554040939156931953254831943879185479720100313461912770856876897642686685371842983052480326047581902885769838205278672226392091854e-1i
+.324697851949101758552403887265345187878745647655871412224032738127999763028970434933740085355710984912328228382596229801874315786558236458181136133779e-1+.129859868963218477749999769573769880982777891581882312677337495677443172025181213379790031822865394730859294521054262595119349435872495359689844000409e-1i
-.239455446977089123749342131158421664702664442353280765828646519791570863296475346691065625956686665438265335371312288035265557105565375596853992260822e-2+.412321852913786744603807827897503680717881319320070084558240995650901625983584855202933574722353742131966500828414272457464928084015868817727439909896e-1i
+.529875945852109814991873613691611874327939138277414952402825847816290166691237561941709180327486450332342862509539177929485106259824129611859231355990e-1-.124861616842644721372093550893563890405867743679344217596565521745970976641980821658437241384480012463039610097807905463951246037155518355383552889616e-154i
+.295443040669118348065170138615231211989392764481666698445654649119011929476404974229715321576719046047030090215803020691224191344710882047761062562024e-1+.393865383341402522543250245297532262814400586809644235901331287040562652735599526427987052319870147072003228284846818720500243327311012599284060597318e-1i
+.615241202605613745750518070586156283644486110664325037815406741635187737903600121472243249885296437295456709169282932777705034407527120329776426837211e-1+.499167920894273796610714743718097319218886301625191441197853501608176773172592783858265234244082557427994161258612230755138226046021317982660042749116e-1i
+.599008941321738439263562090586350790014426883000314810906760132504632388547857972443868836738043577036026188941034585324071823190575008286377427245759e-1-.317630426979956681567229776736662757302099418744190998218936665653562121677248900008407884019264178106801767853193754273888078665079147267673097047810e-2i
+.536359327038346899774123752323045276342487484399987251608192646472484305965525333071188617830812303258272127912938583908669246299851585824711068687597e-1-.647628816331388102620498873580197359313631206804328373631522700829546774639275147101211553580123562104853525192062992933775268843292214024098930338545e-1i
-.591424524497428280438797457486051000530914418582658559664840252391707894459818835898652443703449854567351325204212710396162243413089691903356205160206e-1-.138373425040966046489342627422990747835124328523464969064425866197048487690764328410389991643444517044188514590325553126157775439641314334769554160956e0i
+.488492237565442701780838314521920756284113886171846727740056716183945261381656764724250295475747042339902835256996286792993150029206858477761575169342e-1+.568058661317707905133866599428360528825886963842459244205175643814221212229613051462299243234118474711623712775215755556040795077280349742211684561916e-1i
-.480986517967071909685913401924927405435410028377100514547062342193956016129253638006910450544198471276250201133450264221445844234756158770598515326019e-1+.100911402502196233241919298952136656386321930446704413224498638505487656963509521915104671136702524002802959685505630320459548352373404818929088169589e0i
-.525748358411277773717157252869430253213184134691762393107423802754680822001378865461501791590257107885554580969125182065845310280123611910805581053538e-1+.433233384555316426827889578889417150124473239222805866800905000136566114794503774396211743795662572093034970863321773448725389320006194061472790366956e-1i
-.550026217775890830805459420430232359534293548401510616368450651584981522808957097222224969745919849238488923911557142312293457755480461036103633936692e-1+.243681076031212851293550806037680168918620153375187703018526124659607757149731397943797772951787261176911826605366372042375263079608640066156790341831e-1i
-.141279167015322003090411909776323067245820718037953746670980471730653487552181823410620252327966523085233487805188530367336957778910468166240658741442e-1+.350591367683069029044721725810713845131203463591573481961185242267783858120933703115903681437288400347319042385812015855049663584726843461782340570926e-1i
+.101240130534480526657111807378193392975358560260496530494587023759225952449374149666675465045871875253451230981751209498840160856313430897642571166669e-2-.277302638294625713167757460233485635644182236085417388635129363128859414308557045601410236601586738537256112968530388947973219866122441043775951273142e-1i
-.191145575621493718724501878570363982426367507394223763433110467899627394475686959963652027886029747121874768951168887286545744602910718396335161543445e0+.102922377486422548782477860512592694646165041221121331108052111577076483863469832846240346280357576958400686313936036510462643289481566348907917742135e0i
-.599008941321738439263562090586350790014426883000314810906760132504632388547857972443868836738043577036026188941034585324071823190575008286377427245759e-1+.317630426979956681567229776736662757302099418744190998218936665653562121677248900008407884019264178106801767853193754273888078665079147267673097047810e-2i
-.421313024346964054857779510425632891966285744874592689706726657335523953420510517796025533378800244231804207474402626682644357320390230504223386418594e-1-.103324927831293163705473096540311963701495707873741629015200947934288241434356526300141515193505788344380448064883084308666567918502321947086567385310e0i
+.714414340729396187620962790873597069902341527853842827162279006894864885776417525147686807909468204694097226354872195108022827538256897359692605052778e-1-.346151471715492485208760692060201349887221055081854437150301652525135052038027695181181097441416396702250762984374463693785931492657088556770485075012e-1i
+.704905309829875183783641960853341752847479644696379643198300418720830602070442990687225113191809108974632016705856950636869703283049263450355735096160e-1-.536249608899779138778776570478483176864307951879779843836330167608935514401902728414821815364925750316343767586423377105291833412062916992983378203998e-1i
+.618564548870756108990308436094872409044027779559467761935407881433823183155466562773550270065903248456469609634403491949096426898839682092222234986288e-1-.771607381664540022789926366749733018363604560860509771781352664026539984597480273565510812198508194076566514606326209322229826043474046071539833906378e-1i
+.754077226329461203695843696011269088412092281760509152978913803482833034361033216408548264770074416700717607077034752680949302288942700699906020940409e-1+.101805265337633904750754598347816230476973999142142235115026935913913764334350601318148687697573077838517392876218131383638434179960988838249870286195e0i
-.251114861466791525676547323087180955026861205959242799863069626172118712207665696051109510068856356549829433683127179383092179366393475024567936025179e-1-.110570778334762228789450722410295015941113997758726621915551902626139603289513747914737108523212568570412283593041878920820690044207011847389144356893e0i
-.446000542338658271722414401982133623593450847390130477143763106679268263392973530613743953801302729337230809717012583466201493100481251548720611949631e-1-.608480248464502138188818323555596255389369803212086434540910640331676782964312904566295169915020286023650780887526319239417735326925585974297475519654e-1i
-.101240130534480526657111807378193392975358560260496530494587023759225952449374149666675465045871875253451230981751209498840160856313430897642571166669e-2+.277302638294625713167757460233485635644182236085417388635129363128859414308557045601410236601586738537256112968530388947973219866122441043775951273142e-1i
+.615241202605613745750518070586156283644486110664325037815406741635187737903600121472243249885296437295456709169282932777705034407527120329776426837211e-1+.499167920894273796610714743718097319218886301625191441197853501608176773172592783858265234244082557427994161258612230755138226046021317982660042749116e-1i
-.146185462005802224752594396889636115645653548144085061734542312528077708736716686351359242446869418338318157159692065607500558311026194217577711609498e-1+.421887272666204061861846425030004242339176665217982258521689040384602148996992564430823282595871236537682360280552035333180711660870327645144789761039e-1i
+.665173877107802961626641039564408187699087817178177557505074771498662855395120309542774583959701190858837795897202159659949229612378707042086407078673e-1+.174107994029174656531609933906715157423373796025093773622131167503975018167027557891145071797817645370432729488360317580422077964729306687691422979140e-1i
+.152476408196521564159423900707474067784945862708868760782881392920834460120755207130211102078100749667577612396483994351195799136602805553588501558248e0+.748183264068848493721213901798788454848103617477115663792548197073749263926806082916297086522436869231759249730976824751884849610438048711974848957138e-1i
+.540363620958046707726795022960662626124052962203791790377501621810153378139130086627446607570097694165142410460016028873391276165867270519373431334011e-1-.124017395092137935569477770224620187198795293745572497398901384931624947307341153876726037281978352949432981852247129026764912268201172909234806845282e0i
-.592578188085243747927044736481960450195054489781227124465665679870866310910730258744127130788273761661964340097104795854427075675193310858304795960863e-2+.105089879756625034102428530547833147446535058986280688041480128090471330590816772933768848831540635157592159347718029260026150455600761277590351323093e0i
+.606884562073614791379303015446235425521437307719364001982686824274960794559575093795215110476828093225757474470607877830295856503567776229555874447718e-1-.698581096487118965500941084649594277385882970888669149939588161921612313163005559709830627138647959379686973756899211419402839203453203458160864118198e-1i
+.251114861466791525676547323087180955026861205959242799863069626172118712207665696051109510068856356549829433683127179383092179366393475024567936025179e-1+.110570778334762228789450722410295015941113997758726621915551902626139603289513747914737108523212568570412283593041878920820690044207011847389144356893e0i
-.141279167015322003090411909776323067245820718037953746670980471730653487552181823410620252327966523085233487805188530367336957778910468166240658741442e-1+.350591367683069029044721725810713845131203463591573481961185242267783858120933703115903681437288400347319042385812015855049663584726843461782340570926e-1i
-.295443040669118348065170138615231211989392764481666698445654649119011929476404974229715321576719046047030090215803020691224191344710882047761062562024e-1-.393865383341402522543250245297532262814400586809644235901331287040562652735599526427987052319870147072003228284846818720500243327311012599284060597318e-1i
-.179533616439798653152676733686296299254690878291506703421603974757547735572098807925355685683682773818189496425555718329344863019629532492463760295841e-1+.187649332453449421679483298046629333806055272852093157484045676911545673920576795350226320926832951008552602319924014436932102424755528776872557678280e0i
-.986928515374413683418223461901259173504721619526138344362057698664704240061037851684093397002029098300316062013180366386981254018123760072165324962253e-1-.671163957480588449686395541563493988257204997806888991670248489529776504658344313611153742442165560179467592709321214164930345888286180863630479296719e-1i
-.100139905163071113914103757896071456480153469849847382702380257457149960439786525145423950892918822489055423007318481400462485375270115616835479554027e0+.239401417127113267578564554172100172335258876275593984703130278770097326947774380015823585318284670185437009828667964979038767696872168917222227016776e-1i
+.765991119651175164143091505222171630530306411122321068850905507282525685135951937780405199344484622551606344674340444941202617877037161359845412245569e-1+.481213813599467354373200814033730077403133755828403229746307522331057269516314930603878342568975259661891197284707348406840716299287205668017969056717e-1i
-.171351459095806217621668774815628033291063386758820153893564611298522826445544357093412781109894780172657048950881924185420941413257258064306054898671e0-.181620979206201053417131445547446296028585884635266106270721156925728627324498075276847535317551412864997184026532348349848823486950465207962675741002e0i
+.592578188085243747927044736481960450195054489781227124465665679870866310910730258744127130788273761661964340097104795854427075675193310858304795960863e-2-.105089879756625034102428530547833147446535058986280688041480128090471330590816772933768848831540635157592159347718029260026150455600761277590351323093e0i
+.754077226329461203695843696011269088412092281760509152978913803482833034361033216408548264770074416700717607077034752680949302288942700699906020940409e-1+.101805265337633904750754598347816230476973999142142235115026935913913764334350601318148687697573077838517392876218131383638434179960988838249870286195e0i
+.550026217775890830805459420430232359534293548401510616368450651584981522808957097222224969745919849238488923911557142312293457755480461036103633936692e-1-.243681076031212851293550806037680168918620153375187703018526124659607757149731397943797772951787261176911826605366372042375263079608640066156790341831e-1i


==> solutions/sicfiducial.81.a.150.txt <==
+.414205350692844360452921918451881814351732048580323565717161143149648942830406666688281588699325545471930398711486431641722717395426545383143920165996e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.849742335300458147895448409610398566469217151115545027905491088236699227796649268773388073830624699542578113942901946390028540650548142296282998015758e-4-.301868492689122423031943240659977343271664787055949724229902204018476272786122839557963536017333035093561979976181858144680780865546920947730918216283e-1i
-.904899208665613190528959785567760952110731777225954283333135444009101644050408606042871517134155649881671226111962406764661815988168461061064437903782e-1+.654734034115708966168843796264939869264282511039846730016856438273672884019543711533070246492738220995699464133820984880076638778209847283789511653036e-2i
+.223323449466962674722893160269097260438684478456911077417083453637844346992609239851367527155490584294730476192590737750966810631855998845215294223422e-2-.268105860548644248930957954580425506972886221330522195317778818239932871435135875271644952396356587892822736748008248824608231828141107106647719693399e-1i
+.448479646848748960005191815709323623230865139455040718033267446997200011668076445250531560957291551795154392207212574231292117307095608261921220156722e-1+.263526066323895103176495001880192661686163933026171810538008613192931655331011526595832335986441884670404122113312989542288499767492012509009932329609e-1i
+.405396275406099623783703069465356782411040817369159895467702259582564509702689529290077199386610253230222365527156208481968256458524353037778481789567e-1-.858643798498497149363880001022465302290855848261181743335357175450291928489198606465249462120068739117594189591909922639599439660090916114448769836734e-1i
-.715190393168756233457839784653932087412567740201688734358753845069729420414019887878740540302287662342799398770349761570107108556043918868045749878079e-1-.727078293911162113755807309025292053757547703681578181523472105450457963557340960984027572370322315575575225702601821413077231604450289970490911696927e-1i
+.271762482689821592777953525542702495357037541859853124240283344738332059786123807612349762672727202458872462104162565415152163921570818453789232192004e-2+.840602730966848828256883120442277816158654668401311512210314713813014050935439829444687543801202497697720441294808193301305683504358888443894895712911e-1i
-.681764866123888545711127127343464643837906266255264902993341231135625208843993437270267846853596379555233348527549010013690148086794661599255784232847e-1-.186372368104761760666686349350199798530735333516071414333841488842804000980240536697796633549023524691375009754038501862039331409557673487013139142089e-1i
+.367655885335428559262890290204439689555941013150058277147793916149951159504348739167167554531467183592565496032752612108980327823844276568425384908225e-1-.624165743210696339343374493571380631018896273542343587116601325372281366536100854608813380867274150368448620741542223210617429688172618605417856287584e-1i
-.133865017724023622397579867599615305255172803287343665831998685905297270853716333743626612854979412899205922101299967133683091156642673319974640431699e0-.556770545962864262347566225082347668349101514263764675224592522769246364683190967979614728300030541630378640144765358854346139935443170524894149873834e-1i
-.137479518264688732405608755828911813136536681115174638065284330191114436035121117300193345934270421820958825421616531779198169160573790661720663054353e-1+.709503261870319137176328203041553205468374279838587991896194342159634373381740755663704947094738355286708539002691781492885291197985769473663057181046e-1i
+.915765131134199375247197442059221500369346205428993255683549164384229996494958241634990368424523948240501965929176546960569971791830595530741321120090e-1+.196560409711906059795064125138576263123487619850437931004698139484961414111803722982935389307056545467889201797981298500943867819952558841772311924550e-1i
+.111022765628886100361381533542513794193537255923564702830080989357974169493518186873346007540317599671702298344782257774319447916822173730609367943298e0-.813836667155656888407174367195302304343166106669239327715085265407314537862019943261508181744943174323255415391742493808696219976170889304533171476739e-1i
+.139631391613406771419251189315087649122873586791333302982704866737636406924590737835588199671933230077581805719179142299253320740911563302439216455113e0+.197224551214231215259447748603621419036970897197277181214933470467968668547637955600439156920693642071386969875092396138650655155967442407713388526755e-1i
+.609255565145049779829982125229837679458009260366128078713779448376745425663666194819799981194330812595128154004665782868299102902200160812307176259884e-1-.251111876075062434479677169625611171812577065347646100110280505636567704359022057395909185507097943617806993418495223513226096299111817738650947890060e0i
+.422167989757125036730034034538625769143746870921873995858861538128199854370192068738257238268772849753034673309247768947565999715998215472090900024072e-1+.657962068429511689115547726785746381309665380121963754878170715829691152066523099536971733997536497332751219537769864182095969491489021453917557768461e-1i
-.680033605866034094929741425000670251306211343390525254959751919851778657998634804079014675951055684281755604326697078687479563515367634344304605669137e-1+.112234594429484706258582173902745395314704809016111886430481743800968116463689993971024577473455157201749956855802344517049301123203160776823988590379e-1i
-.447424492222657432823831461879479920151161386565894734710114813275410232421069854247661629210666363101284939196954063437309078382668033582367547827216e-1+.661606564484819188583117054560682559454396103918208740696999272943091335664521614975712351340954427653186087722704405150776952754816084337493525443094e-1i
+.114094160054612110999338050296635349611572759885873318987979772893597848961177781630375883664121512622687288631608072108886977104562052817795652032232e-1+.295206700055267857479846111765665474857190880101462252944004828185292359671291860507412664331824908753989605040595767610411974511234645908294242776998e-1i
+.111927101298019672624759154132982227505980503506290799881264102201044421557209970005774597616851622797200049817327118282177189831696488686754864707171e0-.455391881912741540783417235120522525227901551045983382424795892165294925318389584737842530747481069805445255856175901466347074054419167537025004179140e-1i
-.103749971180035055368017597697780136890522495460318555892116266989094855405974196876561985589041176603619752722016989882019242417357566790160835466029e0-.374730675189905529665967841159040012211333208582453547001551988106042507342505596473124060579447286046496874418877443269716033378403740748067368998427e-1i
-.190917143778085066094143966749285795174825719332899814505849588348026474057744801394584265423405790233896727487524540314645191058664040363784594602477e0+.733274081581012063215722961524894433959861878199036495382092430940227537729768663601286240560487310433837347971666426768563528237313389661077626659798e-1i
-.123843657754726493784347825392127906858154704004705212893692022827291262640246768343227966450230692862272805909845842398915477807067426788369467239826e-3-.710916702338052856502093593481208596761668818764366065842688159527066335406601094121350100347878232583760997852616128110210068356335480873679041995278e-1i
-.994790120742420226873204835179589386765572696519319463928786416634726116013467843394088168152940584816415929238490092269300139168628546143849030821014e-1-.887572370630263057606392514665031610351923434855966842918477952644835723759001597694799859423131027350643463183914026021466920510531441637718470321793e-1i
+.347986112834270551250512301472413579411855764202281179639812847790658743343909023627258605765585247627728146765539959872995006437073578294706900916276e-1+.111008254790611962683309733200810381832920468266918760932362453357867933887073745110949557347201352024554240680778555038892771082671845588559699765188e0i
+.991456415040316838551519211160275362460626458549029895847008853166128999309439870788561259604743790563503671155060192826147015145334159252950925642953e-1-.719314227977115821038802231632337983669227267044598577993052035216239585876343725194386989404811456990907077102748520945373918734868599824633257293269e-1i
+.377766350217373509745598938474287781842542350476379699303452292203993891094712197189342302544398097239185548424633153872886506313788236065744293248629e-1-.103007805556493762733511411189244322289940136026228449726083702059002438102328143675424987939198570267663076498505684919786440426370863737653675316830e0i
+.109590310709545274420657990470224850238179660223168728804974442277169869789448753901557209075228129416003766389696976891586821007655889080790776182900e0+.996015693546059463976492148321148630867653911167333890830463013546975400507926228602968366636243381959561286259772825410748125199973775270825810738936e-1i
-.431642404036510753849682822846672103430763382817512625364855290518364287378942112730076357125414177305807509000608090249400049913326825085425546639471e-2+.104750894313361141480611267456218608316068361219916251546137265968710475956872348117619197776925030808378666184722771999895335936385699730175589328380e0i
+.181304462558233522189521866218591326338419811983057361185543641818238783349240205884028675571366104366592708142845483766653623282637079334545410684579e-1+.168519364801621092644506283819078264413973363740871216354863901004094966145184835923141799001972069990245026191894057838852449221170405117990441675685e0i
-.170915138699351777805972235225886015625718473097512209586987153252477464757591089072631350847938535953570628073577322930239582883674067016528481915243e-1+.495148284600826819901054767350774617109068464343148497707068502413471752435444032874857681385506560391188203785103245096627589041655483430091544258652e-2i
-.961442423416821222063078395696296201055810117593993169392315216010334258453439596491678552193408841394118544779255740821321917759243680384596083075245e-1-.977392957570671544578943028307376047289205035244987037830472325992940862518276668113502179956469253560900153898770459190680829045596749685825144429407e-1i
+.432212386519136566387963054240371001442822188141555747345349377999043870811302962842900341743032087473716532451348645664693663177482474142534900199354e-1+.314470748553391166066752206093688855792097099595145835437628968214595846548182385399512402162018468144667466391360297982835575383250088919159025612623e-2i
-.115835948021176743097683376522704306398231660489169573662541551219062657210839448098561527874692358778295438525805549450726162076997624812642776524462e0+.695167764527618918987907289514977667205858868498295171963308872576337618784011075102817630509942140825556027382551019210514695294387452074519436563742e-1i
-.167227292936281538304999538269426291751701294560081330293747412061738364387125134670423777458914879691897152776611134555974741513854318067154817808523e0+.106603750690545705232039173672014570042541644375976760453389475058334175989671681749274042775848341419585469749432082185926977802849437411281073027232e-2i
+.750650471683485919058415397003565172493533436958640768115226522622404033367998961767564755807571456782419422754853270302840686943441459967768240834443e-2+.252852239608116607098455304818709799034584037348084266650677521387850060402246471207621754820231436560036381941420861090671857009256230007290230259078e-1i
-.452600305074446358357818334431349915041260659559322305184041023077265568271986115418886806092039950489648716647336059590812281793773102441228259050141e-1+.748679694661561690468558149272542225983474939843971229755684510480609924538148984899676685804360366559459971320621536567836623068637549871419422262332e-2i
+.156976938123071213216520757741271134907986435914693567153320484548173494650428795023169416105158928082066111635648076611950970942369578258475899545393e0-.105964403113094265192274014025312926206477246493382216175076023590559739720241934248594271563139989858409404858076032235406919230083426974150569465068e0i
-.188330187567042183222403008259260643411361317067214417741612288950476872745462467116793502207194580909616663611579536152218561441600449667530924707825e0+.133510411451406460826619035990971688597763754304527361643750320516495736924411245477592895859589989662700924292961743336222963431210638018042024819640e-1i
+.805206075363408734963265600151925034962858145482704643107839655095182237215623807358348747363448557258546392436106163641796956734524861090805543359834e-1+.696573781334175295042463927077903123849998242152512855864302299518360684103461294100799966469863812658687949475498720224957825622939440944050853873883e-1i
-.100886764951969588431523389393166049040551152030433791095410184036196108573138385627331145608058619272055740834834725029105551552181346059549144469337e0-.564126537317381153975289062832807749883706879468210187516674449538366028190425168877929823082033308410901788220475840108773401211634029462057742576724e-1i
+.887424030365546281214223410669238724490777218358907494289693960159671848636786842324130830242459621041110064018779448789380427126034702183474892368439e-1-.791762262665704512519841717996601883652686112822076595349238633022162026724868058885970413817657976731314036474290366290494137612753014393316338557371e-1i
-.278790800363396069435083057091455582827142797116597330578914914718837441394055726433552167703266372100974699843645500826683245415014595643449046320449e-1-.829617668822742523703657638415407246994316672287100063221512143017697851119556624309115019168504046053313320537131412064921614043203924283942229029725e-2i
+.104592494824041022317217312400587440679204153941531529995701789028656484360726765359452083984330036083260889960091294155464924905959013846321482961519e0+.872852436389568517524860521767166900612943428313693565738636942003389224444397780822638423615373981524971463347908046914582204067794311361874644514881e-1i
-.718217072444345280491869498349214580663055847276752579286182239241657590992071135296928782169951324991403887833946919396903419546041217412222462370511e-1+.822207719702779924556797154138076172058137875095138895602438276191014790254237446823887484403067290042949300135843281180643882410797415276440575670180e-1i
+.308241246219415366098692698421668426323755794019657468239142958748985163722764435063676014836778424666181975996832682342694504416359178317293581372116e-1-.632299552522718747531029427362180149153868825071281217590834707569055753429529306284910475666567696426183672112238726217174925126211226680945951242852e-2i
+.352523228372864334287204827839271502964005431874491415776913320024338377638726011810200103682557174820988046186630714081422632352770320608483071527749e-1-.907736704985960191611493393035981809228456511520324726536898345208667038609362619456689001789062774924881012641536870110274483152696127721012543600137e-1i
+.608375026675298201584122929139579954510821147346655003118033309484262732840216708518273897782047553787584443701838230578133849773851784212470043505052e-1+.106322940886996707628067550245686180558462799279946013340986061604035295245360378619106757644356057677852180944649941902456574044348969345590921251035e0i
-.566065930331699880442946482742457843176198794692334086727137886130301973707265234124975693271795096266718537383502720331314412999958074923586939240168e-1+.153294453830350355229781216069768889833469980343879966042287951056384163553272087236426196305710692170361084947174017254150356372427174053714021910540e-1i
-.187225026657695735472757834569974513374795974899948961954865103800159284150937100856236076792582451797469940661077177864579865148159276707220045527294e-1+.510471570703326966535463517742587787947579765454042785210002365544877451223207098194734437249437786966922906028844481477775141213994071626040492495293e-1i
-.655690040208275220018354366439651211247939821041934228265133262000530755445032287697756957646217968312394143782545410679060122555630598620549153361926e-1-.311908380592291497341903594134442638155987369304344423715586415807520037415252676849338059373677059550108004116369810756636321480153552661344896578431e-1i
-.537220598765942447711650090056245597170823379158823778181949059230328964743165253372776498371361842482002735865936626730118898785568978909554416525516e-1+.396863193277938555254205109475960814558491837680001561309884085139207102408236095747599670382098699706339432426505068254507541538244677543160783309432e-2i
-.287982866273562859472398928587770042529417631141418273710540903681260197087722239638895876134756851908488335002948042629588903397779545380693763597076e-1-.164034665618565560228066863069162296365348738515177098831781292791195138123947670011899281956579352379419658903151655135740830394291264673514905075147e0i
-.660684865917516628120805634550067568406057540890458056715029144890130635522461225731448171212192711660609856682085547857919252439292169638922162468861e-1-.536085481140748342728632976224633147161004380789609859904093108057676424527861358521803499472789908456294562460860142474343315743693278634605758029835e-2i
-.100334771769555697203187747222894490695878221095808427521931011513077839337375360189139919102594062273712230905044912163566960648085403457993720411595e-1-.376263419164511037573136754659386454719200589997823838786221535161974266081574227027312874237747282589730633801289474303872422117615722470515632806793e-1i
+.285941388158711331787463033416511236890338393163755860179139817794193498659041974584076167624409779521129247974601187845093518977990817132622067541975e-1-.298463213657277749649083091833179618083289779381359930297868596930193330110651955388462084244818873990285798694356528921435519323218349043456419940670e-1i
+.134459478015613453277218538274959511544546637490402126568931227533548415436510051246705969261323389834133687265706953496559083195783241600105482719759e0+.167464174546555923498657577939411461948574412954225614007229244482023904972439944562255895623310794431193734176696832135375093696775752896689571815218e-2i
-.267793033955031452979377025578402204300673473506654069216021350749813862701266953158185323024634035403231559724088763341738662656136993976864125024417e-1-.709413168395952843276473153064294160444834815935176805711555136895363179612197261481098113266160170101423346241491467392127478867864018675048066325306e-2i
-.845752979785630897703831506322735039209946696899421140235627449966369971571491096372283923085053636674452994323876695568685831325247842519559615277746e-1-.572979077034286372803260438350676499551993654616305202215071848879425287861614366296966957903022082110101228303759330319665923217938483052357489528845e-1i
-.587608604044893608843389935663889166317260634938987182911595174821293737156512750374886621193956485782817341751793350345030750199386247804630327805686e-1+.350074207672065367661027820452298587278317256641529237607841493577068953529937519846032900699479664611169045413177484670054683690933814840985882182113e-2i
+.784472024272927050556188818406128825829179289942779526991071223897763462429551414792334877409809978547326112646660195327356275745427537714765812067388e-1-.129571995396670597525252902364396632743700548859704527439833249484558050716099223907311942035488668967669196257241146654381468715341784864888345673529e0i
+.460086441672465927122052820227031397881592124849744476236048433125408459650874624180095460612325004671279281655111613218128211730649512182520195097830e-2+.319823868503996842977375428298721632018963581004897008479147087655979277996614625126924679593482501294878589020290929089524690736701686230810769500817e-1i
+.917895979104944203196845205599759713349254419079711099033397034330891718011075643679849362969865543679866723127383165663962329422983581951183457214000e-1-.799975619634935946711793067306307181843230264629951337251635249538361911237883761478881155921962448541894121877599429476994475469827334337025459150543e-1i
-.144101446840768445700814835707733911150204254189788241520160154325685706504578209587169438546489162865430851945469089423118428584478417464893574085395e0-.110070999449795771638873713154451124318789029711124135334193986093039552514883187562034113211622049312747501455506320814808825004826715072378829371064e0i
-.687617888664500029828980578453605495668831264854656645438442584980826070263601536502186919341846914019747230588563355688378503884194981195762148026505e-1+.210446068274463001857186873815744765494954472514713050620119766112534510137291428500163083428149224343366465052103201137500027456954602423808676775286e-1i
-.128984860435758857008221269513268604866718310031821994022105192824707498833514020398939080632863742617509465673264529015003076638000145905145771967487e-1+.924598186842638684708267419035705813747887822472128212806729191893106610990672303279004296454915143776416080081154572328183968051426211751660566744097e-1i
+.673569187273417665522167166514871879844126095689771971779491346701830630791763773027500548370298211594972321548319103406420948547038445515772174209696e-1-.733071144683092144486227650663716546828439194038342046711470375333581385721247457258400918393001303120678100961975777781280777087757368263875803548710e-1i
+.662113000376088002663874658990132891628909389072468840291353383644304910942550307755603659454545390544491165259226102308676069738864870589689378047700e-1-.709472456041736281610857240270678763889211949317141766466420660916202417213685845201180391165642102008761525607152973700312469798444027514304476842704e-1i
+.941716309527605976369630797620923367989733869385435061305681444052190127539103474962128771327597937830247154940201636616405053660975692356868057564030e-1+.849233731452304723850483383719428484382269822232209028408720597853530910037361575609106990132003149339088711612888041019996305440104838471024887239371e-1i
+.790736669079188826197914925310817345439531747456428576761260347750167285630857418056244914189202094649148355818416952831890130116467532530359172129996e-1-.268312658892818512024523289229012491737654568842455733159516419696702331078998158624159958945146557993178000136701847761584020488746736973840570944087e-1i
-.443502946909344190829583428095466079416758816201205137727220332951056974026854976525433529004756124923840109194603360124904550426257834237442462755529e-3+.272693088691741552624638978905199392536862310586320413970732528892341097710811611386898298864452317596888211707666139659614276046877520058464771383138e-1i
-.326262181934419883127591297651963447128548400249231347302000840689527655841740927625358701733003115908491424858754159625704199282385365331761706953707e-1+.771161442728929027424775456875125819930510320152108504669367835784479114929046655686903175564248138176431194050315968710817948821208188561216313037066e-1i
+.861171019407614966372352315470002672318731485217034581632600613295340856131184709228861806537636301737698571632372364044851899205151895253947730494984e-1+.687074508738216137949875076379117497695772376715690087675097501118452353858838915965533333119682832876657382626211884201007408618621022083252704925725e-1i
+.813118189564838390707279132832941647132426806563531315947001065563008086453632512686982090375280131739483097240469442386946183502641459014088905816862e-1-.638661153710256256873684760959392759429420171599610724915076591349153540331516795194819800144637709082962403797040773685111246598523542559773794175474e-1i
-.218457491009297761824102845130588402210549424439260748436976031417534759408771037745309165601965913218992578487875078384284263566584363477568917173161e0+.107009271975230090476522133702332808984360317253309904453309632591239543076049050652235546357882692140323583975214592945384318687890416860459991853445e0i
-.303794189677949065042418757335055688962044114353501285557506404614718158815390551007079389967982439298855370515487270696993075572064872090660314943184e-1+.906735162217670719116849404680424822687655501401214469756509636801478377547147748756080646499878944372284272470779439608288740731643553298074582425856e-1i
+.794475094220707622881797665618478588595085739965370803002462004784722524326836580239996750426063886090216727414426925540409345502628286840452417700658e-1+.690505654715967963352598040406476926673540385407725287449353193961967730760993325657677590131188931017826823551839996992205032723303682648150662609019e-1i
-.767770158933809323673475616657242153335709202781908281143230963478291724806100469385857960669227644144059067893854052741817033192793438819992635670112e-1+.115109387777477272741000935140250196990807349814308913562399937542686414980822486076145875936534342465695051504228427555574933697269278439464953678906e0i
+.240638590061052810332101032002773066708434138634316093809801788159759462607824333170472790447561372383128903209032801236312621350409216277254446962890e-1-.124627862201953944175919785385578075136637506049514274076029158570004869295183255859054198604831812684035773391905153509825483585773655374636555490114e0i
+.264162592228475251081574949658515563065625596856110259405622361337243557457121806714463943247989691691429877010822099564753897353230796862370561409034e-1-.522404096057492270575143591710819988930502274907717521443282926010229345694224483872968138604448654247188734448397265960627982115973176769850959256329e-1i


==> solutions/sicfiducial.81.b.150.txt <==
+.186048919303156384920164013124016149148385702993319688399059954508778894881689873155601395439966543084287783843251021348321749205433612438047581307862e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.423956422633956508411935569007471552225905135371671679150030660894515097305985451600369486481041947408965639661405397562636373616702612427102777476932e-3+.338806171960670103174014326106756118753699681155404559690911403830970302701787165196231131604670542069322707801712602182052854201120813264242405157427e-1i
+.894451598945294637235948358681414480145699917884699502076394656211910701385443222207396438244626214963147282180454409628940934682516340996592928554085e-1-.472771321874833639435606684139451711694121491677213936352375565441611635526853754785197786148625565362626744624096361760789159485520315855492384616570e-1i
-.600079336579887336420071122728536642785409370199508403456614428944992712474448452697394110256652935333826997283257939023338261384730954703945743485185e-1-.413866042509255137726443264984454279554486357061118753089857569569661988029078734304021541246124697683284895943430097893090800130988706992566129240397e-2i
+.483039918287837168230731826877615281248693732249385319447805884153332991321806285676210871292244266749409383283322952357508092006977671841047004257861e-1+.616432570506710316077791445347291469295854765276869877792566149588827219950153072798374945053581708565178266735077011113493669050934289122368423437020e-1i
-.107450289344844531722715367838406299546692193347843122283293411748239446125576180427605050772187201202210618990127408520788132756162912724032285384980e0+.439542062161640000431605941398931664208522611649003399025516695042423970989727137735900374331266247146665826537637555966731262741746482254232170894920e-1i
+.254992748198341213314371975572124547172324270016510945608577417049132939794121688317291331734829086070598840214175898957010934507532882196770391684296e-3+.395755083728494177293506284078033806371006386243203687925190312180273843680425208362481526757683689434707400765807950881044165577766253637145422996117e-1i
+.249586546352963305819987437468934485340899738294473207327605482760679241459534144149632649241445071733845894026139278730099071975615950804842734968123e-2+.474787278594979044876658909980501698412703030898887661251343101879393902377401016364583775987477974100694946198993116903069681509929893321278032196674e-1i
-.219797695797708547191906895064024229381975704457088432260393828226600205609441914985949716401808956470621111400915565284368318307050348254939469965628e-2+.795563847884559816294268936408749918063909326297824197601303897180388402545837377876442465613760441504482693848139283070692275882051444659568528905941e-2i
+.992444062093020560915522203888346148444741229190387563426972986421394276483325012602814079868086671987685702193058217081156429535882825127681762488268e-2+.143387325447092774063794437492020320598480003166271843905887098425076007136677670855655284726971587477680361325060339282024200911565732497930029987846e0i
+.421944252375164207888567239890059144225975425315502804639784158795311798301429866773629695168686938531100836225694281262905969976068444647960798306827e-1+.243391127656284585571778611915135801427411097501714276801885642934836487154440387864593893760376376410877562947415555321043221527444509747271358135238e-1i
+.581307088031351216645833990968645066303608753075009511834300997879997965159939358353438559601041517724894222524450788744557321418292729226278148714125e-1-.697593036953194746760345354855787527738216059088111424150060795229170611322411774649806370968469667520889393022291861554085507223133008236295424263204e-1i
-.886754469609879461911258618891160464165270524782061131486292621812022374418807677025783705487040051835861054153788534425786888422239852971826666265064e-1-.850441037553167976970130723049920096384160434550544122186887931608981871773666364968015769145968754541057123910945639956323849205127691594021753405353e-1i
-.363979965708766143959792066616178792989923021769741054726557156745111135279411838135884645844996395401212889019083479087639889834490892865271241428166e-1-.211311954934823311445255938231003875785417779522145212779197196192888378713935170861001376756128732549985654162130081750215752700351283933175604435326e-1i
-.454900265597064272128829811863572216492341732977763867011956575808034574768473388939580098710250954578204787070988527777024182838372888900772980512305e-1+.876951783342754150209625108183742720548707910944733818234497756380140678549574306382592762699874858069894791849047588905104286560253652643337986733620e-1i
+.963344022576658631173199690213331608946931363999288286413741585136937112902564002729861531186611124680543052125905499027450657686130866670356171513303e-1-.100724345188098530839895231609770087422847234271029844015307908008126727663593054477027177675015659783310523182325563502242027851881917952288770248479e-1i
+.108247322827435211056750472218939008636573726747089452350885089813895160311641114486989387850245142196536455451606557017555581744713335311694127304972e0+.992068030752556890405171568320583734146954312270486545988218443290246150869769811562011984149812263613038918052218715729560281470585442082026959296552e-1i
+.356036364354785460146005388325596044699054284162198430248656725130474303827421772535232205376473961744883213264964753267388138492065703601779770028363e-1+.871932146471762754800233679911661626962871698725879785004927544855850318667855728887872339192833368869964533680918530064321539818385797836293950244179e-1i
-.460546651598738315742342677356509150898124431588054835768611130359671361502861630827871128792683697254235284398532084188359643600616918979689138773644e-1-.142842963136292686006263874927251102405748249943277908393758552859193455249191559624942417162844336092415516860148273421638307004900876416726312492570e0i
-.866223471601304195170970242724167428164651565081175619934114473495801224928229020306807456829031135028918528601383927358087981923025140997615335117071e-1-.551730554409528838573174997955403071673949926630059782032444766761105552919024455627767845889538523759102345053870787522886550614021354722884978635953e-1i
+.893293470557939099228240765393831299542656936618649682478755058250661065504258168498580167530553909750044121628372707937236967769653377062248869926857e-1+.349860246420119990880213637481137947515876931372759720163279385131873310857677579935394528164164487711368947380578024344955172391632479133974449102099e-1i
+.776605065412048868692439317972884482073296787885414581083557481700186804716663995828457867109214354975995372711614045449902906245085305256158246745565e-1-.137311913088133278886870096818867663164302124075181449900967259801112333988021949888732701038680345514778515076370537721523065246640684017297555591404e-3i
-.800779646441465664318299659770066141750641792010020708167875074810159228036444357606439540820165869905390349297497460148481889557983047804690785227619e-2+.383073333822652697218946913096013165187631602199911368662118783790013846967058883341718927902493268815002300745722883769078828032919576931914209628301e-1i
+.242854890037671891548757931967612594506013943258905620041306605237049936257734872537587838674425774364433912724729230813108285919762803070744100147460e-1+.222177487823728469327655954700378756239080848191221956209169992030104675256182664102126997176277238815204507659302164348352323184734452006872033205902e-1i
+.143182330729722062927036238492056358027360674537536430402769676756876858687391851808328211026701575660402830167706218478232684441878707754873338047131e0-.705433684444353115921539725360210285640097028025511768709870300288955423561863201072563743999797280002727268789059948251040906685002461469028601025110e-1i
-.137590795320098489804858460434333273151488745750521843310463174724908046721023917014380235136829251710501373829005004194483525985284416479588771855149e-1+.149995358247517100039630780946968717225240473166325519058495663919813321417137816913815767628039628361857583325827155178299796167020879540113522722639e0i
+.961437006362505902034532584770589063424055698571611439450885947878072359409427922612190220700865448942818551697007234277860885162742154999802005948708e-1-.147024364908321634905536387934022840405913573189492815643338199165070112123918584200521461200405453252660358247921326166811671219071168730481236397544e0i
-.104268544705166602151507453521426796943143325841419756028553765014669975769765577021037726899174926746912923503710534089012558351059670488050239825749e-1+.796613687435252111317563287348775664721311485175512347027318858406908364388878403797120148569511562142945610204006126940799162996052872467496916820319e-2i
+.110642498632284298978787624262118407785610463068586851122742821599075466706566985452938793871411924610179827454874883780475614402736442521325466259547e0+.472761947615875806916508060726431237147917728741250032575222947488066939089080678299682562883728505264006974922042185230186929380398100017539882553448e-1i
-.684902386695404012955677479237995362419505731600040198461364450402012068611278694245948023666012243613702552498882603894895962492305071977546672886357e-1+.321901598704086368722586027986696774592473200609649168126259463827640239849844810211154215176002724250216813584054222561857764248220894198173918807224e-1i
-.115004401577573841787260699641818689650331627559968363775609346608087911266966285504378783260737662081005442773969285758565335734144201491902578611310e0+.762282092085905737332626074550928716541019376771999351900670884061438998524310516744133730115263362963702680269604702242496127468015819514293164074355e-1i
-.122333426907103947061879559124676144048439354490414011699150204423887259537140127127343284850215197789178868489497250622142871347757226597230377951912e0-.140592741173977981442021402054795342476096892925059021373123282455090595633233082094835661786103043307140434547393212474580867992028892425671483608358e-1i
+.770507203979143261228617737809626151888984055715882281140953353720688102667993518637421527591528348332691742842637275110372818730738325104755222653030e-1-.491523843868202467734934578262351450627933436488509753753262492214750242794649935133357583130310093305114356138273919070546561319249773354449514675197e-1i
-.507067475126628039139619284302301808706148582973492578354677478985749358192356981358370333585902312394939484139201160648670137766092225222324224862536e-1+.246248425528418223291448615400442194416742949647915684414117685616135047431997853214809043671772924201788617171035518216059940137879095503809870044895e-1i
+.572781425152810674668407214100831365804553199168103614151655804576598692946428331541961332818764221614583858675386417979931991316497716022112767647884e-1+.100572792403503962907214591175193270266344347613228845898465833402717515035642592068554996791337031920045554886671846690416538551322426011336785911704e-1i
-.407158641627530447080568524733246324589588962741982578459085593583148515150633950128934878496018307816625101043124287887487465086716899448074112418541e-1+.658127187067648430243772467966422964525962915224686177614089874572967341313015253137186144069307793363817510232270063142764889408411078446354591326752e-1i
-.105067312559278490259914172562007006716598721338520817571903167557971451895013420765284862136667010978642387772953572492286081341112099340846147889969e-1-.415303001414444506500325193392995197015189413590478575771528139020022598780272010729004746936439761182084475726340498310734657579184586529633620014831e-2i
+.256361513473014661659096048281572878209544125219621476766269862821940354035121213722492323424221146053208570607070206400638698606201927724229615560283e0+.277861574522589630706375609307268352772619772939759835818194356997133295690980720105901622334284241360480504393922458002545328638622449391355762808086e-1i
-.133052587538708403674951402400662008859840586055525248178037329441409481834591963731111253946383967252210425945214928918678899695845944835227597310280e0-.165157482754130751655765139672726506960408936472709076292359787644857984543282569337641691521579738184351588675659199847509158543071053640381074097289e-1i
-.140546267789610505965004854086150028298128703709718096214946853309478065871102299430203481445461783569725460346762483759039777425274173937482113379086e-1-.627710768051393039607179668812738814399292727365567134302706913251438057820999130995444012119840557589341130551002418017435229639085935359488591451063e-1i
-.947688990914609351433021556055356141856226261346173041025581868152572809242339120834719062246522078654642190037407991163569702861856430471741545184909e-1+.438976380120032254956770271343180298651004536362903814225665923601678470391862685585985839225011103510743262718901881278661294203251357421244678589741e-1i
+.153198159705308802476691852742522154718364068529001695881669128985929676089429435701928067680435533354009988097453510478298917242895434857333128254885e0+.140061863362253075889117575825730364109859483607561249292651301294013107597948174322003578159613784207348347201418347690932006396834611105685891327340e0i
-.141094570406125091830495223528798361371673624871520591511318361726685454108808842962686150505884177825747903070112275543145859581922780533612214746054e0-.123738435631169524232498227634597090804382187581384396561701442224107287698795299551455042565096186115418215958922219233592791077846791229025100628941e0i
+.283376132332099927829928841593844403889790721649132817056007818527334961160873929807415544685161112851837168296471943025831167146027375404160658049460e-1+.909560979999999447791342737596984652563836025581657957664603311173396641619750724921611152500150203183976621161991449366782996594753153670604986050318e-1i
-.126085335121690100260147049104911912700489102565905283104094867047750620816308409634025436701431925726890798411066000008172713950331681936336443982321e0+.406389407388204643325266767208323601441007690948983324170226377583716575196011559182402355920793186936598300786087925252123626526573655205667698622933e-1i
-.911737119102867284422349711880772262124784699367243358704541839445609939736887612635844236981349795015915140397688778567373191249813253088407977232772e-1-.167311142675537944373042650666707327159863106816065182761810092535242993197128109475052507684930822370061379036189208120372995441468435829525594430946e-2i
-.110930553664448682098621480458815951081375222858929953692316185853040878831403225318271835668856752622114376651419495379910594688314288242449980282025e0-.904987232547011189897991640234889018975633068277483582759644365333872936770349534235458578863858152989501853642547645915682727757218249772419605404538e-1i
+.210175552560595599633535377439593479223675530060103642473291401213118858029643769811536535431904304188937842448701128341745560922550847009815410049192e-1-.402338970090318616686003388102018035948458570312882357105811084438408378117695884662029524951002691589358459078620328824087134010804672643738502350285e-1i
-.844386902650397887140231783912896874986206007249028627255039591510088135328476565145786817362078057676142247016535663096840761844131795537194658259855e-1-.112485358806329144148518706806139627900708128717313108233781979675068957774482753078289149195447308794720781526601512802706337417880862271981146911251e0i
-.448392042454386746239854679091937057988631246551566086154797167746274997523546218353565292255469003490846908994239756100440389641132510864633162198832e-1+.309085740860916318714108406743933643668466756464419522706051560756286185197875827027152570267782786602404593063632386609649432053301474046337671585884e-1i
-.113325746694064205342865503595456546752393305406154831507246131781009323935944805324802216320038968512285327006748641385695330968430541148006458165465e0-.487660223431494156160543875758248444006845101876681052155173411447644258458274522251235775988785675103801018416238758804343378683163407023488551197486e-1i
+.173419990157091271414460002900294142941752021408905958503134061167996695468873913003301015943044480675491879125169743870700951909262491582775385814731e0-.186553209258717063095533939313696312184270650188098005187853564206452759125049975341631709619203254978647290317285436207180143417134208343817194320383e-1i
+.949909094797380125453924972610975768228356516138001439258915058268563486753883811657831092017323763479298478174647788869748595947023247581584402403969e-2-.942202260912229822374075375993300719922743525951143503513387184886892857917581872496770106955595924776075089405375530702589227227899690679409886510060e-1i
+.349048173931960281278804043228980427962739966713313609169164093191858877451184360572602515900102446207421132634956782477004748021166446063310595181594e-1+.210405114356453551556002279692424298272902951695255382927561587401996405080965820084591308359663541230537410820894532253549398114870343738698682642684e-3i
+.131282618852843352252220015415409843216698675336608490942323240933694627086645599682784350137960106949540969165552911087789132501271637511590700541661e0+.516891010375579951470912141735545256165894622896267087514465808323520655123810550239916798102726362747470372584834420066040423446937244880111997936723e-1i
+.334126954391065779576203473818421138239650230202333010271699130461791518886509356014922809872546481566692487901784588060825104187998845182141493944656e-2-.221002380896714393516221670241844306871600565386560829175489958354901770390984037825234992042211308809444362114885942218614992384398557353757763050903e-1i
+.252888061812741423880879642376985827129308159888524996992198391410930966069426965430872667894723649441467597396549241507723320622618977968828907368688e-1+.726064511447162917187853035235671814086103252742202539357740559228932356600169380165023470737807346303401194205058514564472684185496690404546660171506e-1i
+.131701075322637782450621386741257662685658686148894798335476526919515421915490292963339953358746057518558610230546572758055084633472699967545382406424e0+.529034124098059648966492189339194730457031862025144812541716486040971051238789000518031961540134175332020908139965698323482545480495200258224951188393e-2i
-.300398991543446209198102451085363141106766152164060844967062681354508944444974543143029186231182335560932329219488439828935353307635816608713886650493e-2-.435795742881015372193008226135350264069241787261673876305613956345479396449584386439234652183802401037098046715407984058212960274774145579871524311348e-2i
-.249030549343263846650270401135876845564199372157829981047386416979167723367604944489687441573155611802747967529374940992952975133913789355519930830898e-1+.586880199012336912088585419140399755480606836396037916077231732407563798271038325132468788538159184724771123457219279712320527052206595829091171589490e-1i
-.889752770672471234592009704531113096669658878086024912354560291098988711385224172286259458198531596866356077182399886016140100117403090744437954689410e-1+.157121429353907811220974717333411906613285633054581579475348814461818361206521055095225510174310265876546420384379947523000761878391580900062984246680e0i
+.432375277777752632761919471354514512972033614535943017176300970941952206877163409603837464384336236216837642375675997015727391297619424180009541820327e-1-.799861527317610923900369216713304523692705444599940999046769527395532344739771039568377297977263355175346920088923350040659434385141309864189678606884e-1i
-.123304960011743764571873214538220643000972357200449911849028195925773379460061736002312675736530033677520985192471299641193972115629017622721629189663e0+.239566283280826937043214909527402580919342263431006635306060165077898534979754224176356627366972431553347539082996087819442909913641865625966837938053e-1i
+.898960738257229816431078460684190428677017478672728563370131637579538118801978360409262708873594179073338507495087496252396628829871271567972310989197e-1-.374573546742444345371533897228684227771697635074977594605135658097790860996809477385217673878457332016079324226139901458149288461403126830043647935448e-1i
-.228243725772079401091817418526386814245376656989165127589874972355196329352594914370878861255656756810164942120587243538512448564916219091672161597341e-1-.287286741167190762965640816300869998692969672953531290473329717040190576384719840058004123501273772635586743688718378935991697083941052554072074428300e-1i
-.100056658814989702500583242067018638911473052701247817703606245766038882617026884246491746784489519415776991806983426506281715147512132196742625303994e0+.546384463280892755221612679436256425186597580212783057346835949172324158520315710659918592348775821942141807529975617466253237873696570878859941187842e-2i
-.843536414040684835593383105503927208589145900293825429062208852194523503473166664421917464555818842692657864107623386424605115250714355450794191830301e-1+.213979482247873600627585888719324018355718416404328808926204405518362498991224833916531743713958492023177492265907223958535531583473423422399909401183e-1i
+.418918757478440155939456297979403746475175892921566552305219019009818186515409832971404081688929040373434585158333665609203433601231576728552882645951e-1+.121471715163939757068197242375952196188913176904602420880120155614774681661689242711593346251334409779766430680220261417698215222582359774433157782617e-1i
-.169723890677590051331636529844210286825206422442267550207834714618146939210395836172478145166933480957006801777239306851093105749337053130914006515249e0+.222240748789947077397317216153532881704109041713091927657468438672038333838872225964186719401249525577305306701203640499751765420647942796387636735934e-1i
+.521202182421906825854198067520803222281841530830926548246836446353086271397533842411492754644477499754581730796255791246539368780215962244818365470296e-1-.773884399890159042700045130960972728374709640865313324529871671371220463019645324101042993567404366259406217290282550262391513833286126809207814865446e-3i
+.998431385387311289997750577982339567552719533998002223413581911173582502581759707892960907357073386366928726943860298816215054017218307906628504852405e-1-.895142746775208321760140356961035117681618306567230826550088664384275993334431833968902831004182079459652678500350968326607566690691366101485874771952e-1i
+.446077996308020864019343368777860007309530374905362820756662346180305458310632236526855422883537414545091712889336377318369771791403258506352121310087e-1+.560483196633530075989887364651701213371201225158859315696836356636375349321094132244933613282761685980366754616355253386518224463952012681375133666820e-1i
-.915460624332071087388880833030424408154212879815933149461511397689479983293928490402951058870095028856098817140288480849693871459007599737701570240360e-1-.169161041075663452719103414483460524376140416528125706880013668569719590243010013521134089260355642443119468551962819262719225049722663872939295191489e-1i
+.613322416354481642904179710975343139323903445618932772412501315928051596465772351993293222776539684194605146453130981704509413522041091663835247322190e-2-.409064957732677042633998659569914950277566758771761390653713627237409921183540242149264618907622416822769621403678863983292402167672352894195943230057e-2i
+.536898073746972254939688329200322753825719685813389953978974497257707559550911120380173326911882170103262425217719283093373792012015050540065837699195e-1+.240955684940179661968431560576838288263067053620566457508456775230027878306136333490745496927692259534967523827864898737061027986759108528623539610329e-1i
-.142466965190256702157741608295107187060329230194621738408935095205115466272605619831449694344627342537168434438629866122133008260411442989670079211437e0-.123916721019249392588923131274010508593033028545883023401294867687504542215743955690797912154104175180553543923834714294985536410167533815335694291780e0i
-.297169607016657927711234738571141734150983011918658988038955518176814317919351420632616106717777561585384124529984871155290691571812270536645455726110e-1-.162958434323473693484760232521719103008114332228816856376675422863436398615990063884118417340067985066226374728601830711341652449667690367744374477632e0i
-.940597739132455498847674799110589124318901973238711456854681678415057191794227099026621731050144405730166406778367846134595182400505165753760552731363e-1-.615136135081171651588986252678986858129737603315922692132268292588463854003225791903562646235324514340762603093624647683897574015703520400924416730282e-1i
+.140902654854794351813279231717719250146107126346772167113965671856118383482587252893553398343231822770374094620269575249856163210342812078590483501619e0-.163773872763028169061278630219843676700324205427602860807996678873064152343314997520850686135090564252600460196574070763562054811860970622100240639668e0i
+.767052529811830890504733575693755269406835243763154848689376904186008546075804109198681094557481371178951296203525131377621503789804473185943666236258e-1+.166299408005525496644691269178211783831150688711849686254157104083510020393513359372486133242239711233306959467910933390253670111444997882272681013175e-1i
-.442433577452332338379251839266485797131198709661331182878574594592447111361848377569011772336367058576784446940043949058971482299891827347998320525024e-1-.106646458689495755444705437164095064005947150761663327655206000321987543279516574147371595817143848557442492134231740066596963001388585716499979401776e0i


==> solutions/sicfiducial.81.c.150.txt <==
+.151268432102899885301140787330820686487668398853609908758765250815133614662674384813461346823547717807589749999524395978175439748868876957433033240141e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.242816812828212962350831303957847081892476259010702329983584426792820896923901806236622975763302503678860201222326238546644064137023254982904674248684e-1+.463835146609537336204930232851521163145212538949594473418057549814886453384277078765420759615496434441276337914551849103678714787449937367490715956638e-2i
+.748206358416715981537496228314711547480880960653664935477918355604574931446814513406814032831580447477974316727751837939107595478043776457539262816460e-1+.107549999995782942558340504096556584266594738579661907780439202994498060084985376269775139497332538917397437656224194949856708715057971227092841274041e0i
-.591500236074917930957510333225263821244379637754281607446305753029072994011615806821651629068729746384296327835102907507201964246430528749123477771235e-1+.137888487430855766723139646508702449385265495297203588369905261520048175419315121734963234828934780481871924551110620040572449992340806433101444096334e0i
+.168115907453865951401555796002954403836867252695980205008413274744904646694308122754126038314580423541068368932032125235894283881040710503024364116802e-1-.145948744125944093078513844065500453577058173611626699339476752044257314638076775308180939287156861090447988961135610430804423138961344886771783856810e-1i
+.613140254959685478085179850460600595522210669233833132542165458011462585612897262800246387551449756818335673120697448054006263193885937461386069698294e-2+.107786363000348506995494931122648677226917285783024433372953517254422293209762429322881819733702322083203509489975682519226480103965194707278244997559e-2i
+.123728829792635622935236455317647439474715601449008319504444802370106802210072232836367974688638769822701221564077074031882891851360834766626803736027e0-.134410303291581660638597817449032162564445577053376209408086329639198434350947805245250532119970134670572496836979284914339205821939833453267969504957e0i
+.200403032095018168310682209525779479672006283163832216036550003038807054526792810269361948159417184548027855126002499802254240781814126427113571003032e-1+.101397480997400613423784057764440542037312497529897022335241124525541608135410712449833841738781584562932896532197580148233766712663852581119113850242e-1i
+.507789363653575756922299042389265687283090537823664150169109774989958487669447962832760798814729681463042538629629145446816336324272074308416417618307e-1+.218845540239782771913984258702735537317089273847605623392486126111443457470276625983194056228398102825604939279692261708969675438056507506898324072754e0i
-.171303846752821845720634423685548782919853489550990313243749177214164070565061495482187415411245834003880925142525798658032407208872388245175944661073e0+.136401465243471089944222962732111781327745283029701682021567097264134887095699103908303810813566062755625907789139560208694988217741257572075907298127e-1i
-.691309660218229624569833331259416978660547039872144552399761557491080065045492978638636597003101977395354090444600641661787575680743804533560398444876e-1-.334218516212382578820943316391916811886580160957568169454399793646107084667724015563907517905264933451149031547463192638885590013873759540111699109216e-1i
-.698850763133349934013167467318093474722159564752191727760463882399596884819422246193476400091446299167333651192832321795234454997476703012351792147240e-1+.331953318675321877763847566705247417772029588951946152283491342024899647123306726048993437060030460390038745208926862107331881054890635615776814892369e-1i
-.249910692808157150621416601730044146921989675771669203105491176598902989906835420148058787878870894491808027128424027205495196341147583526867447230231e-1+.474439326211611252732492389114925032179932218329567152824115254681705876244426066269756802662599789078034079782023416284122803317488819298794217427653e-1i
-.555304958824967653101435087421798659948170736328228966415651743223900702644833078864542288072454119890126504647255541059339298545917242665451066166021e-1+.202922225686283528506603387510163943314087934465357512759882853888837850966191128789375435451911623665452201188189030356287765027457990956540461495521e-1i
-.317191994133058724634370139484611856398215138743403826226187207253496430617277635294764434211745958180559196112453912993209628934503833866655133492358e-1+.340297848371124055632676818596098879999218152909891186427573848660361863047696660037569980644418453862060742524940442038762286458435726660509404315160e-1i
-.365677631671544708760796615332958375655138744942071698715435499244203461804449000316109407665474963220953007882124524711409251516843278458204744861037e-1+.197199076470328631285298121510515946263637420746904867346669429392791138940965216782079666483589553238752907000689258521616933803741828320533955659709e-1i
+.459576513127465822489770176405925600754352013662739971603125378003324541745728247730694509572924403749789309308317213229937551577139802140657606077200e-1-.117011883099244738572051505149810711452263475494147165114147374582473010621337475454377798559735294992564904489889996569236014102534506465675571093731e0i
-.886120102214063075159855072961801734270516433648281152638719867964038029820039944107451993441032772187194772303649199045830431685489131800296407826822e-1+.937689082534113507961969684989848816351656833221190003462188419713887475473072338978789215426755988953612667191927502436193010755661375964664231202280e-2i
-.502567589688563026977781700019599457614889745722564793553352110820338579994132698092184651668210843840812875538803811065741810566462980914648127650905e-1-.854069150916400266677796181491565940306797517326898894106453355798839120564902074255536919900442974085752505376694278343848013685309947229357832134983e-2i
+.372304570517982515236260534595783771027331113797943380923656362679276078135075343752758663339369968301783647006716238957044997929281453806552963872655e-1-.912848831068237410530904405002267956988957170659213262089820976507333362716729331150122018721576299973351484211706664194819036154865781945799682730539e-1i
+.213343281370733406267045525731514883887964399309749732955953727958168580560668555782725150598547169354271710328593470329187966641576121486380206038264e-1+.376561572701004729351350307699046612182662296770355827574207155694338195779158654363016156405562249578346136512205513028831693327554319632106176879269e-1i
-.324799608125831178668021052615990571210111744523861097422349767408885275364806114394295101863274475751744711008893633081424259519339791638162162990907e-1-.204756728163942581668247596740416880417594921455324710801284992621307033349419724191850705904792273585594652725357043393897075255162965192797230370333e-1i
-.775995962816824443903984910292450389429474124701103373491228118441223534556196038729926024223358123913150621178079855828585701680117110438158481294199e-1-.401389219661653055403541951630242660414767926363662765669430246640300827000664057843453592477753052807643991995226414660227386892999161257619891982635e-1i
-.143021649832384744853407315416736874849113201537929881457742647269038923598793925005547190769347427010518926580610414707471624020914444791745669004632e-1+.390971364635668522364874000239302426225152316835465924313381685356303007565465409537866831366330569749700386441146645291475889885893953160607258981908e-1i
-.600862805896476274170886462874849533149920605808219223559576944031243794821634273385547219557082668397680935471173035335800701777026179176584915582236e-1-.125699569977060689250108645609152072849338767404700844587160876355794118667614036722694703858353331049619453154994227225375200947866679133773160556140e0i
-.109408073778689546127514196363033452885568162766817621583162276582225553159289528100150936133167744206255607964977896156897518679808648067174476332758e-1+.978313631068346412318015947854305470495315250829409956397980193224649488893884619034117211395931938247080913669594016734618318455129364960291572391692e-1i
-.875577043065686333055342456516265778774647613321135281323838285987827285523985439132865909271850385467430717118307540254697220316427691538066361014176e-1+.343178051044969212898316354820193497311829215479802649403790514390334548328397882442643082309609331691707451494901347262633473190343708818448448968332e-1i
+.631707258976110391728608084427879320703241668236637537720067424987139843127557905270757110648383415168935137040849576953747210241763067038688626694255e-2+.441994787212305154556606869770223264261101492066125228994425579833156414879231877712580840376421906743162848476280123290301705154334572029890742403654e-1i
+.992607951841852935089233382894841511345719245440132729293291751318175829616745785379451495884608069812192140867822240335945496946416001406250272340625e-1+.543682274805788493622700401823464583756400292406652134535256832152211068390436422042568924234928177346945157936998897650918625657370452759282298787540e-1i
-.856861490469158220599306686248094302032385646531541906668395467317768809495713388169621085314620800585245071062835577432205565856260666419286885036772e-1+.688762014518649746414099787534418794360088171869820690369629806994982404002444424025767901900974048302114676972325269623108463188791843914767455910369e-1i
+.423911091552228844927206109166456564363842254248267409467277508419171878802807458911334843182161311347050678704574074060842313270981513889821133041291e-1-.194833612413246255657029730379778145315597976268560255459604035392256915834180576581108738363240850618727306548105236315492233907938014544982769026237e0i
-.306101484118895937998789688541838107887450917517521918900410289763637855598359830741449029238581288356885627114728165326093893400106696137941140887437e-1-.310083542977248148201743211381494070302892281842884101198207490562703085649005528895872528826340825795464263153566687387412143256407575569065469953940e-2i
+.197025667216857328919903354598598456730420392625367438997407151239507372667730193168529640918223899804353165208253019640951599621520516664046196154368e-2+.343863960416557933081588570156636597706513891260696949232698918696897885512355792514139827286111290671379484444115044893186775626020384993512972659205e-1i
+.270089283670354427573260439331894663003367717524089504652073607671253906842870294919244497429015710265555962407034689031068988260638972008425044005461e-1-.632981226956434209412578099289682689757127917420589269932516063439920562059841628138825271992111733421826447624242502399157120434024349691153058582739e-1i
+.186929014238843625734065577319589965371641194865421466063308273387532569424537069628113029756299890255386921444410955317059843960725504227112102340300e0+.119838175188795474392883632647410708282196899843836446495464343706134812897090951580402814582956938434696184784545907613923720660021061950721131097363e0i
+.295842792288584104331435260860827835575919795848884837195305052560760496555130387919099350430106204321670704322344507926110637408670475950889094220592e-1+.204803448423383425783848504466445626404164946686828441251220444453431376518859712563846654346098808061836024625071389382345439445592088222309497166739e-1i
-.471854771669056550916919238025762755477729069299722386285407182545277073224350521996538610096018965300719724104251016241117367166174348228900013447244e-1-.100415918940893205001648813392027156713781795205358635924559018436901055750245660214406187003314801618890323184112033359803752526579257984898619484021e0i
+.180224506963120468819371251929465135067841126022352150535715548364515252476464204563145519387901824204983096925181233409584756126867282286123645757496e0+.418376165706924869284750967861404416282149302785353097333998305058837363718710665220320033945047361436358187758160081089390140008101679947281495467747e-1i
+.515885818715711208926666754917430130871822710317708197113782872374261981643648631680347624332729115812325140305313898789757399737918796670982621785761e-1-.152870278010163256238029674316276018660137266028135924849350876593188449793323700260837924158082717059691173632597371317457299281780923006932068813456e0i
-.717356684244744287915898502938151659185915149521595122764775876764029793887125045819341713626420930942642439998142993854752490367144092910881497801224e-1+.968701833728639040886340019310155723606469734769927275706104018066993649991699908246270362241393244199747036874620938220360871749637662832663624964917e-1i
+.627458880663727124972844864392195033091580160596516351025937527324888839258527969185385356004672297094416638242270862048927034834406913864313210140057e-1-.694561479008581763862597211615563734383999178161231026359408210089084556354083961950328568999194560052679724451669137822308222926160867319177323997720e-1i
-.225276224004185843480369644476576450131693746634330627972544969669521433475810049898607331952114062825702796599091651111853097127913683339358462209867e-1+.134724130945359636737130249622972204586914992967820044191631744692585817102589948931106410155495928112007088772436312340889485729280490465558666032935e0i
-.109167804346296058818372299355543145691241286088221127856550649536577874210448006441112007927752941079832361008609494348459941594099434530367239697358e0+.145467534260451596791878433959591144669792692814697680039394764810472232245342262190725271730789324806682487222361108029241347531784993106052667204793e-1i
-.157570118442087542817206683521909724120319306749410066279104446650970190646387082227015257707820947788486471695338219236977075867153357038811790606527e-1+.773277325915918790744493033830956451563700297717444489274958633834462682721850877079977324085262389375566773810147155163083809677024636302398859840163e-1i
-.243358204816268514369556710548611123446602167785056213169457145619870034443344769244908600015135808382486302755631611339680821182659692954072420086244e-1-.654143347627288302383875678272215923171361739504773776901317060264101801477389477154211383902940557361967668932459580366690411465081865968337952531450e-1i
+.969752328168454515630993262468546310945722907926627664045984616205240211957465390526049518952110102831116977969051436153166932315599546718936831791134e-2+.821612211968847292419109458851161231233101345184967931781056394644336234777745762411382355729133449732942249513436594022089739987369679234813307447751e-1i
+.102594435085983947369727377940084668124501419435424515140240381858907204663682402291684527866423281610362102299999799222006491031100774595083635432949e0-.799066692825943471768591627229427133904588110927124537034337997727368263304333483795900334492085414889772140548272934389291853606012284015846665260836e-1i
-.299438307545608344400024155907496906017297365972338376519147263873173317138281818538827136361829581217578272450472009745774033821559266678056637142001e-1-.137254406706495180198288880987104557747257661306933681837725842171612661608229840921657033270420541794701991966886108531325011359845772461700711681604e0i
-.814875155093158463425092882634320166955757507307119974926548187491563091279316668950234812905085518198318502466408813731816182642853452754314376048870e-1-.130402420145449311273069223037895800084123567610238005557673460547335992660407187371844656203677121248264869390572313294057477314132121945260284607168e0i
-.612810637620991078497572846241420947680453173323724255755644845535755328979250929311823063347718187512807460749444917614961442800715076687327856346518e-1-.985947213174830839036801854716584184547977826845457099600166213220963336611476299555225923199344980000656947249174857275262927086888309044108597575699e-1i
-.918725046816326034018377040196805364462127202782091385801967615661153416171131860679583481578318272152970400079799361342183933701247411989816519375003e-2-.303801448819048533960741466732258249323651384355787838485766992300577491542195604727529438654810635372456403093615968585529245544909535076695942959999e-1i
-.123977174324796246518419052979974216242095286152877513705677947938903203104178137262816725634586361261710784840664094668566435882696575859081084446503e0-.895657516427548579921923264005383119678917855824440664300752176585911084276003749732233265044314644680806790429659194741706585727454504802859446258187e-1i
-.536489827694117209769719113612534484926097049447486569799501199954705714635354813451976159807011570544261266091348745166874064890683853079298824587854e-1+.482636734039590213833512064105063000360652408939237886789078671485740730752445825205714092844748836873953896810540485417562253978778121305616373255761e-1i
-.210583058642303840530306525500072239535353858081459672353761956185862464736321661619563042742442419794355505692369110416401660694271207123057032146805e0-.988172322374994413534803674752743295225411379157565313264690662883050760776489176823266529408846883742069990204080211919614712587554149898840228880525e-4i
+.199496310509813235499396029645796237197367206075501129658921176475072710457848692088816909095434655266866938134258774239931190463614961019495051813053e0-.109181380696860499177660179847323175032615843994002260719574403355260983297098400652788189501200623602334526759389083167948633858747797703213122930974e-1i
+.275993362959415588172002795669115720957227127863835863905036603444406311581112692199444815170311587466963346497585351138465336982572873676124837393139e-1-.839862748467023851554473590888114494206790659350735923546659961634135073553001829880563486987349722888029071555733718476382616478868596739717656477255e-2i
+.741739126615812013608744729088622142123603434032245982510659380954650810188188338315528467751752602240648765273413923676120958580163821972917351022979e-1+.115651367964821529519776786000634308161343836239041405157961829313270331246012799911647614137930634134119948801386085869126659969579477201831320075382e0i
+.899343310912988569780126009431310426348072678938709576403046864213413825585165038704211245623454567677290500415286979265834045378232593233788919783173e-1-.109374914676637628046092447626664695472703973343053588218665304394919073780626681470178963191657149169310907055605266843425842349050042420631383152210e0i
-.762398266447114092553140252459660651045135009208831396655872593904561192091821442917354093094718997828785647362694530737185147939435108513040897461431e-1+.287403312658705528702517115124007493874630829141112642538844239845053549660996233206311413537758430933054046061687481553903732685685926024092900263671e-1i
+.289905335042596953598918495208450597780976497728837815028607432000615107757108036664232017584700431125752100193443902378837823624489712835326971891424e-1+.182846803855630253725427775536661495731239635708245507056259093997005620552594221616195643333773588126840466531069707358363120315792736323843765631607e-1i
+.947563546629258524604038239545544964604592622007500987359853281108663823782712123888487786625662763865628816024114668439217819603363520554850728572616e-2-.309914403350312404836888968280167947988416303509390851063750139874881543158190925957011559847932930920224527406915033270854269860367882881245308510393e-1i
+.435133500672659211075066738289889766025145309464036548470160006100891894733537965851295175070804366328109246281302659045022974608209012765542314153618e-1+.423698416519763183857569490792651854573968084071381445677608718042448454534558283701246271778386793745175383450574772810204748897668541686664436660346e-1i
-.117965722436077923071965829416837022757360482025318797476272891223997199481869825040754638883465201270322775977419203602502625808551431740271575878289e0+.590801298395791049389764599716185848522612638939571356902262867588568326326402523317898394491922588352801398717621387073140889698478074646857593476414e-1i
+.109887926403203199761112664171206425960102611186108208402753013328788987378500241841060479116562043705047966080242818501852864927177467277568839597637e0-.512845943584705729123822166088677888010830387165607059795494954917744032532427342381415072266758964308566729429320149129380306990285788771083138349350e-1i
+.831579268821598906611031160725354783671589864197774711460654741432199778099591517875698814199101878267548970142603710685700773374328353978214345712679e-1+.108686461694265362541019644801182432912834951289381694161346059369323567309818482957386313477622309068673900720283020582966087154581317026353241524640e0i
+.109411490227365220314615222832193395875446040937080605661760534887424778603829578021805317198517757974712617392827934509811157232883938703557830309748e-1+.333275697958509957103783095940048484742271641514651888425718978210188062804533179302428637873300122277069476036630771797355426337225609721088265781444e-1i
+.120582556322449137815489373405293812525358616531222183527301143554858503101661835146365805240799702684778077724797737069331383201720867430113089782327e0+.648696178819819389061012096983829117153518198465903997571064075128705643412672167486955324720870123591974806441114245700295155007393484481017282954764e-1i
-.323548526796869892138958384055288378852251460945383148497033821397740805000364144998273063710668084251962978194061665102366053482011451433627150613985e-1+.314645920034304583728064671364848828158188543977705511973248712738512976629348973800062192959668675281087230544966820166173308591927690227928298731927e-1i
+.162835985287293818960267418585081954944645605188786181806098625783093762432930373042213394960053538043290834709998448197506584298463241051506650127116e-1-.147944275276323674358641843552426260860851623895561845259779512653297295541446791159712185651251338719825641970207209926413802014392539241266396412931e0i
-.410657055958503073002187443158102697484565351881789409842870587754255031280733672417229698947456173750564698610734094786559243473602157446612658147992e-1+.923577262661772483923526070332518897644458123915529648242616224027911091241931802123757789628472635727979826273129380366090679260837243426595018186684e-1i
+.624149908237981110099702490666361330597368495515649765699418664684305906846024338609192840943838338941480375010950824908436355799044000518789405374994e-1-.379714860748518841348780922949720040875843426915145440700364579151861965617275322808197442673122348199428639353200056975220842866559361386408827500830e-1i
+.139126600687595056512992197197145217151567474679349306900515875821316660891877110193019652704647697398267066402883514056792983483832577810958198737861e0+.791872380126035019842396709786554433619820470722373356954931005118776028646737607441795549003351834224173520235801663430949703515778526156572742089258e-1i
-.717795931061682693541142685289639838936109318553839497275861287465732239665567878781318476026875910146402152577217610819524158091168209708526905486701e-1+.311584964357514768065810806651932947389995814665090726374255806480271948635795808571551816872030482276648732788642716208664834123911652209438282184508e-1i
+.443747198089746873544848791651914097842691479883780214636226928446017998794389848394829442785182524826995754574200382412928176749646124671119583352198e-1-.291115967169150303370887396169605064421814199008297703268496466652398447104537365546875969167006043276335518174149338023813316380622190483273970710401e-1i
+.111991578669751770606271056288764576775187274588348582932799947729890873462284515367634802056230684900905155064952444570311234286631691890927523084907e-1+.306766998282671084348418468983717203561267778187792608708785082775097617540053267660684208490112396491859589399260063488722912194662365603224566810990e-1i
-.318573076509726199022844326751149225332391860832515292898306463300758930518425231594935270750543638850396906777749474118055458774582463796589376172347e-2-.202084799079547766848480343373762561906697880867581418301107117298003035111811277548924198097331257561816152120455884905401907156993657596359005683534e-1i
+.105158728154076527851293762223745330119532191858659471890725567584854647141774858367421015433273276943466576643915813316180834522480220804972247049689e-1-.145726337941022155953597859653884547635576918727758458865233212960467732937077876027763149176025722879723476929880573226094149612129457435558425730767e0i
-.985160252571374039104071466328946693701669187275757888930014110357069858649730906641364416698401717721483018004553180212723770365431023343539396293564e-1+.412800652291893780770788982408430274878980117992690859554593667686274630347347412239319711113381815454676196162147649742608920320235582733718098706801e-2i
-.141695738074844035766543501413652294316921025565523647141788378241254184650285676494571649348224684498785164831443283076714013501976794856510991744478e-1-.178377877828357134247213828966950424463753491557476898064761219199122673502808106246678866301775460258955972196096524794933150409850975412160148550866e0i
-.645059619832701324359980024586333170024520425521973258250281443103120815985669434909381670862621106018827585792156740284661579531134468856840239233372e-1-.390215885058043405310690417249775543788321173429990459358360505703524945222692616490620661323079563632400824271702769668626070440762246396004263154033e-1i
+.992809037671351076748036528931347085768709266175044004048314672640425409257434500800662508733751371156537850590717198737716305196407869841432890674886e-1+.479945513643062209501354610475462991357408617381269396931508374792580607183157499694011422164968490625984700590870946753529000676696019540851628326514e-1i


==> solutions/sicfiducial.81.d.150.txt <==
+.375465462131382804966090134675721955705450159513770355470035358511593390314605566949461504040902168258211232399356191727463299679087229465150734801086e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.141118676729907270379949968071186382794781910263625339714850186647596625818645722326612504372447494436599050399769423466747126275282768081650163157256e-1+.567864547704003701417890040000807516712177422950752031865806313530945091443327572682874182231390122823951736615503659105042987044340806974543000104797e-1i
+.505994020583152743537958793918506308979520230279770827359348051335863052832879384621235736584244940787092343760817632401399442614473484996368237384240e-1-.711127471636915336220045464379964094408191822363323984434052906019097532487591272582977670312896940028242493590723109153763772186529578741751686223222e-1i
+.173350449066501110411865411292451826351415891631294741847719979265307713768107763606218831141737262422332983334917667701729089184167822388710718165998e0-.323563409320415439533911420749191538523653158505365244374618975243566270783385358194240760728609099731235300313426609522186162258491530332416885046508e-1i
-.130896964568500896910968347194681473673860333749419998086488106132943534701748179216619881854002977874274497703436890237464802919093164829781396889722e0+.291336657107228670444810186960731542549617446599271684176054853946109389631468750602155243477805062843104057859530181560389439911532465397588891049293e-1i
-.453175235529733141783505503562720133792643704265302455789775530606104695440580988591802636709239728459521289608025279950498255687649724432525008973717e-3+.610555272285108543335180223860366495780325536250827268085875626273282207398640300764806390046333257709654900779385797317809379784441152513628494182834e-1i
-.437380353273426751249735914758725446196169083592095116254165823385392815798631063684175375041596282953240230730791670759319367619885531628488547624906e-1-.686594166941668169649661894028675707358228859754613135628555895742166363724028555078322451582228956722034583872796727431356828025790661330987798332479e-1i
-.925844001140257461389878635772860543040689960899741357026275807771082185413002876862336554505532857813900512414606494982681285862678139284071647905814e-1-.114806549442812842892676470435205635020729991616510174277270075981380962226417864955571861346394650828254751945726741519758239206688335717567647739827e0i
+.201905675593719814866224094247850271692177131623104037255854953481483217404078496463998408127193116731073211081847551905794610740902223128258469207013e-1-.153620788825001171362884695514611245048496514019590846303233696211584878723020891585396734977280295214960484735328993492412221899929900917531417810030e0i
-.696562270198884035069065588971048130094746285300972606847438119859369221760685297994372320369713117551174560258614676049278768213892168859000689407757e-1-.833288732369035234252647814302395072033919336718162882031369258063386996754531513536366142547238671643973929579247769068349727775850228148189925824532e-1i
-.106440487519880006888403654400006939901493331176594211843414233029039247935872438670023159380601700530893201152065463038354198835295299682787753189520e-1+.523076924905448435802611251898245877424460389133000368326584840652985159068356644124904430322486262140306320185864799856531897211679474652362348890659e-1i
+.133935732137351647137236948047183533991878493461461708232481487941128858923553900297761557599204089337250594427669573765141094428082469662959723586114e-1+.445444488545662723979920123208302673710825013595107737722363315471677924644557797285449515939786294273213826904849244254874526207292643606691714889011e-1i
+.372100817079247503748940287588195900456988342006974706654033714184583572893156296371551985792421395906252046408942765054116674890169505863112942357371e-1-.745378100520025105366437771016698891812775944723702053864289329500333106324801394501307959224823085256915016108174697810190014435664582044380543522323e-1i
+.122354345008750797265307485549612275153192368011441062482514837931250200220975907524980501153131867749976350447988236130636066510321148963205641468387e0-.134160472224405555948077582812541052541169709519110592206261181369278242505783859172107219568537104879502992173293269845014440489130036720270228645874e-1i
-.113213346462351963551886725053725118215982605552814453154639856378321340692376036042760264146866890562806057244801504900202462938160286531951785121823e0-.909637770793292824136707552942033643193437287199916188082292336285281876169974015027047697505477931719940911080910196921662984208178055524457237263188e-1i
-.801805746246558000618737552710482815127396722763139912386798831129076698288594141716736176197016616405580526103752732951854170100965160822765016205008e-1+.107738281698430738059488117905663607413557766496175532119278347013421986457019180608563988710413913506600458435839592825476006817164777129598270589286e0i
-.481899573125096571711504764706572470605127265231563150270476719393574182213793289446946866065086199846634306633641532417302354617793786399554418257143e-1+.132565082290480091823281505954532467657608731333391680106079094420878601722856948219724103414171956943323361966597159746996341378650895435636687544991e0i
+.383859944482380059393262356242917328813719069266275952336902382659547029791718062981738167523932067817888475001883491269673651969962636446529340132689e-1+.911373616786833461424606655646868388640423008886539136795108471006991152901452407493338492787042447155388675822367594574151577492525108347765770013793e-1i
+.132714280240437882917147292982510319657794171589250747248061991029095574764824560093421177412502488961770014915708653600181003513220184642664288296481e-2-.450475677210934608243585860045670524479436007344346841207940566667155251526706753806042055671458798954435167424407715195279011324264846854333399926628e-1i
+.296191794793997772098753205444096715972773053069425577170941978711883170809065682778710134481458470907244005748058579066383671800206890725129816968852e-1-.308045783188253461134999875005749382165765339344821732611011153422283993968126499398010513394779543489281180589281779148376523735304951841031274567913e-2i
+.307962392611816058338067683022916566303146295110118195056416090219208034672504351270825422774266130677524379089154780614246798321225695117371663391642e-1-.991328844901766321961052679072169841957806527600091814660569836336051777730957661668920834539469106411394408690441246364377966272107909319112594902986e-1i
+.912054686585585488194396517432971327800913423125564580414581206834354812871810052362536440708221120127948713321082115423693501350292914803870533351709e-1+.672222001700320534338549417028124781041070460212886301601635452173300087172813332749738116393467740639377033153255377071796996508181754178821433525341e-1i
+.686670142482315422060249031590841172808799130798660449024855248548759932672440598897361962940378125600791936455446975579671255910500286634082446960145e-1-.331423262718086472475525145535557452314768483573460746636617814176725045713683565443613484201640987654480165935040671289924230497823462245551545552817e-1i
-.641478237397534445465635246308087521647124314476727947885765749597706056097534272181972340501174531318028937423568437586548645043312383810785172381040e-1-.101676366109085792846268887366734450427179546830959298581288717095158474594193774209038051824681839622121369272382797286969163733555098756588529257320e0i
+.113741287796290014795557953078118457649031352048787205545855465407390261628679501210293960772553454783806612069084188195561378962340908079548588634954e0+.926857531410536953955139197396639266295335968143771648970400538552524125595545613987776131671908754342106531218880717860201988811010126387237004895223e-1i
+.100757931314050603301248692656874489805769348530599045320906103935475301831520227582785172078081107989400910566312894887913062118775891803366814828377e-1+.163369947389337745848086099320289060083471306928475727706070326770231698136390749171716913042214585939881450570188860000215363402233878169671945123189e-1i
-.177849507316607326919461650442574155884597023351030945116446640254134016624747856356457304836901583343439049629472356068248284358179239264402919378794e0+.219883122524487018854703691524888236960412310049317936849368213722446452929537083197954667119920842428510549417420039643932460740472029042800216814506e-1i
+.725812810681064491180886475537246686894531601150388891547750503528859452950274597458712530505643127911576840661923773459533752234352164606252473778546e-1+.457741713023959133967181382203905595901266025849561344220525520631662693736109623782821913224532893045870988573168813868973630699034264906884551919480e-1i
-.294586723411239481367999684270740631759190481456836932808633473895529770820401322251634999160705859391541182280481980955890475929421561475079677376683e-1-.872830938905796791108908988731755639213490297824720240006216514756629962563293755437343276495448842673579029385347581967802262360802638269572218191154e-1i
+.111094025871103476561192028558571313008125212703371561739386613604256847578469325108107343618457657831701359336641986488482459816608039576673670960454e0-.135735723029483317211458079455752700523219617343358175892403002606032530797996315759384325637685795555473981256400283178523956346709198534140098711803e0i
+.623374821941241128357959347215554871894660954411409982344122228484581695589848151751617822591778693533918928494528072737558945987353307873329443147946e-1+.427403659556417295259187537596738613540463708030397498117517134771932453610345213077933593742560940012948262966098561490313433415947171017802555617209e-3i
+.129124154371722377320487404287969015071949650180414590969088414144071948435500879658966940190436374623122157338016824876278050721503456508454432411463e0-.274284787787812032467195675392252138756208508069259793392589390844364870205036437864467105356196632332123676021064891730308810387027849257425907841696e-1i
-.407312637299126582139984477652404499673858191607285755349419591836486825329982371802021308021128846003493982483229683629107260819980547703245101629474e-1+.253763349744918563221433244248193547631589637662793228170745105926217173611707623184755421624162550688198313094351272964975412000225741625672885915405e-1i
+.143835548049559254465987369415794539561862423139831169430549785846712636173407789087141919803297313643758070984076460088937375412253739472263223604893e-1-.132105366624422448267540720491169164109986969448538428191022922559521877098310170299639155673252200606797202748178493906956049299904750502431927158617e0i
-.405805999480203318273994608602384109004352631501084412864906598175390921132057293526867897839961219357252079200863643108489539028176779764905463290486e-1-.115646536464003847353418021844313099987918004328923255666475017376172142207202023759783888266140921352299331182322249821341983023480059563589977567979e0i
-.977092590992884981131675537061807951865029502507947175804951513745169731835831821388912482968763132786691593305285725044427157961118087994582435331918e-2-.343696806639670054696505784653077984150148684740456825859198438933328260319997946879791260464675465955731934749821533749015998537783200895154009120707e-1i
-.309142390244663374059627785420336199951341238885915374152518925467797879994708276429466357408107329508055345045614474297041873067616376223254807025871e-3+.192565836099034705399422073053131711774128432324470754425206821983878926249358815894813655566361608469056653344368150422241341261214221437420110449354e-1i
+.190483554002143091980185482139621967431057188846036697890384113377460665880601042014145522300490290691178816092969541701021657074122184576598219424468e-1+.217883730387259032787196844492052046582384633560835675023752031858159814942682117348767827308813323293702360421139960213771690739133673562467199188318e0i
-.213347750565066124949251566146341997999631761820272197043364379214136704498081190320951188701041191633554794031348638168693821393067247800701286844628e-1-.182433584952559012279559985588338041460683898467586683981593312262736850751545538091458198187057581349346955928846457147853342596237275015340143939733e0i
+.562525353803557705190151088159655191136223611359195887633492932507846402844091858655097480594216739879100981300015183445849473438196683534553549304006e-1+.110854934246773098577321862448947515924975510501434557169786186673667417945079966685956897797280872407859191781410482006622684297433164308800781429767e0i
-.389131535647032719830163548326418264435301273523377581085407169108335480534361856287620112496726662790897396422986267008420353940029420651025027546441e-1-.126081910250150283479498631681728495528324304712355994210438475421781303802544144923342440754697848138707588636477100247704199825671644708889984994705e0i
+.193664945358159308655105523702684446356171632070209871214895332813612084211188690407458540156774525720996958642037999296352110786213918459159208562274e0+.332089056142158812502905996493830858966723234598007330948657317550262298316514658110451619931837772793890821073551427837274042586471701636832836856959e-1i
+.306015371645656638521822567980044386925461610165519374207178830045255744269750334588956516444686864810340428771187223861167538226792979106544039047901e-1-.956845136962101302340212126452493264210032471621035186955095468487855536854331680991137557423678340708994721663313757362225167991366916381975933692378e-1i
-.565501289077241013176251320138681968640409578608634036940544813809580894574702818844864358835500192908714263926803833517490802730943258434267980200220e-1+.631543206708694673479084740686329957420636935427059790112019920260342177093461559182045019387810019955538788315858704600402849636601328480557728914550e-1i
+.661804156275587876090775384417877451252944768370355467419002978609106220784179518933636716558626566659377132228675086476364043412926219432165611902155e-1-.752868227578505766114868802667759234114973768783691019418996845584792250364176210554849048158575263149679346283694637922076356768461483957640003954448e-1i
-.135715590115050438268758658790940073017800135355674646873974497689819602604462319303364070254143059404933221784463450095976909205853173496178276044967e-1-.995613029916906933806692829867879638003986658856971581690193777175073255684734257138163060449024851018091482481802421197860836975406410708206273390344e-2i
-.497914664283176046450093195804438879974714807032670373999042162395988920478901253683192249993621059947017784063009697968067266560691179337171533338504e-1-.360006903451438411032385485552426810547499043348442334542441579215525425146401420032087494042478408654861344406869402034454367077688879603166303366209e-1i
-.485721901777699852065971407930761475225203567783909695803963906380216763906633438937668556755635243328711978043979693118077016224427061284834886103674e-1+.227637941737461049501877517680263013655375588230435960107259962364816893082025073895294268779899249572458184556996927424252560993784037223762227785177e0i
-.623212093245547455164543237592567797578238430131052438829299443748233807081703418685987894909897426862482045313026757210615313368018977679813090690196e-1-.338443432249490948390131574458581247177833842711253845867943923320455581928275751994209365261139266187947968075123259325191698238180463999240812586624e-1i
-.143570948872299407966897150711900409332464682553807053511303459428910245558545534313174349601513924717688384640471179467295957269147763457899025948254e0+.108767873934467337592998072979481919737360415598436370113802321143062835182494212999544681979531259185948136856685113346643387768675248663200234565082e0i
+.498938965465540475528139904242542621282177608400222415823622946211561634518775498249447461961752318177731778959905778397256045343970356927603982201325e-1-.324797754306792731393119069432358961332572377411628823892374433774913464144943831582486613105975032546194676672161995168638702794633102649395188261913e-1i
+.714558129959132362486734257630181270495551472123809914809985397603037528731156423087813637944917667685934313720123598577870831756511287271960127312985e-1+.434276582559532558008045383123518253055693522189941463862983563577525582040371743767282893543523999482192420084510783064821904402802451851653068600748e-2i
+.637268351617475727787952350107228297741078399705985697380848654703382021432235434235897948269070964948666510741330086695421255035021444147417553337135e-1+.582642209786501579117976956107993857218665904200093520862107437080966593236632662727756167046472126582783345279883438862927199876954638363651537121062e-1i
+.137911195951065407678164850457541649047857808899088079501966284210690020990338512603450909049110342153746857254436067531081633892509205884538561270583e0-.509679150332171953868091633993150672384113833414835021002334192569331755551294120225309653633528948145578904644501251801034619796129364197223138988374e-1i
-.530824013216094003949531011816964928377205571861349494522165828119324250416506419600650649472171581667407828832035273433264899344234849825924099651700e-1+.110837936532086020157400359639556373382952636953618173052051212161580466162323028375018395047584221656759230066005590073763013030778318363877532304160e0i
+.134290058790050964163590693299741954043435453347402846566773710527987632157624442413607168120016427553655881126143073667632621093650033155454868949667e-1+.301697744459120349343623180597143268116184160027665862685154082892028617185957916160166011216382969851546127698799229599628097615051534269915538948755e-1i
+.208692486118979956618033963465076700271993095122555996158070044923126531133888256848155264803469809368329194740091755037713436455716088151026779291669e-1+.494500674563449724077780360894014043161846023138894882039313758394644661404403655011072016205045306966240356564314044575205284251891803392879860162986e-1i
+.476939977780438795836480290023593642670626082107990619168757730668901597545414572724276502822232459594037316050985380358749210023156047071904985383471e-1+.233413208709781488569519286808851833699581911711321298911645671551826003616286323357214346636473573159646297782900246970110366003292182550959358590127e-1i
-.155160265668150664575928952777022121439498401425694590188227622549087764477499921332961556609982446390566845885007674700209366031010902190930401845394e-1+.938521316216637669344827604273895343542526015701534756343675910519498598675260730655390002792997527721873115381057665128729042298596065218179891766271e-1i
+.207191919270060968328013801505475468198871145076848279316152175696213319325577804433164824288352259027910284806249687845791618030980001445673340647296e-1-.339921843929903265244251928670014176825086666548144124073522846523070792672630919892792160225019489385961568073778817274776040848882751241994568971175e-1i
-.680755172059828830616932204270511816673190535679199584416193514396468647609110669286093257050499478226154930243236655261947652061031161823400985704047e-1+.183743680362517052297044532806186862257875814019001223816595562135747018341273042188423767062506253554539508551276729860285352049817448370358054672950e-1i
-.327167967550985259479113013069344260408996033880113655265056653795411389973990454458951930464134414724123900978449079495700036078068714073307987716867e-1-.528681682205346585217890354836607328195379100842631879140952492711415570826943809181807302079746763996960177183898754244516959575105439290149702470815e-1i
+.437240191658529184620091321840764300587838796497731248567290312201996096800467069868616504021817658444051091125005309290257729543050542153876416592476e-2+.119932178216069131237548055077628618677519134597986662922221569599602524995273834264354212473874531242456477646672403693299487036316017809686655524154e-2i
+.598451503804537242121942320565233365641713397935931578695015478881293918225451541588043651297615707601324723006841544555051561625784728321550476073657e-2-.307631518512909429180591490039012403556038164667401999210365815776570054066345153071192264591843045431291397151414048256687235225546643896868844324728e-1i
+.312340748953026145631276924581638977517445568837070863525244405709660516429359467591794987722874128929072633495477414877176688050491458376087609438932e-1+.210691700389284594648941660143842613537127072087041892978233956625125260201665122162579360634524456251903447545812343104757579245405790499750942444169e-1i
+.831763750441026165131179875148071368496708264425425959886226492742467185368213480377945321758487371576579257280013395961999142601486419228717511874415e-1-.584587624970330811251644338067488024518444614801862904294525921360749791602468480350086288609647818793670779377445584025833746682191591284910829834547e-3i
-.105858229301833325944301996572463477156050569056720870960824314128092737997409641489404019890419572334430882948253645505079336027253481426145406426221e0-.195416418612031740596607422168466536262731909808558450045331051158788507144380051368662572663583615389178811171728597969791947136366402977716647977541e0i
-.846390050141999473038347627492614555290967996526338642041564917061837190900156172670149870293160500112675103147590540235731371506375030732756090444202e-1+.514181726307244841315104259491647742198724918036850021286561339179733782907175914746307319759103417733660982665767480347791306342724576345688723601184e-1i
-.114807350618837664067150600529617788971596262994793373701913910260490152966257055498167141241871172676517975467732709294788398289062405251978687058389e0+.295731116153008750751952470784706834760127424905239186759009472786326406313240337466683231683612179140202115114794524483590492621860697273710024401839e-1i
+.772221024381603014732753209891697355267690622581821442412845619810399294029878443842714307118506374789091684161816515735358746593481444448052097254358e-1-.152577651593151171251523699545118574283158911136954271727119876967529569803022718617690958453014187450345654760008276300657000263332856683377857540780e0i
-.209661941592464807566549062139834650296876669626349347426585286964710730714567216677871040389860998399046929684758366710474741273537119869660626200836e-1+.309864618907869794262756513640370189353103399786604337769389365453934570640110515021756563922947009280907204885385550248510654005348942987931289185924e-1i
-.102118281006345430445593845016793038202861010662778736908571587832417721216880653497385263323058786221550667991061325728483856901365355071838566232823e0+.739266894522119211760598678109682671412831345154229827431390727963346509108507038553899002975579659745790353262044595148476278292030134267702326338409e-1i
+.191798446215530302377065965865413482359332887290178422373010025891699261017693345086361186252551716092498617472034559318970687067316470575510928158037e-1-.677296833592840758831126042787350776351286530946049485475494460067266536926418773004027504112937169510103001743430903887430442448293100128671879955110e-2i
-.155764597361432783016439601949092099853412300063802976918604678639908424451507293730691821963493222263211435320980095728857560610431141137105279307688e0-.494369525908178470652149070467071835224831520990813018644439191988823474410750700598259722746955796709215832770664290813660013783445456916068696341358e-1i
-.541560552120051618946349675108715843224256551670216695682583414284782479853690999896584137660480424044639150410206633975444022233708164854660293085967e-1+.107609182932798341563062986063663731191287214786627771935480724158591065993535256504379398729080390503736068340198853075147057273156790036796891267254e0i
-.717074681162398287146127317425701491783595929771543313146431415861599127974953351760880444175139121296594410877266694741723269628063754404646790645049e-1-.631677789534103316965114138877025716249505563462814306720218541642547263949088334330413773080003648240959256555035337448194228907989480870450743871511e-1i
+.263751912242987035839967059949224277318030428474826569402496318679555691531032988006367688099626985680760364591508748547460942519128476763509040787155e-2-.334324685954308596477309695478665530693365721682896533043979038798866480096012640982646787425757134623015938814895487323843417744040780868470295511052e-2i
-.536332317117554750662261916511126483633393839226362909574698782372272377954047465314245617862055673812542937480419164872368850942107734331511731229597e-2-.555917935755624185105151594765390485960232868003588226637982309007143103273880123341738538518380985297450189830773443801213386424954745411595457929816e-1i
-.222512232495692585498931082318137876686830850987394852754676026144283694404335833673053115075596046076321782180065846522455791456963948012747841855963e-1+.402360868297462521876557431759989819515998449952929808809019803508350299132995105892929175745556017029155661952541869272493346334195781664371656274808e-1i
+.339108585294427570332223639383819925032943853249253595876257997117352383040034474082687530128284210693753551386173718724856535839814111671030788158742e-2+.547141754085832132088434386154315627276106058245247106973176922309707549247327287606751160153761866488571672793398801490504980010811032161475461514990e-1i
-.135647236110625993177610874009020130654496985439767798853187643243749637858018569379126640216013690844261426088568955237171048812114872482740828888280e0+.868461220084121175436072430647810211450153190864083694157682109574293276913832068617440728877045784274431581716625692835520116687951101810553868180942e-1i


==> solutions/sicfiducial.81.e.150.txt <==
+.125087429502764181455888900465045638801314383684230195250563261436433415180589837495946285335445761987966894817030078251243379960040993974111957065402e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.734858485709804835315260833039548299234620179319829122694932407312300287481746652016095383412747979797481535393487041115513869952365462859557444123095e-1-.125403386340971964826510204774992875763951762947639487791283063704082467427399446614935969513532841025707231968035829023743681783874193542587030350208e0i
-.127704425618311087339006090850297348458717698632434649407642290786665355515181650384168136057329742305674771153539799014028083965986067228822571165406e-2+.330141979541236636225146693198711129212514922093183829577732624509860606922585797993941199286892789392533350928361152090578991523872606959979974317243e-1i
+.182135395078086393820129284067425553224548495367848644083836565034750167494094565511700126902591842487076946019727989228366582565166677120819264189551e-1+.153703514491191320708447263998514907994130716101526438123523369631411256762622265838797718598346088100326993055886458728631069630906115427945981067972e-1i
-.151322605775792465272066211699658827269053006503073463164738669148295799900883042574209548360576130641209026817143381578883163922130767580469655114371e0-.663634141795212800405397340968774291308460707557328609285593424022049617012319977380860528749742791987615357358767158581644783200927922965304684040460e-1i
-.808381718178269491259423490592485428246863066732870909593384946864596985513055355949390916930769625367914862528971505634453926024967475260666468403559e-1-.521559355282857316922495298119425337111554966751866105099595507340093157954167375394385024736556190555331687103798899839769357031519795636500071793532e-1i
+.110761504339083674931631782681018376609739758895909993544177290466963370737423597279497102702650187449868595109343991000821134250775609835478986370233e0+.320539652776442680813900964219592484553094887973009167876885850987873339762556255982238218213196254056934656610216569762707177404377038913656880875904e-1i
+.280680794457985023402315872512534880094185396263640295167719108478277912237621735822534783529899540544328693696400087340839724025804245165887239574566e-1-.751953899872676125869711613476861255180986604189767995649873075079113271129720423317535614665948488958965119232318869741893664927109004414506713023046e-1i
-.346966785939728508374044622076038635027718640469147017763048430227741088222774438976729608144788322818851217352192926620619084169350926256423972866202e-1-.148021905797835910607749970870183561079903561398199587002142979509549582824381298866196592617988842465198373153649666475789052937009076916533615563772e0i
+.799455786979446658720602539876629258218642771536919793963181221736474375233383061845943037223119318316217735903885591530745050369063974348594123929484e-1-.599242431353654598833688903237071861763786164004166405354867865922527428755159743229705939694528822706441099028176353347188875909295340103297544838259e-1i
+.384658929904821150072134727717255885598714271358182042118578755096244799634917005196227614784675151355311718419236058673829760565977883413102921379446e-1-.198557543111038366251720666350853498678339033240976787652042841619521417170625144115416535021797920373767456540217663392140128506225496760260771552585e0i
-.171405497987439597520951189961851993673959213622042741375208891921047630034727809442649339358695683070632226722621626252490085210515306499041006427850e-1-.126450410228215668427913913476165745874682639868988555214768932458682863881796400406643835949024665625765722932628370501241240958425026310099229298848e0i
-.966572313937801373393660947542564048558234541747219670211061025839094233915915482439796672271599785947015304539378895017577457190535166439127840526929e-1-.254555627604779038457155835043036161749453695979296867815414785080930467142300648241465696190029852278830190928943405400964267387178268476721397095379e-2i
-.198501372465124211831764585771133179385840691204599152030995395786513056872352501032604497812126159325322327784183238434750801392783341583385376363583e-1-.542641261906226881681577576547605962894414400616846670898508291299145894193183133611157138488819413239461653614815745519746588723858670232884231095149e-1i
+.101960733257096644668878566040181442595732173338433122074206311374824772050549546149094857086312439525787764019945649295876914002345682410206834868341e0-.330354984493942904082851945268722239078646439144966788954151273084273942881821257714925094060623937791043556547367564682835778680442008742275617995883e-1i
-.365483206033575491730394858661894772500153434250844415539363327877012324208261488607636841233703036933130733483769801390360865761925022954096765492481e-1+.662032926429212250715394913288576202029686924901054925842846938448518777018468308211859771005380653191980257428307553563045350312525102908233165328926e-1i
-.987220822891542920706076235572024958789129719256180028321723292776483908069281066056134391473833033449206360140625782181729436446883802452235296096879e-2+.249375968435923233229721514351708862901981826187776422843772687505958873825192397757518507321770491180138755412084503157640337249456457592509340032817e-1i
-.907761704408855109259662186427487237855917670316561640939118309189556668263344487104665868823552303245313592978383093064895366682765847046246638637216e-1+.240425410850702288750627253981793859245213479182129224508353079878667300112805160531985759701919701732136417054579078341081911127859291502655136395136e-1i
-.682332811379200635080980874826227031380176762220642729215848884100458971971008228673153431675999260144730503527784396487448662340884790305106580852610e-1+.526492550616434675350870257242875440548815542653700326398158727289532827302944755922678359035397339397841596688593944340749101225792964685889291171231e-1i
-.137419135042504143950074587641170878071773780916858882027669872032857758436661025711465930581683612933204285664734026788937923435273931040893443401040e0-.720468142375354710513745082632418278839852216729771095764010239606778376523675539997376233894117442024907756181929494902987380121544898287064195723037e-1i
-.315305828141157139291267097616804293094671705370168936283414160449545186052252955088782659508340270944801456618596986409759061168335215943527362292780e-1+.295213112345381332622956295722918582948238966841544626760317822014866648353605058082503699291941414770536662189483589571899923329292015386879856489162e-1i
+.745823634386798528658514280129506467233262798793286683956789554419801245526373366443565616441848109207798240761003084072673548297414558741046439405026e-1-.652681578027831304455670865202120541574102695209446310326920105267518471520886602647352722947236572891499079307325854759396455971519827424079441604996e-1i
-.296443629916351488367687625200346150878616323898955928610533127317817220888803451374469097149429695533928656414247805193544818454689627880464158757968e-1+.207490317602622839693866051558728176021819170918831659009948251881929057238067804017470343280548372323695679076754744988268478314030485861745237217778e-1i
+.954437631715841382869258116663891270908008847300361626655729313864844123151791441406143996717872959499443218773391284474605690251951699803294793010307e-1-.301956449854205234031370743106443342249271207719106988723705095534028656900541252448894121206850550773870737451639690151123477200095672225797574557780e-1i
+.180098026958957041908758563551757963429102776269754444136249826517629564223379418326378964690981805680986100044735691787224705073981170433699681908044e0-.223520086847747022713536128396513473631440760277193760296025783382655608853411539494324915740850956229225636783859900698463312144125719871554646449862e0i
-.493895601115401380576461703068052153122732666583037934919878752578926569316790757685965300902346476786956178681194377918126016049594916226996970508149e-1-.608645255490326824535880782484973106331906682563822060063112877982000419489187836924947231831647894767920206956043189906117168380828892429001693425928e-1i
-.578292231332468737016925116668175183737047177949723987071523175121767641589809412662580455737498982271685643503337329847830048686045648941535609511233e-1+.632078353627742318543120832718823436895845932370260179408108174209072806877714634812456866563482655433440895750198075690653943921641385339004851911600e-1i
+.270726420160635903995512433113921385926192405846482336830045498194800489259130322666406916067033519327117492753570114023565667461487642618276583992014e-2+.880082862864770103989451546775230490099733439426816968232023312156938556570335983205982884650446996690260191098042139384517742357837025006460173355144e-1i
-.108484508211873446896122169047333751583060377578699027515983460347915184362799155597511134311330305986901845211613734153462453386683948674457294088331e0+.134163840771599990297437091227790273012186780887966642170005394523535729818830252506058635734201978694309731926651274844887587553646863994452812250308e-1i
+.197161356069407728780143850278892961146783533180865264054879757771605274868475253487346743224283720499711092830470659130962832579407102958388448338974e-1+.675932334084321703623855849052039503578461606272171114189268952333618811663359607861116287969165563624261003457951078437720363365350931176694045832654e-1i
-.135547156701255727131939694941354057756546369246367035126484939971231130653466707136925987504894382590011065871390404598375465617034505540371874304063e0+.177387750234491705318300695419533865933832197857381552467607235100976703785435822422643128543224704236237554287411032474028060760720428233430624166981e-1i
+.985116873247654084198911108373315917010583745944217438598390218255754299670771737436240467021203253027947724542327235436568376347941418981162911357328e-1-.764310441544284032254821270937425800315864094412050615577953221374351310773294814198350950784726178050638656624326365510267311486055482726669555719069e-1i
+.168624456284836220743107014754312067808291855983947904304783692083853092860836005885756585372773942597299856555329121243195058267242700879534036831909e0-.124763672782764498802930167414952062135683057391951990392300419615516780787467646084579866790662863786840111641241004210276567766058752062233204035970e0i
-.604511653150942809320920933329172572633478552202068387354580023808694840885980688739190777846570193245130248500165461406770109864246024143333055775221e-1+.754738067997047065913432162281616539145580226339206097631082844809752977025143639738509901197860474445409565125390256424205436766050230596564614114872e-1i
-.346817551109006795192804901422347393712347160242628030593719949665844607262186623830775923451888916979272300333873466756118381966762521653998526047253e-1-.126898023627362557785474935340203891524779218405553616732889812566377541055541011881143057953177388071824079879320829748352872108052575867963810458487e0i
-.180410407274719683667459329198764161276269862254553284807813917149548693027713021583532261086236151352803678962546962677252143896430102007927503076855e0+.787669999917118947121997564040726904479160338668624097766816482283011738704048244636783988250114712814908765299880613606933726359079039581734649393923e-1i
-.284700498522591447543160030649436301459491587096189833319190861070303490577932836665367601681600477540212765342053100514481303283650232137950038385266e-1+.170483044319811294939258459581104754788202986507780290618755698160647860409679782164378751930828166850879593734478430791588696516958516222550461771447e0i
-.768235916558291155293806037179854844005416584935951089684131140306453390660586045670682229751044275874625234711889492903173040092669786562871771563004e-1-.593812682646072756378703578909724497461704469612572375823698529307847486236328438035429286270939259420046215646587510919187353581653351703922364686756e-1i
+.735031876409558566580556245639497775679757848340044244015326977784848380938149347764792016839549760267012498473864856772015078025090880087225253753792e-1+.431055854517631369065933165607869311250856232581199312428265261416607146366251660803038950091432421035797881435097640191681254134400693266848991625672e-2i
-.501253119039448379027395678600101872509862975183177221640386077125786785147505461093095617178663147540504997021354102788294704967975333241288360604837e-1+.970691645631635704825448341361592035742560930260574747834668223135762645549133054028879967413619470229660638943906087569271191185112169996139369162709e-1i
+.650359910452652405733697597268454467909205450764538592572438384152773981875261984878131067040075670655150936778959734038104351804002634749808618571004e-1-.864195163088886155450559577493139897331720320083630839201431640151337004007959195128325920246461847534373466896845815965365010578954973894673478053942e-2i
+.507107399240126268476222414583562194017712586959275375275936565721979324109562726856809034768654475884554334365169665644114470227600741343446306258613e-2+.102430514374268852192518672728723181154077639167550968443261354006438386930063805215022560340641248619208493416435203109169872782613771955110500375991e0i
+.492221734867325831805621126326570695553712206612596706916068926294999115800601693236491422405303928006524373867197536551078911883483724644198517728410e-1-.648112575605301199969619466728180889149448210391095268531670880019637448479182929931866410910137136424062106014634953345229810105174627734333028775599e-1i
-.538284360772859057801382337768719557577175572524785200029181501040658878778788175611604588725234657520964376378132593882908789132301889058062513788943e-1+.357431017900094911078022434352650535479116203339094531754810979208953503122782539833905598504575873649676515723000694386815710465707296699804917185836e-1i
+.902342855643703884909421973189746830995247282182139368476626329781336433644745760556228516602337957018319380335679499463031200641196568642090019969353e-1+.171312945435808491979400562432698791265364031739937801369717981324114214999128992872831108707857208991927264045707260434675583630973057399401608551992e-1i
-.992090661856925368494540597029326469943523636347692243504249492833925961652988288303306664511150867856446076257132918580211970216449085228397232732746e-1-.448250882000095771716682198781353908708237630040895194630176898318788190663388122028333724104589820351781645741114185035661144194963569724039219029634e-1i
-.389920339753181086566173774909269202211466825788655680535078337437353734023855779075590708432690719706785964789983317108028561113278109519105606829986e-1-.106871675692047500502216574766959231043676724171230426814675795470964929497641823468264444442573851631009424555103702602775824691469003352843180207790e-1i
-.271508103905370619816427022337761438366776381706028191951975699590983898793538840727752094398898956612094924822698893356391523500947335884067065077481e-1+.461090551262946602569940004401251040048743424164606222202971598478804884272461256509226226848361787155294057042182145296582225771298887016443411896769e-1i
+.316327524989543492421731165557509625719266909621175622663252510384955243928943730536824908479760969583954854918503156059275025645567540024386547124479e-1-.518813220077297820660781637070330502849236457677804986888506705310575262698803790803149572257645650972282613484399717184259308191361576930958392616430e-1i
+.135468008078404477159436966287218364222512361582701450838116141615366410931409808427798966952442460967280982417399773987858245910255183767198914761900e-1-.106819599423169694737071701081044510216031720390037481036138262185463100204215680709708853678958608058019603412301339554492806732905466137690881667641e-1i
-.104471527374684748871050259511172182179521492356052337490132355565160035228288382917752500720652055834382020161685517083948987381324602953459372115411e0-.564838418050487653566072851072096120012905726096351511469041930781921388865036168174451313211370883625423019261208024127303034897931352877977520572159e-1i
+.600339882901337032999740090860113157050304792343138642906148400189872294445371807132556666482753085581382066159716581246394439901227869797473632606837e-1-.132171332282175351527891939295180317991669720661425592958033018395897463462454532299833619062170988031153815793834016500844461641198166611503036255917e0i
-.826520662577694007041430906909627739330200322558025622530715987486423918470191823990356244319967372919254089574392954343474495083899970544812398082760e-1-.297595401636652977740206969850629810000805209162686206749984182634918897417952965882684569356731773942226444235136989088427918277274883142253434680223e-1i
+.430220837692389274434749407142075913469664720807936475226264413940621514736276784724206763368024610571891142887879225759065194075702114401172201158296e-1+.160721333474140846710733360646318552244598049574659292982681795102830082051281866081731284747472370913450284731913124684523670558578300984946140018764e0i
-.615303477382495823947088064148260118179548913699927821220179081624576102288557222678158223515910711788366797367518717839172744994139794411408750393692e-1-.453070632089296098002842862413717664243125090994714969545203115488889669996502172013255820191327484013838314603216231059660254764818788758150097532745e-1i
+.181458543426933613590849009203665989259679811366936069375260150206518281251919049568218344096146704807863652407726481080844794684762471643531845482114e-2+.412717796020216150184106000731435953742837947396852772991755881409051965801719055737598405840120866802899077520280418108928673600133376682608437921118e-1i
+.492130680722065605168810611078081354964679381076535860109319990804572324362887104450075947493175578951701020288743597800775779552553564370858176548440e-1+.207367901104923259291048586290579759753445470773200605607097143250394913038961314075422613468878220525286620929526935179169097442391202718099096410879e-1i
-.107452931642291754492547602481542811574646775251745488445890833020609718839506419545575415876450386737192508431049810226059155501233639835975005889291e0+.208932094924939246429412026315155103606729041157733682165378587542491140848436224597542904266257615577106145303645472041165192171012027324018963205492e-1i
+.763989441189329272267657402211414381322923607685591553072821804949676125129921175995629761592102927538122523682273850222234253449562283858517456826036e-2+.118829593665024235958400784792467465556284451471637368164308388054676495711211274976379525926204044572116106055621106027942715691816759048066500974549e0i
-.331425659122998241539106398957187091153936902580117499171079901706736945723964533038169351355603663022971976861056462053777828387054179854267933657891e-1-.868332022004679079582102706273865084296025607656672499732639900228375297608699324199899066082345258588215748851606819960233439425114543485750719431716e-1i
+.116891728246476057278200054382687290268508936437666401059626045686429868996778448721971451395643490785054495106174425604599786338858043419013133021952e0+.686235966991757453125017254547490027459534412475828971969669798363426811909226812344146144711843489810321508074143732817357025244886138018752705188336e-1i
+.854550197624367800105321941042046015314866132547201193819010456605305755465340859227438323401290692851461487366722797138767486783053499959269980116593e-1+.156621013579753540217126777237479772532123716610292173664294957154558044576191093938953615361574787366603872791162321054867486762750409639687283567183e-1i
+.516560967580567867908973316673775106003758023269923169263989074771812577363278270404439826923777358599356300112884225914413102942357728333814943007929e-1-.565918451776049606412739391974604475615941333241801211571257419801893762144574588174489022081559225296746555780490129169059845997144649938020698468760e-1i
+.135340821420622584782456255005452478960534394603287612247644614977772263757212531716036570075989760463563433295676233590292643615858336341018920984895e0-.216044995437011958941021444564053159939496557213484411188213062562293135230760903669339558984558069280909489698474730039795904092106076468643381762936e-1i
-.277018695580158854398895857641464605919734580655645845586131712832839692421182368759507543933006881007607708292288959290788965078043833208793004422806e-1+.463012154938492866685545760783557586626451741687825814140019948753354557657178642040068154205740956202215538547981891900904798487271218268999228761433e-1i
-.476213013704959834987772631817925688923281491959615480669302606463614404057937762035764166647666230520715636353020061301252140621029588903394922248508e-1+.405741036361311330873531047722854118678447957040866135304743523303149893374810217893191371615720319004644556616580169278485424381211211661635928532520e-2i
-.107859129323334057220217340237299555762061626654476633242600498242477197175592445686891842865458373742870673053003347371644379205674791408655674784055e0+.300674833017002756432982361825971163498765267184006794403215754902772804570294848387182729644385415979627608735530223917072611990895215928663416331608e-1i
+.297824632433796431001485805354852326404943172888569677627327303440402866672842771788281816444332527971126580747840994804884145907666047308624010189815e-1-.815404319980504196122348521324378848925345182892594232922139793312485326898062825980182913828420285335466365251331204385661526417503201521781938657907e-1i
+.147086496079856537428324664956949103608525895515660399669153059121331929297395027231054243789525245491917298349872915065816097038224016198468780313277e-1-.145649926182946728107663139463864575503136402883669200588672757762723130235436205043848159767493616880429275734579087700165385213243047954951333731690e0i
+.400465544764639011870151110054862688680309170699588849226406785111911048689001177060718798656395346575688036400709789372526339073879957434441193837849e-1+.794430324476235513842532838383953011623415361350367320976397770505980331586172666774609974873638541037165466460206220424822624285678903241198266056880e-1i
-.204178344289011440047904007758109295355845582363902923967693293843623578534006021332210376502779155927218234449381140321861113791905099247207825356148e-1+.149670662902600461806767458236825425183261212290048750184721197604378867622336173048647205784431604474787613592863349516612413638701862014360796639883e0i
+.252359149085372636945393139266111110660445266394950218448925881382795151804549213395627991423394111604062439201315511592388629510177187908820684923609e-1+.324415138485429304292699618361222514791580983955804585703207597222024376603518416327106097436654014471357659278047050692410795537655013551361482262675e-1i
-.856383489088164636437835771239752653467008895632293475368796216068746687046833209912426361559516577434476623811816587927147172039082139678867960467350e-1-.139479691579925930123867099083295688387593340490505922009927807876045156332426761983181372001912180824392717606043889215884762979203137686372383907727e0i
-.110990945210437513046886000019210917580976219028594854916317658297266489413240696044808688260113206542503307570748072901809598927942365826741306451023e0-.140229586558970123665592892753415517995815196598128289852251976918697110074383758728976308953105720978224081806331358139489831755260506724540600142809e-1i
+.772765224911671443794124015127316427974417036363451365237410761151222805654139026446558439191871669304488631303458516158251018423563452101678131602306e-1+.480930084099445388110729258748537835422715524323478360669131140307748599351050315022240698314238643275647402289194541150618984605195883307336132633417e-1i
-.464642798684461752571201911479083249586411067684883720852844142253656797224908695803042665322522360620975854568806884071515636652060587258536082354850e-1-.154526136619710471349915278768215811701870097918037618538203898869647782606079092748417947614136899657904585289878101850706152616691235819037032954146e0i
-.166304975347539298162171380771083412232434523792378003506474433279400585868012137331583644075226120266140237907801063976562409404737783175424788761438e-1+.769186448380714800750447727977026449605200984983618169972351323104991647991398143311438669581711726888794870310630147581410572320788384327308290298798e-1i
+.130432658126561951169375714785133625082829063726809667219988738993056173223582228119565037137275407074854775817799218164503870265117876323623399646510e-1-.310208932369386181583639398970934360714143258942605530503525049749246802093157061727232682816388521143733960950821648734987612468431437012627079389969e-1i
-.288325915674995884753252554916407300548817438010638243130294090961745484237600846855956699313969959302978138889791081417768066692047186615624081530793e-1-.444244838320579251198426178392292219616526875497740380622505144752794909415155003031086595403124306294861949419012417621669240674199852519903882823659e-1i
+.689316627486618533393561136269281108976867485629134882964834443278757545411871072182468928457187293499925161322116244439242973067740658503614382759650e-1-.586471819950839154708948000583587841311196656317047833934436851458045500147913472874439635795616752341346844234303663828672671365312813694822664796996e-1i
-.913268306728733166139825711407107742472892050876581985689402685351875690505010083146244575366823337572702137936810189202170202583186716619909135696215e-1+.616342454953418742108093861347605471528276927138489426527421548985435266479405579057970456363782295513036427935686265284088070433868430930997746500533e-2i


==> solutions/sicfiducial.81.f.150.txt <==
-.798218226249804100021150820017477558278791919813127241009739416332119199255308715490386382196504029036924556953848586546393188186801415468501150974889e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.615307084594938981710368359880972612057656105838140572852532551804232325477738247625459414621261471846567666002309477463880135985069360158598507204568e-1-.626938467823454849906033405997072156525216081317836710736350368424617667330823463960308550313171060238604075003926808998707716834618383734404201225414e-1i
-.163572758206412604991131191616530178833135455638109530811719237108917643943573854191079661117470267194903657576321020637850773265315727661636499770600e-1-.515687785465493143310916200609306969426316458105601494490269244856053567290994407492628095190337311616327592385710363503395060039570357799021772018733e-1i
+.344297646606528197958205348852386444401346245040470048508331176128940021194434698770067635460763393850402430067745614189196101701851110478604971733909e-1-.761348087480385947062884953067550244726780637905703380674795354734350267181717170084890466514498484938319848606021356699624952527015871127316424817099e-1i
-.878473459804812474592155009209053068373333251462093552640665885031707204207591312546177768661651169467117550550482189914827709755430420524601960402614e-1+.390441961561646018295059261866973345626972179760567037818357167085483971517871429799968249939511569271449221832497408291737635664508375099204236615986e-1i
+.187727212966860926479208832258491296557921666825147630005206615594090143400344895753052959082335782394153760011889588753416611339214127164719749736460e0-.136431842177560867916856086473082796290411681201848793301578366685309054401494042055447108694442649018506830279034302636442333259045653683080450710369e0i
-.814360437202130799448293516123933102546112558788283964398538631511533622461669749031086544225215539772285752924237221871310203075116730109663718225100e-1-.106710536550582096416253437020161760976997972262655930993060843374515739200940262238074586961175422548195676707353711713479229705144753815286839803528e0i
-.953783611953553310817109437172605032651455964177997133889512585072891194179173287565220793031956881557041600190908860652228419683279623105756321042500e-1-.118448056518289641076147327216624380543879355803268323622369696079992780249720842903592176946950311020711866417232697843961417761394316927042482039879e0i
+.835967837567156766815033676834702962412791633518275634540979165114915573606471498687894721436553901536191946178988526527567883720093577968258217764933e-1-.960535428372488345703380259299213963066379133008274950144650944442350158016144542041550546379191929141564775072964117214784333282206673962450924222043e-2i
-.607846832532479777989386492214552312049904591864581659913453735229083610315617105406751183918112398386892045996890063733649495202421939730040200857226e-1+.393901504094142126634238357946347798630894357794199840111059594685048214055288454919349907935814504035846469772390476657821254099923301630318965230876e-1i
-.168407261539461569131594728998371708888496334101325485870575849093367903580727996020292974489721245662251510391682398399153626616856519528916801384790e-1-.221446803337993775286230563210613994571327303057404873317075682158350520563023855672561241342497902590337822635229054956416603827689464430776039591038e-1i
-.539068092818311142789584504520433291040246665251777236092339272088595907924378129214506543139639655163738868404910519777620299795124135443488802618235e-1+.203413588237919247135405114156026685582676838025432789636226983194444848801523676222086830683315093954781481979700589923731583820909895004671191921895e0i
+.930382399233092299344604326629224525540356811768489982989985866260133172909513578020450744916991523295521922271444095688955147827832259851857313503901e-1+.185591579000423307820015035798456131765155511439043715568621108944579750728799224252173228431363604411932351273487993890986617673166802381060671183778e-1i
+.626143029183633174824189341351751250775041268183557835041565628034006390105585622153450513200552852364658484533842134785291694407940326794861724729366e-1-.333680178635542636376347299217452905557632812119562735324317663351588024382243115941046815172559294276052988131840406344166372818165947215620767326913e-1i
-.184461743930014172930153171846772739185877586395631509274055757827856200117163099617441636921338616890172806084696222919988241426943340469179598866940e-2+.136207206553323586793250995840632907035238927830157395462123962449841019272075007305825063467094502990014779290324093027596630608959200277400950202392e0i
+.557577514353226576070417865319020154191888712141519895849720906901152264998335319175023671384670044522614093464252252610737224558860271210006877860365e-1+.813231209891873792492531841116653456331523755910288887737432771501634190260310466946161348275346089957843656301930775974725010332954265846306234112626e-2i
+.260336491979624385201173493842586177801909493092246349090415265154062134534141006437822343851583319127107742713184668730921108203869873772950450670684e-1-.703812073925779139498065703159311154575107164676010491976542468241274218432207767878594987986648815705035097476202440298711838875963793279152942472951e-1i
-.138225136779953500605719012333258343492763927752395120735857481366320270120632768238712152953118269613910509526460508373856951592203936054137033617033e-1+.946102778818787213055065972148164500644460030919508725574567220345360687026594294739249517779848545124623533919058308389037092892800654605630116162458e-1i
+.100544313438619351475152528637490090407534771233685515122680402339144888975374493815804383789195180746336849317948115651986084366961834476646098414868e0-.607496759590190307079922840195203943774008692043553642132140139439162410603214003178178501689603699630859635835802860741559930277139524167040940705314e-2i
-.291618021326883464739646667378405068351781734602955919430082171120427979644779085898241934994702853447145328269766726798361785294578324659365932798179e-1+.633094976630250806928414665990988833388664874133071335221433166059184863178932193067038668593919547746753772996870282305537017977589372511580153032205e-2i
-.590026791275160613999258543418543532302206160924036432257768195881393791651690353670518043548850584158973153895602311407794520690130705483947695051963e-1+.155640872106907269751168396768733666180651487543285549169428423151510659049400456287257390397255398368111059192769915469045937403882996813383414118459e-1i
+.146133087327145763488516137050010267424042150293868244468410467478006943444702371677111318971655464281222904552422693443809064805760247455729914962330e0-.124236714444620878812334634894574645348983525271052741866906691950524985908459351740344604759655535141970619805617240152144865602978295777717863373144e0i
-.669397775369404970985560387779996572933051004384685909884671917184739066521013582388617332267715450183081734381639240652158248744353097893254570553585e-1-.126739473955397669715514879168006758781448777509465138924688361277763531347415947789633833828730399057798936733854173567255741607277215030898142011694e0i
-.806106834123193295150654596064344193004616048010257868847323817465633944449758082975659427093277845284001142861986211830792317388997950456087607498606e-2+.685788225414761870106996787024769948062866044265522980380268524218778238452190557794639814559791385890971636815408553646470124460634910657449563497021e-1i
-.299478593314671396192020264280035451134682471969320719613001627764591619846413951360884556398249868227477225639977280880374759381594720581701019573897e-1+.154346491126793582049731823777754013434458464685407324920835867203803468815607287818039222779776254888922729510078261946144773438542498822837821306230e0i
+.772502821251784839140615464627597265758456976948987674146265802904975859424734684328824497120620578059264444414962224193484866245624445977973255840464e-2+.543455807733467768830934531174002856983956188041453764563051232255877203605964624957912449699799590835388260826079033681649791102525972253963063009078e-1i
-.855678968928975385039871530180120086529354228268763231993326861882531002220470290892534106781170000768451203421763227249680594131588602423838305549807e-2+.246809751729765059054409570190259556347538534050476350418751532342621470011872846454951273860117168618098768073934166786353232470125799976478623116904e0i
+.147167669311275871233224517264403167494750159380450182942555577649309836764108662329972338261533137299760623281394915268556365454080858524502562971546e-3+.885374967259561114578803731993584368713655822448746942146327013335023702760294941070206450439985491915119822939230831489914902759814015171781572107930e-1i
-.454052854521854907504837329371266028786275632909543059267642120254662304446584793832547901135039668552527456838433419408582085755129877870458677754934e-1+.409005624503789625800182019719997374327122647741151956512098023545925246492496174106820801516109904126148354107853119062728674069080913122650422532036e-1i
-.714472299630107453290132985261389012292541699266328585704358044635048080371926143508999393578931283197793105060171381552369919251664220318164940017341e-1-.696648083350755150817203280226858067324974151042611365204330156956323010034971461715403108666956992224083907815374163186156191942823148348187745179710e-1i
-.106871534291008587980812438307280662735515408767829826113500347433015494298534522900966309138817432120902465423562604829071361172735827278142523727799e0+.699098359594215475030198730705531426823197835784404137128554022191580108509374520636821095455778421126831736339596419820581544247519174459759566009636e-1i
-.360182839084240668799009526318924719896318561528327068229460920260419787889598039122684265155420707838958224955967104102580087881811986825470798909892e-1-.111511515669411006688550245556768631261405327144892235949119562087163394321993112031130781024714057632342411418056283688320895515973247370258755887121e0i
+.517528999969066508954747076093171685339728495218939205302234937800533679628756091706275184081801716298511591198052348879991992991317634976866662495844e-1-.227017797849434734483770828794691531291411447431328998695817173069100313522070333056293250069078693403838591426104088190906314857852799183133907119539e-1i
-.106969216134444003524840699596870216494544957083409322914539850627606892842990928120725414509274571315754620247761454458286831331162549898446635475307e0-.545429598645162676328179548967273079921169220710138334019571126105049903420034850059244439571738606777493606325034336684981512400312422182296453555809e-1i
-.482633085801262414555716997864580194443639965849468704733760495725705143547783478326430863462657302479679539390237629865533784026292579020843089798992e-2-.430290652105382539661931489799823353392594220317961717500341552435444888019132436305780875141153426311620077430908059344074382606027793627182449181752e-1i
-.105215586837913269177052254721380863597746139279016019511634782097386067935040994881806930126177420652477052965146883510036223794702890141117718998142e0-.409065305375614939860680540427601775778732604595121805574368136365992552267378985292802416164951414394752471370226362728646576277937436242446569973114e-2i
-.218883111533648530426760829346285402536396481275710742767189901893424065115328345375986502489832749831147212028218693034583983311310523034907493484333e-1-.775456791705197865871774832924470032489694411227902531183062110580596755207814246111216143677332019575673103785154525281189786988471400491505452200399e-1i
-.103882132598788409938712759940335290538713598756700040937505740595672378016926865871177296317869141891135650433527502629582658695813543498025795230143e0+.164254050744101908497130944236005258692187881549206934428473401968242865594945403942264583774270423693008435749693555210254889003953260011346422135932e-2i
-.998677106439753479203864956370291159496308205417847484011800060128412755656475612184764862887828334395982381374250174524020782309810689986536237785931e-1-.309339202610310757013186714616040908578876953129074907793437303622655851643465827193155112105691109494701936228597627444456252991851026970187136374799e-1i
+.732111608704659807123550304743173133836622558537061940783762807684957112738903558675178558600257343912998477473060370538977304791918324346698624226634e-1+.110931407994983510815261613899398500108434062955711211927332672578269058782523564251804845484676510704235331173911731937388010800764796411935519010692e0i
-.206188874277542114074597285834072206988309676219795405731802507115953638083886003801177622503269171168187577937372523470993481198643488926011912860699e-1-.849488904614711023052236930629849358919230727091348121468774257924244648059142165497604103492365421839381396371030053464333442941023382774057360877649e-1i
-.500461828333113862458489979004774516816447145039045995469432609747043014782462617615696643653347129781626127202436587608117913119840970790299576419238e-1+.905861146831961074675518516596538572624582260303897907077366821222482658869871259388660766332528303252686087058867115877569035093803813934168493673486e-1i
+.114157764003573146540140448748194216906132653747528995267925643909980553823804344022959838951545653735030213513654938196655159530207171151696716440912e0-.549105357049841924642374438707778458471258282509166214883125541162743152831353601143119984930544171517104065966093471495118552879503715366853006437261e-1i
-.666109703183111773078017765500725561828885167665865825217864809086070416224664804364752649727521149087364741815303649364162851596040736766062401390950e-1+.110451906519765010871300741060120070821415645249887564599284198955388944875786286548942600153854373268382931446169874645708719297163640496515230277296e0i
+.117328588137439226783201246357453651066572474517682768393719739273815754554983358107128401781046692226234945668059327106979763757688227348581947906222e0-.183928933637268449468600536645663367972921915793659785368372044978959192478478274047594774492213158880886351657692922784858188358262863006320841677692e0i
+.111035081141345568613861218499183761939087397307438375113013057092022921745820055579477080896923111417865493272407471170971335786660056370294625043781e0+.190166841016778648392264203760610685481374048619470962775177603720409589334795693877424198806295412677245481554031677833083984742471698648764382140338e-1i
+.526328590355158500458208217837093094355466650592786395680356310741772993021012660829349816905055279653963041012646501332810270469259522954134545512388e-1-.169423922135091516472687348414092399710088942506510074913439232843721489129681089260554703441674659072813523909263980856996883064713850927054423783026e-1i
+.814175206128646904246481719794457915054804647451755974386462029389152307885515457080042072959529959572060500196959240212889075130415446693201108155781e-1+.318840149104369877758392706004042236943128583214099394652763904497087105463370897854818958686499418839947282777902072674412042225935535653525196995375e-1i
-.247622925646158381101203488225876510137136771044503549645479746234688620311444613979555504947946561429587314587060618403003100085754503800413706512099e-1+.105072527202382628280370901530267514811232974708964431358868189727089407982399553304231949969383085319658456625277458706041305976244065768028385753100e0i
-.489388606526948391056451722699831821227910183877308242734453892688798064952140573654823824888192828167724562082496543236176303015557722086679854570866e-2+.979328591461620151578821018359886802317746949619651186861390376382074603619487637030014511589757334773464940162373233599814817320871205131818684455927e-1i
+.343681069664550315287860722999297242796162034071763217414150789825120642536670322520700814398175007249993080511849927357475348600117346959748208583802e-1-.113882765141203064216190859372630324833099790178214251055169574725725066403471499215579098026790332002466424795291456929420069790063134980386577654116e0i
+.115364748223245231067927431647908449961226774912437073405243099545716642980587167585514566533613372655037655109400885891197134606770173244604919033525e0+.128973104698744086734031754181624715532762043564101439585791057176572686156920704841742090528391443536992339699773167243857300717866532651892288519021e0i
+.826814591086461301669267126771117551260084575305102214296327174624739428354508896146061479675920335371014906067557568767015699842756101562928343451570e-1+.795622019507108103506508979913843509978138627110133903573244404528982492270225660403614096931216593727341751074966842580907019282948631206821084747372e-1i
-.956178555809657493782562259517889611643537928324228500638466758693488288360317030772248459317507845020027871324895981917901876298031578973733798898809e-1-.812592887008320675160443914486905888153807901390014449908347571240831716037342791878125001793856971889918504047840693596952016113707697781038227597621e-2i
-.636952764282076177712026774172578218309816199457044222633775076561228099426590977680215091287855103458516429001685080109681405073490613378322524502147e-1-.122997295852688943132633460596909704743707458808123576165182152491822609647488062590388445114589454821410737487948275986331310848211448738387113132003e-1i
+.658090667235263066117001312980788171600441216470034580300546054136927620958108504551755271166636896446747201627635212719967106312584562350965016441758e-1+.844769879220688187146119496989406864853411918867976272014651176575584628752071510692652155996526801642597098417177892928016799269758546826306268784363e-1i
+.970506294019941967706425455525813858903356748934081899966980450170142868590149311806154319029559570107878326514539960273366070911489788131708694182998e-1-.749868822717109272416571761121360574717600966775883688488196849995679424113998276442403735049274205334435982843473412009280650665590214499218940737471e-1i
-.182236582833986787865957180488233125029438581251296757499716661682735435283391852702821730925201826338776288006302906437826943838242406503124396594886e-1-.107134082535270359492043729608412483912201199610481133441410015012964339383325056838092085633001348595321145970383763858723665122386483999023474027735e-1i
-.556490279685784162717777760883273912933023009774839721594594097432576133164601860153019281802979779052408775457202715605694002116558543814438023137908e-3-.113706481856032266677714441855095171702454501750306255364774682791612433147008624295253890353729605487842645870422390670714127717245781619488502128133e-1i
-.263328122366674098492457224340754789475868777957836997484524219985666329214435746936645697718244931671593275982334087189834105041541275037886205014716e-1+.148596867432504474285241203136166684513025151054563086405645818119648354213404480832398847195213945704974809325061663701958336489582913243440695644721e-1i
+.312784839848034415131539860021712652180446169984088394481698160343718563694919138489210210770040108531379976191600315205718125493430308878491350197779e-1+.675281991587259229108009144733616253967769439859190329950035095307943184023931916357197089537106688441246094021203681819443977820880845287426989085302e-1i
-.245131489895615158917270359497390235988967126581492473063226004995895790159791698302418201272470916255750897005532662111131759315630638545290493930779e-1+.646450038357993556156419854138595433033027531344793744500714120440478036642398532272962028560037686209727633556173682143427694205688894910574290748113e-1i
+.775542645745750737077067072131113742047398567705468841924787814228947548665182099564891084260579251732760957283931444587673104530265104510334179417556e-1+.542686491956359249626216072401762241605355460395959863967471890046270812818722109267537785624866881587921848118233058800768731822750300539961944914529e-1i
+.278137220479950570555573924798726013161251411283790479970800842649632151722380680344158700502410132637068779193016096914127604864378176678794505790484e-1+.414160806383923762942807151859316616134176439945482828831105576509301876122718397269977767256699438333200220466754124763476538708312474301755287662813e-1i
+.129777024793115648147636023184666728228994245805748793989673797380003389777484164535062064622336531124982958144613335308231565645135757849040066788533e0-.651010303222916257623369486216287745976093476579928151363723439830404300400603672414825332902096646001327953209466981335630693971618208868453433937767e-2i
-.360248699694638630840371415520877479912519163761123748321447100022105293302563891606734325204262069609677595226604300218196775221422571227659810459031e-1-.960367958759667780836390194592064052143228888598654974918651768052882101284326746546911396725012547339902970334340557117376127761601272707979712669239e-2i
-.306434706930330878743803813337950705558961441739121723215696341686276243822989978048966381403782976270592902350942409214224839256854399245740305657172e-2-.125434103123946433329506880076587751040097306476620459817228985639831340345656314717110313661548386326040059369305880180942546907893101669536136746829e0i
+.187360546824263303007442330876387422353566378049531889583294486791196667698441151496069339097790856673216156695658375952637079399216294938095687888580e-1-.102309752668199442270719355084965047637736842738324714607392576756485873791008733217858747200607800892053664072328912378368002403880965205533762754717e0i
-.215493055923743439546557584070698709188473896290711862667403324036202793794316961736600655090406914446719286105916684533667808381076245224840741076500e-1-.302479480230000169219582996151243162726353083709927970970507022163634973465116141397986852443725522382605147006879917181020617825788982361248704065244e-1i
-.497222450693470026315895457504224748790738156990497756647246585296014877404039760050721310895975054443093199604261747449277018111121631048164860803856e-1-.509043190008782391851278830193483335790683904847144494836860806683557454849674900111430781281205387931526222135809132234607658280657914714735068888073e-1i
-.548384430306609846638684935046354563713365330057613385903801567943537223878610468715232808225993994053920640712567212427183662961052064325327223000695e-1+.768434622332766727675714881823116717690106273512137639232378906501532569422397118041003230739040725814429990412192432731794046436954302798309296228276e-1i
+.415690608279194210767854291934966026544200907540390865216590726033446009503472303471616267500781881759382584135661822012874254401251062440182784933960e-1+.145494154431489584214413788144474806830588560794362883513897734192647485852212605916932400924107706229338192886636097449431331723725628576601984698522e-1i
-.133501908374703944008718725587215077127511405878370017833002862721948383189122116966933910853904104938609567348743490872079298281113402121675396188098e-1-.924400355237499812835712868018959337349297929567519102302211511233447776357473778117535885477913002601242189875724023402619589446124688106023547739023e-1i
-.137685815634996701439544582469425688677769782086227768136109445077277987093252292769280664240683156221776554908625213662822399698743224393377406718467e-1+.733601414270531391716586337008142502434918829336790893830530053465915029415120449395418492639236865374523780006559361989555998659799613173339514360707e-1i
+.548201716637233233816554211824467796757794263376887853581786519886157998466884793477673253366534008139209468176379260276387526677860974889088333690009e-1+.743245080618687960230020909494699361916251798162417455345439138517413257566422048824786487275720993201834441353695448822801381444978867980460810499424e-1i
+.166653507356044651606932376153700771891749664855551480199534036963404465143744377277935423319412876373372539757773282829975508323266248581827868467062e0-.105488937920814285637955448299543819948653951877538487706077369376201967483044035251126403964004075910677776029783857985447807717387760901624825227404e-1i
-.143114071945503125801487996484874813833591200922750552068991709740330404438505025824095197205971187930768267949481094154351407182085461746610670346351e0+.398117606021325544855579718120569230274457508729633079805205098709960103337109293482179796733759390377212852818337201064194255183022117166571276952173e-1i
+.268076532570875358900621955643930133717741323088600954328987823598591550851585922020855416434053035603008075593157689273722552586422061296282097437582e-1+.232890037349826436125584279478397765744918257643659620890174872891696010419223651209335884004099950802984297660171768823539148753237081767017696882592e-1i
+.409911496996281241043877965860746272995728364242005147620540729929531906132169439649370085808423149183936054927642802081095284895294431666165140618970e-2+.208812600783939374531627103117522436309256504487503848074157232445414417810321279511390505248413994343761972297174463850416695417713793739344642062890e0i
+.129134778316890332102283200865676911498243586393002433601623542346819737371493931873229079445852756980256780666733220552444735316419714772163395810616e0+.791095944811260384745248846774314953435829816803273034564705119396345090995217039938361980892931853445140578962675099972023246527463132089656882762449e-1i
+.613332013022275462395827060732547597552466692351514078659393055310154127558965358602947721799315438185125890175351744692112599578549033354637099999977e-1+.278822764682758592132910493209573445087976056693247803909395147886840680278553938482984697139289569847114927579724671595753305714100678634720487076559e-2i


==> solutions/sicfiducial.81.g.150.txt <==
-.165252936364178305092359210059832083205084213996277545606519711870199730530113551104260907432296220419960889236772235053583238561658707679517927272025e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.710723153002496326429449990171815791237591567218701307515974427236883137584571073469996724851163780339232550048802368287603099913784247885897343579976e-1+.935518597587679441579711977921335387757629300593821956126929303532978072218151514453335389284169841085269549141183430855238359165379653696616074896932e-1i
+.176305744925193399933937626080420880013847488164236966019250421744068621275361627413297887120419584516698183303019647637348796611095315575679174774462e-1+.280531717513226431301718373910635160084029192549632057607987660575354974071342090823934072294801300855700710778894694056891066865081609961509216402448e-1i
-.494144887105967498320108516883737987361345030669471553855799208342993487391637520933521616348726333455840116199572972604194183834344556426169496419339e-1+.467774670941658413942700595402856058627442082935307052494027506902805879864901415078702384415912990154781499509482669722593638516728061192045917021956e-1i
+.280827703539110430798443295266432614377549153456871764153742858386581155253740565593375724738512388748910222359915128075518859610502689489347493735380e-1-.438918713118781938675340068897512768543312145810839876684722897280890108695187088774549655812825080343340580221424409090554763545165298835165727868858e-1i
+.298495239440926039470505059699517773189683163022132291705114279683195729021812637128321324600335057414116077036594798451063163767952967790389826441338e-1+.204936790349683793296212025032802183431550000023909778073741408655047845334368202035845071277747746530302850757753077623178754152038855422291305009215e-1i
+.531245699578320636171400110591606830948506944572792781347778582239709076057516367154826850861956360222779884497494694613561960150795368713084405017415e-1+.404800410078734854752876602517558956876052730148634774715944922074391289774663091848118971876641260923948552150179216483839508749840933225342373826081e-1i
-.116689820482483591335052915752116424829459783539208621574295219245591532699140177635513474732825335110739262233758184399850610179009157417059427658933e0+.290073203641537252786927395534868952782166443602872139681656224934549500384993358247904147949630176347367490480179660721219577136690306297969171954906e-1i
-.380609898091522768573216436722697506378117145840811195904386523766838218116771065453275441142232758343004392833682021243794802053040740815985703301444e-1-.182810310569871272475958861512589955864500954817243143814130769477418856408575488760679595048043296844187850304523796847107795879041581928790288717250e-1i
+.641495283259007724160855296718957289117328896863615950755910337334979150434627450537041988628646587756308154044123106734612313703209854955586880362401e-1-.421857921864229667020453031441944633356532256499726337014937591977873821714498427556148662842280668911102484031083763978655657670687025871673747495613e-1i
-.412961831752293679934194461171316190440180473732558233524851324824943195169974697640389246507663079252740380224380651922530127739540517827050742383516e-1-.107263283347575167753262567736176344458459711509716058493892569650402622771947191469439162722427490488828379853271295664091401270698491450904688932364e0i
+.150684295713386400957014880534703861481178971579958238259408751273082758875529007683383243960489387064536804843090866594651898093715862067191491739297e-1+.107505553774769037298474084710291841117799429400255195315294586128931516899061110232029016525423644912289859415191068597311804646849862711422953132121e-1i
+.329385033872546579702383857964934790520059522817108783796456068638858404924717886990103605693755664481663028023160802853018284976868316456870734639793e-1+.118302403965831968940574674373831923081327237190879439259210382152582804226987047289096039392639668906523377443210474332836387869613546356781572990927e-1i
-.551171404436676851964180876831567654065074944183973805393476191685190658043758884844146774355139275726310889358726678675551790598615995708620149840674e-1+.142199056300382554482763608589089540480990215672394713350228805238554253647664219469200583857280114727010369308281205948366644026188892546643924873354e0i
+.108997928093699562145805131019985696295926461284486563698485439113544660690890705630227984351646190952074032244995054456041629383024784627791204987862e0+.445381899709350115292821715165604534447590945649786833454610883095113058657096947770641218069615659026395931678501150434775254804960481536543152451394e-1i
+.112756286256952763843825875790795262245388533738536800397408993013032420652392732345010253355274420654778082336498783184430960820548176903255391482541e0-.244020425080355426976299456616000241241530498861921106229802675391133786620483208588975630212436835722800995007344458382898494881999886959456919511181e-1i
-.874635837776265088912843062301931734263221369623620171310084126835687728029549674851812403579161687068891586262483435736794656016737232534677521783115e-1+.453951364859162375573106308525721281269780804463323870348411775186463028432668054408009491412640197734511246697483618528920517928296985961902813789319e-1i
-.110937478654195282052167788645643911555228396827947682419347138826858926420845602117248768755659087024600326581204871159595069768144462857705280811850e0-.284057252245299698709800288082488458956792028977561634812173914645418807915483659947276386925067581653801288696621713742803284661935654224345402456677e-1i
+.971432548319025590658086204059291638285617058427851820819039755275918681560846400781409811203856292088433628427694466582262819428950337835522192951119e-1-.133604617882750021562784935811630478454986255746767228518442568351005957675395072317208581042607182618818614297636768183515091978142873480764489034239e0i
-.123693388189711452138472905087214626397151775625050162180592634024646176402679491264968555594122806502652795953667874657574341596383436266153471105239e-1+.749187894824759760891722922394311944518904732706132549048863461770030442414817331734757223699435141396607373331603647005809755690933098534747336093950e-2i
+.140427770134382200702843144451090006321742932825426555401126609050402799312832917736365683404464917350015642275486898234210389407796343427655723254302e-1+.730721659438908107681363669863556564137468712334901989160577414045733813258869688100436675362921659203976703781101075249566592387306640845057485093316e-1i
+.236671497991190981209847683272412589165301022977927950461313063672176496101116327564710648919076415062515534955037026186851892049845665571246683750274e0+.293368457965031996445578440496470417229065517754917163777088166829550472937781153505262432198354927934066554229487736394388610638889297377900886710712e-2i
+.452798857391305707739359479139589657482105892325854338996740766698678459787003853988375671278800814959669242898102172296507521269037177683332832549926e-1-.527534775221251891141059970577382233782651545984469265725159264693006747126923321488011420771166820081963994744199203848338974227514959167525098723649e-2i
-.627794529392289478853490785299803210130000757714024425515175802257365956439897362602753202784404295257931195376822971737329010562762945822748648503782e-1+.326637500578360168522799848342252584255422598889115510329766613754690404266590991223026700110082540283347852830334875971705927454220896837147318569871e-1i
+.155829158667326285198457966456476441240261117031283635047239553795036671638954408722393828415276633146412141232334892399984161261684293529000612610160e0+.132750670416383478413659663942180316524659319663177788792169798047468244270407248069215723541885291499387461261463961987420008732960273737653452582332e0i
+.106075753277815143572540334803900871290127387065643453142733968782703861273174809214869174590534243917460268973705000980624699864261842472506862543428e0+.867543946925225547750488593164722533741176424606056716271523883404926288227212944220623257219919951117323704092036794913177912915918290087207651867618e-1i
-.147398638930954081335505907050017304474994059616635989473502886700634354961822495565225580609750303775794015366144002669495009432621464749501252109701e0+.171662882998533881859824564294301466147881552695082722510069292585668851579043855841760793523809391696046826705445727494855356179592932813880911400846e0i
+.321690225808087116901759843375564762943864225788811739327250351955425497788063273298410706600972903529436115269803376126810402419274952647731602745434e-1-.422078698825051802169514422947941857561130425020004824677099163061054545693264088035150997232885360161694624266218986052791430116062724822959997120201e-2i
-.174002565357423233687455380995088664223306163362114572454705523818253725694086245165095949133367967395546239351871973100309575660287977351127838276344e-1+.148831610651006208712342192072846244382789707132841693294134759057786970496925765094078543246719090437039918464170890131040405246779519913171753220362e0i
+.219252967530741557878794115037088890415383881428976046854552332731733742692183875360101173213836256234842780914333167087501159005735552440425535088229e-1-.219098926376691746185877223686801098505409943213467340779340812670699611655530557977254071832116572279054840213039446132467867569398019676913621284864e-1i
-.103995375800660511355625139728828027031281772327914147029987175745580354404792059998200221598468334206151091749300964005564689153985720632980930990078e0+.204785408670860043860895791007350464548857080208785094145844673578763541551304843259384062512005783660601039616441703836825211087577856192804096653350e-1i
+.103407690159342883521413907121222014699794095300589252891366918463197518849711090168635602401152401109464983590125824056498541944397289807919517811274e0+.181075812288229398793748091957648450091503747546834574517525470926709778080829183139923554237859737952397985480207314394497161291009269018895083001837e-1i
+.322021444068221827253817088880704549363753345511201596040258070169100695363141757854937297037669643923618556393106640980397051579809362788141193321828e-2+.109070121633727442861617030960212610977376823946979704635815820202855265218699714686408709171267848314231006179203896790199355360642183314878143586691e0i
+.358678122704995458936666425487610017761823488786335866102283946180212285541300995509890933797240797019430960834202924469418248212492602216753219285987e-1+.427107861819815168089723705941597173627478641963943325882663758418090609127316571937860780765396332911536074937232892539881826072040747316593634559299e-1i
+.118557125288271860199083709034597627187330617664291423981399008233238199697404727566062207474945029568216541080162294975219917840726037359167883040930e-1-.828092948135405920141591376507025687567730913246624559766105642851927156787390014541463274282964674243392242957635894281218298180851173539737577944800e-2i
-.387914678502663988472327519481148816025035468256980649069207685461048890928311342527675971241026496061504081093824676282106563132485788843380629962640e-1-.583579304229317131307614572244783820069303646635274450861938078366738694903511512390377683241586738499656291254056802245142034962244136753287225010247e-1i
-.287904968907191447040788411343466757612886973869935822151691600503439574307681752869649678769463498054013544671957541510742865782635940411511255922747e-1+.896056007370869225333500958770866170786812043217736504007909765101732601792458615443014874803791310682553579824944369816061381422772721927335242421409e-1i
+.153377629109477379064789861301900996591313501886379366985096448862886413647243638518469789684943783770453447105588996388505576240018750976383654867557e-1+.171986810651055162276374851930302052690092554566052978761522083153558254181471495300417861025827673107420486641535497811517306176562149393225584182319e0i
+.604207050608007440632097787163914863561945259499690776038282454965186106450734539166191447251272467301790126500517020078000397774533730200146537365194e-1-.217557018480176662203564869193752207278706430440458945266574679336112032200814806555247788430332920060159341611262693747175138262847887469912940470533e0i
+.938443021501105570134801418627639477098668528917924309855921271467814441696482342090326953865982420774546680152556981270199946623608965877397635582722e-1+.110408072814988754081451484328083919568278113835556502230964656989992577409420322943841181691766056252049630151632001088666887110749703941227891731816e0i
+.337586138417480756445963143251046536119019289567159647059008121987201229558619226378759166222794362818920549268908208817176768116269726861062149447853e-1-.495832113980574200908943517694099450316879623612011563636263202258890459219132943165600555317689119310427536721084131004820743908745367424275627729204e-1i
+.309281613436297829375870545376607660394310390861828462126129642231143121668852027309561388728519778005609929280690870587858769570472927087184728923034e-1-.230935255210864835848705300161710723958595929871196708449679780600541568793080838389294029171418471997445707390953627883168855172969730168326800133063e-1i
+.338296158235217179817364018938684862138837212872910286130858732842981952590813469817799707671591267786897005345935787264176436967802966085863565335737e-1+.191526187015664218430419185845323047085161011535159001642945686805003361010611252509939909461127023615431543068617468959006764426542712350918702591905e-1i
-.429952050660179367672333954691800207158753015700279356717805615659294161907167263427746501639297627557896647750861822393322940357103235004156054722308e-1+.985848380996614126324498418116937713689555763420339671938700543434543902919959020713837289272473660831169203950803059811936171826337078571726794565988e-1i
+.474037532310769844276507419488303495397612659023679732337014564329498498404837467065381994021741135563755988215901180339272321348011099768236921760947e-1-.101339888862080263157671989149898288234965244183862616460920227529316738129223095392310241502353035637669049853309385733597738800759921327836195912950e0i
-.932733017002231670680064492056272020824418509948385655435083843631842784241519666581589394555624341115448798870726773046053377686357938529635187595475e-1+.650016940483743823520829309541801856165915724498158797131508919592250894511559485547872842546885903927760700551965613486683942213752475547047125011216e-1i
-.225129042327186512077339861525354665977873273753483187756034089926808568652314460029693509241640292538439880075629993429408788045618740027783410672184e-1+.590665726582622597485308885684785973948337448372307488608174844540026541761489514365291511814249682692005591164741549234219475288037531336384025868851e-1i
+.133198013469085334921811776037070176442851210155240338153369992123107231953855379785327088210192963106627078019439312073230160903380931888962707443911e0+.860316608298085564984086561836910586143732947293261475039964429719612810060546063861810155061233182070609410006167792471262395737136467419253040127004e-1i
+.103892412506711833134289836539124218824897256094097483505501049493845819136528046435888439052839354239696521575627368615906644433203944454026863942891e0-.894832991360164377853346467876226122620591188804393404790613683926450713728469191851162076855896874953719185695390521305523348462653901620148171091919e-1i
-.356144688308784075943095297367112226818937837151769229654632412287706658775797628480665217171684377188714852928080830287765342752589197554323693909137e-1+.617712916227423072268211861525201077175377221920917248935340898390196257110546902924235178117872766281339225767601034454268324537153966198539987421910e-2i
+.285159213987452951903945140660524784786223816865686420881042448484635781010470185017224931347207366808192932883421727444262589272772075443453962342697e-1-.363569580659415634451182392447688529091640396418041493900405605623127856594890732937724550956586000641843241424553297034113948015244498251301281574314e-1i
-.250040999127298851859964584198609996081388150989606414872415725505549961119333949558132057784329454559833401522367497879507269677653837604514094209209e-1+.120668028459878277601003233249740607270643665447855199804202102034958671563951659506431050213435910333065568536748898480334207929463532532190692623485e-1i
+.779682765305251319409655501041072873446219231464695321991587761409920311446896939667626235297082638354362457034217666377469679189028285359230618291708e-1+.598088070100047835391972659961212232274962116980260193984188337247275583087800091390712640078920415472009065216568549183199047149253977617649806139215e-1i
+.802809765282324166168607873742949668163395890942020125896460726352071450746223639215908148342924564449067750560181989509388244060358418916524665570088e-1-.173291844135112885115446454958043038472811392193336251106812125843732233900889606915024059830599491706307500651347497842816806284736909805338470719804e0i
-.854917912301216959450227768041794630561659438372156128536359633189928948741372553900685470484056040880522652621920586268377620845540804638103704836708e-1+.737073377018961507349346927270247073669077696306155596883476678391707042970494803641451256397100932190992077975643239982641166109244332095548918024354e-1i
-.521378728938815089101168328304585570818354782621407197164259628447284466360065249490398567279272124745239903785433669083037343315967697687268294029358e-1-.737739097263499158707044257583257229514589187897963117581748669261785615536856407828815465049884242416471289904215596930165182661449606617419431342555e-1i
+.878132240638716544704215872336595832827302551973221344545339685559336906169890029168100569057845914604886378156976064001760079928355976072852865464572e-1+.616793383086271931985632915729142754572540810015029045121066387969390616006103306969671309278134630970810113270440590014646659274387858741322331102257e-1i
-.200865121085421200677085944409728332122517368829425271387794026513744300599825194283316942812384214463967087618678722213684548873586190352703884499849e0+.786306047663089584102434802346195586298415983975094022197632870746688088897208213781575300795363514528421679996968381327575534883301035152482617693787e-3i
+.694200428050588774678084458004285241333932432308141388224488626527841519303329480431626547394154901613397991636026904705486950048416457321893875740032e-1+.103268155533890838055225014139962986783964536475917005934676082386406276966281997197259107076751771297301439755155743758352730518903740651950169170575e-1i
+.836243581249659708825860270701860950440747258850732488699359842429861471795361844481597475544453127533172530902263065172773117495326100362605686694387e-1-.718747345205865266288565431589815078790663256013682382205081570112570254807368822031280362287108413436290659888926168846996187025828393093696813429071e-1i
+.538733436950564269806320527225679116910484650679033272417598296729171936194859389697583312624457055374101347414238646482947088044281181998420631808171e-1+.777376355564464405840279095622139986055007990076585294992512221492100667420125554830769077172940718703537805408217965045786073536255285932973250411064e-1i
+.102677262520336320467824997008713148900193283369227331529322132294590436678690410885652935633253827169379546114678073770018217735626695040889783889238e0+.962290171366099619810605876529958171438103379442325310858769190112486635240293112745428423731508189622066600410127218990585855542210894775436622213284e-1i
+.937595665460516442480954831605047260208815449009146541936810138357315301705967769079221399019591179941391761945452697838190574073740731022817202522636e-3-.236429745902835700680950158492857024220442798181764010192552484893130519882580738317902556887903997940423212743011721777109574906032454293391376767854e-1i
+.919124684225281018415184799589561396954250245548126518359798584931218850456670862053078675945501645413035166240860034835241154500842673652773405300728e-1+.662861797743613375662154401499175350856553774768551532787948089280688110657707845483009495207565710155926523031672872843916396284093275666994965361493e-1i
-.266304212250011566916721310205032564934853525225413814351498019842571071290613093945222784615562441048363425575251702796808940892291502728204752407872e-1+.705687061361863400299234530945926202282288137622692181629930257115935561143072132474039925707628707065808782769463186758326228914935625745836559280123e-1i
+.320361944841750475454269463286479588870359805304846938978943642834065547001948387550657632728612352636130763370755250585700214563221816033564315011947e-1+.810197932078613371266038436473254499210602267437217548374077845168787511357815651473810384863108582014466025147616074673855700546015866812644478042811e-1i
-.125496061893255503011404764426698700110542929995433417481246406671051215285648081262768675804114990736247462624751582305867920863160651630239739383025e0-.170896165986000589328030923701013791189655031005502425871296786587577018101389663985530184278894348693638500497248543774593084184781143507545252999457e-1i
-.175775561877219696933890526943989019400210384737817022128341858842722751228299125674778567378505387337545818989485630343656926913868390832246877037541e-1-.525517857455490296695916803341623309173138221446128483750108363383106913294843065849467958516311928420320135321806438776288486963145783196681109329506e-1i
+.108851392220721263154714294192767888474276826629893751236391430868904540678070476015291711347744261708720232325094061149413725798246885340440043000149e0+.171085946760792839632398701725963692416698325134940634035865233805214183032893485595799593418635579768562593246242624212477541102901472210202029587425e-1i
-.514937228475799978461086752257819940764690212450044186158543511887983058797370002107179220161696190627907021666815905083413410210127980886315654120556e-1+.968812791332116027882942397883181048712933199386564126374623661159960483752662814414228545951717580936038563682695640743828680794925969986524272495743e-1i
+.223337973805530768973757241427577891210015956411233391749513561406953318324128560566939890897846147411138966689919685519489253553339969315595361047185e-2+.662095453632690129473177117530300584135244329785643930062150135299641088443952224751925501133599869311565489018540800198541347106490560630456510376089e-1i
-.737510343367881109312398249136981892076127312781661208864077801550152807678117995007746144521443871074544700122016405049732780213314540424475066065608e-1+.452350706293652370298125543304070115220828031408351587742521400518701897095057446633580255723317561006666585056479195789598250982066416784773958547504e-1i
+.874342520241021677958786628296479153748746635524847032926333166529666432351501497724592435753128655462380824549846267082079559878843941282815339715505e-1-.114589615204295286900057776522904684781585138232120332614377026057233979689444519058359889596370282584177479195015275171021716556614077207531161326844e0i
-.986380124014140437066436682179802096224729539009769806717382771315491545540790392564667294552767301066273498448820682978028261815634022244805009458031e-1-.844568473475706185502419369399576061422871127199716790372128088222984493224243417025028177668240500179086193284593097467424077062212855996475457177550e-1i
+.284127432971617063897895324764501853321848527249299334524881774839577635102046515880317099553473567680939017918966219953675521213498800241732199496898e-1+.415189416883244213852367530158455063747765865239203162343516102985061019682963495846209403036191195566557225693205408285702918628962633651745471900455e-1i
+.111085482875822411408160924047303938961148710534809868183128519367171897744413128558017054851558365825851638472375120505094967043884746706748212570023e0-.619177393772257598887313575862021285768758755567781925596053533348569474265134937697856159461161831033323841997308322344427215189006436266055441375222e-1i
-.710601709811894817024985435733062875187150087427225679975731132904872668795818012916984717630034227252340609040682559086327681985945631593814541512733e-1+.271250880692009291195166331606191727086845892992814579415110853808748230793003546068922458114223669177848950193077249903220941803056686919169326050604e-1i
-.122212260643872060691121071238702031557942006459843177976694056715927635930526666221781983199951149097343170600378104017066259181596725801330526318747e0+.395947304281843220403549306404975752848157591212704347588374550077431824506869861444049178670427904127710605663548454444856073676560457275442729766555e-1i
+.409507966063200351168577140238918489684505937602586301137719543043013746853736803662649943864721592538714272625983885244727168895352358607414643007042e-1+.415450654811528039071694274755875125584000184626539293711568728799031833106596597271262302976141762089882713367737336530055637429672909020735296720547e-1i
+.126594523199147713802576876557818257706227354161252536606227345861417793713989351524240384094492592648687203916068862267318039109962193131517627143079e0-.719744934373800350372596427178463416776675636393474477598229267496548169331624798380535601049337777849998727024627368913498862318777341078218288040472e-1i
-.580995815839199382724559796561078702896791046753689380363784388007281376757368662790369857262592904097962673920047607812623360948990909634287777224514e-1-.437895677405951625417977032062249621563552549039542139273836908234554978571946242648384869399513095920990139138748915588227459412875312959478934068285e-2i


==> solutions/sicfiducial.81.h.150.txt <==
+.886231342938084196119290390994511562173844056568282465671029957135279119620293243945070097315328236240761013379914674678095004820819441321162435176614e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.113962329312755646707306551681020758905277270388912598318344121847797769587629543033720616529185510015497956765887182670009317286249089380877836398267e0+.272480403819122358774996647926418588058830041495306723272872286494044486059070854408995966927423739262418813878984399988547397556762332406764082472172e-1i
+.767729020372372763891238654294233937820537703416136653674053743116579785303419054894766707849243591561852833068131743042324152197997897663817034320532e-1-.136292240153061806925022477909727372721804037484946446596100321844540884056146317236942192527803171630495065360593215004643442855179037080841432971013e0i
+.762761889479487752177137389575835882541483922411756753996376822667562229062792182534307842723259858480134665120214831769320389138444126394906335866544e-1+.507044525705810502175501502219227915905620780637305150584887917740949273009272326975546030886045031154558019558571420684283165516749638640293907076695e-1i
+.259128535658382744355112563385008273232256066953110029542545940554169843614174795998206930153525523646872328029164465025208509464006979407304302031222e-1+.145882074006507611741966701511811298418110636756196311704255615336263096170844069204913901231466960071750823389861327440060174421837883961486183270753e0i
-.177930887126590685637883414169702321662638024407526163179732111028746408197637995666046224690279727006325341433841866834579112479081368136187606560918e0+.743017565756732431327820815515211130357008073472259457518139498586998160174828901197250437646739820181130337856055974810632246338718894960546213706910e-1i
+.357299934682993773094124543898890325687055433896245567760927865358669572805238909579395108660358914966948285129088211018436239219788142560102038418314e-1-.102020519558434989393794659762453338946663263134759554518739763326936087811482813135601875615258489515625562815319206690800186548071212510662857662169e0i
-.107832805273850663208203907473820608686874455994960212090343373259111221022413687180741621977725432448581378612850613458722360421449766135064842431232e0+.113861684154584357090879323551249303767527315890382566645313075206572028218927990411877236191380015681997245426100666960905553926647194984278480928904e0i
-.379800058030579707506177995142423965322792167564237486501782589585743615313778354801133776884722348720866399047764860538952554440543511794097914770352e-1-.250803107026757998255609090703495638654745525278525322619446429914659275563046212334728528908521179856001788694613415996412070511437486310647129479899e-1i
-.829449409272865931398436833770777208297955109839085322349193694585427569798894146480286505270004271682079483954220563122614509361878525234978759811240e-1+.144167624046447544684527192225111221780969368611294165270678425416636026036432675947853212674019524764838361482980811053887501848656085595559056339585e-1i
+.741329833725255024966146926070194509059934045468785493783573420214898677222047513452141240521613301705109487903428358283411213581712905991986358226314e-1-.872212281611399192960301302048448207090060684294667597146374359483330371771583130672001358097682580176365996667790981859411109573475849147585523042334e-1i
-.452806056645438770454572978866641755907245695929775870777475491005283835142565835151605762180534669836052916721052908616179445591335673219126949207390e-1+.213760480025385296867287399288297434321992615156235351490907844668432268113183278962758752422777234006645440026354198364314538830579620476189511483242e-1i
-.126790913794071040115122399299753567373507111754266483395329086595732672327781565759154781709278400412742099384595957713230196228303517585368138081127e0-.179438706446316334333579312596990667592883469193966885627441013526097094335630752092347170612706094265547342161752335934488917707527030732987590395069e-1i
-.382681656888568710940037241436122636726334346801411817884912089329745550320792083374916687301459149438131956937832137786178555382801171897600792274008e-1+.708425065879525981529582464650566501402333322310513701008393722297332530964024501872591188146328788472502056909796006940746673712649793803543266531695e-1i
-.210973292085298435928376681850346161381248421540308043472008205605192902733579421050430502064234124083596208121784545281444278181758086556533310685284e-1+.323481814284878592763364033745179826254931922342522801531230417887675503374472490604226864189433397062790701401581700112896382789442249835384336628118e-1i
-.326171745936435168776676946230818345259499331404057914896512339601075590328099322086022457872726723926177167885903260208582366983551623281761224666303e-1-.375620360880588029706182381959427085460071976070106511499198266986567885949681038048198541549391883453440240482836011426114213319483664081211891092150e-1i
+.118145622304818529546121131668997581220539607594443273678535086963284981588939334346988737942367311406427118553757711102172674711979961672178135818563e0-.117817224807320807025415725319789279056396684314232261256794209828362657496366482818706901532218670636255398501636536163146523131618419653255467078476e-1i
-.881871770986022459616946729120177855262080239094949731221556218596360005759465326722531411066950637795501904337818195418667579161002601272031675034979e-1-.113417143537660429728068884464463496338496751272399272689455039541788547471177978573413863967403299462785466390498480811244573788840951289375855475063e0i
-.281598913899730025809059552664404966684471726059893626533516748911890522787134598869068583016678266129950930667317176812078060198664236302988180288382e-1-.278556168220297924813561576905860059741535818731666008830610583001203472965229011981022891345060468839914015378418423083474329621168041752542002524808e-1i
-.115330155038516450180264440834452823469187035076661504105261371869343734474133890011628983068578593159220403305136642423793997323860673317914369195462e-1+.424646954059150903680768369443215298226751304051818377459217804539112324387209371385761871588759245930519913977725830091390830160753437710054631721094e-1i
-.396120788499505770998869487146738364042931739661782502313051914636779855983690021981797152035166947981227992695690373359423642670858581989615045172895e-1-.108094147543537407323565183333348851856820213324458281548283927669611300394015632128744261028568268492437249142108167909155521007001267717634706892017e0i
+.431811705803863623536074958469655204428555024397923396322581451922608324243377072998119741163737841131952424961620923608216059641275099612485363621389e-1+.450813424748370407408462246132956762672563759114927103376951834049095241179374697088008500371328188518312028924213274796128313131764443315462417191817e-2i
+.340391204543215714623722802466658726219026096486950048098469155601597892971470147397278779228627107959584319523500155667376364568459490686986900280044e-1-.531888820940052456251025921547083333359073800191809222808785701956455504946191325693707706708000459390216614896225596639018979465422022663202745708439e-1i
-.362036885544502001963047852242342355962620010744169300186072603930898524411699286711221158333502205276397611217086378599898343907016097203368487065627e-1+.428075898388162173648037783715446439608375211387179618448495114512305882287581385489843598975538572173616060863323594403376245496898854371212013276956e-1i
+.746835058091140807293658641850219680681319832138260315117820556870444785547711787866008018983745653301325626598103291770138289018040922601811845811324e-1-.358587622349032024401154395915922195745153702513123135051960330010763693130587190652393588493447611887967854055107352175825668257900933704203926914671e-1i
-.923375060726434622377025547775916768430143290448789964144288135635571221324298334177914401495622584027488205212542650266888013517089503478096235486739e-1-.726188531245181563009315842160284217846302067844143560321032178788029156089393272225468225813348618429953146078356146552203677708338715760884997787016e-1i
+.210854862004148889309825756629964037474392156545702404933276608511399003343325094538739879671053241700253395980686481754384202469576927476322091695650e-1+.258768634954269004254130853709897351386721536501260719329215684027986436422007540003368938359495890237957790275134518487572164808141963917930003146894e-1i
-.520204489769902492001326772819497021414711537351100906825280333601591593803230521660284426056177585394244401214152678773091400330299316903650087231472e-1-.768684917064368610781007778271611428189033807483081215611345064468761311036648699256908557971797988647624828092056880299709943242980075447811957052649e-1i
+.104340561567848598528333486161934536845495242475628604126754164103410984662250430591208499598396596243127355326898353325063922331978566704619999694989e0+.786711329579141650639714856039256569995527121549502885201122766229913517203829885393145482803584789642646688687682621915065860092591651594956415926700e-1i
-.283482114076889278271036014715354978475298999286110470821802309792119542036669953560552889255689438312893300466886408673096772998637561751705391291671e-1-.117856570390726011511690753527508932982921568853530354330511056206083589220125534977210316151007853730857053014781335103530875965767400332614946820881e0i
+.520301841513909428503649967381199160649625047308409213559750162349529859580745715049660728451427105780720414682548791728045587343726256632209391780293e-1-.121201436976235167957024202708073961548732966602391763141206036468432695891281205371155184860537885167509819067211637167980598185460668713034487034227e0i
-.555853762879351666348453686049507796724877895044132234485915924475164962360635031857887230969059582289294008625030436256061590191778431533073440012319e-2-.203040098253195793017670306624896114024785226328595347872317703050935815290624961111555123396773553748687741899519122526907735451768272463597698033813e-1i
+.672989071831334287638621487746240819278436772251563804916932275053625814187339282846293506077928283171277468495172980993146575852655706087648873846192e-1-.137002429161138189143005247291336414184450490683980801239551831118463086426418323542325284515987347176271933377478903775779165450478959114145159328600e-1i
-.161889673069698615465431256627073979374926999692088067152227807049859088455132915813110757237936281487733598797889272336483124634690106230586643760543e-1+.100231868677511992771171508095132598103021827220783017056776866406068584090967548727492579406548859486182815985125232147709095701684913368286063074854e0i
-.891727028975854336836597943034512392201726853817054840603047115632957186040266758573630285762332118320339722813955171217898694044246152620395653701552e-1+.656954629687588540431392449662588583453697444735769911943946916699478171946394462436571096988224121089338611448879295062723958964605675235864504930086e-1i
+.162527073948539181529560435420325688825388633991543336560545099518212522538353589967415387051542661078351229881598532514043404232508470911452861924169e-1-.521978214423850467381666285839063209037953502906428691427248530035316940539101464069157140360372639286748404272558926911031747826998186188918521645647e-1i
+.974548211761308841387615671616519623871283183682828420437823506122616012997772264348130081003131099502811484238640432231065061737861578733467208854742e-1+.957793489004957856420155810164503418128273362844689388479494870570431098431380520860682050636160913289106752741753125623053836278087178018843878413494e-2i
+.319797427361140387652474217448317589146549309266042443996926120700573655673693260135697095020751045262671434864215970113558561762842654626550088477343e-1-.482741917673043219772636565807515464754361011467188843270869097944575854772410061343942894231223761465537574674017809952744760631050896329550722323724e-1i
+.698115287957210129849090714843026383982359590685487797998355372679764265462798998202141405526132976095768210108434656138766626133266283114985513497061e-1+.783404065887631864736965315267850457494772443294630185342999982143424238020024588312985293143573097798707770602195525401626569949070871122395679594432e-1i
+.379890901148276307750693721719879323240459830328241952559493516615008183933744101376965982534525913838333410919762309507811805223499307980633922187985e-1-.164827262319687810280104849530549963714848174805548678153279051887483311279036270588117121985327075178234681937883373923005684526835203551019852357811e0i
+.241156228144848129185966076808207468323669692126145548896797514935862070068079724250341920290204457246615958931275468734571958999022721544574329680433e0+.151439974336626307150719714241451562666340408926037778860925123105779758618517134959766967310834332332359953018545884224986731608004801299619899420350e0i
-.114757430824102965659869024253977690198185973436888175191935016125360679577132541436079429894933033423579813464635816267284036520403098834779645583835e-1-.525744439051127745064633202119474255677938149218009073672762120034844854673057233792577250946074121053392796002098331738210740956889828060415703464665e-1i
-.267619696097892859412501395150763613558296318818914573848163917117943527618227395645518354330760794375125585108031956331920094485175959728876542629329e-1+.878573562920263282021046192004562687459296495176284557817196532780929750503826628956893020999535080491996829034744749727275584541120813171503169667899e-1i
-.378965198156714576347514559211260341502490760338519409984462852524710330399777490231287700605875982331244280912943728326453510480701836048171163601217e-1+.209791312847775929952661166706768610425457342620114646868462533818621531601062369083378922119841013395660186269541859852215609433348826423465860934880e-1i
-.117711038047004348426232615615383043178230148875547493894375684615507795830695217542140434881419911596477921832750503856978263789502607332597449236291e0+.368844005682904711486118601925815438372211665188045694367352282693522085690726628602082201459232909285835770689002490041640416150699463692385278985230e-1i
-.114143826937623873841488077601724639857804617878382941600903795788400465125438882412137749672884530684578493407714402634512716244138499895214755209615e0-.129904831156409868568718649072991823970664530166846430157168059851344641521051255071857192943734085486381523711665661163978957210018670675658192535233e-1i
-.946591388489296360219794662165976218717323369216411711748253454346691604746954816961430339937452538046152083734321158687234405944454355265722978332628e-1+.729737107864623475548124876071026236068389544674865709327785176471287021457673859455702813028146043928975362349174043265447272842800382495467805014148e-1i
+.979001159500511273214022986623655362807604656414521962674346350066250942010886423237402560783579239375888579032089654895993274999677377537044860214497e-2-.108365078517617173548919831473661387395135814503692246201893218501324989630909557580004874779054965406085614659227482160903165038462093058136326251617e0i
-.106165600965314279787742696339295958905316065981066034120547753807644136354773799572974238222090403059268774788785989738288259449656880689822218007491e-1+.168848649249659110101140123898325858796782651206097132305313863675481758461794911924464290073511218343101051425797928819416033817558641979245167737819e0i
-.547529185890068853301043276936139103042938806036329660698691203721489330091904820406857331275906233910520539778462456847893635818910020144645506153249e-1-.520014757360038762438003081615287694782762951820958139929686466530576405724712355406572170625371402252235381001967657105669619130918935472200104771241e-1i
-.976105803373143498110678738771084711320228427408269049021831169745437386359970003836783217268328349511885259101397438407282216365821579187793543835560e-1-.179439604339784005817936237013807430267372236417910700114127476817864704453567724542537076054644638094111297526886384514003058021315352212476152900500e-1i
+.556717128993041959711950771017338751545565790257370274816040129107410209793197598770472264284093374099993327930994326457706832790886358021914206419307e-1+.425113478238337891116711121875993552153317792749715733243944461397372594179847010826301613195144131235119869882336827816451312001396756135527719991758e-1i
+.412894634474603867824534762373010567249220321488388108147368269423984000615366088397901090947600932750058472100149213381978188706645604986469865667929e-1+.196670623987091553984475725795686327384666005857698232671459652601697324233497716515831068437660441808054654496161741702636241859274834383232822840892e-1i
+.100901165895970560033701583094867607550302471622070231506677508122008539140834655509225115260597460994832887870284187116198285238249773990620338563270e-1-.228226479554631758721408110849946234931025422325893586247622242147905165094559785729796031825020613549233210542863817203808693628226239618101679648328e-1i
+.189140714440629202422836492827899281068367572131850981656962650991249720764916045652165394805233687784745488247615044541463000952456704665144916871003e-1+.198613309730316053441569443781283473654034761009420389024267244566868517314182514402886418199601530688023944137795711719211391812802043835929174412605e0i
-.148309011222542198094042898901653618745809877254972203268322593328007478954963356345795529236440257915832256485671490854142515618318357144603436080880e-1+.697792849892853705099416251161111726281451446908611437376759519009419503618959304105430246070863398613693048531586000249950977419581373256368927568182e-1i
+.766138705878300362351539400652979201363430058801418291935377065626498619155891543871262377519170417161240633949551971341133005648515299500583902567416e-1-.109000391886870539069874590696764141149817093661179994604119828874586276115793598439904450960089247734007363682883589118080907827493946875191621752676e-1i
+.205956390240815890397674170596276031310914277829577463065059508770736838657834089176981567167776594572703325188789260786969712032638199144913367610010e0+.228387440568706176983229405040521430645101123745508525315779637139173056404786374070486162208021049401638828866507781682627377075162093466951517808400e-2i
+.884825184535914799470665132778719599658113717414718703350342603717675987485632128527502802228781689853736979988744330085809305197924234751012667164637e-1+.693296710482993250732662371975164173838090345711056155647922477947485854893406784094170344237179616785910695559381986240961921863759836154705281933940e-4i
-.142665920839306400685137475095639349719838453858291200166296705799533584959816436584289807316321138215339574090209601781706800820483563767367895622378e0-.101238773839506778225087015115411598164205060087827492893502408530639751557806242472906611532528417222843328687666696181864270522814054576147505958449e0i
+.508210802632122497312334348894838891584876497318343445087070360651828951929308684495931852828358464245004017861621541024568564018708702569571096925686e-1-.889230224726466883164350765940690999369414981264367930894368090853287312828057416908499397682973628081315591627813315872111532944447446535462683602105e-1i
+.162848023100420355172218963516078201576321282049184679820151458981756591525977642428852616319595136895019828169317216545573857296482395242646210018013e0-.364579190708288434165510740450129064576113236773833372441805873523972233264241652287212798888221936255242649019771780225465721545912610373235890567546e-1i
-.297385894918295902027649263816062805608675596412219698440355382980416778444474326255377924235687563351890100169092994043407659452142102534619950816877e-1-.102407664413049379622120199045264494855055782925851153919008915495872645528581025163726516508832639188594347332387573069382277634836152764855542060790e0i
-.146893360597294597468249756837068085525663917924199530812310618508193308215200691135780751487657659964739186652730385154431443706350154122791453415605e-1-.689027518784825258431898053786832472058179924070351525705251880505685446592130050558566281042294392411702074751942250001771896995399371947800501238993e-1i
+.103546250311099467208313887622407002153863822334134990651201869374566268121418601371793023804853987936005935114017315868367697557343168603322802035750e0+.713266637243742282034090952118391845759587192806118649460327537883549771033816806587123641716843622268956145946020297993171482515600615095012727222738e-2i
-.941934480148036324276614895315003227824234933263398819062122035062790438033694801900997329221376627726705898671489594236304960881698431192100015843872e-1-.523626985526086691165476946068326034867405029075378695153596460500004074718672367853278314665519329127726725872620580685523232057937108787151178580425e-1i
-.140799706352882146905355340834665617616409093331533767503796054557323091565316682653467680318111378474277393992774107438236041574648068651327543666755e0-.265453207823347059767802827856010801146093146738666756376274440786155265532191485575004715094829623668311074517363786300917053301393856658017489439975e-1i
-.265227117704960807076100742946369170977151720901275163253771977773404258757445751771666346498387458307142413957536474243889750371748616594371185538943e-1-.697007099555977144442108389713519894295922409303751327143701162772753907652585586679431662891435507340329929766780785156784758145061343728699532630978e-1i
-.375797003090749225579819733849372648121202310855015582828074394082172200788157724250668544604038072840296951303360440873870805411590139212897966556200e-1-.331178450053925094807185523484910304022301338701671908923801020174587294726401327436677928958813691236797705072284936427975963205933228024126704187758e-1i
+.463871562594671299079975281417555309207032535828506878564005609864158907693133651269384494501715053665729849389656356343243194311152860963071918425937e-1-.417011033410889941665463622686024579704298334165902939310279756399854831281024304306951569917601688281795554501324095709565453211226652508977328717609e-1i
+.217468404907715692476929797147588288165755430926589395784941571707804912166760844753216684312630213124555448762069759810843532091962351810164564747989e-1+.183221092627610092568870068463880703023679518350637938791289641836429055502612749649044803045394843623978135657379517308245597871249674487389299689637e0i
-.179608031125147734096568286503398504313580572228243176621799062129558346981010870101962841112084864204257183511886687455355180538901828759706300581060e-1+.499062932184838427296484649435132410495540102312569919916139763744549150515721971531340497649745393329982733609138332441038151485342050244928183428322e-1i
+.869664173776009545162211136670063213387353657575146934763523239241962792475867228321432189435670066488480950699394678756719508527439506796781471940492e-1-.359906635024202202147051153017100516174730234538021814056924770315369436906336855194430676430763987588366036201030026259371676534919081932922534955304e-1i
-.404525007684185196277917010404524032552639169586426198021204408713473125611017014286336762474705006710529213334436187933435094666681550982837622212585e-1-.137080921424555775778641752030557663353106183792517968730123775175927078368015159966258226423932657904635139096766818950374976651483721775055695657846e0i
-.209743256624119163002849771295227650285284361353062441054033195478513191314806179304651852133211496057500053732679946730215292780011614463680900876955e-2-.656365684988843912842525593226230801897713972838083563067840806920377696510750308861273558428282236306915918308797196399462766393174227402266921094320e-1i
-.759061739249871074515181829770224254773244579495928614554558390013709992070216438878915169063626150449071629720889913287472199754216950884243446109874e-1-.593166998923859106848090414913492611642531208504362147299068723878555015203066744291915603112570660899692848604696274958273621121447154963114499085925e-1i
+.142773357798501337539053296016653089786500413195890458436959787360561522644508199275649987725673441714844801211911227684474092328495627752200933192438e-1-.981146521088471602944228845753966177834410824387017400483514352289663504799395186592800553056618646997640054145543726376313991751410112535267441143179e-1i
-.869043338300214767772667916572513004984188500264931885929881774787214527761056479980625644424595185533658907014248759933136429228379315412349228688471e-1-.424538840375749657119371377009590800766144641775770964735689417659112886816622944020887660068429150194463919171836638862558766665207905721427446367339e-2i
-.160178266338349399354179920833166502052118176797491177901298259146635634865549458825779280857597173034705497439197991167582363444387257692827949006655e-1-.878996410641274513181578965496331207323926029767100554797794448655539860870932932307446763934617547058793777004916695401111016018504033630602691688971e-1i
-.132569404374329225912083113250057379404916931231862034657006449132623410609482422534959007702671514067373338309902391701530254948231515195267173675711e0-.374433644063965876191671470129148193528276345722808067172793330506409765912526606875992862845780550551459968695749678402450722564615820359835270914597e-1i
-.685176278461173892082976889771268829557683253262906246440973872691416758736493138078896501071871150012837358762407705137376407621193747552833625845509e-1+.667771480632962376437574504661019165719253976652783859398673676486975365624316539306744257635390432868712076998489657752013866968109258368314327689692e-1i


==> solutions/sicfiducial.81.i.150.txt <==
+.132934305401152407422567872994886169391863880648187793665342289525712069806543427638514405352821952040312481251364037293977466114731155027628487909349e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.666538882836637344718533100866443949815510893008052954779139389016762588690066328725053474902914029142802974860849180945778698041587709409621165344290e-2+.275726232181486324597996167255823510498289636776960301428615554156526549968597014644916986541284440499613742296788494159274001608242948490736415060543e-1i
-.646258720015253268538220926386440807187866527599728713660067108364301062532394620485044994717538161603164387047160146475623175081007437772679686141411e-1+.101337615707573729229104619326240605168169600621921283237020732202767428592174383979598453247138011154645524079545469850674131526086643187832061461948e0i
+.214377173648839818093082081642610237979646550785834824833755967404175978065830475031758387260185298547072835018094845136266949477160692497479574911632e-2+.633659477519354557563843632805247071293653694305384483996245006268237232963168922675208094171525210660385127585935972833011105546445606784444593059045e-1i
-.667808192922731896775800172726289541492665511569787460807305175110878813809730004249510762480611428413645697353002040014058926120567337324926475856938e-2+.533813252952601335051540302077350624873246860227090007115753840281484205930383636132860218191243022958035013522603718512952063748727727420949711862215e-1i
-.897345690143692148687734960567383221360536693013327214838389905277437114240577282549103187000239525261251031580369268680941067555221938247138947855748e-1-.344603199182873748495669713106211745235712137916474811765983690161713112452978302584750431778228017383300958838207227912881120473477718574687737259779e-2i
-.156319101746315904151026366103800540680452641714386385331636711677316931767308037045321491555937941493763873735563790977191515476498454958310633135177e0+.477917321401515031288089029103505328784497650826962991023814924803256757094839124347352885452582875241713294122051515178210656629034458031561659308518e-1i
-.696466313749138275811886422507100903442679687234484458548499921979478273912168920603569537350125945329596500567183663778173159679334618115944909258966e-1-.780003842862838250171079079366883198779438333084437191208963279941175931398327788194590096342300734880556455320304768783348426860246989859958277935670e-2i
+.106649450324792435655462993501800960478446366893498265843137526180908525132066019529458589014244737932022661855808234699900662958146804932850432600427e-1-.102463174119330798616730104498106467257422400108709355747497127832598500459019612121849949244158543793433341968262220078204281707073106397461160080236e0i
+.737580683060849236024710738548465123989499725749046819841061339375049516998034134659431869677137472680968257079453875025119311202907902589280464331013e-1+.246229706628983320114859896826547603208113515310232920352808095119056114894572683342705649706552387660898144706772244987522031450541192222785002603811e-1i
+.147482074122921132829839360618035161897692752270342228605933337022562848828282919139290966123163549629875596405264240142962275990079157983595127715597e-1-.784212652962547010361643127723366833588099115491071527427336499197952538499965811821277051518929891780378984316018798312484531735232208201642196345116e-1i
-.179623694844378012361134838922209163009051442172453528267522955780945453742335333517485264682102455665950722825181482208549017212168021313244636417889e-1-.127742396580543519342282297245794523188544003106898541433172854169282864726796781005954534221396262827202189250663938723939753183392854261083429116792e0i
+.114649682802865227672144404030668498977926935352528563993779892295167647531267073040324364451005345496281300995436766358191703203588087033036090058239e0+.552024878610912705091176675786381662317247192145850029752265290332601938953530429793214137322045972451682263071088282069242133851365724990347128327481e-1i
-.505104157645790667062572493671381495764337932390689181191935064013243111686537193153012442933847911159823316555576468087389869918775035731947827636703e-1+.469053062837827891789252845510007076468293304390263737145883286926261595552682387702735328652640430594133370025489907328815501072854767855485849344029e-1i
+.488632741503158761237815614448178025475428796192567759717747765992145418455016486043688135919028428857284348542682194698800851464902351523658995539486e-1+.177636162699808768025715201898538363199742219887269582829283277240770762460225931525358379553106178061840140067563739014364422093262789792568920276956e0i
-.522325590192519402204166727433228801220744661672550741617060390429365627727041089219231446366406210350247001545060704066058909539025415888630617363593e-1-.102859974601068902414663379696663802232480324447084178856887849911365308343354578447267278586418902906445299841074458876258824196377325177123313108177e0i
-.120395417734974335099546708644135642592312015641275304607408867006323441164370138563501564227105392971867616704824865978239068384300732976782406096127e0-.109910377387379876490328009083918418622623630994417509685235705575081227004702490234736399254471583063332132731823928734210562461087440717783235962708e0i
-.614354829805257591988201833576600991287338381229551318299490932821837594665683209435127437762378443614273334716852663396460829506690906170364645164396e-1-.791654696113648260060618447532119651145872505953392603411951321548746300886966985530643484633087311067221644051135309011220439415992624305206748440140e-1i
-.775128183483779740772898478543609741327785432504209122197848200335322440333364443965468994883805374857441798214499944720064150276506311911003562035621e-1-.291032515712418927737784982846439618814019090624484307345068413029764483804893443642727687230689699391008139107515578265022867941166173438730317065105e-1i
-.211896014426201927531826976546528187964966405714884947928287127289030072633509465635886920240292558645500439581945612516811823167290579387413694849649e-1-.479400361274525712201142576230926628631071152344682200450357121639131128220761441997078561710951083161404475191024590688717979824613564818556554747757e-1i
+.635256234086266974594602137146886286467953322571664625888318234001736842584895744066620330730426901985816626474610240196618468446564932486568648070963e-1-.535301514946027170975197469196066458307829326230462913120723360739229882555096531162328802057083525645509881196491942258166322281992317380598963635647e-1i
-.817353144573313897143950545118687112274372559465849337183356167192115996888920655925918117212761978714512387347867747029133112254767220902820842014070e-1+.588885953474125253931669059501082064584103691346314262003685667208698698202051992361498193341218792134158421873203552606634122353299407363595720972533e-1i
-.155347463420702304640896901862385238498906331559852619223624504332955041706900918335478713042052806585356966427310544604385698306613737722520244058877e-1+.101218867231392565117285524931445968672580657356579480989535679546923492123979058498429210695791865387766398817873215534321228620228891205187601076387e0i
+.152700193753718281487815805965283053177514445919251558204844259042632199103767878801295174664400140697246785170613072681279966646742128618920457880502e-1+.619294131686671578634650737509930302365253214210439334799120197954399117622946697578295771950275845983149453079527193217864413255864004066975673931796e-2i
-.504281930246773268480348520745574623866884139314958038572588663288158281815201019498568130245026832167308714573388345861705470179443525880428160602140e-1+.654773799308606405724751212532958552882302669029430990257025204395426718603225976204525850552189995832729593456249828107395915365235261506668057234157e-1i
+.308110163004595096514764496171141651019181061172621406864884552472113148627631786877889245450357590445324256759809389203430647223990271322031317676444e-1-.158442798806658525873761227292258728410257809256209067638229457028632844756276062747368114415036348205791374199447574810759657253499714563834776710584e0i
-.171045911110507149498851628560607350150153197152084401351341492978949066138238668721731992269948580644512211784195982777480673782470999064231415926777e-1+.513913301390253753112400515487698884881047710720643766604439948020773790352804297188474476072766586899228873365936171003164880258042928094144347362743e-1i
+.266458754264154906674579078460890850114834604135047724809967643627156455770494174084984796796892308328945646332019091716329988006433603004945345530642e-1-.147137954043893666712267976715724006949996980764987581618732695366797515506387545963685230377045050728902037139239651919980097968509818208547136066419e-1i
-.466246521199324856923535301183490300834628907503827521455750833100834778395029426804560056130081645313232720702834479490926346864842833897949970571054e-1+.929205336696888516366189323710500503815373350620791207692501048969440068511002391046492239273846912718123745322478926559052063543835050291492922178777e-1i
+.441962713321080570010981050511944153571360732597257344421246159591367141907021088348081404062867132601014132774652931502362652687837649919759073737063e-1+.123808939281746811034563578341954063616770074172816058072994396255768963881894042596410970362738716851244817979982398461076626089447053917982433112611e-1i
-.528084755187553036797989371575836773494420173039068261020375224491702478042886971795563743865208291894973636025961918830843792935320705232424572180824e-2-.613599577533725193469695386828963486980697011007515160716480863273632434378115941749412643787316584716243098558506853455224679249707603977080393305144e-1i
-.109265186981736967618866739939355567208788155700964149155326800731626608789048399002038720161609942874416062339875516089512949344302776099723093097515e0+.731052767171608388084343155446775996273277754075325147403339575146152324949081291288381991582789318608333414075795177082267683137832295688413156664287e-1i
-.398830545566198766369524122034723524005568029938671792917916891329092685209198875789038105356844729474959366920613373668136049433125552374593448325720e-1+.185032487451514324515046715352134675979339098536917774323825622467047287073072304622014868590537395895112459422007166184723011689592642203454525613815e0i
-.114907962051325826925150740915469297316103458701851373138856608457190227306112234842077100477974681791428886191947564321688162510375490227218638957111e0-.729071048056554317663844970495333681843374080170067963425780578858280753021971677770804941919117698378691013722658184763138255886676191199124076573604e-1i
-.153316851335159327618187000452690189210298174251313831441749790023843671175900003882297518695653642397147558535329488350868415591068877653892362390536e-1-.102998577615921569497791769813187111601369531363369436600558752356047014323070412846352999794579905052523824602797567099672483430089408050896689242494e0i
-.500782570508741613955099778493687676582247461696907523793559118390877298072689176187541666737739017352549461072714094235746282956457436104852710325300e-1-.629117019676377864819623157709013963826075581346425432970085685944049790028140079771559238806988088656606650615020693938756379362084741811093841687632e-1i
-.851843435010892597204810886494517410634539562196263056312074322347130788305173986618342329283967954956714199422315024813030805877059708075593320026170e-1+.511189959487873201252074949198164577353468848158345827301151168754109365902673688637946082209962670685419216702496963637084924270235256565771348853166e-1i
-.179018419065407328990420606619970465616412600172338805908333163157021232462027970617400995554594258808669360486831323766770717294227461798489003856293e-2+.195188630196692818483279793244179114374349379211608063027380140124580758567588723036366068515625232451568560603043984581725655878108471811932289239275e-1i
+.637109598453140880729214834645740401521184346365896805307398095065605070994214323244149754533266029774751272333083811113096163746171115940331788585613e-1+.336122424548229779459641466922870637474717745457532732335473117235994636494916043081808135075355538320145175034663303348442716746377070820598164571353e-1i
+.181440584842956181240145031207210721300385028565688919088238145129325569849388826160510744129699424244336231434248102905865887024237739248938884325491e0-.472313283755474126358552301363206048638320886708023029817573601007865097323595326752993356718000015922870012356897606260336920915114575873546073362307e-2i
+.434017290318862695775355848721588833496080086095109517884335538711002084103691669572347709823485933489211261893494518276205216275057586988512836526297e-1+.802777725541819325008999324802891535958662542695582696450660652641721865999860234260419619167104155262830654584111887707756545947087175722092698117411e-2i
-.554619242485267877900213166345773826252491613634483609693949489938970148172011371392331078420591115005069382405333140803513948582630807616168504779617e-1-.135468619523845881342044643289179085096349999333109079741492588706942047733486739760936312704350983859545310698612755880289943305791541677071160738392e0i
+.220402067441305782813736811466692869450796664690937025009907994333606167472638126735665834380351796801870829346015134867618105173197073850180247589447e-1-.114277278992365216909658950772519655013391985726775204482386216015288251293805414271317566254280284280766035723388988118255935332596515276237216190386e0i
-.741786897741747608442336304550923019309121752325975972843474801287695918051685063059539111447019605147629487009587879251867675893380364543980158643179e-1-.783987874527784101917327863935277128768044530546367073209930179872213455336455596255956030133181317418993705282762250676310654985152922288281811152254e-1i
-.514834687369448181734265973586592014838671579696637454630230466568385120602681236357685066814324252605936896937903151919601345191022989078212696003774e-2-.608794975097503753301094519520189377432512024227332328293448998627586010475355792896542741678796400312495645366823393759684173896333824816354452181765e-1i
+.330754819072880186411803893899342501943620075141583983485345449540836977348698502562916120495715637695472370108001245956208760342511423575899493010003e-1-.272893043166259329275212383265312240377004168423951570609258732519278698153127068652732761203243395499644844797174337996283924008285496344619321602657e-1i
-.713966601731949190630873188876295074593373680043179656795748573379648163102208819017653614782896481212015240356255694828263573659004657227263859363797e-1-.108571056023543147245479376498927621185227963286586016721952780216431028063424891993395590797034227921785499949699869549497206771167680528798523203975e0i
-.468583036273666248139097732713875110589638301764115635176811665049900661275921399919286214306825578688294852798487526344470146880933425934383328651560e-1-.149803526683398241746220015288878543240952691061112653047495295386137381118817035816269168700865095439083324297916881873695460269988234621157813771095e0i
-.803083390662793552657017021850760993128612486550253549873257935069798088060063728366572049512928417011251514514330439649638724540791795342124082702977e-1+.821314211746117121978673832866661986768267854691960358174113230240564455223775365415048258423128607395424055504331629060320935730429158381462838693595e-2i
+.402107402321292860508765156681130464906462707630779805294031444229110341346610330220555324030649836266931772701479023477013247290293153794995473932370e-1+.326241780258180260178593834610343262433540744679536016804300389286384166690965086730696582163561422764864849166202394838630400527981174498372277922387e-1i
+.934760567378546360539174139108420967661584701075555305938243464506501239043501693653213969603106784964415440054748853335775190095951084823766737267923e-3-.517780541539477310448008479139275230750966579439205257417637532161271853157411576110325767457237738719642786905287756634868229426586941668380717848623e-1i
-.523572012102909927913537929529987265958003989057529115856510536169310331899790189643662498850465063378917117394425945050206978423749165143851408315795e-1+.122145343630229527599886086303169071602199632303555992579377955339068185313386031091878534026805808310867584427709811625530338626690958049258625814066e-1i
+.151334819417122978213204057199620456741926215930654794890455709122979894862600383910667626975596562289184606357443292018721851998824339780982835778516e0-.462575809475486165642955120407625012209392079939857010144865011119962398355329760545204647425349343746473144065861765751870973608360415680857358344547e-1i
+.369292601646596704658585748219781251186407509047377486567510137744977192033224457033725794330997958381823219656689473648860528844449620888416335306376e-1+.289230898110743147338833350399656637290143539036604351864683002812034129151451665382374953078482002695211848545015322427381160503686690270355059948156e-1i
-.187444423573345538834273552292825493135094023173145241041402892997821486450153737136204013214222565917783491914013806716612826352191548952636110766963e-1-.577687117584366672232627000082475870429073656697110203988414664932428805681285411487265104830666874488223975794168876418716758845721962370989451104973e-1i
+.142867113776430109764785237273242456722645855935114553972737234492196439411288702902556192167385788919930625447367084889654341963051922835384618669405e-1-.236411489513308755354555829178601687526789086798770682585267007010591865875351464098393351539747476692132717659055424730408745242830685079992705620269e-1i
-.318619742198181611483843439646757679616556379840541512557374054105300226457115891787412826307093801450557008943930010434524431803382730082728593225136e-1-.366686408985891896312895625048110743454410619385856692218994615589294273449327518934599482590705090544656799541230970958753340898784047826740963873958e-1i
-.111811234448931162338432649779934199662023408994140616818722458911231613452855885793459443922672584148918664410093843494797115142528499329386339723703e0+.117633171536577518786884596256053722099672833319760696529004738193057228301782564548055678657546108754992957206728685595861134085769846182850130469192e-1i
-.127335316355125889038332402399819061542878699402419796120791741214181127857937993679728313860475627217173309262063681072805875785986342722285094160569e0+.352673979712276562137574188039884594536713923495836878773062322641449936420424265481643885344809033887737656224446619892222618409409541535679899641085e-1i
+.820542895107624959399082901848886980848121571173412542735469467066119723699389589455948493695716632475935432027494742795822897874800151437141652245094e-2-.545865358794383094909056726513033818187359607278229913223848733096871535349655996036579607010774752801684010253012273160592682267030273629627655236803e-1i
-.105267656364333648001979209795431326811138765531548335115693954704978544290233887454731529157262454596274439552739995691232640330652350315087348665382e0-.831289464260945355955796691731361945917378853525099460165600195049337425231892206129212950445756349156085654999718307022583703151364510658319136739808e-1i
+.857965408794465015185902110432787839073683129659641755452875270659134100720402157607466002435470112220326777811502268744695549747545394486860625050575e-1-.882429629799067965088389854357580939511075228715348395286940890815760049895729229275326150202122324397107827933836576236455680742079004898836663512343e-1i
+.201587185373097612314695852939479299500019314655891666422979058502747986249576269985044660685195641523147875677591770007029786106334766912962081657573e0-.951011599750166589298831919168279079088362291879654828907293258093350370448900742462375363475169372397338909873798837829674547453811174382720782675264e-2i
-.145250411051269714525078418639694145605117962391127229226753984362083141100872509465075182584207632984359178027233279518512416616491652852896543587065e0-.554126364707515466256522007813490645495772194787245737451645703291379929210725450515161452271188651304989990045416148719787732114488472806761461478012e-1i
-.547829243512208236046748502827746911851645995578762742003658919397733196256344824610307909519035947262717601180691189964244532947994426804466473297107e-1-.265720755224226185690521279488206834031598676064025808251233119099963212506929219275118129527331716420272175633641193548496909953231006254360136560858e-3i
-.117451391963065122143966662349133824615896975082725610903567927731512532381901822689778255879270278684531745741303731213460955907405631219907714389925e-1-.439098016937892574056365962963789965965994230389187851239138989618393636242787158624376630329953293241601771015340579949297654842351485625956459894273e-1i
-.413350564285186566813516296757019764949358979902617971478268513690991545843040670181950638766344041585495085550060948699697331110118203579963327734162e-3-.540445867916497984896197905903552352605609823178976047259118352198668867448657167845029864576875233779938813924646514871726529870142290717334378584954e-1i
+.408130745311247275899522178702182655199515296999668126835233838048057513459674788418453538503450988574714031180025910466133631419089434099610500716997e-1-.212769173178342075418201539864494182911884078581736024148277214629069738692899358267804014548141464004401243987722628453224563628356429991587677031182e-1i
+.141495601456096820232408325628213563850038256629639961991597297247743579327934463466479737632629321059398796568728404596751260254909716706824381868129e0-.729770004711975867750184653750405043000015123428666662542845905228892851908498910475597086135530289149546075517412323428558413751025452564990428934027e-1i
+.599160919816198006250308833755657285530665227361596673548710465396813330895720693729592216845616948698789176284201227099719922222973209979832072980030e-1+.969564136325486869146298431324889449819827779560234298427034939413621788065432322718372906096921756727171415061027906886529430240859151474014451101545e-1i
-.137730940903297433576093351784133242620821293343871835992948946123161616096163907768738997305397289532883253946125803318380238455866616151966792415572e-1+.916977359441302472583234830903759624086779422601871500247790593108642038644753308901752001112163556479718856814287514445342892265276257138797854621829e-1i
-.219561474459020684021283776871743421912347254296489440522206227569110616739395746632500534322608962934428292751225869869052950535567890446222150784199e0-.635061358683262304973405805469075884430422463874727925613838496334154561530461988454967679589996689347396249293235031361415630586191737453222911791688e-2i
+.602782842171306618725994662870333931182005430277333247029067931500942477914756174678290322726107286467020183790046985797399227971509618021788246734250e-1+.108545732909759754084747950469873020150428372782920065335916094526648395155917254828092050399631861306645162547424538469518442515739547438109133586019e0i
+.444165570330473034106886284686232005474316614051371502589091627172412796641966430003784389504588573350284825826028294743804765476321134495457532308129e-1-.135415612764107286277412999860788709824815076976572355778671107599287195979957078497520037050211900310886467104818231178153552942829330798785023866056e0i
-.589541432615080774415471540482859533227611555890565918474144042647365422350697880578642121607836178122948435974458031695493290266021080100807888161295e-2+.835254609102539325553784581829977017667114695057792481362766892130058105373840526326982649115803432114165399430404711504442638822082378354502626501267e-1i
-.753009405065106233873898484423384322359743555326401383259541602720353726323507113699351524635812329530504971245160595115379709459526468095968180172919e-1-.256729365062143944298988275225483143925677159110034891488378181065190964930984333709807871319782675222368852361407300885154081062475032602503533661157e0i
+.853430494760142967820517271558735881428960813066055191231403493136689039662267879256018775716369875331027267136160705275238029713984894726130227238060e-1+.309985473870640406518606107669458840776707207379307114912722850166553538843773373795637175279824408562474679790809667988201449495053022353048140197750e-1i
-.124137710137131637077098655822793568189294145114818454473605020499209996623721445263468315855838144531275513558520889918003626713287534028738785282516e-1+.446361639143395222405850097682470229480204154666180917946203257041227135745874051004096432791785033974488636445259575015191745947069443144560969096511e-1i
+.106603676599014036903503683132154592023242572852875328213432575262013047671095533086339039950054381336991310196000047986403180807051857553928627841164e0+.729785758881118882277874919154776976310453346389301172241463295009413212592586961703074730549228932835960247386274072677414740833354423100945211581549e-1i
-.167705832557535554550158973800192300896252942274913790608262356869507214305834788639784135438848582922777912872502512964633931013505698380631821792872e-1-.330364347923747259223230042043033713535656920169536875233353478523637316112705628289080503832812818758000456950450953552714626340749429481325896869885e-1i
+.153127562001115971128884711607082382523045202744584773875631219544494184637702739078151128264463025118906191197036231703269262806062671327450737505848e0-.250383210645532607965067420293921590867872190100183917843769870448314054553437541832827963255401271978705551251647412569387540951812641176406581913868e-1i


==> solutions/sicfiducial.81.j.150.txt <==
+.875725118891532058827237975474749878627431278515874455166732836492594216138967593798052656947245983720345111159028568891773399180361946117059943154141e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.527614912498109812456234974188970959286662499009315200213340869493800742198392565275098938166510238800803282985708262374451253976157273130274716536962e-1-.882097234454736134354232438223287375535938182802608985933588904979803238825620172109658677345272297627965103800841241193129129725607265839439006556607e-4i
+.117691569093168323605243717884886778639550153375748085473595427573054634608312176797999405226535689765430395516978771055794297880964741640292815250652e-2-.218299351470579798706235931763962990731892458840057252342143911527049104060875966412703802037511554681804365816049559863837867549295817614519594918256e-1i
-.292982385118484993284068944609022087786771228678972949964977599253594123909083607238623097328028062716831901613978673690550892964226786854433401794361e-1+.918410599335438876681966830788815445952814077921121358586439898607222011830814160823515584199053070216503079332904548413595691096028088061657628003018e-1i
-.852958078622520410089748867707317528161711713602224651785053432752927074375522044978621532547005957096932619761536725191766486161445149498060769363651e-1+.881558363008128723683247168897735705245199622132397655937506935934461571667027953469007764989768495109526524250600352919396517962699115924587503715070e-2i
+.119600581476402395155707941885624992934605406333211316684184235513620506187649762542014548633693330624817679556501506326577943215192535058931895453598e-1-.883852399102058862044355097733804597773663315732375223860456203219060720577269683966927891931987149911903795835401010813904822366044489318524948239723e-1i
+.168992216052366895750782410406563944794593451373487559397651880398752787760762443958222503139663561010133374161611113934361428785949048602015412536922e0-.914443142714983772055645563292843875878469044350648866788862191949901540319818697271407203332149318169862492337549605210770565717274810211162807955578e-1i
-.960152126217983589216779670240323830649200973962884816349566155848038016370942415189890900936180559059949924923856278990582846550307115845823553524959e-1-.174465019264311253881156597790369878321240877758625455258870228002917712437909796368576782634263217286553080308108870268133649185556894110458534354292e-1i
-.610508756462946243805100693335202885053077470513298301541742676766413437684481399757793115140549383381088119989550092774958947074438116538176929044987e-1-.767616995586094092721088161527480564665425472599229920218653343865705352647801395952250670670727288646168706802093628870678393418133998992360906187211e-1i
+.451878081000601758323013896960955261439057800167766726600473490456580314966170187584485796879907259566263510870804081885589878472156996205918124806618e-2+.455243381502773658636242662108590457293022805441711480589099064318344225186348400262711274511392056400107232776460755437543322637381699505098571380379e-1i
-.618719002888047262580978654747168383898349243752459276789447377812398619896866921926668707126408226350693313582689319530145920064342800394481117287229e-1-.265278098293953282840687260024101039486142293425396753416392170666293045144457390081172900503570889129918180853841846948604308104451212953232071612550e-1i
+.155780506708648177232234134676123791837255035382463345920053503856235768096345924876750417028262963217655551341628384813704712529493232468618472107944e0-.219280392148256216059293955664272639603875350560561223872552864987817116176079933118550579543591749853221071544143448735571294653444380994058876745631e-1i
+.206870759769316016902683486046797881581025850012700815617556343035631356387246604341461697020798765776737656617060405925276626428422257657521676042742e-1-.385929942374633694304321835257571884695026125992706209529452959957917037994121170237440846032555946282673181394481405971560868633981614375006697073102e-1i
-.177474716616173587594614745868123253840481714035290811954040629620726023792282656368193510847084821353980102317014134605069229072696560560839607264435e0-.560916352181031256220309819580035901634599542459926043781062734115251066127842404783229222266644942835365483730223664860757951509658798360877906072486e-1i
-.990696512662912073185278686419671053440651619894113074002399901612916503963484916296733324573199156200345404687509386608738011364458552313629884526184e-1-.864410998800471499915971095194715331350493878389079944862268438538253649227052128464626022290881928973768061544272861695131705425763289375353097757984e-1i
+.126435501786300496882259135554996654757972921715604596105997913479270657038381791860251502114382237534358224038313159685663703564378910298273811324851e-1+.986738409385217505003040258766104811089654611916458604135417022772161112889910473945605528972113638276051797400556673812932474403068219710615186323604e-1i
+.188646082738227968944624239358850314733582095368262341858021698914905722771747833871549736858483400529287620005238342195155458285765618117472209858368e0-.600038520056227272868805104323046687341596754873077456970087579753823088890140778059377362753002868761361967217157478358778643193121394014733694163097e-2i
+.145023425394742642740142598701608649656242182788001540170522114434481254898764620901179097321796980294072645636946756916103265694560446661273141455042e0+.220177963877222504101362952804288266747829180779872968893228098475697395490973295635473548220951674866210004362929420471792179826833184082724820960889e-1i
-.549350115765858977005804983201417787817302442221004153466121751365327822471937317303781290580101187409513944886740429401766340852072646379424878084935e-1+.936339604218044521116159498856857039689440809662011924430165538386318563455062758142929336772445332675452267065455223179303883365843863761683717510036e-2i
-.347586148325152458957672586747145535317560186705742551691583042372620997855958907876910381061484214138882394701262259187990788253262406442419916039409e-1-.660576303954196588601944417067347820225218245338660179742512350982333806511106134678563901297306610248558446983847688113117444333554607142992157131834e-1i
+.266280090858556360059277920651282015467018748419318030047657509046936436665023732621506999057902776444148517702515337695592322133601610810632722712251e-1-.679665797737885599002614858329937921266531834638700872737002620453084392981724368217441198539089429162480927718133109142679142575869046249719514586489e-1i
-.475338364968465273379215244211981642306905973495076048233563902677295488774558019210000581796804291579454249128006285009473351786865029690349306714038e-1-.159968510676419725533622284021703123480683049851878101521038464045445994397370176915645519369152160543060220836886303987566814076419766657338799093592e-2i
-.705025845956973137233019420354677360589401726737873055479848735332690606331645393085654707349440405783477207912990842489317072971787855131952627254690e-1-.192392325413770169549886238964802860222783516317977411074231283189941791004776328375405318934396923910682935996957036573009187328218085016023715329137e0i
+.422837620727979117172914035192451217470084338345774090195327695855315668181161455131504552559530591919227727698560022710702426581962214184085299413864e-1+.227011355386013608814211475561759477333640532628214587238505163058721401898153468771419128255159221686309495214974659835298579902612615027548439560337e-1i
+.650764021861479942781637696216831774685404327962721426554393524124741440737146486469982211268346922777775989107671557427811658766577195521253028586132e-1-.147368750186511882784490191596213631822587228638855190883203002382138393830761027920806942205451610299853747175154006180097680979110947747860840446187e-1i
-.242291927517573788116283048513272426989831441610017872215960721697408249556446395336448260285913844458082395974611961987210056209344148732937024788768e-1-.881296295491421969098942595505475969858244543110952900611315869138926281476547978442186192039819474812764510524885767113182829555144833514928714886190e-2i
-.550099612205482359376578597933584834913903879699963402771687007864977262136806722755635492678901843521393232032204613754093496901620861806302871464123e-1+.585449032458506515569324896730644903551947081819815388229595835528407068210439749617256292856315304150064917130494876611260514026586406889589751140212e-1i
+.320898924840794765276527524155756501041337024938194535427856587317265331070504519736622144600622185247159087369662532612181351691871390659567651810206e-1+.498900442230086405430374571978794092285506702134576602547313657084703819631343038000557327472362757549460548483210788151464886237670281356932734928043e-1i
-.533573630525697841130333499560872715130162389516834609259800922395398023134989427547995330541428127459987615684143931030202886623797213995889310843960e-1+.780877571078513561029669290363404726371412940775888701561702246959483666285114953804372600564851251140494563603600460726292063193629761714409240748062e-2i
-.163365385465702255599841522479171012688403158052822626004127464849264992097969551455148142695350586934738990538864419042632948515863699117687530363389e-1-.378414974798130386334787848222258995965743770240252220483184323003589466858328378169007076689548092028175787417333734659312743363945988242552249728837e-1i
+.103694865987959633191107943775296163691558184906874803745367279313878174703300228639189983556976808982694017750264803524667933794579110594365651226539e0+.561668025585718422831981922438114717766940568783595585960021853600573684863500971664823353012932727737420668811382386535018136596402714738303062023110e-1i
+.100556367475904442781908776257239395211262987524401106556215354011054422018415776306773427657091025676107146247471404172445379096102156703906028336724e0-.677006571112456094841155876686959267240016976385923928229377263354819158947130124684007860614376162222995165107270353105274030589747541210935865073611e-1i
+.472916279304160710426371153515574739724415149515954012528838512497556836374897923458821818980120363344193186577683161068469483906179436195397383587893e-1-.781694366967563360159798924766182077369078624117603604251915749607816167914780661734631088280937891111523770067095305803955098381535486259242798108642e-2i
-.479074586620235359059756118638315178653728861361949323009103885808696228848546825359443275960456938102141366531806023787059381021586812139711218854594e-1-.150170899280022180993467453238968040786945237815018286846165695646962854808678185641617209573338774947066843382363837517331966072411070484417172461019e-1i
-.205335602506592204497549089755507914252417538972172152495952339785276021075547874290306043431599541341146509193460562284856922166446265577879910598845e-1+.803014250358211755590753446368781620836016301588960117496026507893594532438469089518279694731163350892611451117920392056892093452600787757224046534969e-1i
+.154915327349856670210861486791222020841742795123702312810785560683764586297992181616302598740475431666582577458925224619365425368053249772926548636470e-1+.565485791192258275334802818642416208453823525556816436904469445148888352833944155208360465488477810149566586846087889866905194892313445300455921731884e-1i
+.316926427157329267784542646279781975919315782216669087964644379129278894823581454916226959773653666037506845140590942377198129480468585586267985710140e-2-.730361413369801705728768224708896180915536232682307768067174134161368589915818708820247256115863818951926189184761423561583145827099450343108919285296e-1i
+.352234078257040318956247159550530851036212377920298622352130863237956715929084613608098828820158374340878737703437531013825299686601879224888644276359e-1+.887991451895403592932968114596998113877513894385717076426247554684020694807447566580166499806376969560539805633598199303178952669971311303831626789692e-1i
-.116413656172082560539904871739616837264124009417556441144599444758770557053374254143119686191638061772920803178083073437352914443010662375566579866540e0-.383930110210710237160460326888167745010029954022710833158279310953775987589440280824190344180383378375276512612850358068310804021066844875225906589939e-1i
+.538208898209995474196667043004183717077907140632200909296930865248357639068207628633497967207685092356770654786931242771013579829740521983861617704962e-1+.661504037947755770055859909876880762717306916800156050151995801270236862448470256423572655775548163405318109116846341820164920980504905367012994120996e-1i
-.177908660492819837418028176417303570283451098360679252530322882154363541226339441867099819459819614050642556618338420264685885718052116141858706590225e-1-.991745860677999443328752423776176447375671901660173977545306208065692412258910688180990935163926695336948172042413838243173653818845233611573033639767e-3i
+.212498239655771334201291858786571575855498812566922653716037309751944595299883497964720419783663762845084701070114029122679769799858879867094368164358e0+.116191993263486231296577460796238952202447444578147184280581714665038097834465721913541015753269396538301255307068835481556262203451826281391076993266e0i
+.212229396615109731239173843284075554711081188210195385290529866104982811060275939454708165706723432577792528615188020838525594900218574351068658093156e-1-.656434408709709923414180649013391403138755114366393837657975270283005109726547612087167288185707235598003036592316331809875722719849832339375649149840e-1i
-.827400303225046290138903948484416256317486991137319467945602344072095853490063964611787472106880399661019022146039090274876765499806703774796291907031e-1+.592679692204736750265266561142137267552796439081184602453882974195629880634576805223820512981450934151111647258706705375421685528395042899475841951853e-1i
-.424837703784200745436257142578264878114537390745395623819337847844828293247651601334312159560414272922209903043089997336231508068760174005941996509931e-1+.985147781596843029635803564721341395147785695707408986556281873672951133718185460431541251089024615703848913141350457199226846929159721035960857742088e-2i
+.248960934150196663034789520811077104053632907568916524997763023482577334327780520275926858007035769166321746211792144444961474683085970317416246281540e-1+.136791790243194598305457484915884983217777693012394769012783266071447168131982025618244567132955937484716357473137389043949110650795803259761475067991e0i
+.472636802950715645214141972045507140025094165676477025289166060466604265809288118563390208906416550299349732120202458577477120217391643867744766840859e-2-.799001591824635868257492232822520164333804415882311777973049948892927245620970968734057399118372721133014582492421876004317226698020427813278692026181e-1i
+.633198199180521592412249974315590763450919611848640996549245215707125074038259163088925467160129951229107695825132741325129304552406017078360069032442e-1-.292928212379372403195280711782986587897142388332121484050654162887248819422989103175979594481438721014568559610098570966719482953862569930487562177018e-1i
-.499737697656442595665211380441457254213349068884684164929982856810359251222461857461033830443326668981052537645408466171638562229935847814441337132746e-1-.561504354485987524393447637260309114080796891802356359576437779263589847837916388459437175153666118009495572631457581353567985232423239361625642657298e-1i
+.430660062375246152478574473691721306965793846502103736941999774270409274894115425355548734862459207288573559471798946925254168981561331921405343282916e-1+.300127432098576313416256128750324285336031432473308400786606475057107053938965407693928042396314533122303828450333293138114448181116866209013898688554e-1i
-.360244984090105445319120259500668196869867456196043552100906626157714362197510539035657551356909121685685845911755702846940990107311692925000998511211e-1-.766984078842427565513523294120653713109158396440678808986016260197707014111618678034808692038368616385756778269031748411044040096728479691729999995513e-1i
-.133441646862354339028465714168837740837231524479180404802685519985532632292503363110830642643696941963589676860256903255102391156911076583903015974011e0-.797704797037574766332913857201869790766942263965592433425940841087946186626236933603388939866048610803928487271881540137746442452786667635792733888330e-1i
+.831405465149610576107866884839354405625023438121650201826822927001008021120802367897767974794008584312580913559553340765871722707941694994982802872482e-1+.671224199402316686440471931377938477257314022333278168916889290685731672408919543852021113355068597024709955167745930844965216690165704762817286198702e-1i
-.720737880675845477427570680361732224663295004387888965231710001325901270736806753039036379543677348256275679965367091018944560071882953698260994485158e-2+.222739432093597667860047602922824875000363072117695369431426961735180966399603405470600514208183710472609153977851289862457855705542405897436201285940e0i
-.173101374211834292510260192300789128288983200983261969717584336536933325782373354433966372142539304776507993637454085260370690258204417117349341100876e0+.307264228452653581788436273035493511186162094509854805833310205636071152039724644605779289603337624124127336766668641107392647326040044712743463390939e-1i
-.872305773440729998498724098948896115188813036350572232388616457745858326664632769206550036460865035110928712394970701967407940895170657548099222485029e-1-.577672452307881154383559790887840631632533038075116154953797853205821945354911930621403890661971190001058117071055444603074227341798656475293543046476e-1i
-.136071449111620299524343430827942026951498581092508935568436841117267926546886246033541914179012650292609142117680068580789187130689206823762739199066e0-.475680839896111906838358901525450603341560991358775752258352653342191849016619043413512793212785297593735534497111265081987477549664032031872289531408e-1i
-.158638178858736817599818249218047553254623298548322931836684058850710072286858751392718368679602880305529855654895691572331618279776914991462868534188e-2-.116871438667927822177531807133858063803346447559430195319849439891392212220212630022010047849293626154130206502239209884530382769063998391615267378781e-1i
-.686267281478255837392450049300017373769244857397591383442713491021833824721053892110941354399831075771811380202954354366318035481772620633934293707972e-1-.132086787420476090735334898154243152633465774331183627098118063824040435130341168487906235092185722925939521721522170817486544100507159577699935649417e-1i
+.136191890795397614293965099989071895909224218734349835752779531562211160404634859011106024568746164168611099187622074522141544356407753608478823867765e0+.547495802394755873478218568403510001008632293865798803450083530922154151875602581299432195890511557252183862427735975643853550285904143433706182751696e-1i
+.117958686614682020157518674504594457964952080524406207984259127430680563893186465884283753846656802760736049676842042904072119593854158634166509071606e0+.649604809843716243272140921528737032351232773254468284742959397279794863304759794398399065685944941443791758577216812421550285855212724196413737724313e-1i
+.121947879377334927852941479171867301345562707693325738922605159846880335946841391250457903747032790150748473892382997524283018319712072947614469684233e0+.116878373230538610532697570184363107311488902381271551995582931381563409722593399843152758266922277105913364105842554879996776282525371188275748312309e-1i
-.688042592882507952114410568992380224296416986198369705917316587179844958610659409292779576227584616070600034158630084680709746181115181603549869196378e-1-.570445375957590530490093471162038710384260159227424824064470423592792219460569536086449636008237709775805888160116354235251330070543871103667303073541e-1i
+.745903732969832410521194630684697284699238852861704476426235021217857147902567327673945157721522715990654096539937864399664999213049099296179863299650e-1-.997726665908375130496023852370661480271544349535190022647778129618532569876578885419317441480280407574368137757959781015230439266662786431596302808635e-1i
+.132786401472789800921728740817387152114039965223229478808258209620527545654814183908052587528521235446413122398029821703547658922581662167215761507407e-2+.365421677555476414061774858955916847901919458621550215002851737345638813960217792100756043220925463940429488228857402076834433755626846355467362172076e-1i
+.153838366785962853518492172311515607197292352642934901410199899803855794121274141036796983463579690431553317998398468747673195498604539160341928655882e-1-.118518292937411265441100626744530651905154250202840409771205495232179222784617264861152976440152758049707323049172318317834760181705418980410628465713e0i
-.484822548919510857038773236992752671659001061549601968791083642175433398342758882586960911846028136156428602699322732584227158476614850101979209382759e-1+.862473498176340670274712614718800998144206817217864694169131218703228270010437448584355018487225827665451707260381705121652606657599723929053728265427e-1i
-.188478530018836253772331098621287112050092134742754522139237493079353492461863387693080680189879778468580330338485833499223266516767166530081058265793e0+.637906237481531453052592109776985380679433641789688158604610598306971286833497213510854629979841918512257890119855854969519585704820140266346958615943e-2i
-.498206753557233860701396853443442247574298595021760173723018117362429560324322656185296352656668806835207690517174454536625541505638301559465405712880e-1+.125993849754041324277594399434815466132659833189298171805513082985061985606898631234119689958924331651119991921772096811038468257590365104294911009611e-1i
-.578253661608120472640311356020468003466844215145645791487641949973717818057838048983385127485333053307662920340479446727736506735722293759872442170070e-1-.642840165910035277452806533953498694669623712178844600798205390491871113104974705339081362338184612206472022190385122645378884116687576810290699037815e-1i
-.149300410583752535540494202357575207112742646411505027900878124856975473256427293018413408883185535325344739245316127864734990571701247610234167839073e0+.155466443595815867812518656424872688277677666199741110984370988044345172405283808463655296928109028553635203310383269066467595079329358259589487228144e-1i
+.136950853737143801235470005013086994817753834154671605104414007944001316689246490320414096922221450694175533881263976024833120037218538696590572315766e0-.135829621487431111928422690992812234662717134224387779815594667328841354019113569163287077239082455701879828093369175012817780509696812581385048131951e0i
+.119946962160529018379016007589545785496570299304902771668658612657811298768757359088269190637114884897368043797206692306132178704858529834759734964829e-2-.994871835761087244796452229087855935724332030958793980825619877812321574730345020626221798997752119662109592521538392877008765951872207773852670036347e-1i
-.688330001198294098579061489348047807879037135746095311035776606017076092612566174411663185923764305851894097513655658227714588883538375325771589369357e-1-.485920501699908857433308315942753182086258483546465107404640007295994304692685064844269047607210773903764946356319538648712812729993043624739488194137e-1i
+.264565454539624725001045785183384997257225701835857267124162501257152233979385441711834554097615545879169408849851619112999089161668524929648885672997e-1-.159921020680932979081511389775816185634775419063517319343460998952429802255430531036863483613589038759763439517130831628233312818479831858119468587608e0i
+.135459969638104967845354801722546410910826305537336227513416241086372535411223194124145422460946189911245699661723078113339604464859934290434938542405e0-.483864744966778532582736330553122627691090417097488296185980468794813660750339069840253256400969881898989662861718961660048349603909876048660994172866e-2i
-.100054867891235364538649952468473250213858518445438252338274063269184896343135919706147267275446532922722706772963876270386254711758993629682189074359e-1+.125781670694151004597866419513096378936084224683376683912039880962478109614924753218617311781879146179675423879844391742808146604523511620426580249817e0i
-.461617898002934800556704577743161449998581198671897263612511311264990980387931660191893521270840273151768368044423835379346612688000824943173783479555e-1-.387312035051477661499235392654069713307082436045962785900219966817545251154205137932479187250414052732318307660834865750037901710458854451726708409382e-1i
+.609853711406706609036001768565681359795775392932559378415265885093508697613986053232453127709605283498554499819944835255288968491572688462530565596742e-2-.236099983976088733922573365610431572414434302310825157920510913363052794495896853266802493760251966203727592001531600723306840352697732349261820233526e-2i
-.572443149911421056777017225787736940683986278577967837684120906924776486654972214302991765452337639645334017503462509855898584864455055325508628080196e-1-.232913189032939703963778906029822137986618063081139950798850882157962187335016091233936488245672501602650050899867252958386784821276549979104965216150e-1i
-.157249137321084743408799346053557681694671915565377021443811994837156869736754558227393329489012725987496985701451981340319284232307086818850429943797e0-.386463717046359916092611329941444388671420651878205328733475172887698724551664780666616826538017571293038903282134124521859855801128085471540707298003e-1i


==> solutions/sicfiducial.81.k.150.txt <==
+.524251541658550298305489422669490953020637373033794810060855351766302597177454204256183907012146611574061730692201866975747384339903348034810759764942e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.309054287391884905022282637102422939783454644991504599665172287159280244093140557208611410473355873731696024794601117091582338298869222183473777555329e-1-.136303542853447022815419279234253537338399142699966617111356526089134968182085134022104156772860663193659835197284139276440074735661311492509026013222e0i
+.172361555100068913399147936823714274480896852399570882085992501293619020773125289784267463837176295145599204123936351803750513694078603887085814247434e-1-.124558532661120757193230952635858836055773513090972428700161808058308637223979131630664815319288948643423376476722430732972385505001830053939045518140e-2i
+.622391482775764850475639688479318798656099447339506221314741720375276588844028199463876696973342667047367510669336356793305578928112331228269774344311e-1+.511977219421125662761815549923744930401116251389405042801435021423985456178195203592222387234140739329518411826625007738266109589453781026348487554894e-1i
+.728237541098834503037550432220030332786156590882445172750510104595755233815350475184260012937889509840449020519713870230683706464160602710000404057020e-1-.782328801545479866356620070375796973673159668706730010653798383685139082999706115044407340822052445179177639443467286757292800506579983160340024905159e-1i
+.472755473745114650594942946312283102385353595089271944812492101310462021489195389650317452459874442864513268775686780383890878531886905610444142177864e-2-.143755892380146594348443007381442135639355628280439575104535328090220870910434504699079093145825386243660232745740326215149347442272576137628815061630e-1i
-.572162282309538307140454588616227114125772637576938872733030409237704572219069144521181239684559996264548717264338482161695312810998152802619350518474e-1-.184621740811880433713350835731989187634656753078224851995666590722200544143802855074914243633480097381347530253868203634150315995762225591043914389277e0i
-.120033865705969637804669606688140355694247945749843931559406560058975720829207489736126273002699499759803616740312797931520296920057635381218713770704e0+.662209438326379547052659399149448199260130538262920867107492581770296385120195155024160382982015459287398479922110821717237385040120644171001763774805e-2i
+.123880428978655828009257638166835328871358593712717243058818973956476205695616790330103402210978393920484184878542563650469946292643987646761869592904e-1-.744133659937872356580461004686508391875565732526105777054314749033221942501519152200324637669247549272042093958963120682029571085256725854348124029792e-1i
+.308952327534764987622435202789421476171043517232334530760379113221982908047063471740490676858202517312457848866616393602186598504442500838487985056847e-1-.828586295823437189251558527189660593312101185481943148198792612965967998421082749128991798670807899808137550503153133167574763804859991390101358356817e-2i
+.113057888835120935292781371618310437104393838927476159204813012423919507081477042835841106572368603720299700337278007412910400311381281711149693970770e0-.826009188412133604024166216626166022034120885326089181586851676144840212651222461197297828741981283503873976305597144692487264009960106232360530699435e-1i
+.870134788373344023896115697392488628838656381776615767054678251514065081333108483662721195642890491947307419176559312700599532616176732965479461064392e-1-.652364357135304619428884807288198537798533063866397976244750141018197259130221089519097962143634330976504118117097309732698895051168491405599417597728e-1i
-.150188807873412429734187799582945644366917828439073131370717738229039893765939901413330485308374322216220974706430922805282467576225647041357592804835e0-.147565986530415153850716045238735341788210019728361038489343091349365363039389750054989062624004815967555572823435404472283255977636515220914288338092e0i
-.132327090944923913027132504107708083425298591002023252444901466082428679009549290319080927302973979396723823847427008664075559710643758007262861225010e-1-.287279610120088371254584155974548435960603730111393585181536812475634807580513886953264637743128525341093928003869690776045792653145779487020717162059e-1i
+.160021618039102936460299584831671522660039240153625205559533209604390681965685859352936245074067140659416677030213119755436113345951627823339068514184e-1+.144948999266635896326218118451646017943790031766970089307699428486002306863510750792549848159334306766359194888059329364314162166850359496133926378147e0i
+.171516356483776988537047601667984963140905224844408197284205250634327939666183310091160137244866667465928898735181722337315236430926022175136303872922e0+.809517377492212516634531719441624234699829965733235953257647354798143803895358300771540651987814053454743897036909995419391907186730514408686007809699e-1i
-.150551927360621530388835261850197273248807409761734549169724541465757077698713724601189448882761189727543476535847033192101832044343163876829173838586e-2-.197540490854447248076593813783412875437312266071293751709846060715020913276901521242692945127671443717997824491772224089723595120581807564739315054978e0i
+.105676344604934533677359153340078627291333579063741715298782885961307728282666863109393871655385260196975809620643029947821699675224438978574999680956e0-.777545911020774613049939769372874882346210219431025564691032948053640319039116254807143609622590852366325901510873576414130759731463848740718313554464e-1i
-.139870659829650273971261065325507476302986605427396868172344676127364678605434289550952544255344810626501566393956984514692979550249619300644584207371e0-.261897741653087024295538922483291555752973190354181476868710896745214756098914377268852086050939674901583928056570939722373199931222128574092959052995e-1i
-.711350501576759986673079900636198542463970715940989813430766302006814572692313470063355959437315798974461363443457603189657645133272273933071271133814e-1-.175432892964842408328555557901272798647697719632845799800160588160784279680321079414195605136600137411798531583626022083150780408199619509651233692209e-2i
-.228819510703089646431538370714789140232110526029251170805913306721115610543846741755229629785852755899763140626284434398349432225665337123302665895899e-1-.101828923782316523691261809530887104480305138232591045406070385713914988379862119730280291865940958711509238392598962417867761818068181102066282746118e0i
-.122176423082947047941074867341862166498124335996841514757707584093389463982135880124845559407087916578431981442182155209579408765872975803171144635684e0+.412566612041900273369720119166468154360356552760562862724470362890514173637204875758975909818714957971646764104577939361270610151063620024158870983198e-2i
-.961081880440673790404135348495976130839782646470849569939020850819483414197159403473304318138930299157516000892151936462891347268643832084600225583961e-1-.369127691761957973416638930626633611126137939665415132957307623988668711920730317993030072401883493585733052419649829886993880026392471926448608415102e-1i
+.582723689488511006757166173831454894309847520715346439923097426322359443290382791450166736389466875015401259826303928762706945349451428683787691101282e-1+.680714914613188833381378186794434838493950459036514962160083113925359385619596005562975520267228961282634089843358900497835616245029049945928191082305e-1i
+.192127669453637720862001252640272369368871377521034157548903817790008428266270489929841239799620207316700075884034857635062067676971093098539823992679e-1-.276148994304265031836114251927628965997082394833463056537662503346131732511957467966769182667190318839066656750836520751610501225941400144812534013685e-1i
-.458906563397740065833503552372926521412706705432407809566195586541545660591429174013439630770145993232163000642885014071553135036083295415962151775143e-1+.469606856399082775639712748293327993835945527171927704125772626261306040573601113538620656270140773796299144272680489259957344591947174132182307762310e-1i
+.397748419127254304283759420972255481978738033790257257315897829202017753729361204050260072228952519055007900674731694789073300966252125794845248905987e-1-.883454516355036474091192503034103328139916247175403482470406074706427793484252059194021809221334055665793545656149430284802979556537308854248011117746e-1i
-.114150139893221664498986300527358679639447495511453408753410607501080091806943735381432534275265963046981462718209415475784980667924164841106732562898e-1+.792148443849249501489125218854554659022501642779746768434744523101781403651668764952548528001297014562215884045120980409078613729596755066724883183207e-1i
+.472906519845718041169202741137214318139663931538420585368842854917162399471744774987843737404926839395063641732345698344813193496001370045926062300119e-1-.194891246790182901859595376816218014887035792928717825832174764538740526498005434363184763717795551630500602896729675738623745738730786664719567656658e-1i
+.616311886995311794717696692919906370823393932961628669007766919333795639403294308787831605109534354367952191943596527269034109509094550578406641647400e-1+.754776259826472096986354896282394040321068550562038725824684972185208875433541326361729050173985755518744601077373787563303879058539578008218608395271e-1i
-.310187191068940713536418332136673549081633917278661175411773426824007464107564551414379048996478210914514248913751186263966087269213434154196513994485e-1+.638350765849604741744211307765451150677759548533924396306087518093644001990248186734496704204624259916414829165270428935363883717943038363452698314523e-1i
+.576245423070172298931031093868326003723447240863026479131746544385775008671347230642974648243600545896815145003170716514600303038197535428524213741410e-1-.638102968491425918710830628775925172883500859958198862637028452156753329765792175354856692746498006904176726602638521011565341591100261430372356699378e-1i
+.470140219381516421613881864622077527572758118055087978322407197661309213439604594033240272537864513317092675137976235209095199164337556804500364876784e-1-.106556720859467097315049965642515680646369532391324061542032657577273181710355555238863354592351495363242035368493549684092850844317918137123839541308e0i
-.716636742258981772380960064729188911219791870151844725545170410133423049819313762328580174867927663727715073440473160374496000131452362886728655515163e-1-.110363016149568989198047811421637290341768884501364922245441604534681029825952088323801960185146492643749608814559182124366448953158315492851371502594e0i
-.125390109532469274838012674854009752332338716812821129203969138552941934927499001265799916102634779520682964940631246380670811192558677163162229923717e-1-.571735808374762237863556031875137372578745901442945185066416152698816388156894491482269798955057054830102261283102561965512231778999953221646387766600e-1i
-.412438382497741672862284194173539591791712401368829825989740558079725113893806696009931508331338110155680992761720123473046682087902812626829818899755e-1-.678871782062082350416785514674583116093974086557562629698275192702673661409324317110530044643780706919041947830396033745374030635030066491215479392735e-1i
-.116025147392436584998678782226243355029447281185728401225043255627465271802371937800035607777161113689348708931127081617912767821082879244298858767497e-1-.111884493412194795734683957309397569932041249789189094186997229964627126657421390440505367287666739665971748607898045819766962764623754164864821258927e-2i
+.713696812551499869371077479446702828203615138768984339035750071043101285178133505934915992021695150147318579643830420782754581912892276820966713327854e-1+.417982274124317794250356777212038625963075551369608434430092783060570048045650211908625518020193308356961358193805545509439608944095973837596482126988e-2i
-.494453515153269800722066927030573196486150097497502631544976228221060235384814143768621214277342603360944297468830404176612675533184086342993573266737e-1+.178913301293539002962865191368930300710612722732234390845267130566073259689128114237821642756448100080158230996321378938389151313284970766023434595203e0i
-.882251678926933428463164538002432947631733787882963877630992645468408116571730979103744581912569691271272303552231158470276845408121613059265451675627e-2-.496062156375241644118952527066472396417389298480845327636406035176248340411427672398658391530262802658518400292335568420887098985305105847533608558484e-1i
+.281445008269072496050063879846997381876264389964972054667520362148817404878377955854512308460432411201667587531219987379006563699511743306498335204526e-1-.469666481221476704674300792195726255199350973341802548266246681441114195460129033801888186207467815606627223411402393254027302007468075111893172232516e-1i
+.129139470431155552024092431250938419636672811222653868880848114495503699967704837562298557491217802759024819032205119033863770418656308130606259285213e0+.181263222003069194578892746705983433511103354677133671558290317219438757305161971997751688926042287557792397558266141655024112072354051871609854406855e-1i
+.684016345643338834302800546173048309825518080487560582049759496282582116310344874449314873647116919552657082239583437566287615813860998449615742307964e-1+.110440343977255129710486044036528270976478222090339180821240308412217089338989950356923946903470801275448791498278703587994459795138361709649843120616e0i
-.494981760506082848325948046362510956812323002908986676262540181738016715719331040986067349365583298279274258834118522064416348650319766876903178565982e-1+.268428441300858897465223488577897460971895980108898753461899922651835398121116883104231955158138051317976019890044321253000956215214839119751233906062e-1i
-.457122259696706834851123953825137556667499323151708383504954694597223759816847052286232372728206453641003473187862154925245189833022017943774273855664e-1+.162643564479991446752890781308387239470219330666637991936178706358611371100096171316011585669176035859917611922237815987298778365997031787927760630703e0i
-.480155982179254707918430902037403680703144733806296375110074171171969111501968089719946532720824910886722405637499959023780854141727882760895074498729e-1-.563447248071140612680355123768790425197370943542032481749223354349107660848986790951004270259560073480276720200742418361566872746457491842548793719117e-1i
-.953058128752590368556251205398588718880784327526084282358287430738647323173427678556928508124926907661656999177345023880441465729440166686179123262684e-1-.543714000307880260759098382606998540578466751832023875312433786323705901980854532674994405367755314799790053471192163047026404454305537086908716491282e-1i
-.943304545709035094545162748381103346598132347361811049069267670008680217482212086056982153225938573633898113315371198447331463638141360910149281171946e-1+.106512965276038528684590523238835439015515466074405860563015075472402438967973269659900802073432579351070795609750158042354804482547361090171452258827e0i
-.603133883082724373542022691723694876542266138670228983168989839550829126825217931225395884794738646686410282304636591810271388133672787713143706548187e-1+.607506623469435158611853328418700736179930210258031169037687915974734021069305036091335680257412838673182128985188366395477320510481403834429437636374e-1i
+.224052946693209351345984921830261111060650854647726849249847481285973266969413066573334299266001858943551301821973903321730542776194760059303898463587e-1+.774282313767962571304215181575485829350033100552134725676083019053703164093282980466254572108842457243212610456510543820871080922322253993846628283742e-1i
+.128144585215781535958743270396250071224286824676686848331917964344402903851073805002074027375621375435337093444044378066245793262186159093668751757690e-2-.664508041405211728791076794188680113507173842451564788018103920748069629858015717611590383776562609309744774683820072076443466113185762232261508884501e-1i
-.323768658229043918945966205838095951786696524854536964272352464418563972930302671426602364352975720460285463393183589828939603266177684675403968782742e-1-.679516783794352675832928030912068913300389003368890626944677354333759279832572775819651664220858586141326906193555172924040138367696368492730609467657e-1i
-.581750132502683698881421406593148940741212553520253175372255512604309500999024712774774157646871468222465379422284183592372614603147546804910181186656e-1-.995059041239585845455239240975758062856580150146818361575214665159033112603420710948919519506657832711737545190849925356750453591163136426893016727015e-1i
+.112268190612709330682113396048204009470748022006652572857579018970311225220135993818028406505004821440671913537917884989094022804183918950766717990314e-1+.992241142901874505712282158338751148813454914725891028473985808070813801506827205358350324417241338011939530363676935268177459726958605616362987949813e-1i
+.114361820805668601605735384280631109822148268459286932478474481287703446119119113437521958144979175316772627261548034456891813364754421174714015742318e0-.110971604942155921175369289534857921150810540234673627941629968575716593048712502788671517084031309732530798982743689415126702763206720213485752515735e0i
+.130173644763089386873256349075544279778937220414414119717114100360175294969949683895614183275723421397489403142931954456371969125871048548758251997616e0+.842336486956393170491899104676226205716166169924324283710100821344365697172682331487923547608859280511592920265646478013041858481321328098288189242452e-1i
-.212963197193586204823134097165720292126394807670326997733627107119404960571260575753183773713021766528754242549457554854600280977267122070175824319264e-1+.741275556450257447760228205716068647296525440256569246237041510775623732847709470097297448685054498387196793675072661342693687543441844187435044068143e-1i
+.819943068906457521782871312618024958289575109713937951468730116052856091387154830423324647338809044726349857522857488636006308758403809152450796836705e-1-.304409424594903702467202476203542749193691116405854333883360907662421903585176857745064983060405991687088617178358315226191814443837734629638993177594e-1i
-.344646077215273420771426048686086408719504380093888524922031440868337868914592081786889245074477290154293116219587752315602379426805323821599816265060e-1+.225227200715641258045905707855854226673709420963497246548258826129238926054948127147666115512484394221847245969211335209012729746032757341298892287685e-1i
+.208618324919549707753881644711380637791036255795442346715672422359057465774063326571511867089407677128885519912273689074292938091898164535056289485334e-1-.338259181191822802918442632916904014988079014392525595338758653767076248057343986355437575109851573943042324093832008494085554794298062337994926145312e-1i
+.143917761925176222170519338275227274112541806900623648001877303869811349466062138818868504396446750785810050726722336219913251090445560575077769066296e0+.823309729825445159035596567975197926185743004060051648480790380157423572407986697301913957085333139095524777997350854928551994281167641790268125855561e-1i
-.264836587831134929521669621835044855434261079459555390782591692809716191273268643031716367084736733998142838117043781529069220701399547197793034428979e-1+.587045025162230635540329987163283349694303489301479542364477585731178995098476465934501656661452234693135133100977119068830576134972093232464343494894e-1i
-.636970613732514259365586603669474766931047186196098583397157872939181194680478033138896298042911827328200714316419104298094328161562186113228666543273e-1+.689246264347725926333381185916588462401008100964062135787425614531766716702860490658079437695604430715220510677360871206896070934160973766117748419094e-1i
+.279127389061924940232099000726877971696061895557179746741201789979974212493820781368134467604685982827164328530041645825388046715465630509255307711286e-1+.101198502215625371993245576611099902190037715681161582772786037300183050570935302107265678302426549457520309259928068730504573660287602039863606912787e0i
+.101961312553952404904503276635679355663057579442612391640195624383653227103547536144417513022392095028030055507084302422906156898774322758002566203077e0-.549391603147541451677494493719443732455144427977710069495225376055228500871963015487195279195735430169219990377684564779744724576214660448623182475885e-1i
-.402438768820799369415984329154249429309049369391985180435167324812335728923225796794511535640660814456723955142627272073910823028736322547215198603442e-1-.181370946213624762013469086740523763988583043790975186305395528595181206789622156026615884187996634916692933006656727221279219083499298889453514633615e-1i
-.136419755596527048897767262638694711029047227582852131977177590312971583551527100383416056754280447509066175452591178269119674235942049571547221911463e-1-.461200777282484893764873225675068518339215519892407197826997878762142341397912023046890957594110244077682801989343719490479911343804368677362811739081e-1i
+.604936211226156198279183984345837867241854835097556889297044762797314164551200769389265937228040481151438648828088213260564963627407059849390008104676e-1+.909685108750604468483843847096874094982786385031174187499255700578858972534258515323081073305011285113577975878658920512903691779793002978728664040529e-1i
-.109808938423943659763124775020352404743472293843748880720265850997605340075162303640938484469964344074524731830364670195502265136690325224690807985829e-1+.250207007610800465498852922730783563489974407637839666076663510217354786386993315848382133183063132604349207127377732222299973206113014816931128088845e0i
+.585465746322135312653586281890626740128314339578454082685755206701069558686772060984980893933933818975901874465570505206155463355822730763659880568790e-2+.641962423624108281412294012772861306960360589656880806525309201882660804003718087571974379511595402535704775132975385942379209633707551078358458869446e-1i
+.246415176012692204189401385253932504659756961637801804579802815046234224352864278312633097436052329317099239123302150163938311414869567126761285404663e-2-.236225306973766455399596163711386984923390297275800060002602983435280135630670149734230876754117948598231913958094707011646150441959277479084937912007e-1i
-.814385147500901882897633386279458916285024009654443148091744273429608649692912626851908557044356687938718005990356312506892228963219568038412032433306e-4-.611222231546709379457971456602131487325047662113245694475593113066164257032976933519629908366702924560097935366203694224749167863811143306504308366112e-1i
-.146911598550510545088670830946021020707319905638731545535206272271132917743902933329088515598126770993341939477933949707831765074124571276947702053418e-1+.224974652063846825806630205085013327859984980178700866110208025040935950581854824038315932721097800517160591351453702419816922634222421641634943579969e-1i
-.281664742487878822165428032337572247149294659902341925325273017728234463447952139760261154114474852626718099308645679155321241484420773650180873536158e-1+.214781691354462253502686819415286690534434037960690099963770739808060497547519707915224395983054771290690944338251701224569560636105431876986845816292e-1i
+.211909109442809735119219620721339559649633447071682326221055392171461562142693280659110137960903272234747905231387857169735257064236215854378613301461e-1+.185582559945005781069042164230113063600594981767911557693051797634639359716204951351079309796842064948835148120953437990533936792058076466923477031514e-1i
-.168935670479890890060829322248014938008629831924202372903429933877826235984010553893824085952759093664063803768768272764021731182487926204117522529150e0-.899063956438652993923794877247833681162495488323588785166613664261387659290749509327780368289065635405311135639517642112933989843243215854074753202753e-1i
-.715357491593851809823432524719804965087983807825808784640136521674635276720562487948591408283743636255443552575631409294898181811384174857241132497157e-1-.336763520836111234781363687905287808738821143634276021365150649173975431748610571750208722089099987067110416505738964562759379630430171273362614653982e-1i
-.954640805126304586762683399003670177359498389655330684901915851674844907843463378110578581064095205688581801344702696505667763907941042273722841301582e-1-.215374860462530712171307308176806037455673746456946162462813309112369237091461320320881415095671098496761619041773849000708487299147176121274900143908e-1i
-.152346788696686398164077242831907820429041915039443558868660707475721398031041419700605878283987114736208158717122194305613755138025009430526380427810e0-.119670526198339368047814639991069295278424963644691413118755914294843162986895547352685658603760668524605241500642874335086349319910405594253356696740e0i
+.122934925578892914077187570900654443851821679414855737894876283598544584332490125418627247518743971425718284767589800103368994602359621157867491051518e0-.419120436220651667972827655177432697858919095297793987043972833340980346826781433975162092199344058166153876293514882040488598908531751213350520493388e-1i
-.144171963940471824393529967406612324176095154288461390699585738773505520952033646515553233451825470011031996197033993236738174958698705691410508730591e0+.979996587791706392236588593061108910159313427334482127403640564299425540285739422468718745561178023076689937711130161453613270813142740283998307247412e-1i


==> solutions/sicfiducial.81.l.150.txt <==
-.104382986715848597399746550657592015079629083153025108587886178430206760089234916268508880089527235860041022514994578513421493534938295657015736687867e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.130697603349084372139426595702507764388840706735535195791167018674468158746873927538368122193805393407585380256743746041769087239218601191913108243884e0-.272439289277010817555401001537578380195975441436148091114405235361329485117178052828384840013427311317073305347487452992134015232621828035307228936557e-1i
+.342557026947928197627359776671469953247482479818168384857060634797716403790391997316163765485982409058717924158356837577376581576895068382453226817724e-1+.421416125183402891981927227340454990678887266143548894919220376648747253815574747038478764515626692886099004911550095286335670322843535495236092793330e-1i
-.130265897595330127302625638260226269878312041652598220738656858347277360315101428012040356083712251368976793582131943918359358703530595577576048034502e0+.653147195337705640619201908997817180845267267479370851368078722226657824974666139750720880568181272209021538752613602417679969794390253929601365173972e-1i
+.158464495484869958983261693507350234950330306216820442533223029238955400383335498391146272006296140904824771875690608145129407641161297032482092769991e-2+.133452985190732058149796530844211133610932763879716597868846811887373618671067976678704354499567095658924399507049328270267661088646615741038223861608e-1i
-.136882907438084820561410147473891156879029551851676693516436863053191617749312715989110907079325885949790662830497237351442815759955355652120362047252e0+.205184289272855572261792300071768181807175605445584976928208725420584932959367050168999743666366961924184213867203007646627652473152478537639457946078e0i
+.221744450249205866665188240210618823607821282528510538337226098732914628229437535783952374077389743112776086229330929076119015334269556892536073965553e0+.126117562255640125082830720906941907305920763030916075546661244509313944913205492077058741658788325588956054017350109608720442134017915625024686533774e0i
+.499343001120207521733425345435105305832193495500052466416098089612168755907361161310480460007978998810330316911681769569654857115768516755585035690470e-1-.907338106693413861010739547542014551967643425621718969332257624667948892524930856185721328367411132510518627060869936486296848686147736072411212484579e-1i
+.722742449642354020931604857931572728612515231440183296761270620539109621267411200832667702153821626522720634138620393290500056613607029936968058378874e-1-.721073337755125722720598014043656187593323444404944314972639297307112651889065031732725151173210569551278034939532792590712137475009283849023673479935e-1i
-.315485078273080134174375778814626812742266950886573797662826908401208613164920687962167843041232197038886109717587861438479737266880315227269024860021e-1+.258756323253828835804038830495316517630939728432581822817910953581155906456051038609968304414168461700954473790976216302683620962900457655531926698761e-1i
+.633107960708139697568754894620962456578950065260561659224596811083997744906357021905255571550266951074894024448913062434065169839767859868876561314860e-1-.141603839960365186816164260394881848313656371722899516637086506675024262137536585354376422673720301529396724705963722038219983664909019375018819517703e0i
-.278300924744389135355189910510166824440812071745961060038798097783988703165238364980461467685415945313303415121381098664082200390031401678584154916522e-1-.609395726224489306262798012711009744619156517789256710206576144763099607715917372536797784966709183805738899052880805245027217475225311030657017407882e-1i
+.427337740961511678990972342279923411102202598471585056806893011196996196388662262405599235280138961707344327447609211857709869584836623635551537555802e-1+.109469500190900754131307701784055951238946217449008563826208200286017583863177644123541150316893992416420917323027856957904465598291274294527432187405e0i
+.236971637141765659057314609164334924314697907970872830090244045992070545036306300229289218724520540176501686754342159182967545626968864800050612901373e-4+.193006596442972606271530162988859819823795005296129895786031233155141024182090372084121993486053766121454832468875122411835960007744485863815808566112e-1i
-.122677374489353134070977402539984437141865925480002869940801949397286726360335245710875471686765192836204676566522056269484546022284876840832585831427e0-.159000765453141171062011897389602375783645175160592229851033008380900532410129620900394850380050825777544044050958914396788803221905225708089893867226e0i
-.443976717829642812158592360394083518894406622125707459348122240174382123920464834515407129166875015132171073725034114441672916387611914254305340608229e-1-.830765631412833505102463606992758241471201457003819344186149539268651359057330349313350581962533228143770314798045918438071238445942143731661572029292e-2i
+.307537016408802365136303020111874608362133545835792229664238778449197228438065542153359814797360431184713928908041499696567959803439618215596423224582e-1+.179263828098091546887887839707152529131417777712063606556639173461550012283697434605786020010148359728551343985071893485340794731384642631437302709431e0i
+.625507469963530976316290630141312645297018984385628991060347245423957828445638610120470387428547243823310364148668635207843943893638115131773502844045e-1+.409661889779763339773695785051577871169827141325900461841363773944641160236434277849885008349421314492634010920427933340808622901167690490117775458406e-1i
-.356856804283253315507457221766752045971665101277649374494959484108452523139927712771231117052362197606853345402785100027909825901170857865447200197774e-1-.752430042803517796188507182148458035204803182898575342325595233201863604219515946349405400368456600928542016939725031692634850414943908404249781760691e-1i
+.110111402875049375443860702590839021121663207246632219451998908685338157584806476382870396212752992972633426151753710635358934660770083344984569598527e0+.633487147663603381122821872691263928831390071190888052589887300531398325059766184310567822604716838075193106292719340117622982953879670888548708793338e-1i
+.816559436926660944151032661133170835045704323561516928659320124639280812839128677055931912310049919649647858647657568868989629107477088997294807118348e-1+.477979728503705303938352185465395498940367309618158248665034767608197823851129320171672994377635052433627519482979055583753266191194144296134037681147e-1i
+.501621719691329310009196478513926150185010236956070731586638837298494598432347222020572412114630824677178330735562641612964591308120557360192617580954e-1+.882484470326597261188557510298158672852531908542477124564213843247785329350087494397435269507544918964299897573318371575834426075379608667930079179953e-1i
+.722367017852309058711597220534876193696367595207121335486303570757372299990045922323111671467649179568032067128230012981746854945700120251386796397092e-1-.600204881723160307298351666953902363133355813938526575040181946805508912240566939631855697097558701929747450610587684681484646371294829594377195135438e-1i
+.400559261994762978664523004122940727109506483064253343276465702079331602594279251062335004409592327907556162630096574431617358937290799520491615490669e-1-.136236515961329269676830760648459023025332505104422420047504813960139651840239292046052774866660139710128252052119807647012565093602657056751409986029e0i
+.583748491322930450792959393347525282441299060922175866255300827545742312645065575321648788457379002053740478848064286900647216064724952048930297190956e-2-.117105248341186430648492163774473951938376598077395811951519994415026420467550212204079714172104848595753013562971235240766545649741702817995290673044e0i
+.521750854060651489969685806898737024040968630288839468134108526433253210917107303194704230385488280456327188311309048671682867913803603593854138577666e-1-.649883434758402671718727833826118175656862620617843631914403809398946450994582168536160910877799409869445415997770640681515565026310740346529864408292e-1i
-.161705853238646997852426623345904009744837208510012974881093600915535676977733726666396142252161340528208358781796706077451907548369644506595842202808e0-.838657521493791298929294029423089142101706452142469585719010716714073370776010627084214684678245614787177340999944243895411705283426890126610364498601e-1i
+.805050711691905788573623921697673326183077923530077716523447546917474076959776554798628217759242726401608941556295099399662218643472003518501510407922e-2-.103796805219828907813249920492137759946713952489932450320099811387171774562971048993664943303932235656058368828818861186861130306957412572499623148452e0i
-.803051602459669095962434683370336945430747972523499519624814541267686865894010008601732554475774553939162609067532302609218119290879116617547157811295e-1-.172608095915130316686993539419208390391566454439812515261507648698320157752047477841051649817124376197209589786772209499262730406972281848021839653573e-3i
-.254940211683114531439694883376416973745007756783155195978547653030478644057864489970023059767148139657051767232463660956235938653874754684274984987304e-1+.741350317478135917468332171016716742016959923601117256267442842743310918363507775548012332419181666449578570514070680236340252869821006043167839418186e-1i
+.717785276459059340213208871670930085321695016715430698978724202924655955228535082775053765846498621312656020676609802591964897969350536752733626633199e-1-.292362710510516263351732750207496807307796897103732909331672507580401648712972725063311435321269069912012320829789157902171005434237842285314830256634e-1i
+.247367441527923329449976050577641056711212167590732412943765219154696533772285575317305089711677072446682470658633296039551995885325191022245805595115e-1+.134951475674394675775865004898945478293579314320722611605581958226215542188649679451078164960530475817925001258922661770874455487434703249253453358921e0i
+.470301110629075723165910746985584873248614158501764523393192097511199998214913376458988558504922734433817008843142692544046290885745452588337082851562e-2-.724286834273659504835147246567904602236150718886904133201533614602888405890432808114065498050518066654083779577365570644304283058452617626318065899829e-2i
-.398618432011679106714459478364833914185224635472033969967101573676481736858822854176058730205872139254144832525580362414065331451687390029786281000121e-1+.108185463133919983707610149321690419575933088644762295882290667442034439985890606291778539175863818575734632327794213575866888948742664489113634023343e0i
+.792657492853372185925061410491666469196929516732016106855806776554537377017160196200254154996595848409523805057348904092342588651696301037428343291227e-1-.117743882747074309465416269716305871115710399851438734591197472521873452352460339224108468975227818026258699001918415105907426860274655528970807882236e0i
+.808758824216987380321561526729121008315880037612232068013063668810306456168391429256770395591993014694775320251369590139267832140267902004322650932886e-1-.320640746019626786041521190499159730180852063841588069655270571068709693379056346733485046243506357404184186748637724544395358002695813720875042156376e-1i
+.203065293063747267360699909049813290012637132092131270307893205528992148025158948694443999366413856257872900688152373879081136902088662603318911047726e-1+.888201888135257296596848422995204620546566836350878311791091229689082621758139847372269989332917606608060315697116401644708008224236054706309549146808e-2i
+.494665513824840645059542254000487041861950292626782060109882140959470757718524484660625763508173495186968612358814243947290983575230963874763452126444e-1+.110581353403867248274420274228277038460625973075603997874462536155056755238241680172956306084676078133056309589992475407940777030643116497857127747916e-1i
+.191580678412545548810138639417864817455224173224316000562575952972076063619392952266590660971100392878411084660882854131053753012752803446238624696600e0-.401575032694170173857734420961155299097511888329583720028139867722025183449354781299530908249889005815321601635535209489988174032155671816696193434994e-1i
-.693752667351897989892687896363973849188171985503324906072647466936918270234923494439630293449225296700467468564967449276717088554417020566934349666672e-1+.820939054884947796216091860822875611838554926148469305804622540549467764729105211237555912148212905208122101395301956027786965470346011270699278018268e-1i
+.613922834993655510382144596850590696384475407523638527143061973600372869850990043010934135963689253538853372027979286397777220409512203503638530768101e-1-.698859676702865927365305811583429360091285687745751444173482219489765816718312991622091713391457098750675714027660944133109824661675903583471092396058e-3i
+.138694316989822690228973836603515570193888314392191201319921360874135787700030325928976604971445703342891079829028543100652340149767096985220846811603e0+.673595460020258242226602023944326900186094852386813704671704259336011864303843431405783155950954252013034536119578144464358242272452071125880685038462e-1i
-.403033217193862021923003498742748073182462083524559706200407340583576607167164062045228202839068835001018874850192770222590849922133849582490090430848e-1-.317836859833909834731510463820120267865158881195898269888751756373934838583460174393991461900146712591920238081704069622814927592220301652741312724214e-1i
-.685474551856762552391591516278929469309290051426134654855602068001515953468617164748262996223041646778259570996680732309127165846396524222062401895131e-1+.321329916717253581111165188122149350888417522025274215895011585648639434060232447438779658437680715750372808501905194763281906659497238195404084006709e-1i
-.114941583852833472309639258385765671361801949205334788445915082383706263784139698641045425497650166431992499722022692504167094392869385713909104830404e0-.113278748170072817960764415254189589124038098155102531114325062574196709076887970706919823695779160481208342124353525706010063160944302251089011576031e0i
-.793851992978732681203972901725879052566375760099757700011757473895320121248933003617667296606681323682213326546433994236565380227482811399022676880974e-1+.532430255330116328211506745129918767419508570122000234586563457795746464674182309570577604124920095240812785172195876149305148652319072604007869026027e-1i
+.961284854070010632271858471219266630663304977656757749710098075678319619126204463779618056483350703814699406232933316800369893781280431358204874528599e-1+.675190469499464164651677681195000517551241423858523728408350702696616508193199967353608415873931304175546471507652367098807258868528695662646389554989e-2i
+.107800860106559857176207407014695301669372350307390111546606579315327329805560400236573886720626132272158860561553144875976127278361290130094805188011e0-.865529031883760855236669108710128765715416831806217405887738763625076777608996715570817356909779487449555550115360348980378657573521117724545955912299e-1i
+.725880293889251475399941393897098626628361499964135695669914148285178067640436071167834922021207710150790109287399810537342272771938038026801002489298e-2+.294565711879136559014040480319042625088058058079437431319197089128935290805893481695581840065120403948589404378502918125550658879174159858480639768533e-1i
-.343749968778957838156932652551878156644823994685930807598799647014015185829051626363860340363579752724629046707539631640782338161645587119581038261297e-1-.501822373450597452528189377101852872855595051558786337592210391307209641435955544948290495457836456272515586381057546750719696735187368080568579464896e-1i
-.770050249581880175792897693423895990126079975279787055823643198780100876329683098788680724680278039066118742783155108334490662447113425835735086956735e-1+.144937166838277018655908656306483245600499009710305613510412473809028417283269537724705471956352390303304135742794793461132717247810478580124993220555e0i
-.260717833995574417537878735230789109841634525380549829243003569244654696807169288091311501597446228589022244840145166856976516713970127205554238328136e-1+.126967159634050998146662060829811018812300312691128041588213535088855172288103135179639706794396359121017625280676430404163438675597758566027716753010e-1i
-.633438322110104981625828439368156708273025345247779275019836093267932439358959954000387806915861957275337545522633630500754452596096388918902746979226e-1+.100149885838864989185617325198687793467283492264059504651747132905644304224315061712988864191637246013411676891667443142205161768527691647476593061310e0i
+.541221174714686632864517883344533873027877346646332952439122860156542353861851768153658452181946968762864583229352659598881449681974875257448094513005e-1-.291321460058976086173823040651747088961966201284945907180257492028369368749016516241689513640086148626987973204899860479368296891667282902380955152017e-1i
+.222180716239372279686648116147241374019206531017740220407568302644560780396097890266855363514753180663590271869977888800278945752048325044854372815105e-1-.275752174870758411651155548711776800726357753056619732883047908985541309381597978379038411354215937538331441318104490940220208569566478297509303428444e-1i
-.367071771509552382172926305700129856935673931573738239347858927278941201356532623207181440103850540277880850785460645734174009225134178560250268088346e-1+.382626174532913185968091562847078046790465342930177652485804352289991457060329817608194075884250185034326343108915441048112989510891888201111274379285e-1i
+.558155599259523982034596256342100059546143038672255194882084107790844445793673035887176682460886511476031214923052071571841620566714413945545043912687e-1+.126189546398727499167423407205737081950970375671698794390790607533587906327131665893452753160525405497487978109944080629381211607776879521973633188125e0i
-.159826574868261855336400544404182087910859614592362981133671369757253624842170603875305949339571084604066292424921512571051277641232043224334430234157e0+.126973086321616452830377828308367582707457548787900113531463025458186811467715204608229796373668232277687666376088978371808702489701905074105909334298e-1i
-.105922509248360423181643846601071959160656330889946787145488306867133250280753593318954250325276419278434703508227227038442184158610348437926752537998e0+.179089203440235825492565915318831216252575053058533689120022866487167603096119682197075627439641763670975395725604791951408965386804661311141572999168e-1i
+.576058871650822963085008798988467156086124558644129344448947654588224555096614791284703473912044449709033718464602205735423953621549451339610359672105e-1+.715357582263164427622779651700592145477964111311785397222375987478677262091779672880848353358700581369177721063724408272861308472646930612101749713401e-1i
-.156942757293245774463826629800460115667563035993095321618925033940322787245618224897342548506383188903527656552587951314820994579126211076771341579492e0-.246052634181004080687286920057066186312640149632380004021472096070329762509864536775148102462116933466561724298343947167106485097624426630505117172504e-3i
+.413154869645294826995435575793783231080880862999844119895516168391436399988857822998880674811078864653177839325979040462474200259491254499271283726533e-1+.186895832597485515980343747522604045951209148366453463299830141954250470729581653629629365877723855364197827548522860177963079589900275280662498006930e-1i
-.762019002823999076578131478105576669053194737742644949516552411139515996927712226275508953900811876275380469122034574289089331179612244551513041479630e-1+.451730958224561485203944308451261356045437219926207850081468126371023212116485979239437030751837097215128250323898167350145644261250773574581935751405e-1i
+.973009074247515396516978931441000946305793997864418762549540130371667337331081283309865443364981383575727168847464246773015587935501609381374117783852e-1+.349534125806246084163150427049495184231010292596583098215637603256112263830307915172794323530574755444300482890350033774725973850422128015457273658718e-1i
-.896979796594059299002943861740045937452507676610997620598420138387888215347394282085158768037931168580099224524624547611443713480331333593062833612364e-1+.102457986614463451919064939206545365464956632722914999125279705961854474245428459769005344539083427096022945352497951530244787241518627337584304838223e0i
+.222738598102922434223155643628260184040549373693522484851895890678566331471286436089446069723985806814860212314301336684091761115547080357936169285462e-1-.929678412648687062477510855330339898467969901376269830063546254049636212700736824050168415467274731936756340028458934886887527025103105926183873977152e-1i
+.210382581499506861063778871313764012758683990565544105061990862853828955842874659665214435768709148209558552941156471367739138383193310355598127219496e-1-.606110701245514495404832801993434500341945662680034848894182612575382368934014631560860918715041226413535895064657774790860299717778953907023347794629e-1i
-.722758614495584377401356342348730918374054516294988901618035487490914052494789443828371295463834013396134382796152074072285350455111894739179244236817e-2+.869052872559344423760155951985986321456553591927072462982960271407619802099825586966641269495228618114877727589971335746485015388387536854834419098654e-1i
+.341107074798115135833664374441058919990797913042584357189290231917911323323704110374799574648739196726682921384686563528207459292564593867720510965819e-1+.679958851966560425878992683014133180491503970575704014931493909864668918067956695575673891611449818129060366837128446519261652983012878078326543278388e-1i
+.697512029019389891050754237719174273666698471633062997836721847584820549343698104596356258597143175345036468135326560776510092646735190647392896476444e-1+.339985875638817520159749227603909149460933942100340441181594193856269088364976672784964492474651232557970270779733889508437184598973613873495869675229e-1i
+.112742997365490290459237390181678869130383207026722926857908881051416449117643014038617635048320565544332412203160620801398770681285563947558095460152e-1+.150635705341594236165211795055770517323243353182136261904906443881071914237154308042370463862147301964029978788436147950944510521303596523984306365307e0i
-.474702962373755175312765114816903686364461695251549915656963786718112906740977052009565683772374668972910008718341283583071394328796819095232219562478e-1+.379061726652473929612880163321826479507697294349514738505973258920080985609449622202500363749035385753497172518588810625058753050717681537511167820413e-1i
+.103126358797372658246158206007535511912065319046693393313105925747008118499781478928512742957347538379101177125552872144482798629093114368049871612997e0+.836609376668848308133781090807361504062185186068266591610420118457199762094469166574526013759039821980583373122784368110280817766019248681127292375469e-1i
+.112079187829097178021428113746532445923719478244614419982166243894781477460262182619529027767118900747110876474859538559188446750885400701371873227053e0+.230868058986440509793041254388570406473926765216376847556225393601755855462239294325789124424917344891551030947249309813905597192496344447940844018784e-2i
+.115802988793034500441751970534103727929475959902345983207293127599931241187412221067695393116005039206911270676685736816499907734715369274400568736798e-1-.275476043808274372175303198413713828740328474334861316593194193286988847636024127015424058556103516520358594677799319009263074834754596873232532332030e-1i
-.255636381699072512295514406217561231434599024222207526773484803258581120543397993558252661369493085542324564751834210553147851245938050747208381661649e-1-.662274937650081862947712536370506511348058623915120210240428416776707599827252169044841079334517606287431182999411106023798998883594091872992317686553e-1i
+.599659315224199214627439909488058783625026160054600218314436384778156642279014841528720016938029629307258042597267140482103889292376351615587481162511e-1-.634950155217103824285446957674468230240526503050687984512835499835728760096966949232578165953793319126675580587119123333812211108608696481307855953727e-1i
+.395360363756136120128843686097021909258062981939840767925310913233657047863952715510059484632242346118590720692305031067454101162560640593499508162350e-1-.357012114935487796069205891324133708673455218407904898168364177228321720603150787153455290481245909184242045602106969382971475952478592932103163796538e-1i
-.278388331690851670810844473546469381958220013698664044145232899247429262198167245316591118918399158137663532169497090003241642164709476605174172868305e-1+.348516115694690624287850472592989911008483500965048924026309770924479557617009235538873751162329591124540570751517010721028213319919706204564419348081e-1i
-.795010116867394268103870257443832900371347341394170200030018767850760358665604246214545565299934353982601043112388117258832242736959028852671006126483e-1+.449168053968689797987043248524970772375034895193646419665919447981873440010415935360018400310470089537233430436625869465163621627948703840167440752963e-2i
-.802413159876433112841364840568137663261013062870175277463710378044657998178062876935047313736767817096408995717088873051876731079091159601823316016513e-1+.643641827383340312883014171592475995773878836996498098817539911607564073497801518622143053565756492612326433424054163976877082141115369640529688330917e-1i


==> solutions/sicfiducial.82.a.150.txt <==
-.829408345657051658713322229215600964307959284870441540863416433150027079317145909798915477046181078081024533908003129818582535721013300480812550886476e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.116519413708741968186014118512863386384605177595227098701849448758931249053980548866689873417303554401817581629393389880315824689972790154782172748974e0-.489257111832283119010396407058049739770468949292096255609190396521656010148303016621810270276743685604479323806012234830406124754869744794437352995718e-1i
+.190591914862578005551505659728087944514187838927136486362748979852009628208189362673361982248552932280790583241488639224548901875460176906814296121059e-1+.692473763721366629276103305625072376453562564534716198743371601958942472395706452716836096529119945072009129928573925346856804330019094707224383707639e-1i
+.166540221775686201887193220171063078063585276283890702387315522557204807467690587432882543120870732933008525463634630415929487061445824381648230752258e-1-.280718785352266151637820610262463829669830709028917604361782932481293939971733152498633676021469505596065024278633215545437262591600457202536841409077e-1i
-.444049715047985632286429690898644356956752446814443022345721879053349787724998864223446478778849537595306277614994474459537539248771701161223578483912e-1-.897177908335379926910232420846833736907296830986122080628398024247251353936387061615325132686549815749986973124311520673004416905993304071572352719916e-1i
+.851926350894199698671348016873242986218489400473994197719392069552927449290122501022351833367360763861919593331658419692235859633150032499907047204346e-1+.213850620370310262015207215201126040851856333662319071695674137160971063526070164972291047226101718471897272293639323277344319558201886719878741852166e-1i
+.161956379421690294835864853517692772291555650673254380130657414290325632291048837492957812946504428472010297349059487038406319294576817909086790049662e-1-.600847575919537562492060161610744895180514760576711665199283898555958153937558678524751193073689107216616615214719703200111800225629720726562868009538e-2i
-.287624117822993608933556480468213709923043006091552351270856068531407825155888918327450202166929927153877616133542254774585742026944204663679707179576e-1+.638967081197735038529740483968622686266452324764946436895433128151874287634900802313936939829123588863845903881354951582046783471633002311948604900827e-1i
-.111996545803383232580047565227107881451057313755784453039891747168085555687867778072836316747107267094990940989364179654690180685476359790788708266132e0-.981948193307923944315600859666524474681022383739117290059764716744750064134577952816491220875562504827308217461670792945036316259539302594512041194207e-1i
-.746950779715367746949049581920289772449732564818144338678734397325111367015858833611013870233300121238547423085475571318478221584580592379407542232510e-2-.134584221674112226444778599364909343354411059205665982322340941493433505021916452275007218182483271262520957244597278739121076069117241843222264017833e0i
+.470103614185904295102672631606171960071808702224901875805313044939975293369754125705527803021785488558700873255325430578712698581085726651623087472822e-1-.166783632512760553471507165206904160323577785730545670496627945440792035290446667937834084413144951024703057890766277927421290167524841329045734663542e-1i
+.110795920052591833307859189510353847851423139504380560176496836409509384473005243305673708699989481335798704420744052901991874341102116988369418763469e0+.383378271223425336826913487556004648100596086498232742381293380338293044845830633045330249299793335306715705440680227190480041902749877394958825987423e-1i
+.100602686921271600682553197286442607304723314599715076369419784356321564702091732381419837786757350886285674317680952350317115085578619284727188371850e0+.458070683528237921162116969830566515044971353491040509850308310468212971411914758923057080984861494498237069167112816079261123794058015892202521200496e-1i
+.391026760722923989390766595082359608846202212482346576799013587314550456630421971721179991957548923815642793228435225288763483579654066597841292620033e-1+.100919057200710507375138908004095879796518370465300669067486729055669455526595340385550267727253294591550608996749112994565901456051286620713579286363e0i
-.822145941655715512006181360813461532082624526726291866260859422556566917576807461484433110733310883646528401710813654848625292107502565580098213587354e-1-.403831402592007395768126915839881028251204723325597612255069983187818206258430791876874526181252274932960835387566305342553595023373062311669795237230e-1i
-.130695606509938499949834763389637961063652115711123149125987952766669960744503980377040013357204017338983153278332890023703083225059616282119017942419e0+.867019114809452629042069667916280763617737844412863680465144990226390412593125006743441271731427857465490895878527732190797718779952716770623861953970e-1i
+.684814231683169708899263061673541777679723107536601759014972918633567406771751211736612773128981491515845049541231860373556948133216998719774870125650e-2+.807740646306245081826225251975893378282582834237094708620907256760862431662060461353864151754247237940045759636681854331992250501429066707422292778746e-2i
-.676977246505541469252902457341219184405863414578337381363780660423250732804984713449273879420060211545917343234859110789215218208113094626565961224276e-1+.107410457521471541335825997265605701761232176112850612846424194943029377383245139425111722859043098537163445603886461504717984502388356082236574534325e0i
-.163869894814591409772928629133945777543467854905984494493500835044336106524684503116285566877523103234472162870438316868730305838809714544197326505581e-1-.803292327529818062089413472750382074574875522665628894157168578892795815494850123346958279434299813199246141063181748810279617690443485632713529192226e-2i
+.163053385064430845861459671392590425439959084450625951726462264932963004343019714781122444031974879198091017841937974376324714767527519247543571171182e-2-.109886499730229226447717528259444859864092076578025557242126096315549260455038568818144536652551968409403594793533467073541825738059433399757942257367e0i
-.275371224842002548912301699352372301360935985926732118094246123410686395142748904419263682629915179239866084995155140911317871333095813959271444975628e-1+.204288683582431949059026873358532855044613792267716755302143310302799249101802829644818675718396333075679304928989026726035665323061894134070628341005e-1i
+.800839188107153162422652365255731019311463150347929712999025117603312093687927987446842113523753229876941543377173441078031042004919607741849630031523e-1-.580759742064870693291466552781644081355563376784474699121657922031209871497158994108975066022839015033109789286892526145595726792834055543551727175172e-1i
-.419570762076115381390633422996455879238492335065989313845004029191153574943119596375095409165934843093128315590263195321351396620240442876740578941675e-1-.251310174805287858836557822871544516920430692449421285412469179330860154774024742069320689598560424963201093027098916754895549369937133871709406346525e-1i
+.136124322088544958801468615298746011114157048480983971983583331958171144190319675363431532971459764679593691247389824133496185387072967376807763638646e-1+.842468010699348210783584388508077499373006028356765724612642367067380500483423793539067240413911741844946052729245746799388170684352199003445573433014e-2i
+.468980988282342720197626141707067687276757022328897251715641035773982421481756855249286553144134339367406028119388922465773037989565537051243701804148e-1-.756712630459622996706930748580382824755026490798529953615608647427623910753099802417738336697867649195508878263126848233146761151171907451799242778626e-1i
+.945265562280335501476808274752256418119546886094515885577196628339419989160988384516262872829718633894811364814658543167935236719476546127400109507821e-1+.179664933342920193389965048838386382570110586352561681747448099108719687933772280023332200669778519877367706388405413737104900317649061190120301703545e-1i
-.784591910629306525536859988321048656508179916341768082871107644273130521260271806856743670591034672102831281568784666480026639653245127035480326609513e-1+.608663200817102548144487215469934103525498674591381196318769682104870710512123761893708446742298861995652970591765502150625411762751640966416157754756e-1i
+.302230171561564746567904039771932783678638689711562470177628959584659388720733288106423879403618368890704339877614238263546690915846619687748389398505e-1+.135396796395828363505103943334198741413833549617646874692255686526267401787967759163134482495526161934559652124376178482434380660308798413414831461377e0i
-.369896385716999806986879673317325022917065968820305861419943975698205850181084402018136101960555636877964018578177776337540685980021010949444833888768e-1-.454093299068250377417838858363687251756592899056957818646300126764643026160147405307898327855073812502838090193913686098147533831681249262242870820122e-1i
+.493419084172360445854884159228419698144773380281787009109581458353395201431048108581641348632566128852854913057962292785899443174052628021044178210856e-3-.129794174879452576448220049640565599532633062335920187770259766934026044045985285088562300286085995187934592224467990466255639295134843098417294367437e0i
-.501150323407353892731922443717302963234109681013815659682729905009263234985306432484617685158273072863817674513410993687811292068874213046663077808664e-1+.550660532051513738510635173890379233085404749382783911203580069476463327386411376056369290354241485691309354296778144261307180992284873445811158827616e-1i
-.208865201445960801666975411561765409949984003277208850464097653451028165055360468914438205445518641750900067943822195029495518048198654459496570048618e-1-.803216185218180639664489476975367279877219435332481500917359117573837174908351187582260854996443048892785124798293087263101900592232225197591035167000e-1i
-.265487104635597500185977997544590570818028231684467048705308708356491216520953527912556051340807573184925768703046415780128864011302606165025553525179e-1-.117851401280798130970917177458097922341165086962269125449107903319311959280561424525929799742385406420525439238945422867071686388978568414935835632252e-1i
+.106965383486013733424692443049548984092450891753570016257676470216792432383604237533976110439268598585458356695731820290768154943572934143760092276184e0-.949244806289127751066676919551098038847009055035341908932820746251525009622046258122830526529499019315302321957360560791627230468441493743844524963155e-1i
+.118988133806777260797614101482904380859361530652583787488820104687897337863263031924229564905544402043158032310366689297415630388811719314450674156655e0-.468418647073315512184374874954596700681316792174112443416328459226512578523351010808143845317728748381838516537817338602533834785535139961876863801900e-1i
-.853143618826133066330176715391922777293608212792208397532372150947955819877628476716394467309449061456624153793099890170421019694845576562396914488340e-1-.106936109711886051851877844105865114621418055487232228279312713382379506347261256749882558541804149004359140689157438527658216014842788409425139034165e0i
-.398014814583700320324309846982644692016652624455192083259388272066164890852269743291772771056661541839767148877451449497060760393033286506570697300774e-1+.156263711190714177512612659291551945417512532198985215404649397297863608249203695647774449011410849009585403950143844499294520418674116978450983954508e0i
-.138634049393021567074768133422132446927547470510089072303714012378433549026441045650467575405275648035931507843240612667648803576507319360187806115763e0-.466223234091968290197858962756132182727319592942209006473438671475230266793678915891986683017761225866530647176082789535740272244248177092540258419812e-1i
+.181594136257393457845118947514752285582607499237365519776946515854157255797289424028596652948580798394963576972668823691443167913943178982638783942178e-1+.632800885942795574905867475330647586794721760179391700795518291954983111671802685638059304802773115402117494889153302265349042496079872815980764162538e-1i
-.456485064234516628655251948475131548164569551846201902265683011093034290234591397061396530767698455501310432946201305773409433798727785107191600064860e-1-.321448240038539600342856328307325702486178251364354945628642070239231932624890711330722839791199052035199893820029606623928236116776712207593687484602e-1i
+.673869794480497267968487570957558561757637341700216238341497999456817861131926254325695589771839539414395514011579774295653448707030050305518716581843e-1-.155286807428908618910491847988217136532931456283822267715217128668151690732625352795191403268806493274496685191310397040419872125719152972956792919238e-1i
+.142189358022133696507543092103348304787253408314460247041807487894870479686885104397993916000850232993305480245830954744588552571489666236373389967119e-1-.111716840266251975390711571822073642718408713935907374858021596427796693133305926753012271591364001297153781500564702279866494471388787750993003733957e0i
+.228724779088525871400941832328384463433166703270715757406279164516811937910337030366839809675962071891621665540202349545890115878786192038070391950278e-1-.152238712954355660011594844150214065654248338246043046068418638275877416093805147853024324884710072725989729309886681675299244930381776520375688502296e0i
-.130010957387761266109368403617086698846398371376898056688755060403545542783641055634458533406630486406100385775717092407004179319010800933944931150870e-1+.164931357138227804805006701854411097182272877888297199790119916977991159550952659893447964481657222901386822041948152555479161753468049064428097107305e-1i
-.180596675081904905187377063285674606623287613690539105724290344962827088608929531031442550280745936640896465236485047147885527760956772376583121746167e0-.627224761409012610254879037697144494928462193634899906375736378652297019954541277526758721973212853139602111707370309787322625629245806313507140454863e-1i
+.126587708949500272512025139549815364242601842477168394173152699004199314333007838288643945693969951608428463881596817815505125310685693722576645142650e0+.873305336640663578430431926520490939833140775844135938375964866419307833260808401546035185718890394962068153284321218564080851242054992093371636267375e-1i
-.523314575813868083781909723692012961910253458343159487850628787671608454458734761619890103686157545502744604598143438512239057093338247537532909391238e-1-.165255368722052925130207925884467727808585449798211791411861030794601510739573295615909374224068021011978434507367501246523357633537926917943471445034e-1i
+.139290072994469721986399019606136256020045688498225444987065616417398233584185586598497050808149940412359586875930075609127642225177163441981245914000e0+.114631723741234596747903185624068434425977649404555492101035765811829457387605513625062156242802144262195761076763682434257089065639874022499101474122e0i
+.576273309913415015953606406102912518797161851480503259704337825009818888661827259283156128664617835657774475239189985178029023961718160868298902016065e-1-.924636626307415006806203462972628220004624666375637172547466691643822784775653500655708808234656905584071624442765394332686620370875817663957817666950e-1i
+.678656375271825986866439441479994081931177841049613834278298421321475430388677983641203389802333769131133316960702571866162686796692015038581569908454e-2-.530158036431907326795826118970899223675901884009334661167004135186429868930957648810833592876795314724555367974469105778786269407893456735498536875633e-1i
+.134256091479482891260606480179570526525094056793575636680799223441166597515732616476247280061786180280581306602337099201675321486002167389283146485069e0+.578577219861852116560003620690625638648312289395281657018321248912488751072126457917588359764739281012815268041323047727437625469347254973583539500045e-1i
+.819202036064015320661046286517816085410988369087418804652572761503559419272349916897852746667549568806624008322994538363275976105806781406102355640403e-2-.330419059864088714890846142042777653713746686991863279168317791045587997167497417810349882959968111444651422573920942596053702250066261393448419164226e-1i
-.108313485039348278828175748895985313321120347866678517890149654540559524436453556523382106464535466405635683419354841295349616861281229276572533311532e-1-.493225595825009174074139305911402968016670543496644841414095140886676440432106519545235152560835864507349946395934804058152914006345140530605116670738e-1i
-.681820821216272273870791839678869829480728241987758776223831882228732501077935770273520820602209778170699415593617999620637976030081568032701156424541e-1-.388131611978392951702316941398670927475358304822639825452226171827084353004568106444470232194949977008572047778189653071578069174654646537958955155911e-1i
+.143032724714381826727465239728573272563162392604899003249876302875571046510684673677703290544556242057735228534403722824392390999182232412391126508830e-1-.631948999043020330915422939003269142476453520672485609914615548931060415924869292960584724556565773503871733852435105001076030855250868625153270262832e-1i
+.377414022073061790560212794492927928900105214754674884296058088705852456801782021639850803590220930869421853899737637379963377925255360520661711225843e-1+.449898472829643720165503817673452692012161264608258083306007450463964261519713549183970008042962209638071447564682792286852247426718400909996097428216e-1i
+.451609168658007504825615535426862419028945988412103913543314267323059658639754940007845711469279788208831724384649809861113760458096514491603076424440e-1+.141717008786081481644364129804391466027761519034473746910879753329879964611674252414444494053709138713168395162453790269259169185325066017598495298484e0i
+.301624068282136807112580030263213120756793474947919230959279207489233014008644446566860078022281497879587128435265475628986955272046685821890255562989e-1+.111288549974121185951205207652098973592107786322173902193973142547223792412235799299804229044634598375061376826046539803267528240768643915405762993945e0i
-.109102561259467369041193650439457281907252574008493058603162940825025226505790773284716108278801579147818410112836798827977499371888396449031273731545e0+.176972843214723582341219989030347582684172987032452272293576039627339335726251307500663763969500021483096779393943707107457344466859151888327845910226e0i
-.112424613820108134095761060589857133902293878907505574453897566382323003393979898068039476232475641254305219923245900315287706609692216951362689004703e0+.480594414280691999165179768736761831537687421613705603280591338010460178348564243258192148615872422340557927685803735130728750512571315194968345297647e-1i
+.257133026042593853868301208605867927964061647671118097971456773465703049955442773257620079185739964637289918747136109646432736478200462753886215160282e-1-.367816194340772577018573833704166922913654074560133329999124997017423733837826118731934582787988117102588772205508850537274112863581491608819709914230e-1i
+.564284383921843358069266166710101865062975406906078352383790113789964003389305563367434777562133231980743215249540499074239136019120667974010672068298e-1-.280976950462772530147372220376623401058236568984093562331716598762275417928557873823697372231962197956428248293567067557445017739151072392989946337053e-2i
-.615614773705362881175232962702042763916567495758888597615401838785352756897891964126515712844500207375531185190712934253366801892174142495110815180316e-1-.540741581891492271181640185509179049116996466269756275601647275079197590614161938599393728529928559626945814123352723043889160187210230589550250441530e-1i
-.750992688183013672531634108275139920091276467301482790066312446996552706924089483800562223003755741897042784988698955888955582922673155879018025980903e-2+.450613519675310151223200962701484325184545325140391887662215934294528258736608163594431615419667532711468759120357928843736926658321452038496126804908e-1i
+.132708484446497510154077698020824176566970799520721497916035321785820358299759593555987070130682377939419367207501694416552395063085934784879320002370e0+.212863440968171034223590718062242743005848138848457056535315705421372010467854740033431364068797739911290096108212699564983984356694465009770374515014e-1i
-.109324332803001344044960721311060227973536406965487448052781500695685437505710525433765456744471545409465978065673137810941574145855592827518717616660e0+.736742233204193475011757183466157894520376768017257600934944707601559906846037479629201617489681287029201115370701572259798904981381570317755806672325e-1i
+.122766793640208615209654709815714019982056189890059925899389232657409259644440858438299465603132985791983323327482643877240832755588563839586009131435e0-.136203577195243595002240768009394944158460965619469444265466525394804193265504797575188509349885906504309747391200300357403902878972630859474097303991e-1i
+.889991733786077265576072351240855452721756832685214402750211441421163489062234512739638999415059416643877442524535715406585920266710694985874779128730e-1+.736464706508719864286873093408397155879904470881677843645855947531421700879733632162850907452954926345830050706648992926676932453144005885722138641665e-1i
+.195225526491594053211977678095872468282595371950007406462262311807067973660569849354548177949442239377996268376665177954632202500124349001463061355320e-1-.716306797216446540378570420023315393757419897333179064108260602835784100983273584703291196290239517845027488019690989127199360961774320541917825846636e-2i
+.680698809063190170310189813046904747659124955690403649909734401060895459948914315905934722550858105121828004403877031750941529801992174758688416131278e-1+.763487988008039744544396118846815337402184686702873369694842426972826353723801850088719208078694448372213425048491715396548296338010616706612355090032e-1i
+.296323891509212349061174932339656401796310692271309210153658941121278530479947090636483557509565343300097942589044699642687695032856347210363235224220e-1+.106594334211717100721125162598693015795617524515648126260427784579644396444657208722153122496996078942065140394503752466558326105687585038833912423640e-1i
+.156407141682005568295135566026261295515278070162411504952369977177139248810896987224982196042125714293831102176335728523501322925943013310544810240220e0+.219284320190848128133379207216025593059383457004449542919941867256958439112289700448040296231457496020433110319182430195981138608373948768143290966836e0i
-.885853952679244259252376634306026611841778786086078388849092077130088059355728950274853432028031305214837278927256477250427799678128342559451976534641e-1+.179868602565470448770323752434298973181802727873036434972580537989332562910842140713753479927528473164593916679342871826600532247176379764772753651622e-1i
+.272557109807109399657231484991061669388863175929982338242449543454133232890319796803828443773256428104383393201174718290689692780710358209202544517198e-1-.610200899706603233768293339791536630838870896669139249130632276784351226087425836359691473757102132184611620658423660421871441468925292236453874002759e-1i
-.140971673944629294291764566193916381326505592275047876944242369823420520728194668292706657749067152144148983065004512491074479281660986963221133525643e0+.298791020482739668044690480290783286120508809054464325757215969694220049885700686686684180956741630139207615466458505882208720565967008022722170204898e-1i
-.117233903445969937496630023414716064629202129582934470827440313592590593865321629240274768621090688867473985995359462035229212725230828519286847603678e0+.174617982510857207061249942630360068833525491926332291504250155110521056813171163965054194700816075150690741069128596712633551197980787269722972679526e0i
+.489281130929505161042043795359495537588703016961496514869447398662682164958558079121015613261446720177663982400159481926447120121688506726006463039970e-1-.175890138587483087822952308675953060579177906968495689346805146822443586159483808388257913780282334582925356619919486663376363658838474014567531732596e0i
+.448997929239569091079375803431485274219435154644570719906406382378791458567648228958380013595494781446793813966234441812756243203497591946331036466937e-1+.345537673187339484094391991844750314631626970729928297930028230388367701636252490338844438934590793851079035976670816204465130841006556923519656613666e-2i
+.967668753258009247082501555584886223926936576581763229163799755639715580903935430030883401321004862282139983444215191226639578744549864170763246389229e-1+.735227690370999412951907294580602538256998217211450088908822700312905879180536597488433741997799892170430856083848086679357531670488426118578659964371e-1i
-.378571062738482230843053730354202496915120807976524997792792815333880137183882682902491000964839690255920999928741458102138686521714721473483091732045e-2+.288693611460098699532961085276805964653090923130490163171980624938094556767014366122854410572693817345640262370362998348076039430311287523194289704553e-1i
+.453201671531630109704448893938587072237252360434763817635940209027310600311856475091832754809618829686458681080851699081644269932788640658315425971310e-1+.568100472316370387233629375210859264928112152903224337329051354539048060075811718929697060415826265414939449219530292015899617882144224384072234102951e-1i
+.334170085648613066884908890701622813831949198128694348106366021730615076954220255720376890512699770806399784730071953086915101483696485171800420458987e-1+.141246720702741525049918342854997695810565179483350804949420320206410034989669127535445295707643624461043317694718852382462483639812031582168929128726e0i


==> solutions/sicfiducial.82.b.150.txt <==
+.864314824481296169259196949896681541906228219008542450803395563889522011861772546731592293909838091387450093381071288438257005484129522762251561369443e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.885615321108235480142116526948632875200394286260279695447534922800582579548329076746506604392044202907913916875082252477548289014370964783072054272125e-1+.283025753856221275560104191600716986279015806671389021734181856265029941022986048063917636196002537217042662400673444767337959641929674779281511510370e-1i
+.156002054482018263704244015132174520022061046743310113466146858159911983629928664546701571989413097621076330764608396665717019863468129312081377666519e-1+.291514434721697985895702416947659919003181795086613168513214489995332300770975183841250790237003532966835372245895236187696970253306580008007384138167e-1i
+.519658737188037852165576534048755968742106645646350271076226831955324149791022792356969432850753737002017883334356003435702785136024609638313258698531e-1-.545738388192351706746371824017190429952330940597965216290420786729726723420900911220810998086291133353258270261131983026654245418014827464742582636037e-1i
-.387664243054447371745209781454405881270840625158559221866861647506383810355625269843806518060776049652380079272090786787958367113948341861038635572579e-1-.939770036885092433112790038551073059546211145786039668383426013185580815833735821135026750012111432324098292608442986065905226101822888430714861450282e-1i
-.525472453619528775637625328397981400997904260620017843364858098241637175253998005459723877138332095287317464195598243836036138790374241882318201410128e-3+.161915791779662445859194887681327105646291474008388968419617981199784706876289310572251128375659126925460085737598213675100413698966456754656765924260e0i
+.606143850906935822727703714760640613582194688424075254096739346759524757048192689492598416848207235492772912110482641250824552876690725193688052222888e-1-.333942795536055460892630495054749577527791471392892916635453600839712535316762362900167733991863651737836257974838558155665458700001639475366102157525e-3i
+.956212537174496615687110911868125827675686727062562851960771434297724195957272165279604457529674452846611889202331493079580846375723229268423299089600e-1+.706223930299672180503303839590940563096788747542487967105364697945582925779732082098390655932525206516518002825136058366929103864234791784159533112318e-1i
-.535361217360475275139422468114330101212503305550026570124439213432848268328374277213693629478859283596527354324646646727507671314492318471149390898446e-1+.255764291484170873939255872991003118098173207815938576611631394265472526478978222011864734376418717094028801470255314693865043380242809031688013112585e-1i
-.140413161826256830890049854107510519009461218918900165857144840569225409173674277260009105836305254643645938949868170884961641824975855342133738829876e0-.167016522933958561189041291956027113276247841633260261928719187980819031936304668485848981335223290404100808645720887533150068968629110284210529388029e-1i
+.341103071006293263734969025488109487311886359631384370366659166151183236202714295246653996046872926611040785218492596769584448608935588919637062780758e-1-.165544747765427497538385864601130324144971683697163486772722325393487377349586924325147218894953020353391443158290642127246659940939533389320026429975e-1i
-.133304130904471004187113812113600381900943331489209629783923248383130774576458064057273872423170404575805424808473993259697850780859232883463492567481e0-.126457861581170269365061590120798883928391406559795249920417773214530706066063265444480821045358718352534604590543006535875723481209431081683356860737e0i
-.935481634750327632894190755588196332454534613716390805781195310634540198587947583247731311108606872304516363415423080503580552839256911754739237740509e-1-.655814778097158465904842379428330667165617618663279227893980358816687921786519696169183512326067772707612654118321862238373290539022847643788062839335e-1i
+.105536456855519215837914214455280968550544744349976154291565237806358428310964740520652532601240443353041709821873457113457230462301562194315792286322e0+.786989911236992501320198191707439207887498687093712615752600526136218919660871417188354403353071838978777720569830069844818908309580891349349761012652e-2i
-.402652495778808830137311468813088776764492664458767816596943378441371050687621497483120426598661034835068777741213013128660818597253210181123540571280e-1-.819171226997055347212986356550527974834744351751158868521408234575190769614857161246015533336561989104899618715148788966310005450950656728599466501290e-3i
-.722391873941700838651263005819952636027551102642454605361554323195711213248054733027894796780659348883039564151500523767184606230032867424608553076649e-1+.949601761677996563668400428634066386312455686816180693506487932646444563306279254642816268190285672988315718788119149383891346782508308829444313928879e-1i
+.515885973210903310892148921945122932958992448884004244739282793719979169043006158153392036532991404991311628656421409978742160762557695415950008958133e-1+.171558673566342619739205900804265987368868974845080288339853687688594061479960017707424413659092136316513841240857109263304780564791218483496800936149e0i
-.134344097425671939383611772592258056319991866343733055775683597173263629068645793365178747960505866728643807954885799842962392007700169109890053253608e0+.100817057831572576377707460393726454972374518341330973272149072507328592391918310470821127696460753328276432514649340998611113726372952636999664187369e-1i
-.478068314893771840000064858413483322706730606662466847098432380464309569053452827162356229715524397502559257909304442963042268157069166206535659592624e-1+.475644304455561853993729516517396004419128689711028510703104738508554633927128498384397871681678983071129364613727815702405117964295396088965448407003e-1i
+.345414896592955017707081899279552388504116308760986949341174800119608307098498584794863195506530488840466335007452525374956267531974134246234433142762e-1-.521856234668184582799670628570664506630931854572381531571523464265245112672195333119281343794189419523112710667708377990964620783960135720378390655070e-1i
-.661944533647022820519947128978813985860176930388087451454806501433942603241550949706169595545771610404211719384644342315676413457017767436793923275417e-1+.340369560338104602200977320419322933405521052398969476766286626088940566739229354518936021002047109938325298885347969506037198655371204033230232263125e-1i
+.613112603104231547962952580993556981442563263275569667963218467838462116645129743981745885603722562462825254291006941941094475365677702505826887942341e-1+.825414941537723439585305833135597462664992500809161841384638823850978253991448563245587735750145030961615717801749492495408882856605074612612138251136e-1i
+.216941485766585601952588312256421047471341452585806922080512509887909672602363058507809037706290502434871344388069569790523956964168094467533875534109e-1+.786040237223045878154916765840611340873603835075353690236492126148691925461879028467317601507255046221567791990424824974497396054930407045973894253723e-1i
-.111036278220649652979115552245608920829594137323500884623327776166245087708530765048949059651854163974274220503258848264636791352462587277531774366495e-1-.715049086089118630825230068236673285446641154344689212672888116078844963566782255978565887122930752285127380280629078862497322529908195212424074349593e-1i
-.142349187631063646576203104894479952623234412987414159831674375059331752087994105274561159761141235341033759908798738463761427147781590236856814483753e-1-.157979979467573934435378778292295435715432570555542909847643704195882578961049046616180539340387814334358871102591938339865411366397267507286991745247e0i
-.108351251504557971609387619233508937370119194192742218685153552634995748785042076910076415425488241531682657651492391678626705116635152972012541919276e0-.576095008840540831975942012781925356837499479296345719653285700351268712025173578462877597760501441771202400582473868503045746218240106820786811256473e-1i
-.259092848444940887021232322718258825811395821621357472946091809126341162044453824392821886298036285554371285023846697023574239933520731991432992025751e-1-.437578111344915082052660417733711537613919642375569307986378701278510081575298153545423585234735013327707026981354886014190589747740538609105615251600e-1i
+.973496857573539557730857739960853919836143817954736491870662217317897135962595857929636040715744881788740429861264009382202078508184930023493633755559e-2+.738150501901552831705566400597719740682494266191565096638378306887127270606941019667176487384087723915710328404374465387591424775092763674250189627899e-1i
-.940439592637181011394080401323019386235453602260502002237867731789438782690583116968810326858524010251407752814941870990487928392397089057738478300576e-1-.634383070576252898530327176544431929945067672081246113198238240344818753675850966468581626400499994727460426363280751917902222658245540077899941566821e-1i
-.868905926389117270339460736788819672017668330237311927248422474536425384187419345110597378142041892285358599313574399389220578983034641427634493852774e-1-.904325801243276830839184140623293358301036529643191140113611664066974033518412195608925209360847238259579838067382363978377729256275406902072659556467e-1i
+.478327991300006919726205338395943568794501248585052756885425976741003092451324299315956462627945077637542120250889290468617654680994572166190687379175e-1-.112158020936744686926090081849701023295676058184934873960079874148782151757259149880855492597838230235671920755069392569536389332476534215408702628938e0i
-.605227714213559606054155487878017797836059376995010385025178600900253883233714503678535430936497283896208997998326926258285489677536413839300258859685e-2-.937476601950618506178722004056963172167308971561217047684474456007536023846515920790640729455179240447594342993186465013166460855481102827007770332205e-1i
-.688516446613659728800720381733882921240988325258108804685649276691488034521580740818816149260284376110975380170505013602668677627084089207429303135070e-1-.882214921157280558907560154853913686886593346238207408351646731972036609934422697030646348912125760587862798382318053545833140389337778157152174069303e-2i
+.107740698990860950030305926579306972038825255746624791863774062762188727591827317878090942652451387876127098193179787160536196904058469933941967737226e0-.100920530680744365377866817419459466278711816708447515281913826212249653871022228030710867881942072487347415946527937561570520260707459166622040979236e0i
+.647105228564117057741665702232227314343838345634777944815973177781341172138449021078970809807309477780206687466985877399602264424583164555665905827948e-1-.903221025977227629120725203620284829127996188012967803997581719141228301349655022822245359969508477764030805930471873130599712200175446622328342997645e-1i
-.180703173573361413411306679970746507629195438151933152087214456839719789907664502912220656968362527124011741630078546975561679670593535560506891939488e0+.109636467300325219603052727932826225144859655800019430570434170542694278824691452723476257143122727255307453482023013089207635608225848192205061153940e0i
+.101664379034564305889930047200502018731567200852357810833594776386798326221776309643592045735754341361112787995271533361341059429641552306630253771459e0-.755135811693632402366787669674439240518016906624021742225588582668558965040192803194159252006139395887645211880552868716839462838502866053568190972657e-1i
-.615217450796352147249023636864064966897617193570010857261789219117666434140521506063806292434007997625404598914600475742518624696452592882406557197534e-1+.738831644207757337649811068060926732277656082764869899081340429223163043453442564664156007037457950141853288860279219916207468157188776569655106191861e-1i
+.177439598966022910201196216821493968638669035220768279662254349656732525609643985698805070512085390228464208679620749201457266650394495872211150959595e0-.228086048186730800154739430706038249158034325381806505808600643152743948703640562105832174179871493362762875761107313086524152949360905783654415610293e0i
-.196598714417110328632640060157819164097484024235068755188995120347369554834028884578003705004260757743573524708422511266410260141014037378211183821260e-1-.773102997911960812839519537745784995305190007463637541978241056037141976372027024272410057210420458464633562693846014570041833532583935350412915884801e-1i
-.585678935072430031465206863949518788033191377387421692372595875989285142203249396202586565894249886845954760208534914183700593230602648287013655277636e-1-.936247039798528842381995234384631009969940386357751943734011094227069467922436592378637259604106796334529215197371052336174759676573190269685631501461e-1i
-.451899583841252151245268121540951104418655314488852807144489146505218506442050208094321016597651442860229837988290092687566458387304548413635197884135e-1-.305799850302185294045908514897516005637049972067257831825801108921319148782059134862857291067787599378860505794737607930502468145214393845086380301963e-1i
-.571824854945327315232173318437147752706787372671957441989854301343158227068211324429741230303975892037513468171241811581493948986133324401879232828867e-1+.650393249150030653112356587939622043216001807973774752209189420113263778090981584046715428499762958972413799510575233254789269235013683193127506467855e-1i
+.252418188310210614910449348655344066147966615381983913312426588923752670236436204068020301371400830261102167646549048780252642197740457065940155632462e-1-.769410811648477960846465401527232646498490805886673251702502267646011503089946214614988445543634502037811122703697067020454829273793027924844052185535e-1i
-.102044659700656988473435611535776093999114128936597637646623053456611948959912686832061504777864174549169305739266224262493479373519362237384135756648e-1+.117598749759891166935407184223104789683380447470055057609986362714612815967907107473333056400468301539352808397033717771749262922037366099670637308688e0i
+.118425568913225100314656837869948143782274437934142816753165535551011696316852483875751134033128038610598114106607208635157632034265624538296316191378e0-.377847385349738391218467190903395826143027198026808381804456312674148984283622127838499397036881228712745410575202781766175067782810468612747752897530e-1i
-.777594521000560267031940517201994404615684676604300662574963533797094290960266917646654255699356050923323392294291821862775098323366471146870566337718e-1+.290503532015198665961825058607418434329168785751163450888600836439177574892081766373684327335626918460811099984112105590086401929220130932416784557156e-1i
+.117933275916538730742377937203487943277256912705234600459457978730097250551683352084773779826451650079547688631801149470598821394667458450483144098760e0-.521265264103395019385100029954214674071024894015342344178156454858666064034104849850023437804678192171237358828959208247181970693570397725820541365849e-2i
-.607511147219644598830186181784282114770005844043122225747280823169722622313406169691599000032540010394879037848478901524740362346597533395213754494868e-1+.889232998062448719351517090171946595158053983839360929982261713302956358738121411293753577782346916396467078007843861932248213524665444491518125662212e-2i
+.752616863120149788000695929664209772723199603496619448726331118599758104392045563019889452572880209874457684363337754346759515164277592077561719842322e-1-.605593136205273881614970827789143711763800055468844336245080447279031643160222794143531767063731664443749349809059756638375171937046806745569631902978e-1i
-.109631264321973220535043429598760754012240540217115477156229767362683824470027894447489796922954548996775898764149233273941902965595274620477619887814e0+.114136765738465166476378293987157482876097653935859586580409845002186110338836079508867057199789407352251617566435563122458276140831206330216601400078e-1i
+.897299233837978184270758721817279082364395505832894909046480372645202749084198380544853118034597832141370693519994108348226795260082841410419560542978e-1+.555032061781973254953074211135885861872165621245549814384396612275424225099967691749749551962837588997899753363383580084321718693869565407707601446602e-1i
+.632641212311974957964992396186726603401824007884539715609342611937820446455815003439939465124985286585045000234597847931159755981910964395463907468468e-2+.189000119556440226905271847318150333609113761720915675186524025837696159135006849762368258863990848050932957221676727077614570921218840832493220612260e-1i
-.179686930840476901794709719522541115418151989711889454058551690622450518807893736203282092837243607359889618606135163051137027286611952748107758335796e0+.179970708961445241305488754924491797492839331292482294717102782403590782030405173841451928943876858527717866796069835577910993153388420103655199925426e-2i
-.276392626864376601733758967522889942309094918034971456837580875069737104055520756683641764503030940206571924427342476700945302186611862716675699434157e-1-.125951349995856838145735215739538025490416353260186673251559755782087915113991884459956189556101104336451063633082490476558492623325176187033329260057e0i
-.328895104476683430213777712900487434633404206889385663435711203148502407704657236664374903693966682002617809654099983871822965332534321354783434486261e-1+.765091165945441508382638806933503151498834941713767853188102974592205023990034335939468237757630293832998222155088596375161699008121466376237344086392e-1i
-.622934291531956016937996865463434501088927438210776210167617286520230651027237562716351878359998440337158938553480348153127726210444758693872202286834e-2+.330750363946796890250041726586155883729222582720569496010993418563243551365815744586043166059910573840560934994940521671976526108681001462264537538516e-1i
-.394188230921675249439724540011417955396579790702850842530099626327629106870917076515210505041389129632603750298928020257784495184941863129869126446902e-1-.170822834319981751733184884090991346956653402782783866728123517321939015991428165735471141413366082753569601584430639341142622894456771455286983368798e-1i
+.668401403435902623062139166146617340331710884716732414610511112778477195841419829240177939344376144772945244640613682674798903913383870914978242461605e-1-.300914235331307852387407956323230460264337417268806430003985845324529015961123313138457517870389233900758511655804325658827519358076792734032925932566e-1i
-.734735983626442430055888642742110358096377618087338909554367093541071141778610138295575110494344090922366071233535044005356449408162576596884036768990e-1-.110608173827538746924908740716137335097918594293967343851687288681069354447638821181658264021332099300673495828961885069028665818073112213299119028522e0i
-.738536356449455581540549947514090892890889249702210155504497452773213097926533454801109365479918449765246881879814224744621866735834321077825927747730e-1-.515870934969386100106993324463794708714707892180527603257054277935381481625290483738590492462559242137344822939163073588493465776995440298439457321211e-1i
-.229384112890630015506534405850739189966261022282946362079185413129184379792319046764684321982947286130361085243945230772334949789180184985367448673015e-1-.115436140105251161480482917624364754204555874147830013203920566080098623115635405077983742891261109835265677665383684682087269578680050157674311709452e0i
-.403261262729032819304707913915354234279887035585983173225063032015876425615368773870237186473512210280173718236747300669592468653642900871492381460949e-1-.118415515977138692521264220630290439972052460005336083490876564400977611875121364503727930190038778648523805522726770803498434919899045286660466803708e-1i
+.263066086260062172770891020939030042151130754791493547562721564846835434992090479693904262843148631634538885661735766325748353299843846136717128684134e-1+.953189327620051467773883750686562129621571283418261895009545076087210718634768086780598127720203234825896480591372044325148376361852224695205215146218e-1i
-.183094198908521823370329382804807120325114836593154948036501152156036786057258907087522604878107478540148236776327865899270177703477368212635191648635e-1-.900320593396001456628178120921897666568712691278073959430650765480347870643109425241129523776276357047943654761205903536212789905534555794535137919969e-2i
-.807755619533072246612448523351234659803200866000833692128007793723807054579031835227783160729184420314655003620347602279492760305359368715823681224670e-1-.214634850851775127780534715219033979351372273605474358712714186673709847208648040219540626566241347347011636114106088626596883590033295163026211546734e-1i
+.103265249223641849737688409386796737038862546023041316509754339028821544806009577785132263535073374359234435546364959690098218176130528425704724311121e0-.157698502311781255615131158764017047104749782000090418909559639778549278838595519001607462363162635627007567224761773376548963193649603292049239136145e-1i
+.454364285861366445944142455821069556440744187020289119500531227579186371037032547023137943955429882579772984745591078284724218918914054987507106516776e-1+.127226024808964903405812283145327030766192748822676037960545999216198529024991244570344474886816618311181927848230411394560387189801682404275814031440e-1i
+.883363630651160195841942845820113472217921397675244133062778771918427609943569029071783270698274026539342046183338072044642856669283925658117451384831e-1+.638431072937237514661630645160927612747447014752285974400288597665713152371148926321173658061254225113036585650078086445383024203494974553482798566616e-1i
+.117958150109676739196801129807749688763114232717891220080414436710780438201175367916784871345049724471969984353236382159407403017335294097699113760516e0-.115386960201027352717499623303868195473972083543700447788487502834194599808016386998229390112835483823722394532461273732747508001796488786307073674888e0i
-.681967814156600590702990067774091220187425238442682764445147454219697859800007545806770618499075087381799028098647402377465805195273091997381489013531e-1+.164863784745602201133926400571799320853142329416961433949394950019276208098560308287041701843802386258210628055997304818654498638158414071134283796294e0i
+.415035535606016962852144907600717269055477137704254292539073877749959914247088612028416797973563883434520743808909142444518479944492218730192306614246e-2-.202944314377591448101837427168473759958412374844096991493562740280768165217890492304989115614750454760836035389174298077721368694193495694396236680975e-1i
-.467549314328132196004200026082833087216397359638860025452068464617558816217816109542467276160877066833491640493551307326128819593760635572181931653157e-2+.218280720996437292130697097131934602194142300742290103307142774911081680692994600906128249339336890341169056813861329070882539830496041732668519628267e-1i
+.109244912881712061032949840682035363762697302086393652852836993952397120642085571138028014810049817590871923180234002503433574427306447868184415326597e0-.817346303221998665057182496912696788115591684447908509627576000977040879509055272611627150071973430882167197058356514236572708189569182083293488447277e-1i
-.933569411730149205176652902793928742612511619174949392334713306010645898164928575684546024246918439038954103570913031613989644977750309689227439083785e-1+.379598627863712571919373368258503020937876566951929464598448336306090276553045709398627687822339895229062376538245096881382740756168391043914748416430e-1i
+.354978902549362191776840165686429496757592662665899169553532509829103578884577252697302714960886944627182683500097761582703574956261114397473366657304e-1-.157362491246239519704992006738192858164009531806162975352438572740641490112002115748276873329875777175655198971236669327569664773564214079672101100830e-1i
-.357351089320331819391901862017259561220185159309201909977732145106956882843411995683520748086087068562664586376144362121740677055501699612573928779445e-1+.377772054010875885392977442594813769948019942650915874150813504474588888358408703788157928480580003663702349148578832036709242651015079696048571333014e-1i
+.948119366060400260522397985323918923384849798576735399558742799830218713981516552700435467866207761068937822751668819167494064972419859668163224055042e-1+.198811709451267039893891845377216931323114744968551670403989550374809083624881587204372771649322571584256029394310922085442133777583165040384260809464e-1i
-.151662825563768637161830849149207004291563254958808009958150765807694077089033973106612988831664372457771694125332052815832170883895278958984370662648e-1+.383926333386824648350147854459814900661681936944823338878862954766537938540856615632035767815436545812280327001229132790546435486909459595926021232319e-1i
-.137296430176693626340270804520730794198867404470625328914056756949084606443028030320785365960723035750469049257683824420910665727174068909491588256175e0+.328758359957060040439668013674722547773885532766157409425235952297612892988400058039110309276209643306970274846025062491629311367920575724601886677954e-1i
-.145010409143126345059224347709338703172166344428196585530859133477166179338900728594156623969922295885265445744385641436969568543387425475841458210235e0+.301461211677252531731277002881117158063581273879431244164232807273823172478062345742490443086810827848320115039037587701907799823989402767251506240187e-1i
+.117632144538851051708771892683106250312557465883387238804808574206017550796059175243191912181371706524344931648496287679082772653628828330752092956531e0+.118534794286636319105814743111347856015452776194821026446925369489345044897401288465619996551947956589098890330426901558142442440556966252794685388976e0i


==> solutions/sicfiducial.82.c.150.txt <==
+.883517634722283293319410511403218010644066552645547014643711346146307107803911631737003415980040389684966708464189651721828551566811572545093986898142e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.303744912436901829002604182553951269651104816014864816062954590306100271141903840473286838494438033446927977292182419763357243737643607173254526198759e-1-.598260136928219432649425283533180057544947698793359565301845996928783169253649001689405228721512799069354926133869080255771043855736456040608749819043e-1i
+.543849661031096966635811604368830758874303279544086418404252063105323691709240479543962066697295489805723281320478115551000819386560086683717362196535e-1-.265870794608430034685973772107442672283696847943837243986987454168505903420691061851459228853756639163493385448183946616002736134408252255920934325754e-1i
+.113665145299294505961340062016844081504981290152299825932464007547504320290564847039857902861824935634121329864500160052851722217303412143105645633103e0-.976794193877157592569522576630658928472700946707806938859703771874770599820338768258865807981359359934256371042529602614000172499930972268564182110629e-1i
+.277814428647194252167428252807061971453505362453917113348765549315239815927864362875130026977091586429766574947318267644666255586779382338467487711004e-1+.742852047876990012267062508579606411107112154437064083798583979323241156515931359172149568961000872123829284881616509843563024516762951374008843956436e-1i
+.449189283784069311218598026393203428618417203090973778243957968345385369214420043250918297569769639331360549383735504263230326004729279976433364201642e-1+.657299158732148782976913280253464374007370001324516324411483354244452234323758236455986955700790235972606815203118065403093536249061337034236826999667e-2i
+.386389034784881847634522977264995918800502391450209436521070180708456224879786469383379452739246979949404130937094058880373024771973712020739177880754e-2+.701335779481327637036416771851544213718905304090360610718474008228372191712250559671802846874626848793352190004003986667432280096994316792468687894826e-1i
-.945237184296856553772741556827746240231442770118853079931811758323171426144668887462044006216906790816134972330906269074609776313670278878261624931893e-1+.752820867324401795567395413347441003760547339891934217856164865305581672486172880605608237739125140360620917882461452771016729662740618728720461968211e-1i
-.327814169386047854472866856676712521930547333476884651010918922558306250780661854300352507890684193658338073238170430180731008584232449011256831443100e-1-.109900999042402901288985470017305195527489532183153398234244526378949876281264521656682800144089400718505657016493751900337179458206198220680918944747e0i
+.769286756765214671851861302504817406988242407256333117986250026062010840473955963275313143072891970718471853874002005610822655727348227084123600157868e-1-.163758798696563436895071094821028998009579729875358705144786138358543635493278268843113403514766089448101951745268712972039702872357486279684701660505e-1i
-.254137699264482921512656891652319501628292153677939370676076919779155258645952836850650875002978249325483921896744148700707551506832294689194245607553e-1+.737065376863107442754656622121177785634499835122217697621486973415949981309556824280352040965241347992359448931254021444908044004067028975647572404179e-1i
-.389864312078200093960600686668723363097165588237950294491779932612445838588018155351866358700105020727650465504624260294208874953227220494556305240650e-1+.116377904259516224562444496001885185405134618298943558747153954432148160652525714594750709391836830103677922857063682379744913810102888352537362225842e0i
-.277549989140813469377012461431382200856821540825749823379977040438098359363111388571352796908090717866974311771547495491233979250186060729146285796400e-1+.436440327917883903687762685692683665625508754055849316214971122104559429341589108130441303286079230999592044913953141585733062018544116179472908717246e-1i
+.318392021037962465479465441969930448518160318648642976767162955974704401702595229937257461844666356162845047521726409882656458243899475139664515055985e-1+.330158067837921945805051362435573400890279298772762178286880976282409262748336912451247809446191428867778634897095104848075042134356431434569521775373e-1i
+.622145173301462918485719779421168303063366798277034928791534821279107685236669346036644549429551004344448877161964870955054295447477618822506439555097e-1-.301364085951182876451563041582221526725185687949907234166994670550991520826188802762824174761093747094086031143734348365646299944292596687659535067497e-1i
-.132999116441224830096158224850008399226417355612666548597213238404318607549478107701626376077952384787417215516778289783730238878363461896875290510873e0+.876162073586297039068792060011373620131568674842330659988582892513426038463101720899479072936467841783859274701489185143656045820377272929414372392815e-2i
+.122116744303735804185447264364155229341105443525564264128716219257334815766484928930478316193983945749575758836396366183513386781359032951000724796273e-1+.535098095840786584909155002446000266235165657169756624551357785661759696434082489979909153865695510376371365618740068389513997443177650882041445531786e-1i
-.737247755486176462686577666952334562323758744964277443509445893717651295150633112814764215761139105138279992032698709798854222247532449994659399508071e-1+.478201575196959723834232575163217329381040839159751719133545839239114007557517038625136037599056620569509917909916069731970365703608396852071498109543e-1i
-.142708230914847536970462139344317102517680765773837330461406888493117851813476158508333912454205545086296661781049242602774108196040407644214503576426e0-.305403299327873839799213880293611829324483863268041678505896983892571314516000511117181147752947432264397837544770870465943973267993382684787039801704e-1i
+.233707103885271281838885952033588241536562786219689001474149717855188713049841120936827180423456252209449212717985611170355402606959620156533972199342e0+.669641621359755897687050200618465554260044154724059124332538631060861922114364199133436992991538544971293189580238463977654864772966494132992654068884e-1i
-.169880436413596536126055501461881891260007479682290281524942816198018102707702514549189893241743747212075468491723088548258873528706942102070266715889e0+.277621736447312123616172020807820217256799395943769185390734894041183812515735445746424311058224459692110195916412899177939854871658057886441846773238e-1i
-.871162299743114415291147796362260489408827384166222367984885747959402587118480710398659142554253767772563863293090006607013899425577274274813764528712e-1-.369686963447878092244653523197779743790968691107725796407270484130160520407092359851223099796533890998621306101952281713394474166106948383055539924589e-1i
+.697573408332414412699145524117854992628858542194664685372026439492338175170505832175357282371695056387608703579815774062041976105727030170436554803168e-1-.909559656108146307931538186810025397417277977743378899649342756760164115254121044118947233170839832066901250621828204631448490620923163152489998628524e-1i
-.334947422639383250252218043687611107325168418838227032471548414452957637898886767656282243198982822457310330689749037226111494601029569790746993250246e-1+.497693784057882380485332702743829104449415061720274767547700697500746501772371131384071808054254148868622375895821621008843561870334426147979575623104e-1i
-.247480467854016924106593341245773301067366531929815714327810046388547410026766792657825429823727772583973977205952760134020830676613970624246192724286e-2-.573650416466956081157257594307916894690261854230695682756100586560479454643976915982437710791248629239279673358702235658939485242513342900931867545848e-1i
-.944118909275540861820658876226271963781859809869607730759095539160304480040628344860113851654094245236931276249032840167632551670598498114289732758294e-1-.255140137168470302723218615513095688674203355581156067448125453267282165732572623390107435741952637439937803784105830810421954748137335484973457899505e-1i
+.251158982060362174849630972073182921622975883106602447989034149762631695610220170812353409685302723678200637333415038206627882753237630336981557163166e-1+.394932701569247921582624777368426298204608491551739094466971982577244016923518143816620301789219603221032390167058269053390183292025936161965671733342e-2i
+.132613904248198572830576966230301317104252285127941481892548814174936778764438478131931283014339649874632516961577201028614391196114802629968576746092e-1+.638845274387631742514236922833675862721076269454905052791734667129391192562832783395045382626253447448763415063781367243453817989091706115946320485998e-1i
-.181778016765058093254261993104764084473233379647462008410973875638707268906932955548386769487825476614995379494216240695299912199313742531700718176110e-1-.111097055242978031064407960574168174899414379907473751577865629026136274182405823103823394477879688060774163831155642282763882587500652006771835608141e0i
+.113099062526578935985573075132308860186427470289185976625213315520771757601620091258279905664594479974189133648887449251859768369971258706236561281247e-1-.155430365872590868101209001139012459039871513594604778894778946650170956915811687544224948191257035732870702956150422589718778851464417556551294551197e0i
-.516636118790423845326183663400888412509559174877014270709830612971439531809614298424686210257754078066709260787597391856990745564637311918779537737097e-2-.421779817691077030111116241387162000225962493036241809222492653034313419451599920368384292873082083572822277577651853260207225184973097361236018164390e-1i
+.756493234679900820857740525951761131280972488459610460415730219565137277928559297645721362126380573007829303172530614712034677150770117431986985834417e-1-.513287192765677783147287549271044562673088819840802193652563703525830956390133409011166443818135665135681937051135185179842052842346630640194890653043e-1i
-.120674540756108397837384614716034013324435850939501918651147655468542358636339619052935212800343651220972383980308359871429841007266234103663484785167e-1+.388560055574176589446188675932058621986611441535431222057885756121480082058139233136129066474698566228011457494994080222670495678331107420436975406011e-1i
+.135695444688564878039918386966266325855907414603496357692281696830934867612353796904982811655780754584881301243663003531107374517443430193508910355689e0+.381603263275947904662373791455699054956976638484109243993631098308333027459901133210797470898726175436812310087492992316389122489423034958625732133069e-1i
-.436036131481478386383875220180622571644879619804362771640912404298341308183191505820260756614921264757727672716613682750736989856652165448753738308720e-1+.126119207094010876003986934802805770770878974796561052966867671010483655091066368670073199855707489914859839496373124941793754764246258455881249225246e0i
-.558017531383949085925535443867718917793293183771140832018278141002230129384822130338834071069255950630887334957252073162695756171357489330001493557550e-1-.965926685866845667210880731819587002446235080191158149014814515564068315808215296410297478096886649180189403182840719547509942100322517503046621086040e-2i
-.456259003423582568241379825094489232293175691788239742447660721770085095249475270068439494206883108401314763652364213202573311573998555488601445404548e-1-.171803671010377104935487264881547558101587043153251272222986090255155258112729338952564009303686090373875984347203847551133093349020214195643377412062e-1i
-.347985294431329126698171890479496257910955202669916784084551063462734872677461819254013838545738491365338530758490560250469593347133920765327540393184e-1-.144241754245154924898628641300841638019261274526568290815540075127073867846735904729798411466139179876968292931490485141774126091000099980501758701905e0i
-.385677942882669489365093489715856925234530572352922518828701387337847671263014383740957648860438579056976421328676337190198337914427250906195234312645e-1+.138883973823182408288348716662968085455369884700594881393847954051920043363033614744006496116686698320324729158394669315346465122231004834269399755899e0i
-.232249607444765368888113180373959842558262999498702077065609767897651995359214016806129220640250039603495171126632006914815113029272721314911013596410e-1-.454219694888371987531648427906583717038794507278434649758357951908388254161151050349965925226638179321654829551347451110071347017382908534143754292060e-1i
-.696908289081108652676465448763816027260120400550326414859086813490657260798268593711065449234496278773005409065317443397654621986697524702706320362686e-1-.466764196627032078562084753644609710461237136097641304946942015343473190889301419118146498140628575069864734820209525552813079654767798746995472825346e-1i
-.117324254635665259076223535769855943307571234484073522952839720962479091303648168454422191867425815066407279791170958936277481566757549674621398708155e0-.276488886607775236548200626128912292710363925393661253695083616822632878783599434504165765901386551776715862940856278554275195979666492344814848327996e-1i
+.555176744744187058067686714556640684011367181284832686598420408561020030886396647485683486624906574900312573815760999279692493218990594930902159311908e-4+.557233839204845563581238091377281269007540827617044894257698293300445166513944443361101605143279896693504858912432622110723187127296328554121701213929e-1i
+.432501142418349422343693750795208962389176902599131470525110075212079251702148115732724420000758590623271511393114243566497896028792009707502040736302e-2+.657550137454531491431959986812478328121304980234499449215782686315241565613987957208072452544674050432077580224477605132826311189089669293223087673198e-1i
-.130705844951380543775490978208580044536936853189147677141867858599789126053592037575078223630735982428968286679037243443598843554451546295940131896826e0-.161609309737732311083937189146457840880891062272713940612102812592595487267792776572964883018897347055020465575832455125064245259202125197599494974817e0i
-.159337152812636988407378055396882885142821792705230990561764896086144612360701657248133851616097732304337704548216748761709053559677394625533252290591e0+.948688039065260776075039216817407277430747303487445923966933910692130740249140512240898380916751381590592787469930807980677354629835968755813710403108e-1i
-.799902194845883164574135230268848726301305282381675750547259860545971643831678587185302927864691638741444923616303097645271102484211770158108763377982e-1-.364136205571273339479475806804855747353795543419686498499307469358119110155257422777711400918751790623363958155849811199839341803192924501535444694901e-1i
-.307274072407002330099316679445302357668216879674863588505196200884668573817191635348879324331466640134432096180664007515155945007297219793684000842968e-1+.175748684302268095684673784119174014033960227404500658269933345264333527721422479015420253237052832970474198865198482288564591704215364934619457751899e0i
-.146074555759806445067185705108954123522833193617114354418491545086525583591271290096880742155996554763083067146536185475233970004901534126456197745158e-1-.539186667032632717598849629010059685941531729650459887909723193661862979135840844378976909216214794631414638105011741403948229189014303383376923742450e-1i
-.906540774400947519635718718091384929987150820548900675429882086910302774563180338585471190488712184615171857015719910064488498237323958486818473352623e-3-.150171542900343076414798685162206444676904620928057203149556030148348959312758345878554520611268755876517268542239239520917959565511024607802755979714e-1i
+.241050649678761107872842715452681517729190054880835455745963450536479072463763307200227104383794033543319766338012592026557679458192468551100499836165e-1+.223105325106123404605001491652267286309694345768976660541501104115069525737431955851652715246384016359828209713562213109915528021626322129208608054127e0i
+.181141751862580806885919283596702911589541709561663391623609983918033394957642375759798312888552031421600231308449562943209443950708431116478227410151e-1-.214984894875729688279382028951934333495694927825304190152337917221036738622805906676093119293090832913245516644974761547035876492057434093974743975883e-1i
+.969720907420609197070782431035007090057077239921114721623629026517632262845344354005395266321280066695180932243742113755751810502511041210068924517863e-1-.180163881377011567264567124941994527565459681740109417323821699539873938992446997367580756158049957482681300047322398012794129630681343934500520066826e0i
-.568029104025106493205315502241573813988701376209308121343030898215820851067193922059351494696617840781727022157431789469052709158089386401910345093827e-1-.389035526535467999780466116209679908699353452848706429241387993067959045633752523878611461452293590427638137297529017237057686530395883681740079336400e-1i
-.101199564742026736240698934389506983736985308848060237461222903230135049094005893736358769198249607825928603530489255812768614442267717231534039898026e0-.288756311775288792137648178619875137000862094849329025352219803338222477043285672439795281112775700379741865371431441943070361687006365424265229072496e-1i
+.139068659141523194240624404627427080844963966816692471139425517184771803997615720330571212006212582754793546292292842045875259692156655279018745698607e-1+.580487174500712625087607461655379859920514653164065167301907565730384854725503473727047944239616065887728151017128562743198254364689229046668617995510e-1i
-.820081359257062264518349522856384711464192086797456232479523430850901139696922754126423559337091714962363450114182503769244430382050768734550116962542e-1-.445919318246835601997398704264441129671361456581415801140393684673274385923914877012220722347969743057839824433704256878288983253216885873610991635402e-1i
+.655572743782881167307045309481871562288261995914790736927744892388752266832215663556888798532828446421395326427825405422640027623102812938092454446569e-1-.160235195688222033344333904445331954256091116918428561842425031597845560136630862413885527292246339451931407179690526906849169197170957987289626497097e0i
-.831052717412116613635917636739156642535228139439561602695997116541075231705989708038547467164280378967746071546698721417117227995873506385752331004898e-2+.134542786295831816439390494003009706016631886465865884892284993677689925810344814116834316495163955870490721612450156999644439101566856569598935873894e0i
-.278262778979508200326649190307037301622186973058789036723537424414731794769898343778163973622498365823792858821865277342047206533453650782355202323355e-1-.504667559033283310190526699317310840517877500500449094265265277960732575504169778102781141332751532588530165120321177841674511357703436059997407827049e-1i
-.827001594359988717510715709736003771304032335313926453649223396402431731229470078895889423213511178392726605482388902723472364470816251165759123998695e-2+.753913138206223266268229861873124559117073737522088513422169478911320802423968694992484130296066380613827249474407741270567131730950796695078162307833e-1i
+.130007043372463320895720851936505980305784213633325779075564930991919923209351611981025085947439896926863830428539799569576493538909415774121037245177e0-.118883814030187166026274908375603327790453388831088063586831184908943160949245957435954908385306742559634960032850895459830479236488248361035364595511e0i
-.277739348539847355899574055788553051344120072724979893365390360575853377311008042648603348141067322452277005869123999044748171261535330638885929356815e-1-.101271128894983596853391990933853821373350501654559607618412393779326014195958545371142026634662592029731588305876051209242960391848124403578173856523e0i
+.379788992566691611184410757360274392112208922993141431476601080166327950877233438244723556970740313782625271719346146230838041999557324585251902833735e-1-.833472013182462614601333900784999397726547679529783599822662781325143006674790371820935576352760538270541591174555723761449377246349848188992962384887e-1i
-.469735688738764217026650038342603962517433268566267377273581356369204686447820296749145089448964446518413294354429703417555179693714163240484009780861e-1+.753649847314585091995015105246834086901363651060946982103891962881618578569144475110508783018308980591283302412711705844019667200706372902766714990780e-1i
+.171592568248184583513185693631747947678833674334608973397384022801627884092815379412111425967005426065213456519191085531025647197919149388994158314811e-1-.149164544542498040927060445153952014769819157102839586036025067853146400428497617767235536393875122867798623569744311220057395889231929350581897675626e0i
-.382828379331548418965537118467020455174304890958889785299844088018464233360520988680776151097822728964723643597260298173111611772202379811891223617514e-2+.367092608381384439525956917832339457948350089452093204481890203459395195991560165432385311751730225112371788330361989900996326457940513597302423235944e-2i
-.148748506366506386744515389716412691390435713008475001276147597187619559082368248696958495478050616130942461756499004075631672457372103314642748175962e0-.246521985781139574639006802365833870846598287991070360763240134964185483904488825211576439092538016739035387082071206259146374067368017920319958819378e-1i
+.258975251543823127972137141032758658362872223822878755746748815592004330611237567752245240058159007805561851368805028353597935179924210273329227446107e-1-.188086172334891403984092571717394928547830238876184196991534175685121814514041535769898071882700306069324257866163748363078484672664395445226700299970e-1i
+.607453748758645905626812971053250655875150856332272170448721083378755672992024450576985314103946356643828814662671269637746849463361651700150034114105e-1-.716479361637379846874030245701768761497888636860104163880515141497025381920785471206098560466098847810473929144298276140747817485378074819922567076068e-2i
+.157827078821815915738053225722203609369523744656585573804022573685764260083733629448839665372184934335620292414143084017697286276014424764043270721568e-1-.636613246104114740052642072687415380066970705015995322907455616430570299092575136723479163764048053173582011569073991598386056593495434706655664731528e-1i
-.421943618238998275501294953124217493462203980033013598057758015293440929995545211672120712642122995046509733170861926857790870798573768171858827155356e-1+.110705522969198780807255751338156203021728658804154585090413596791893750308643309782748480394319240697365213353032220745011734581318723884830693449415e0i
+.492062690482390119498032763419077344675104066983636538915129105080756591535976647931346417832981209249435016782711696832629749582362844374445087020763e-1+.252326725222441307450303138161461194922852587870010353858236477764113719999476773518849098834030144859338793952637106525397192815113031588603200805019e-1i
+.850826870343488708525537153305142600488880493512963633672369454626519033508390199208238833041809866180949521771216722176007327554205451055950649131847e-1+.978378387560679078822150276491747166370838009012886541001935283732385619905519492316908917757349295238374693493537192888233049445473755416497714508405e-3i
-.438476363666871905327255021985262090139828797537706496818106628623241227417005376310311899466486038436313718654377378581181543124300664542602204711548e-1-.996569739669089729150905546020164785743273150920467674443004310339587826349632975602673877747073633833086705299379096207120557280087042221351555736798e-1i
+.212381391165375740534921648379936895540702172961735096138877894068015645478287299242333706856416346832256458150810669222276012743716976576301518608268e-1+.192380769345147058956051964259988739068409676915749948562591688230413846165271520274438350938591415961139098726704276823482924763162961477109673942208e-1i
-.763086913015418537560056702371390863703252893767487165035031214326900167798306119036840343221179637221763715430583703831062141888537119762642445869158e-1+.693875445130882324715020874435660594876007232711278895535027757873711906184070004088809489811925991192726500466675752485749422295819667954970695071166e-1i
+.685693897332955237829727002729126183847240662072677337345420225247375663694811059803665994735113220913139278051900417881883319823083617138259852895916e-1-.267737182364075447031591744709866192075647024740351978398257253095958467390950134950009361403565285983540838310212184894660828678549198034132248472718e-2i
+.601256834630028290244861648797002101199423971033223297426644356558294082912735918452443269521704564048379896601846584725702389005370198223131718802648e-1+.538249985771802693856335975285613061672690756392169139449342190187078580839850584083659020791609458178831774175218567066819054169298985321753314925084e-1i
+.115478621225242829107303308524632341172600155738919334412181804980932331769244459128536068449476428192351020001232932593685291662621508426101342278485e-1-.162771120353304830434606282355094724669645311956275533750632422292862526709692300236384449160841339545250633397132987146356865181346980321606699666108e0i
-.105093244983707189314527656017895504974459760738441790254082385895588698853252942998536983739463870172897415365810338671285344261332334500871106631338e0-.112674557235100979012692942850786778728199332772332094819747916195203756026387833302314164428582049529396576411786753485997290946548916896989718454899e-1i
+.132644834167669771494033300215920121161355473331977711264288138280132068158252699076021670983617247096379444112705063378947150442872114171500510057029e0-.970398936645607329568809102888150201215686906252639507726526680857415994936667550544818930740339594841888682466906127636687175508823898012033383184230e-1i


==> solutions/sicfiducial.83.a.150.txt <==
-.128626508562245089986957042465206844407992003530739260249245960845646326048361925718913415908186961171155540690458537544332586321955381002629556396919e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.557943697641818991886956060149438954693795174854249825442528701319296839672177338248128080009414271201700271262122777884036989194153229873467062435250e-2+.675846645240454590485302332406649980685546121432384164831621002412365824877048029602234783984942763312388375729931486243721268210079624153632497235988e-1i
+.714820634615589816959458281439920276352467259686328300296738895185825676008582287804947288528243954773422962667629216037661282013195700882323064392434e-2+.489253056652120654754308194239903695803968399436508024856129752934608494772139159002008768521858320292030451585835148063467431039194895913759721875697e-2i
+.544614884411885382566342524595683658605474381261122373730826720903825128994823384491775935650965431637295599236340197890567742454952850158629016294786e-1+.322432769163866405949600926855067885697163919937622936805039701103527409662913554399717633682021696407248778063016814232315017695871418731953460701171e-1i
+.114328862797847281685268984078058312469704383199583849042264705781847908694940369003818676134927466825530467159256644125097615845897831176670815157597e0-.762439041795987281579673876203770007158036348270110600785532554313077240390660392726474064485055919312400980892312512500794624748166839920495232232044e-1i
-.248161487027020410656652385848828407190990345769023710047886291381202215122487678039500511916095637968793279329095806715464427919674114005885692747323e-1-.146595321752309542054584219211135304502032358691447400226280842919679150086290917732075044456424796403432743541044737254652283536900393274677074985782e-1i
-.142809606641374025606659165927377280720942903218092199988133618572493798681023322927422275717289202302648239296383651475341485276857908515758384009216e-1-.111873148224269166081688905806678766737091764266212508809312301978564749246798168226397101367484824208462371354351514402366549724143694360208525336057e0i
+.833128196630180620586242718959988050406271651129282290795889421039358330099383191013556582557192630661411199450472929200126241455768320231860558019455e-1+.349242976175238640098091337808622809802471919123141208082804276887878519936923836133984490924997727140804065636273491938357839488571376446933633767991e-1i
+.314795800377774464946727484130166092470695059421751189688186375780429362576436768377022017538315126548845379003154675194626211463142232478764391984513e-1+.925519179487536539017411140379471465527574565571223299071089064123138187882933263760980015707035515108409456192568424197212627908205529336123715493812e-1i
+.681321814450337231175370398288053677992682089096992343476870744576673034373394594753135151057740262977902444511387724483405610798101564950811062431587e-1-.533476975672109567007777441277195211918842296138937294700400406566902085623313441582770265463467982572378726899270703521485638483551867482313296609010e-1i
+.499827194799025250141983854151062916414429431157435845356639890372753093939300655384798649017047877813018716628895449863244731503121702962403846095571e-3-.128309776307564839018652040180111980615787404628621623212026678472129027856679034427391868498504033054941277011717804335326247087972802321172106638497e-1i
+.103646144555358457811391840171678989811731840735802932647246271851684141668350880675843214670834935279195854426803529011012456878785143181129655891101e0+.688369611229866405296590404126491253472679152324753481332729201072403689378827625550207016050205468464209327894707508285514092409152986967960180242027e-1i
-.564990806502118963182228829225204952132014811450677891377556681817312269668188500773786264737523144169223674781507210098631882074274469446803686747357e-1+.326653540650357157179947240245674206674040996797854265648745761114701372138053383651660821509787508082825054681284467232051272356653832217999757144916e-1i
-.772552918843847309475800544356688540427077296135254800912180168732571285928900906734065403581344214418009137492680855411843427771961335442823582823681e-1-.309650960277266524109100944655132344206392627339528678780734646540432800168166957556655502808674968381954715969160384559605645636731830501614475871933e-1i
+.153899141376852355905630419147382125643011586702471130545022698157394247780987664152570156654998810395169056096478920948875318980837847582613850783528e0+.116158955505677540485562598510824549490590431943713139351028343375570594522454468937156618247659512433291273782124056918424576679745947595607752751501e-3i
+.822342225841141792346559543912980683236684205564774432106278072938386684823842505137828683013334936717818301642522074241319268721243895081569606096685e-1-.811656926987283273985306878481304883083500576221765289594066448784068084637012206604599965679154795748363133549837705589235145843326556383454418442013e-1i
+.428843998037022888526662054429771050255204823618270071105396120931369882239136536410004218128112198473178249023322971203863225734038562193006264342432e-3-.138955251449601120252788193586521739940798169804123171846703276312104592098215606305935700013925249787072117298956367422604373018987140249578814719496e-2i
-.162213489275930708642404866512194582600470968700837807503482913267857838958466008379091723845864580978925037811538819964975284931794792135268141204352e0+.813824885459171841551218786280771121855963179551451125328233057776920318173313638211738372144609158971380723740817076287110533541152436804023796506343e-1i
-.254371173104561322693201383978100199567728478603271418993953426688585172412226248177235514989442894370845548367665840625279904142874166896970264819190e-1-.144891153163870236636933371657572531970535542508291902862481007206819517033521263887481996546500015474653773372478636942851480460299516889959529112376e0i
+.133934712685350275045824064199360516358663873819478548446831342783426320011331505576114578136589578525561149983611337818914026344887463228586524438902e0-.288776345573118876979266140417661489524193677682780673981264558482214036448306302178835765911995874403779682592389954394420305751460037488705734928420e-1i
-.755991672847468970175305927470067841396850144863789417647072614288150027705285407612582323131678160101804678150158921075825712698738048336713727801415e-2+.912794554965848406301986720759939416817240948178864484912010639547777027468279758615602522425201372263048504422727494815775987538041907536537875326649e-1i
+.141610742623360178021823296983661784390618621189768629536631194389717765634981891492222320738953872541571860516222316194353673550447121287011160710374e-1+.592171392584706535060805317562173813909092502217306248308473720483444269224249488552385709137598431903863158842303669016013206193054144021350322002641e-1i
+.373172368735971977241178094725253262940020297305533718509130716987225819787935912043841445995171445135194344472143896266630419275675035322221814704978e-1+.335196986090700496369775578082658808151233902257289983908488383565951751218053804076639543885709074192599128751122224238113181866438131823546111837704e-1i
-.473446158491109716884044829887337613722729504163347094391919368353109177765990120488103064414923937930537124749847279375974593998739932433099534281620e-1+.306379214660741801605289053174206933317224352833472532257755310951278095093022002108848420690886944040420250522814262730880987782301092711445055819291e-1i
+.402766200653331180190776126916949391716414745866918690279544401978162384769546687087360650617631979160549548250390110278252992142662662524659569165000e-1+.793401988489449155091301272482052933960901302539705457330859488408154055862385731604376701619226675139969888063985788282395955131691845246965999189952e-1i
+.152887218780935250127214595563436693211625869358941910515255524071747021378625503017649180300551963420939373424805303098397548383557829751643458472325e0-.236566051281947719832903785683523963432219599005423328119833265520936110949380035398713844810427190449589270333498610905306903420728072725840375561811e-1i
+.274336479482068234869617060570909511109498571166230710167101583620877349181219252962467450608714541965353205651482228141252366742746072133895743743979e-1+.727969385881978010257639506258106249105229399972928587497498152317971804546855356078017230360620504128883842444427587234883491400112444764494818833511e-1i
+.115632164876153210734088275310184831441916021186973920600364130270810908123416602608960306803545219831289726321019133031734038217747668078058836487119e0+.457112572641954695423710210983459816500178215579614320148250024184887231430886181712395029208924050187782766002922143580435327350759272614149273948999e-1i
-.109741292443080882102285835238558602968223738776017743814127284341740425352656320258643586038070240223510002997183946256081424289490598949066327984956e0-.273064092883589099424880507315383729670476589997182490410172414426153444519952073063886940845097251393801618007784058873834999566678482460110309368404e-3i
+.503257350855719878136540578230552934047629101009813518411307207085545547110449081967502978388995104773846803894234754918517496208456523236126322218842e-1+.206433114002793575659372331771491848951123346514033366187785051890360630630254915739298667202031698751871746093123965941323175909847703556723560627225e-1i
+.695184108959732304296482348355437795679691594030805938733016118963534579545738983608112930900647242754732526663999464019089383420314342008122764166400e-1-.650989475227715452987074196829288836329151870585502460137055113783540007545972003175826362847870926216507842892307512542785786429989893675190086035817e-2i
-.245260560377024008264884043911509898778717061628724010339357844033859992706419577818643207016761728976324864171167623163526980537811638932086884942967e-1+.565289605471263776519264105188568767831095536614804788476878756144416098460133068234046053276369287126193489446529141960004986271850411912057249185483e-1i
+.105727231195983457900193661661641311725176904196951496150946229448695054048260673418408060417163377573660101387900204259338924754874886565644885363664e0-.176129349404595147183730717237873477658720214227014192442012365900723160615063154321191473139579705639607594836913936421244770457808796751327942099173e0i
+.891338920957750054957334790547345972023253642009387126660115267036633350256783183178112403332234308401986916662714745024552506108656506225495029932517e-1+.172327793758437560528345831333460855834489588489630397534445434336575998655138963187126974097340110394831389322899579924458581961199435039596199557672e0i
+.452445878827949636164362172724615055604548816759152078210928190265704152153536616669611227388145556688801460823856854686198211834196466992803403989716e-1+.268350690402807984545687681905127509990623489131559423015446058920508194418259098117707664176037283118444535269219051067847191268217701581449274763350e-1i
-.485036784570489140367106423792993290657424407414010310151363004423537932974934468781686141847792698399269564614776965610030225725861688947615377710877e-1-.213716668326812735416310639189710714617851816110950850943428249182083655418582591398394861385377677434697472601730888882281125312807826548982091017300e0i
+.154669947105125478599991683857099739881189147435114528572904751052702843026143254467212022821313096357485476733068955023307225746218049048471930433593e-1+.363328311700619452251235226586925608329586594015209630117521494166151841787900723041280605716630001332986163497558564553766810667582383840574587455235e-1i
+.552438949758119501230068448249570917496050754657742909250144533643656342430278167303978510281417628844878321612163360724995893700635461724096436842531e-1+.417561686581672080139412264181678037007408839003580193227212196428688092131185082805813586031735720064558504994383819506310798671362607795126317955204e-1i
-.101612875351370601669892986546396962434606184709957857888344243118946866970932208451581896663277932222131148113242021276763475287140632638603995179025e0-.166560124630970291399645733277332339306527562813342964573668851503617933370563842488024552470064788505420071402803924618784828197097501984670014348245e-1i
+.333118338622980191543136621817308826068306564286815783096930767174338705946768073372854955573889969848758809154766930105832969319206119590246906583335e-1-.269839940714029865915544606627636146368561656380303330967159204451445776926823404608381177535048859218334491957566512557939176390006124780527830755912e-1i
-.337254391017348156326644179909846402334219099827833136059939841439060577393331086409931523623876875105622648628547372409735723788623561834415892082349e-1-.364618292162719017918488029753345606357853157485287291047297795018348864255001412536764521728376080138135475607480692788560555897221256797530002598481e-1i
-.108988858793478211696772506611730653241720596602144312713420652190050846002308453590978868947801306171381675055664319106062430218013370534200824845202e0+.957098927942647102340412287165763153594897584828883254346685901061659088795009319400230540338517546704728003897567485623272918645229710190693348278994e-1i
+.111695442799120240786828377070584561113979754193301859360617027884502060008272416077099065106667798136461122380224708315197192801251999517898401065854e0+.503366760518539238816283113406969271456947399714871943839914411538213123721332543521098735644468378010902197467717318915569638616142938700821422571848e-1i
+.913408688483880172936477555675648866746092524317629674692778545659444568202382591175848731133889649487442629130220887442740687972182321619680163649512e-1-.174644075036000120339661843287334038999198732042330638740871808724397264645187263066976660431964886691601957088911925280400380045329089861632189014107e-1i
+.623792227954649974734754419805196548183837842310706744197030283220445521538152300069512658250518494924781888672484707041789659540867882582460277268235e-1-.553929923263871478415990163853998056069761648181928399608631138284266287253541832416224670918301245572205945242572778900548319181614428223584910354490e-1i
+.211028583509075492504785043965554522182717747463496703618139886526306532402285996404533371500672084862429580845751506936549957394908638724144190633060e-2-.725144591144323733797637490671968803398046362931096551527199215585779290470536070852482427070475914191091999061335344355868906939213553115443220823130e-1i
-.272567176776315331364391243182876164191254724249035155105510316830919911308287912917713062600492653083691559987755351611940202820898354537644164315962e-1+.689735907782568436517738056168880921028200933814605674721483478516820398132378430027672732478399956885460721900530577473968965761741055342369647391639e-1i
+.982907307402774411392020536087853638522071973079838763219837018631677740080753086918718281716442009627750379119135994291858905349899412397350313079753e-1+.195285426475060256259215600800724645762534535798172282586858402956343712308560316527380687674172365499453757192655116915495710008071461856551131790901e0i
+.104741960272983189068787282994158834165352246839710973135924403908138405942606340484534347349649274444673497756047669330610597183874913514770125609752e-1-.364040246331684568551228747691351130477532819809446068480942235224468696160869079163797274854693404922095938974882653555370965595116765828664977829997e-2i
+.205791920641154328094821819579633417961150541007318500692241225058748868830334524099470732661470951575455846439480252143775181357264039190062532728158e-1-.757489021381599106637112439539594885844141086448428410819012233615845312360467675525330013393182693598148331675101334021439316913957495969868264596024e-1i
-.240436782913742315094540800502520013132546660456386200047966356902340228114942298235027035651904871238070490923583084814971870560063425608472426150471e-1-.322153752123736108783704799257261524290824088603505411676792936054195099281988701709150613373043136684087509128455979636820131381571018778922211473615e-1i
+.294889849165972892603490838991559743826497764573318097446350706779582246855657659458983888092000172235931322167335291020216417504851805323168116858322e-2+.118350158038213675125094571260034946635944953549293808177266884313293513516451051745748911575913022159839971042340824291737890734506451446694496315942e0i
-.961928167398929400150380756841533133381533184084439801734663063890371145827989058123318684967312145962736216928358538173016848863277681303390075105976e-1+.324938538822244694771911365513746652037168850191753220653645069481431367136340263340761523609938293137572958647476381129847878255359093300634065802564e-3i
+.382073250354385819085527848067277571969315845689932437280685823239489910612689803249299068863512564310632311728920068530954693324656353969576363215850e-1+.163173349438239591972731514296110075753289527035924456317343786625626698770867859100609827937412364868364040075188644397119803658747577002045836985979e-1i
-.176008563060827884516065262938502996014627815363813092962788578945045405191570499621732297308801594177178275874259242547090165138898121755444537487713e0+.402091827047896778816608363920169349335850696247711045208329267820713903336948061508180257896527432044995569081074077163186601149073341657806478968489e-1i
+.523615246029083029277000075518320885213305010549962571964466557771857610396160433031839231888463564519834884128843885396670460102822414197167686337639e-1-.254615197376844558941115047490424318001898637080697299346713245810371754377648860611450418914904888093772692759862956055068063302920668225047117878737e-1i
+.793953093755556917570311935085665386499088402102143307030713499886041447512810753143708093614370983364158560236001639396940904231881579529923962636282e-1-.272231312721174860047841584281622242507605287087866721050598444333486514344892466974529419079121167087802236933911026046260802272086241904044018925169e-1i
+.562877411078011100703623283067808366863489591658860645267919790075731287278487702301809571822113167472972532265514739076103036917207153933488687314774e-1+.645570132877770452653651978931786617279194652120784538333833573467835304351083249691347814546904481430113599917325962677990854917732132714059897093608e-1i
+.518802535006528480306311319625871825374086734160503169055681320192253553443637257184060617149556926991437606370958642987154724353072147695021856953795e-1-.209222613835961121738692014701908730056434923873412694010795385724877331444031408084970573163479878051137422456615612249700953215526805741775803808511e0i
-.168698306070802681315842688964939253140510500180980736139919778535303671035451211344168270652458301493352460086626884931748100299180717395639592802297e0-.828270784332986700382735153723392849236328070202238332076808190522564712575183535981815244191664985471693295319879596918957089316848384389781894358762e-1i
+.161853321971788482735940743608801890853337620245742362417491234293044241526536426138828181020230292812832207574151388707683233371497796121396387890119e0-.226995651936914491788834585342820562836706390192714762133208094332554086605903507824527754597221627988404413424807090116535026348703510293119014720782e-1i
-.107481814008172883786909768854418989559328257472191398838314186136146369298559015338073838088510530490925292269764881146944547455833388802930641066459e-1-.426030528748536692530619318889495421525891783323589346974556138622380078905781575186642454327587272677393508863521263513137471540515668703443528854489e-1i
+.977391857624597724673013008987946479093824015424628310806287017582226298308210012653441017121669538474938923208863762695208722047963693184969490579627e-1-.264977565004880647647595765057822520243724166999096436071984528428970394181603560319850002309285256779913754889485999575339568643453954884817231079028e-1i
+.767504989725906809484240299851077877770306541770779683854426411147850221127437366012613908737381326629622156818178180657918302575300552986493156185546e-1+.154925161764703113235843312073686034631285584567845442759829028990065936806853553858463490882385171745776724540207944859173500822737287062360062926476e0i
-.116170371476274183334220363517369521832706949394477752491155459650413513972192999099963941249492664634690675680739875180164811075302570769120761381397e0-.750441142562030983384914648559127100414722162222161928941355032632607825746505079469260655045500767012959701498521040613396137054041910203499875768044e-1i
+.226292034606384092759141408367128005571275550573283278552891698042010865706110684719241304307667591314176831684863635156913715198016994215881348328850e-1+.749298125817897227199079563393580991971533694005890337709202100255456701500648218775570929349797445795311290343497661831510461589611462032310137058609e-1i
-.179805425801597568125574798568254526158722116486182605595625105253885174787475681649477497283653267270192107351191936492709510273497052745158817518284e-1+.485937029720908561738579956951930837382091635705661311816770299304107532849055813823913092124712847514809399396951068678610852855462149565219646781858e-1i
+.104710388572018150161158286490386678865498596603263396912150622218123720181873702183642678509153061852703161486627470154240413379469401041152505509566e0+.141138416149821042732448430019366461416872508455001724511864198313959088451505470450504803133586646521821498571838044077065300762489380887109209386234e0i
-.459018381579144920490942924791805189880450280027087623528790262598744136361623396823603012118228007142560545912272656360045173422656031631146281063879e-1-.485566943994471887780002726224506494149160396485088955535934953027559588053298838116145631857987357997213700833354565737930737429720625943488688248778e-1i
+.824829667172307504740445798868725721301834883228620480900560044586495187688226876234614203793240517775275616038456780590098135685026261302518821117394e-1+.124982382803071826258768690873041554323343601303576328043779802254301732543976201037937264746688987689868370495484736391554109338730467649727037794042e0i
+.812947780501722631636298135147247321068172336650956071473981246692152678169751964533981613881614740919576098294982244589088261084315449147218901256804e-1+.266980751683995996354587413933790966126631290056599744949424522723865718269474455548967942663131866065871097533192142278417954375218352887336206762420e-1i
-.921798925766760670431374311204644626520207868205760147192462136553301847871320129116576363744557119209191768591079174046020389670894390733236975730107e-1+.414766739278375051701751116112725088763926801393770506420619760745330726669058047206603779044240778910359106789021983546486808896669354623493748898835e-1i
-.529470401888328238115666479990308705863818896103254653505740364484609706315620712829884395260930053033317653351707649363563362557129812818394524628642e-1-.675712533011801898668461913182605815654653490320853651883002715503857448033795400317548036279603549689917791530536708667499585807017256339181159090394e-1i
+.580464184359262809387165023949790447348467941697255141234550126879682964680489933475319222380718745404044293601152324909588504415138040763942805534358e-1-.393240670607129061321758333000774274957054464524773662512631427307003254756173330413846719161328836051597306694517919116841499912611800151578169315226e-1i
-.120035475294150149927656955399649116311830153132970904346291256059992258921858677432813195860210855033632393812798452304393411949194657508672088074260e-1+.238160488110520415639065069383615820835919830512679367804544085786060308520468023465173951599762756320104301349255542830680157910973534076539388340686e-2i
-.305324289072405335154739466392467477277599490977607441255332882959298419049599870947680558981946119484303184570842357046555683278798545078667441799114e-1-.214744827663175316002858875250637521714611301646947031902584200808895342641827885756105884285431299722539478235593842442816412310569165698293136889411e-1i
+.301855201028395330972482686453695415645875920369057378199054245474500850151945709932681869831189711136683333086223938135732736409314883497207818370050e-2+.676733600312493949543577391890272087531129775852787077126675979308495938695529126212582359860391821071426559490486072293849787522780157181830657953527e-2i
+.394138991078668115671900304593356333990561824124740054032757450513633794148219374135652735294627301147387371263040097737577445609821586253938598158404e-1+.144329019293049577838147717472566128916249091302693221842806089419408288831881180962826084675839096968196499893593412106253055160647091162791356623903e0i
-.833231227435296166214928318525634092931095661607596368806697947328584408875259065126332399709800528522739736523878766107602197738004167429246226234075e-1+.255399544640007967187440491388943111935488483952969424364264798076920759873486988702941152430907296958492554215042411171811821870323960127243466117379e-1i
-.878266554194174993506692986264298934752233869358748170943924304249521559881690115703048552945729489123107053205567554452241624396165335723777914885557e-1+.777464126394222570262594150976164010308227518080464743195773648767597310434016156478257899233404610002424739667341738269540015748712306436479177496900e-1i
-.947744377085305638081818651176038566825534666847632861852514682301936679949042978576686781396686998120902664918075340495353719575013894555027484906624e-1-.737179053265359091777477347909245198145539129523769093493327032654425474213503952235107902613118333865240310841593528398699570212337526144372188766701e-1i
+.970719765366066738508324227488788591784527722468892592132520024473784672596533567505292166005705276339062449844109114845079024565095570855814552060785e-1-.163588259798891798641111188591264860054740261425106783509668983936688290047721972075672894086953219713451064164002318029279150035318629467521205161705e-1i
-.600038133247895233768988928821856452451995259012442575036392699233092737151108390506974574425109869451915027196244087243440270553878985536554180787145e-1-.235851233516757651956961556053870228704213799581353311790537774901783521170098207861538457398245364042488947017498005825684760498655540712035208505577e-1i


==> solutions/sicfiducial.83.b.150.txt <==
+.561959130115887788938249359609569376923567473606085772497436424960871008562157647694818000508192203366354949162225245774272036391199656206074014939265e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.104667855975400729314327980405745976605714923266759833868280603841220709757151609890719609306776483393771306999998060477938641611536320259513637280057e-2-.477929250273374249585211860046135051119870786911553258836744670567219844011709840815430891393541653123513728003614665245393100059458312786495029643296e-2i
-.332808492446095343421451872320132613768757382418052510668838403808655671361350252400466086748602913269473789315127216553181010592067661105895851156232e-1+.950677564332790472266590116567499631558610344251922353458483178081863753924028044182139426152729733298955582787359713403427305839126752137699982276825e-3i
+.945903198250402119211170112407756916079720262439764315757447437627695746146063859720412246639375968849015605500746808814945365719155097462148214846892e-1+.727621951142788674587431987138099651568739843541335353897501844123753630292910635155562754508875621200563383133514329838093286642936261377191101141750e-1i
-.376351728402174464199707086619678181840560851706118209359173947853118534382986154533878970913244880895548927778793565448357159106471633605480532492415e-1+.764235064038336219253801086247208927317231669340379841775932997407896759308302920242555876596982481410634601235258187333643333739025583689418639879866e-1i
-.878922332758059154777091579130682395636682937193610170653185736570773169412987676734343431429772911750278499194168778605624696468938534680317764634348e-1-.744356537257919761032567046227067659715898274717910319146064027256417364667183066646586839100944135750889799382820216278462785918246275687825292375070e-1i
+.847469427817729624833557991680707655253327056614326820091523587082450635367822184497508727100348909710391345282699877377129902753995398074714667422209e-1+.596823560703625114007318150680656027518798851805776610462804963148724450304476769664060796090687451039834982984943269862074722838354320610506375685974e-2i
-.155542175414132166832843458531693695384719482378759112355302936940728178469393492875978074717781105035448704430366258622479464551777585438254854605596e-2+.172061784579745035198443325310774569116539866322175036465509857863325319500408951874855879350951645153023110187056950810867354988461255034640054835667e0i
-.752163844192235042964430284631234661857946959279364429878086442235969638150377484110065170591290246149390502480129198797611108473168754544999525617867e-1+.372001009154616822941831367336631805624465457974982070689669317902773765689094347835114723665871434657045175534569531968928513336214148732078693753484e-1i
+.474179784240750085999174177214371500607764123227488184583498971942630047373278767456081784473287218430864382320826143734343560216443076406228637833736e-1-.900818420532800719123866990525171478979365745375378648436786199807890690899393499804903307077429781856026957977152173040831917416955136136906521125605e-2i
+.782120352457701783436111827722999968421476339724734068129551670395402646999948773760753868431142358267449439927590223198303883347927444372659542708292e-2+.174299050125696504670394023689647952848057795828758829109948040440468346225576193251885949769057932130909741022126217501153996280890333828842017335693e-1i
-.732741850321578167897140976208217660591309573830369719567673604653484275224212007985869536217083400493830294751981301998310785058294952582419314351764e-1+.397340065491853009045477287935568993130041525543899894245531673195364838246909051839935379284266852970148167210025445691979177780684285637033098722599e-1i
-.128586758499442639963194583938975918276414049055578245818319895537616580124470407127493956366713979850175460976713630304086152697872939411960958191916e0+.497555518421299706660725481543821097878282771307154733227340900669475475854581417808148747867840262883119100735662468875656570121611268463347851531270e-1i
+.370033685644988043932033041072569209045247665944665414698989358822362759011583410190417973609216394410547773247461236764244299243965212057468218149175e-1-.147516577662411292840438929338768441952473995384268268335066751572887228634159385147242485678537169098745923478884267175017434539036176631765800055070e0i
-.305256428135251460902624613413524262833067164918480648090173665585389921048453513262257614925519035242201329900280788477930974007523247397866032324093e-1+.674706188226337709347712732557684687329926641601147512625857263686506164771822923082801826326679409880751572050566044892899338754654499587955907278255e-1i
+.620272459488755534164748007300123943044491884797158241423288344850813006910638675797667305065166317388596503986947381999281650395675587057506437054462e-1-.796626296856878852914672643120324326677833828934629313131205672424023190947908651130987885272410959317388416327599941894752877070435554980827940245738e-1i
-.947882736311031195559059423530654403746209523946656976258885463389761156460768961717672478889718371877206610295000497202391044876798098129518568806293e-1+.232788925780424995231560330000264614637171764011598226873492895882632399268551763087122978922026009180866355470057483561632456052456011148424328489697e-1i
+.101630154708310668833991093907203578466608278036974792838088043311818624726006426629134700738093312363193926640090029155524922933189958297534115749414e0-.668977592124781885462244696361258667289289477315002479211394078894682527742328652381620414104452693326978412101144102639070632716875099657959298940895e-1i
+.465821831121880354781646068566513020069906008758005552285438298667496409710061931377175952799193514633112001238075473922378020775170277333528612288740e-1-.101622049436904623105976645584473034933225204815220168186810257233621430515867174068300935612311980141235958386075875733343075088579061237420046038272e-1i
-.181865553859722496309003207545174981150948671428890299205289628596413303543252630766171701823545142987203916002081379800678238111510896132236272479742e-2-.210108451951106269471181846335435582729966213330366050712523683973228561259257483413287714372023158670904425143353504097718725373359156645530235919288e0i
-.474047013677844716613079315997608981808943596434298917098647940295861708913104441767179534869955070599136835044191355512240271427933479514612558011784e-2+.624415074976162555065699814311598622411434368987582000794254111833372024316536779538918485114062376542210697554444459793898040085393375583384950498282e-1i
+.354442468310829320008445494311266551974469682327963731057704846952541562531375397963527098892450167640108755194123722591665069581364962916584453229885e-1+.167662877616004305369691378968301680256572070094338325243004186995653764341898396047841431610174346032688205690446441493845584145279931966889224348593e-1i
-.297949173350462301915485208512842895361708039240286292777389061853162922377337148763198430379087892616382721623994425114318444499703450961265019735379e-1-.593130370977583223204302331527002699531820518397374395320885252473608935259560558349022235870663956789723395783375473676177149576828804016694515338906e-1i
-.534391564661964812050644084163471252076782794039235141886339588317607518244334783840837273968436544547339001547013340005043131260442987423822390853352e-1-.407990918175012604311397104621460903306002195287584482668037633319697908489560257769102376009929910928368889276941343505179706996179445700453402094202e-1i
-.467043668066235277682378140366245494075850891988409596212331573508659421306262936354797640808153267755128487230585046633650887574053057405830367538047e-2+.926851634901516598394657192770428300008035173176676149193745311045463654975325903364235839525459722562632162202418164584044420289443142161531757185065e-1i
-.112250862744607198055799055572934220317142516047777822375372137744752875837405233064712892249746404888187940011719232037620836550605660048906005821321e0-.157840984572364389112568041372249134389454056574390406260935688170127027810348417896251031899376729491898739909787224102742782894485447031301015080611e0i
+.122405933165167885165132402156840895704265553394018749401449772983044358891399916103872203131750307615664355554201811210858016809933886659855155291201e-1-.286314843726654159590867369793328498468365045241675688983455882259771191241828328230854584770340216370170854908081750719968645155179017473732225073844e-1i
+.170824361893810608694572943883535658564172393091111809172719673518518723138076848175807004442625435224367651924031648917272383445911832188701966766856e0-.539867059750937480591752181577298179931650580050079286062755747274339874063980420007914574933735998938309923483113541347008734910964291765270089628060e-1i
-.131369202091079195967241744854371228265450832022158166828641663485343331047380213654034282993287969938459629077074036660025861397849400125552091565618e-1-.779380643978237568923217877590448841401727821432357475977797340352114016721626789449381476984264101175093394716821786504908059163852703986587122478472e-1i
+.419415499177870663886138736365430207856068838939207775388758285957957470173610352872357767713438550120854149531124534616515449601946408796211262442732e-1-.229337951747664577789313632819578410933250826168465626412766646096070788427067417044949990755435609301978862543487630658558209920810714012542154752234e-1i
+.153067077340644744900314295402959258943349559750981869614295527629172495009181985548126340965989877010442489136759520231971488831731456445940522181746e0+.825891441482868119849291916014714458276721195967284560746178727629878547175543332410796113567238662041164570058638709423254136048007906122931776682898e-1i
-.619490086919443911126791913922016104992651642978489122203427960447563510537516878401967028904548376297367798789150035831866942073882857568452659373387e-1+.101107223856062984639584649980222271345595998180506464477313862786499924690860102871853063921395327479336966797447040529213670141236207860295327236599e0i
+.484821403787664970572791807003989435472075196995622436188101037244173560486877627606422866146629189480665379174064974297727952914893310315550904528193e-1-.147329300248944261501098322706366259813284287305141456111231890833122858046577845601258290487794031749904019248199217415522021939502120922551614339648e0i
-.908039527837629493338398690536649597470075988701812972821663788293343617880660282579741649795888356096812173013955241568256193763688691664509099824361e-2-.408564384144299042426823217766888842474205365995367002194847880487740741417039872926115875899910468079705942443558630015802855285749914483724566652542e-1i
+.216875515299296671851908934599784646178907580031063560249680389323820440212051738239388684771965629052719192027592232138989155086949995712299543842161e-1+.477827400248122986508955281096334612428481328814676763494922176496792871492695517101473654074176577484886420092939886990299292183683100331436284791617e-1i
-.924522567606889865653220502363019481108584060936076429863643039685004418142268470466589018387717593387415765652119568553160761432786457460037463270348e-2+.535543697703791498921331114951563269994811145265771292330631646929684392987428926531755185030605957962241686939606072042392729441598682898331949671205e-1i
-.906417416835096310708479359584101045259907183603670022201611497494547880622919433716924041739149546853313319502078846945650591555695849854899150453367e-1+.847212684485558797343886615390895139739300874171228385163199410714313801650663691330930288414204281137337381063441145861386738206784438497900014272564e-1i
+.223771555042365130501166967031978368670818735099157313098901211210269688787646594854070649885310085761348767842244552794527929283148398375554583891418e-1+.602650122546385461924989454791002702468861465422189793932142685000646954723099752091709931991650227742821140854498078140133523560205332256740779901378e-1i
+.520832958716695781152295583187052513817575650179810278752119558644067379179457761294794010384862252545800426390965547143393266414064288988074624036173e-1+.601497609709948419118772010845148151411608579663387945754396908405755068735911343080964608605364581650849234952754351052899348816534550628776090149890e-1i
-.120757255688958471187545598897632230520974859289787933808476872964452927717479470835630152995734061104781547447907621955817061124735972862625601670006e0-.496432908943629868348449376907718426558516856660429156815784130462620360960050808486821915967050710332366248910973189846227175321041011083061502007833e-1i
+.167621242190210335028222838141729577055083645282013371097132741507529060803303097993705321456010103185645089235501975154527221663287604419460572917635e0+.205148372954546918665140473699768267737028261300322133000237133685861632728469955819466939867274813175232621914913627503297202909799424402499754093639e-1i
+.407381086419265022295574568237037542722159587601119500731138314412781765569223158655208186926027833781953938615621615914386292414911306823674193573753e-1-.201681944299447211832861583208659319777639488199867259325821564073223571827355571737001906274186266390783002871050032612395202720397155833883338626587e0i
+.439098470774868995030901650993946845386666225673575705144093073140526020823824145028167017287336707451786725780923665288726123638902971682240962976051e-1+.124014418100717277627435725565717777848833073898047667730521770960982613143364704001904270392398283703102301696890851356990667766502103873892780136899e0i
-.514813696255164081668264466104664393662182314972172372095988546094744123595853652787893387326425345167768489039121637905959834784966164417654893571654e-1+.103186765377452693160291430915203250658497438054989553455192491596390040415803722702794394091390326996333205308885652347350272960522862988215131542829e0i
-.416942325745007078705613328004587913951388674141105850390052598610327717590079574870303378956473663193071627170980506773214505462930243552017469092982e-1-.591998583629404239251397747750421695592251072558036524904929030509095483462103852815560970403073392821938937721333890857496084597095439318290652270108e-1i
+.454544514802891538722816187123342802153462144963420375842672491032623598070433937832795120429511958014307767855614544649913953531644347020085955509619e-1-.924911894100318819831903493477561055051075274105005896244602481385689618725144671916393356413398623828991261302977690923923163402770299582589347048459e-1i
+.835967330965723756057678519661870226578081837624765805576611440497497667735777392955630528418155762517696962077815892632420521508538544765595216887738e-1+.693839103474451170976308127143401821724157636058800027972092613173477225059416216891205358123066480640785787405275903671753080226896885555830973443710e-1i
+.260399157882911765010980808757888797216583144423057136670871548331422100309321097493587371283243578033046790759596485000293978958901593737322933255761e-1-.120651338316268338808262092104560329053481609447499731151751552279463287187061735768101261635219988302399335309888678744565233916640049015255874265921e-1i
-.213544015082402472705245929802973065732605568071888909598547545878109791145541059104548691377078639075874824498216365534706195521982978161230328018070e-1+.365512456671902347307831513807450328547951831768814279717087559441994826434749083010648031995117261795695982170888149924515082967703046020576671938001e-1i
-.391478091498335990720485168990408224064083862043778873577931618627241600208896442097439189272107905626835205909512948744645071953700341806405678922857e-1-.104339767497067033409836156979577183166226229751526337171039207300966598330594448047880736499047444387587637177542842890708020297085264573688571310015e0i
-.234564311747595461033077032380032994830925891649451694022810958638716234191526953485586229376844418778750457171958479167879078686762636314717212635599e-1+.110496827968539562854095149418525251264126965933914992509546514705408540567001515295403933947432196428895083590824234277860980411293673307333666287667e0i
+.117020533865755425155272583967293414128710383558109861687406796589753679283155381458148464725774379747300275980012346737401110980437370665405181048524e0+.852276687055350939337472560240591316028942639212244239665493871567492403444709887759021365240467973558868161827812586459656140268036134508631721547218e-2i
+.505435417109016441193899162727273908950124622514369549723050540311236591516125308153275851480029956365433322559145003334350880874957281705857176346940e-1+.377785314465754479806773666191215521483485063110660684112919781515158099736019470381885228030569361422086535289104379344710625493780933867318621141085e-1i
+.165291568427593800685752946753648071101293362246228156313691225755702712848427111193203916740024258704543299644975649867332246498489461055567716540292e-1-.190572136090264214963149422703212166623683243803536977208060693569169251353242939970690977090304374335524919379734447759632819316357553704783286118847e-1i
-.104044474509147098035127826268100249207941432511720451583504857681743678349339766111933370435513827516125484818005771152955062603425601531935311798856e0-.738369021955374725657442761402537660413393105020137896599218649610971355188219926103076063311694276889645009524175878674405411171325667246405994009281e-1i
-.244550843838283590489862210132347330405661758081979652350050619131554561862246075812682339149997285937004318736527175734108356078691481829083481143090e-1-.140210514163861101101902486152203552551665699528573882336591563551864727283639111705729204522278123375289015563861537626583505992716676872620510376819e0i
-.735923191076761158019960820788061363630027762920248140573827075009834287927323197631581922278774442203065811769475347285880206820815495183580267415125e-1+.453293499264447344662027834657141992616997916573533716665568913789232967023763151531011629707911311414451940203073506434246219960948029732745176672900e-1i
+.381735419363458231835299385258157865012000246034006490178020319850701916117434033574798123785714277871316703335848374847192388217569466835214614220656e-1+.194515194341330241033472958551816015683639991171463765292670618878701345066542161884490863263752517287518128544150612104266719943398913274642857130782e-1i
-.218271375645879848850344600716589398547000971923261570663322713111449429900848562331461948369805064739290620143640383623560015179316354521691243935078e0+.142872777025049104554938593969240840766308940710759652811527858084114111376229863800169897312879688834229336897187870243576221370559525921920106663562e0i
-.589318779899363427759864819356693957171961518033719536270289551170490708920345856057971596338914020598834857673749018263562797690360989877473528764641e-1-.100525243357788320752852279499062108099225680577775482583576599801787661164909022789558742095906500204649285769672948314300135731562563144862824851233e0i
+.917146647700972459800466845722402192145438470450125628783257492328419287384675980109815187801680900086450883949155128582398916920696756761404508776473e-2+.121398610699875815018144511387093766608351009231784632041116770081104199193889754581866535822581514953818517562438346774046287499725452679287385543156e0i
+.857110501455911675979802281123394761800716049438898316433086530519960866309863666886266434036061383970580836699812844169064107681347062953473451883455e-1+.116450780932254112409168723276685121458554077654042721997367288468450091515441668678179979966386583739574187329320892193989927610208854378792265962404e0i
-.200990722731240521866364410942951820186414533767935157899760465343291037877157341521697400585265403719214130100406102668820573869940959133583386673858e-1-.140403354544316418087671370754443632506404023589397249951384957407837200742594625572122078977316401926652141986611822782666914773863649427739432378773e0i
+.353887211894184814068933121911826080956193917690442209351081324775208419505821547737722656955941071939198840986405721944089472515178655534926505419066e-2+.625144101240896665534153435798695064708892989721814907256006912763179806944715559932493134460427763119365961688182013917576238404658875789889878720361e-1i
-.236039264268559104046301394859059970420738064309864348505861237452932593222834960267854418315634013163803057620680361124198830740704168051446367128013e-1+.721876682599103862244401377936331106539616055446227701687778067496008689622806457463315094708629115851428660444931418328989158292468196981645007525087e-1i
+.146869543436299164681215812816369905339896031438489847581596618241226910533757253293605248371376078854775611317365209676751725889388295738531951241456e0-.114141349749017981046858639965314146090760653223802669579928837033243734245014070172128485881177335281381115923310977275278638171456840489151271699521e0i
+.132476325583439184591509451953303357933552034710413554268411012840707409097255349825797516353625907370211558484809056045381878761961166733858667713597e0-.678923338220089553312328362556866550518409863974885627517560204302201734911108790269809216879030303178664748590099759079127394099036813211320389202418e-1i
+.682871666868301334524014413368122188489266450951972171791293663920298377250232220083535405672803682819664707349941161031641630038910884733726268068199e-1-.750648024928007404726999936880963959175731086786885370003482615443072541145039254291481222826906690634039327979407285282320404265925423772217790087815e-1i
-.442388419703368975307886007166753986169304689258868757111775468830399665474718619913891529046804252191368538714230162471846177776335541593422313866810e-1-.105865811055540490258946502909925972581630823820028640149580589623311132720133463406941569965183479035032747773572163202166000172650320091809147526048e0i
-.434525877735451982205879217914596393302328934480925273129105566555026624806686187755061461738042077218908388733519807778235287150216596128070179022018e-1-.491536243089595075109014468165450005411015894157566492450384046694099759198695357226563121750387680663354245376939608180381080711269850646435032546846e-1i
+.140476099344471896547088058200825687712168329576374751783997184513128118527354458534111543726009586874953854334547038951017358740095744063241361055973e-1+.115164454776637351402794596748178619168796867191378034366324425267330696775334744260567048614079328715936670411484422187717260102127419588050722686023e0i
+.105461112434154933847916603467718744335756333425704973849080903104946959224654812811634980513259094890996632526275969397055312735807203426172649952185e0-.168405120496520936251396496984573243019876893018638350723280906764034079514188222833752710459206961310958815736279685935764526425316822721157382570504e-1i
-.309088287996956653446226401433233330395403897697852538028432208321317604429626553567102878213439277043189758870201940340835138582254152311412704955455e-1-.659041537914377847989450131020681839889513682911198711153760927586525672572435728483916480320190503412004904979352338540066361295281693423138710869539e-1i
-.227684306108288278334117743710230384844026645981989833185418559665814441356514662743389381565565687179976237442032359065513269466142329855159308891236e-1-.392784659972691442988252624943941863844292755399881328169621401028371346623287344506404208240500761762072974931157179477137705688573333807776764976403e-2i
+.268188211582346591451162863632522431651303054722139005999773064540735486820946836877076065559355687445026561236092907048218173526084136957744213817156e-1-.888411326955163251598969413957355354147284078471300203999008579640669532793385617036219286310755517274246127382547859961230224406218231992878614498469e-2i
-.430520035338617677856676806886508896200804059396224362080967094979577581206568234630259475144992584624689212038630063377156671057887571906263445413842e-2-.746675769643656168157565825429398174219379908666230545715723566027174640773549801640034547595827212658718250501834611051855190976880283693094983922960e-1i
-.541989024758871962176705331619775841381502530141203360978113720417783257603103508849289170359889149602065653003525391027061409849646703043031815628565e-1+.945446336021931621021060230165904520272045767333049041237618551431831225272494253414239341226129368028879411741753827567514914926852081632035678652919e-1i
+.548897482040584436093363252024897206103011366795689143075734333699050625435618430028859607265401014007371298672356066900296957939384189573378756421009e-1+.528445901014484183383480212858926431219289911732038047085735614547398328396083917106037342314285297249304607602917327618294816423127182866756835859516e-1i
+.157244046584925359631731843205286215385494999815494350960350781508160365699020524257279395235905497184545071198520570017957001283206480052670091496956e-2-.852915499952752890784104996795873910333917174949787943147289457348903782839918733259832285495070523598222810052675856175828857121762909396180201084826e-1i
+.701223663371187562797135556303365471670632367494206953363113467671183669996584779321063281521111604293285695247467755468878418711413999151934362015876e-1-.359076604752538538226629024898753469905797206449613966817739356789762135867932396229321537327079002957581334455684344917464714182539218456003705001405e-1i
-.340272363860579443486525593439785886053999844743222591400512822748945568486806918602017228139665146830839323158813710391135776692426254424539189579874e-3-.744759588277197743065274096668985791839029231770064497449098360048640483152971694896612922633687089181569479294353856485228903031117412830874368352272e-1i
-.563301948280948583155577285821084010269843188727953443371817956696110555149782831872463361868370249827248593045945656832777505935161967022460616332595e-1+.165099434204918693725265318166996372428243377576126335038140460487702008835866459699439343325933014554440992343104050185364942646970466543471307508482e0i
+.306236767016908157704726149808282152854716383998436307987150001584704414037749115460991908793404838551271232771913504125661608693148541704090692076515e-1+.428130969893555955416950584935878188401583295913378605375088098966286375940285768652022916352734432451533721701682959416559824968742699333225140147233e-2i


==> solutions/sicfiducial.83.c.150.txt <==
+.159251849319688436468908922740723021854169271120695648459839123387263002772305876585933049499633539258737754464016161154465829370140749112323799756560e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.115284246600116624167418563358633495698109698509500595008998850092201423812739347878487746669119835816089061336075965923749170160824878628829626874391e0-.183227100710134702345079839734209314752902246437006243656073921823995241594043274927668333380863092911504095486771688350145354418877496455550044986281e-2i
+.139062207215681032245406578021133105484587495035945133075776345505759230085102607479924823427165090582058163774724458557449027812403152084376438791221e0+.643614794859365111945244268127509186053061734330156795607308748319886289405228193776140471345767462600844957373613525249023266744444028444515868019933e-1i
-.100634619482799687837178359655227157498586753532871440369211232241550837685203560933431687125341050892703913100822586361827248795490353756077174781798e-1-.130076439197897864088946613033285412928268231671624206023997038698476698075302544793607674155001281119083227328313553026390167335171819240071052324848e0i
+.153448250093166738488865780255756739600528032699009903903658813523495930550051569257671297252315418598440877279127945704450127646228610417606505900934e0-.140953252100034988389878109225521641545884166762129174982544243290126442139446184730328878538875340794336686159148130003424629354724534997590031608130e0i
+.314309528009461992566471607807154831094438757164979003525671522463670024599916790018480262315005947156338304707771823150090215124971216320318504848838e-1-.134998116039078237362591138722652561164266290377001051537548555208260498428782276210486395137977643761982448926266826600988954048910531038316850398745e0i
-.574442514979014112456994550726076150625950362426966023167412070714445785679466643376308672545651063507681310465511874502205246332627466456986575616684e-1-.662119769085246306086782919719205504858224531271568928524103840783506508577808348470199432221313920323761515862198735799758552568685672336348956110523e-1i
+.854040921329547569952955177428193265199308408608776361205987382194760851340807831379315099306353559621926821476916871782351735180867408411654946099039e-1+.325776176677900226645885003374286291090030259621072534839821264201551780013178486783096288034673406627906732885613420167777524675175940732604462245360e-1i
-.638524926433705409171332872391495101739201054071549070412604519287695323094332813413189872450674301143393906680827782514585403954954865160176283527352e-1-.138889226404503028367949882661505439377246106371743685603557939713269060000558081988672702832474027376768142582292751540556249359634677737698307927458e0i
-.153299764062958270140723500094153143594833353009281163548006494972079188598401694047263384554726333830549279668100929333016569139097009465846094261584e0-.166104811612052686984957694188716516356311211692626307692498420411884081119476856830765720785596996367456453107592360168742387642731561633515088281669e-1i
+.674895561205093720752381353281646756293516067254578634815086461383772184427480343044268610240341297307653011216733684913806950228587482533943760703581e-1-.326020925153305749225552889023098839105284432764176576876975385825662460668798881486986613195066909824048719301285537256488462126034032259156561082416e-1i
+.166948500632001042577429809543024045742142069643284833895982749407779457686050735086564785534484126915401505365813501442036772472695872219205694527006e-1+.104678507823300429428847501438072297360227097903691138007431363222565303871833754744653199631389637395360322370199534371937824737547564908889842440472e-1i
+.408761805523124262627169837372114765616486375269140157708808874587184263828878192506100354760381680004540841418036005685464915177223136516381981623128e-1+.291374718337102375562271037580665845758271413571647887918312452736166145639234322754440087272339269462690815195916310136042419876030036784121156343524e-1i
-.112896287065645733773313647449693663187092912983307136655088596632828256770106327763978374246307577019687648610214792554622366706294082348682629031198e-1-.754730342015007097302047983823167665746008327575540350085444597182353169945301688399309184228018997774094468410665793685157277424429146233069278647446e-1i
+.109934217482881370598319993103851402237901758086890257435165903690820513912179341453574438233189483130230679871421577350110054293520014017492926776651e0-.614747271438414377830732343520383808113647322802913840920540784122131016856896750646433859712507165712787064006382390234736531600425156040263429521792e-1i
+.536602758898486660912343137111178750354793126493491268540108991244408384051279715217414705110849938946344133075610757254219514939198210217675130644995e-1-.350080828845429300268400068722997002343683259852137407330257694669908659958221975878781993834288517771976174288946610964133777149030002879093722438557e-1i
+.163882857971191394529170283695659332312921554468765109264888419116049078420869659767696951232365110092164794552794542021644658357745131628355527280423e-3+.417612538184256077865306116893135971169763540168507304267297672014566526959839767423361997420810217305216264935500043115400476043783821441696609080198e-1i
-.185582415098193024994738760285739512683199267195007979402944827645632742512203543357730576387151943070949428998357651657784412079018882657855881299721e-1-.120804884107091649545754019824510294622463533228053645726660539824965630416720359885308893083691946017385052047482272372267208507105702388220319527940e0i
-.849834576451519574079803997878921898280358385387070949074866314860150394936169713856648133234416971495929329143783859211583845526102043227332787209665e-1-.965471586341860316927299251477370345419515292220552968231574085977360070226737710331120896626467390482393217768340637736216863030269138101614056052164e-1i
-.119829306159782949216267764787046562067722543479341386682084890035971353640206482687067540795698577838795595443413444076282149184314123788796322608759e-2-.676883940677803311006239962324962971458726973000621429006554131251893237073448668963313592591162245957082245893834088785997754685419096124322852973979e-1i
-.101547571352291659062494832619539319344589080108070807084716820717497840215401084155759580449313682896287196817182056798420648445155404927005058324324e0-.296736998955071935339783543120291678715784509382396024624944383090505554597500032534916767482791800498546110566983508899398895057854037059711546800844e-2i
+.462413765218313317851495713466883135218736316900887671300298617384794307683721812890981777759214819085715841937613252673154393124938292834162128657119e-1-.364599186032851376389683402592211686498057051850032070883904025577506360066134894956648029036263718494455083781382259428094748432947470009245435465391e-1i
+.976750429381764455533407700533862133182178946374538668097771083971006232899644391056870117466125829917588814556348575455260139202621317155408166502785e-1-.132480378891926615552884181306007507440753309536554133380447936341623926186534836507706264130639719717280537569517008900683781174573566336365825399657e0i
+.100637517549348098613149250916513339781158840307028225945900094658035481866382697881750230573615479747934956982471629505090486897071463869089215467450e0-.133002943479728768652659477344281557919375404145123644740527336933365302605549852680852832979516354620520911414881430633036584336537771433098234274129e0i
-.329512567005400482290232631478750937024884537882227206530484915583026659130797572012763923522051774562359250645024341055226506780170792082496979349859e-1+.924461444340383185597702396933674769735699489453069314633798630295587885064330975891792708634498251494097091342212266364956924706591778398636822706850e-1i
-.154555144849333115244741210931767151371842400555897813802432408405677487902298328591891565298094905703669027038493504855368511599809433649937070868359e0+.940621345928125107594069060946080774585766572899313068208008089502532283463030171377297169375158204202853901364688299237304818060855959421208144888409e-1i
+.905529986970599002949056826880972625328673092315869842507490872534076598535394215720097039228138623977820381726786783640524902164754431580901973420718e-1-.635957389360405117917051913844561919146111986115696448951101884707280047525383217444704069097849170082494366056466565339798293541399806739033430457581e-1i
+.251608224283179693840561148787507940359149906537063315276589491432614825609627316300206516497485932881857921329090920675739747886623523131640194632358e-1+.329966142368285910039147806491915216744155599811116835619882652644073477737291960217186590901578836960122819375080058396926182938545888378522940226768e-1i
-.124720681669220085206785681881685126196218841852439803518106398928257082146378335145516144093130707943631795766700236840155023895630761202358375591737e0+.107524115175903271721877245691031202657785893223045199080585338122394419363300243107809931521531793588287858302945565887325673567729834347697768388108e0i
-.334942211870232204415245008133195037217229852961496376229895260191982317467163533878503176540801851842110197762931053905975237221794690898609102387057e-1+.335538790780299520147924180019611514973680141350518691112302740073847879874313680117881445052552339837163970434901165659065085749961492708119682931482e-1i
+.306570537489629996742518651148900764600968803165446571519010397994814419223705596873393971063056683458259323748594022265985622353710199750063432279417e-1+.401289550300926339294468954055593213450110805061362138079315353217500289333072724597933257538896810248738393025166590073205657092644384070717840610545e-1i
+.677468152828649012744172787529779549839542214355636988253010794019628841465462039981895101749963267248878536350462672211064534946715188049051981335514e-1+.547319361841315593945856816373740234318661467142322065373039399985644467322305867943238125370820575898293015277240398585707734271568862484270391692594e-1i
+.667941637042882008949801872700390189543898663737734588268485460756355002115833821371542664062440767478257143337575330618648290816709059674878666680511e-2+.634652412695397409235975339886970683922581853279091935113993457048998329784919084259379450234795974147351355658806054323695652230508814080633448868449e-1i
+.389765434634552676715418248818513231865441398144469208755980407192882638470745556981100722346763983236095473024195933471224108163762462741957946010792e-1+.529944799853990657288178461368633248313857628267556590192014543999933139525541927582535418348537150151694062043349421759514877048964403412226453042548e-1i
+.253908572121905713990361742636223792362354105601143273849051823325197055793780733244719286181984089709076203602191555612597447608232616950200991516435e0-.822663375882245147297578208942644589296357291022857858275976192521285843121873369214380888971457077380403995295724451461999647292434145063512006384064e-1i
+.574852594255243754936557821763406689927679836564505306553785727212747974691870049019032819047003863341395181037074086157372201677630249323305594841193e-1-.936484820944036519530666627519740348691364782562031784626147396339237392871616854446629137010209506569261153938105892365445069847351488959896063483946e-1i
+.428503489188563914071105616543512129514404128631470050239204781744787444253617038489803696034102250426767215024561642574818894894790736279155512677159e-1+.737107896315817242469162563627577081618590146476157187062615356491876188146507703818634833982553399170731170684966259095722124488549410078176609060370e-1i
+.962673473182739665152757002210440985431031013411240640204513507557930199290039980743756880933733187338173066487163509929919446136782171049602145320983e-1-.522924585667124631418703368606010570498517837828365973943177067545029077920075837096966667026196288234230459370265308603631621582576863186187419878115e-1i
-.751213625226563583152961599657671118969216452766544543126291136350755056007761890637960341530739555784925760627526889592053810130065930466578581950399e-1+.234596479458293621650362290759448251969665295871871699215238480129473910409277347602474358425320122677208719367690426262236741339180111067620012099887e-1i
-.963716266744822250823430408914613765681653247787248095611200794210234874862721056724228469038328167573257985690943309870760945785852594354959129248500e-1-.731165083688308664940969225509345410165496757449493719025697684655704062639220318600024417500826439673092589205979077317625085801654241511374724936378e-1i
+.523175727264385077272346385554688361329126452972480172741089722507374478646310480756297015949867668191716512055515318200694429629527850056502120079248e-1+.712122359791601119604088332178326071360506461068712918225581975775316647940665817484080929665882190792885633108304005429668673402721568424041373144775e-1i
-.904464557467602957404428436352766825099125857388058036335732067685394308870512998147010954255395159509295817765679929175349548317051209206172811835715e-2-.232956074663203803106581801148643439709522735000870982537223961381506900367213020110491483207149092187653281204281985242016405704853642554036770064186e0i
-.706389566417397963954960780289487370017837977413195154307033850334827287901670865112483461862051676294586240355145154191103453919337095889982874751428e-1-.296517072973609573382435332157601852513061310478074849204600252222231831516625804615662617629055486633333117134250863811309438349261208231792542992990e-2i
-.435105205399587634639133169024003321604515368733376254129617958313178586696705025857946364558190542848274803733894914849978569846922150414879874682883e-1-.280604762050697008072480916190818882796502630663304410988214810893191911793012336410289456401721694818731345378875029833633914510646834588245857756638e-1i
+.775865275423552380925151674816768743518823602038137310032065016675577504905987849713924970325211370214779832449908657991527371909003132138077646436057e-1-.211727180847361135451839372341992481202302246979477948493934046394457210772024578397618304824316699229738319028539044087811497251438743213860146664462e-1i
+.175786662778695982889006866945728429122362800776836804660841765999722609140888281212822862269996439125944296712199313239687814443707080215662685581232e-1-.121048997332116017149655294732438383684635882508368676231644009140173069247434311941888280120880586416387212137817630191249527229838884440689026596497e0i
+.188609814679676465138115543014065532925330254082005603843710031955003092918822277422514204998410065279029384530983884789457117989853602493096722381497e-1+.501768899530067065736494098271996609893656932243724842875859010437513990535235711930794184960421116196132764238722017901650464908560776368155056121551e-1i
+.218185476111645429361081572704043735999329203606237955453646622124491906511824028504079917580730056561812949986212236414167393211697643592511492191442e-1-.518777862089996499246245853483022421127750975501891902600106538765440743405782779335548439849938449553118342427791328183669608625965336221694578530429e-1i
-.251172425260381726426944013090561477191819407287919514358958701823743849671324796797503489711212819651327820345596397126212539018475777941355549766921e-1+.598805324866872255511658419158653326053041878712257536043918174934595255247068168651385623655894972187676262641354524063898104320883086957936402935561e-1i
+.424941264875582484293231549368803815361782010772293599949230902438233662603798454498872211523936430986446934806592807907894073786034993862877268212945e-1+.152381149078527545204256020762473931833030202362561810043840832543378151524455272739052979109877172682413201303180564548307476881994700354926818682434e0i
+.164043612004279764177299804860859426516183482444424777385853986784352648797163690435068160532232980098092607936817380702168545116767173480887508541839e-1+.442223783372728945061521148090039048684154867033146670166029332176352798385364521962196584252109068906698930601309234003730643774215037689640176100390e-1i
+.136810216074334293414308284336313493606863214996864676251121442591787822657014757680974368696200379344270055444155934261216790884880412426847062957470e0+.290252658271848341284771267477289632306341457726479411959254549289858750056837914938505750272273657364195261305404581466074521427921033961439377055947e-2i
-.147173781108830667879746425173867137892293981467232210049856800972621819700976107802717858573549309357046757425768237050739562728444873599553668236527e-2-.403853726125602400029038174201769944644292453029410165739732807889556459816051269315368870024680305696657111703086047041600387410365843214108029107808e-1i
+.137749109288374339504148376863861422409033312435873612633232540259343067156868897634462592765429084896832015242420312709603202681204673143389600822651e0+.282149825035987352695299696765847375566438014369585104327556165253616939390647496212600716506295941802533967007957910479856865690450488258148852924632e-1i
+.283338495999659299882886063055617302474867731380793953836930642856791703955540873018567178047049251193175203271799697001627472049191455143106524895711e-1+.497623050288387822643312364076296542060189337737884845650975827528716098088917794359394967261323091111132136403883290307951516024961268479522358880987e-1i
-.872141719135737216864047612511039618291890146846271082276792269417896029644823841869835898116932751281697252498899365355990668438950909601856917431459e-2+.494547572912249757564118311094707761024219631372480696898060318659656144580630369707009272374198693339029895321696303743637853000719859654778300584467e-1i
-.643975282430189653016043774415619843277507535535540997632773627435558997260361889001980085595251392326158994343314276877106087131458079920665339281506e-1+.974125857357564935514210379011600404479599218620550913590107811184940218983495275868128070157291875994648221352100256888419459204616122934834304115616e-1i
-.353814838022636894441518869819513811857733118904915424036022756134477183008526511491263866631241416631632012780701426337037218336463897032444032589739e-2-.414312151985820327885003999681652663963440094667511376696561041297390844597801587539156584159494635112111349453687816103812620071497022506931716335944e-1i
+.179620605429710136135102063061695688668712472779528542596351493940000697740276871262147849706469849029658495894048441174712736105626736348865405329353e-1+.400032438230858909986423978288818782940629166761934779347074473101308531894011829255622644864297221568379411169405797945142084735589244794847417214749e-1i
+.207492588144064345940265313480945702043887513915339184863130937803753044374276684861264672105164945501742625928310085759514087860512901163175894075791e-1-.916859762191744724165451448961018537472357955158050048943891984722462500888508346508975528217085638932928437102507030166895225498516651533110734243973e-1i
-.271255110887453671731800368900165125575798645927115509575613368370051222387414306041417441062454462273769496900177313140404240751083182133521804615237e-1+.934500693814121403028278343483637091294712062549908486294836455329765897011041090738851972976047651238695275982981231330555565432215344869861458022086e-2i
+.155544657935506247903683470607247396009099405900326540303826611372003831230472926119448527422412016219976281309934293828950393340223797938297612054956e0-.137496791099074406963964666105406405860791625414146704436406708553781411949418986001636937863712093693964345857395887377033514197753440268148651571459e-1i
-.123014230434744951803277193889103107580079510170302843723622635671486904787785864222332278727189457527107598918451657060783122220615482169780732511629e0-.118188771877813633063506255144876631923203381693277342565492147357714014246175253749939153350298060783637226025018783170487482169773806934664949057939e-1i
+.144638050250568994544785367540887141774612261621316194874567891411743005240546585912034972714344049855310793561030312402840725666352089320276021352747e0-.313376865015938066665622119774835074705810185538382445384501030050658357667928205337083960792450612318767717446435950204724744292039666186668920463292e-1i
-.816667595643700987248770561140407863822139764959890595382444052911296307661497312205761189185607644090538584599204763378774657148753453667940086933499e-1-.428475218068586852767916860101334389755901967054050850176568481459693785197816453688256421042781560219602918237247537193662059371589336766421350787341e-1i
+.685813576058741855087870303585780666465024697646749305624524592227022284212746935600062085151480218673333933054091525390405814415348982517927402764869e-1+.488764838763948626275672612077865641203072082701510112038140386444597248334965046649193981684729531985496801017323948560629754889833836991892644802814e-1i
-.201076571435055915274823107369724601359058180052314708006648874099953149409347712734018213247036485805670682596725240509134142415636636512727175285250e-1+.626125444223896340233428500832833031219979610083920376331616664388396054416687795975462622999249245963896552022227638998933479551010377136860883009828e-1i
-.501798169444520481791664120050968996805544740086233279580072584851620987604130034158641611027048015303337115733954783529121341912200298524404356461990e-1-.270144137856910725133222857088893687372174031585717358999591205169945264358298918199537879446829945210539571074644001010124387012355314403508302373590e-1i
+.652723813080833044080357778080387297372741588908721050427041557212885623569659948182019493372448146577389816558183424919950353005033378660380891046108e-2+.340861512760373555751772469460409810446689158241046836410757008330349723398810805406486822793750900207389950782078973606334016850856731070169014544730e-1i
-.696542433181400937746134310377373477287308669305157999798832576839681663515251023842871865531214217147376733313462206328377328125612830431389836538503e-1+.914836892483178515390387475251582344003173978152641517632965873856171703031079896675349472197649552701052739852367297690453584737377567629599949918651e-1i
+.515783951398173091795911248243889556178578196882428047343565961324533014236775103409778206128355400228092401204858630432115314018239283075560855663425e-1+.570670928562960365531790028661179721425601943996933318731903277748137943429340346760877387214481358232107373364756079832899067551150794912795688248817e-1i
+.254120595803437344814561973069294900723577610447719733679391289439218797501714950763156918965596346360021674802170067872011747257206826065910025559158e-2+.294052274212253603674157976456058725301404973645076622666077258490074892253667463602655035583121506117545095582485735802533532215783127955263398964202e-1i
-.839619046937759183113004512644639529500825958840139162719062386680133524656238846282397844048793999251731027814279977788940736430374677591022869004143e-1+.704249740989465943929780196518183446412492363339868325635030913576070330254369693166603912033784641816843738225399321484668447743763334649434365282559e-2i
+.736261571876332817036520503046532852075842613915133940101090749607608008602955921378664686331769738806731344620220609289646971652055429719676956903225e-1+.637263286034687933724765773114366180593367076836981798758133873156017168485259399932061705563819462373222776144232955312964562051847945844096601714775e-1i
-.123219239755350764357231835425946647071311089006095376278363846833358266089375682086180183129566045748646932236742103620248094073230428167265420524688e0+.981567302998983370700930019495718456762559315929232840626596603916763428764936401334342130573672809934619435276311941438721820225962298798808023431649e-1i
+.239809805057307374194612595619030622048136698820442974400943393882990042962148717779211488774334265864412643267869317478364314997156151946912601614704e-1+.683371556829319567311312461330362926362866149837614059086834923902775536485457095929366355855433342525741128742124697282993947430592898561928099847455e-1i
+.108650546648448635104709838963440967400803146394842867510573639878255295607452190142922451449899445597962079547786449669936719551324893439174373172931e0-.203134602134918500786372961235168919204850401974003612215684135902349974534325220784525916175401686916864024969552651969328339675687287356483325400289e-1i
-.678365561548224818087472188465421037053467889893647228350657103596976487399446274243421182527566689897164900878568581193707499351264619484672395905467e-1-.962418021702247806665630881825938808048389271741101024518433533282589040710913458007173266662997668814790684615099800433022016301272267775129400022303e-1i
+.468656506636829199306482683380348326209369748275278766826326928912288980454643440661127216366318537324879692175604202488321042127085010621004452886755e-1-.943749255753104350179922322830451349616096411957019409163662238365054450367169551335323888343875134211974122037376777582867313356889371677657363896424e-1i
+.104498090406762468071890079568309239880567171681975146784559498217922981768143022866731430366989985959826846598325556920610009138257880417691852868012e0-.149792532332108719361025324817627826787396003984859297995598987215308701343083073764536786519233876316274721209722629797849541426357990847933727408366e-1i
-.802492652423832753845718622239709845434224823042782154017859641017508882624866077827507709185756034000884708586778312502944129552593983472604733108397e-2-.536844104247679284188197706956412801340606557588527559962996012519461895614935351839310954942422418206982847119498000788445610294543732946017527185471e-1i
+.220338379564751003495699642512839878981563481612335257012292537415172222261685097556915647804039759635651558907385145678560695393507346078579580257293e-1-.700501820211488756162425785379502968946576601632335306020159796255158363776398892311606676942455849016248718400015934682984288107162674876214982826606e-1i
+.624557675659339753807963939640220532098219321810916641587953275011570425343061041551912370854226067932993766892759139096663118775836150078064673724891e-1+.108427468396775604733810494156054020540478187916472227542056431590987658717257058712361832752274016592941673235032688367520344041567724514799433663674e0i


==> solutions/sicfiducial.83.d.150.txt <==
-.236596748450614225180968157115687431886731471839816155608866001677691194431469416970051621457377226195531539127883139474432139346151882872160603015875e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.352794411306950800669649744343758615906475096855538830136832842300393417829729779298830262222414057614188528953451334940230874893599023343378812347705e-1-.862720459475817717963089033214246168394771738283375360011279612975349997998249829400116720945569203320117524428206317506497087359697830166865745052438e-2i
+.148979562763862768418856411829181848513862794742022069243413082950464877339121451779899615290906956373946406870652217767360616275353204233433382744677e0-.636896582999435371423999551824638491643773931684236061992454288231127668429622411712352690121109337722981322930277705751617920583510950609802429676081e-2i
+.667418905811726910128370684817294040381753865045168056993888632173689174080276135107718360325926898372427204085962655179219480305106741096384710777320e-1+.127984592904406610593073766060766864015898143758731875215854409269475321921389250030687643307569206640555796851799223094589799983966684616084628971018e-1i
-.138947367849401376662843110044294510350560548440018258866864151335291173300459245668349791261330008428654894693823623461134156292722476238347982201220e0+.603345679818212363643118696697738679617504425175903868407652111031236282045333341255987762561606781608241709326895122555641599990152339182387499831075e-1i
+.924088669352097988064219341962330055883627731038829395798004063401222785464683109998443863946295075209125281400612253098274209855657575428120362835709e-1-.111580354252476846341394974932704560518758175329032461295613163804769351308746216393334345218953590317940377943186905574670561195533505069401222007350e0i
+.763024356748696446354147754690389899895068351844170714714650329904461422170035009912070087042902889514208078309612817509282178277412345769924052598691e-1+.445163328401516795408145331615714612034688492664550706475150291529797466666228348338237260421064270467182949647658220747851907202119846289498016356702e-3i
-.109883841705470190018918372724017622267319359966677573047116104709823843010077662771670586100485628329437521858003407001113253308087251274450547264779e-1+.353497358192321404060720797196870678448221044483787671255587710490909415293518836821949864148490061287050794791451160264747123870517856416632486404097e-1i
+.742844588488052924980178532183387312381766957790472240560290102404420311792714015797892438955386635989233302397193045354384587810352372299046182180828e-1-.113627857517947489144754771656072373618777632175111106093667719874279848251201238539750766874765511395139927129634892551005528259143817405571742895529e-1i
-.353728297820285439944691403545184599910546680127790247364005194799630169906017692785856238323000741063163263532439288817992382549155263610725338718716e-1-.990365628978796754567761854229596344653877616376564793519875464205811287115982390846201328574756840972743899341492963476339919268585874659910543294680e-2i
-.138345708802625240753601070991210531582574360909887112209324480189538376071264291279123754351478679474952798395939472548393182242486513830712191066230e-1-.190121381654405569195107513523971141267409060216299319609442658242569355917835972098199429572991132068895674270706353969334560051405045360224482465904e-1i
-.443838093473568219782234117522205106636181100221072450399543194427638637357199062061729311677922865699020209213391354189150379945179141920484344402328e-1+.120784546638247739157842216098625127663169665057851371377069915336368497728752766928400173041489532120354442944497136471424602015618926033501325214757e0i
-.234107968320651258772756493348764131305222176564586669596891690057055121650067477382367108382236623258463443062720583286365346322309415619748796907688e0-.248454027244326052230628229453621795862891156769076913479009603615124009582945243953387550028608256933624605886140708452687878702822048508888854477198e-2i
+.380894920150844517271051565924467704330984581987268270321725958333394779183097333536525604835288626075291514803257008565298515174146658878904133349959e-1-.356457462518915174762552587369915220814546988518786946430366174823451760585543118608792866896074486569227542940984184084333726110724942808218618047964e-1i
-.691741421601693166312062262406633911115367954814422641892248967811227987497274749080295393459575238098823058676744550741760933344671631205829321301935e-1-.509477924803360036100950546639234128393122667144070074949876990427650782928046684394934127757310539474103475410334659995334544106812979531506447558119e-1i
-.564690318348889150815414874713459783494322558590190245900662189016857662038399711780596951414705287033088457657390430115838385476291063101936073701067e-1+.162321509534804480480293210054518984312576791502212385584842944978486247084805988166730909920045191218124741385913152293237697705256160023822321732414e0i
-.515359540673779012429693786185472122880079782010264006468313248366149062327890767525073880124041550153226706783307928028113422300677825704634777146430e-1-.707130520847373090025089707334580462668606215622812014999770029852325741012786412556340138862275216436140486882963158430444297542753104096491649954479e-1i
+.211963662269380443939656934253865777012219560839163155456700367241405265536801918012746587706215665578417006511553922310944264811687781826704188949564e-1+.373124052490489271365405749064100011447628215357793288896639120400990239541186395659144392577136470229323415780986820490749611557145089232522351316557e-1i
-.123084229992165894158011382471241393275439026746620855930661537188579969538116581251533841048350106139318945010852884081921526718783142748208076675007e0-.508251759340959765844155947418896214653532494198869384751971556582658326098768474904541376104267377208056618427451736230215454904825948601783505136181e-2i
-.193581029128381632974429161388633712121743406720005454576646008814608948986557922218780718089085878132661765487642410858391757523501906557856268518503e-1+.508801918487551138102622783070424511520934955122612533199041089201492603788599221903552714959818461901730914145851804274122889474554034993036825494036e-1i
-.141352240134527807193779697050235090418117211362622872832610195154935166216131945069256365167067041484197048582458161678758173176613853807761635863711e-1-.483008660990083864784992681853189546114712976821298548819855116695996390933476304025894523230414580881484507295189590771872015757790819524209174835840e-1i
-.915619572760536994860202195731145109660054597732911948343894189347885141529533342502104705101920821878757168442821855741664778579886284535476006791166e-1+.568629794614925561240644997635604155487364205236023980571408239230005431222128425851556578639150511008492344263538956162653480038303778551946762857640e-1i
+.279374559956947949484986715994185329886699434689841209538851792680329143397272605662771272177255873814898922077467961641943997138942051980165416469480e-1-.635490452849190651627960483904486392251185032128582780567018874650520853686300704755123943584110406944639845763462042188237907545358537632062179274814e-1i
-.694048657689318360255629515426482769222158612434408971886218127241554511959110439750356568742295446166935858431344325901569228835940391604176339654924e-1+.162349457506799376378304935477369393620596215577809340448456403260671067082408844996118478190545165482270990794477883395532985695781497956776074969513e0i
+.541914312803115863497180551750686349450253929259735001827519366092205352144787212059589593405949359047612856576778964099021278487186079401518114713475e-1+.401539470644479340824434259092696719918022060103707169664133359447416747350765710224515462117470558169779463468166049311991353305346791429917445602465e-1i
+.325535489470122327770198527367622019592295950999131244721259581039827615328541772613728928641296345704847152976340412875759673294600022811083649939976e-1-.419050588636096088970735216539824722858875252589541869167019576464850003950826662243984117303039601498398110545970842497085577370128196867348104799490e-1i
+.754446435800714128345743188277059326320258358999653164209600109035317947584126462173301864913646443531713996674440318750048602979113196476042543530232e-2-.461792185227013866085627616169137398318003208598359055163977293447625072631056120034181323735705613298496118983856558368985053761360513364725962133270e-1i
+.227631651193893633595471398975558680963188468384303739473652680153600783243043295121249564383809515306779448778541224801988860883475287149086701306172e-3+.286512920314073228796926317248185466876766180240544333624615820238810815521229843118451157177403185744942148580558245290694112917541784476860334050399e-2i
-.994680600030232038508951740517110458860235483494846678020084924149447567413520333741575303956142158496029788254538506817190708116381686240169722042641e-1+.642072863875950994221115249593817116821533691122909828460636483679939752078459688689494560408645090550525170459118470613550248960353179389510940836039e-1i
+.325067140253993628202323927122286282474656111995692245972299338794101906027013343519721992059820864049683834302691413251414764229439046198940286436686e-1+.104379248902315465227108968880402760174871044097172322878621993887000230917802555533159376307322764843540100963810463873457477985829277696342525961836e0i
-.232248943775550716526052019198287012433958172945758689898263418564011026251819030491156333259090000283733271597982922926309061388309719624640016773250e-1+.588386887430461466164840432669937841607265169976794181271181975579189502174438058453422794099650236443611030976190726218556713005923162193277402277015e-1i
+.607173291605436954146771441895171556495496247056632949652987793159229913092587153839783600694239635838427700579597435165489719443062033302516036940249e-1+.893487752977626149706144462401320443218798844244577478641582168291983052238284965399083252209440430079020122097286429415411366360671745675424026915302e-1i
-.120626940287238168409633921038828421841012173521333196230495803746360741844940559223805022684919952881359418503800344635426221673990568729934337008640e0-.955559793739903061323493812632070113915194982625172515016532529072377639119972610956877936898205181058931503164820522064668825248427179520472572648575e-2i
+.381653136644368777019177810301407695831265554199356738150397310473264503060844101565704527337816351458552067886834410841808800201936534653360793480548e-2-.519901674449373916322951384230769147246416512627332456366424153868326266563503533947809898422659294091105796958083759205686425379643272594058357712146e-1i
+.129650562565632669535922655309832295442635102826941705861566233188877287728506389235921384991268461953432205448266061559395771076724768756386871905786e-1+.731936201686455696248711924194990932768842632998437690472308580887766198430712500085703210181991044773467978149375584098319035479489349042513964643383e-1i
-.115917810032897593323256437392822643248763150920952186996873849957579654941522636648090421816585574931184261948713854056450397292739549619566406544620e-2+.181196687539248655586900490885953249285933684640805376332402163839586070240905631613767852130982044717101448851871142874956709424554519879597054968052e-1i
-.941959997170986910923528631305734972369072341907526878238088980267716249684640849725526146617691166116460697870006037808579373804671947702090544540453e-1+.840703013710132614965287110263016513626911342655955535109801931533652555637218304014646221915203310285992738861316792971261353574401493813388069995891e-1i
+.701130018693804433697353585343257754001177686352922684963104767706792395181882259752217708797374672257261879010856916930619115999649178239030831933890e-2+.185978793536499311578326648124062848153143432404804285324119375283513616200570410729899848024553257692989678289098369248409719351870636014419362429937e-1i
+.532914175028641038606233562259620502132229649306927568715828604150145773276130392314412158308396262245125241503408488841270157728455326042324749373122e-1-.156320834108649076873479677486774132533228601645419913548364134867654450616346918499118235094382082527582563610113535448217962844025534185958283488591e0i
+.136482498938931185220601621822340494408148140057248406895262822564329079601126184245072805631860229533364510617954780133366285955238066214157566697345e0+.321939481684166716641275422172706029736680424354009556850021230003061207482301273740999793456043070402605549469373811105239357139202008898831827812934e-1i
+.347681358618870123768590099505368230086327942936400524369631032977996702269762494722356900470464575066849701939904538055976056351815404251630831063095e-1-.443446366233950509165029766194028165914091295090111662601505999706642300062682639468723646316120579708663087828305007760412303272404549055555201969464e-1i
+.631439756517401801932857598424762502929251661637589410425844553616442265251903591549614795815147865893057115462608046379500782398759561459482818632494e-2+.113774919968490203290829001078817077846989634492622295622353221095912159379210812515318113213550199470123747921831518956624798244663430931109333688076e0i
-.153714612156229856337280737626533409312579851489070694556393668376704476336174409264607203240387210748658396243702368376698061747420399326349900472504e0-.266780558652440424308754835126674996396605161792726971403546704641884289570692462218525060809739545266650174493733756698929188304077984440818828504539e-1i
-.483888903923477617374183230175078972341739924598732093141368278786317080623787410068618445009081046715141785297219992241163159702386004341805538189650e-1-.389285377771042320560190309680456128359266828734603728566353092749109121506542069317908815016933874924524451896994014150518347491674670777535638732608e-1i
+.142220280744342354732832780176976402289562743624952120781878884032627594644019655071459143382276866859483168464468153921945966598947255803135595251604e-1+.941876028738714853581671635219576587226004841073938682648570258616166202413942465229987250299961293044779321637299924414629543784958962856367745973173e-1i
+.896838703289399269244999359535995828231127848149371355760359858330051037440594695065278338544556699441897017639452587022959785160765360665773955773511e-2+.340876246791261322787337952999376856000386433433781459566770373900607017181747035702038421573601668314365649885008200512092465369515349242615621899123e-1i
-.526352097912974739801206286423417428296904220551811048370166990562592099973851981331758374704924132573759263032789433010806510782809563750226240785982e-2+.197247212984031464788452474662261655459587979631549474546797606106594050859256614250633364928328341614865802492048495376695444173654579384429234382619e-1i
-.819230995093290561871633244331567362109260850842831623946772179336544008149573065261325927308890261592105774825112994378074331867248990330667320230810e-1+.575779976112235364407610712742547777365690765861596993635972000618022043926837879923053643238244524464854332791499530405837665837553188971587667033404e-1i
-.839084643208341720757461351856958627000471044609469558015508444074437131360015979898337303413009861506130029921976274300017030111176521389887109300158e-1-.167317388368755861733809951089351541821781248552118474649976584616096009417882129887393328390614297011493459487465451406522593234684226277428185464371e0i
-.589302564454185504584172461248952430275324452227926004332843996606331708467117174122678746891029327257270987822306205952781927930758289382857778496416e-1-.387586599155385318619446638410433592294273941006872474962884983338614365633322109920225356693488902828971280024252330985217996325123373294981633623064e-1i
+.344977029117361104459119730284825756050320631186759538968036575967506828681196025955055425329811395206968877884497845603575308089577219290328653423131e-1-.685329366246029360392118785254217825380480022858263884394023539805004725488070326689073588658830104851988606346616674489324655487568387455384602048748e-1i
-.201587599621508062443076613644617022690912347867014569788397825677069807261887516692089935965184719061905542642021742098699975066187381007652036864100e-1+.470358720641816112625899386106237590522827272898841252480817164927658175025309222276672867628825843503575532313949808701952384972822269061545910100795e-1i
+.154859251747859411767424080299051741615715071770949196023507227840760471572041799353960387395069621993208450527507274612369888473916012629217328130388e0+.588649348082177234049503427083151849257959356794909854407272718453217163880154265039852958155835244749818497122137487937583382216071721533715731409944e-1i
-.180771280363387228701537799571333006895722940345191231514696851780979223835197189650285860585585258843146347735491532375934843525643162187467198223704e-1-.141993078835365113079311453773001349651627197652195673219582030566354749711567934714270366363638406934789693022318653208497602249368012830401713039934e0i
+.660295166533050745790114629871857073194871017330414056754795847701188255766538211062163063585042499015362855223030605454146424837480759545088398502451e-2-.135143615629570874110144249222195534480162209971387870931499717766539446230270675163933596867401977271192932525778194077119483895671762020329176840600e0i
-.401483302820269699831902964901998902052796318621878639100401339451537082364865898419314046918685867242375741919399319736779365794530157449481314577284e-1+.102765586472996142350096553914721735743725433522710484278925204766763591068460307120429266368541782318589237954444357921666933294769101550139458413787e0i
-.127870228121082936265086112335785721261525086754043972196090950662449287399263650562086405587175929328049175391935674715675827170522945516230039694070e0+.528899460970984341313908918766596996787204499884460227814617564256827663907666801672214681244174998430622448865010883884312512955376964367905801198895e-1i
-.747490957994420191297221925556998652744908262427049119325653007944958119416153034902641235890086483834557909907473213447718329880339635401204555717718e-1+.534848696701532267936995057079308357087882279390428454713825774432354344557226142270617048950908761094198784179947966995221662512090843806259648155770e-3i
-.745724882860531905449542271118103699562088628658485264045359196630867729101111922465374441148224488460553587323640954324210407437259950877696002350541e-1+.677634117344139109167835022502057562855501358415844144707043350318423217527228928042968073020008351523208699935521812329097656442502569231666642181536e-1i
+.526168530015200011670191900287649270871830942169904977040139881661385500600251202011720801828468100383633732561648833591619858234501534659610489125164e-2-.151581161375178231826519070349257383404742192810351640536518714123948381875679893643554558629469860121435087902342473766175716944290434860639553285222e-1i
-.282533546883375039043380115866025521522012274547609109508152692864001895770687003689186438247602981209054670621243144281631671815437131456294835981811e-1+.120642309214333638822549360167373524569489874171122485729494796332014343620263781892369147764198914419999781076558138364512131901316426206685992605901e0i
-.183606317927314929842949803354263391821962228392213625930772703627037086108127748065199228694516447833460953008306122911374866541926800907486727533621e0+.955159416497834530127527402916266297319713130284471283389585699851874005976352700106590980252389267000622343589529329513919566604641822176832356925719e-1i
-.130873476183576136217412461791884277846542529028498808276658479143217257316772653448696413607646209229747187267067064618069624501850518009378900469042e0-.107300707584368988802859749303730794587566820648610252354707322956430421466954337751916973388939237072928450006887501475439986916102002080161570514870e0i
+.110074250250740370093304643058505750049523898223539369188376019648671146188294841124446098723750430106955022123979852854715541166129701793036843773097e0+.136106291266803992461781101087856687404723582621882356221331858821430075566242999850372319610499910640260068801368022022107347345026155714827544695753e0i
-.484014222092520470862634297913673594107781658198768095329072092019540867740282772187657982457588812727664045668875161742499364736970834337704224101634e-1+.810148799793504569258799327592491994110164974747023951693227963893162052083770244166718769476253445375736756465666828953287262095296517407310212016776e-1i
-.982807461382722634958569637100825207466279272220392569318091834214277892072938760432866644537379984057014019367829847931809638242912510822958053470313e-1+.713829034848662279744498363941679501001760223600734533648459316551688495336231932555335955789592863242973858046377033158554617799920968929226538472587e-1i
+.179560671457327945487709260177745612021854185782980198068553992250769250654133154768035314092276724684490927602708168634414671680751193146183846023100e-1+.152570878853871284662035203690395471001915638622113834602795187264005300446716746353505726526647163232012110293577908414401104370125229838329710494582e0i
+.113516139030428785710130202497553577573041823428761134764287799790313069679955837257039392723121932536210918616042200064577189627461045855487044646723e0+.116605952858185036285569825646393707297566336318539202120372066521297771537907390080447468882436626691084825301610174255446737513541383134375353402317e0i
+.134002154949953038005432263676052369433839373687089095141653923297340861915190382964150282410225444827619951217846433698874150512818886671041572571326e-1-.585706053111040709765174232760534373605666824337561436120631980895501733328844014983697149137458232819204407836656539908015272463981503372875818936911e-1i
-.456458677694082426284228707039170930647465585308646075110793723780732819561512041127893612546882049524506450310125158814514461964804382416525592443648e-1-.139430578369336390464955578725447403852471648746084272425667593361259159387662592663512594055262541084371507367374299859350678047770509199581265522837e0i
-.842877821106836527183589894397055682666080339478935127066480548924875892239369583084109647444631262849007854824044913359586760594818449862136309613405e-1+.710527450821216892707711228244041709510605526545362302042115865839754743348401092237683737725720348890551962191693779626932059288157659963678880245654e-1i
-.463786627196055501232251156579290658452652842391914704764380136636855949703481775925393686159377564682981891852071681428391451475552556664184744165780e-1-.117083317485282475147478782595001957178643202588436854259927310684673498879287775356004524991454011544769317411468867361860072453174357902901105899910e-1i
-.324138995128189673859907345615790504359076696026918874782709397753700220341395192191442350836308387971396670504416521190411922547671144743420165456608e-1+.225685707391485140867496804907654299062074708496674645270198771824160670220818011489228199802091124172710955657192400181044117388046269055964105847746e-2i
+.335643719598099208927727675816986490845764656416065510388370277805378498185539702104130190533586054423269133597145559480541588856205328941770245073851e-1-.405869157841590587296627980387659897210458537344339389839866894182751375030474207720126367239589821795875761240392948866625672655706630080096620451141e-1i
+.603684627436365006219355784740420662156377902723711608015608920841154394865891130722711614290035714728156833420420141031472923486706651377006704347845e-3+.636619272591589560003566887448979776226064980359067982414515210046494296329609555241944248245682283284326058971896109261030985582530653780775648484108e-1i
-.608512511015244528743298941283101403550981856769679328613640965384152535362403158260106196096408905472690976197490759529455983411774495191999323173906e-1-.127063739181109803000906554028237392917025775030212782412057936604676579510550335853212210311489029920206391383840694046715482045708676952226735696210e-1i
-.123020419862905464243542977697388532922689100208728304910489446847591935506814745813338567366516113385757952165027582676490306468079028724097569585774e0-.371853158790567342190629103582955013616337971726604627523153161194393941398684090216672190801551865339836617112070032955128614925585466335871807090042e-3i
-.624468520113220384506452215744941023952326839031616006341285912895789270928253512657801500306588576710489356059445369554317443582301264996021205193461e-1+.143226643278027340122812749756283136211880081711230380785021214486327186597753899871061770812714159832636599506314138192850213853439643972428931215234e-1i
-.121816949480515903338705536177388730373856853355277443822930360073020373533260269395084297647977840430758554657671128994866168116498955038357167071791e0+.759145258326278634889842012140796727627006534058718367241288531011560515156341372994568701774158375010130166736654512121418021765351552989089945865538e-1i
+.438732456346109521831612056667197074501720215779203360705513778507210877290467306225483272493023862191635869148059804017751706790099453107304029617577e-1-.245553824044773555159970169068315133468002137250069252333418277576980114795224408061525470883174013771187060860486919492855636040876294966572554145762e-1i
-.996398964628450744241051818677762498495988249810261068475450591677204953440755720684523866226482979571282108292138905534121352709403439366314456913435e-1-.357471104015444864362461401525709786717505160231216841433067699272283983776665874407326465951689473381751916703120191862993133533423483243860772571997e-1i
+.492442272006029693660879532684937663670098565674751715949663791516129752112785973065826053595621466379419821396204619152029699564442608768722131843765e-1-.499673952626316792744035751304387542485080401694536233502422021701444037849448398701284736773991909682164202782018165829193711664547646813274331976852e-1i
+.428053767988044722327329271983131026739229196098002763064752463774752827413363283746009488508538907985176198035028983325941331745446331742388441766354e-2+.494164491883108468588383638798460590579688843234875807153046004640436929651604152598104578494189501168119777718076649662582379785687522594897046975490e-1i


==> solutions/sicfiducial.83.e.150.txt <==
+.243285583388998611513396124359593061438598845757646864711644811557110585387201709064898717852766228000992966336436776016674355873339013016592817119568e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.165426898637756132208978123019979303917492382875424634886971225272803850144021188249222615021081451397360122509398886034419936438753469235254589178743e-1+.639186338937855731356263561305877723971569420200536736082307605857189551162144897035456495327049664159670456786339829443455365902250047861847058276181e-2i
+.570469124412579727652867204111248323387360451859571548281461845248107508897089766888922603212752066382474748331207371690310689657943825066844040423497e-1-.187023969895920177269112556109960174439592200970702552785214498984504365427630361365604602087198868350109371445307028154191553334805106292965260633665e0i
-.675644895144419523244311350088936943896974827096830963396283266266091825099580898670523899759979829045767795534233381607079435291726485238477861011537e-1-.110888912989216511237933952214134057903978412578398120619767434895765160925008467463142734825982558363752328248989594613680457763705247165251021991044e0i
-.103171802770987454759277730813646628923135248948489061708645213709262226868393431068973079727811783412314727023552127078101764561318854740375030304150e-1-.172881315997816501840081422698174074591417274394514451426958177771459578218127178031501869029361929723194366513250869855589069882998907967105567635456e-1i
-.167255151527924496566989303759400857101315452825375529837862327864064216886061194716135960887102810066219221368114052214069400190879983420479959088151e-1-.445690117646120177396114790134959221193691228768455929700893068200852112794791048021545689589346509988554751903125119849306725740807145535492591777563e-1i
+.139505638042121586985358628077147875368161640361518900836714882679096870579344211385045364194960041056411910025752099958029719846515192783125694770360e-1-.135424456486246930757919174495443548866599232398830552920185015992838211938154805955075934856907200912095399527638358782169612487484581598195327340032e0i
+.131986337672923767490816909232513578883408000653714877373720804202993883812490338439495815794273717307968445120653591914118798442488636329817880983353e0-.604820586491372857976862397054725894430357583279038258432937148894833193574020590391140865108494792149062831345348195774835960883323189770464871753740e-1i
-.422466958173100861326037335880695032758523150855299820853652154943021945774479096494976270523105361151802197796068852849895886436486402853225105110749e-1-.291829467690108722727928428654308208745297123763722581505984951243449444885989200412045828568778322060549433673406793511769468671392916639069724197389e-1i
+.842253330340663300809516880899739846651494213783998788868649681208128006109473753951395383212443445483923616069274959030887300593100014925709438396341e-1+.610231947435043096461569838338659881321006586112875900900722765647640504527890432126438308922837877915530379782841775854751404872830336628145710483873e-1i
-.188038779198768521870837359844057759692058395413541618248990549779344361552244317472502339569034539279676178515632961595519173404986712114299519166824e-1+.511218651303050482096381797321994739387759468316324319072421946031255800715790863034740134666352881475148824800798466694324381934624302026894722912952e-1i
-.719415409172313193435883531124702236167329398081368656590446267510732948586493333030678928766749667382667201413867372980008479999237863889272057825559e-3+.195453175738199280240986781727397690630179925681858609854634782759258217808852363895391301454067844993007525119759291712632149879556438738940793269876e-1i
+.168822643048108364222219084366871064550257529693861513396546305542382141235926625638876659100280996228424392889822688942671672339636826835430362647365e-1+.638340865441876607752174474183088149575151545064378321938071060129068354124766275465686703543930277285409274227359766205869211550198384433421229244301e-2i
-.750088645173822379905488074471194510373313776950195107886317636480764262713412807102140018967687916444528499701777501145423299067599331882533963885128e-1-.707541532514823877974232041258101575117809131715548805830600655166153400838791991405449976642358000596551840739464668315526858187692966537559500216249e-2i
+.223260549897879180656913488912189051964079603192977039946684005038791664904980051080278323991369671904380394400578172601781982841487740481444340476545e-2-.140516490796410354118027056093807667428807606694226841005031445122034461979286267925889660432002584725457360208424137968413020677474137248554861356444e-1i
-.338168405130578811598194221516859545199979784221348726948638810894554570217032352055834651836425600539345975132475672354818524769013223327363175094705e-1+.407617059612439005118247758969975094748343321641841549465622046965777686347280435936858467750242007928889996553377092898643820829828452309081652294198e-1i
+.791104568940685532907921309661535020263168550388112646083329127354354737507744113582544086553117409274656865084594090731071531338293270194913688869966e-1-.986474573914561143509679074205171158656391697908757381561487312806270873651387212057154668524322461460551483339218390728085200304887489972851779759568e-2i
-.159914747221285502711690512740572072799164656352965408251273543702713778682041909363969068019602937088509578133423790033454548236770614257055771486852e0-.481095111908095644989205082446630926669906148748611878204637333149609494857785109770366700548701554910567427451282961118945384547911492987970817712317e-2i
+.716394650073873433044932576385117910807571798613438215435661628335484604923514208113516206879544229515777575913202598352387412818177019120688000958996e-1+.721772341515591740689439979678895168238199325533972373581947644290340063919179857874350447917979214004454220015449836696355516359024616504295344408045e-1i
+.106806999432014751104208335301135207164272343512543210132819958604659993169006243360590449837017112451714684474724334116967373161247877999987708449429e0+.155489818993949025645650910560020054971135998938353468113556083085809251832339541894740911424583059369206145592677602368466959443251446248684506340551e0i
-.201332738939781873312422156246991096379870669212102804106380262295468328459247306215313538809985255298908193964728599977135823168869842193526738446455e-1+.870478078295742345589635655136711733933141096111782204809797615349746056175100873987076687761957304993704796016083385204114217784632689772092086796864e-3i
+.642009827248067206383920699093807481051033327593425545555123896646218665047111079833473603217855288163046700285757511817787148910718091444746443234338e-1+.724489963549665319279307978330250745940821362679564066858159175243804875440994242755771940675133825769407208001295573402682779909473743619230876829975e-1i
-.109433343552458452333422354840341959286850544025498952801507570069256593386446892265974407111067976840597013547055144072762334871704485407026220307905e-1+.726109561450840859559827462432414947612395889043442381221142504399894829142867817027594498451108673413634476513938701485385902208338279446258218341391e-1i
-.674864304759813990627300130609200705442688544173965855984365950209372091308211834421589177127969212737747748569233840073870141153524394768642576831877e-1+.145449867287054668289257418028532988055815874669115947140166096233306748781219778103818201928864771414314370063105821421437945137190411070878291486555e0i
-.457385488855737419230350809157906836161262499875809291959511206989774246777574138098815349411444525675414795410367048269603296121487783570103053825231e-2-.698043999008573221555515256912752205700447151401799859050897620650458754942020095609269567908760926888365904758941587911919674640338818563287488561182e-1i
+.107873865105313484995355912301282945034519372613612059106153608517201652485316853117538324147171473490929117232901321743388173233917547133195703340795e0-.108429675688238831753817645519768333087124742253220911523626519662563107848142916106733933789872021493982952888632778417254615888529788251630630911557e0i
-.838455884899285072174150229257334357455869068400437204773898763618347179297217529512846607264672822583042669762082066155910981986055777335057743395377e-1+.250843288278729083937683372804866316129495777669545043371486125983656123410101705799005311205616087915339002830460557719397022511653376978840802802594e-1i
+.100361471070708771540894041996458589693112448917548493493806822052516489902004825259005881590522380732176904239773460409954890648654986576801114394579e0+.309858566947161091412972156814329437583965989054170755062277270843032698292023850600606583197493333184308604001455064408998958124594764658920193957236e-1i
+.140452776388182926564431020078649423564657745422118644971379074290509467126141411210873089990169791140331303441743283232105910490400943521465801068478e0+.306611116882750173449296638703538750283641133661646515272262305176592437227895969192175379721572932959648303471854353121349667407573351724620212322929e-1i
-.322979111638613312018955091899734639067404301673084130677448757962917102483430580933497360515684761910806219625555911188600234981400188514231330822058e-1+.286396020958890933706671971153340606400009096527594993599197452795288086243211477620901227801377822023801120585180237675311172430453613793387953061524e-1i
-.105364453781884106809695397937110599694710659994570218171245095849326905043754638705685167484041193257037139005386722169162550439820703101519431326807e-1+.118357104121063003901784443675754162445843608214268093682499633737130408511082391477406185839730762012526985485235637144648502303080707767992244499788e0i
+.219586823006025125082157692692530019885231286378028780768765489958723293471772005488866152517928210985461117455908606839162293472704505278318174462222e-2-.100726547615755075561926699615017390714916075989537755593501878143957965851478494725798943924731578154494490816983586425005910958845965916972580900507e-1i
+.842609946021024529751859513357483140500077271816141188205931323706253210945149178927376644767115353207005000578515121097908636412263111450359075220810e-2+.825151142027719061791442775644651846166450874902551982106886815352366362615994317808294534252416619599713957855917020089929525186814642331802583999128e-2i
-.460473913378006503640961927083577327558949127574562439485357744159304852135417463214001117873655664019214177317631651987103231280918708531766529425478e-2-.114713409493237700175249085721621102914422555793495597937814070512130706407289894762856059762883173865317362747037786805302942128973720309967071417440e0i
+.564468198504554316053090021934273272745107393065841115419582289365551103134100354501198418958734835347379834150617717893196768468903387679313279935599e-2+.662956873023070681115725343368135137323225330781628913137579583229402319025516221080621986536537878730768938241243222782622294380829236732410321662019e-1i
+.218023663718926201070870378928858047312720069719910336632134823974671860510567634928060779444895120298064013837013339114271736317288329020889495676662e-1-.115390490501355992499410652412096966945821746453956878003394308890684442146530293105460797575281560230724325197493892212763455978819486784545208813856e0i
+.122271680149423711807964430780801368675932981591841861970460540107861416747205853770015372835180986677883832484591748041050731465687951182628422707770e0-.498507635477822778862685310874111694246172888932595546428549320690005908548250760169572387552361012902344175278595674739383414550422732691302496354595e-1i
+.214553830749003921117797267812969919362418281541201195705369731916597272632403433251762414391457381615784904568127258679246742731630925490527655364284e-1-.246440478257783690445999797949763216579566735307132707329202807364703340457404538555923951277866265148534804113003558234737693907250224715485205281240e-1i
+.491481303679878653093046182452827325169626694747774874023551123206714614451376568905662709220286296395930777699890282112243189780028432466063440403424e-1-.603141049410841291921791754082515736329934667254218909058627068806870913514924679564970948161101381624896393531947544295670411217652861268639345472677e-1i
+.927655766104438830484581138360168357123427509942518029640812266256762236891028237693086923993712937786934440859750464020255063499531409969625382611421e-4-.414544665036462430759599290004016599856378174115503993039642624016967375319644452696997356141852951496156523332349950768571877606115766769477909210081e-1i
-.613056629314239180483165614481717128470449808810921924871374726288035720166895831428347499658921876256867824602651966634548570658084765760067668577887e-1-.525429067942754818206659967768026066746868167967995251862645151506663247113409313209666237169513500120619020467879069676230215307676000198467701948152e-1i
-.173398641869187729685320464204578039163626024171457708212003168016295573590264754064350261766796353212044673054123268590014847543556001560774413833803e0+.365999484816598147550250232262810214139660952642662749106504766004599842305231522882557122757641558391751518758523053577770225751766961845993508488373e-1i
+.227074877089115167220069067137515299883813134727009229343796973138478282319639455997830854001493494486693787757162559133934132287626648489627785297295e-1-.166674686819004353151393897446446635120232528151909743747032153308014914592826989192542807699612606615625331144287971733619325279321601777343850367094e-1i
-.200872045725292341920353900590293330539454870136113469601834659149611558152752054113326331469290808784356990710543734241423323482270058880710384914976e0-.514838198052607216572181969951639254894293617392503604500042164088655110524803778493514692218768115844331131780937497093590118401196851958527172804267e-1i
+.241543857435809897185766850966893824444194603559876559309795966030021641871373263731700780710836480201683429194912575144442878658804062062478607756981e-1+.974644257171576703114691483801249074089883078207208550030071823425860775806189157487820203447698619848875863114569649498508096957064076805519675429367e-1i
-.102168353315585146789722804025675457690509722967944869457815249206172270206296007713542098327298160288528852199303882596933382014767343693689921994653e0+.108148361078877307026686031123831927060828421056307341987066995888259970105140481506472847561284096244398341256216143851272036721561489716687506740486e0i
+.499596459301411235548129299059804543071385862080396809574528042898144548082840643700599298950328293509610498743648902220537876776927819393548283644979e-1-.128388121399201913801561339401620058875886620026880188738691109591886167425936586979672021273988957390206188584948365953004358271684687582247061006954e0i
+.404974273753977876022259394553906406788665022819898673309492307137245843169223805628420368714795307583297868706742213764465145232895229854132585350493e-1-.518182915081455699269403909670539397707808307056074560149224653441297302869473660025624464936149934549711933310427699947074812263178728860876761364505e-1i
-.131466254631208044018158067400135679752792601510865586112710943081140596679004233712774112141180011119697816311881357094526638031079310429844861321338e-1+.121478032110996386331452313186692757278436918741169330884969240079161139056343901480800307210699748706348456618290049891064993904736756539251714306317e0i
+.203040122357845208177738608211045726903717369115755590181296887540501080174108682960332311106668838406525472525325556381419915506586794324829189982312e-1+.439245825460221397807285060995807211656275422187867762699687460205481383813412641713542339108569266789352324944527232830124929446190214730113857496277e-1i
-.230694908099427386718738221748335058727943583246053377291085266286273156511966260296785800063188108382519620281848815145980403877063957987527488878134e-1-.746589449929771443085146081891400752526486912843843344331419029322125357584950349716904490866011510355700288764204112266919853562869098894470598823812e-1i
-.540203730809935620894810561228451097703289748387863821577180692959720380474068077471858190782199251182826952665876400188987046137472811437257077693201e-1-.123120190211506612996958473779857011991148917899679922030117767679658911192837512088813073150314481110414026225412197984430928706191856176166586439145e-1i
+.268675354520543384867464874040456082134106076657794142218224207407064380470861262228356582610057241854888874321009626911122407054807876319491030233124e-1-.584400261060388901818219062469232740734893408715964580647262237773840843292645350015817460196113178002521756468761865590510125088213233774569102868353e-1i
-.992524519892755967090719773660529818139202873989766722273127871719094586263099993611766081897440061041402853196259711191736873278855279000509475724325e-1-.656994389993604084683963401180635371599076313407560053852454516355038127660980895448082537861346010009463275318105801138985371066764670749881455098442e-2i
+.715503254819876673406651639954898874296265324107822158306010670159718988950023819206537884983325390460291243868114674435351007816217624471942476505079e-1+.924818558969874800606330801513839642714918546442684003412538588958868881039805420574769643617547495215037761131943565726432350625904752143652319304253e-1i
-.109118979221383966203808321581315322068777287888845446443823719384195458864290743969967081594354978264550977296966739023766216802476153779014596094475e-1-.371502866273337842825499247048564003585768813703170419803228058885263391745980577295695035270479146047007200820940299883945706879532208434419841385733e-1i
+.102183067019975796385551619415538158242014998380478170994412802730061870086617536045877591455943988963465887534039659999620677381284762871741114609825e0+.765570669449421383796027881430156412161615116711072430599206702868486904352089233920015324068329977992082266124641270590116842762666543624228251617804e-2i
-.766739084010183542389808135149517129989921193452668319737002744726957862969953762369358024612988516070707390497831202041975329754137999066200750821479e-1+.155976243316235504254117775925040933138869697951972616046915066638287145985766563165737648651420873523085478553228058964998498293398520981005921748699e0i
-.206840827289106962032759394783661480800077470660612532519089284523298839560968180622573585785214505078199437218236126172129581395266504759068310603757e-1+.756508569533533811247626702551620215596976236194293471019203080404695344853475937611886834915904149366618398723371479264086849662213105675661760856707e-1i
-.470092754791723265761718526864843761448022216536157162774263053892597322027800457100582215473721077799273744170790729862217544766267517344482103864484e-1+.823445247443694485848659251951817027089204245619851469186916678991653618992969888490574603104940812855137546436819007835541396866976976258274855183034e-1i
-.102335296063925835361652899653233371703596967307998758199674322265836276574838122791299951187934925816531415893256840879511811146602348904547189921835e-1-.156450997718364241890643295536666814622038810517804254277357451176535036960513541869164285899503004501178717732255467751534150131062276956022878580566e0i
+.994169064486782269386941675374570809961975603773182545969320708347122661891320442108805933092063472673435814939379437619439953416175045843495801873971e-3+.442694710684164437216359936510916537183924622096345264376439087761107637139095497055681357549363668648505194868771702937582153811254789030631541011005e-1i
+.797663833425800787027643384085891643678596451848956084559289204217820826803585193142389757550476606438100492159209889023457716727357024515242819452884e-1+.603149709484480259748436918832821815695749186370226073096527879387683961150381224210917860341170460901031678807439824980016780174480535647251096621779e-1i
+.736465422382777023175439737255631414117924432095217418250045769009903731703694129560161706833032809861110983645917097401802026930037234687746036129166e-1+.867353153516264609194272325076059818270725263703276864470699208402221380682110726634703727687739168569637853813134564241474429150933146962161488184895e-1i
-.159395764466017992325889082722777789868365487237982189295271750544399774749573044556941747236563593380366985357707256671665097580581021388908561443356e-1+.468988554046760866353049829452516915105564774182424343233571249457977228570243341061335126104982549260368360952353937026996515999969372603707432587592e-1i
-.149280351502165605532597380606998742435266207300480160452581359761998634345973367023434904804245929060702854189781844572028919462243580534794395778928e0-.736504815930717996996165167217775737128281862639526245366692389393330519286586970283987627975259968657395260815651425177240638924968344193750250499343e-1i
-.875106259647203482299692139440825428972346992890276633912199549444799419447995396330835510985807618680228281917330745689067964975180824400030610034993e-1-.206193292837061629186809842856684886041997092434145421548869340501497726553169595121972644066107596670779701327864040412813794289964144049740427499085e0i
+.126053836834242446533004296881598564873357640125427851267833539367843676559171152671745847553007127317730697198079000030596188197723290427966958615440e-1-.866729441298037790382611203591305533576245316664347022193435937770340568724597075569413433493577351526711885411084409291471928277171667176464168757445e-1i
+.110500468181334828093351151427386316844533241480589629255975155221317234571545169513619077086256373327749295618300606248051817236573074046233586084948e-1+.680576081292358764263777515746588454883678111401638128008872807881684606650812158229563328728299780585132648920490055308711522867238206045187519331372e-2i
+.539207129659603153382484921509172191316818435417074333071165770282868920286650711249602899462861739039016865224736498715397564426265942696441214763104e-1-.816200841654868671357972045663293156835522523864460541834543820682843600245339337396137406790831588666776926754230425383004504364996267408750053870618e-1i
+.361392753698736100888995325230075649391048864738321407676481229785789554425829591282297791006156139190110205866803176472643315735894390432669899678346e-1+.111697040763360251947521935997457625717226197301718257089344363557963912019450928455123137809189083874926765403160433309849659787068695205339776507155e-2i
+.169118440052577205557325434623183845403313434387515140579782398340418845459650795147302144525456511861614756181930787789393791043825428359529070505547e0-.787342871376835946473231797192985044699896508114259798545378825069072235270518033808796110355174335582802532658236123683084241338451707510651575550101e-2i
+.853009957769621430053773068350184237109013285726594072675404896385464488963933910346590251291839896006001950031326373339549268876389487321053479993444e-1+.355078537714043318424277217159983929439169161229628703614188066970402802170862565753064079834382706632108341297917347565046146941665782508913727321938e-1i
-.602525320043280187274681771267443974635506177732094179549810964106420883430221702487780293172365962488698715055459178587863965882931107151928952902576e-2+.156396552344606028472963539033816211673965424614860793304180525072296881100815942059533846671749437944880253976942592105684070781879087111115348108914e0i
+.323286213825262764180542000240284223941269675419050932338285254944757776587879324458937991645544660327365823806240241615139708605258870116600742387650e-1+.168962127750695448456548719913015007665806240391274877337897083345813344218277787907149219155588138328810583107059357479893885560413627631143632622155e0i
+.224873029247212885874941709169423659998675525400380561329677106160232254580488776627773360409024710810550253938939605271726142370336976309526222223694e-1-.213905262836434848015539925746375658071342966093876772598713666785548274787944551342636147216806514743931069842992764478779659129991184199905998832683e0i
+.292005756455326678099875556483402075747508967808956064948536808529995383108231739048171529555247053431425248016845889231290654773204951200975816655819e-1-.156724023908612597358620344534138680561553457764456696972689813368606891024219937407232161081464025502666505124505605240764247805636097616298691462008e-1i
+.242483622369398140624905409571442395632534143230893947735722918387131929001286182108550350964245992596402662530182347225407157920229753822656760550057e-1+.462436064105245230420053229356444734744672065582003973278315942997580238512482679211264752074905942383297720927972539477792054908399825912261037827010e-1i
-.150755289992221240035254634205342827659658690384971924712886757950082319069302594825399649920192339636142968544284920873192836619325059814419107578780e0+.765710307464770847892415984222328960529882496811738047467598908169255594375465472568825341532744715430866597697959511787845646430191434473925226082928e-1i
-.389167728927813888817140880739039351701844736104853330507459797880668995659266574860785561480253424389918285142313762374569868214125293922215168340480e-1-.161467671785664821637858478336414200180538624848101682006768352394749708742969915543074074545048408897580221469250259054419958751760966089710487458903e0i
+.570893130872139904964166260260017361617693880072668340237670177332103021340181889902051823378989449591161291000813174316933992425877340269720763039403e-1+.713335906911197844263155471102202847039205365677949422729754145390597571199473152199171041040910057798450625451969303278922539930502272624779462025832e-1i
+.170441048371805967198570925386802765198665629675125742716954441503598326520881295225024646354659509028081593066304785584250141470670384439770148110061e-1-.634905950870380620328813455550954296682762380883158398217557050402719317864590890099534474499244209998101334951955854810946858442653427118997830485188e-1i
-.860944923751237684488083329235597372548346244433762072262159108101261018618094653593048794072058175464784268640809743450374712579994705613413740657188e-1+.261128434001469181855292471113587367636529906456772922601607944792283871149278470879757951445821421341150977280041029696537829360131736083961415202463e-1i


==> solutions/sicfiducial.83.f.150.txt <==
+.201203367015507288480497169007832781109774798746704328119849792095831186748587676734718198851231232119143632788882235160995048477659563590625505403491e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.160170801608793056069636600462697426448087761867713686401112945747733349456382764293286036297607221526633128092719928938288322327972064283530540463240e0-.235844861638213127473549182250031411377081236560617862124914434980807377304427531672086336454504026259247007874243966249504195930218440790453863190743e-1i
+.872398911387021031420392776054302679635006431254224509405420465096346826720644965991320534752997426361498799955204407383515671587684090216467112902807e-2+.773246270841293820917229191852640279382062522251520592558144819067877608289727894554511911959708473617624225546996836495686047582127699777082861999565e-1i
-.703322270111791848826425672292839222157955804677525796930985418338517077554618489938800909638818531411706636345446017156069448071552087230034658424762e-1-.106964549665884230935861862728428715799763820629111327703056480027107434559882818018780924279084941320412717962604446654234915932978249211036848756460e0i
+.792118976133209672840234330830068913160497888724216652192144569110394475323041052780002981333163176345575256760815693363066878483152719337384612276751e-1+.109324925745138034359206268613137888678170166297662638573139761648651171716418168374286251343161521494318446520312844507171061624792053559346488188290e0i
+.143088929698658822740700736181467322220032340431505433538338363129729204214261514141886352882710532174973561419175245464551298580929281855088994033604e0-.472604953136201869973164650280277685577982009777162075158878954154125760386788394189182242604929215963743572968749676465299315441082186268962883706135e-1i
+.858836554328205193189748536241951429186375867704208994881689889821685238279982074254357533774494375473172481560789664537532112885561474710737309429023e-1-.472086031631328206627030862660519892067195770001646325380080742440370025489496455108877285630193543139573052044019453256439934540205436499092534605569e-1i
+.250954496043467787080610733624362886476353201246735036623021778002428328959489414380632330804140701248569262006726257046437256641082421618683037559627e-1+.335677967243301846712278930973884646812159281624228694314176482331213036856535740800464514599295752602267747197140392172566106827383139144093997958827e-1i
-.143315504141939866752692870099626738859896411902907286113719414885144807968948087439637350399797034838730272509842829671672518368689828609078504935293e-1+.395730926809994906970967853221171506016987013992900236296909142661767842707063812796462126406505264141959622961962208473617490577506290356900983967973e-1i
+.771094930551218865381236175364934236002877784049308898846565524089382371078598578893680514288682039666192274004013531093188680952284793216872527150796e-1+.576486891632835762974610102864477006730117951346347959923681728978140350586705478767009772555698975144197214938236561122390029958658121172606477221267e-1i
-.123962033915199197218576601538225370868946512307059023804859452974476013782323479588429879902411245984601555367224774506927479525383458185675265728616e0-.103194407020275528708037604833973090595760000194993895067617157155816916526448433508565671221639164366557683715508526977805140886002658542022257302636e0i
+.668378166684154471956575816057242200768118611964465543609467990914791025433049280044482716111492055167487050530483465857036785780522223601307165559953e-1-.649816666697153169752743201589331349190243469771123946231179030533708766568739328554145869540129847448400838008394951341607512412131644730508163060290e-1i
+.719560759120147559072919133275441364633233714413606746056363972251605348074066995555503919001484948490996696209033814639363564114226104146730866189689e-1-.115587995931511440115332461981153147900045798647273554065583069554499812817509208031516125841073883513540374363771815765310500785231655643667640542645e-1i
-.109614742434148910117295149821022306421834659839468257617532508445029102463410030061394794162400697970715141747093883238175607963385358002647562370257e0+.192818591650796392184538305391880910502970053872018707650280268814842767874573442355374230038695940484669622944819228040603985243659858941568163228377e0i
-.968573957655438142295906143316743819636087117747049424672734765572661086782881012797063950940501971329574435832624954246694618905650206005839178644213e-1-.211214811846805038692177932494981366252885372746683440101363291984123448564232367443942096046372975495390526521893417633246027341489727954583338408737e-1i
+.283964493718428253165031172390517783390522118269384394682453366361052286885980766503040385881176847527584259815171775933634361822638174845154152016213e-1-.465996835752356996145548399034274923309181839452242013948821147977695078360485741194307243536833462566376630407117810631687437529626339159969311712984e-1i
+.485142623991693843505644741860746163668173388964135035119003283734006385936367434833444135738981134403490628661637291656490270296883846259722309392567e-1+.796511256510273327690308114265173094810748591603989509765217767395718646224016768318563450168997731654143151594750725366517726015535405191985348752295e-1i
-.180292495249449096284223529011576400684979743327459195793667551066665343515877984494382872400840429092514090891981208848851821964122402592578045066824e-1+.970088229904880166265799831311164266405977980624218837639864178125612486961837650814158084480813694213250841899916809555119454869954155753255868679975e-1i
+.515718540112679486575181865130672465418976445031169470351337165326243882528969276435446310352769593185562627291763728463800344358610701908280974344566e-1+.159020324520698876710130550023924472209208958040077242373249783388358189723824317394354479342243895764454873392860565809152599703163297445799554132231e0i
+.857294962099973734797724244080489722346536406279438170971601395384124454720013540479360323296499747253074445400714242720713965554594597205623143451522e-1-.589898976990932220332753715739466534620519553038891540598914576027761213889148269731328195816260746399931450376021027287992814973946235431476896956143e-1i
+.343800131726193914446767924027074419816404961872020298536450339627845878022167234804198084182363562575329194378586251940376002918575246098832155212331e-1-.404069731695488879357623431440704708065824717993213888471299299045499081891047487058851525810840348734201127083256225524593724215193051139083919944116e-1i
-.125087505389779903783909571855137395842177542610739696836402972794063336289992746267351018752528365659551040142821196474860399789299822558627622149877e-1-.192072520973581683780749899394833664862149612032118183124009641791159034701372462159899579052838819671025880163753008401151448307339394216086823440887e-1i
+.504318592817678725381607457042481371244678260636208646788070016632168250343128449364570553918258512964697672802398923936915771685776464890102051977690e-1+.669961975156701935191411925369282628075343050258555491461365979146742894569496254467163137601371029052087700468356074992894485890547050855315860406881e-1i
+.873088826851400606809113289695721995617245336871246257162581510676761611424224629602773271582675939851503493385747427163982141104667377185945585819668e-1+.807315234638622448196687300590950376412568320971937738108465388583486465452862209425669158924131283352945358318695656411553376971929271234083851527878e-1i
-.521370776040210496540031983012827475374412710731411319457203151294442335499179884697212619420898682236068001385490554510653952186172979270814689155955e-1-.259136947924804481274918172729202699257398082002370223373691585162690717446417062146996212069461738457456355435572871417224992582772502421626437723918e-1i
+.110636260182632605181070877920204991439132380736468776369621908367949618367613950483473672871927994555156488248418285875710943475247338100377477378086e0-.113894376140134297965241087246106741319382021882360233727124332864574258274306732361025378789462096877267459577970971196809107934041263482413656272366e0i
-.791733274715507508936994467498599653143556307167785970249848339398575609957860695099318808071608808680890375095388501166931496051449391720299702407191e-2-.103615302170195375460816924602522418713238072223143240706722529496249031465843771707641471637964875818072936868011253643504366682824939845568864841370e-1i
-.843235892026573968037415508110613826983658139575326539092318368906110552062516268526398918824690773050736872333411314737452993743592676425290142587309e-2+.160510647830118005242833324430004248275781622466802926457570705094753186653677235485493870766480014192187327595537984928210256823634621013104024887189e-1i
+.509683004913954977499240217697502980631496995226529976787282706501134628804036754827608845090426184713633954465916078296658958898861881031542306200213e-1-.175860646260822744426672230485150964467122282726616680952898240895888242218854528107648828336217560601255690804712507457528512291174350080592104330985e-1i
-.787071865317275176104276276875250435059095074594536270541504627830957796182172238647313669679007445361275698445106529895761632495441160269577730506191e-1+.334420081412396379818651931556861805992897680996638608159568567134563436491245195865411969855866452759956987863974989131909964414012987334690122806003e-1i
-.189599066346046104247898721458784265494009640681865344853065633413905284383735438914004704574527709417774841076387388388870289432201342426346640277692e-1-.292458386793460364175631963324647442059583605383451767635975691039959542617680537948119042787706149312258120674458755439566826428444163398437317151245e-1i
-.204629533496471095315062470287895669798312841975429962973926050469784644940430824372909271103153505333159421669784079573713103323244348359680652997888e-1-.682879226105694519804533794289996700892827003080075412683801609149009998049851922180737324395382509877958183509354753007477063368165507066656927821289e-2i
-.429907834703619549527966831254641283172682220098126142125710685322987860716600644687212899814106572863706992098502535608391974232392880894740940063643e-1-.383909746608489270159535860344887836809068486242492778249543279007708567688593517086957434285586693104838842823004495233595258927754372829638392438119e-1i
+.154886718240347608545435614708397317095996708826444434529184773162743003982271386821112409482393476073318614139573717635457124867506501388759620407877e-1+.122814634093836764191625520313588350310849460360884711136811770694718446594036656885068308631556392752166041366708237089377398324043824382032823544026e-1i
+.439980774426546600771151705822080969457848230886777770157213100647048702993893505067982910634019732946817632023740490758960145845602548384215802148354e-2+.366157283950731892806923020959974659284122479847659301925332324835714606900869587762038269494085649544702020160233439815712998130758900108076339954510e-1i
+.556891381884849761453425038478881375697408584655034283657387680780608694882751198160171377538364139132176219431531373718326574795647583434304597783741e-1-.105599120494646369540234767622710316883937517855416785496156370972374255257506548907592566763195384896390692983976457731990671290540305206687624098908e0i
+.353199427715486385696453952165611376473811619054435526215645543401762055758132283364873632674043994851574103571734327977343439566054429090558854098636e-1-.680924147746016253130452759035315637248202247550954054916145078290886931129582739345844606689980290233034198715373773542513312207931747699052511431125e-1i
+.189547568046880540704017225179080620356917016445655706083957568335071154020536288428216288782434996554498208829691076586865576651289716278359866194437e0+.867448850328096116690411240117005050607767866993528114472864407784977679734734932967406618194998367436845069903603946409998587667780884875225580678529e-2i
+.740594659499272888968395209972595611018898113233781848386900389587255193292984502974142944547750570331569802402846536434040430159715832068299724557945e-1+.150656376799205092066232326977949297938879410544920707565930967302100135326997841327405820943707052771917640150318057983500697117212398560724591040956e-1i
+.125400041935523237893418552395448086583772905059905564201341094008396690377635541098492921291519150148612475501401099850842087309255135606156278621249e0-.908671280821745995900975371299009049489597279939347227521015225329533334639120257138082820865839105642619702131016032446103959713571830121908339511545e-1i
-.622946852338674782731009000016881506886436288734395893439559459328169777344153320472990810947618975693086009399835935343677810117317347209750590148448e-1-.178741039301532061208953918859734477365315423453637593689304924721751365067592918890865082653042398495203145317825369175689275874109351233221877307401e-1i
+.103294014326879696778991634025907404565784825212053027149155552607612501650695952854875751457731155257450592687318878191911530603549508258082876247780e0-.167257229123013334613764246465238785299622666157548258740389325478664749801586487311301008126456811565189530079542865336427632870297366963196187973657e-1i
+.181367359230483598943923062476694714029892253719496192231973749425069561604183220302864170314229118349162601522302510521066865294637741059275237740929e-1+.419289826897810792209272690600524847753258598536810872198234971210593205878164135805101764523317454309629284059224294437334818366575660746947284044336e-1i
+.694839069315226783614490713288778717995831520373787684529659901287925254942272820224995562793774587330889722332332710979597835718555663906782936622934e-1-.137232156492334795097874005979019709790562929661765268329294102976299817770884542662613074513659300839113979979184106452779009615395440209356738510172e0i
-.558372404568848838730727700281324666438477439103506241698411377315051442648302580053112089590070219846678359318093593193244677973972310795081402826956e-1-.290352057397985916753520658799250016216144629880113974376676126292999386884112852583170119574815037586058478149544822606252567603520207392188912985509e-1i
+.874188167758874427752140773675485323899794185397181817071432436921764039753294740979736525292447170581884472082251391498341139391195958138054077438655e-1-.119674517947518616500614737018489171102984429768360296756496796839053267809875425373521401095384899218116229317986906426693978137818366967171275291730e0i
-.122798595078397144244477607048845314328015589048869726879041558716490866241765474383488238446363933588165976586181524018263172179443736649179536050214e0+.205828330240383452988035137778562633247061664637024865433589703112139038301425324844833952949380059036106171775745343701687910434674815576989080103491e-2i
-.132953799299895150730750936689888215039913382291480245028048181207221752703242180551827210476143558309930492480088439267761980024353618840499191891449e-1+.141399928641963765553756648949877587191435852146195161724742933861428932931069526096137167074628245316087890843433306659942417748639676448486133927635e0i
+.564028601146853185246965084058489069197849045455456979976845817654185542653346257172082708848198257164288785893658889008769889841502714322878699600626e-1+.102114426935278037790652617860221769079328402529830833863691796312229768588623943599165989780392002203654374504199283936486466831827898361707343995380e0i
+.818042426603707799568838437636606389577661737592876328544302213797471347924712301462377696044196941852448136992221519859458666560931530645098171272083e-1-.752473962641514236070746996473603905923014319321540207659851940063411972223394665582712729198540850017807721464539196989183323657376229395986891519868e-1i
+.867115607199927218101699765141399033332916186868372869331652392136517235044735940199200318049916048504204062965903078836696739359068645077161569504023e-1-.685010808421155746547906938285159191581027925188447862957024505753500243958522974207540567755309620765973548542944591997872522506368024569426075362770e-1i
-.128808924040337339965598998579843522079457172966524153990515686736814480783516371185483323877129836141473939683028923345405802440791273499695968172694e-1-.976187768733820271533830369618043523656742015024480290325827982394071226744548989993929815377670819205458047272437947789924608616231884054886593437468e-1i
+.102356782459934681654827389733186852253656530459103756497436209348013136142335799609498936282979583375809393812606111023271220293781063591722822207347e0-.930887118027769703186943685620414670008256289529940480184094998668422010519475020992031043378274159581175216084210749374447186890433566684556695765995e-1i
-.756460621909842646991635908784015583175593851727819997541356614659332727958918903237099689682263174941762029511331482188833766506614906193115764811316e-1+.822072586384520950771008267191170222462889662323348662651522208316917661044996658334840817346205807534410441847280811163515637971697285210345531452322e-1i
-.183259539339576830930224348911530123416798341195029096544363041772978794721504319999328015676221517334094678046458805606864197698840523495160546537592e-1+.537110808869133036826693689921660031935294359117345737045777777664722206284867435104759333163912157041601396322339893372104906377576227120583308865240e-2i
+.463829176570398241255562749288646168271528353920479145078377345311296806015784892256243604342823461560634544569746972972289536347455573753873757297761e-1-.345209213044080884917455093046080495765643567900974035371871914746587759844230957825348792359257279690752691145266749757464493897681196469347369264622e-1i
+.162609473974987000424217246218894391325940520611635885468126399155099018389172325570487443004706296131060233285418703073237430524154048272711035402579e0-.962412775600354211708530433697507317610619553772263321286062701069733341315340630098783106518933801160331467489202162503344681046955192130204838875835e-1i
+.550604145661922458571941463488083528745691418133757839062103419573801116850129917731188787885039808792943393055929589849877790633676265170075268385433e-1-.391890937379286601283381497892686106760020945491731917635557449239421433023701243100691814240149939125299642049162928812867142847240150596982078259016e-1i
+.110723539539368036355678587644063605307378938865481347859776915180127492471815666641319928460840537274811141280001919358206183399568213791864953222436e-1-.886793339415135174559882039104206345812290685469288065008285157863366746626824663520625241014290231666099250548759161854715526270061468844491547523218e-1i
+.135419974135874994162078306793503795154729184339630168077654053517739836627724546878778169946281382789019226690116341295177440096234050425445537229154e-1+.724551349833938132362278469876570533513989099022309190312971448681697234575765802575148513644653987810639314920816393489799453316944237601557755859255e-1i
-.165070565831106473042108160373039526819859307779298027945284179522773168866591316585635395759676450423566557152097231036114460538334542864959864052230e0-.697821069147749564524450800289987317703216389502060872015888318136084685450906807501673665920091488138843156553774382646559939622521213898160009268021e-1i
+.878432969723985124159955335702635699475812814786295949140184720489669529985992778330895741623285496888015848803557104015915480480999563724944035297335e-1-.984261362235667251702292367087046802183557891205132766678539310101776715643644237204782873091307469283322720554831287842732846492875340498243698531798e-1i
+.113907884274964658394795859852905459824559852179470366401250633145136305700668359921550322411806031449903361749854465749081491244674911331172306272927e0+.165722204979300341865443505359020450421974780249171731202557631181643743924283513559691919202015969216466649550888041620702695338348337332978164960025e-1i
-.259451958844130079119393851998688080788782193193191512257492241148590700832888996588228769516640537836533248300815924124873266788333108397992141331612e-1-.418510054687213606021407773232359188848693722066516722168473963675814714363015244106537979881838162345694821408419116592095363598171488582622234226642e-1i
+.400360815748036864529032778287688095747283454456506898878039435240142425621899207474129807317700011736855034542359924271095778317789488350237377653276e-1+.801501304477856386038337947726794503789069991010021378432692150236628857411280387598235177220794015907382800695374098326338598032666337596781232198391e-1i
-.990471084995958098506552926367805579525758769591198397815041444609918151057810377194361439590297941459617894422199255747160126695843460903361919305379e-1+.219572127629997303871841651756940843500406076896597520112014611745439305124709658436732353898358839781457545367060925082449062907335656835279113664736e-1i
+.360487442679794385280191856604240640661262604963027381089175432057131649873617819885412987946233552469881743508794094256191371055946055352987819539851e-1-.822392894245287452708685434348921699571168175975611399880667410340451273752391573798879557753450921887516384135738954297843939861617783362141917463501e-1i
-.225877128137672256577531725715174832852878445612968930865372175149931975551479325551710720182605407809016948232172116115671595251778789179344782800292e0-.124679254963517785929318981228202675640146578135007947004142713704290992769695495782216370327010332619173752467006216859857607310919808494928755118265e0i
+.925081718498945219924554915679235530378184143406116533441524791802482990747509975811622596639580195571672838689837961096783348869376816118310969618623e-1-.119779802073094740228818648838581845295416318945676463733935608644990970020838655888387666209834164529628331579832999241670166896543473130589043945767e0i
-.680822673956223312326043777715440981686544838322187727981453191281248120892004638014198174716425340950062019176341395797233688217130977448244218071071e-1-.125263985543892266496402930384288821800269473247865767357065486880992193808015781652171517285172558185036914394967063642392865164747634605025071301770e-1i
-.889561975731551749914428534330646457173792373990544979309151084016865845041038911924525601846830586762681416118881272767811089494739936683302981683005e-1-.127666296397130896668959715453777077728147068253648026966944251879583125376182051200287167577474595883652321442742675556671657623661540249638320185409e0i
+.350298811926054105372503153937214296931039366175488681898477685045825148555302257344282593276687272462669229755581012905384453984635824211526776478379e-1-.641301936846739993503890968111526774298901615409551900799340519473619641532817191617379960100871565604566363624921733196355348806785448785844892009179e-1i
+.106128453776872366235138708840614833839917513160254687884492632313427288594736516110864810401568836937308680302751683380542586303455499871728981461858e-1+.928115791355227893727650115229084950162761779033050725259178606245361848461936173369944494202699113529333689312676080955881404408295322159467486629116e-2i
+.380922302937822154786377204925356414016813051244536858658304456308588302177386323074948842673681063297187233663292879767132936195365895497275138395650e-1+.750752218061919428665491562564967994242484564977062139408583865128845547526621829157468287935362016075025748350468318891195032062377721213545094643547e-1i
+.159025811866807415436480891837137027424780996907655158457477109744296920336408688696280582275774131986458126447870110834830219741349111530563743323375e-1+.925635786743627636764477676212233648367526893670227550970493518253750750226909107797998890514905293273173817332638487677639506537800802379994176387343e-1i
-.311091449979366341562145483272213177807298713200206320887206287281114891443962829778368250118999274982384545065565878460495501101612368266643084620421e-1-.281649518814146126597443560761209794728821770927772943749223882863158011504675148640396331963116866620485748354033503033146428275511316308900091319095e-1i
+.819857459341442510794001919881584553761601186584434331976602455432904615262295120832709854710851454280171937837164725883975526414776971844824811313613e-2-.126721331620939344691328579896642447094116560344124808736379408014004679814564837971305493548632310540438445095985703477276323913732106117365824580333e0i
+.377469678693673337057856122475259272901787452923917640779441034250810740416754979679621421975174209448626290075792819964704822663915017959395286125995e-1+.264172396290415575491580305907966429119687481831009486676077788377753296659229525799683189561782878847253730100856809187745187824334216603672445749578e-1i
-.970186516566575508361578819406730386663970448761743321841305824741756736302431659866470729185960264095947216017124450867675312407111621173222918764362e-1+.777837452116499562749373871475437158150523888834880364491679878946484885262690647595907294432740774659370526771059832346180285034845375786051523976351e-1i
-.244945410868110353293021451087992307104230831185040422165308337796477813415777111710146496146465734265252319700050879961542674414343420532594685318171e-1+.522478654554724591975716942101068389781152185105141580837455423333381075942485728723953914608816297462581218234442399858032275846694404592230427700629e-1i
-.111797751084644570127570081511653473380988424881562051773728931080117915256450310064423971844354084320165601305539596375964724960999592179098526528661e-1+.246931035393647438843613250439165507361591148990917050084870945530251244289501356353263728105121720090994748780461464776484729616980686731215455274400e-2i
+.126315528596660787187046887225341494348004121666722201607563672907775086727763485758182460027667642232231939934106300136720594706411265970690779476713e0+.329393825405571689395563580983836318988964017698985757943388191564249179032822890510765891355248737268044496506203529656444004804344934700104136778213e-1i
-.430716318430986178340558645455992533464534197614388459115428589653599096838080243220837664252460267808651995450973822191079575508137998590287801405716e-1-.598599556241847743713882393128717248731669146885186222115561767317694509680921665418316627205484459129375279794061277563973864202975795337138474140038e-1i


==> solutions/sicfiducial.83.g.150.txt <==
-.189950785379012234703277808486416233945737513620558122197874683116780404666569499333796623908835837092472043426207711528583766432530080988445711745131e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.431111632616179434384669564024350176761413294885612867008350378154210916219041305723376371207163759972530805385376993056078621964246677240889471206999e-1+.375831950646649174462244639827517235927599104532401203997775648200013358840509627412476989479029102857409550138035848147907200006960761421852182802576e-1i
-.109226066979389937795758824365013194314782136271826152300847322570268870645781095655469276202454102367035438136628803355054455979002890857922620537032e0+.111798647343160107346726964137305526315542864276149577226378140362378838921069772055484693860064629051958702583997169131159994741947777256781811220275e0i
-.184358715712355280553712857234125238325272927149958797119351034141538341572587136885048096048716953153541200494976143814285031321583813402046987244869e-1+.708769843868375845619278775565783095669479433193312799127059222063313676933810520951677585446593390510716860091634930913885352173519197411230354874378e-1i
-.638965997876226457759263708327511682346547061136383845826657147365659883968266767276858983877981903025808379052148480907100892682779540978660467864543e-1+.238984372105319381430489025532253981910432922723560138899310721400193617356245898201339869425886916576532387520763631593222271669821172223117845333810e-1i
-.155108352857586643976262487308471233363449253731271466884922139829402692221563194442602942138570048563844926012792892584877691182302245299689801105592e0+.602510001271101487465768544442568262506565652674075811760343279680967614742999744779537771152940120688363784708503350500838637882571095163560384850568e-1i
-.504644789824022740065526510598996065737968228721846696114649038581574130093977281330276006447520322096651657234304958046162470966139821967794185125462e-1-.299502196722103957457236545460768345813855465411321646902020938146470324571055339012286538846704763179747069832091756957453403942738013359610385328814e-1i
-.116304854739987953000819417210004791294044136829413368250949443520722705882476946054726939399682551380255156813823018918825662203543126770629163215005e0+.933526520620760823484999436372250899878692550423920225995044193688395760593791143128098871516682276231009163088758867255113695144259621245259767103689e-1i
+.973371846918727313902744895032507704650420903195287961009371336364745718485227297830908525695905406648284529804876200231591478006868870665705834294111e-1-.127173528097086920689730040480288323504761612186551463386628024239825965913167382789098385511238029101943009047965055332502914368587546816117012794753e-1i
+.114586302947890614004863310808924109374277065578598110608492326905974128895678321820855768042565420051915629327960549702795173172331382642971933290580e0-.126838594652025663442106832658174342163855319356636856407817803653305317266188635311969099110003190866710346982448546966159485229138839385536756077269e0i
-.110720633896056619190814708410269732208124210105601974950721176316647947674502718157142214605647307047080960507820341404857252999260043129994779460125e-2-.105182781934362371165073921866313251115916427799804849034951064442477373689774632553493280623880374160427457533464800532583397771655129577928302686572e0i
-.125516340116992241422287632036198555194010967508113705511724834454097458359294617909138520575328232144850403452067196182769326863065705059613577842635e0-.774745299201526169156581482149762680105405770499585133697507629629167713209712674747134628092163265185961423499164730933308557451148933292667449984555e-1i
+.440516970781561608872637009882164272560562311306083615434381237483919741278448625497118732643238944753329255834137044902985655007028347791825309654936e-1+.129726833098029364354481836318779938830912979845479796124525098702734123824288450672334073020069151906920720735578388978849671671366173394373765820580e0i
-.509763356950669978546901775367401021510713417485528878598033837961689382887478295854523505531543136118101701249618920643235151129787353032725491427868e-1+.229012293028230978397782260757436131083310892795653163906832849423264003456240554859528002505126098250118910008750444272077727288664903616348581391757e-2i
+.675837180893616332090678388143502391394992583930193526529614568582611444889895905028715914145065807418461953941041035795485849291162447239848192118242e-1+.789462082571484812045898089190599960923856840826621511695933768563767061990554106414856914653439811507956334436723962439293700567996849356354126426484e-2i
-.155015628917604194637087821404148334680456276823767857641435772955853709277117532796975127869090019267643043699595937916126132845311371083931425582262e0+.263916299996409941856865090421187255772834532756974450638521566736410985235625114561232585998387259732159246308869179426169746515374929917419463669444e-1i
+.100147635774592616006957454064077392172609423618884338151965326947048545333685978830636118365101577969443933696486747472339098756105431317464327678068e0+.774473286578694788728935596169004938966870544568714953669824736333505474646095116438068334564437317820777340008239297901356898837899788566079488679526e-1i
+.115290565974168558412738686351592238572990217810055455638019634388480212438952920544606669524141411466588753911336129155244701630419993602040681452660e0-.911467916947663897560514241495784110012854384959757820705413204312854654493624859127397920085847129748443965336983779799734252761227118899058612839808e-1i
+.100362460503863034796693068865606878409151650009338885662414582699349818613018061948768792580122195130134708430545133660773578274185813276271949720440e0-.786842274525551948461683480988011545274084639741191394431582436674189062709386643038526543048553367750253606792921924764906877909995315739771550424311e-1i
-.654685958472815190001223820903915195793281130379253928897599100704040615401871186681766472697539297682861006689483668334337339222086850746437570065053e-1-.502546499933840217629150275202570135713050306395939510426648314185482365609418575382183783989833542544585791278706874182832320667772854296739338259202e-1i
+.532739263294192491988051601583118894695978061022854123245144485766816037694334117255047017632781108900130554593882772687029057594245795768688881495865e-2-.173167730449262281185873718274050734674630946590233402018064328453142246804104451798127215453937504486744454035005810440568901209191391534259663040274e0i
-.108172014998228528366366271393877471131558886343226457383572463875808779445595515049057481787806446207492160189655682177975801472700848555613860749100e0+.766331797118329728344667966269067178328629908794715276814639764584065665343569621170224136140163868502418235202287686353309800244427172449832650618791e-1i
+.277049933425055590649222812047835586973651049349031378315652406145844429274758447867813387319755673741578624545719151453792136603506140209985767428873e-1+.804372959020708045125684383387380127833534041581097847091725163058423269968374864708985874028126780202075112323845068105666395053300240998466037868947e-1i
-.473601831158695006518591392935102297754654650306703395942988572950125510275289359829397279116261126450209640224141260886880594886573803068059711637338e-1+.291890688983061438019855673396418252307358213235344980353569674439907337710772302154811650883632072203323548143967810497402787586853779886446895908437e-1i
+.276450554933016140530184340535380301228541519480074896697034445575749262334283462092053638467615558008148785829377068326465157384923132227831462610596e-1-.206294857772344242530415305248897902624072861862645063410294722180527278363524333735839283449205822850499977319019051471661046165882320082151012176055e-1i
+.315658572512917958410268215020895730958739851693234651993691631351389882369267783379337437942108905258127380047057293727527128920658969819095552923691e-1+.144819318501971668186752792144423593624521169204053234615166548755111386903872764870919519125177209708215477895774440157632503465614752460982998132764e0i
+.892496999721062363147503025659545719382067917662632304170066507662684151590940817860102322539907337743062841302215900099577287446881279438394199858306e-1-.180206435111956900388969283180078484213913910881146777097876230462933723238310543448015881428011744291591284372280882469725044892131256582561238196088e-1i
-.793315005480139994495904983205651646112881977477909761622076681948384499718774367138239332301350143069678499501321208276378088043867990408980367292223e-2+.128387917121443116092737491826730245907453654783806304046357180908477967299611856941398014338091890741701474099209414357988331656434839674094478257022e0i
-.104544667416678908970527985573504184128102209825056236499601736510488904020662832227936577178697233611519412220974132050699559999176679854150643977030e0+.222102573276572259896491416487779384004011298651937854261740752396161698609346705740993515803973343665894429910471462506904504419053486871296177878061e-2i
-.676000275858160112214436584562364322986526294949601643133233666584363713735106216639648366388589710853425325803419332423618810066813777912988979368638e-1-.383966302311432400075513324560104783883096847641938789876975191978875177037947135398000988455649713438414196355115544852977957343009368995902572535034e-1i
-.196464401845561338301295393608157775607907372967142479036724251079796896048170881677056407840068997811773153208458357112326164981119528513214695114618e-1-.714154525122431219755300479011506528318441098428344420720215146909047748689922917584392605803256883263176943283338676995926623984540161750021746630188e-1i
-.516467866581624827302469108292021647943053486934787699048651452066245604877265461316316069838179257169943681678200586865712831080244146918860400515330e-1+.100988270245290286783105418564514861672673538992724473837784570837797790975631921819523273573788484215080687376010368363417553738631401373977769891241e0i
-.180023805978949361882369009121359605865843348461371827113562018234574641871978382121488127152772121002662435959966646496431009885192150249525288121473e-1-.126100066731188107429392353629971372244949503277639953485366660903373652737265118819649969061762370044841650234992671494768247294874032065201872636196e0i
+.289698127054358708119751958568948198335151661363341861748785154293149304728514413811032990107894802582053670085877879743805394624372120803767556858567e-2-.609146618201451065802372063686474804778451881015415739419430427095733790549913919881026808004433836207354997460291160172471747648418751190778838181542e-1i
-.472860525843786704975635414213786474295555487665351347129512695696971062763270088529048471381230529109860069986382391971252941942217299696332187871719e-1+.102494712170276918648939867903359644385743274482878364086621585729111455306411148436865201896989142009095990822838972055350609049676205964934415347070e0i
+.491905830874422656282583874912477957248112233827945070851121833426954474209761826642770371573183439718103379475841282180783483651602187722946933290595e-1-.376959881016865936108667440449842975105224656167852677705664801416844187941121382724207708686696114163651170031862781710345149684934212648183094314059e-1i
-.922962865421564368276076044161748809355357455276207488417718418568802245696612474799601936847778213046776994325711700636900343482214267618129103074486e-1+.391066105498554457548278378647019051348372589936090418963861163612152816859051999179660064788322142026051277633199721224240622443359339625620983284931e-1i
+.462765267565058551497903180276748203173497709333087405370844198354743598895684477785976952890356082595418026346231218433555087230198347266917672835993e-2+.810504222697673952669216954495551224226239527656170238221937374378716742974916845027198773940231940843317723161960291371178247109099985573728365921424e-1i
-.116335118026178208501537722509384426548729325102183262006559751045204844412002202103918705874703767288941858943217509248780184701970450003769700473134e0+.623791775819955322814445336393400504372774790543918000150806562649042347292841818426685211876831642469249419877584205824860092412203197749013958477851e-1i
-.893364771385531132248299786709176611964418441581396582408398539887435281302338295477130803550957580295899854963133162521243194534136574327672366672156e-1+.430918813009213250215048269289823841411270351579798149480974191331644241320857248865698796878157666339216181968089139830800143001437274026753989345638e-1i
-.708843857015452611639142620274584294622021412973775901345658616530568638521865833322254329144894561848244791432151735546291989751427921054739858937450e-1+.158425539520873116142446987713018431963731160698114627406522133700657458529451522322877247152071762319429901630472447735709778799780368326619871571003e0i
-.773476743513991896416935757767237054321131153002321622070224843505369143869592276122845646662184822867585230125507807641206854467637455347809495016578e-1+.101129592701446198929354301712875974278841873855079523158677032485522148791376900765395631197775121080589023659287706525838993277452115080553217257506e-1i
+.204989317754536304847184872827179425692133604384318253193862417560502610109487429169369849846051518694523362613500056796360051739975232948045802913735e-1+.778088513734801890051613603272520879799523268950007582149380582474857637595652944895580473200415225928786449730096368583012393011750245479858509885941e-1i
+.265205803003980153259365079405144603060090772499945237166638739673901577476213360034742891412646945602440931399762157441209842190973935066371571882325e0-.407292736699365637909199674556141036777248950737095800850812588389233864977422711591326309916074605737057143678807721230246482983502607174516285844512e-1i
-.435748553818569319215347962163874995846106757246351471134227999993143363616631844296737242662585008858840546410759415596655844333583016521573824355650e-1+.198980393131961998764005602579827051921441019115072189906454079496022507822770486649586666227148674815758961652155205300903240127815393773296831637839e0i
-.340666535697106465558031066546115656429544091860200537838332528042420020726108230234583692675722801003741957334563603369836966843839845049218501385634e-1-.127958416022631515340053542480064478075986319253076228450698080945782770717601883100163984741693058412203380444300437185534967188108625900351789111321e-1i
+.434848751347944208293862821845945345850486626768641023408022345536402011358180660137841903585250115219116601614926741320865059456705582979350293099748e-1+.432606531894229080584908818319336686765369465808459535065963909625043094667886244713602082075956506057949433863810095511693670555078985459714848859166e-1i
+.688506061242886581067056052423308947735401079364381228452234785731021603703590483948342865082232762774215774046281924670567164486068870208284544126442e-1-.650612202647629039514191680432058647353264634714976038943858177271285074849562152106320600324498736223855713676320948115363329410610905636078894044658e-2i
-.397811805032119771951190234975829458959022458009081004490274641786903580059367611190335685608293618856612642758637886049854354476461246502572118214473e-1-.146074225520104599898708509782861893433796887531408258608425364117421192275798199755900474604809958134148265729336132162214441842585845062966388141254e-1i
-.108634751245919624371461238139877580661218588862812928788198113464785764293681881025435354939286181696599652515080983995770523236064509462801370995493e0+.269714332808844266938404734475307603086658520951883057393195964848525006468999573924013892818337873844195205210069510405995994150768911683575930507258e-1i
-.146587821548548913661771973513300679467556407109104656361432124705682618198919411622479998342287949834518096131813012846259807695764129692790550963224e-1-.325438382806648128169295264936535306982735518393752635752369533731547025869726809386298476317402224365219934952565626119911595106403126761207503370278e-1i
+.184290709762590181184451015742393819627516674458415108762754857164198255711407701617808552120141538162905977718337515303257564790508796418286423232636e-2-.106509644949625123335455641535424474102268292048221226194251600238499295270853688740786998252533253957892551678457273465047386806797066967617823889691e0i
+.546691309366205422998266104383499858929232328504585487711057378375337016759286436718099041728243141718013316769670427762744739020219905369532602626827e-1+.406060863953353029010942613205158242675137470741131794257164396846446142361996649160682353158034415057422261382343505991841367102587667319771230845777e-1i
+.205880330373226690200331999056436094443211715490876084070450218668216436830702044930357342883895836753792548967343544530529580051421655550834403079452e-1+.137384988514881385962596729614863152304980681820809100882915951210075821288114221591789891106942680984454005566979782415148450562540430547063527077243e-1i
-.922644666219396658744436147908351166046641385064277706010546364826321778176174950211772788194345163657713652770985942865786788580865856735100576159256e-1+.435276764676241144757497928891053125406134543305839526772167732602122844035508934895049495064472728873045231345107317105505290433528647093821684156796e-1i
-.615588903582829730553242094626313950839906112131440372808235149311992492148167469426088877370804643407485058980191792339488231582446068879970206282750e-1-.250658676232943472324754341829924258462333040665088386660015584417948061125742843197253591848488436308415792501099862974130075778467044000334962293280e-1i
+.330179944051175219166817933940530623425290348943980436686164362785946220764182323732828883360975384113056464082479904314405760106698692930293029366347e-1+.645954608916738375890676379321725794193069264272597946454913089607645614042790982996473722110543658895221934852605710740370974536369694628741846045328e-1i
-.456259334702328592373543555287547774610392732044272067122665071153428660129802522880966969677266436027370646570726238713586581027447083876908080527216e-1-.191300563434488585089732329950022569240938414295177539040629039195922948401466545103904198261647786147455361066465762002876051776796455737632462452455e0i
-.548524291813929351282795046597144065120734912014911838124366502034496600831480782112715795066666791202798308077607608165797113180435718252291399029177e-1+.255093040297324473463936744416836622982059329092688457921042706862795570265641604667287290978099472928166652617157785489247560477431509581997616292863e-1i
+.632651851554627101265412235367517212916927836761325642066554233580177874343638824791150477838619343824008322759917650199309012059553258388406676488697e-1-.912701312062683123863318565368525574318048683887200303621694172340748617978563690002060293467481569545668357044900629210166736865776319366719689478021e-2i
+.150414752709223904146669286405456648712336244021892369925105426300950213989671504041979697248652322710666157958223854630323245184152829802329112162583e-1-.364506437422656421484141058001176316389579059416984146239878679264596933493746852301302941969637764015466627050058236700010576516663762353315533106416e-1i
-.771537564364657793653622958171098710579153263643980034198690926017849237944845906210811685449940730518238211890938621772993962462794496121754358129702e-1+.384074013145204086335788751400795392822611232570942793369381333800320567094963058478109182946035808214821065096542294625584677623413811426771081415605e-1i
-.309042138988697923028636794201862688485979171794001411717179876127215177037749627108797128955436160926260878759273819443770016191992305876140881767799e-1+.217332421456823580582661477299928210004394168954401961247287278301547912488058344000828192438007634088388611029928730585183993653011542629590659142986e-1i
-.869779124002145952717214622220700798916369013949742935392833475796914414638161589241147924783883203361091990141536204372461842468310504588078514506421e-2+.962887623357319974966649161049022670087659573022084909247866466440031321036746715467873162448707863347301807051109744996159836656032784640367135757261e-1i
+.122540450151519321972280727439594190041101163250211365296639145234443072803521772918857070283014311811023413380904363600353022761135410458735454830203e0-.104415268272877374906858155622769640780144008673299540523842333354161224084567097970216472815424492866003740907256813861623015997376629336954523070894e0i
+.144112755385570768339874945137927910604568588600526870158246756492163639610815644668046109635142826711169865541815283899836363770792847272985355254315e-2-.114956824696454075152948065334186637496447548725706251297290789744646696220651141974678377409318122452405315529939260907823781950015114419000162983210e0i
+.237690126745909599600917370114726437413035638416334334124001462317449566654223717229501902829206218283954454130637096641797345595310496931292935498425e-1-.275038397987503117394632609319043608564910942235330849061241167106257592906826575347731851892190305132520252760703682481365505292203640659382143503312e-1i
-.721468072812575779856125123962757848992834500415933610272625564411561084196174272595670378985116953715780270190692542942735195568499784655263963100706e-1+.260363027143468166052791120631234749880657453223608419319703706547379643108854586745318645935813261652676417114971451030811856071947023936850259766973e-1i
-.633124556644061934952475615026313248661041736851392906417214325602384450133413818774746167331199755865504955897510238620606876100498322878462352705622e-1+.701964848934572148357609507840005283142296976389710444737057899224844264661194246403676406546232071496315843098162405971192711380566257548070896761899e-1i
+.316470682225166530137209026657882252630310073169159279125560208743243527587161197799183620972936763476871702861631479726880664344041082457222205727110e-1+.362333744978198083487803849326399858418867181220305719439312010565355999460336016190996401974485373138260138094806124962191406628101401581775617837522e-1i
-.296932892186921285467233516293947366703196573554119516832076562595768162263731190952680478094969797928213592699090010976685253021391331664852318321277e-1+.157626967954978420033323322783210690904802018929482853318931783146402861904410572984770477358718334140526214186760233613874586842884912359428832550348e-1i
-.952759489976752477258225769902766144259162078923914531311495491507543589354087494461196793314417021072007576430915881450962055044248048304557638871527e-1+.208546054591820329738519787196397834724591513389195903945223801664870663466836880636658468549212360544380287067725649626196366265188962402096938192868e-1i
-.241924633845328590843782473464096031451618900608269901886576208165659345607425269235437967374159564111592546619164366888475671460883424311754156361990e-1-.139985724794198139290920257519710202048827245251416118878152793861676836868938007194567187859410469809386174019939131240458325840967590943499781507705e-1i
-.196819700002501910402381010361434922317620945411919154890657054955271866241878047541220191938448364868696962195194754789079118427255781543206606294137e0-.272751864027154811772429304670591620850325351820897249810689162251310472602367065444043004137426325046594751658896432699401078009449982473293651802457e-1i
-.359258755707980990589875691219742319490353118767940985716618297023898703694686833233606157348397883103973272832324151607799137296315305689102450067980e-1+.183998925625295268290773597740115897141129868947257385280233570872058490931341173160669197206687808625575129469268568238367994215291312800748825341479e-2i
-.826259639781536567842052885137571360088152323515258992906168203067288593739154490846966543938614813767061865498474181655309097497781768565193357083624e-2+.107021129490813582101702412328558436280295104571545777948605758018681085264435850290844914172134771701644488612099030116966565453846796128753435294211e0i
+.981734917944370038743163203129463827468305803534095781979297958226678609005744737743114047673889349230804837204071335386370992101683240432311387944840e-1+.484475281424870781132218478000192523930203565994313015586655279330116491041610688057412598419973716381512205156921336922776219383140094096221480446511e-1i
-.793888908454021001595063387401858936367611097429028956072308152581779604121755699527128692730411342771466152007251946241903598539618446643554191098650e-1-.768674601843956592042025378603598004336907124169245372619320725806149834059187434896534818325530905089768161656351219146142245003021408342706348668980e-1i
+.468834914233398844562040398770430430977596682432133202269659204117472235258165447439120733819393061449106539494999492077743108796793088085641392993411e-1-.278010817856201692369328941844615790378759075641705746109109073399860194950816768374379293095251748910821991270895098053757210360920401943763636752606e-1i
-.401356262761875260276444349660432403393781347602468272468953544869783446383911238027947285150330740534831779929412450556875738117917338590301941062596e-1+.970857868587769545200974558956845359391169425112716807730194471892586847252326147481792659135138849799220233339060367816820499905137627135324663350260e-1i
+.662605109035237128744879558702866349865684502233555307432970856512980747419736620415154059074165874579072112228910748371677423646432460105025324257276e-1+.158870019695358401266678091633383378260491468600502077234390875992324178168771099554503661949521373557694886405299388346877570910521682880975690211211e-1i
-.126309602883520543880634994551508627582722484110741013842931027834175064152692193988722065632090283744180142855855421535812943353419122135057384745545e0-.294860643545234512796401839295891366140167237917924515061025561713953707393084765182345995044308645905426099002899796731052715341679654406129575374623e-1i
+.655426623664335581065197654183763746492962730099871376422694915480352812892607810187862050711242560142957371177483323585618252712776803376386087592422e-2+.501558490214234587454651073972736483804588546941389532037793059545368419421491230408669528444577429213652281259938836971707663219520470974917192531529e-1i


==> solutions/sicfiducial.83.h.150.txt <==
+.910630736555588399614696556853732278974497369047883233041675543897109086882419581554851436777916347237860621060653779897213089232909461358006352188684e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.868742452040030944515502135271007221719403664155167049574618235500992660488929154041732769640137319588790882714141234024792253319680010559188407928087e-1-.440081311326670899138954170821654704882681084664173738320478637777719296937073119739910608947419351077033655714404807187494109489702256233757402585216e-1i
+.902592970639388894474053768778892112210072869481806292398173651446745541372685119526584125683576585286706500447865743176217118119306275400477292433572e-1-.994678950547188918581006065394058234432627326144783944822928327147818816146504528491311800693581286776207620054640171104017842192970404497598011507332e-1i
-.119870503824533529956740382223486556192528634770517250331382603324996810893543326697270822077782183922353805016104751757147892033119840225810751617757e-1-.102924850472301107929862361649207772542223611877851000760748543388423480257375344631415269593078140424846698084423352945435519589045250443714755255510e0i
+.915671603450250582730447484014552359073922482175581152518380416141563563074017004749404874201626771789831985325439226909691781671365493770383463290436e-2+.360305278536152131270436142721466669628535045395482669346140387837998690232665381702031659952993159918601112316527046696444346365001897504542387935588e-1i
-.832423450602656817341988708879512604386911218754827637409925668368378647185780837344204676661052426177701404168928672911942107294083060878369637319535e-1+.525597280996427285626345424498493288822003117010217857898559930846071464013062087867396621129880521468492143344001271911553664054097479976000923237207e-1i
+.196459417325915371987732164528853050832279461151731898642181321027223941633779103550174082166643353838328735079913814729553738550527196999767621901942e-1+.267791109484694923435199924709574658799755552883517679902189248271310730098593571787811664827281742014769719191325736764135864377078064382858747792274e-1i
+.118092735510566692117378634053899465262858006102733498851342722108436666843877314946992189496898048854025811307599139444171293294271153562690214680879e0-.225829461754182908299519166117359718342028333226197770543215881526456936034944657588050353088669284581424852802756722937866198440585458678885875917155e-2i
-.181338556969265506590204197906605621753699215590856736390345852586208401102494179303684184198094551364006739696069003615406014407196136520713124176126e0+.699674824563471417611569195295831656746540509216322372172316183817056207384617569165871512714252399711383714635986769140371398404181743942856082245002e-1i
+.145825341634408213719196414378337386858066471921332930506448734711820887570907119982089280868996425963962210800067320447418539655374641761898920689130e-1+.247642793444960496230291385213226045559805936136287793894112885048938870035098749851105663319670194117332248383735797065936096378269023868859605719397e-1i
+.912791410721451707904195700515851014225139504401917247798342281536998318033528936191041317135384536865169527801880773994022000848525359238865017620154e-1-.431843670586716672454407276938527036084723867610169424343705183446980076007655502524864524321161183190406012885613494478448775356538701041029344477108e-1i
-.147061194196963188959384528483475819172484716537374108998485695603656204141600772272818981962786027187065945239847722472368873518427132023491426722894e-2+.105884283515958805192846404724107762891951483230189277746087700627090672831230408534721967883680336082149899340538212627523326699967666330025464581334e0i
+.833495093598944799010792471378149045512615125919391886201651598990071249314144627648320392067596985074815691608726288610334699601610945206700167951317e-1-.755250203642929437778144831529919319302408379663499956690954983280228524739917098004873328217311922296513820644772719735171236316778113712539726575810e-1i
-.107021444499444311408040035388512447018773373639200391851307296961495775684452461914715536512868463704059073709103491941732532298367750715058190112614e-1+.551378844619175952853870275303152038288958603564074864819477380927828288695530027207920798272320482184901999049860800774330203339007483818167642335263e-1i
-.103800155615123056536255350229471179525301045363304927069772661937729614002929035231240405945152570054834088592691488875595497867823167539213362228764e0+.248721881039848454056708395672103116190192092751448910936471542912408656678696939823279321593992005370196288082770703316241439906566334521666549134988e-1i
-.100466241971711411787175717814108731504026678629715122183662875400734945029326921020075191196368003847822685989429884154024145017881495086036267753614e-1-.134912046087203047436442351254946803622771751629853828641481740249175300212644782898651959471512550300735378784892908342486582928332624008731509450425e-1i
-.785016302674232258641504993856128531790897047184208748045263443864993386477852498740120256793769270634551850608819722475343833139657686579153241711102e-1+.179977140451650130200880295765566947865384901279092866503410336442747255479514973612202310557688775480382449757259279618934412429609489124006978264118e-1i
-.151559912129366220105802464802088635363908948363120141247351083835637775372731947118362597180780028894468308413071099552396939705060450003249723916553e0-.172056802999599250963741718754113092197429863056591328956224649740288792320374067467999613967837376328277430997943895118453567035061277900194842800372e0i
+.993530118003804932004127965500385348427564083774439820727817503852388770480300982212386863983504921573877772679756041364050303705766308761305738631737e-2+.115215092207049054633121529397956755595842842634142741628033960368995578132320287981380591374643256787272223393890995453354296814186251266627801902400e0i
+.273151573120864578179690226661878757898042235068990568367780491236625936310805385884702844637076642899073484989267966872635396878427845460628362960297e-1+.125133423565188577042490329645190633456228981716450337879918855374704061278753196297110801592054711341331269321096749377334875919681261516430397033553e-1i
+.247380390534180700982936224389105156385990445185696269052953765091017413715587067873086727624266672986334038382581738449330111650863519319987809525249e-1+.221221971116999820842892813200020940787658917947893205674190565978899246711799813958411712596777684917479746926465309261505902190432970716498138924091e-1i
+.779662667283471649543839682586377333784164746108747621398953365621714822970380375323137989156354007952801779452695229704699685117175788926458837436673e-1-.125904280497776806397888510391657688035874287782594365583697739150164282985667091940784585033876691805466410761966593913643386694249441282382442444851e0i
+.728531205197273179610890480881139752641807329319830080405312969563415610005896445321131703922056821723086836127530836955564456964758471175589068077533e-1+.102645590764866436196244190264658141411490614327843653654005490169113884173774508757273866156287202220611485395585841777711885150157051828209862146879e0i
+.111960719878292173380170191360644554789264380123803908503808086324494852628242583369876524073311138760405864669969081258040000504184081405326140233111e0+.655392723840158886986350942671354826712487629699574716063920588562992191744473002377785225162766599564412269574335135729855931034805322292590072918593e-1i
-.878190219551968509922078484019586783545814419694221425054903460605496689522564132798614956221798893708857356240699017682983259513389108631013146227518e-1+.582792740571706686886838271669077160718632117121919666045167892696760350613901886088241239312571391101856327934466954280200534885361453182116286465699e-1i
+.412270615185451476329813973682100266255227598067414220347949611521132801485194524448642718583415310406866457438094317959901490546844950701343817914074e-1+.669634944983412928765051538005592448714264798750681941190894442024530231738415253642723469660948419226238475926958846740906285713473957522042853658031e-1i
+.753297352998836062453333388493466479798073703774973199973743213757311147155455982925072305245109561810385964844520656090155644941587988409555460153291e-1+.473241382284699905718922286336750534289905145646086202624647247423226121153459140292143074575855015221768049369259716842593848444462951399789121987256e-1i
+.464420411759127663359905090149784821052425622075563526067670822254822340229467121530819635235403738965861768748590746850497195522032238393628462108705e-1+.592470162180699308024796841968834227012014921778713408780806234236226259949669282769880228406816184792614412961290861939767047462504985016246333063653e-2i
-.292554308925578854065476730243384483099208963721455183891748812713414412974056068498816062693511125932453065183842350673813539373983801722743315196870e-1-.203728784621699223469699953940936924528979417573607495801599917480527118138000818307070601800520484923880206066225978917777053421177857357554868510013e-1i
+.333758132075278169942298491266323363965036497693396404285923086249903692507689246375942927923063942641854900660625301714295042011060034958021916932957e-1+.229181229444241331365244505453191978978861165754646932365412978892332661983267723294917217498554493063864527307193535380465493809205094241272410302337e-1i
+.798584431118038589953726071944867389754928608436894580733389450270991683172007466441540035889140135642130856305596308064483588466686909194378393269807e-1-.680765044223089101315030515486112659360397150953380433351642568565880957790765072136346925514470348392141341142834870126832127840308659750635994894051e-2i
+.109189267547895787946718387310094872332593133170761116137952013268876348015773569716363388204002147931811193376977167601002084338314098866751021152394e0-.856160720604182554807937492595407104978815265345807521748207690982954620718556130833138007571207570915555379626452557647882032796560810751990770732312e-1i
-.312928052062292894080464104779581348144382372660273708090253329971811281272197491928860650552343909838684626332095816212573550791998459382268405807986e-1-.107131196378774990985992108582416117603174402597937804096386684272561626491304385649153458935278743037533226964721231734222597693115575161700944752269e0i
+.519479101113330478531658606263076498661832922977949087423647397197012135591019740088318193379508395379167680736212156647152429842100118960334050126174e-2+.444545358207343010426522450775608534488277878682624582579296055324104958641321891362198340516658721571067429134627345557024149415718076763275702524781e-1i
-.730088099932810680765130716245745416622283244060229904088187183412798002549677977405524650169848816054875888941864803167358658935453260204655073075924e-1-.417806376451416037014831702031534201723692574255412260351279525605623421261564067952172750166046791025338790394428799428041656851651809289492437231970e-1i
+.930754654887793443072814351402810323911526898085741756812625589455920908898168421738064704765922382212222696631486794633420652548804062567404081128409e-1-.850531517694358751492520334185255944007673682644755775693758920285976241828934139645883921310848580935829924737330629345571727568571069462411014829241e-1i
+.815349252822861451565371140431969541721994878133502419353683471081898330691614720194966261322293683345292110233075751319086563965954876020088863920243e-1-.674343150221377827888006916830407099988107366079259647112375009626182303381047603742655648009586193719290785493685465804093693546600274492795999450486e-1i
+.790982249153432574417465635961379207520206878422120893563645294256482919188357799005343176503122003371417725234052074353423549837317600789607228251984e-1-.748125205002230671580233568634484996431147068148623022075886807338483563588045405926550732214737240926216391560522800594485310871621621468857723481629e-2i
+.172095568260431542631305213411290039994282617508461640819706215451716553589735027766142640836203576688191336105515990671643471012383803470196472210462e0-.642185875024251261811128124056573457203683794789404302376992808417394279533259864135766929612084618277749516008210545519047363846965262199552993229024e-3i
-.182675588149109697691375664258139450204639719528347430259246501911005564217256670577571081115609711274609063792690287390866863281707243382401516138532e0+.316204002726949558839748873174809804862042054447228458500434036771628303537211882517922634585241200374481206965297781349802838618410713777187073229162e-1i
+.448902459602611849579221392284047542060788181726033030783764445337168420681566127556461225005020052666771926536648918546772376271485961055693816163238e-1-.298519130763723408086149955598574356306271732746667520293468732955519246646958201405572431692471286214613892636514639700631344415773030136305858134742e-1i
+.562218998661116278925696197794240342749080275740700707692146284502108950594798756588251463524059658600220973308893140598175425635740059893935381487859e-1+.103305542400551177534075638484614860696639592098874338479331151127888246806401605588528243020029600572050270246821465672735327117490097254938649277569e-1i
+.112928545460096964843946831903638422815354124929333928065641536849728120258106287349990985447972508849818370281641234126692519564257091009612511422203e0-.338400100955493788574694570608241344111841701786819640402674766073935899937807286772842276153829445164542695813839956883079464798651945882393588268611e-1i
-.886330163591267702758022303024883090497160631126264383298535178539821187940504336876413499762866613365865758945875579105430492335037792646434040348499e-1-.787024570421367676987977129790492870632214149972335858660403232616618399315567474128502779633715380350716012418317044870068636799264321053046622920354e-1i
-.150900086454510413034017766135633619787528149213419085853672711041561454959444094727411140986120541667656244436742443418118483802804908982271221500394e-1-.367071167806776519862706654545339261484570748396196729288059740338638878006327854022775106962917611186643906494361690363392653323772011242424307830550e-1i
+.196956357243598403005061452992786568284264576423688409180649447945394987140200863639757910368274840124756991741860560690367235730392459370665977731342e-1-.752052439452424165108527331556128540102782696015711345883165412880205045378049294126719971067257937544904133172796768180830932149347152037680051354845e-1i
+.720147612473759005746870576726068452482039375176181769565615109444764949670032372663559372871624823027275947915605574791873073764991296523049253589159e-1-.238367977870205240706132236796013854461169345310668212450935792647221360866911431956550885260536339416768842591318543684112900810836030380530538189334e-1i
-.767939735888900862683651923722190475241861854393718582141889562105017707609659203905815904412154745261521558270215319755352395664493691828881414451053e-1-.142594754673366800814394595199126056369441882573391592208290955217961176563319363157586087326449881738641918149220744249173810577577441850095841520040e-1i
+.540887735127534658781500237764464721894735253394420503207129270152075946665683063153409711654498124659545616572457421954048025910898284382554124280590e-2-.954521843572201636544549140755924512555251876908571365510861920872820324372896650080138145979010072244362469446709133614160402647951232144370042091674e-2i
+.495192254084379770469656897731162655339969160688870084481876755934519114451219357672052503306154367981080994267461282313690042101398063231082126713859e-2-.723735923463712065123307947975504696471952021297042792116795581962071698095172954840044645272597418444982571179020044340850993272275055312155711429717e-2i
+.110622142674185404050611308918557610975389628891646554126371937010020531644849134737813258888291056539768185861624751072358389475958666341943660632004e0+.102543147765801555636745723309863882111046067201172856012793855496301789677210308474852115100764849347469559480878808751700233904408030389887955354767e0i
-.666443631575010762771345868797552947816673005381896297590210552321120295665317008806790419103698331200406971003417060801198927302123476497821502542232e-1-.341415706032455255591873282130136885375963563518625981302218412932599520158499396184879451620931511482165448102920115089899534691871221134199345943686e-1i
-.804358001807415396101881654866606580967270018282757200362614868942193745026680248368791638106230735357877535457917824941507691117995913357499696319964e-2-.341875967207260024114683516821940599498970010600990203904286123589256427771879208786244361362654228279582982978781693695494525131993934659784583491021e-1i
+.624781420509756329070764246626945711132247745682199351769427111199671966846429439051751258199630382763383797051447812587580192352761238235106271558441e-1-.102561957355091976755422117374349389099121184179465505065701450546261071677431739905593147003346216390548734626504841902285800819982297469150295271285e-1i
-.972147567103378731692590181687913928036515545987436265188379591698848623048867046180834155504122105036654892237798331705027400757384134872288377885902e-1+.136022680089807698028931699402851280405231864357784898256898059788798793715207284330774822180844629558524984590156364002016018628155298948237727919912e0i
-.674192976691995118075437621994702153138022420910842852567423535656723012679021235396028269296069730032826919205953314646946220279972014132959976672517e-1-.564780719888722083741766211333179503786373755407181107127749240799490964595853660164627252319682962991585841408125786668029889399870479793614489917536e-1i
-.136577911028867087483381314582733431131385654621231292284989081846007773758920580491296090210584403712780353325370002022819277765154632416374473280987e-1-.141198974479094342641880929985384811553438537482254265304448750443320488603469876626364459853314633243955939156514094891084925047434228306791195815925e0i
+.568880938521087576962477629416714120039176748939330601102192636743670967139267369026418093200257352653215453825690912452747545293241227378561396304951e-2+.472993372981875107251775048322664376755112550986078473053774151470895249101915030306501782074282392823681672960909129229660012087897315424229247854655e-1i
-.148607688424269775134858074299864404923024498099467851748814677068591843297179527787543235326857698310142085816284876782724090772006990635333986488061e-1+.535220202766593298741276345557856539368840613278343079668327319184015313043260034116372066362206567995246253470038634515015520331594901651645149473120e-1i
-.131605144370417598918008011922525665521055287312857180570027969497930915212203449540024392968025519672846757953304289291334723181180493590012641973673e-2+.157745830658520187007472865167800866912053173332765377057474681531306306871950044948543903733645345194411802028717049150769631881173199120863219310133e0i
+.703847616211889343131461529280139461486194907604914513531398253760668203476665459961630948622488082365588675384370710551341540780306149817945984290683e-1+.927848860648740036246028775315383695870127888357057529214221678431342132062269115726735216102234961858283545640020106242843501901507346510011094477845e-1i
+.821076498469418968955078605636518332266262821314615672621429145158031787847243937417261745671283054982706281745039500297452399849692964666047628819380e-1+.159103391216721600752202546546086946604909237291689614103655225371420567598722336273380413360956156413494326011373088965035194391395064063979682794764e0i
-.664689785909979275330003361379075945876945995201928893979671339368642941719107431643141442383511682305727415307898237145046106134991353022495092709010e-1-.141186034035516689594375711164207619854371996334542558781565651294166550329509375882472353397432566869001003469842590296827401815250149366021795473786e0i
-.824550921575077317740595950071565003065765272288485784059128925587806353991109000426071776396749948528741592064753444133658900364041241998326163822161e-1-.104468300158191643639435679111219610687651983205993818572412193169550096603282585263004370342015186576807202674284248927600958199937436508082168537777e0i
-.113226361443742554469931114251267457589192059285239211542588948082643684105747929092893552349450623447053833015836881278471257954057457768835304300519e0-.996326215383755973036259002750945179724828858902930874316783269050920406302315475257001410124496771995781264998404137895416776109424643846159941907137e-1i
+.393927555959231559991908339575244551091506221311282818822986802741154358113347875516205827618563309439815182628016147132085845157133273858609955796969e-1-.351039824698908522959557596323776179366319185771941689750541412400207337791281822370879191793876675422284282348499792133146439106860579827114101675154e-1i
+.149900052505092331697664876581630804281981361574979474734103901768316323141825729407151158068639465047479688638608555221108973776234274474322354406026e0-.118703274451318529425011291439391516791993791800874709149613060887138787677569565302184592427210340790800574797343516412777630324978748994178639556815e0i
-.386660594243661131046098282053805963383604842264668514682010616496380112897229736911800890187485331208533492356418696396650908136364929135288429659677e-1+.751529282815031725782972716625356109453341316546855080239254959395166540965849099363802188296990401540034515064763272392693312219482834256409863667256e-1i
-.729802034508690906374451515067939933775826960353966760912935559041912003454242322536138502147382902940620900220254704894804083120541496353132747649313e-1+.902464404336733900184904683929492422186323616719700684704897991348285568618271029981289409932507076445466443979245963669131848797661690201144728886784e-1i
-.446631254659287807553933692220676473529162459568419088912165220264426751732901284231994400255454097640779975366580759858461363350393780246775700154070e-1+.272301798434609513699690670381778612186376962136111604827806939587933231027039677541296224028217994787464439981239437450442238417687466262457132479754e-1i
+.426513067578218861380142145106280502030809815557023328180462456476596985091624698416387327971343898581248236059128636441028999264419119428723313970028e-1-.314236765797036997334342699775102171286865359151127838956668733430890249799265501335074345549058048435390128683000516133818480272108693958791736925972e-1i
-.860138060185724291222682712138184018591458468781412219968982910810093920210063256921125806145224538782435093747736143769155289513800762314902209500985e-1+.610380358988897762438276612676335562964242597114859819112091148504976880404592329057361758869358732913141832618433658804926823328330806038982243463327e-1i
-.187169589837323072580951473079573951228928971292394025835146834976486663542173283638843731213094397664341875586289989964750164398863433765015470063399e0-.260766660817691278156746439224757266163152981958767472489200463185271860763529925274789620060193823206664651749779843814138612604855379118672989590214e-1i
-.558531795503972524769186013395645451462903857526361801813431420675259012062565121562598548990814627574942911138235240992917071419437130160848832952736e-1-.567118746093969465262490990467960694121528934338579427795088501532368731010219180913770339196679661626778901926698634109930451186115981015453200202076e-1i
+.153309857984380901832251714175563652519289477022971828134392228400983083563345701163913643413246373738684235391271189649479983361619655459579078361039e0-.202844198783163580511580987414174303981242416961315053075025869240024625001663728280226575037106802104446105460784053069320796102298371562461991703481e0i
+.958493115530096842977901703787459291995513257086727079048132816432280085592957845397478159874815798131627732088747015130680950418672302690427309243612e-1+.590118469987330999514813243163964753196836338439580805528996443271700950341004473060993001199153563327401421199444850681109950773178111449948170935601e-1i
+.731428552215793354855667776860538021651964859209632412804450606787994343715856464045855276328301300957136537677761058086184827414593671899567887317463e-1+.371287762165228325324281186672615430998447045620738828396270028744764192542815218717473449306346166045539003348047188655433762956854520017430128601431e-1i
-.435966240785640352888187493844249404356099513990194147970867421617055644911315096268468014824380441946446758222213134846147903752459466852585157902042e-1-.117506121628808386342449595285757560431784554400939993347054363491084895950530138527758419514520570855641881720766038819829338483337547287309358867973e0i
-.678636007282889370108648722180195653926285519360962829283450379024954196273865861693002575357058883203197139777957878135210896028479656585635918931555e-1+.528089904819612507345532606518595995399773174606838663156727384626351955897397830281431010946360155524131403103583903715055683428570913343701482474780e-2i
+.343064225159332258985955626907241806015267350076550154820685973193819785775301647840996718293209938195520112372740034194254142985500072039574825891493e-1+.546999739232973093665613355964232966533454733234494467306638211516815099179092886229564224118010879270392544746117301379242672959346212017674552272165e-1i
-.137403549961953288419995293039985712451770619485797624198393440604600471467683092135179922950384459251038959496935125781155006123266644356968326384349e-1-.777977149777593444766090168674640275668999277817778709454813373373598745697864546507679870299821742208868241073139141564083953600502311230395236313831e-1i
+.111528094920622678485222629924280528506860790262485226807691872059365647952959647952616313631655017616913289595452150591620499692388665462296376711204e0+.659203918757289324623654971499295349304466899866306365869195053705409448873037226560247344982484406036032036028783359240692787337942400036841284521908e-1i
-.154203832014125608112718435382778361818801646928358274892252018246718391291048340357870147002520252917814251717788503803564277825431549736169406411334e-1+.386559299638133931417473230701685054936507187621199149652989056250290286347997815353387803992613563033297732275096703545381971535687145042247290747364e-1i


==> solutions/sicfiducial.83.i.150.txt <==
+.337426271347575376666866448711986417671179726841102777149354838994206282959830750443337473694651885005526963553193106619590948594692775435796908189800e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.498465544401625479642527396827844560176728447916684285417411096511343487559726514482739090953866725592304387542714321049398993695818242202542113252621e-1+.189845269916085722306751661686909194408933142090348728600403670470703301705497680620184877006230533395742622230580023709071219212311309847373107239241e-2i
-.115499078316754714484538802736971299790471896180900039460115963608285744401751194531053190894141358037679790901107476849805255372379241881600034504746e0+.936696146754413295075609576840067991822687833753732423282655968400807105353556152375424155734464730705446682212525742226419008986828891560246113198218e-1i
-.306731653941163261098254054604518477092206492453560489996300858302273840111669261415340516042096877204993161305789610518729235247483625447522839352132e-1+.363467746012245997331226682185758969416970062446670053232595463924338226270066140263670498500702262409673544935027609283921144725743119753997465739294e-1i
-.848855926848911145287598057146898933242622675677464249149163636798762519183815521084382661042141295948522591242683181599367218614122600391764998246388e-1+.634518048073383664551882479882928189720940216542931288556276229927270058130637148123515411212273908831157134075867713679673352115728886383057411980577e-1i
-.231122805634036700272649415326707682954754123036277542660636368526881644659302682945776711448827494592654068588751674939188100222840376961770631689363e-1+.936588136090772518110794038339893783162275948046584985784549657013342021750448288756233998207560276332925798143407847994654635412436311370109668717894e-1i
-.102884776915431417005576114238473111929720477183338765021693990408471320374963325082643379425076993864964058367432308563329982487014865566372172411869e-1+.575944296032098641955521670120889753436927930251335895625183361177926205948410703364156235166769353855351347783180260499363355596396719110707712900168e-1i
-.153762735156051257463212154240886388642870841135975811548464424455403383390879559335745239070307507366057559875964504309956410511818026631432338182252e0-.114725165569156420537960551096474061858584930270812632201992419617261586949802965796665551394236680470591499649667081463541857796858740257740280078847e0i
+.127808564952506717938718263208301295144663504490743299226114627404987281275201094949700717457871737527134937708263011081923025625324003891135657789749e0-.238571981135041873571561218409766268990231991186358354484517013656503580945216812297327940308283777277466606349232218513867484423249579004319911507143e-1i
+.930706865108768391680001870062115326819394963538517509429129894338368993589155463345777471091177024163034156164347441405404079329456343327898442655351e-1-.196958998271065838770438427440484777749461959463581078582722825723758979855932949443276865161148431401517147578778745999671902397615430178880707451432e-1i
+.310152106058101789494929507642611757737926318208277916457890114874795319791472512890144166624209221696718188184427210184647165291674107125721564883790e-1-.108284590026840129044467118570108766832342779125076951842054296185577336725418952933063464237546034633681313349678677413078760683419095951032147361182e0i
-.585503832791367698423822965210101188443900432675522917418556323108155069163804548301621130737072585888048303511309094862193627940092271148402955575390e-2-.524118925841447132203991950908024805575536628796182246718685411697752771304657470803914496579267848916480289228570608600208676553388993763971101276974e-1i
+.631739917501656989113737422641507774762963354498682029172643473049675614962741814536761784369532744346967446787741808501574588737041987808413816018909e-1-.668330545966993844643092487102580885665023405407374364435906549519316913282463675985421266726966021600702413411095831896630570421930285593085568992664e-1i
+.266160111687880612534927770817704984172119682699151816249705994338077118715550206594569979476264267050120311409335610519136466096236104835507565809914e-1+.170963939436136174034120053062887817670499907621789104496378902772251408655069181280588671790107363319886548371367949031835373758815586766110119884463e-1i
-.509451993767137479274034553267663704765664303307159612612045472991653994309611077421273215794337438926710057199984042905157608970716629631133755273922e-1+.299890963763233587732450189121897547187059583776413471105598908988167545506052987357682809606201310266505948296994627238390451529761633483374290872830e-1i
+.126675325815036284839324499864893676539937120231816733570308684323600596103084242277980167058991412658425345662747753166181619001464000484804539058485e-1-.330410669753477442666143698718645756565087989725652946272378937149705105443553488092957533020891673335444293648766849965872651808651253213025234734588e-1i
-.669046473150643857611231556326936223306748552268220060305399152924841804854964690214480342259718045616327722791355090424836825863200208012585592313938e-1-.299526772111092760196070715143977622551085036280465781516864185200889531030644252593697039712016611945317491165826279066190325969035608350653841525385e-1i
+.814385138143060044613224166096204217293886613505856558075123292281144363224976357720334866054697872121140139943656274399117549896414921513417218314383e-1-.440376962053634289409113983175268154588186127356915864925940787510081964198684775168055253817304189817635468491628954272678021562091580272229302625732e-1i
+.108785987217581950387390136388722127264678084256308867089113676015056250562160613440898783369965900147216011278235414149559436109417731422082705472353e0+.880670795530042170347607684579208425841692845819230726766323115370149333408699745232701989914930411630521694569714233336929159996970651046378555481749e-3i
+.134201565774207741150732423023254214276950264390951411010888156589139267091439615917319390816177645971686446651847336079694402895012497605933318041165e0+.331827862987945144338742214255944339017490213868650478125510135020814631616640670581019607493514340720383635097474561486185766749380699618519413538924e-1i
-.965292105900998219506008101618084037688774242995691621638301706687338234702317804806520266833720034791848685551682103422882560634875933044852094539178e-2+.927905372368257285148373166182243165647746516838793218935202083438218189739581758354530155066991857762958601275878343430082252772138602049297813197536e-2i
-.648570951823165831947109287127348639544168852133625260249536570210430256491678105281104266304681520116372686003442364083369825655024882625503699980335e-1+.126149665140847982139008773802010931643069360660093982928411912883440710661720056503918115011114405988726338345207932343212763388270123381359573240882e-1i
+.119066092396827398694063722795585050191398694498559417539720381104212142486123517994004459978048604962071638319515594438959064872514336726240331769663e-1+.278504325246788161218403460185923591487542074659482574439834421769864098510810291336881508572284372602389311454167865861975814238298987596446537665526e-1i
+.570636233118346113311750569188314404751526964514474114121722753773120499611826516596894356771564576230884176820355089105530362109940730223923415812833e-3-.572401723804035779194894484215740636205821717310954127007171785872686485196270902179786922743589555297526374307728028154805216082936727396103370622680e-1i
+.292646178336663581133024579091007133542829865247201758101261847420992521642562510195636380277053351018224423704117559558614494575722530368360835902928e-1+.252425510103755961502714806195678922901869910555746504958712708845762988148588809005500785248814650983730367169813660787591708002071978247077268332903e-1i
+.919451169944675364404056481815892326001892833372377997302451639057906794472198856523977172032618552694365537448321114535900383107784752387088800686505e-1-.348158841804352630540514920841433313009103432913892703339867080408369437326927766694633495345156051755031098464449918355758898191393575653634387574908e-1i
+.465824456863796750650248179447848463479644294180739837402444366199974151328572289082354898871868630071225080490749701990203748200957137158092056677569e-1+.145005751534307291413382052941591902388530399029409702049681965639883499855184107207736718510688605486461873238138796355033302050570815133457979872674e0i
+.259005813216053033132723369968273782273434626216903961138443465669002952037498701971563471652413796829770775249592009723891578206926127888793995313853e-1-.967430665188876243076310990262069042088780786665171851143393583676666570978820965984767179648001821485701612589449148112477105443375775815269709811506e-1i
+.726984189809484046097501739755333625719405823534865664481175715016272534370586340281367158118768774967107469116872762148232212619230653300059075976047e-2-.214391116353338648996815693008592118315160576796889490285555530162265832950573225347678663047149775110457943790894604940850730224864234802478970113902e-1i
-.417969271472401744569480948150798195838022040211716651859484290229724765218404618138698053375535955686559004131665921923191179401319880954486660019302e-2-.174830632316769889918916671481925098092793373808648443172951118847420491847083074972456254211586734994418408939142743066231796739111421766969476952583e0i
-.800481391494958752502372449431284978382183632105875834026801989629143200894784333561858179410121104434914631723702084292051122124383674416553157877956e-2+.565096790764287651109832193269483135389623566907078706635625616941024180741027390583241469461350965258242444226664732168948053947759847797814029469787e-1i
-.176140450475835911791701270937949363084587782268754539421028342660935636834016314530659409810139279347689540577679639210652203280922857952586160166822e0+.343824907983614386524123611121365097369234392675194926646635011360775229364437314872110385548089540571051690330516652913250058989935095956245703432550e-2i
+.556202981724678627645118007590950216587151426289916691525204017070758880885864222392831697962518231908688674520715160810454365188073385422018255735002e-1+.175852166597086094533798066674748653483284200559997769521887101699607615270390371510123866405137266811222328135307909863245461476153256742925818734808e-1i
+.112366894411332342717794880324833265747191505280600973022706612429455437696718117404159117721096422788682205263246171561247563809688171453192318515823e0-.164339054883064498554343237191574145065969357317483977343243389712401950242645902657226157827972063703510261377622629641550589093710675294801956270683e0i
-.135849961518541439182529113750224747026737656513295430689949879492533165577963290595328926541382584585977470092655056732763820858254666055140345643294e0+.150374320107866821307482037451756611888596998306251337212742142754809786694520653301302970602407054076026483973706988970974782012621568086537908737294e0i
+.783167548288241193770492341410568214379814836344520773661877804672986116707852835755693340558883086193718025228610781834677662007690049771482157779720e-1-.224455483918205588894107478093127537486766508301754033589442167413806888861793017513110559995835290086622220049505654998068943860628734642714962602968e-1i
-.915190926836987008130256246680240236939268648734004244262998242103059992718350161377819572833398616140428062874344928400584825173640828197763567990487e-2+.462925730169428570306186742735725391091333733923696036184713580866006542545886584674360703598083292154167326731632942616978744521439344502134817505989e-1i
-.642031958439253746632533423208976752293195767700911301803112180249203099607210453656694250348816999113139120190864213270407403016813840668581464633023e-1+.175874767540209204171352465724145068870417321656580110914307993800242651881032032126382038475353246807464701039905822920345189405238610825637275963919e-4i
-.644868924857943353922406713701328802877707213119285325386899191597602307497444684936689677302208125913469634393275748847351682678558814909069618030934e-1-.103069270543676001419780292482047487370335208190561433854154980456822559542967685299685991596463545292993369659481263593497803719993778775725953791728e0i
-.406164117235420551386347354818601175057192550965979650882902724914906274994065779562276757770217032171785699382148431222202822233102283414324624619274e-1+.821724682391391364679945289645746856165976269362189740060833682688518473399631155515440612030602789025137309440077165128237826060141442861793852738698e-1i
-.774312839189580700230618368468048693255958972407774443367907747177864284087651855182156782952371980969692050328597588020192937076570436020204108950275e-1+.147895573021999029009252617536203166565822375282154009011371072934587606065788613566264986908022141350860810147022049946293732886279818990207240303757e0i
+.749917779487761944406297606462214060798833669620865263896238722413990968879140066626709833277690208119968762911681429369021729486882579497310951681443e-1-.633447407809047019695824273817566198819106444925508865081950097773555519700353208834329458240932135321754150457048055965674248353202579348450067151477e-1i
+.137040557081536247381753791454391210256758459776763524272637594373887663149840205279638002144911651810746103070468935945146091750926457874562865315626e0+.157408300217699485442604784651377538336057976403329584352294104350689710597823277244255596320334104963759796700441503388729609867516538176329644829320e0i
-.366053792210668828548331593917396903894521943630173402834732250631797709921590657890450603447508502633180173862646896026944581557625106110633615033347e-1-.576561306031537600134032767038265574499044035999834491636637596783571145967155660851621901351989187057056045496656400718891875244234286852170542986411e-1i
+.797758621782803581541822881281061251360992912278506490316614975758694869030943339909479372684025083500427471717029460930224538144527124254900732080168e-1+.124905381286800225842762157956092547556628142270898440587532293352663760784641965447744579525429473085569813727673490909678270994904009093198684558662e-1i
+.118059265385130253215708262013563649012254527775378272224616379611081549470620790744692662076962735589330484735887681936821098295237814765633520531479e0+.759703032750375096545069029018791742115480107174204876364360849115531275517648151602431986889825211380064653640853771883345344836069556438783180522989e-1i
+.194331703537494683271705489411641879725175789853259621303910055611785282516281886035168161753290999151250134862590232841993519046394323972363043702252e-1+.401574383414538267672464792541552128738626537944571375370954924964747151660033116923922338143191182411690028528584138693629584143061011213808992758169e-1i
+.356159099054285731271987759223773391452166327687839507676592904215470910415483320570536616584944320807033180317761301741884046233994007027737172392993e-2-.392907683190430647457218707207401451645636543956802359942320286150047541038924641434840263056714272477414710187160331420449041134486114840900923245969e-1i
-.427298593074230417282272772156916541697559950929390069737378781222452637239927813715312516412334646580451302100763419170508870389659840292780024817020e-1-.293090091449846260449366106153370688553142758500400009744222913076602970726320411168911802055439335642852310831450792143321503169274435486024835307463e-1i
+.666624802548407401768767605199186713071465079621969496934926449864332050992658684872326853106781522136094619141803248435663503739617758743874634073464e-1-.129648122572421728212069548968011458907413773027524132243525358267700912807674694861803160491485717650955232739949258563347092708798222467993334070378e0i
+.224655963619436912750836698643529748658016145091965700793808620970631723004741075024173749500138492012769355453272176856308117835441713731451160846429e-1-.530755203940318081881668496997951263512842542132255081466555152665078000142808466441130761531662111305008223500519189709145546035482378799322779943637e-1i
-.323768979535418454990786500446767931202247876252164426414312767811476137744490711286706097219384719538754435765605972209147945823372034165943195583256e-1+.630684443474954950883238293956199277000974726322748326054022250324263361870307261899726212869650386429392720959930961698034975232437783533882243371343e-1i
+.702348047480796212952192852933609925162481308043932716631050971335340973976615478134052647470895201331243917062919978530893076013043431652195048861116e-1+.179731802268882624808555564381616236890990176942804680849874585581449643888296595769996238850754587069844261311877572114668463577308713364702234658713e-1i
-.128804298400474843226323277321407298303116419286082623538227494304912063978527563181129177860508704041204941588731395319034985534683199416365349943422e0+.381684385910948283677897173730362638863577350085810333101800892421919830384744838922734401629261321087830484566305398791767831140224513154213804636189e-2i
+.106663605913039626864881110992851798948630413023831267940573825437947237251094748781451468085627298569952630815974788674706944031830849321895300474361e0+.137420425257721778642189734941738849701495041140675052358784294699360978238904138943507522506118815589620223927636328280506362705324981406986109964727e0i
+.972157071674731664014948119681506409055095513834549723295292474130941785038067822837466802309706768286329125204132859915542018891958792458038680062259e-1-.112832321336970976541119851795373595909806033893389054422810457396138605503967365124802382425826083890927347960079972959425728010830535685998413761679e0i
+.278483736459077599721390966180971236335790534759058540775975175815596561454595559264702211768464851783631917637554996287965291620516754568430951687372e-2+.477285653254102482047516965239581211326329468429082094780168523048975401912466459146664987989500077338369887750828392830039073982186341854618712975540e-1i
+.143282909848975493333448911449391222587415435658175201807580339432871490406378686057065778945281754922665476155291862974896561383811945379387056474128e0+.163632577701454657744291907430575055604571343075613578579379886386325702619272635300510437411428864224270544480607315408049603861507370006021086777233e-3i
+.596861893447205661826180369534420047712924820206710538175440432081095268472934315523464738938360434467013200848911024796574563917147757602374672153540e-1-.800661659874142117544167148930364422917482861593683086178990821272870350546290589203751265875364448770483536219347249939764308401275702870874276915564e-1i
+.154544970436521563923095960037463507430512614883900571628020139647548587785752268217454287853102663125532743397042000791052911273539499540787085784901e-1+.139232447541620818680488215239152638275211395193519516550897382371173535120494599724002232641420093503679020052103608072389211957481912908458812984678e0i
-.134712660487674156841054212661633719125273327729323910417362872531877615866896274290574042863526332087186864159115803492926351171243306874017495440699e0+.317054127330390385696538376994088520804176916481411988230063790082056487144259097183936505804335376746538731565413159110154953482109991760778318014684e-1i
-.685495185937712439886343834867076755814633959584293044428916448036986402594955781766441946953672748306798938227161133879339954547569255714811894094418e-1-.673013157964228388265673220057443168003207674504991294201520837599735539144238563775992354203977355000179235988914204062038288914382615796442604521013e-2i
-.212210013225619937089258806639934947483378593885521383036237509712248579289150294068056699015827905559675985412768918684064487351471746695515148890809e-1-.724497956480219573173664949140841255448247456358635247346416790192812153118499501544998330615883180729584768657706799225214810730581898065469495478832e-1i
-.199977845174021822725665951177536260113587106891825398590370810938425477630103231534855825388800237593607906515913308184569790002400489150843407466062e0+.463338190531292756912766859213194061639457751438061808540568948024612780223829151526772785751372912593651697709774819753183355021063629943803462422164e-2i
-.328138584327697265233359649487729188657425161164603134453276386818546355950163304801874609398629243664092646289002532762305411020501987624845642717984e-1-.548056227849414702273164573796200398430691004691848574685113267671222452463220587666592397013724651415879106860692928855429489353250044149322311402697e-1i
+.222131686268627816097899459607549326271681136154735186269930813495931889573823357108948737208918888450712452630968764535991112031409250324744075401275e-1-.273361387305914838934429607315520845772112283135380638816123357954340095780288118152307631858422634024800665473515292620057846124516145830457806850893e-1i
-.113891145775784760714048016358116383694031653276858420578650431021884437771366129850247386261572047807905778386908445789105670102034796335200378580787e-1+.531614958541929140380295813049872810013684390959480293341393796023226196811837151212460666553352781994658740700008567361858438172841223939464254027807e-2i
+.163246754461768245741298907645955094202347204670239789248447069032380505905271197368784907968411755025352863586312581086184997754906753287899576887981e0+.724311509817478347991368968590725803974238266438331153269597738378293871301681955704953105628097494956776356495081023333030668452274733233091501075558e-1i
-.741587346895693461747019856467252901338394000947063338825860829259781954226417641102344572155458427042662427363809830987411603211727306810497996787455e-1-.440208527478297488667266570480975167772134808013093838094636011815611336480334560606443035480986505163992354274782413041646052175582232859611379950681e-1i
-.418083585902465299226949724202487818718644332095230281981027231277814466506566571079376501147171649025453803748242932804489046660106683213761572870788e-1-.407196469660821286043841102702323972090180471524400458780405490626575603537104401621750896116930363937763869388226516758427812811297955298656090854131e-1i
+.159506486648040140242610880678008052694623959972932453671798042138457887884394383298524309550884972615819729891103190942042070085434341250847157481205e-1-.118237967071444970842240921558881738717106224503069994887021208104639947301683965385603922707944305724472916755366042994978790616576351287100971095068e0i
-.725991305903930624036939628073935139271387785789752699012452772449096119943959214162286212902695871218977179625862222456880373703416652628465282149158e-1+.715907249992314705088732043717994809213411565765182465474723809884898890776939775472086735100431041432163175466854317875253622429250616402823169131508e-1i
-.494954743646034460431503538293436970015225451241695303395885810033280462375492762412256912210349628319001222280910615785822750392977651985808658490550e-1-.933840753303964164096253596033793995853568011734270262749696768923021383944880700700486072203556938535762221109012984748725657103525808894053496519161e-1i
-.127154339834995398103763434537843498348034802837571073690540117512573630965195489570888583858054843184842711783987300081265680988344741572615740512893e0-.194707275011917030107294921663279445816019118235649635566457182811713376793226658566122841917109606185212880951529152661457294413784546897032351608809e0i
+.144303549016985725698391680505213617323718419215459047079460141742794463818488776518647698248752297414530779514334406240685206122798269042414452571169e0-.326550529462220035432982316254823649619164505664428059395013647993631186859865796715567264708294408050078462048126276422302959427230188260754679229113e-2i
-.369581191827705246666746208489954021527502876640557371161465142925608550931094876092294917174764552757798835702546727470164180069079521548662792560058e-1+.862649604344281516724714346019966076114675997237463666443077424487403416784413825153723477244493884551262939081117012831068345503608325617174203566599e-1i
+.565465239726119784055697444604763612407359023511075752886041625874772048264776940737728142138683632819944273165038675438057411224985310153932996279482e-1+.512053267461175553344101406640739317074435288034881552792383385932605241414327749645225207389853398815106007848115463752172312667576726088944321388444e-1i
-.562562462376608668459501857903538690005331518946215382799325534153602887978703542332867781469860911235676086689456530369350658306476834999764466173414e-1+.809823805923770699781669904792009898043851755255655990083797541159244431741067508599960754159514776597277446916821129757574479052097611044108308177439e-1i
-.849308355039266430542488152326253595672220594818385659809302114663674542958389160972392565313782532336285676959288796843302110206682243552789756679911e-2-.217088366662538269260142497874873282503127531165465537730741928560318381679857479689073623731759337468983788504849220527043387986075060542315484573697e-1i
-.126319931012359002533484304180378985125266662741144615313680239442653023417784107974860962413877192343004563478758781633145072076401835054053967877115e0+.118373890253904095836247201458900384189011649415702993192811762324123600029410950719692152416685607794087457667010333023755181036586500064050396510744e-1i
+.110120828620050016936313307208905589403864903187111455332279673914434427312929872294163358448185994686822629562559862583026984296613932049649603521354e0-.908981958305467556234171026669851577319232859865593804050679291436084555987997015682380247807509961429218143658266598418095028240592238349674522638359e-1i
+.387309810997117677035329048711229071804469159128836777247932652136316142958469142972406400821646649957216111702740077190968579455809706455951293195100e-2-.184943540197183840055496660611819190534252309852525542377746091555520882793113840351665942649472203740983902629116418084820712396006373143832333007379e-2i
+.947106601928204472304072387502626082614658529015643965419239090956120575075744720187066850526650352745167785105865785270378026454074292462687464250029e-2+.859490030169294152591328061835722871591073116652887817065416089889124204292402511378718786244383437906512896110524932285309038616246072807999778654220e-1i


==> solutions/sicfiducial.83.j.150.txt <==
-.123439543705682301570479981352467720094769149297531749759737601774318868910394617559624993201268436925900903395684589789231795843710516201226488054984e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.797431290767623820992870959575387252874209674763059491266348542302680924314118102687444069012730517597435773739814523536744935882984967535293121544533e-1+.173600972294721310486478541597995937753445587378024763163266944733608264933452519587266213127976038985316980140396800070881330636348501342315511195545e-2i
-.329707043518878938276486356044235035729252108790158921829883619820286128133016050261984822012843961372300729388100269520273612599870976433368442456513e-2-.921825192070368654952726836523133433776532992150868623870446741030538289575933824885542567058940881051362568676836120100322060712653337379186503026114e-1i
-.653997091870815528443878109319227403083484132780867719253251274234584044499512828471987618058690353352567575060999081480932501011511708791215205767602e-1-.481304800391761577330206204766982050117691730900170433818492335996532079649902885829454601160374143641753727594622732134459116240789291465184719959513e-1i
+.675826570894326028257800312736479217590458583551687147579477623415468155723022395543472130385763275318339642804200421427237024521143701218182015155404e-1-.680370107058542454282790886943592407562128436143068631530054264945720140867734054724542304120799258403483090705744619158842868265055934846721114839159e-1i
+.848252219231334696294760501471712206908499680160319513968601598243812491831726582278392810958418707260637698069195643530655846950907607737602184653482e-2-.180937169679369253851223973161239511876382522292858680673522308983710403286124996573886143125728538318194289177577563099499608033570165533719678391869e0i
+.154892153591767755044839527894561694443003313079098032287343227671913778653818239387131464146355903805853311675354515618791216904569116776585349244013e-1+.630551809702161153689261062305446786633108952088559605918199938615975551112439960657285094743073452951607998185058393281119726919035949993916205189098e-2i
+.113807079144008257270711696717034052034091718911505264353625169028117770516470885461630711353676116401183903384836415840867658389588900999147965434388e-1+.458889195698411029223479802582571982436855572253544133051285630281873391786576329736528491008447256342955439134404731838556418745074135170154814864936e-1i
-.758944995723838940495618135427380239464264063057539059242123711790891357422649972258184230770222663609141083257446305584424447150628670223995972065048e-2+.128442609908756868858555303171091620210873703967502610743337759234645723706334282198975701326031893528063454102644506259057755906390313984737166537304e-1i
-.414099717648213695439684609161853052695150237080691167229515078514753427931644071759385759154417641160663425668040169102475008654542624535293760709471e-1+.882168298220443721619878565596625154745095511657076467165819951636948132230194551005938144235323548042475760112349125774729134788717753237434443913390e-1i
-.151955676029938684932765940472894942315421484802940225025995241399214498523109578970508003716029111602258251805112649972491881136767642653634345061177e0+.546187121301582586868763062704376776987914134472204144009338167664031172998081866053321677364029182470114998105382912526208711259688878351148546062764e-1i
-.837281342907789140652553526838615300995192657514746339612571337547887153609722776811141231194943465218875295893014438012474044849727709489375090709871e-2-.618755091180596076263790288842622072774301155261673152862074648343954977935988046761787386225584460751641037970444635813206721965225603490718987503498e-2i
-.705577632747841791752743419073056307052162060665719472976837876289310702276595846741868063340452156781267637694571664425257301537216262997987561186376e-1+.145683846178330748878324298634836294728672437571590394354375789120928417103932993025910882538010107459205769533179803089938970287441916060320282036514e-1i
-.155902541169094689668297789497408287763008103708890713200281685381427466538032554554806063888707153831358161445271055324047307488521377047286402894311e-1+.189727420287151301854155661635220935550447822248476304885455799660489964511267928108798829143620570201968805698039365213870718047243506309149310849076e-1i
+.151588949726604282265199305722510974565264508089575046235830491319256469837482177525645202565809771560787693860019375092888666683682688615874038915352e0-.342793347887442117192894388295229388959052120681362634882198768219712176450779540148528383054470561991569380872590639763019192982779956844486990232056e-1i
-.456806362477535903121299928487562064817657636887626057980051659523820341885009529713265094660751721972166457600816889067309869539696049801031662323185e-1+.110175634987603782958569413670167989535672781053296373067421804674277634634335910862858251367382781118737300343846285683409784279756887886948589534499e0i
-.423012977490329101071463062154046166419510714043705632290434861919533264174760038664425292192184357435148742486253270143299994608477717891834351057769e-2+.101627149859249911559343719755197427642729477212206452168990065663497364219472804605475838358557958452628839345807984242611732577715585154902534674094e0i
-.130319342131940782072951564536787752456830290642577903198318466319651261864223702023726949783338835057773001594526490810618767576996056593764692869180e-1-.555349186693768439364495707318903009699115501807609083429002223199364328874197978867219220472328816039262119943812278853928611099979936544274157274395e-1i
-.434080359295599148627144545682930296436456633475085335413132123869503720945569670050081342794176931967009918858724134194781343455277389069131120748363e-1-.563820345081017239592145935051304069887408071330400519272587245333561111255691101046350674280703876442155079794383973461588051057707745454452810838746e-1i
+.453210236873338062842555522821787939047594297094031817015549732114910893039903115437687164247524911435288586293140701997297269838258160941832174065512e-1-.303957769783444647631881104885706337863039322308774345100733907728341644984301662470473597961105554701418769108359246940121568342794491117227543990902e-1i
+.613640647781821182149628843479900571485695206364789493466791827758255282220580016889006432001091543120850404190261609026127835082505376958380184828276e-1-.117666642958322626877702396544034658282363536912213590756626481983905190545135549047569112224835538224796853647750604751666057693811348660146313700384e-1i
-.540489435713754683799778701891183660137476349844336260415922004409860545215566974758866234761947115203025087169022080333440586011509351182686228143146e-1+.950818567266184053742980328731039857162411151062321563980057053176919378571885311221706607316162282592327838235235965777527810802047894698292432962122e-1i
+.495704602932742141165125096092802865454827264990852840733754128749326305744942039003163603330255233717461856266314916591094931112442537069190263002088e-1-.161766387818707172966464817994801722938004907477617463009992035195811917539555734194147135549734054439242288460900551123493195490387576442949434600071e-1i
-.390977888927469744779618297440869097369431645066541716839462633823129597125869877288598637815563277459151006894560233275059930794008759019029486225723e-1+.118270449342054425434403699667404004730795720480431749783806692020263765395872044532061542424981634564874402976309891205198120397614210929772781966152e0i
-.915956552658028573142803324922408658096649607135034790786857924288111818593927363966247898130108242288673006282965342602939663463117522044298542324851e-1-.452894871030850108070230982550877988070488517869092059172531189855172003641243679470883006199968512900055007852466098650437164009703758985677509651179e-1i
+.633548525998615252300769045336830132083824023294207663761521497171099784006724562061967808248289072694881926880457813076572891425422058443286458078560e-2-.766072189793918360834753650221560485113668931300619203662370790590829882110090659184310677708322558017659940637879922307019761707207936754397335098170e-1i
-.178790234566511241796951453789075506292162338217557816397959168241079219004634208949458690372387904110442533371511554741339875301031365927916637275800e0-.207050763582697118605788324641322573889951746814236023414133125166957949004128005268012617419032502587121655725166319790134648059452728666035750481659e-1i
+.101822926395785127753886757327578788649266928300173850460227831763685223470579316482133218913583258922582795658845212547471161824331554174438241128010e0+.817381016117721303300552541448580302235963557256468760862029263995075906825778504884984677450557908092439445634480832563704104746050105281431809161642e-1i
-.499804104227076095135141082599465820430791177529198607458157540085603196176083711173414579437508407122178838535864404772432867562580280453975631173130e-1+.606422955658199070289873638232324061058076234548418522341896396628686984926009699764231904813111192966588095218334975308443682111338103603072287055503e-1i
-.814826008275480124666365966326318417197164554205681129019604725647321817708519972336918413342335497035896976584878949420781193919552887503715510877793e-1+.100789195110318641859442103108725977822178603728774075972837811485306891271934315984460601519184325922742141896928741442840954665635575571983571440994e0i
+.285082719493442473135360652155738709394887840889715716439388078496017751682238945048178065165523693375279576072914142368656049537486416022703191851966e-1+.440782384194702028756220067777505004462857245067022863634488802263183533123403495475567771842275822830978330137997558728154774177588726883701576745711e-1i
-.408350464149991122893901316613482145844545678516129174365782725158286189080611570996858868107327268082796112731979548893434940779165655930971729049931e-1+.422235648979403398861329631101846681867540538209257751310820781733506989145063491551740840594816899730840488547866392283849672213674728638369501033840e-1i
-.429573409989699301975067365474955320308708510740113095074477275375003960139839358662247770176587917411568330589682644001804225078471862451939511877541e-1-.188036063877199917006299045490946174449861823624583002608871990740155407867214480829204718974151359159730077802314353143784158536021492915099797452055e0i
-.307931216369614773131798226331254539725307164188679434003497983151211993689025517055776389994688806274238462178090326272131240194343408572639293369382e-1-.683236563918775184890990957908779438987318429946745328516374602292101181731474947884305266983075124769994103539771878182241431872078237558814160258050e-1i
+.623955314502198853866687901401298975069122227906701416817702892465215031116992757531358367965179582375835193363359540148502739642497641512865949245960e-1+.277956778758459257193152360022297799427991415000164189704721672358590097881247372315167904885018160679943579026192701123624005771758405522173339893128e-1i
+.438763890221880183832448282156569955078787371653723705271965503079888961532935662499806284733478192665520214858182700947279733055651736065852034425721e-2-.786787625986330566741094969309182221670601739733537636406447531524308090442414377498925157953540993082113877183139055569449867266706137719312674193850e-1i
-.576327923916100612223023884011775627514289438049527280955662799760287329939016716016084187550605579191588750890216226700035796908912673519409059888488e-1-.713682238804738805455032590004345797050855755555869242206392541950785032771843715294413655713542579644305570765018799558231827301679785669001584549723e-1i
+.469545532826784591945955160315532831945548772754776144481711458153980827847200890669775287428603472517931947434114009897059029963345822086378659016098e-1-.526218466026410694409521606449285888851140044647663992319418176402736775447592086599336354192542843194269494265156912854235767442565245373247542334581e-1i
-.170454598277354727545927024172516121623333722282435749425896670559221499735692640172052491699632261486902454434817408103680347621875386263461797655812e-1+.717676664711418143230822890354509967940443971768429443058035122135170145176691385657476528634717035573784679292442878809093691640124913129919792913809e-1i
-.591373898943511184701253350607488688579472430767925315443817823801145488051062398455900965273348544758946339852888259646935152407695635984646641736642e-2-.357107291287415984523605195677011513239728613592812650396021826436214062798760631524881623098255893148830349124121240217612554397212774293191819935676e-1i
+.126240633775917735872527805424278934928231997569800614245489523586165285365386284240555664898270360414095008561386038428048625025487885292250490928249e0+.301377960552565637260874092174562781026976179770735129683570915136927220832775433563345574772860612346720947665585318818674495834576381909511758881813e-2i
-.453851155407677171168759655124162404973068765514242482577546468489748521761410387627565101154469518171865283702279234852845493597950523256568089816328e-1-.127492667351870214437346574174245225895329923439855762350847420661437223246244087011581104137375293473238344059673771783803429530168699206364122242410e0i
-.120343132407659150701034996690529630291273022718023920035355693944415559685453497117460152499473585665220720638899205918582799728250813581041963822050e0-.832452008629900340107486295204282607985766392177450307756401916416187845394871101481180311165691493203529408626050357116960348346337065444516125874283e-2i
-.599652435569657458524622402587660439168370715035382636190873508726202325413214816952748899283732416236735455411165566060631283354914321490760018611121e-1-.849032864286055492592441337206040352247218109750224694746169585848155236781423906271815696421044642766435482584965791510316449647889346240929159610918e-1i
-.663702730658858722916324291477842641385805370910007071821860311890289703410861080032600792276726304653447065604753943936241506660704560139367966436769e-1+.170853801202822717924459472099587238994232320342050986783486238939753387102001546354303554740731089948062641515119603653804918108371916142658161670643e0i
-.237503538128076927408772233813745235740585549238085837612731637013620691164800567174217640697137566957608663631700627597314759513952770762597609696914e-1+.748979803480341702481137711464390805437368906163097135813586865635297831242790303550898410519971861058559491705054262392672648221712498753723235488484e-1i
+.180601427602578126601781006710671580823224084917302605945404243968426988836329542280815896372062762247410971784942908960892991978583561494526172800309e-1+.721722107026401038993947295079017007716083485445449790772776469465381137012552238869675044279874704269091523469214164948394184111110914289839507328682e-2i
+.393820843021475968741742031551344760696464140642227279889496655036919152621188974120524302844716335586356744680049025502503201355649188110922912881953e-2+.907375709263927855801443996233241158580350290632592708822400244464174927598723733419269207688108550160241242047960627558124888703261350559411317654180e-1i
-.462604913500291018481311968316984570987054301091882926251608978308754535520532661833029568180674504112615736083415703670162495066421936129017660036224e-1+.174569135646412106020040735595993386842751712298761075170676497615492661911465216689453890409566989567578956924570262190471593844037671849518888751783e0i
+.461060009139303197438773535245142689543666688403987602929135002069256331579595246969145613076241128109556586293638298318163238412492455543595744317678e-1-.259020249104209451696872635010932265944974586638315881381584418425117024248051519575732097742563207915813008248145161254745254590137015469411089268031e-2i
-.706703233298511656735002700025585435795780815444542198254076084037898826477909495298555838387472185429941444655444412435045284637239702380852047062020e-1+.109350757239317811341421266227109668414774163277960963264977296452734124311974919251039515950966743263634145076960662888184406321566653699531444481162e0i
-.203542013573868440872478340064677133452952576788673609329903728996545081750763503965462094265828344692827290161769495801917850275397918273238581203840e-1+.827215181657940231126591298359973771440764425999917851588317528734147052816848719604144285385818367490150149972389907542949710707380377448409312209426e-2i
+.107320543937149196200478434700269180476339122325525712430911468526257995422152107979972194699622413632905890429553767339617327025497426257931703069835e0+.107995226063287303664850240499869381746670631331317046454570653431814669724428098806104308324279368404002126465079203733594537751166150209015456441639e0i
-.123296191704496232471918643398893304756128170982467825534241108372146976197350453581983828254776275190181040686242199760716725207520369243795359610629e0-.214346362194568806340474072169682417656349807483656152195591620867810245854779052357232652003660828264427957371598600849458982331315245792891772317035e-1i
-.876914943968723583265830201612137935459927001048482384358520543923496684508335615118409629047518394933017550275187824443455227882199164067550602661288e-1-.421644920436271184578189354315759123794071148015522404208629510219933858330398209997039575755320933613390983122406746718824731120213312390166315667620e-1i
-.250779969891056022985191161759663370225906305813414279996417037001850731236226628248058122712600538474358690056426257575021979540019736091307155773404e-2+.109726657846762555640132947138950513651798588904583036507230497972614144954175936478728856203618819257968092698426189425169014954267371111430081249262e0i
+.584189317043954901105315792453826892310706619775705367176741588294728251745105398600883851457255269726428871326336372629382195354313147927922211249892e-1+.739565269382551737768017299199796915897612783418511414307764617923508939487324070624498289760969288496994075992402864977298080599440662059665192357030e-1i
-.980418554476541941730806961740159187052284987510126765842263970815759121118528514364426926941317263034391129102683776610663119234220385259442174281657e-1-.486523901650010097215449202966514599415846763930705777124705149684119584854887712353490071737485689830265549078210228709150069342452686895016562596588e-1i
-.697456783037641752997839526238935085627367444817757460350373748854355288227964148147527518384447297904983949292727470502793319668952273837804551018970e-1+.419898099613580689739943853616269797933915514492385502552608080001657628226903523153451772830252421356483044155624663328331261637169285072150122917193e-1i
-.997347807185943678556952536503632266183271194588828549271990359807281745423577052658543752637531864399699980628628418009035887958626122805597333510002e-2-.682377358068269897224407880762678027197436053406032197099033325234994539062427544219057982766605903031490417457998614951521738158990063764665481308968e-1i
-.147221634050680887772826138543890016581639335359827118925290127946045022502590497211185476703145615061607045136585341407956394891738411278918467067662e0-.113704568647218010117439349449036748063475460934473828471436230485142200382468533814054074939249038378074232737325921225558694908233163924446312019013e0i
+.132287147566546750588443064275179974124630074850210296489638756637520904343691948528867287666255942579347965079564734672001421079917068852869315862430e-1+.282902408094556217174718413550070326320759618263212201280516499109184827225451852042381803117718490789157352424650677265789846705155839892611443295718e-2i
+.257752723372355252402056520781693984107322135654626596624771047253110372228087951843796534043003439160132576346539142614191633779881188818477349042783e-1+.485546800231988996064901551070531707581934585233938502904145713331663764254746488309673538841706090971249624218510175121019438489345658078589039019324e-2i
+.828478065921545802415571536133656480133069170763504427911397353805270399913850363379335797028714045818211826113446887733210964952583926471120289419046e-1+.129947580109378979283261410452432297377670308845897553778359047326979576651458678349689254548111450166576784137529292861385650993658133353022873598851e0i
-.476613092796073718797372831663526278603651920281148097990042737403117053248005194340669982064450359982072202577266150525184310453261179737192280841077e-1+.109593121979239929564507296597208022343003217748000294873900924427555014793056858823648197455924354130672296624552213118370987691357716710983584526036e0i
-.417945081251104597359617196540263072262623126006361809118239735642288701031626063896419459276129865735630193790549499939518810151176522093380376189602e-1-.378315099429650954008486678165627705148472141375595929518896463546603933889240829413956047080499712261123150129499411628900337006398960220268809993112e-1i
-.837712746987334763884163915186387741098102880866632856958258316003302807532031959206078350357299097949594642073907874013554642254388662059668419333338e-1-.887352599279821354832959596836592475576134379030192158569451147469693973166392220635464786180748975169357677811095208756259517359812064910213391420704e-1i
+.186684374870066369162834890112424146339355411917154848334535171868016258869202707922431162667019255718143031306677770964494405831068683705388439265896e-1-.663195297422005615802104928196548460245059579621534751134013870337182015444765006665301732047657142270588911078866641262051209025551694204011129527735e-1i
+.192559112566784488010592148156384212916000405191152306018183281459217415664988451233815299125527018542670659953898798349017103576783104963502235692917e-1-.476843633284590816317931317895905452666391883554636819761976620492329402734560179415876976030585740894056386324644955213537743559899667720602313458894e-1i
+.845179661183120869365330360863869521826364251475718749404665464882504860425821481677610294715800897769892198910947100072022093264931851129539577791978e-1-.114346969979455005450573224279824132424941436157322371072832244554349336818397283721144903986016254288984639792814450139446670614911652350429506374932e0i
-.725795841781305525230662096929118303440916987292233453255814587041659817824374201039622099411371367702429428472289182747780721969802618873607177260869e-1+.362158910893522417727064701536920280053830214671296796224922273689390627580162977293145824713242234821124453972962941899880853332775358431005494215439e-1i
+.179215871801474763619106637412759973437537156503507724832918575565317148722013872387717978033923160609558154417632832449438467521078983719116854852826e0-.577603993268486262815885227368329917495073012249199080738782736761418287609273369214645903751974905510776821531109379353517145540296547696186256852720e-2i
+.868343707589753820628441826445834080281924346247129171596874879618217744383557781179452233812343454022959419660400477647876489113056198784774462148387e-2-.759262678218273197795057175431789251890899031370315780421954223933740361803868844814491870635295686769227855423341071230105544358916414382431426763444e-1i
+.969191021051481187868136606693802338542483678583697887886675232227305590351404733601604443792238474181478027917251255685528924107464148273310393171889e-1+.230066146006733781950196220216957893729471109248917623910601305807118830185659372387478202391084540429275416292154654777536402600795112850448030292853e0i
-.179085445142223202958696768442407196702152057261870155407322907992397480234235775819845191585198481265904596467867119360245088744740983487295040399916e0+.106384553581638744139872517059594546415722869944648114664859020350912995860442284372501115862418002367908229023736041139218720993278139615854700475367e0i
+.674853546283725403075397784727259353184072089895487761396123944865327529958337622240873294452970622722187319605276734329533151186339484841990039391431e-1-.142985958229496686876431590845424244815177057047612768840708160680281984154298124270599937223801624971430396839691899220645053449723331144334870789666e0i
+.486751622831506502516480112660050529008367600854002703611553805998604815141332292962642106490980924879555316420638700094813445210178914925459523572401e-2+.140308406655295234267106668657495229887645719505005291931648891084790978424151076286067461754798445322939380488103312661746446853391300834350204823831e-1i
+.364601374053651490327959439234878822417836388423291496309309373350843260856983000368165682278386659920656922522579357596623235084378564455319567618950e-1-.765552254739378661034437162970394950347847411118251251846021296153406340347814293925442847730382007429834250534028382116069195591952390627614602997034e-1i
-.478664530595425068995123033863937125580558967481501966020191262702908847105772723529714443343206129551084149343863618710688938518510137046992487765095e-1+.821086518988874925287516294063392840469737331864744740649588369915122356118332654207532174220959427817823099967509815026366699353884937624462838746303e-1i
+.264652261690924439219133349249716929822946953665319579400754028643506360672933158960783013983254850831465129778681674579981783976078033643324762522314e-1-.706758500485141530049313840940285094206752963140268319909785149601631675270840945360985168863074461378670964154465167550184300756194922663599423271685e-2i
+.160787863208382278388056838440586087686603881444394207108897892800874037860469645529672597995685875119014284881864743041635064397774097938157187248630e0+.113623415091110085845718200745574454536889775711796526652640530139446034843174166156471584776056353123190143987165907540203920602609105035077598547613e0i
+.419610390749214214113858874770723732414273762225190921507482415646717096963121893406578787564229476329096163875558863592271232685395092036631915439862e-1+.890899651204752965897354939656525739087701199413928433445589483497868968894489394257227165173132055779111054989873948746982658270714895271578445786258e-1i
-.341146069031791057347586997886423869664068461146032899484100878045013545306217566089920041223147079416007783934531894408041286820638458761860729180579e-1-.828823004301285896472382974454974841527122486954284729906855541568846302573341274990213008340713106160755486949315494061193258126026363944130486404548e-2i


==> solutions/sicfiducial.83.k.150.txt <==
+.204102515534875872055752690595919380604501506792129074227040308178475061515421150992021245247867912376618205238493289662736974654557339427408650294711e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.878193570599492734544707185597756517326691065231632103351166942167037242315624737959421732669456900557025436343918375018307397665736151347318929328114e-1+.126556565407417360838934481738261415735512017955043595651361405993970121120745258722753130791230009795714135799764290504867055541095333875205636319218e0i
+.717909546948044151281408692556669639950276330540807551959646708568746079766662726754332706539757719715554133618361772162078781733738370200926560412760e-2+.144458117755669461593342147774279890801166244885707886998118359819190189014085644066420047232403877943668763329052551484674193841755731491456501101652e0i
+.103881482731676879973737434322538510669770011447857037404065397707187381284016531665815543214300515133515829737033059324847507094021583425705778614649e0+.544124993177434219637017121810039599659868835844433149624502332929649289758738439715590743058311481360824118317317217662370197214094523394189086848435e-2i
+.712709761737717228256906530576016328930859030966447083611787393055838887404795972140545176950423689915052182556036991343682511015089219063001249029333e-2-.173702337109891975216645708711937198470858335975877089214031150562148634642512828012035690710621577085551827106741159045934120378936912714590527946325e-1i
-.449685376847501508168717331790704361134059847136724992466584982103093052903805621301623579290063232257601731608293298664523093921487901350256456455110e-1-.711195145055694159927486348949758099682198638461573374390230714583910956778777516612800548366545251567171846143802888720310738273731481134188282789372e-1i
-.607854643021212232391100854125596993884425251007802735764558791475534300406993922919348716917714292649846534785208129385760708134241235443190792587281e-1+.715741554082630365425187214861728021969222057927666942937446111734202136194531423727445599651828747285175309408528981570420155325352298704297525899421e-1i
-.386860139558409553950245789569531598169420646366861632500025599986614643574015595614770359728771391043278136348271275525872517614330099309771586875024e-1-.539199420917619693658448705705477671711653945361757441598005671578292518107510875487311845433416444596514311773250268057172695366903360452462137394137e-1i
+.565824227027622463446606679423976950322739805069209774583800627263094317210504021704140946536481972745046724763422761678746421333767811859829206712617e-1-.406433176663977701532387763802738768052019388123577384218798034429818194095719636028844662453684649036565470432340081729412923400512636741297002666347e-1i
+.246839152443559143896448348196455566966906616087636608975761944357893244870566846475130765545975762591525613493643450286824578276888406588647594080767e-1-.112727134386223004535966577799148554479457068664511902912371035188326855935424095409072082835380649296707792336551264806759462492161332963535082318376e0i
-.541477175037348215929107226702162636017913411948712551317092836220787747523092697058008162831088942009237035038158871031353979663483605610129584768696e-1+.123454460130081474972221775325694816113717238639442579185953479345133647545339708097921273349413716629519113377496556432583875232035605861559395680234e0i
+.104272498267855569199691554151274953205569525164926187624065201298451174364524889198690441515913569464525183158279901038838568332859428838530401314732e0-.103836262707968501499986597439299588462463442483086406807047453599431996216353153923391385535629353894864750548893476256563530952767573049569345849188e0i
-.129331541105530665491213094189903106927176240845821363258583994243199004405568871799804498106685796153487357208680559471447549768975577956498004114168e0+.853560805009069928483679348987646756659130066086015382326071033457221657087049090653971848202330344442592062484383603106876348089368424221856720207873e-1i
+.180653458511459173080332167711258535998754272840582649453959667228392260599013745243657856347453579496725259739499175187466658415371697600758840064265e0-.462574399045675295342494725827797094724443733643748892704459200483564873815892502666997443765681115404650742624445940309002046651531987147926322701427e-1i
+.164996168757940036122391819025038068219326673854143637450602845326415914016321858241002511848201768174371307807927142574151813089239445996653436996204e-1-.648655951266748612087280834643570867382446165240560268339667864578524697918038802408072326769757139448976574274052988807376561595036182784795095230886e-1i
+.402527389565895749002753397907943444168170232696751085164637184276292681317421275330096699133111055017667921417039212932246394727609091084674139484812e-1-.149612182081302505172562752139038149401985137420111363735577015588491962528180513253337208669668634579443778905171822378633742631380467959682540394456e-2i
+.944485942957671564261031772218944044703481453357407799055544003043561000003015054812125660947093558551611580964088193645271400697119558350943594658788e-1+.127902483201276744777568759478161436382619545405054158421141783170359420603405825900541360908856214248020767946215729310305746643327979261357506784365e0i
-.724450379626570020818183874291716667391133037109056766434666409118482664387956104926939217356726205988690390998974134505053074279957732768052043112190e-2-.211771309944657592929153613635330049768014106348811549546886616005156026790520102962093410010704719253122115015183497231108486817262858878928567794309e-2i
-.162134518013715201468297332845936554441818387520531909806483243241754337924144786387130621514946088595843337115545954247142685902562544818941072381275e0-.117966649542479141007732739737226920293693229279476781737240049793388573280870939591802866160918660163947160822865705015522431391975588173571943390118e0i
-.861156589546016590078615784994447901776706094439175674245166584478266858227190050396154226698305661110072333732532740167102409619277880772509089530458e-1-.342142718695782990222061703776720042724195853390781895466852900872491145175535851232424293015610573547408124304073358644543873075120859031376887195473e-1i
-.913084564437706335345981014416417489530348675203065385258513854804176278825036637659812851815125778075196728326167143033308022104624016255328041457884e-1+.307776226186569617384372063133617080151314195658037005772274719554608388967151366741929598162618925021827355979626877075210175584230935645301442719474e-1i
-.496613848229281977356778997614230402269612896658498937401012770546817937289538517822819273927149297157592216054838465543033351891615473793258960481801e-1+.270810901726022379427129216223415993097511418075591955559554769884240250185892767713445669564186337398012380166339208840698585763190523770882748618500e-1i
-.404553577979344473380919838714616385224664916596526492371177035320085832670913736496980345732235287222501051157604426999922130573711662762227439284348e-1-.125919676092082470926479931997838716887023957642713399129334568023617976004783531523978026671787226604134049688510652581382999611783896438895157292080e0i
-.149540992530177535609222819237490022162159517799397833932226194383674629911689089087169071028822188421430626300824972693888941090260238804836521633867e0-.198118729229935249492075852939277367524332600955300461832863613194465612878403989012410258176377539537778151856484518447123551034571824405784775470790e-1i
-.177095173400670272386709223006314171671464044654354444821177534897163057603787288976862089485509674624018096896343170906640820681004353402522701634217e-1+.161092436439788255617000005094802065905575896119946862167848167996415133355472807625221115844904790692905513385820057902431627850504726392426766917418e-1i
-.291718303242492466855671155163420956585716423120967815329773488355514581652580553908724911850908576263682306967491616730254396288029948527996587843485e-1+.306951855713065271789147180428643293113637759088467519289163235781600525521586149066715285685046260950622696207824753960479800910679608819204591376755e-1i
-.645959452509086249324404337675700802379051796747908340981538291542460709188041789769179248398897293445092774748313809377085481589308125887122150796054e-1-.104434348961645426679226400761171821351508515888449473965662105158807330736481532166924890993231140769325077121726305870521879680873964987619585602626e0i
+.184296969380133030797793324035348136312639099140053622719894826449067403379234896839995267567428095740831713154387320635044700448177950753328729000370e-1+.101182564020962651707931516482386993363545838149464998553499228140735138157710651691821996992479561398820333742327539512660655152243087244255084349495e0i
-.101432941597661458072686247401977745676345663914725368329711688093898547728468685008495374932719419664181956587355200873388126421763088637566101418610e-1+.121672487361619851549851639380350325504838031529970301017713336053271004578369545043154914077079355481341520956104542947922835835962009496620901451173e0i
-.149638950012362574516246904773849294074714984465495676047760386753317806615540241252536146344150187089971496723023749454321180793686558659197024049552e-1+.522600807051062235771303753051205672647591476842752247919962340973993594916046469375900071151933710214922666088417683609844233010113449426116943181328e-1i
-.141615384926207508124080622499415698451421847539886280169842326621163954171033825078024429452282018703246588071895291951139486278853076434420500168022e0+.536443918712298295984076146478764938665469017247444634613574505916464137250971531806399807136994955462066963174264098263749359669609868917401748662196e-1i
-.639063316323610904013280923871185583075250096125299894546072636899488391363016762561774043543312292100227295624483705173189049244491960850305526812183e-2-.953739908619213355429966983444016219226582430334593478231435645452825028957040637201551039534793503983775831316437829601747708451901830262867318692883e-2i
-.136471352343671128879387048303359000937801166038169707929696925389891539439080056600978892927203211727509860946842975149735216305117376303815256913690e0+.819591254941331023614121920890258234831153506606848761369476807794563096452170819647008270757453327094615076687385691031800702260927250528532800681180e-1i
+.311468654708900049827539313671629705225161957539676473204580113882832180018650407868642927875583144311894790063196600759149632193276760989028418160266e-2+.134686810411078877139886641781095346349138721603120007011921908633897749685300335501761015128380303152855494058056638712520780896365100677678051142200e0i
-.222942506054154496192181585027826299533609787951189570002754558022081188679077924255651556752569165559469293232248555202753968699522456250164600735308e-1-.748945211452699408531335345027931427761031106928042287949250293486613814627577654286254800364571125712178347433877701477596036700998663347141441680031e-1i
+.128844329262324620142166925704895856639851694926084345014270642294876179193109468764522699078617972518968413255532134793337563382424283525939207363401e-1-.243444832997178869614999356911918051005729361314670921482182307638599657464020569011733272256242416646026070860147464615152252035589713825100939297410e-3i
-.988973817921558506514523831435844303549953200335612852877216409480422933657608540522180453339042843098256073301313919111426883901460006652286072632304e-1-.258101674573519765002759234610664359172841900651362549601673248272037866222790213808340440920790246860143568489847240812316873595314242175788189258697e-1i
-.115454533815767082284149461562760697890820907145499137021482981735253910696913212904712678862427162762710422034677332058473380581679639319006843993607e0-.326392145023939745833232419888838432752797714149051267616723761756857552707577650793809676324522914496852550645741614197311330525309083283241922704357e-1i
-.620627062998594405903920953869759084860713631832957534591598057994260909314673361675139838933251908327084048669893529513292094178704045443482338840818e-1-.109496277311918298485353179299420485483862270909962593210545045863765235941524253157430763998346766090750148725870249676164990635109251446083382218653e0i
+.818965742142041495573785824657018382325704547118661235645195570251117971184179785474177210299349062455404029282240846769145327804876244269315571657944e-1+.122989496117626354686583875022814358181890491796696261496221431455217593317738608963713905186282968389017833786039739097712469407618794334941216046021e-1i
+.848594253862875923519690050135481457545537752570740199879922189505564121054001270689028454607535181042793828867906685908280327111117092443206930739836e-1-.152574114643469229437352584689633004137096865126304039676206248752667424160964230630967925636315113814417066681330695402231578865773034099540499165953e0i
+.153933251813967579141424109533202158423598660268258075193789041777257356946222102546525435752954573902897035366567534337609876407361579926024403583229e0+.392131529777227286364200778092248628095323394965858469461869800436211346388212331393067357961685246438946581987411427672576236583098745675615777389828e-1i
-.822972140461866435823981888906162249977485081739661262663097402545085469911760827561375824022066297944010049453108455483323662988328305786993160412257e-1+.494971595636829166855911019524855291985228509313776495298132904591491293452905836249067962251551635196710654410492937506525555185042527437097656057003e-1i
+.134860506304124341147282638080222462610309594937834585959770273767638020972307530532675878567883478877394833751027755863114789053967931986487804883947e0+.144047653531413404202579010416763689015877627567022053711393674349626697899328751623549118374923246168855533313363286722298083011581028803930907763944e0i
+.238234663766582225130023032076599458413190732430783611257895742171368151506015315030237826805977061036171609294323680865276857386272867510923317956261e-1+.503080955271274897354882573466485410672396605192262137152576505121327463809176186321578626181771212283957827312810676990607987287102462032335051863410e-1i
+.313330409817129342684548978990188532629000118069551612445977892590583370357927279412115837760654951478601944811992004809937381033450531086212514845752e-1-.421111664585253888877286988526543146379283534965608100488908467524420271015100628636731480336890928537352607326378779533689919375471723973548488672547e-1i
+.821561941045268083414196100341159944765176016399099383404708365667825538684388977086265255230798210797025473177435326892988357316797536357020524229511e-1-.957231289685757183129729887902551028997700801881485257410348811107014209644353758223420407967422463619856198112580206016131413775373572542605551026933e-1i
+.522527438742861081639219080022321221425231301176281848594437693470545421938665602519896032272819223457231963012717302344100098379533686476581759433002e-1+.461055217989031225693034773569786814554466912772182475287087415294164878254359730925054515196827467979222812691102048521025590013195239170448645643565e-1i
+.100517379548605557861249429061814072034520108263446921583031476890757391051904077224626796446675335572248448510260153881550772189680424475999172554490e-1-.340947356943319320076633687586529178011811881981536624775113342174275238157485316919557680016373521306464619095790548721368935397785609246290155097106e-1i
+.482268884093391362182121174198932354250238627981290019729999163092133318270146280192732434999891339035082284829527071525185458842828956663561295923189e-1+.763398991164488439159034709110569727169682229454493337655668187771871620161254680726218881711470433305417204614427894713503985930732238449975349533616e-1i
+.598453221115164641857758821403945866063604393661779384647994371727140292892451314289660792294003201423993365174893923012390568716020640468723327187214e-1-.550844553052141125810343195161693167940056465674800763545733789348959718239689386333305060321392699159994750379517480498667807684205341394847019551221e-1i
-.126938997213018483933497305023548825248277002724017250902808491176737058432658376024640883004188504771780870157629508690770446739269738862821264034987e-1+.389764550088412803471904223853151037972471551230029603934185850985557176715293486708760177437838023720010814159919270063239640434873478336604696270890e-1i
-.404135615318500929103726127352604146169452734096196259551508063324102473309238539965922608624505448204009520485401398378117207118012929190604438100836e-1+.211626611862582503669179606186331134151559461903841235509558708922932440898953503718424491820379187612675550798691696613751255968975435820520967866995e0i
-.444518406902520128591618222631817404328941839082452892885747879067751197081528108336352707528485489314618425970547354863338857137720123372886381856111e-2-.223720381658687833274993142807390679413758292343479794728307092237787376256145540064971868490205763800431704969145761208561640590743622989673463118864e-1i
-.584392940815600373145542239950195394912890181257943704830534060449082620085990956083333895857247327863494311500832026694867558965582325667922609789557e-1+.219147717127755305574555149482299973292974320130386136463546286616917531894386193426265886651591677397588411366919877430553863454020663486379062743218e-2i
+.897831466737365213866013107957916043057069020233257677856643178163874686164900656033274092231674895262669309484017039551944391230248954526309694834219e-2-.938538908575602491318461734322684989358536160724484320492519769222969066240524264087797536642668486478938376961704589724337891465739011845629087775804e-2i
+.571423845025162025231152473323413375077669445742018475549334755070549777974644235564450557952417082034918597818485875696187867673330203843656347027356e-2-.685722096212597484636076281833919687345197218667442516677737570947104878037975003959893541523584283438640671638929084497078429311804096543220509693874e-1i
-.116983351137415749844383178307400873327632568258942709754755600748396565299635555955671964460314746900108418844155036361321142500510546275816251786061e-1-.486092970690441509762614404810595566289903867668937447209569175331929142939487116686872168247530194903258258399920652846491490573213079990286531478712e-2i
+.592062554923077892283896780140687316310500184565436088008742179354230022256333055134944614538258948679182468329063020362192783308692247919957017632781e-2-.553452142860030392435386759200677725130214988319373688815297089807893026868695064478781730410203253694881920560912068532766402825237749761658437555544e-1i
+.427863308996236683653674411033973237371947202892084613537582983069429731294289719473081563048893406396196521607187176098815761794654311149285758041951e-1-.613738262010316864835692378692136401743557534846879761946878394775015929425731507628559927660168941275767749115987113634497314457919318833653409395499e-1i
+.229959631667349009056895577535161171350296541016923176108825679944288204316693202027607753499862995826143526083482498311791577167707333560964226308752e-1-.125734212411410462640634615019234049815834669970879485841622980974769975377081337269634873777360575961264673652101888793490432799046803768788828133174e-1i
+.169434501274250248141482225814195586705870766330034374804187692370062520568529503961766835600162874675209434351330476442080128890607073334126403514161e-1-.112328517947524932207511088743995678171155425831294543461116452946620671871915552853932747644330024132430930522474987009187258939112051055047036819642e0i
-.659246030301890626078139448484735114917596049163490552729341451770532370879067820800883334205886470257249444642168207264896926328674679972708908517796e-1+.978667312214547708499433712325728102194422753548836923430246576789451021015881375486331284694974698984170234703252474138626975195235749965483925835884e-1i
+.330966570097026926095047088173236486095234206528242684866561594864520417742134623602046152350144176556643471633079383445666326302559606399988740056168e-1-.458872829418060886575423539671603597781737534662726492929737314388648348180118099200564272450799096211207721943450003911489032449224760547814629141308e-1i
+.236074681065497573521483272622818091991474929506033960746802006722211478350880143061218621654492757261358835489366364155787605466921283475999821175051e-1-.508578434329392022482955116389593146938737421552176267341813682212598638533307726550043774757368471447600164813264900912728902510340963172832671794229e-1i
+.172054305790892554053685674213051876194748709979765001561138634255515643148387446704502497957881229794178624380671108601546083527253919761523025678377e0+.770768023594991436467652130188766366190496244530940017894134305918306942871321414575265171599590873872110466271380219924144616688921709963828498512369e-2i
+.692147561210390372092568141559794388311608458217332010574955036027472263954711843554392236042151369279598791742158176560593097561879223294776956628689e-1+.708435076283772417198626200634886717770679651732510074323072025346617596762262895614111589821359368816820335959408729324492080257228822844537502264250e-1i
+.110412235730193184331689904000426873970521827763443741450535833709145676582308611009389797450907285655979177985773183257401341748914395110943187280740e-1-.692439045178331545570220137691082777845167642676495905090375327106056278285599005485291862248345569143059247844705329455322277560103328752247194852931e-1i
-.110070893622919597056082249442978525798622955310302292883293263039166048581797041532005229876078012630325359188436537305339383015185676677101562065224e-1+.108045496366167814071118228716840819063115817280389069362504306401454475118108423008241093459049409513815127099282777943178471606918938277328213948002e-1i
-.233508223776980639929426299269413064437592417729855655427884527961831760341729074576311798025306654412367244068017289351373461564478600563288999990826e-1-.499739117410818608688760121671241834612113172254258409354190156899180209406361989650470682967805227985531815454635895376539224394634758999026091119804e-1i
-.469504826643831249335118300470215599641043812214683235648942440781080692815777499410474402000380934095465614854138788154344471953502833606801351042933e-1+.146652116171961624095759050922023441089804047242798710331012704253703565635607101066791539484847563418719266134546195798691859482430021671984393604769e0i
+.490353637266013295990303705043028795700353998582279328996584493785066496112799416278761408151545146498821916773532365220410039630219761535868456949691e-1-.221695366873480780731068370873764388412796817990996060836336759078918320734038993677020787915657540881886403781438345899923511631720027436109948596515e-1i
+.425913172662385407374266243324812056043681969608720384360360993031033054533338981338561787685551766268052342272992541382167346002144434945060993525439e-1-.643801025508016541517544519959471782014919118694009905265962660236057531158484100643298787935040048419362792217786701324753055976818310369437754723662e-1i
+.868123725196342356146580431237537684476305774445998431425557283838800361295806813588008798598324309362456279733393435321156244347453666332332026396534e-2-.141650635255654573791609177734851062384751926231103639927497588379652486074555056106853287849772366685622917482277900302083369469989208217333501138945e0i
-.347879511820112074483017136342359101465176973143916658709091489075436586820802264510459616538409880895407894703054399685216878411278770565774336986832e-1-.921413142540237683699446837488963664054238835074005573625090036154893222521711047577002650285114671064167783551823633262408502990583438395123105366124e-1i
+.162153194617233615155229013286945345143839121348439081111280884940606896018009139202561417348509408248052793777797873839359255564324710164606101207035e-1-.444626883662624939366147963143355655856467016593034514088427109391375747079625019239256134832307678475420152470622757311407320273050404116407390515006e-1i
-.773118214975118262661035363547914783971536756517050636873897696265661608981943800377592306189159127701989284686864656436100303462428371184792337956156e-1-.528786628509328008403157123227641908830275323818047483977667775600722304026066676490774259414286717143862197785014763988233200322168732221632663496312e-1i
-.151615089227287376143551073434544596862007545843449823578672551212586990248752150275158654784539630091023573316986611313338451845630188895933995987234e0+.341853049398404371412244358100090492567580900647574928389859523314830865995847665712952647287698823297520742186856653016385609089760523048529113729468e-1i
+.250412934330865899129685708898492954283782549278592933781867873229435094873328708891629937561312886956148266395625215599499472539045954949249621314356e0+.350141443874593023180819140690776999147253821011954006871858055039626802229182660122979962778247826739644239761069316630780577006384510189856554493529e-1i
+.744224656993073758650672745376738523035119944786560344534823353340918369646695406502055179817831107335046189092316976969350701220957994507083857825657e-1+.913404524094511479277917782449642705190919766286290746560225369921420149267137045876481424900540389254113551811236595361193065068495340675703829037513e-1i
+.122863521455413603655549670444967425875841748211597326772612887575301331458870266853256277461753502986888113520568393920044047512018755027391771779320e0+.152627814832103695543156152854622400900047479834834563563913027734449316034002163249481750617018098405907811386505809353154650957196016728797973128084e-1i
+.816113629081828599653689761982202442803102745682955201682404612136744294161081209820293676492233745818585584806935854559581415339150926137764415302838e-1+.414690070904423645383704946190851750512168414491319777315814206261258327311243678580392090167136756724942005540803370715319138304826511250578739835255e-1i
-.790625029172814069971385936523993128289173005698401149665036424644719330025744091843424342327825872588512537549863778898860555460569451660117378513527e-2-.120169937466824688140554474562208414119707427310046367785707232029453050118859659381704034202204033703489586137569718511119017890362501618043384792066e0i


==> solutions/sicfiducial.83.l.150.txt <==
-.123300989050899392463508623615773307663106261560918937930727571463967263527021478242759144385151243243751952936096050270814706282931885273105727050139e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.840222034462617950140330038298488021478537741315523790022714998711593585551924122340512534611680504241336169155854630556285660079596614493525724353090e-1-.122602404588488586811237023910105376977033780089252323486117374895305263517176779061536930485417391188531772524186222507896447761760263826715088392946e0i
-.112417182561016904357243653350631822317059602449143901411172805883644730022520144316031269619238641537076582467741909627471669929177672528103020939760e0-.539024534166307272703246737293470770882625498497504577891482709531623018377366419775137327750429550592761253600133208980718615266632631608298219082273e-1i
+.784862907244895583607465787642492589364967289541245499664974815885107707219321614890484215118341273858108758598160337994435769602345558293836464013237e-1+.113310117315381954750649483741130650824715413613749541602429318777064668772462103210694539555808702496948219017658115456420374609693941837840418693720e-1i
+.309692500182197735614014468341025093577999636191456345845175879176784624137570271075997370853903421032299213762497333860609516591598272192768302496953e-1-.609579896460774022546048059321929018578301896054672198353603931274717397730779420629193342551892135893940469971193952961104705008376641640399818117328e-1i
+.362870534408175001257868832418347075553001349775807721489543788416304856269559130421781932048197739728917708755859257226175305719373987056767161267237e-1+.429770638661780361032930283637102445580758508489571965938711727489934426436624635709443753720552119121361722614140594699975635783285481127716256052287e-1i
+.242139021859382704248476767170132027637329153286590432834641835242155976093307052935365496598705500609538816766204181979853903055053245269498627249099e-1+.807293451827866414172231764017637185794697145208123060342220100196075786402091361190697741448326030506480825300195927639274473766494127213539355610766e-1i
-.397260392811158152307358622814730934093630836981013626894661414422267621863927295414799218934459656565019731170896632343854713133716042850460092048942e-1-.717205858175731297960114586726807283113138743056692940932667169020321069657011906869781874569304086814986571234346524182306421929555512659955591509348e-2i
+.417575361456458273674772238308758945811142002537897385887963278681718799433009784928373269616897171339616555655001146422494175965475016271556873904015e-1+.614184915663879902335990203844540097622373707579388052428497336842312379079548906420072236052513761724538710454819018360704342459677522768089945768678e-1i
-.315213498225323912711892781927218468329386787313210937239114057245433980319374846109454298910925426707280444079799971293806901140125416284585952920610e-1+.515881735974116358009501625291178686824301861058257731832773305955214279923098228076566009733528185889409687834489905702884098056763444701861334333926e-1i
+.119950339234479983475514780622163680430220869177262561078894995123444422755841572897990074399901038788888259334916976458009498508554252795050887277897e-1-.789051194345842834540352734406678694137977962200131139883713073963119358680350215041576938327823411954120489919217393078699753764642484863638087463850e-1i
+.866374585510126346162822898540955447359707485544423262760180386213155804216280302825825446355787753717522212751506980156700248860551718266393421832435e-1-.178889773315660952341547727091051780430472447311609967761331001919941896272301543128152243789304342325550885282464075332614977935267189757979218608467e-1i
-.671746829776984792758695857526688372008627321320368203339634218822491380322642819549126977674799533346079126710827550713726545126044682986437206736542e-2-.111577982365553794094493357176830565766218997488675402454365996407752026180524764166314609036499871739338457511712804108337698039996397702590339130091e0i
+.196434403463823647424862473151531764088104121023845215126099638398141257127023506028880270312399569396106054604293478657265883403162271104253153198223e0+.668523561548833760254608291111627440028298041681618701737950589026652928818972008025892675767633872702860956296635544850832839397972994697612621332925e-1i
-.813563113134741952431434459614480002941807673358041832818688842945896007864684408256369199345629548071985450238481233622523594258042799018162958446465e-1+.289314033445052331466451393401002893020004504424676814237077137152757988566202402445970602149097863666891810694875376948501172272726373050840207444324e-1i
+.278705168707819766828701522757578429814119145116135887999588703865446223788864578837068119626446033990359935783868380186505018646868157609541800003666e-1-.623375917121296073455584225231140440337455838744476522718623741289647137373618716936375774429071881353162145867063793758474807155347489122772307336114e-1i
+.401147047383324302310015201420832790325389577285700524000351148050492182212073729432351710884036832653171828752737519361620802576837859678086604560610e-1-.360186776893440712029691300049069478385283136612515700175258193647523996348775777561500902055862655523635848598450136433236035168447348267230495851029e-1i
-.116931799671389405922373347449290007325752360436501172702239316190512758351815612294392547904731797698119524665801382035491910188421027407040558932533e-1+.239167039688303769303976442225495406867010206638398220347428444287968313493240225275523139366707378846367706598389443083289181342748922753900220827813e-1i
+.358265495982316438570504225435271249451695503138109176143723980421335457971320773193147747419553341499378185512071857516456611541754191538694274229742e-1+.166842081606409824033387150921831389766443207494021671568495927458154326179973417089815203185304019256886331418639401232566177921741111800203506020368e-1i
+.350651051058261148699944662904601582856650304286968227525997787374709892443812341023355614019016282583086508664951610368233759146890860657689457553081e-1-.149750780834369413829150372134324510914916529549487000265501023657257719060085990772263087324990839500720285469347102113074979374660075467886765307567e0i
-.579313261650496636168928344104016838009271038305550805016235965857431632667770084443031991032243664614924003563335721488384862966174350824750065946916e-1+.128253736282498285436314951325423392680169688176910078478734422720049730902451040230538842566685107993261900070777841200522965722996773605977790273524e-2i
+.120835639370197497102681808379056928015876841179759697967390743651145775037511764345893018964673548587984655373201331777528769948293896610064407970047e0-.189019227858068714127239448715635471633261304606870567466095257323714909103807941448395964005637277943709608563512405321717689112518519061872267781981e-2i
+.454065976991751206169057965125907658255451852761344733851149179451023427454541767002572666568513690078798770954031074364742672297816349526321765811879e-1-.144467016646165029956959225751080996820963404584813812744847575285452746113017374128089407151721802028441324036532905626867063127564769810499652333596e0i
+.133510075528246298199866929672671122240964649003325068153157235830540832287783224002251733720412736351322797623963742909610970413379765509151521646464e-1+.115234692551761945542015009405403149413204011738674947195368611305350195341038646909402836580522656319733981466947112644404159896622342983580347686444e0i
-.454026707327033330105128790709852657987487391808227108818580043437365360963768920862673955823074760438605170354726292694364541809219863244884311415373e-1-.268074411823418832563598836359467535525175848897856858714832407472183738603224887715080526868003480690466165998545040091807624474699971750750298517710e-1i
-.124778557267379516636538491345301307350161587894162025346568060604126342199676883702813253656923080343321413763619867103738841165505290082091413771098e0-.206502192979135772953863735242527283415092153534968508440440116434276341041210430169064518339057881811518548885663209639617510516046830442400986313187e-1i
-.962618138633151757112402160651509686181331809389568466521733983654310112796253894062082841236929458158807137755503630521247930407247767226757287780969e-2+.258842140055928302500370857348256822198027440108006961353666573669375677475102389487468446613074516013397061493094647031505003021924886934628256241246e-1i
+.127620635308887064645105370159074649412534938604230062367434322172659147848640412848583921022593440336693221537932341154575384863182669974914300083149e0-.106628625331233519263178101642452279325308263930864438283343663817344337237377780580139426045031920831367134333145948722672660871228391292890211694915e0i
+.106304768096808331836402403551000304385967735106835131129596650979957677467011566484570938706032929679087683706575258509859084647171018619810935358367e0-.137178754932722352741711964168595748542992953960287394475842428645264866219182442967213128022924254844729955411778799532212996117367423036098791022866e0i
+.376866377225305181124496084846309116543166237895476103363103451521186518888807619111910382812431307717802296464727840466451199748679660485294671192154e-1+.889688154693378397467363321277904979657977795592777914147945091908340640491753920470862084924835653073871151511376480412964867224361770537542066053235e-1i
+.829187494988697009632599023458079647272454575791665471315409194316024322147646034693649914412575732950482898648512439468416095661924529275632084525656e-1+.687721272252915757917957685323423371872333370142747033461672293754266118423565877194929365685122837434034968005675513413534622157707307987217780547946e-1i
-.879061504358987040480597272855240601160203075156931323564443183710367795146276556207947391985365302076312564763494373483406189714720598680292203962119e-1+.263001172926316758403503900476642232284797325105498466180272557409311102399791430992069117171957750166681825740145038460629531164415714613251867811891e-1i
-.128837550666714291318044447892408087434663683586014202571769443932335110962459433616597550306286143699610242773992895829201660802903037046431594357102e0+.247676209477232834440561201539484614265028854838095734965206354573945557119338310672872826819466933570043966673440689269629609579351143709399828221862e-1i
-.510418382262067064435167687340847950648779883345374388247106067531943651350244993210395266528739845780939060731490206736984024745398459920528177152325e-1+.106570470433243119097595655495539186108704963674562667391893925846568200469236958085004987241631642490528888239277780935924558265494038111893695116431e0i
-.495563828319602629755014928073321548247147495981148125676322781476157220881355202170334322226991184948243293943589123168160602195730927774851083589327e-1-.952023221729335332962660868968904511191364677191010650499969087859711202325442170593704949070691731664565987042748042720630815966798052252000532232090e-1i
+.182991001320909361725525818339539496860839203410672192375450556356769672415062831100321614762658466844684551963421914217470104845268112847152396352013e-1-.176155277565170761824703699351995902974996915542522508066669955353189408052725885990978145407382801947659869523588980524534338114100620539258620086464e-1i
-.204081311035775750446856686772100812252524965882041630430162336138697878312529939397417227600147199890233886346295377289480396700183654155303092949917e-1-.373661439905594017263908303929450202316710843117559387600282842306929570067862699583733423112888068217872589638559356151785595727436220909728975209693e-1i
-.332505287378222076604952935025572927791206606926206941219207407549990539789804794764418150793162516890006160034881336911468671393981356293222282303975e-1+.458235873949368527849214868311715178480665188965070641914829727646323588983896436805035117333515407048772649280561224927819853302702786248205223869522e-1i
-.211329492817735580288366569401372223168358776828179670887357337393901968937487788763505283063304902065337158837141073520123484485980208415871045668682e-1-.250731406711900118908249197931761031512025798338793091028472838327984246667813193547862721846409488064371449920450563400975733019453164273973278840433e-1i
-.326019276243832626513330760812159494448753715978978614410471641456572172154777353743084957723063487414481912424915502550702096435544637969580216893309e-1-.501422192508297197747437472574760663037311330610685164861738279470252290013054998933497147312563899197893512265166855348963143249569181287271200670823e-2i
+.465612296871936609795768754527810166909955542776282459515213623232221036116769558881524552121867740537592713892249475678708844789809301246596477124017e-1+.120628989288542277260174881400117635846169280358924670198962899597022903551726319437269984582677456147625924774147464113311735469114797488458512610618e-1i
+.485698294638559416872095275711282696010543407612871967950524429703453853198932879774665424270773457691318771358746792232536145139530499691447902909912e-1+.112511596358693250716999513903658543091774784007201474439534825042699476757787005644453228216423688768559745751726736549191793969230321241805829317623e0i
-.763928457590935439208718925391046810688422663928923358491513379323047880346571373259741428222726738186167968171023264592159528220012616719637869150760e-1-.392746690929642962520344917435138949272162302521469175085816107232420897962812855196692918280075262375382244357972803455888609605321836883012392724161e-1i
-.223415127045639169261856894707299304779618914319515274339776663108252555301234728390633482689524228588357200155274004253436885201758976803601365468802e-1-.166245747833529504480905883000031232857797043032873585263200685160020483509295272190807123217100289470246790278968554615340912383507272633790471060340e-1i
-.138456873017022968965435037154389849913484848768918493815169924767482741636750460330300144150903395948000979655830274978209876432169189968640551353575e0-.798440048699346059281018477597434508471606291445879664354603166576189067828375022043811333637658187824232088383635741790513840073934922791114101453431e-1i
-.294928905293850932411076171580263660377006100471900683800558008445719122141989132530918605737733431691685972925694429665679001332704930715298876323868e-1-.115686413455132957740582821576066316240299934039679714619354487568309790619030336724360701268663650060226129396421260067554742747506415398257403403211e-2i
-.113036116200101361269935126757930338162845512614359746120757483752590852931646061985621488565865965763088922193678632663263066214882789150758354717245e0+.354103527946767084505293471954054340078065924660069472463308754005253367695854232286608902379281392202116708889394523235470095542635643884518866895994e-1i
-.125231112260291772864069960747853465051523001611728159198799550546508153562151317834129364688085486802410506594094200007521940824628293269957156117199e0+.140130225893993173626980564627628610821775420597409898346135716283240313055567630839769107613726821874078292841990678989498222345520053678699513754068e0i
-.515652717046800673222810512419196060558906069419529999808594816200194737066367598177394477472163644307790246509439991774982459370477718309826608445354e-1+.197362819853000075108585212815533896353972362645754323752506776481424461968576617329199754113187938649722291724491292742118365705875202471477475512918e-1i
-.338417673613722508071940261561079957871803281838965116132696641468756365645099082283836701681493090052902199859327040942912710902016448086524464526193e-1-.180744475021449600196555490357308137084244713623800374995888988252243522109059560832656856058098970080117249571957005958608139829574307538938989834899e0i
+.315592796515199932192503079813133731980136879932176411699788204559853506774884849682077257141119508926074354563050074300345071158431106397291379274129e-1-.158724009158534193064553811017971617377089334927484898638045342037427896148397552683673632569332393771809154903294896087779220784517830843019110690506e-2i
-.493703049338818408840919446984686678419285296009986589461602606252101843730304888512279005573773787133553875509685527944143911928385216231096437819585e-1+.243218854005430934583727995316671466779182526970068017567238746685173728217430520251851322514129450049389880216207180524244712296917791977328712715630e-1i
-.376383145066988232753548197360169102456809147635142313363150647441093254833607505598474865482088355310750285656035077366398509274851394827105860764298e-1+.707307372460645419691668808716145598245351531193508970260643782486078679485513774913305289518461432591511041337598358812594485396514282414730685255148e-1i
+.724984384638438560075111204737611685640522910800046608564687385325681061582841381345389095051496126413890685198048612978442333142541296216475957721719e-1+.697172864935618470298266580769862515549928669688247926304174433449970953191424343249120416286483509392933147353128387348159228336500715245543398738608e-2i
+.106021111315922198263785948040787676758722129349827484515048357796998950563725696458955616479852281167069923132158861599832527868937285314547788258646e0+.730712876837640961105842776235320859709747963225003844655028920507581590490923371832217790741094346494925813217898884941226935145569579701253621566255e-1i
+.726195806939760762685401115672071078131296807043318455424329914405560068991346115502528026221496340532603915796173319509025809458538560102959744500129e-2+.162251377369177437493209015259170437155867150781112199322079553996855467243145382154410333072893801769890225120623178946275487522356474135650712823441e0i
-.716640864219412291680299628208541342188199905248697959797156502544357901649400459436154937271313394326253757239409732056045074184349507076868156320728e-1-.277868448606525344339125371346939699662440249535187204146723796060684914954307611505473580325097822548583704204847939571941183785391071336163808397465e-2i
-.403401250414681621582372426866007309133019461933742663435477488161514764151627423886813266038490194237006179084231793415451317006127959786244654071217e-1+.437682689519879648868666058468299280543940022119193237133973958990779383328378884485387219285478096014778720153704844943779537540313219659466742288854e-1i
-.528257698577593813179042571324090402340660856632082856335289879047381195072229392628128089179165455977225075422072669771693613233215642012475011539934e-1-.743376984897977117637457602102000958724642863538660755479336700164354281261805437410597392724698224734807304321999636116194334684819488849406697045907e-2i
+.147204855014631357280337298541697939417652622474074583413434572287717179172171302087077242580188346001172971730321607821447983538561413867907015397801e0+.504415734646786655810559182694182325967016658367044109337719859545038675509223347218899422018973398594785398637949616706208265133266334518710112042545e-1i
+.582597537985513828911865895987330849996586520760134221573685832438363761845780890550548879991029872009177614796992325500185605346063665154938419806439e-1+.678826333899157425711229396178982821958811115615994890174266362840375932965061319052140537190094420538127061101335694925994082243237271425241046314118e-1i
-.517224046640087172263671057396667540353039244001915756092256181884916752381315732714409405359309281101429095596313535286455603165339775495874029140289e-1-.518306121682570227897522954985705085605496312964142769042239542818049028834062015951572430536011595593204698616031145864349359936334501224122659831299e-2i
-.647158177442801328611240724529854011150390439776382084687563810314716777355686870178659389892541415063960544230283099079296377318822030968735545343943e-1+.109132806385759253812907288390618742851205886326633210705154440923481754650126018406552341028522362608588674342737590492320511869854833285841353678166e-1i
-.863422877778743448709362198597247174877974277340201020361105292262516693182204865943818087392204407269068204174439661810570594158688822448649439661698e-1-.893490427168507219484637932264302805764507343886583425822777646197237671978523947922984261450096179941713622112406020423229430354128814850847485554161e-1i
+.313277137813984014590999126467297180920616009744239078061704204019151415442820748593181836169353514878505266992977446703710459028123029373754397594333e-1+.403787099689558912159095747671585966768814730723748554769732844477543747400173193332676577731885976810170829318575679520330264281054067754203730612515e-1i
+.134537917339381938208781268435981738212856468532560403547420479882954149688627395942010136802360774543080073141973424206716244836945699671264532951406e-1+.213951718278530606103823471487774209138653269615630259916124294887381219662444255071036656098762456477385860109583890750606688178692553026130806254552e0i
+.763794476114622846699122073106187997030648237495026636794021353434450818371038196510811455409559623238183524399064512330731717036180938847465138604868e-1+.799222551232764653637112470263438941236913816509268518703799582451151370492243742173052489545660031991529654312004933927402769390215594386368177333537e-1i
+.840310603820203478202495120478290516404598245344529835604002388138193714757479242277326072057834665584404301643435318947845906837245191462448148174840e-1+.125248630565136662930920998349799016059381735109022077725937814336231584618585963899703508739888900779491429307989999731476989524851504263994100077779e0i
+.111978970411658025460692470118042976148683212106549785937800180527430181788785538827376790394290882091130091735558213199181135413526672245036885113462e-1-.235816488263310613387010805085957203907587522047439318761292892358127597157798393322170069957147209042052492904681438902166585222443258349691979578024e-1i
-.159803322171763987782735508279209316972436745718452950436380611024762298194966528731516977032992177287449788524378971652500893624875236572715340993248e0+.360121310085753051628060377378505743139404152401359974829352617618361116215598886409804514323229831231487716368655571928577379640882161165143566768954e-1i
+.454386885349576565805332451947945955886608200877081033624965342385637149243811925259528507032190584774860545358544933504770404001896542899522394076734e-1+.918631777402133786145068240028471231225094590447220202525431821450887534378140512890083951854903559580809456398703852610304244868994497608925357423890e-1i
-.550647213152092631251114685880867782741900228724402382094900814094379316227368437623180291488549865532572780470368986975418660523663403047777206144656e-1+.382503744392406546265133541403659849317952118787352888495733779920586216529959951910170514607788427467463829735181203533868425791940362711077131710415e-1i
-.224436412145362937302661702614953392666529862664383471050756573132878996410981949817476104829075720906426981716390586744615205638260210130040109271233e0-.815048967912557994555302807303985157824121610284865711673469353833499769977142496466682336603350190042414923288945134484779863870073411968369919435074e-1i
+.596048461837398985697073134069399521498830515516822275901002747958961615498661774334645370706318907060152639407212622190519302690143349384336897607437e-1+.142309773299264200867443651743611601219162300581560374171396166062019605437518759405438933283455864633769127759064091429155925769037277264858450878802e0i
+.360152319043719891734002492726468245958027468163198546615406526654671521613923350198499490269890300981060410113941472736664550054927113592203309168221e-1-.636646371734681686952660373620623183360148380329969849523066916499164452678897340974241744140455762286984476806703933457199903573370760183561059177234e-1i
-.272726336006516293517500338753210084502398518485129261252541117049029890528327772590430359381364268713125779090255648863594646442640072357385560616210e-1-.308367783037152420217417105258799635160238760589614631930279523924043640283601573655686370586871294250502343093745814313892613060940858669193232337561e-2i
-.185903629801091322655755423543992333588063300372827457718890270190801356126874980068140058570920672201961494828062679160940289476041823222285777547327e0+.128488547378432982810475051871980817696892959881544111694579309184409210553408905869097748357839936792205126363426070696980271544937267344738580621841e-1i
-.973612525788200267175811452558584364240108793943189571670207135026331330743591806546187459282635126598591591200397304711487207782739165170290132644300e-1+.166794946083300094953776213710537584168365249552582523097249690186594167494968298990375754014399824842966629387388227351922715162614174073851679314574e-1i
-.309015755101616851211589226837426255193479761522203242850745428111177727641855633428856534901795371709393784753477458099721067898445539063906537478725e-1-.845269562587580801334164700827111995163909606036515014756083742386950996740569014959107311513391090642373614906089184979046965745813661324114855259136e-2i
+.453642046676549395873062745665378256566900956054824947256540543111409270898689242599747228187141055076150918065539688920125375911744377235019978608084e-1-.935620601620981961003177024053901512319940202202668600018249126919274723419626168054654695947273696601370369602742848099078343794921654385914128704303e-2i
-.113823682209523188983221687613903368178315583002636446082253905638253517948647186856655241336009120272874861582689808249815468453964799779429037758746e0+.271750335927765297191359363799784298569410647461082582502750536325493314750928643142738062158928449453790322455398416783616800440455437500610878005793e-2i
-.376540382624216673322513795553715120865206070977932533660119397958696436845579779291491320992901338375106446320843699065091377216146181844431368458515e-1-.174947827208053172705680552193662046351728116337404710978135153847909116062497713920779172606304976539782556070515046502067825472119607239436423082458e0i
+.387690142295219782231436739572939787848763915923504402544730487988661750033487333241773269276861739447566775891831678832916551173522129406174437135634e-1+.150818660874643227753874453097335081687777674621715503387543232250974471965267892138270157109924761455354118483666519832405387309952286794617380166797e0i


==> solutions/sicfiducial.83.m.150.txt <==
+.187232994679860747301371330746176779027869137791905463591080361419082217254481087610318017554766115415271642169440829831717761135444505210429916598059e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.495884276837738741474190565507152689905920180515901755930030145228265856447041534407999870184194790927988739228807340948165329491322199927193706396047e-1-.356453913293172984576108257642456597149755897646595443637278437594122106960507448560334939165544358062397808283696944904198212953351552499677828986830e-1i
+.349469022238833323662703853324534764537799452997109783064652130525501292001454255062276386124932020258015947206081346681563074615190542580327588782401e-1-.682871357032337928463406863192367204675788508946944127232354112304820771098510462807583531810156045331320803575551349518158218900632686333802416239845e-1i
-.514709361828261718881171256815883635168170949256503329597864508387871835513981164496550567230817466766963564800892437820523836252758720303893781568359e-1+.898829365724500981279188799357458962252557988256217301083436116012620973082271570611671978528093822765010614060714176710222030369336812768406182862888e-1i
-.498343215664021317630525035991751981849947177101178239264465623178799819510690989640562568650589551483173058261991351930208497097323971319540812284341e-1+.141992386436414096107350207285174286255159497365126441995630544245195033132866670262999188147673318579205569163665808879258159940921982659989116470538e0i
-.107485307306255547563778183526142634425140014550198484913720458442888722515000533845205616665655906037039501718077933916021010552293003591709601853752e0-.976385645485861412137204062265329910145780825377537801089211270832579565126330268768658804790378690802077919243222324691155943936246507027138163535386e-1i
+.459622433645125623649987020773104023275681541330480254429117624252653964174781246241525240081736792831293310747222648496981167984269245989471690471158e-1-.856309811165805419736763307775325845458794270365674384009109645426081963754888145609945334177419047576952910502422390415451860992642534595519576741753e-1i
-.833154193157542924721250546993891128517394563352126497764427787021317090924135681082773258257248144200375827985952007517963056976809850274730899597490e-1-.903569053134350297642964870351609906906011925459686769766276648447326057216456025656167924178915450314713934939915919855721493684532649220562565509379e-1i
-.660609319991709438776779976515644011174806002424759178205790768219154282425641443534969915998037094703678622537078162522576493357869347913463403973972e-1-.979648445515486811149452849132222967028685313128331522168951311337957472971121439219110633041422750341985475849187230384845154605514379285844368326363e-2i
-.156126339540038525015664051725116761135890938059332427778556360985809952758121067121898957948440354859771163067626797222232190499272035344966569529171e-1+.155724554067780192980878034878019798731869140057993769612217892087139368493349771874824660697172166833243707844072940997991635860069473592390554182810e0i
+.662845124016574808152794724928559424516905504529941646578195843053942095286541214415314070584501071345251108993470581736616982571414843651961903577858e-1-.266988979952028700946852761545739700580586170065825255244678250928805582574480222810188354274100346690371195106366477202758440825170499120313750686875e-1i
+.125238441332395050659258976625579945988738368718836918922631554019264616693221934098361723420405792121476422559534943013309551935752957940573888033779e0-.399850120930755126426946329179607411659700885292176165683895295746026913060067183482043743224730824653652341773288143154345582613466872602331021421502e-1i
-.705997831226813299053807943798118426758752742921706786890829951200668715700299874446674349586129575567786151454546398663668926159848047093436504927900e-1-.343865992204708212662074440258187324535593583625278878071943430963087661589036085867986252352184127408108368478800180998742773864357285878422447897000e-1i
-.207254997407776490154875374093467901806022701775011902051396050648442393823595909814080620981141117459610208963277460114118741974466269704355719384117e-1-.509120409955056631411037539112378765760500447529255811886390213705226366927810943522841926705209054436039515521782402882989387689235662420788393164064e-1i
-.114242084361239505172473196863157906083511028973568741399314828739195065261618727329453954302640262696819958406180437342949203521548796819610665851819e-1+.318880072195242841901101736936356692522585803418415765410031132849476337837669831604676317493359058491149086167213964665389399317913861782148659913844e-1i
+.244770057692656271512456963233656509098967496925806062506998313717136787997527483201061758457163408836572585686763613371891686447706223822491763237003e-1+.163488348691734498103407858060114539988914302203254898862224332938766322075488286226110377262001259812658491226473906533816086789132124595186708896188e-2i
-.102449552510766285064184757600457614343415819928617051781276210525143290123382350154182596886382286153443515250690491066794146702085263533961860539972e0-.154979195663403098639890490475748453098859904492081175601275845191641668231163270055578122531599317400177074223922564211756828924426622441101495579485e0i
-.837742097574429733263499873781755909579673580036840824395690749542319622563208213008835561952288752327486414024430260778263377126362365343066679246687e-1+.145932381642542872497732553975843798138263169035046018321891844516796789074742235426706098056909563500452635899255726548395554562967448908415945227253e0i
+.113744960969279031164926786729787190335916512251963355729591559251760268363027802561807059089792613010147725516465275276020482558905807186122017836846e0+.155161678844747771037599620531911024809608574518081307739560704430256074047306293364008905944782207688467966919914102799060460481106035734766749522463e-1i
+.286637119146506455761215704170813044777557362420542562474284260571439063528377388718954204646736194041041678250635013678913799302130671992066390587912e0+.422176310730549802684341749339420237363195641163717556518153690349921549296225739221107352953317010285867051182492822402072197008076441514363878720803e-1i
+.267291244177779636410737807385943614977243843841136650071479728552587104709785893326210457620105064846766553165822691951836797924363698684561944109705e-1+.206918560006020778321095983519751711968420273683839610585837569102213402796460222688287510571296830661417129589587702968119429870316986687672844028029e-2i
+.649754310950882544069143609632969294873766591715210102763795338067169793227077870058596500627740523530331250016981066819180759081270989653268432605478e-1-.357316830435355891599458575007335161610573320356300797263464814238065269593253131529337153111350326056397630293811542470015945717708975994834614045372e-1i
+.809733308671314146629809346308022524983887795484450846592660656925836766230540742538307844665942702578953879615478551347453729837435333460285047897624e-1+.362288509422243742570043726600034941773532180609459068619404095833757210037727844929275452964253903452293003809601654622529113055462762161240849092233e-2i
+.671542612865329074938906004326316188801227471889126224661117318144314427404657405540486518961635747136074845472328910056962020058620580620997841068812e-1-.127163582742387398099259671317194821753520201656122408242342822543539022541423574485735832558910569696958908540526049796737411988215209698390116402865e0i
-.500389564267582787785322882685785505045786799544505028504213753783471392812403146543208321515057840020567506785459243883218006020741706699534531576432e-1+.372519562082658593237975767264329632244953364583456664951973732426449284624378949539078734703504543412245736980238927834190422260671259496530325721456e-1i
+.143663835434559355558427753086395826386827435533259775478159780114887051812332314254864699876880118957136744948219219140716333974926337801965015150752e-1-.103721128514823901460861583496601268677243261769099163320493639863854677698336394135889151513665119533005063973183118075052903665098494100877243015479e0i
+.932318517316001347190091276861329105395682399051795767879420688631284973262176561604282369790727117171028150346459720001371969860786541149787498163130e-1-.514300224785543758139446670845203064844670737132631991198036674057562378404201286748861252144208693846609388358707256587145263826814297667151645063345e-1i
+.855901772786938437939669825828713340589947241984444325994924142644566619780840492994758165271659982470464214527426098514481571614960080857363228421973e-1+.129298127275874350682521328600537473888786831147733177707020683001002940834144271596014762388131897767962083254671883625793780090358770240095171842812e0i
+.995609264514365207050868482660488649856319806913863513155124030633356805864879787533707111432535926513417594156832514185266631942141656818358283971509e-1-.728756018149787279352519472208405044017335827888751004918866986343716069988004267983088674689454998496210655831190059253929913866432857729511763460962e-1i
-.398641098338034090587091542531112708279430075362021487033541762353357670732855043137540622868013565818311361999554487502021152342609889507142178536660e-1+.389127440934684639521268382259399836829572573825937916377160636909768896536421844071172117840107698727693843626331027167299904783252402252979684553854e-1i
+.279853331371859236383479221664507913324955689252018742556113049818916767143708596155278189458008553939773796321952204921546244779177509261127944914162e-2+.749602342094920135388270701737960378028229054587418629209426487074137383136490086822204068428839662313100487741228084533427130095839633723741540789123e-1i
+.382114872663977125521004850400067122784034976593060033230379083759515035452795280427949815492505460507604321394018251345729188090656793284189406093413e-1-.344003242307913969288991067492125196128544342055256094271902531914197169027007279850642368320133732742501390614982815321514561954746576490481359532010e-1i
+.857318303491637856060420744008651276606383287059919727527373053930554124756909574966656512906151331158795290942783020266532310070085269720622660819022e-1-.567564625564255764068243159519488821464273655751828276997206852790842534481349001030800904375917460849449823101779041239107039438467952918398735857240e-1i
+.100983210071240949135831709348549361903220940907327170764776631470989324543008381122535524083976607818700611421593392542949220982428581381068297325527e0+.711532271531741208320143381354038347264448322296999723228612218592767553497326722697340710941604994643912143299424272970517886162221305238323116117905e-2i
-.110525812833541897714836451403410976650616294170025453974923029438636743007410974693855639081658685942625592707046637172409396994634478825998290616800e0+.846342447413325767011243174350757910772707568710860495609071954174090993069400453395094056142075216141740512979000871665751079875751272771360956790040e-1i
-.804050031620760564786700318198466464005962469260129007101815176762716706700628371904320685382707569445491124713991236241018901968474368996326090665532e-2-.601807363964067758012372778625558527747575975176755904170534379576069000874728142876326080244634797602630793780954294281545999299625163996184392844574e-1i
-.177628265766814829370834219022254125061662607572028303169386866732656550376989436590568726501994935662963835148767852998468746515016038230913105137201e-1-.121131317877418633303360648529742463243962717722758263046200999926257494087823506198320496899219944931857217643704268601365753422852290663024186858990e-1i
-.319320372754847364790841637962866657960783554450455678195225226459255794937605114680666234432209469607771116520245173578483190691432498214533053949800e-1-.754936300795747338136852611349248648992047796423595939030904347008916359978014194531915568719920690040378755232495041038076163955467158246138965883619e-1i
+.360393727334742893483907483898847762951400393991368410050930884794055391117460908282535259074254012187090321931741486471941384470054929984099710195649e-1-.437256654868928838550143452125923614094970641992736991570250302077851026591986969500974396199156049969651222216269397538460637899136906559046037198055e-1i
-.139588445424748903348135276591587541799193215370031623562880303560119072891399745582880822023354318187533793999905874648615543589369089268318341007785e0-.798934364341474910530201955182999561944103641362220135924488174694570184247471340545155993790809506480115962618903194378372105810732276104496995671417e-1i
+.121671055373661183482265364201667801049238764124758960897298328344052583354750804210018002757517915399326635380628797091759503763927049315567326154279e0+.132749898585994434776249038606975610843152098884826727624597340525567100964364756520555547826682458169742737343941487395316334055801414546208103447598e0i
-.176169367807422497779745747692616041228666468686816324860433334509009639581357921164577757370531188138595935074061690600416972425478358252627730644489e-1-.657600904775268319384638489614256786269191025272131758559482538125603689441568896707579130417215975594122579876152100133285855560406243852886509504709e-1i
+.358405017116008045204102869187354673990861812882850799737170078779481082551153564308896180984992832700523357306564955020015589780256530170305781366508e-1+.498373774589610079659956803441904021924175007129905119672206356307953201009301879134477506825829724457115869618094748607880493852789666758125072006923e-1i
-.106166150252690678030923338174707406589130049558121488574636312448172062987233754220132222363440840293228173512467636468423114873255169985249837489036e0-.904475696017236448731797367917356168250019928912301831858995998525255823421953942233704336199661617929241175174320568219935356833686646273935560509490e-1i
+.163244924499133907410502890039096752167461244903945376851570490992412706347229133919737878081411335004611802569454066884358638486134521136247107893792e0+.621512525105431084495520601954729422964597917135289217142859217582898984535738583360430609620358960869513174675706267140032501354867011302934951956517e-1i
+.122231340957429129712022701788726387430720588356521738099509073796516983894084298636024629746434825785509604005850870444959231808366248985978006808879e0-.100424743408349466545894274942246504765093132864093413946449370756196744322252495513815372056846310881414699458311073587517999669215028167275764410428e0i
+.557230781037132743815179114534118042619438800922467983733089373070895939592002622623783589147344986677663543030987616840399494404622560413743351949398e-1+.955731304837454540594286151723312337733963061581880320939553768392313700759843597675938718095345152564125618111797840689949122193824021335737917933151e-1i
+.237159792330399911041648056684889177284049654797195918209477477986754425610162098774888718731520191898063054285551297807262760393027916863272348979756e-1-.876942944900828916010432254408346954449807198753461113052033240378679079150966274811921070349795468385675978515693451250607728141656582868915356888997e-1i
+.116964369809100590585580009862886847364490942900099895982823615743095125043497338355173408308741408807137293218702022138084673144441400547237770607729e0+.721631344172215767077010971983143702285917538761334938702957699561433160106679973890027656363085833637011495172994495539034882199449677272323103489118e-3i
-.673232778068060578750256130788912798454837159709798078890071562426737078326247327417070160900185787586420663950920054656699989474621615110896345191905e-1-.286643516775321465059539416919278122927198385330705453947178023144264571882679074847447414918119175325382884784582789686829813070288730192069027547303e-2i
+.926075287745315826536252272645760416900650677084785244512168488531727484779520141957629308568239891949022767258768101116155257926954294895875826772821e-1-.121417381182226003851314653209307175752523287556210154171850027967980047496697491060726682922818627264594211355955321260194042061431315515476085020775e0i
+.991447196830226064475766154078814778180512768744335751328801267454387076024377316550481986798361240031178366513874053033034988091636195092659702982735e-1-.517534576756303364281575372526042918432869473013299681822859656831366157603248078160673775947936172211913556604609192232742045111695614176681158864125e-1i
-.101027150105695438604241922800140512550592895716121856166595349345751946801347679246105623928566388823909369691285837061417254539190878105687822573955e0+.624952884973810645430201726883641933903215522639038492758278290720152682017652850200945591338566417054545822965734466904954660878761871336215281647849e-1i
-.768869849677520597912197256624340169911241022852334580513155195684945400670940070002687688188924965739758415584305696044109380331673911058124847172484e-1-.430164140119231781220616993304066809199640604794927947998714834897528075572358741991271447384668885217015077733483070013686574876490305423025914657224e-1i
-.218688957014851223856733250094407753907862281848230493559981766614136357717283656914555370916334467373414960501890171481094441797177516242710796802507e-1-.118163567073736245238895139785023012276321001734957616931715144937764788237042627537687992984209763302638679802607265634806102750641162755227609525015e0i
-.240425045710651836963038395156188549968393526666953485912218092446873605822832260955385142378125186360770690332982409828323636973720721783708755706635e-1-.101607184569383168875384757120928895221483091736075027642851431664900354543478937111672627505371181182843656740171410909312674268162102820339218151252e0i
-.110669073103171898345768604869699970995197637430122928109896938461268237984720508515135095198832307978761829864233222783139292129290431625921004321169e0+.429503198385048127870615528587161257977002330728200035404759739872212238179891672538817700204943428845993475653564837865920684295223483416728568241822e-1i
+.825259173069399247302050992896648705742345056449735458989752417848071064658753587797887467704699867033876554894570078179954484248127586434410768901446e-1+.110148628537346205028853025612982009380720112483048700484560696047335330600048464856076660433332995129932151401569954132375967603228248097858665637694e0i
-.276340470026330722247533744795542814688645872706291933315267651106344726818548221540587454132680323541031667158456266593429921076353447402828123050315e-1+.965632908510324981563354593992693915167992573176747022056764047610243206143895241757778015596273973096464888443926303043352207227535247714865443255391e-2i
+.446069707212179839304038414380782327490324712631044957131351033845348882226591070594852961329247194216526556185208688508814101268969441028438169811762e-1-.292960437010111582439814804950940717107480611563223369129911888870779784082389779847457622008060207624758719384190359670698200027471607960205863885296e-1i
-.784266955669842311946228744840915454167051108640536881431928884321240833472196287562255349682794296093904540365201981174764471365618959778910523749084e-1-.917868682510892456268106825147792902062706350618419658444257100866161546500755185020310744609004049177345162234735954476027852352659054083664151395801e-1i
-.133522883568159062282948965752792887996540219618068046104614574330274833643022447286668851919853658181069757615830928205734543238207440837152857304943e-1+.108287599285138290597981200384948588531198430851384692484550773859249437367214923411838542936398309540287420079518427696834554100442782572599936261129e0i
-.185853116501444397287867923677763230221521272204223650203856717473910531331601350075836667288668722179519711055388949437788356129811482203863284900699e-1+.650316956860031997723017817976582095594002923760787107495132602955897688680287934975928612857571793276962854564072281723822392120752376201364305933221e-2i
+.111414489395788447067977929982669506951837687064856482637500848423136093324528993342067941741772695694063033155421983309505237688571312624259319101160e0-.304475487273780167542676067067269818992357665791984819551228667883426002296750423166884892418340626633239056160342906025660144425731330194275400930544e-1i
+.285585186727700025748365080720762112222196785346063147752752792558235448735439563973491683282587083749335989609548340541112812900703841185231018183137e-2+.737046498249164444437882102929937168023445824316036406288025872149015551828768467939769311369904056958389179875986132154366255945756329226901659222902e-1i
+.848703512743270011807472850691042921226463062093202411678700446849045448227686488261256006228722966060772076013801055183604000060977383284292491610943e-1+.736876438609354730249646903461716983977330029701208105783087082772282561333833262452196763081884684319771469616967319449266528031643295849909686870867e-1i
+.535962940028994384644891341880282465221217143962254654948927915287824028040263659470564633993298567085248795564294189127114937366911820658159084773699e-1-.384344002598264378719643696141483880338830867993584152546371048217157760652521292562776234943824778175608480285332443921394594472835777927745308506217e-1i
+.133536834778501153628328673555012321647745814453239611617200963486362282634456292116527157394744526446432000411455872443994658960414841365881316034497e-1+.381655608656280527316270624951876514787801334296639916538764586782652534210897859169790943273127970798902593376637693917475034770221397309639360932148e-1i
+.314081220167728998174397013374604375214311201260077116610584429919476700581619472435267528326000586170497157375789128681022905744248622915991913837024e-1-.107149449501272070986994974818153297318821759424464891934792549682274797658543134119661611329214815305398536946189798360304204824074771494175495334148e0i
+.788679037983311214691133678788198739215637813124573219078964363326568594448161052126449306882958578767711449959029314250491642912334274195150790795370e-1-.112541876757903662576482322595179284480352950652630097048044744130838715224555020314044630411958977077691336042825048312704927207312479704726683436786e0i
-.154223129896334516206272539449121670205104594018674133846098624633250696761515043213791431419334730309345520844251400531269527874817132860079420923664e0-.311753642926361558612384233046210171314225506660210774314392303716949567664017777020661999133358250280837673989980466757445239554209723276345924372894e-1i
+.241142586032410853734552517397548847711619885584302314889422429636943598377787454661776301259289947525007686616005394610670664306275426661447262535682e-3-.132199038942021021590604860878737559100636809354421161612910939278371059701391059406261189371387567349009185285202087078875705285993946432749383547089e-1i
+.909149996855623591507753784677723741000503529630058751540312895069681962861513779385236641261169243534578021208987216705557890252462420551361307476051e-1-.225320324054100403328520950772403935457880718972747123834534587589060363929248508536482298257336359081398782559333263356630705034245730392752064739258e-1i
-.325262588853264973445087848300144551224740332380906284962528492828528520819444525804443424309992559889282052537480747173789599264225890115701311918996e-1-.333720045599454267515421142548207763823343339225363275765486570273531686354953562905941522828238125252698437516902955200550899151712289853733529197106e-1i
+.126792518054290069000017086400265636044830758443370019078032364884573226422830425875111036342967949785075314498649772097042333516460139167359385812170e0+.448697548718332958200094164223003652199946863258710355819576973754746479137293656179381128739979845329609903914008508421096920069544345918952037544640e-1i
-.789083497724429416565445954666491484540299199824671992782348425817965743159864007439992063128771059001330072243984920527345806258711255116297558231474e-1-.160820325920461722467562852337796745863153988163487780890146284657204181235452835976214406823243826764863694914889505772648116085525687410648543214737e-1i
+.246963396879538372953876718843012042840103028819369169778630081935377270520866967365075047311886476252107355523475161416674085411897286170067826165618e-1-.125038572115518973739605683463778931698099719072435212610198525816348636256722857437531792072227920280508787238436114582349201201176340581891501195288e-1i
+.205007904734900720633902530898823261128694860113991262700820681207612289197598736960308912574095324277115450040258714752484672471898037799767982075225e-1+.295352129986773147982673414450800841482366254384168262729701727668667237807608581361311139071024270617268697722807322679491807702457402410946934599787e-1i
+.839594053925364953209536782305751949725642161153415163802881137993257015849989986592877755546452854233056308008350750435510685644362103964774224552957e-1+.846489329204673341009489173268518559325983742129024603688459276952940487496646573755003282435007363719376633421802369726524991075528467701255606482126e-2i
+.421618523625186728551708681029328674045237374302544049728151483697464980073851473910745359537042873408064125580434518712538646029400621826123839170956e-1+.397960290334767386178150852612274441343062494390047761339018827409301888449730948792905349390539783413224514221483092703610247845066756978005089535479e-1i
+.743250636522029856916947654020085567155714150237903225363662980277748878218711057658496597046798510351898093454288436113424603169198950286836521515211e-1-.106313397192283325623578682327466348510318801379598339704428918338223509781495326946984677958012902667894389725326308182061202520208868195998462761853e0i
-.582324149202918641733724732009597788201388428338059691061853684741206626151987781847029613205627103259973251630172916913629932678646194380252914892544e-1+.141830320798190605160104873316440671200915700943927426376527238077857856535669706009689121568732910754248424009648519768284006758610169704793759697772e-1i
-.345534908275027991176604924000844919251357008337493445526873465627207851523576863685500619226342029396508913709191548110907314246587841617104380022677e-2+.167865997335271919390530852473117398413580001483608519535004946122418756265765598031471385553403502227208258332542348714346669535016631792508514668029e-1i


==> solutions/sicfiducial.83.n.150.txt <==
+.448380125521137099349868106793988209441688189840703525056401943207814642499010735276149068484591167144232193104489831677765258996829572817699516268146e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.182065808925309722345244332520876058805941466894285392111649806443900635185771995124591196447707603681508338786941448067755170707402662032898386682416e-1+.154160634861409270362475593873733686200103220828809591277309498165991370250419942136918017650713004486893316603223826342255696969301361763493466570145e-1i
-.526589168087791019669804561324846234481765068354375279355285494468543134094712906610860149688675995919832188186574504378683065498099105281744170588812e-1-.101366758544428399426113289020227062492302271087553382169841902542180879095690472662710274778729655991624583354032772869877712238275082920286744050838e0i
+.332084837316173595832701363383692769286436590574790301104532936189137655221425009384880574478284268097796037093827440094340374022391196345547267165365e-1-.278272310981600595161609350983312388510984964431616427210091765634088610971467166930943566907423675908019520710480202630864823984588494471211143569875e-1i
+.119729087964383340339866831461261458773115949001651577838234282766399085404657659491425064925810535873288629214777762959949265644684375692643021987807e0+.472327775179921405827378976426798315286000906107336681849514785341645278771025824054526649488424800556194102460789965488887593631042886664735336238644e-1i
-.800992110264391702073330865634465246325335636477063318907825930119341541627684968838492077806739752064799765038885057770441714891134353823582942314557e-2-.914407106124216069302181713054423379210858253774678137097118297383814129006450354647481992865406181042143012603506782843216438859559729465133318591665e-1i
-.108549676270856964530056673191515333322283969805416523604491732623606202735937354575485157651094644908071744253296544796913404338057072639849123916703e0+.669062600797506831102265109503419387748036409575209569558141334450679446224136827230241822374836373666996262163795380127013565993966913793596254888184e-3i
-.364859866003668982485557174901012927498583398236019762352390825722116737026375323376596077419432017736359133526059890055142767300458556971368594054374e-1-.223701259009277924844787010816484488887338650906694440622190968489310395659017658566423482144109734487676468083280439160620287023824249824243298505069e-1i
+.416085948275518038620699701939999477252703362766558266375835963945038448275697916766775091451563635429026830713587451487544061564135225114105222446021e-1+.410908416764602360980287683218255425400862425916222920736935105619064372448592354954070105689969146735709575646511701616120044151552306981900756617486e-1i
+.568960450951074523521077843277440047248785190122289451293923945405155016532541607419973366953677820814676051301572331564953961897088225844402404700532e-1-.889984293278556415641143184942527712461550523520414398321846859731960929233758173949627898861399587282749520788615377423731391774335153872871501431268e-1i
+.138884932636971390199516982178924302816812786089760678713040985193832160826538497552647293010182482912731827772464330386559854802772671083227103494973e-1+.326935541883997838099663763480693539428671064946664571412561046626140224199487898328377047301459836955218470086939802391283516969371578194822029968616e-2i
-.402892492578822619962981944503242749603036676117925588472251426929942205675260902887285071654663356453173684835759114339233297593108026168921976807000e-2-.493988478994546048453812248597234022861066339589449827339695590850922065726879765863004116192465573369964676015349001081117248832951977687009875618004e-2i
+.805783294896501489103279810091612785605267539137417746095692561906956584471058646049471075588275660868867623173379240700211686091115832700181860681051e-2+.149899252740327596063334658419813824754025940241159043103050790801270105840666849053310433547677061586263967860954854072753477255984947413669799265649e0i
-.667030110890211135450176896399281751404658485036721065170547476845817759643765516409350035783841736396933507811973241564851044287866447867757792861983e-1+.188466491147560908773133824117263195790765603123629528162644714333493727547250148936360939721022333619206463453760216801528864810675170909163851573312e0i
-.523924645872476159828047811864346643351282464697168345465466022734622147358920559666778151453382790020710517060935874217076847584077825641483928881834e-1-.204825972464728953867662074224226267909647219039544417738475933739370593683628661142543889352515195259656141749781762233990429517484950526931554257881e-1i
-.568581428137527772928672951312661979320076240389056378914047076679844381560299131067277839964587873753340755723192812821365319404120050568066646209774e-1-.630125014946573574896560880260240834308202959962120074092543845192659629097300580443868713383073907079376020537863084957443005026063505955556564125409e-1i
+.156015183670873512806016729004447270906809682023495111300969765692435943765801694539051090582161896781856056270611352874612900870645160000378509564278e0+.136706923710192111644465772223870430473061254499073738188409796363303584602979325633135064036067556195087240429612778898696423923058906277440090282555e0i
+.175756008044322633788153246045555796503946689085357310240031699529712649019194735894530487627594636327555468040315396358233346462727377053530498198496e-1+.201598624815210406635098410605264842498282091709111864741107156587750825987197431937155176119250062951885971538222024199973736325021533188893141572810e-2i
+.678777837826822844246730996995674424739892256567074714174310775216887031786129833262549467342105959327479216964713761500740326085933715289924159629771e-1-.264279850037113565707157290836068938421523003989074224170331684597014915498285072773939869988861980821794502796361894883994596137746622390384840254427e-1i
+.818098594827507702216131144739549340068304308057878422104760431472062397977518962635901829100618362140202095791291610033251301014058541931349066484549e-1-.174009764821967506261281733049216452805758009797707151945046976831357648311877931823592300524805897124700556269720594444639157557692187189950468426155e0i
+.903527039807257403190817700397578096493084760051609341733869055821552634439368885702563718650986344763138198026834989348542485122085875458711478707182e-1-.189856080776239465345729909635793851127924867252243014405126817110963461882667889042263226649162277144863697856252037538573462407256340620148999980708e-1i
-.177009451473192362252093855678967747749045806381059264726573084149469241226864518548759769183840094712965280625667891007662570112429059605581307003083e0+.710066065896229063954312850789776137347638134989513485648858363939551941725852858034577856916309667148074628242758158166924260142917246102012158649043e-1i
+.971745116072067253887394357688020705276217065966114616893244989354673574023293424784951871167271284423287604396532439863346653066580206760553956081110e-1+.577086354583708785787717893134097575321894070803523663993089639825082799761164124606436615088534040503853575376730546138361938469453247989526925185985e-1i
+.208080544184658085380205358339038435254454889483147793277823963866388021514380801932567639827249973539987480458563446417460065885912660935850804235226e-1-.115427860228945824624063804116552663748651020486196038528090783850099834335284292996064213326873456173594464114323229941364323311450962820020001391475e0i
+.841743040094756548017358323769849343768531994724921287489950120857381096976485716706565816693850654565545932057486780181824420055934935714664506293189e-2+.503911466442255159752928591654468639601014306371145895442623294764014996937978691751303279514560850774528364193842677701475230502553381229215521811201e-1i
+.207402121714087883654052915764401674710707292328439061415544780367698884555534325989935263774708946107550663778835649784156851061423158739133999774242e-1-.198545400144706538647574474348040636279469999100192776062813505526052398893208811165685508885784479556750947746662584360584431021344331267292241272856e-1i
-.604395083396046963047851681457596433317401104896002994525652388283974666018944718834468279086704871348962325290053205988271880162853411382690544305992e-1-.509974361453613985738418722771031387533685107190327378002207104263888413904027311056829763128860109307137448760888030360591443438648085049184703081879e-1i
+.996789008204647633750105688931230130739594842226245587205978757606418185928676466752505995903725996903220297685888605022215807730211401200782598781097e-1+.117535200751186871035224649012037499652302688980089821463293108369493455757563263079139005863529907046135790238843526901442524835293708893188426055020e0i
-.198583699902094485409816275679791816486488557472430192388567716960161284853438972923880503964602225008844558881192452172483133355873390813987853620850e-1+.197926869858546379323405935938328643206090361583733966000379896889459432849499869466669789188240518054993819525409745474355345277244510298789287402797e0i
-.162410699297319461578700080865753189770020357300811246457255488643913647764179017538406716425650228996834495661252501533993637113398446289369395884510e0-.176784690374166070837273478471296720288868359545749043655096344666901666530593189236615344559589985433432441975606276212491994646775708267073273314649e-1i
+.147953317438069417568320043651248941628365807170969747379486485118935777258520246032496749097069313115016784216935196750762141684774209288191616821849e-1+.438709548207929138113569088619420268161444089388931282966394747328065713417530121819860699680367530294364281557579801851254924744277433302087437915836e-1i
-.625548519327050584093970844404264988342970383431813053257958893820369591434116590797281882385848804536636848060069646473261838145654784129468482105382e-1-.212812280604008675492272770163477139966008346295791301162027106231623200248527533238916236767877284860097242209897180662923178163503133047248870867627e-2i
+.607636746262319467905536701508673712626073367991568692122584692023309120941937256624770740850910620285750029173377051676622772324865980416165310978713e-2-.160664876348134204557884236831783922821829949981370563461209592286756597979651772821070472592311658958771013486274415698795549144186494617776891165793e0i
-.135218339256351197801520568526852658440063772608868610317572554417465340768420722088494760053674929138783529033376722925503230876887910312438650813384e-1+.600348768986028366298531566541594912032425504285498546735519920562850800186614239833711627582735047247398997929150105765941973884946178816163138217662e-2i
-.239134889935081369421823818312869084213777802400870679630074699244680934766312498789303573826337462092844439453178709278300690277148822448241188425468e-1+.399277465099011126611121203286272160984720671394018970911139143229916707667725805406946469422772903651380650711297263263627933998874911726370943621657e-1i
-.182107698243422950764895718236773217317308717963448504011927092542345088311321999835722266992176841604705241253578979789964996057011465450062033010442e-1-.211517266204837355264808325713466667368091316870481237486407192387432220567819273206029169705017313006693569908767442329678333141878973509682031553744e-1i
+.143531895250364065421518622649487518614385451031376620338106510791445386291249108137601127834454943426023350254752002953563939926683471967553972083242e-1-.297533742627692379471718084807784634240078787070052207119455261464893801401031930824999475061941759583810984558463026785271534884314443867549903214489e-1i
+.865415069581380369174450601667953179222067896405931220263279421727663065359185434093911151409880305521207586986453350670309494067471686672081197805089e-1-.941342430286625325555432878659885561319279328349454191980351948184834281369716481729330445873208713041602587548363263192135230928392661008310249689814e-1i
+.517976049224725075784722437700449259291681418427020959261826161550748116429891004317994600843863858377991298358183458336894588437535202165883342761793e-1-.998261513032778442360061590630311923471211565686278370370044339320773512960236686252321346131808915415305248611404412741876381936429886639249106744687e-1i
-.136502987885870916136739645775567816995328737596115666340031351411735665800900373027112619888973167682305914766797501142349611934650681725389198943768e0+.626201611678826250963248026244995437683349041594285627920372556538662273963348623994775415923822794890539717711491084660560635338322270056423166878642e-1i
+.440208212719727570406759747086162175774535594433712614907314392261056473545806272910175861489282756587302404291393817407529323214433753826072674541342e-1-.317854780216432544085696936720630622251466855523039774300060534186900069288345148105001674147772156493328880703935162007804923709533946420498295788102e-1i
-.148767777988702486850781603316470118998304443520998066244959193781611547124163108983646612515709679927510076608729171016595095454871356065001155762682e0-.149804143100545920089772404242480287907151700888833321453412968897434227391923729331265228085542165764560514767295151726666268679317544818170521292622e0i
+.671826273150068839134293220589151649068319851569336016267943377298631029393042469277290812361887125673184290809127560723560590616417135473261475061600e-1+.877436479154763177376150059376696680918958930450908011888359402326152308314549062441813515679558377037088971177857523313070557940532307028039817293633e-1i
+.131835233138292530956067167961990030156434602235658435035692617555450219085417654225877258469324839690679119240689770989822770146413754641353964090625e0+.136635788796725670739347573082336545792922841370795818840449146526645485009764973591112884670302729519883030689174575982286504662499529340586609330427e0i
+.343514047016921515492922424458852617388106838055657342104172456166980506549754460322274381510238465199172831979680601921673030653399005907436224076474e-1-.616682420053718896127067831615067656483000525800115869930481306484474123394098099382680630558881328965348737940743847267931635452156271701645435917274e-1i
-.752840302123783965440379303032442745885504305373333694042734481299284763184865337336494042349628679428812683486206684019995621844596453143068200961333e-1-.699310692667739749866143193325952332908330843723781055512977555681070426186608654888658432841485832782645682430096232147982061337282550040036468533264e-1i
-.569256422216069447845982608869793759334063160382115455581295455138672839935037586319446189290866049987774993525759264356226986111212396152702575916259e-1-.838078409188025695066606943246427062320142504433419580024764383186910020648228022800284407802932716809159640060811676998798156643882271343382798455424e-1i
-.113126899926561343667590363386810620313253215803468014272522199785970927514307885349827128487363480300579689802865081164913934939522604045124734850722e0+.912109689944929109595808687206252201258248585169831029679506102388288299539505015567356670815810626871679405424219429765823591973928342900319944855304e-2i
-.916820102156130595821367513948889357125799281983217717274149037421338234862112687386182367153085752428899992760184742712722398076131739884634744427624e-2+.884407303259072640772938016597755303084399140480642763089070506139412285502116886819383357943227528541004907234607612454743610694984923527327125876249e-1i
+.104075146515873370626414448731522041120535041735407100979778213315654619878405232260086698148106756515996421629575822033160659081542889656233157977163e0-.114522461861040764993638033731304845913015103729142740231887674705996109621348977341356037739409511252822446376210470040712016077298488983933480066955e0i
-.365906386081600674098511015016389921634029760651392989563268573496631815062874431597397531569480986910867292534404222271306863339853130287813353778966e-1+.404671430938146188635638175241768718447424922326756705463808665105202540255586031844620274058094954253037343621827386265551171686435687186307038966165e-1i
-.629058674006858837663287462510581460554081097295802129725553669159198563242292869130822294778733675757078953415122100794337236226280143772439899465000e-1-.750800432863625217755369247852418814862247438552339062156386429501463413646018977086994056383072954162215175799451510267921135841847804736881599152952e-1i
-.129533309029419001058884067457879414709095393102672471346139497103036763092621473375257728266338492001531807708125680011411624177182487528892533903587e-1+.776428857294662858080633276290347570427122091204088511294017117031176633013141077578715202488871358853182008765886647915146382231540813853869917830083e-1i
-.434232510067338876808360235858884790589329030993570654093059741388134509580000954766243181203752104171748585080998775919812295059503400092414163597021e-1-.233083209361078324748352249413458308817361636189404935282528243464058955059993874752196961256589291399744818288054458739318234159074526044313099745947e-1i
+.348223086225728835419404980113844976397289125828801422724583890453710552803288907648739285094061268940579170404697271295110456053980149860142555543201e-2+.849429400143644903830640917459702314275332913896931273913928727473527592737972665227634516833403913657967239715226065594418740120886174970171359486248e-1i
+.137609658847971679517349490650428735824045943617827440073809962700390986366538131820505376817540693295325101906745886217307566396896795377970318460950e-1-.681296121885844407548609561402439271881404356061471844823628291904657792453997942171683942829726745106476834707623809437610621089129525517403625502924e-1i
+.110179602172193039842499115032252085023677536461696636383826150580437219853406859119045118972275220930023422508037280091368858396525525670922927966027e0+.348461848247308279083292792318906980182768271285802589827993637218069999120559370917925373951920089689606910096391205822073569787505430859041296750384e-1i
+.117980925794630559609756337578113136223427366045981153939611862307785367601325067147302194670471323180090756037731155460189360400760381232418608512158e0-.398134855324131075816094582761904292754024687884710458795019585182462458142709659736093608471798037076107295718755286980691838627132996656345379195922e-1i
-.241953895468816226015073038150715301196221363819695237353500588331234335793473580689820218345406964155708080862363269882618334157631603657574005244325e-1+.571733654540339828258605419324960865235828967840832461312948798626601190297685792216222350903667533064778433312415178579977241617833221331883275175544e-1i
+.108918712343114956192994196031561058625354929744569015679068238762510949114182106406061962403368655970419206370201704500822436496477389619715808056367e0+.173231529736573059066792556650217496591671414817292465990777176826016873005587032116902668557174262694396657191349143514816826475514415310215706558647e-1i
-.131465549099169770732260347302386549412436698432170079157051971282857432656690536619124982495522256207875910441028217018692437938494389644723496012109e-1+.141413224015057267348579090189954954446944613646709832885411476797220375147026153706769459919924410311874128055757976463175135286820967569004836924322e0i
+.177694189607063706287801177239272819678713051419223736830496027685930604222568179991397749973668415692822800788581961503176580102305385512572077477722e0-.623649886931660308087255538223126556681020413988162362756829597332928617429784147287273318274584320625954523224601640393000895718080773629801974198672e-1i
-.897420020035849491747509449109762287129611165575179269331609928298806165954578095498460829144519168485604212122924349878260231246518354496346262359676e-1+.998952645774657520308657892727672716731970190429176848289697472011029149230355068142039507694518238064608238007271478904180299760255886285249842633866e-1i
-.238384533473693603680655880272637196550117591293571087506901549156895848866904292891484682995760146325201819008454889064239015604174318629287476399560e-1-.914280009113195450277039956317578682699663930147932268027910755661556493501435861843464394026395325297699569217623408044179310122683434695548228035892e-1i
+.927386110152544241463981978600656740931839866351353018702695535945105842552255374008864502123950129899970251229065805646310197371290308055588099345113e-1+.919614164143059849309590686512932528418296333986200817746633017459908484869797459004149915567616217192173971118338505538701919305399969882242766568864e-1i
+.465519459767320722155164690378937459138410174049245864408836997541536707762621249831248886525709069305494323293887301581268090540086477100167109719555e-1-.395231361887528799501454022774793325718252442309619398106353704033821739531703560439554189495888032908520842813965727577321028112890014618931266867961e-1i
-.389348623312566300871672742364422701967607178065632678408816871129442089920088218549170713382083184104836594325726397491497127616695148676556411937350e-1-.749142841755214928082989980700960764527745566796645754271250770645428562138130000240676849500506229238221476402828484871018313449419259054820248913231e-1i
-.822335415921325819031536543583507201769627432217575978883158014507580032780446765073499513839893552167411361868681656116696449531039692338483318494226e-1-.277571721795666892437758517603932426824784329084745266719409414057974972142957738790823818418828810333377235040668809400946904805272117035777866033354e-1i
+.919489591981554663925371107361107731040117862747781206589848695783006857801610952525407707487121154443084187721157352983996947591184017397875187947414e-1+.154457272445276779794770192618330954808811280235301520018136836199156348515517071764562818196328940060559420679569444781643643420728283366176414659253e0i
-.240836672506872968886589699957628541508444733238071090254849218891686502891626729539762175219729670721719204184902805784715352746918019224386550037701e-1-.544830696538021079497091314044553249624881089320074396920375931299834461832583409867594218725650838250060526076106364994941252909784174309941106532094e-1i
+.246265091504593672510170318691427198651302456730649924326653489157305302484797910491258425419086129259514103410320095840628459994480122748134385068338e-1-.734596605863108003699433288541617534512513472967146915442770666635272762883394796554762644324016513899145713880913191296079400090830797755355394374047e-1i
+.110926436859581884194449770127737705277669086924050634781221853234128342471551901855555044317236149314569960550092097912996247765710365855506860354683e-2+.325967208588977613436503061645286874298126829082643329745953443287787055983306883388410199591862656148281592952352122844650507731639066137189349597377e-1i
+.563529807793680235948057737437194169625002616847656539954830641365139028003884955189278572068381702743312890227256821176986532095702889126783883153122e-1-.913663269697776400263322621038749997322828504572207100492605610176278144215985620854845535990582378276733504636369829150156321762217728656113909687502e-1i
-.157294009053015817566652287073513315717946401970730253496972752768095123212751557983360881183371904384931735052253505962941172662404505104037198821825e0-.908646764108400518301579000450340742294292698542067003339851568493510102587167164796494280473105509679646672555392838741878755812738332271528225772124e-1i
+.803942962125417803596817408143119837088192682030086135749387846892809630121629566471139304245957054138509713831182138653054537041349941590844360347502e-1-.196618579238257068972136561591024985753748281689044698203735104634717048884939425486152135101035430506743901591778211543307952171710536226403619034777e-1i
+.181311253709947484064638327012311618841664749306900736442332350510172834380897844141769336930886469791493588626971619356382797625145374479173986111376e-1+.219848311431251199553782344171190544519235630495815394208764378297399510937426934969623623472050806046553709105918851363680734825520617733973683819495e-1i
+.349007312463000696266484600003262608345830135976120545543870831339031999499585650196246425006104662606194336116563301113474648330880032267599098953103e-1-.264281634565286359080517968276602596243754128035497941070981485137716149675269390550922823961620402295972692389300678952351865058007469364168824707577e-1i
-.184304333280613547419667108192719960903350678589316543780783807847392836428876310348965390367266589989441668108564350930684580350408249060577937443182e-1-.428551760440778382013603411025070787040965018346907898975231236206100701703267764178168392195120058235750178329132214055284949118733961039462358733944e-1i
-.756937909090937958242733003582102197843219517491965591048978939679283043129772425594438135570402095171846694663746808363625124997719830084921021099209e-1+.160779893470839632705017766981594841065269435021960732048216414321471431874381872645516904836432217095236354797582892408395787079025848849746228300702e0i
-.230422467370274278122518763015377749003422143975456422734513997529240878353545649493226713608399991338584743993819278348775306020552062323059030615053e-2+.542932768602889206241038458073034919544983100957330231594192696167086122664042647216491343240007408500538128396796665015237419629582655704404660860882e-1i
-.137575911690003917549723721917382089389659448963326302572435326494223022904555231149816717425064433876197398157237144687011215139157953781246014488090e-2-.161258534037252041585821772579777789209616399010163099797564068564531966915254448675259117568427338270251954954402776530183331514789024149921098899391e-1i
+.470951481043450991031779919264976429935567249806540510701190110889798178366469063223587910960361681466409649074932188225775393471658684105447944375629e-1-.104389663666337533500063926357293202775422117557251469867008481414558852905557879425701863569311630965809879542238705285828841703041494043094239060753e0i
-.170723571098392895897218406102270098920638405724346106326487741145319809061738777299543547453805370626284844127422932165257750997069353585038774799706e-1-.427721433432388416064703361404660827340994887274365181402273937026931638276162105016050008792215697955423759172661339102254155114366573676014781611272e-1i


==> solutions/sicfiducial.83.o.150.txt <==
-.124386778695567679034830601983612795978114274088525166181207948082708418507902990189663868617970535712960219341325462404601574566734037583568179767866e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.931050801891556763176180713557129905767077277465930670673898408180546772050123289795254449829687134683293313517957189137567903761677075854850168677311e-1-.136252849241282338390008688760333371449061579651741423844687759641888531239293621466699778492825688973398436589570241240862854829167752146761217572285e0i
+.675509782715176749992579264874329713759940149094028453593852358205261417227266055556516611561756450110804984732792286676787536050224733141503616700465e-1+.654945164134033147395465410204371807881415464987041367038805791844863081685690121508592856865283452061816667177585587891924515716898178607595416329144e-1i
-.140908396738647853929785304336066330283430422236444468498448600851626657582190481849401948098462812141260802705125258764209337388074468762113629952567e0+.187374414813443878981938191180785486217529410011092971899848241428929290345366678929717311860932989140666304444667940175872461394614145343287840992568e-2i
-.543426542932058453979105960651822369105583895207555120080976638996702603033577841249399112931964212212895145197020237737957726297419866277707095175696e-1-.361670215813953803228814369739847643717055000128991341959928377827461214768923532010946866424869889623538967179541663736048714025234992164267310775176e-1i
+.682633117603883099658806104749654020669888219796191999293993750857192806519466362099544548448717911287842441746346273100330460361694695556686821631900e-1+.104381127177490188080183681166382221723523197722240790566358115207483227283953040635542816898511419092610693828171862927285878425862073496289874694836e0i
+.616091270168918392093785641807362964724888381858959273173488124851599118300200399733158989975161989331088034426673523306962499666530785949896614885190e-1+.108984811377473813794536248864089140724263749107010787446421139368990972879327487961007478054424906679220692973847547829998447929142071695799306475815e0i
+.200780698112857195523069682647140026228825473654975233614124770848721447905584230410698251549561877497812633923150845352874397374806937865842893986007e-1-.108512675865960432038357130082412629118203874865105280964751074512287447796806444221470845191331182271858575367357127588247650719389896822124882174751e0i
-.524985607814678788126275253488449655781620230080910457528886115581730397719555227029581930743768975930593026999702647474941894007909398786090613900836e-1+.780509052929622646419669163159685126985146355724587744573642328719625083091160731687450177326377027333186654426405658747439510083924660892853827980847e-1i
+.164367117271319289636090496596236402912897914278752848188965756499313680490048544723306918580622771445102448281073605943526946236644902658508314963390e-1+.160242775877851304792267855628731561786601600336574432919973462561914147478756468297939955894846320627346541404994223352915475979820792958187763727334e-1i
-.685706593301363111747730925336102767865979744988780841358575940004037509552232651857446658902198805750023347457760362408305736947293748021143725945523e-1+.882373899885528444807027365601851662036199049197416501682970981783084462694579460275062575221383695350657362304783923204609533770496304017732114156007e-1i
+.780451541548857054403445735364835726231280106422227241950213275027182571415397663237068024722834724120238964985622054760936880240157786956963650518225e-1-.380492308267514810022537408344132974465953214509085352679178522191267351740928916250654626745819215494078736897461811159577931828771082632354199655225e-1i
+.725267675666751631343348243512875760640950086673737570234114605801570729839559948221404929016053780974596824335954059777775389272345035855169431963146e-1-.554989578631127331487389819477814550812608276222406890731571117035237263881254417602337697289067447069761872816196565827250517223593628786550464176414e-1i
-.724825500264337288675953833883259887928602943745113754414276116957934324556244212688337764545753067990034953666316699143746150754873939202245565065411e-1-.121049965065523775377228463301965647060441844773811004809540154159869133340766802727989424617406401911655036263024379777227953106581120803541333782092e-2i
+.247362071306968584232452478811226602245082926255170077351750870614598425419078357638866922156170277259174720696819763011087159154589992486051702573432e-1-.290179621157437855276354847622281378432385246236394624421146209026942888565349675281436312683370147686408955914592997050549206912737064453032327019859e-3i
-.564564582195607104866538623341908819876761358361432212721190765411143833618532615259456384935876428381199322710193803189392519448387956178519010662970e-1+.337278961960914612829865744886468529676351030246150245238200125243268109798623557428106559196073802999663077395184137932903534141697453756748670194141e-1i
-.497316260206715197443041317012187155334762482420456815830533618292775160134295200736712779566240451103170355550318289167307849327911449536544474239643e-1-.573043041276907484882774461165045516553848693447398839604696808196151586181749888248149027297534320488799360845416584833719245055757453157531174897790e-1i
-.831943816030865291875967695960818605502827159587768915201664194302770471340343118175768391728234295681694207848995837359700484569383392763092394035196e-1-.723982378436880504160637851521189821298883178323132241421483540193857978195598838356014228970536257375255442184440555012186601616549878025324130633656e-1i
-.123906463436936123770418154945253616777750125060774067044454668387201067988010003436731068353788839072076452815206176243518116484272331557417702230560e0+.184464986409023944353591701217559161052264158911232557865662101168348657858397633419736720905819608177809748070154050746541600273575206669091770891980e0i
-.799456554951427849438307818560354437592263103110415604405184052276320532696765648486023392369469784568294973727450803974970017137554417324839354335870e-2-.802565877933247744194939664388105193171251829476444218644114981013980517982888879025010849339157682764896657057786878646162022549357858818299308933818e-2i
+.194379542057130475835061865003546705216240612757141076592341110527834429698358436060608077416836405919921552889610947540888634451569106564995992998971e0-.210797524268882924160351545059368564334188023141494918352040209456549669296991732993498859883635507232936058232145799796612309406070493981118028380921e-1i
+.101198641083388718125168276478901565719331896352302228243209562051261095136544600196414548267425224932076113540613555219195629624759916662171112787778e-1+.108573310488191555823654256512839888891802711979691226212316570037632610074094778254388664522405847323038919435706363082870769904292796384309122348012e0i
-.641844893657434720941320388142252429582322407382704956834298432368179256792120758082289747702865125279026374325742600763895915635570279412083523244953e-2+.384742043555607930389617804068718387215823936780941658294813736744639849265158231013415029621816930199395253855684887662582861201023764609825490139460e-1i
+.110155450655981680188529090318047616949718089628619210198810746337700837446450532138389680864100316402605359657294531148840733288994920452077561966080e-1-.200539547506116217758902090178280811126507319746439287308855357424344378189128594479447468328848918033522540323361216335025632984606313258891102515838e-1i
+.798545961381647994529894933558893132608046329401334335200115486410902531961694058894989876453424765894451487457252362357711996200932797044588966477791e-2+.232562705343925473919238321156678565144321001373677644455409369564220264589272215212045525190870460300675561182908292992760618124726526820048100630554e-1i
+.507032135350200605324541583849628359416587201302953634240153221355177178958733057969584191433010884224817086746552401765390092586771602233580384178728e-1+.105433625673355203625179561156273021965628993469084499777760349693627288254771387142473408862938548817457320891744394937948031237515445008203587384811e-1i
+.145199894689110929262985435326340074552091886793204308664998065475147992198094247449483445206828490967235796776701189588679269714693682150713022463064e0-.700017494953580466062544690056074865784058930924802642439806990344549392423415201981546243408700977060466630378491587782420340734357315124755737166724e-1i
-.286473538017261569548296659542781686795617779445098172413564648132647196649791012470819067816481808261990577278486984035389985520836140708141764770507e-1+.170174891685990519341692728778568461793658508225170775700266883447518860481983469111287185340416049112889314838212437084776156045875923756906992583322e0i
-.151930722926097450578077101400461204515398851719769184270554438211587699019527781403472799172970699095008027776413306457644009353882507118515981026306e-1-.444327953776247208422784692158411939089437971053353021622582051324371652236462777197183756793949051080522810936983934706087419066272528747843513095299e-1i
-.651473727848718303895048029830270935444969416214199282281888091423974188482520474430331323836030879123334604291801578314697788472210225638789753220403e-1+.164769570984724580205935876281742450019250807025218618245114240799335758350164792778462389238421245158761669482970211168834025148856470171379426332585e-1i
-.514969586317163027121130697746020011742345803482679023791470667304448816132093244225272140157392067026177622473149735148810217363583157905738922389573e-1-.828487658501808275067301737087514315272802473497679533156461377183470917353013707191830693150846857345894404403924017681266598916775551794472566717363e-1i
+.493656323380901464692004773352816953662353267868973016316276792361378395331043792423456080895620242456102028622011722975765465627623700823556661361144e-2+.156844815334338203833836883195402525392689385204154577556953703267853318395267291520034395307683471108646954022078946537685160705961349643296056903934e-1i
-.208460119116998742933345365946825861805502797786833135823671013535149080897619000012065737884764226238071154566380425027471457909415173427408544046743e-1-.109093892011634830226419126997474812680338165147698396911879167101312818152656444939388953456714282778030290316436347062571723823006549298708189193991e0i
-.153576021121628016676478848479909099812511868863507134659013435145058313955520729177876137205194947753079146547725424861588985731097183813909237125630e0-.922960178200083626740037745024771766727930199423519478766343108365354129949153739501969448997761094001288528772254035167176995889536279523872299803746e-1i
+.347201180124973969407688133155331666220986228290715959369748432148423688950305779313040249618889746957950311745840463716769600231180867517314023513299e-1+.890503215058707570154397711973149559966647161947490641759161204334855645909609601081421133965082094326440041965921493915950754990178380118124520641175e-1i
-.365311008808000408821962661162701184193639520968170612605790694337934994089716184106073322318720193362589044683313745968322791245910971930486863546402e-1-.724481686415376076526550541314129203539695206907485128184429933865723316879707599938905268125107566074577888250306460774732214544293161457948396855634e-1i
-.117794508349262643194924600758869776214664350305659320023857755098107892749167795961416763117322026508719290551073809832011139123090814885538764995659e-1-.102343881521993327456914679776863354694225882895838605809053164645835997659527820155711961905830105449200808889338144294739707620937436628011588783963e0i
+.105612961777670399871441289594020211824952157616051720922561081646778418165826238328585252038529619613278561017175176591726488560785267121255843871211e0+.126742808663860975048675925497192372080381622826660691957968318585196808128180470937657980314875257203749973691362594613429647095492643272174788399188e-1i
-.120410252725051666645068557496800264818968502093380423856829020456962788343047050962567830228558041627761191835874544464219483205967394942056232524730e0+.557281337247031065857924914326230751512578304378167401522884316658293648501418699608497717569401311962492369837386399067568295070571106035387447565721e-1i
+.153187131446102504739000570924633349554807175856366714687647383954006171469393808168754689486751548204386942487731511723042275774859697169206481132740e0-.647868510322586815614676412643021337510721761274488058043316894387403981387138386788885681127996732464563677761493837961226539544365817223832666127006e-1i
-.251578578544537366057630670790053368707741354967480763520957957602667120221895254988051402846086599207242111013012695913177644533333447380432710644545e-1+.148387761749835762929782980989772518562760241447091054940623440520621551951929650217847388150311835309668742942397058115763154531194260251985631291386e-1i
+.964745050255673825053270264954165442915555639013062499675530831753732516664396414226205378224432006474632991534575961843616171698499681145377837307697e-1-.364203192426506667047248973422470374674519130324581104045406429898951190265946131527436256839101583199697828077640647964406978101624139640128497789715e-1i
-.343059473121444921823572424610362973906871196852620349148268773181805063957011246938087809404814916665805260301200901853436841027088102538551582337210e-1-.386002656469341030790513425805512097070664439346960409453289166190748027454292172087605274510247464170208939217737807287184695323352635717431970106679e-1i
+.155998652350844882979680482093060276612275543904203228444022411674611668701881611089726609801891053501044446035311166463559476843396606136787650256919e0+.568433597903663787289025685654825994652836520321401442741710669371377547938970557248128018935936138475721065593231846191071185059457589880469732859143e-1i
-.723523767682921099042563121009440624310637701265284824973115353246075110546030283737454349533635619129870934229182529648769277486814862788003804000456e-1+.439274250556449440240303752963722024868948314709359783649788248434291372376708116671650916167696170210936547764584438949296648145115061733226202100370e-1i
-.475971415622353469074503244611414643485694331189455455894128730505963336229403773072725642129829919653210038779278845159973233478111469915175144425150e-1-.862772446973077928428847206405158306580681055516889551781684969703834598620886584418981488131125504201556205259309076965544950051700191481140371240207e-1i
-.824140728188527706217305517454982926255748261031363645869145925080670785092293129198609264761902279142902089075673604933632929702659725478323109597588e-1+.106300369953992043106606080744361957099962883450398484717982872532282297712637032148258164847713886238623124548875352410056836493366475589684489092620e0i
+.893991361594500992521094818252612884343241944346147392796804036584731796432273102045135144465849029124405397806557499370386081608203135489373355638137e-1+.746528676131463644278643895702078526922417826009513544342464537573097795458309359522218591296017855523639907655374404449252470851343267319038191559309e-1i
+.380237335059842973724249792511555141430473339248962229517304759727953578749840798920734960839042846391020834859088303522090575916546072701034224857638e-1-.118757426173258611563017232905303493391938182302017632431451117093790597791528265326271912011342131087731841953790734725288881446103893974537089827032e0i
-.399523954416611801641297960006447359086092193151188034445932666922119338423654382586600863354860175237908418373458608107340291306828351575015261234280e-1+.626692132540396601157540558976181433057942608868391334590926591426570698971665248720344985138993330907657691790882328950171857833820050721173311794056e-1i
-.657852279558877482529669723171284099281105891631516287046080574489781347706078558726150664642915471125599559284658196074402637414801998351966517514041e-1+.303797098525231842634335730651476724110838514720920897827166322365276271367114752752412778664453771858471370157212441338376590294578625890935651102726e-1i
-.950122325938984762745085720937566193389632642502870890886400181676606442558646282822815300118870256327124583197988693850566587486331643987503568619710e-2+.151348721455567437016790400058357959574695389080603944775704389135064131641595553061127258268971586730804727402205428874734664865060687898070100694787e-1i
+.493580159832120657098468841360312325002696271368391435284257552768676002306922041111431947860690098165664965089991898401918453889395450668661279229533e-1-.152924356501597486877206452096508245168726810501585210722559304716514765972133203591897277806812071035936242877082183025947749035261728586147037401127e0i
+.728590305071827395681681433857421920886300288248671062632634155701453968062205540200416588175731166534179116891750295468006940563207086343939172258074e-1+.103139714577998639143414773794239945304720119385706159507726677561352320760690270211360717156334335003542559598934840165223508642086770523075331980330e0i
-.380802386143746033507590259158636069339879720036014975226805297720498919434511554705774423994488082577400608914996141135482081717245753807727789762341e-1-.620288663973687701930473450843870875640335268801851823780892935151178107724032271542793079647972075582156440994971617478526710486663480512045399939420e-1i
+.402981077367432747024877743762974732984194963883190842750583244151352889953139562108925366392552625023911846458415325972296089412631017935120010555951e-2+.171207115160231873969660278388190962444076927619354676620653074017500025815061623517951722714332189044446467966732962130635753963563665081469674863945e0i
-.441558427264960254979281321502291305696960873211265492225691327496634615810574661142391802968899316897700533532710931639180095660815175993095961986880e-1+.133351341993315812675752456084379995601886715875118370913918458993536270519381478188033802597813340397563246478313893916881803666539457645107665328226e0i
-.276919420244971477958691442633276736595415789551150163337279145473310574512905235506806354965465131994094714105168581415593423098006072913076473568764e-1-.258525469234030903951891593707209143807229887049830156741074253169441165458072381812427395833236452531375586236632296191161779995320246391173216195112e0i
-.535557575203612795327761916991496180185335383351698969565509970622064632961419245665684384153436384283099870245526010521056376245203365691488880965202e-1-.260317402776205634023216896986986711364831348857876242849381862654960766807469263716094810031516626074841244263713527167472618152298411321098230493592e-1i
+.394980725658549869918729805097188358242340753027897998524531772858824499101700656999072468947892179506972733258348768124929941925597514931815550503211e-2-.118883614784091058761320306809059663176625704589941661084135439940149983582811714614321069855747107717143869440468774859180433510881129796304166170008e-1i
-.161934501177994050873051791239869533534024772309254431489506921109513674533001015187739266107734000734033676809512019528321345285745209083145733380704e0+.540353515870888321838698381905862887110338571310067944074278191836343305488305991926992086730133834043113447654631450548271458197348864073252873053178e-1i
-.148460435523248084431318677964983881236277767840463825726023783302288284281282985782453409560718134685682515794096424021123572036523425213458473345035e0-.833415340982084188888357795862676354515162734359465329261978135477336877824128398611357537869092490302669212824355562329643946365081806971793870860372e-1i
-.823698501247952937415219651129269463854846934616839763376075885613889179856624977915160468354114020516124426665522686915502590054515235642896566056516e-2-.424770813221698462423123996812664266580229038666909600425037925910748049895092101083566701516211125086219140609874649269946430178825952037252036448401e-1i
-.105364754992865764286696601968974006189499567813347128525965856856273164379162621887542314093517799846058183739192161475827328583162514132331221320434e0+.394510459833619434961513334700261946112497282777479343235713719653848498475076423555490776902996841995172020445368149889865824174493234524679909696017e-1i
-.699735349252822747222872951883740798000678263137500321970077810882142098794481780335558235980406480964713023590629775279529016474653759416187034842658e-1-.130118745141565589271959989560132157298450188190369695897507084127052386713490711841986160243635646946462637168383859151149641233538955520956725694805e-1i
-.109182367796557978338618742869586329356730312299567937401527805860764699907521593108662766864376235626130330550922879788607362378636978656795862110104e0-.537774451085017655314136715615010430713381749295014657910495161354331809470967241895064224712111152573297285045270750696977048751082309798561665120983e-1i
+.383538083178588418376152537727808010736975551346510173972699561775563269651699132269216806805410248342928346470867564067025178288841195467096888489032e-1+.255615715844521058643117412058995914599833413736960945961031309058301985074116459278762935832702038012424609548978525186286313846346340778311029470002e-1i
-.121139549917504723532883869677307683917504509846914706261936553658435151525321920795113163827452062110106477292158503518137052693187723676733768481074e0+.633947680858243363452895517523017859855109841910219039331775156141691423426126162496055120474796749020270600721745590137926018711343974765816282705624e-1i
-.113931507946551011703177932618130350696975369462900633757276576703592718429280513950583474451301954280788341732004982303852760519030534135873497402981e0+.133924988344060477151885707499792039381023191104066737947572637487866828553017939857773891644332082444472624701233065865767290221074832197436193000442e0i
+.716128620832511628655930675160208951685816587643686592896569964207696504059217667462326683270681319072126038275966563641095217034258552177393707982963e-1+.288207377707968397098690665068967697112295597788773092921356526238000196671420650361501600580878662303935564503358446518516012695851499901755368524983e-1i
-.407126756810542074116669154429161621982567986745879317276971290714993790759946564575622544307132006618923473215874948223871637070894460105311250190854e-1+.541756972275661887551096077339440194476594543617784677927266770847365631605373291105543067592439251101548430461690309232141150148909859913134774484060e-1i
+.485865433130770265591266552859680769056630160295874246375026688204944137765554008717276249087801683927169847005572989482336018183343242728297075929319e-2+.113255050334374830023421211433778647869149671414436404824380533922090603695035078819866849008780070059865445505450350590650492374680633808873805708197e0i
-.335502951820221222613480962222706505132149345799506736968887781024233749298806342733485228462961072084802744978350633808144822992915414664073608735665e-1-.649571402947585966083387488964127026505132711340278157925909553280646149991567966866950651017284121854789513999022034146209059475835138800210564148995e-1i
-.124026376445598195669393959553943283230117133274680408498633752391744202841155284608161307282750024682366974102869802899070531540199463136327300282311e-1+.273136461016652762929024505937477347159383881053304503029612380250417594425134621246626538071835942506309320108935142933328444995971860581098370171985e-1i
-.374756552710945444601063229202550222094491873817664464805353058093233032864557718135056519843710059287534446387252623156318196442031493757370307921725e-1+.293056487261060496869913833710639370858092403811888721263103346766997464819551056738404611628492502101369416164477905438267268883126363394619138465890e-1i
+.413786123687058535384318457559703222596171087681801989114564035520520218814275921557491988573683301855221485737347802593006405891084861087762715222217e-2+.283861260921551547868983909171964795941475064085795571120541025749735082462845504462827861795038039044922739561996898728954384098497022170077213680760e-1i
-.244369175797806163374258350121174563329986526431097800457522104460624013663750795906223721061280527549542223472696439691183808925915967846713891868426e-1+.128271363872999658535087517110148302852400604812715411028741145307827928514148423003239816599353172683077921995234973574672640274083609360778744622274e-1i
-.116102505015510795316220811943535011411411462190719011800312718297228399208517344031288243276921797691667747321830751621461368963026794743100388924761e0-.131170615767455606753355371222667069423468357247126288301167265349322090522334720154432800197628112212820792569032752607485227166896925181903322989101e-1i
-.909418620239711706786655494329151053363834707693454016101238649484208319379199953583023249698018326342686703727166671490821292657967296337518789895995e-1+.199256164195594686412244878609840662058366569236142644599787686211181870305288620389358645967160463323116003788603767588161642745956523302081506389172e-1i
+.685581526513503161363822303998046270006992077506723634235793454948539220518926822815853702439160206551285388747018636180042761209256011265564110626651e-1+.660065336547697143434099023168751847139909180177001980531809388621595750389555703599095517781521660373113018800384564786733019201376538977822620501414e-1i
+.666125220755291785766769160101875980234439359773624728688936511227980138310790226358752969016769578652835507118296112367518196117866150829969823104854e-1+.183985427689024854439109623104164207717960872394698216124905155459468875342204674416413078361876924345516882835924879944247622101958896441935632250631e-1i
+.960571430774333996490811743434327611275277125917908643682220960662914661694419353399081649489878613632307071050124332485365916390461119688902294198033e-1+.303799732036093780469635615013737368476883498384509575352282295860239924675183668050516888896966400684239450016208054577722635331370955138987571613217e-1i
+.170248212672961153103955334925177979492152759332866148732799362111192426921290898292383548728230716516400814731532492426538179295811643825691764425440e-1+.423573048130397810730570824297356615518356940966446111721733712889853876682523566975653384045795478204533313647082705180604371559696323484104451182685e-1i


==> solutions/sicfiducial.83.p.150.txt <==
-.888488626446829312091886620905205789523340115538518169132946104746885902100748698355427793547177749360013215676180018887202659565413090674208687689461e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.564804607374336387289951693532424834482651286982518976458239105019869600952842594125708316360592824633592786191175700573610407181620063331919308935869e-1+.773267867323307004298921834243861488445589382855385306900743237264632838832815840757970376445980465943848165251157050881978029464198712429435634644305e-1i
-.744104494765121045073574720019025721073012671117161841172765934366867712169874024321737615435856589487464312148850500381343784832933005187130597188049e-1+.108320856110405190135588469530214279803954962521279895391581702343407131559227661902160203626326263474286635300752729364773578067764248855587756119194e0i
+.209588756712214625385870136358184449695094953195913935045025700547620035982286711882087238687916826719101802921662896347075784507579746459400361557215e-1+.132715053212970112101310775501063914336663388835659426982497922629095263755212803544718209087393744990786186277297226304337297980005410535475849627180e0i
-.150678846023872552789331576600479615079638503971723400095883163729772726471246570808439676618874231369277698425570788849886192979301822690064017983020e0+.111369616062108045814056367802262835870795184846857215484780602409629917126085130135088907314822419403786634143606619336661924936276177580051995081825e-1i
-.617422658489264082853762739652137135043865159826865532253896715685318600130592828274059482830914649896975099830830616598025827646425641521570542234471e-1+.793590611101733914837186860418940358462548362642590242178184347044376542155332126730968767603185601405517394699854875105685153628392874502895012488393e-1i
+.425260728950858935455799576037442915545855220518705312795392182086062629303012996045864804724672160621901877967095578625903293059072810753547642367649e-1+.310759379487272887882838596720064083131605079919933513159659492076737797683003290586063808520980001669229126777913776119145512599210861464197751709339e-1i
-.487480544890422516403713312867663419392997524692291891232127627795986856489417486991963745224673663846511725845201055068936552615490316120369574395787e-1-.820528391390567301571280774927925615383453624512717745694169001773966459438781309811728226503720031143771746766731061677316704492212475483856348909751e-1i
+.844297657654597147000173652818201674192988627733047546861100397016037120581575578642180494418291717721384397252390927143897351964017206104232793799454e-1-.101238484824452135770815738793914057912617077839866479708292181483128689676700695871982139915182652297452889048989820417046117285667248004449026105438e-1i
-.125719081882009716704437860817922330028672002251985226645557768551491912398411872980237908634934201920364880322968060253959255924994717361988712912802e0+.115079736815206583455547440803336426044220248320232683927161133724312354464219298653507644322888335323915197166160551514916440684982412665245463470195e-1i
+.929009897680300475251039263884326018185884017621706150143664175129509820254705502217627174685149424822598185825744854947477910067753928680889466854237e-1+.780867110894083082197071449647900929460800743444850721316430072263189523453345337331678213631535976440648478783420045836783077975910521287344627908081e-1i
+.941112710656067412203080462842127336725433320058830971989616292811621463813003823364264971967428475927326325901842287832951139001532035777179356573580e-1+.906817596866312994240861003071809671977882167446971110941737955137235533939574011223950026501727780000123303384506485164313728099019495947232656140737e-2i
+.590243327160584893314992913686241461305762790904860028333840070820127921303126751895555603272227862623244136930660951148219608864519782734846785798428e-1+.427954822987543613135198944218083636862522219373540554588087327508362224169755190929230465746450160301941783775525591159357171887522630948837872651378e-1i
-.472446679301660864059192723727431264392902157774658044639298779261281728081213864064928158885479911174521094204957288334096909780371818055039906891652e-1+.487095298318918649317331132123957736503354082260646257302416738398003330703487754505522716243652804511293787734796010958360166872132021908518389586899e-1i
-.757641017062922200520659374008902809999423089276718315551061288845330042403653651291136370474099395492891715130177035857310132517319713751632310356049e-1-.107673346230611601208815639987297379796070685288666311913165308087451352302342079353148790920942194457195625560205941826663143663105550949556501275247e0i
+.256397085621801276488575498452606525884986205394063242481316717822317128253383069640382759823300255368312643996065052519354537527390929746112761273934e-1+.310310468322461172491607215048600482975631219041468190758884213906360104618848289561588999406442124285548891506722100827291604415227478625522171914590e-1i
-.867238293424916075575796739031184509488989734270477966924634393652835775065556719166871372067302412415428946110169819294913578492089719592197972092687e-2-.844789791510462934586461325537494442007038800657499041281769226948554711808849281945521396097706373455003235308140721298676151787640644358714636336375e-1i
-.215750373156629790239399570924062878676684484032579249575674860347003702026343348043914509720334271155468238915905709551732296703905096262777207088918e0-.185571820305420471187645666126754797944604473765723292535034333118557021889872053069165850325910126431400496362313727328382751530068734105523914784687e-1i
-.543022320937757809824871446321714199803188917635583456814262317401101713332480928079209748205363329360378724220499215345658299393228829439720992691679e-1-.889189198009537659998907446071412281397262113801570548979559750155869363422820375795959835205378844176279391285281479931649228614139206493280978708411e-1i
-.473834916736144578360275053070213468957461883534799411762838590314062465107574128145761680730161413030520921054716295634333568090035187331560571911396e-1+.396432490447328191472338365112489809152498794596493197978343036484062732606049620671398764395787036743640382908297702314589981933378780645263254693595e-1i
+.685527426724609804007822064657963062180058522047195689876439199652778967487350351816426063532197047915603205715753805757279951279047927675731931260321e-1-.566739187891377947887597222970431849047736630641493277205398328191185830223221216807987350691342594876455334716444990139754836976242722123701535788030e-1i
+.912277460983806324120147853890130688970217581411141751918606398717224164491649376236306046963185425647505864496815440138846408592457515156572747355583e-1+.118264625714507296675978542281303604502750723584620165680982041519815573275340071586702869238829513854787037238097950664347481328087483549252293135171e-1i
+.790864958494475847031394307255872805964998534502765688154926571710810979429408866023243464888414160278015174654322946075152064325111174225734378490078e-1-.225860911242018148198255078777722558459576887931373286930162632966372476462705976672475538340597070117043300533271279735055154675630361505377221579799e-1i
+.958191366969077868139943440503556520432738369683105453400860017937477973700853198573085072696765493618620320053227317854106956185117014388453133251528e-2-.255329279183168459386940043902931636158106552393172159918282185618615664505656719037037521710601605553141951673886014017457715454020365573829087176485e-1i
+.761700141727056945397669230743418022571666487105169354959888137943220686674205222566423444571304985287618583730789337088237515548317383500753804253736e-2+.724482228217243804135677729407044015971897903885282534214644000747718848044413184294250401604822317819971464840348451030702376140618910268002005066009e-1i
-.688886513699861016311718712117867125821078043239557920369534885383373994749721538329687409557182118905684693867308505810399153670244092321686275603493e-1+.543632236829942167263153290544587047304761132400481810296379982012446428328115641803907174736474843605411734681760989065042921109075458147030068787560e-1i
+.614537783514918857166364754811113847832396711141375515082265909254704891630058234889218841341742718872392214548230164561808441058064571755951278559741e-1-.685252821563552195822036513198633016983740250645641185148010370870044811487741081882110409984230217959041310636976476390548297595580385350271855285553e-2i
+.752158266868225842587967479959810230253122070948622168261295882851410803095830345894539559024001211313551835865840791288860480820886943678313627976656e-1-.210915108358640297281761764762693818534780441480309166493601116311263506263153542529786754417721345544885068605319437194106613387302379029001051933565e-1i
-.107824559852382811292007779570899675378160776808749661093472877690187115974289466348509393611184958647886842702728846237788707175041617056332298376734e0-.241812641732586203713912537167184064936342855913388802018786595068915929645493781208832014164338854658561358050983235720946716130653931008692225639961e-1i
+.429228551151916678653512350070164866928470988484064014160983992555728702195130079560085766541597261887378336612042521546941971386568951379864187232116e-1+.404082223769085556789340887928002967710545010519780642138667786731269689264847196958170664680723712580772122636548121449189514531968611632179477860650e-1i
+.672208887406130064415684695928978052706461824278987748280086808114697068068643146524611644273932598578254416140499779820142713147023857412695604382994e-1+.973823721724735433645118315663486134523854552672447205945467129293476781652029649249982847237932554728582677621366416561020255243736671099105716268389e-1i
-.140345749984702660962653745334839800196639506535804935918663595960951565758295599596878515550948067413229560286043553560023395885715819149814401485597e-1-.267923835704180848440130426012499943074984578367828192395579690412017102432059674025257360248415448004326557327278321025032241824739972445764488623489e-1i
-.132207631516134582686088548305470090523312776309511574373730849189973454311534600037239231963835222390075111309892606154599438182989711658960648563679e0-.224987287661854764838271548487938645797645941219216723334216407284764109076983574183801919451404002208230668748246317391865549267818463478900366050708e-1i
+.431368461901366858005494817024992758971811891657697508984973496262488101446370540227077298157213254713136142113732763712922213252830798449532339871458e-2+.446093290948703571901031408034595347187157881158052195767037961971650704110279981361522344771815447518678960376307025312401830673404294563619223375857e-1i
-.166567393953040063649942403634536416495740961212117105488802221516186587190824367062722366249184442164503282783087147795416737285834958068251746051445e0+.172117524492751324507755505623857321390808113337602945279442345790601268304614411397004088893815557307967354293633067110383033998274470641810026393649e0i
+.309729096032232461818540836108920283295184585216330700308071608306208484613402435405347507931886083536508319433491209421193082497029182218543891851950e-1+.155831065113273251463966462910316146537018404987258514655614251092631379752523077451744632779437840750245051846248632798296848926758498031211796831837e-2i
-.116231449703630741672169485761379753182580962909097311995131876176024739678852548782183284935638918173713256459840635458413023379170788328107533952756e0+.387470743936411461751472948762875861970236940841616120750187283263294547032021488068275481216432514945240317494254283162458432615756872715086811561502e-1i
-.741259815663492664738934670490663726543577507608831150658042255421642153714435072810757112505501881150251056731780471359773459211102214749640893188596e-1+.437171635726815643502148478187630192634478261511470069695483065522423220604931763359153491219355282987896324259916894287184794415565062605750220364870e-1i
+.239263196271739184592081639930450903735495542536979465170945157968800193692984149348832686477764033191230400729779508271059262822658742724308355674249e-1-.103096464993288615604411990731899153463108090819549165411646224604103746432127425138891595880766401180187892337217839465931982607999917376332781531889e0i
-.437340111545271887163699795298019118401332061985563981175709443351398540291048543291012982930228424289456196090753632820211953409900123787826586148200e-1+.150719022581901953047466659862765431562392650963364235514772436864598980264628910479095110651571739013775368356241375523129913788193575723381268511848e0i
-.349905443606636055992067172645485262311199672435913236736313432749191902753636742050268183170577952653198524994855937599275681781770257561040086508909e-1+.509128000414732487029194239102715559502417211833343061487354270169914192349457037089256216895800485033803660876437094401484506267722423418904372045845e-1i
-.488474702181881060666355177142520320912946773012484278854001925697587932358674429343833409111106196379491648526439435556239196623075345844204177828109e-1+.223474598681834349225983909747920694535950752828902847123652548833845469396699107007310711983097285970449820767381509203989776661899643173354842325110e-1i
-.606964718587906569115390121602664683976058579047686564589629055863078049380477121157060477021223583251651453486771515066281149594607863856650726015441e-1+.617136674575761528797261084614951229559726099010408497615932204784619150810967448901936765061311103929290564020049537575915180164053199577247549260586e-1i
+.122137565901546784592946845166563914000997472361458164390760551580681707431650193998407305897706188269139808023842612444552660631419019267454149100919e0+.141934158601946265968457812658219317722958186675472254978134995174967951069216201630443136167091253242447408405683980546226843734831519832337694094651e-1i
+.146387964974186443166292178137252798626805328141786607483824216626091805854456566184819827735280714511500089760872204472604898632822758852239621057712e0+.847447307784739236614668340805865123416161276447771975297059851007030850802806403007868074881200649788118191659304357908849460168277367768225295589957e-1i
-.824018829593401058565737776283986724987065356800945732011958096131103807175698225357103352822919118376859555998043117498479156045165889728320561821116e-2+.181647683908851548806134387609912977885499497584950390060029055993085548954396487109990166666028848338322921380007722863894686787908496606606703390135e-1i
-.274607295786544452077564962087622276720013329480058865121408786725525047561090369087880388108572118507579508003247147706563725141404526678495858193009e-1+.826133105407167500661159018493408630936766057821981080919853051471747039421934932463552142041948447755965352186291964089909090732367439282314508369044e-2i
-.421006184560176535218748782731852449461744069871848171085396003870350881910200541524060171965313544054589523018595779979648191270145830025871544738944e-1-.322798731499317147118642423612534844128310599409900284667245900037358183833450931685619829786295097047906225836158455472823065210469973433575788085785e-1i
-.718945275950612627347315733719901146770572853839528111692309739115664148337895184458733123068423746655195371356650457515440678568322188506100167837902e-2-.932452242115449271959201260492824262219307611617599703689752385031291160278793840061097141350386820500022174202022964499927348054889479388706646163136e-1i
+.183859957005257326936120951750341986071520847239854886779684002657895180724047333552262186643685952155891367261872204588132938942891690672095394019214e-1+.368351709655500116243945084594516210277062302583123354022714110722171814155683805059333232077377934411769179303215250348838625142320631429254688141851e-1i
+.176789141780846928974527516266836038731163103589240263402795279932221716094506493440383597353328667139185977057617852636031704111974952582027716935398e0-.946601479525037525650638005905529637511897393749664712927609264161667201075847838093335659499757565931763121362043224484018827560674025233039366659259e-1i
-.155624828147033063107399345075293605247113768564042795893548470410731033287400404498596237925174631387899654601033333666601787535166512963477623364893e-1-.759813561163880037354277917307425372628492827195048543228094159762537696623634938404371811672789186835268176573669930746153368011403826847803256519708e-1i
-.438271975522365799923022782938074595111745528421364022853507362874720034390725103158545064194164658754755480142552260183956634032616522146953134773477e-1-.385917821078022837297379927344809033520004608100314659478084487692965743668601942863550802719953885054675244208962653218034152263430310942423156600994e-1i
-.236401701860561521014495958193475663683149805433980851610076359782445731990779235011057651623636380823934776989891298838631032803265948784406632898642e-1-.121120484100908247656683278983502513844174948580559260910276728269016926005046698368026432068675577512668258857132458770891441906490304887862826121795e0i
-.357167977432525322778040898790345528825294584081960732939489897275356343246654100813180401277377221142341289080009941776568514805736845438874562652141e-1+.918006013561012452553711600315635757659380909602149564271326949158498684878915476940840231088437282739832259176285486127899053566456542456614940247651e-1i
+.827588699642577485456101215170005816209347181239258499001773602402600158862682741562788695068089387282065082633437760947609717793047115889231359188075e-1-.114096536684692447988709575132929428245659482378920493080622412856071906082413743345097533561675054958233829672055956254723615483952798030415143013250e0i
-.304785353975714699785714149028647545370790983772951532196573214409429403195766263535645280083269491361844429062060069485782964313853967617901579154228e-1+.307657426093859823608852339930506292985767536778782351055482825995500684111729354203138133244492644886273575499285945760200141781244526677366001916928e-1i
+.793764661733769710180076063472363416716039764499782778705747660094655397945301250590114682328967339809957187296037469218914340175654869828825394424019e-2-.855458158244365217268220017346508825970987846648875387556328510734507394146530612060486920639381341324770368608559099776295360233459053148174334563022e-1i
+.205725749030335972712489218403891027149761975417865062550812793279661779970685988008183258464920424923990920101040492742957935598153007167272481629731e-1-.723165624684719811680735355784643383419488199359961546563417971101650596077482290806977817233881940408607917641045101145594233766379243142721373566958e-1i
+.106010972500043832957332950739246160437020838943073182959321422741724260813006155462478663549300371881406390363949465846790358303415042326991023005432e0+.175550971986086609770674473996113815413639814327035853074586410245221110879857367151468352359076251020272172223821489391901914358377498160272496120398e-1i
-.325998489274127605296009120760716232279021221701739801452163761503463628135517769403255021704417260963861858844660248334277876377449154554427887473087e-2-.408232116873320695581995546290284462649898681117133502858145460359954804588208147451287201612589460538522173464826458233108402177658507848294513071962e-1i
+.802173107661688852369798442154326653325903376774484285949428210397779716708810456106635004020524772038212276978182728796064874985370006785629390744983e-1+.362517177617259727485013330860759097290473639527448497482111620630499875393142723557733691732918460052344127953310824550945009489347441597286952737906e-1i
-.619811532495702827272245236137030008730811565378513458669221581469585898565505967009923127113994311773909075934416272514910525844307587515518415706052e-1+.115768459984670458067343022006314277228770571884041460367087373864680759528125197240586482254676941996656262968628152044964295333327939612350531270105e0i
-.429135030715405031888530252157581992820194093595713289849548731751793321641098156332288581247524758872320458955250166961787960217393836283619854651296e-1+.694075353591520863098286121291578959484701226027976733268839977520733534063162964980756754015814188989395590941868963684696704761069690870215235606141e-1i
-.101500085085668980733430048758834766510670641819414673689763037063999380006065586703485648768297384951683412549513856173829256076864579650167933911743e0+.488048180220825810223013705625513127568863874608290403470567132505779404666112957141071266555471782021110690575281140275909907431033546640059960901498e-1i
-.141000362028854511988925665723427521227455490558448403547210506875936292889444115343867788083919161134815272834008637585907983771975084122371607171218e0-.145769072177398730757676091441988624243774313573041019540965778628952587866089210894831881117089385249485637440779330974732168448983483509220935983541e0i
-.134527690825805228641078991887274554436315215593026804493554209027003292462986021374019394464180268157080135994500891881471633789912392755220413633665e-1-.247650351905364420538119045054881211081229329543379980838357256720099987084787169552309304069515061032565880889405250105252862303883582360282242272979e-1i
+.819198899878339492626520785432159593026839531701005945607079105370382544565006719200738113132536075567905617681552515979814460641108418786282676206705e-1+.314460150378117491750193953533235004260117069751006571820003232837966482635493147977345041417930023095790582130978546148605645738320287003777411297700e-1i
+.187344375617476420710516891766096192244790565610096226313756620991193556048047362701496785278321508463044129883456906887265008221701543835228432975788e0+.441394507608705389788906105413604521705061697303320132407792120574656647956330238068558186084771593332435591012425861230611500527342387817347391910104e-1i
+.357923216477715351029095589133475153776383160717813754753054641393125571138329623886082710815805844799598485597529218282036189463160291158737176995536e-1-.218651815222706544008343080518328286168967457626605971673803449059615882699324266080255977513987135231985352713114018914227847988403870841014280138883e-1i
-.112526868866002367650914212380034366741359885874381485567056467380288138877718356544810439854941033058517273642623279325133846933785890431918105593281e-1-.437547866269996433471291784284651053415018041786786849122801781297889361574973091916543279445726809785270604776639420403225420687683892580830128269987e-1i
+.886290669092121459229998395883390050987234921450341861981817773619010278765265221843601350135856025591350883588360882491343265603515354732733369512517e-1-.593648170379945905962895399636671637364231465607848930460889990383529657559971422976120669938919699505479425337571409679479807897878294546759501013461e-1i
-.699000889886916039033364174553835554409523157378351858749592931319128731041588248831051809180572292810138946148669521781008353276618903207563816347273e-1+.180389562853493958579290345372863914159996847820556812744052054529713439737440817314407436361411843416682481023325572860932622680767966617172980860538e0i
-.210086689320331492602119855122898109541645195445939974801316909235222428514428117205997990470767567975599852447265288554846248306397393147349924139917e0+.244919643732082221331341871316534214997954849815474496515398218445734201016968608829826206458549582777667940403575095655934237551937154281878011062265e-1i
-.372326526048573625322795805883910921947839602359491510613693672864214955177990164708508531377685531916181204316917829583634305021982665644188742694935e-2-.191203940432146441754242452337877144374309121360409254125899000279458095225184374056750660223388049298500038373516031766053794447717226978811453306841e0i
-.926271836530910649854345775922081993535042248062442935983835917789698453189625844298055877380703392734151938003237538504659261421885487599268068346049e-1-.609260942106507003214306359482695117823683516630726637778186706484060979394547850772057353797036878840768711727200939536572351302448580676548442148394e-1i
+.145544032416559235544221211144949370866654110898572121107152152700095864881663496932827516972953087065171878772389058704760027695236233615261559821474e0+.478475248783746601942735163894070133796431390795233902415705485576817284952084444140460206071564473915308424612589630715506566344966168622877937573717e-1i
-.609889544849312773538443649823371056958255053054660708777787019929747410124853749426512083308465578867437236934086498787070561362709318583465287653031e-1+.559024048129008308086053368796574709354551415942911858341857274687796261716732908664908820547053550904903874725790382832376081910279963665905622436706e-1i
-.666835212210359282573391618954372115702349699889621330889427647275296522777363691068073518879938334980122810062835393251109090214582762208764614516757e-2+.951630972011676589512386456874710956495443139769255298445726782582146136038078909151644109440125878913555198473144481679311712022759088364099534292773e-1i
+.352237620340437790090573119082429652250557261799807954347609074101927460664372175735258914423541469886941450255388405091806039461673150012169702812851e-1+.982382699822579795773925097886656659377695313849905213312502397703318446294343978992250957379228587604605390429115055270417145609922454593624097398332e-2i
-.435356760150674505334448742381187136847527144792605977117145601796296023654533254939424796293282422758981900158280196056812073129213623081462030182969e-1-.110908726501194009007036851352972330528954289076997988863779284694619358344038632888427594988227797262295759681314515847730884463787465760714576179124e0i
-.112845953448422698390552940110786664847779033710648235872131935783785071761922867127678254819563308414188951720996598217119574978574468293172943403128e0-.554758466840700697444605860068722500209484188702729055427337389139078973647296948710125008462058769553931129863562806910783970339990528053726742548678e-1i
+.254559726014703926757208429348523282695780152225099178726444281043171693618727410217196402676998371915831083700774232324232054884287011247966480917675e-2-.368736587430687371043239527877233514068165094385283344985022469291477686352082868278690804257948560795050450352677886147536530451412297628065927467476e-1i


==> solutions/sicfiducial.84.a.150.txt <==
-.293294790817298816967918254781366207231917179255769028223624116134029434358325672788881724063607999174579949258443314786968430956729817004297183086791e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.497660346475856074187609342717263860014542141509175024377829394618177674799296782546869960093089248327186007972581340197931007219207928143462113657937e-1+.860750388645080782308603680516317965394100473259161505153867936269367681426473954457574714299459084878432891555499904411915207860060669496762231045824e-1i
+.111393675794018641328240473005011300571546641135455179309390083537428533265906450265942563672550680311723015640966505138601327310777250802813021273671e0-.131765971245520071262873271683713587343319610066172814106682319378568674722715962055630551398212492180552089975497149853259798941365475968823717908541e-1i
-.936663158665464449572176214885837851642979019909259291306199064658008631934988062247695901751851973861531358370800363210646490830465399055402427600524e-1-.108570920583476373110043509525737643480781450015870764317710162994192050838199055693248022913719792924295926765291996480708213325082425092040990173006e0i
-.501596165495628892868907650718449814491287955957844786183523208943541777517564039243318720089188475820551949684580226245986775117932396957607508345445e-1-.723081847215008001569241295737631056050533455027519051132786472295308296169045463814520039766303076026377796491455630506935666416759395030041711726920e-1i
+.308527977610659262289081864844837018246877707665024243555914012970053321005884924214668322875359582544731826448642612300109269337824300278874503648983e-1+.173640001463812186354176741643941368389957893431566846370322385763949551077394905895182393174169684853726407534354633926153684585110530489037347916170e0i
+.149313945603619813461449552114394057616629649287788419350136848521179404902487271209867601900297021641259885200238439160101681355489957850982585292715e-1+.538590351245140620912834676812730994688176316794704864719797284006290924639835652897174902869792279303231199494933900961572034923145748374286931796764e-1i
+.141811339268708577553637685012049792169864820130566146813963240731447637554229502324937084751010159550808012275445854679055155438126688581268780628022e-1-.281552675776249448100188648968120680288083627923243759674845005606486355323953389185138422079266486795647757497960151914500420826787098409631716205549e-1i
+.734430275585747889401904230836435545505308341344831062681340857881454628694157646778222579199791165948796309018755388352611801179687883396009073777117e-1+.458673682811340422135486862704279290348682562346654649730922321583394610337948240135264582646621341753953723638090442593033686087031618915546414768372e-1i
-.184358669301229997921365888422783594889629449108395466544317429181325886571397799314533810063489428370073159061735947492249973107694004288749550391869e0-.987854168637088813250054365439409399334631434411216546692581209279460098795022410324441483808366483915582715283951840596158351922589536605067972568267e-3i
+.597755427237957473035898513520490454896832475425727363196965962045089414598679500828024861812821279157488760814855854602404660545960841778160517093051e-1+.822929696994195001378741161094431429885362135401981803324758373962716835449896987420888953837709821341322482395998849986794801522054501257492735140082e-1i
-.146774461982449347939476728426268846964410645771921794167827630447323981365000930064567588194113578415285797418417614560569147552456606468359107758206e0+.207525418920010735524089227533539452526599276102933737558521493131343540093724123759079344625881627489308745510953241990010310218967167555545646721361e-1i
+.116490991670414477713241764693480395897330754259274857648618110075503709241488092810884610374953406064415344069453515686008791796588249710811261472159e0+.103786166449417166039137306782566206153378092463257088843855534189089468766139677789143634890638138879293739445410959076823678099647668134451884963061e0i
+.337020047922534695720704195039997395020909081537881606440317896733596875670854308031965361984698464764569851961486855238601205792485681749585009629441e-1+.320192264792829053751189476207870472857978653511538260987757729322588727084798914051814387171135306374301830379930384293520260696511933863302195051479e-1i
+.120126790960952263533745201758961464662651354725835236584639037101445416364241320154495805651996544929072839559315694236668239953681095926562276050756e0-.605517636367876463597879927195893781930280882701084412784620396990489340770036902718276340118656844872192314838967412544216779902087743768182179002990e-1i
-.562898716041935881992036074827055829960548135777919391019033800702180826132300917523096938915415864043887276797521411931794931491076735430859864101203e-1+.155438268390093562199997722577552301560941852299594109326869940467529464255739177814630003698563619344587092136660327079469787943498641504582567328729e0i
-.877255779550471208856632109793951220022977241177312494803074021181245717020690294904968245939086725735013854634896580549976988738937763644720944281139e-1+.252655124077504204068142581283923117844848915484636285192179955165338612685758997940087444308731266470935294917668646535029236057473750506986366810239e0i
+.382459833125570754813182340917156710352966004473064664214776729179969787548198386121434804369285927705322849369212505951991337662042735620889484847553e-1+.755736084923760740072763896260240769782661164354160395659219919404280006410653521495755244616068476305708677280299474595679786683790634347186951112855e-1i
+.395898864811477685831423385747466492845044793532365302810471340942835657163022813120708631793093194870974448276945954076066936178683953728857918470769e-1+.762994739659221602947490183839126703879820705663364231734661646514262554885304804163813829395720117864256743366984443057617695462703352702418279000950e-1i
+.355296757316934873755153515284985077729915423168231102798812980962279137751174485172327136075972110742005108220082974948475422148999454822168134227968e-1-.236816460503991940051666287334722982171987664453235104062959522732928419262712290673458684018713434269951916599805170823156654198464013899720571117245e-1i
-.485369310009665982228415011813238927316193343687712492436711630077454809935827349758628494723789696794156958349421048049282405162266328563586990391145e-1+.792347867354832500590960914797309742286181665059921365094497147474770913465930207137951607019055860188455096555135371314920038908693773420053177212020e-1i
+.117177165658625537266322754024707978626843739853586882061056879612033255079504517326710418437267763643804127181102775069518273889769164645065803327165e0-.582812777974982305422942678867867559320293952455502297835601794838517959501822828055389479534816002032491408065087441971625077734305051559315856106427e-1i
+.198596388306801800884290310978719510990640800771923770583196528717782477927668273932311906491518494899927956812185469806087626493296485347451460288157e-1-.323067056124002280182123656520232676332167695156042395511527580614537865295079848829579254600077401142564336404698221341442165441659738381371531801892e-1i
-.184663993294594187189573865722927707020868793043668057807780037113480393567182964869507213398543346079722190712016479127393675754033802508496205808513e-1-.104999704861075191009289099028525368289554743178460012955594416080992171148600649485949016594453764397059085245974595467362838278257677560354291237845e0i
+.289027560291996593907167238134691176954999089303527476988541576842587983711315334937287476550241202315864259168259122480676781320767764210567525195679e-1-.108503664521734307298002571338168518896670378511343238404956270585460874392972032096649957448310692076470176146777942902630769903986119630695387265305e0i
-.119677442194211122968862724539901553608025485255730110190487245110986201816564483131976673921674081010701819778717891810858399449647343453094719103115e0-.119269309996518604492015373378349588887505304172687290149560482148593751608687053247596313076715913016804569144479808871521560341846196906310493512105e-1i
+.548454255630901121754669140990353296563688410181596697158084748348417784153415382040535401414112644204328828476982546664815212433971138952211606807169e-1+.340536433428466632289548678867684654926355349528063108753465426957810960585752917557386659690123926072472386442527440103150318977352736682419646275058e-1i
+.629959055546001081448433961643482699406927549821184859051407885766568168435188621474277461887590268788714321766198594906706883210078122881969067394063e-2+.583069251253089577032095082965829244482437020364974552318303256566332315699308131782971082110716820044978586395968150992408563292002089738826019314527e-1i
+.561559083512662446159642461358874015193229396993921665870239402088220137551395127976757307520363723314717148399117101785746506506835904739597781579293e-1-.152300806396106042748036249917398544675486292497589422733955149956900205626781506781665974320594272668991640094459096260816095165141412514873098228413e0i
+.328409244147968578772513532894874569519498105306510989586595238350653068670516864020933661965495962923375021427182675383239390982943050395926422105054e-1-.745507505219770141690093619154974571936831999618513496716406985652942598478715334204921387458517200278701488690537054117252157984705313790434924605517e-2i
-.143180626997374044264922367732950569719922005192786928958225082356588710335122752802817086203736081670705898553103266588662638438697843457282242072047e0-.686894082991522933428324480411808349547983010739371060369196400872429107497607325907506228493022831126497923212517834496871646434519139852459949749361e-1i
-.102364070901155679862267790047968036019379280582242433209390075893087456868967884228473406255251991918233337023286043557541019930005227057645527326890e0+.152422147595669942781784247957928994968486074852141422123942642065087032158663046135037876344726813185851940690474361021995450700589074748947656632350e0i
-.628502161558871114663079465965795200300105957698869015278715800198339728671057625431697828895630169432609575186745048440485523243487402438362208446001e-1-.374194827551667301671248018606955497109860934708421660464575995661835533860296031053953541223901798462967662980757346816519746033952072937689969591867e-1i
+.500111859208415326981417914588315847722569117853428350013682580641741964999793252232094066656919491208058333477338060854856206005417219077564682842189e-1-.174923916601414506021952445417245698746913453785789826270241000542197815319556080759595138607888181742820511993294138630390502205695397533581962572199e-1i
+.143865047565115333740047647790049521701794060170888126390087910042309075193612164784940854139293867180924125443247421255931294423693037097224463947799e-1+.950798899301598262627606019600473425083020003352737199951668651494258063211109035738356077704391328949073108598860896186425740782830731664527988347206e-2i
+.157292273023956009449782276669184390432693523603737555693315269499801801937427970988584546166049025906443147578165840729974166356266519693516365453410e-1-.391658137853052292714624231079285015110402216548169278138847444728342736644741743642290438889120702642529868887604726397430891277318427398170019754273e-1i
-.704799870353731285776955834989254983221794341215278865861727026704506385051473343738800559378119977843757101305769391941391523583174325766973597944228e-1+.315743856224151719046931014363537152714303342088249657046104442002056741521939605990508997020666433418334550450398493285211701739780471282582044721977e-1i
-.259545887478662963998492873749201968680767165152000016408436448835589686856007928045478715716474783167590569624021286230507971841422372370065111860101e-1+.549236722647494985189540425568593922515088671106730409879209686393291762620317357126754392184061852853649863237031027432373261680919652866201718785597e-1i
-.340182911604590928814743734478328578807548391814398070757412862542982752917580790769480657969341828464578984245686728277382883253932767638535188077542e-1-.559439437790979768813799306265777014369523326189658002671846457543935499186385836556649442781091480001435689316382487120689921611792133417004774676418e-1i
-.305772203484637478640455860064751044887490482503649488138688306239154331439317316710047183462612987804348520331849026279335627812463629799077217671845e-1-.147048092860364677467853404046676714947217475388170144113052219333732695567274873530077543611391592470217916955406477931213178434947459971315804244199e0i
+.394939025708046165542147136513107419036405188606472548366523314036015864634101362555480251021856445080061833646294892771768076671503645196517115816011e-1-.159561061478252166793018515171515664761490040322383144179349465541519993658427996477166252980091013909307069301069140156453829806966752794088496024095e0i
+.229676664307209539514858890895823766679056396148296167958577257353214968788414492023286819049670580347264444996840934770496420526900624548205011216025e-2-.394290199275285532033689515555021207164585925118871354724109091924430000976371889907981429145882088149009663906904602207162216129583703756114020577198e-1i
+.284289878251164532378574238162062644563002014435362840512544225007418181967053749197659146531758165452341143354273018672028749499783783551680926497120e-1-.228844562179398797329676567703454141398849507970440799805634840769153203158030567344750534617346691291483212966733309937085336376098431814067417762911e-1i
+.609174326914641349516026698187351326327324697289148191510222038084175490734317602401973747558152528165252275978512542882431937866930053752272404879988e-1+.902533850317653447061135174976357407362551357921222483793851257428749473705652072931579350030946496523321416881031816152873657448831713539706862336709e-1i
+.157331996711306306975914583070148031548202099214040473007739341085593465694128614647603567662119819937137444731236553066451373604560847788236999736502e-1+.913532988629728744968575564917828918061043281601722515933370516386047638743458074125379347975866839344073059933123944749957504081175582652994434303865e-1i
+.545596341779694336092406187127928731510215692931303406845040918084906223772840854116374164797807214138553552619421413360493574466320623421735115649788e-1-.794044384869288560109241343111054460284334121469034623718780045866847071100373681972122293465970517989517287599601805003464338126698954361060331574128e-1i
-.456333419904718738080322321695996124115171742822822949805650811368980985478880032561238628986758681963307140126095156201605489503663942329103937495029e-1+.430627157804276385558417953689087824159830659989031093533584627720147535428804725615687036849379915683315605936364237496419824758015163426253241362561e-1i
-.431143992761282204258257923029089376731341233607070725666685183157265487215865306783542088786945129444779933939404432110604046709019127320897770348203e-1-.117666110543107998442908735972796243908174132391041112398894151838129530556240066996832515587689314826342131264440783682680646492782123209795901250858e0i
+.139034553038178684221252349251496971605572560134633928196682135065487833417350099918314536755732406074535041603161349705434851516049111524651258828159e0-.432840455128099798534699149525365690817389824384074221245566355898234316052603536138065314759236311896563476025825171925566074017465136950442988378520e-1i
-.445272256032995243088140119184049363838557260270776753085559039628808217951452430308759892638719874777182191039133204000746643081617084619421634615332e-2+.178076476734125916721127052751037433667076980920208234178485515624792304971555188735464028637859065536647914293903572899637141842654355680519640153851e0i
+.612535526270632740169346496383300627382294304357585743396942699769574268551946736917705219979404999326795087554005818283142321681826214719783833424767e-1-.933744363524257745928511862884987294831706753513300159568192954559760322834087679550351882693164792165722859678217912753660219568728357132534930964124e-1i
-.886911463589733165578173609444718628851643167772075322977145459230297671718453399731135062077088421222137306506657646566118949007908565243821136903438e-1-.127109076463308029666095051046355361688820511218839644298464945099402661322178092333493919412013725501944083602296812549631702956857513164600038986415e0i
+.188150776744287907104793749650106139477517522330616904189888612052891521997922637863902757934473361469389315907221657136608913219071999066780513469938e-1-.117995885014370357170831289905666930719207493724873399152002321805079877835264177004665496314955396596320379575066676947753735343802242136234353091122e-1i
+.148992759789176038035215572898794702056451393993503962481341547565005669440837552520176899409016421260850469262199586030332965880853012308026982851008e0+.135523387619161662793971625476795998336644096772865838251842370460324618285681586723215781274990983831863766417875111591109503482861465176079501372725e-1i
-.210359417495515979297504067015292393603666774559803837942830719672012622055530632052841342804152801654283272239513035091188814520655127036405553217966e-1+.403007527767847335277477981891481226292550559140044153758555008173768806955454611490988749380257750078271465489511190755706173888962932205020768363518e-2i
-.224612429617358841628569375902070631801041987554234816805838763230070311834040917361912945196168578264517511922289948906246224361502875007137677335957e-1+.273852045855792248612946238386486956888458502370194285644577531030836328689405904139507633302764425443618267653522315019504698002513321102447416483505e-1i
+.334547119917381304234745694460547564698437366230786019097619605954491243118482000773433792349543306413224834100122866811239942445699079333936411477582e-1-.413859942891900302113278933157297351491907529237834510672602230468044233874576729461713000980127282285146706048835112596770699659813899460525575566449e-1i
-.235364707570583031385012495640231026966881585231755915324961727222181112965629198182028575624845218485660011480519310913545284277342049910910277439337e-1-.148957178087565006941544627214476974158460551597725686263505482457435593773018227094257653669830151668714089568633849893520943149711552367882390498219e0i
+.104330241899235597782309004144411331829711419695284933728761259219979630670620421459167955263000401183591601819666202795511021047447566319113050148479e-1+.757364242946354965814253811076497961884964137839466832196383265368388399441222194423711378719300797352088504873842644439707762862292126311401716394387e-2i
-.543851501779824884288057473750770705780567150297260501367340914966391692680560930113360293200119965532142351869077948624075693652507175546453210581203e-1+.103092977508802704146664796421682708185759382760959188022774539798957201276130119070329701562182395731370396364057979809545948986472284246481268197927e0i
-.744015285342471794508531926418729419075854906183047921447332763098645140379970899525512284882770472902820419156880905724604576980725267258603890503867e-1-.178922756736385010557969426553143282965350935838361575171435902997109200198072149439343978649687819787023102045268212189820561273612860843326837900076e-1i
+.328991683902117758233535902053992476172247445689230486444488089493710496511255288974862253319301923647088066767023594095093667051146718277066877772032e-1+.197580997441749446021570295101664235438123555593862719878612666054692924600377273497125369338827489971261889877232926840234483866733503505156303059974e-1i
-.863946319637971131466149249074820765959014286437996590947375556526429530346909485954217419814288666133576946349997130682946890218555051786724050068485e-1-.936239493287743759151734361062700604307067669876097157069528873933235563011952503202010625124230754874777742953781154686867303772329524787505840149672e-1i
-.410106013499445153851155303703600587094184111502554134839887541864482414373206880399285985195051804557935918871637125054533625989299714909920027045824e-1-.406299561043546712398505101137124125878367244656881718677799283549409152791594550075673271733995014408817899567664645855745278864562386631308965303921e-4i
+.284460660349966066307634805981450623155037437238559201458720491570882416302781197811568142719501822706737751487304139335802411267377128396945842852252e-1+.420024624795981258392775658701115367601488481479979732545054982070730580502064805873741249612157330324151615346224610575632325570023223617701396407989e-1i
+.463317387301298434476539527456899673639471358722587503743050246252534327652484425760650045305166473490420088289786206129996904320085415065154804771356e-1+.967481839263235934837971809376161468711972143445844306637776955237659661975787470470011353335284417520361700594550073367453783071677151972701285656490e-1i
+.273828654883558180228204981837624894923803659238559177304849403993259626414236818694641204925210533075745279471226333681207933899607418771061892644786e-1+.810970368247227921373516498019080835497345946918951135122425485649769920915979863461925837466385026347957449304837753303476848136373017608320209916780e-1i
+.802237772700824058396155704329105154217569368079254185197756014139564724166312416344794830386656582316223101471269167672825544249780763813331346775721e-1-.104546843030458988208288442262344713756803736003477152324320886407446052894859828228483262648751866980679713385255569354664511834677213734289720849149e0i
+.481124301432816164840176752498357858549555188135922157997586825141088564680975151942721590726033269679583452113629227697908388682342573774986067243668e-1-.153147300035949118126509295105053031288471803136935184073005105100237131081810433603758498069678279634882500665746074891637445091476599816959127654336e-1i
+.120252636120439622414620450886654030515404070405374758253464382017943724995121916541883713937836345525380095173691925657490006673399761639486907065764e0-.117719417514499387049954869016133413244642956342006445788803011593460626802895767913613400208552045868641070857627476699367590667767341370492877422640e0i
+.785473655758180826330060433933838976795505424049593716658286482230154454058717228623039101234310211858902653810274785319423013506626129933385557821362e-1-.107138976001949127900291120768323707025807527725503154975230650988976317701131495366996480616958178882781627527459717293845160988730291819844480402099e0i
+.526756503172758129332508804175597107588353846028762072393691864459611094958731767798403559680977089519086267411682021788757310744247204906815202050694e-2-.446090956875688744363570814680254719139624993840508966934310152964017645315185683359460484235177115338756351782592005073577268004742951587160941711243e-1i
-.107606926499873593288343276925008579732375640652394371072433795720678803993677016345763911876186838060853697591103106197249674026320155159977689511873e0+.119746109254040426916901285725323587058883491203282009709925891362927912282444576200360419243121882707081028198651402686497442620287630751537537700698e0i
+.363852139482259425065475578640959810443938322404664193835808479241146386840892242652031999834121287198027587562043111109374133125754917034704210550759e-1+.743110944801528707455687908895124024035267720889421480323134759530731184013181231636975469409360472617318184503564250689209663269924468107383413771383e-1i
-.212167089977645687453415045771144013801656699980343996636932034835277620075541419340538486235860294955750039580941236290844690644098019968037905194840e-1+.268439403734874427830308659964933704788916513618406919383624359258819680710870347393379783298468080572314945909692775513847078966556265458288322045277e-1i
+.137613760763469826516429799215254499976684220510856220544006120962489519644065587257506637782349998690071938092427126800002518601257495782728533567051e0-.878052272508569000504936712201690240122713432331177823939905286757675062777447793793426327046702412784320573570852816939368685723699253566447624423246e-1i
-.320766899044714686478479769797894238987858035892026796933407330379098263005968827961396598634694633551908878721170241444826437091936677583221098285928e-1+.254123661952274015685160137383622305774523382440190529222403886303430862803293881716823422201711622909994812906051335882196604994148172735986994142531e-2i
+.286600260075645139129964077506508930781041685153483647386110397958679420639010740875798861168214299945830031286240517895388923563034615383010850686735e-2-.367481513863660319788469308136407447783923853335566770489646548878275849752096842818039927107443922316422852332222448861523371900819187442954176769994e-1i
-.339317669699975071171925730488314255498830546905176610025827644174940391819259209802639485363220194804328395016669424068583393528575808779341218837474e-3-.130345810712657477319657652680451764829771972849808929738156608610450868870403211235697644697003171036556337376097910719319814691771965856051399505377e0i
-.670771643536705381425670605616579382375876317991957101484626503826341533511761384164104330816087301850308840584471005691589267850021911093734956857082e-1+.305419222316752676916095831876622463472871524110477105441395072447256600536502529565499579963335013499971838941994395735861800363883257483131108610114e-2i
+.221651251115656047472010369908925308529721165507124479803662613913556226892667795859903624755738552688321357255326225426213649818096110989301702524781e-1+.776018456368625564626191937488153698007419509332528596250264642484291911015943540216156536176745379078223112843067512578086920631908620163757954624590e-1i
-.544516618754921185769148511238415744324636210087391907649761653748432560232820749070742237693242627919661468531751936354731262195588607958715147538431e-1+.120772872326839261405550020121996723637080438246561105084270117663053067915662054223629830580316595377941672801379620173052291321329603308933506521061e-1i
-.634105951283867517493998423126784616487204785566725721846995727908613038219591427289938627940244637044505486465757474111238759992315337457450932734692e-1+.400310563808090410715767742820794961120804167158875350039773844386730911183250936267717306278900413040706700343918713020639481042093440376384610057346e-1i
+.100743159672053835943869342202866615329103962993790239413177260235459625503051149100531989009323726076163582436808174850507852754687893457598810625010e0+.126703930352625044332222047580228007903514135195658442718470833338516441723701674241283415840561217682393691794121680727847355652547251973148499634634e0i


==> solutions/sicfiducial.84.b.150.txt <==
-.726852566947003493027424445638788534527729796744275420284305539248106372532478171318351404791201190990411928491746856155652445335323867926704568997240e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.949688852472145856145423834390927630287612536845093952478468550072646799480376554334261123563743210981774840141102360216276393232099965391061964535278e-1+.645203442377919711558159858921695519175715583259387454161840146057780388798521877815018780206605621098650925809112648550241156383906910425901947555954e-1i
-.270283794773009224593551514286294518924900219448702835975613275359060313479371292427409428912454771052285119553550910164310798081603006402660274915701e-1-.748078725681668123896221342821857788903265247441607914685148691197055601057140416615854547635740419468217030710004514331552279022230949899586869953226e-1i
+.303624722960463859729478682450820342634027192067425549968484838128664681985616907410521767002156243095732626053918552254560602166834035091270970110068e-3-.812064303186034761328119761342293666995300062383887526744496103894949605786330309469354964962710660481331713404815478663508972268587651444215453358305e-1i
+.348396696345917428052157466879901218748297530679748590950112420610448251395744755591918298740472024373268205439881293339435504186755659185937661497990e-1+.298059284079392425723661124530636867091166861199361280660896320423468968523904979845401373631718242917358872064895345157811065999119284896551772597752e-1i
+.753485839964396469200002306726470514382700393219110980477704684553565802414948632178075049448465147696588055965153830577499381802714216292272413165887e-1-.457028638531589560618665673087057205753918058252607176129341720625580786075402271197359711719770237351962301554060373365725823729580437818653879521805e-1i
-.124200790214973806251065746058055477477969459850356831879366244889294820333300569522288359055627717283232027909974593546116393510262520338144628429108e0+.112885013505510204104923244642268109078392017142892945320621980710972232381971712486782397690663938635107343899046868308526258566622931072627987910360e0i
-.891253806607452231464590835601475224132165040377641269422534123018993874752099812950156384742595026762262010238235173414708569273640375437780768009336e-1+.219928890141196944099210636072816237111824770422251002355906008854109206744437049076121538708306646670104967091493262518619824761061949639027000061303e0i
+.731059495140455560148994239683727490214160260055227410603483535407046864775890557823617084307537670299043622683530284111262927464365253110455680721434e-1+.691650184073347096968842244042473030594620700273333679707043761118383761383949499090939098302869377083971799667970629755363251313788056904248041536837e-2i
+.296802550396635688140578615633994717633399889696724285282593780422823606490520994578117306652279020815701277567719636753354646789689193669020910292867e-2+.145850127494104808193042018765038828530003491975993974426689586450169898157063428798626125499907180971912297761862217241367937550793930372835585443094e0i
-.121679997479243080326116655475735668138190320144326833122473089356245652977910386678774460070405107895720722320429265218769608843392603030223888621319e-2+.153484426547828427938521889752663168036056590825764229912343023004058317034004187544466388078657743407583782494173942457216008867765468014090235750423e-1i
+.130351549231229429931299720691892750912074281054933614148498416260661545799566763396667126718417455391621925120537185601966589100339004261568875230620e0-.988665577577827128074111395278610575917109035327919882743410452378160442033706411156547407796175334894611194233807517776486561727619201499607887906269e-1i
-.431901836205459574833880985883884300760897041163861492211797442525805247762627473243732607757714816460267294596723236522981907765481810315826494965936e-1-.845819294886218744007453024348042843921460391390478246773916110011191396404351213833215412156262421248137722274611006648705419970875815989656047532327e-1i
+.385581662663935649374379329855815741210940196234820838763522644926156966052797626336097011466794598223699033886318678200164004860514592402868404838667e-1+.771114353679836260244653234514079744455941825842094152497321486557939077201893850101422879935605245421743518264377422750568132885999752514314066905976e-1i
+.579198024796551666433167975577993051238525662348582696893261582785804631346895061371803661380963865250330469316308539847082852803028466358650844391163e-1+.128635724883961918454125434361843102684921744632238858440669333371033742438984381908534060819612059390372074216965833932964226667597732814694458791914e-1i
+.639891985772280171857945049995750316642507612305997786963636627014992411784422961165103531004251643571964008102419257381432629970549595531899963683909e-1+.266440591563347720421416911396800392413411947441022646711015525839733201665622980815540632071764515237362424613441866815335374121418644906125465020454e-1i
+.545326561938963417551990374050555826358044781577358259432004278062014231899912850665838416011498804686668595922538353008068748131460892836600578940039e-1-.149923782143652189679767582911594557090402624899021809260367304625475385253743576819523459776406888072114022419757614606461887398727933287419003947153e0i
-.643207150173041979801844778615585149800172972338073359648408630495981671655588916040783243222739563403504172958612013686325336248392026129856165009336e-1-.965423275559712641157526903083368849838676106170397998943944361780794119415636777757501634153292628394425798248647218176871741793259748639068719133895e-1i
+.134035227546896002539450899015173654304428728921774810284459822780195884470144066151554080949643198416303729768445064548358668535557651498279782140916e-1+.120617773250399377248977653564152234081641902067556924244951737024136404446122977526760893321084090442567126901824759948980925297174675741207060854540e-1i
+.388092436300654319492257560591428962518491501738038301313217541112079601473729993114067838165234761450559622497949357438799286172767898460305628044479e-1-.153321296788290434158160608351120202780851353265638090300922138095506987718501049673445224002684272423246215103368189870755276332755913975554600913240e0i
+.150517854001862220379474194194373943719281364189435424314316417541291763463199346660463505054688642600912692237058626987059260471584627023474539263930e-2+.104017157231080935812955295733811827708938522311303991698342129057154350179669585622834769335608203021479984788591551182857040176707405561913720865589e0i
+.130161867707246583758964307344952873162158267798742724383073858451206273148036857374265703755558453331166412892977059306462573425365842310843810287113e0+.172698593190972597077491182202730959025751117423278603001350150059184575421499993115192346864493661409626179899632779017767731718618214329297149855020e-1i
-.379574650483726367990522226189499604011392036910795104326119092075616637439182352057091787578956770970077936768090944976965557760727105683385338253610e-1+.123724553402688721827705181366030149793361494294016684730888608171034907297278995541672757027802328272872684547140200322574523537347235186400289389719e0i
-.325452157604367486165420001111462503704395675208421103827309496122331175065524911855604005749261886288670234069990238177866238569867507467999755971436e-2+.915585309167535069375380700595089289842907893059970995191036743562892223149374460358114154529695384194785205328035760115968662188279037272948204060709e-1i
-.123012327827016187313355905527646154394624071802322478667593645411613012282857178543014569270147611751110268955979020287183109459866711339531656358418e-1+.561580739441526761353469375967740164781152966906443744892159274412913383480324627585340498099137837883682216816509854459071622928272003825730196916483e-1i
+.527689739216820422669887658639726958456040429221731960217367542592631346849092554033396222390758300734855850198965511555087632351906001688462462808047e-1-.313763016429956785796694590161355401486741316261571774761024498710484013503581898717183590304787986198661324921020698619029308286144770993475721794075e-1i
+.144294657387678488598849560714699295594885781138543660369807008650283012900631248310197297793815540832943444606753361134887318546667579452113681596450e0-.427615372947310337330833279371474823204417061086165560723880094471353018368013730973891415301086452419275127851354550957154155788338116290284207471110e-1i
+.445506453716523992336031727038446145281306250726285211209100459822876970100496689220451302496284240905679817038959862406298991844200528123648024134795e-1-.128531293588032143015473336241739840525622854738241023994912841086412494862115507792618605428882316343198838617328845131817426278044320765191600513686e0i
-.662669424741002716668456003453705038522191646689137102926489339219245024081462048080510068095790450852962589586973185184095732001783593394127193491383e-1-.377155350099214545854690533050291861107245964903737583210379966356131942332650774666764047500162911963429832033961656021211373090554327985992937345861e-1i
-.102660285550720267013210263520028215188694815890342124750961892326158010941541245680014015711516955869303583354081813383172916079218490535447479635912e0+.100259749849608736213960478199512050132628177187995642035159195057806878058477255684919107849025741576191366478361546983832392129438277032877874121549e0i
-.499918616765848186483857608703144115682627369022772736083140924038623632284582170559206595175745818421460258840842102897647749570738976556360876092363e-1+.325335562970473220636063516256760747026535029735254167650438569286507993533589199437984831278149136546360761484181968393159090398162149957932434139221e-1i
-.597765625700511870649252020921367594765607308920674462671843425123328756975571732700300509022407872655173427841909085514649240055920030652357935343853e-1-.280061257792782747641355939718864047681286426048947596250732432699244233998574255785943173625793904722815876671407276806797082059937461189576970254237e-1i
-.220131522564683205703633552978822740229882070594801506969655553910695483491550908185947786722402665343173783498288754827720533172838650004189455294365e0+.126922308300849713604320167213260873282029784965192430716961118158123563890352261917019432072145415557716938468663298481074985556013233513606927706771e-1i
+.610448603392446004282462557398264347026010886535638781040267553228274849043015352637732226945526606229948782395153779376528524071139130666206221159855e-2+.772614801341576822506302124753023092141142464465035185317668519718027461965452535343956731422987908921998372665042030383987170765564413322532957213107e-2i
-.169254971262356607330281093141976048399613976830852931112437807869344141574431084957187845472876713017873801690455794310256095901841421672711532026631e-1-.320447151403083734545063053638836020226114024437599207272087582832606236708965867483295765124730006787133761702075582890370635239216510960156908813660e-1i
+.104206704561179581692075715612303688965411053183192932397136031587196063678143430536587654640169644408509580430458339605329635803428083939193952325632e0-.130430790591169515003738400969799162544271181641444268518127552214826941886735741643280917695126349740980266382531016887761826555995844108559485913275e0i
+.216247817542228786144076692925249894297342438884629863745908204149110707444326438116998602776395188549258362818578269639206499914464056174615366864080e-1+.823075826292613571346863710708309019837658610645394617145229607134887086010221029685796103910869349701902888791675876696892135535993215010628198786519e-1i
+.161367798809519865967906611149827161445101185591085627228777585174910406387021072654709694429614855045862131101272619334289359144198904172376163286072e-1+.116442399383587479629344411796714620376361736217796985823437857254978050034896251956435502331043625382249882155523201889521360912813504180610360041587e-1i
+.444505531635704339550928166490277733488349598441857191147127063628584826794557154964146190792057846484022666290713823556582153598529174933083512172296e-1+.729863101342707056358542403632205586817823225904116547293993865875285609613672288092181830364022312732462137452676217727475303439934314597341021321951e-1i
-.103293668270142410223956230967834338371878144466882745592687889715794019667082696656023272169329218169631151109957713340176693548004059155060534218737e0-.589951006597879820160731643532089922065944972247660976491575599698638913260913552815654185856475220675481500839955498668975780102813374751938819617649e-1i
-.289284218290937137687486402242115877685241209661752283483113022786608223220784985559521941021883494426838736492815946383989083163703477505478056418846e-2-.370677575728652335084315841152175880770858637500464519882022489526754110057832796432922548577231673723127270556162585526727060684611391739711045951126e-1i
-.119868396870582450701304584496254504311074440166262252054241611358220708038091790491085292229213915769649616787239154057972861464451061440937375044164e0-.820986395388368609207665079223503899707284316344671281103159219364504601612491205262759486887902066443413892352400174541039777174467620106058817887081e-1i
-.206411203451562438586167379147648058175191127099439871681552558270257641088786041386937139139623735825347172960173559758691503084547106582079645948567e-1+.824145917577558322886566071025783913446682874754225268865368634494739902796930966186002460984088328841567852088885226387561052171441680415664789876757e-1i
-.197704446838059176927342988966641124106857209488327968547988587096120917261853627876688998728788494201488844456377745944289076042489873792245893895472e0-.137145927146431629750595290673913273150100982552073154534888764062012768700380065722022736999589292860132040488576705659283759580369192126824679866231e0i
+.582892843960082263223368939066830717742657242446951302113344984531246657501834004594094347587234523849622506673854485656116226956187845965481848295649e-1+.107547096719755631641463539947182710393064698779806831718867430194153121235350300231865748927118651673168629143409351862637657258201067125734506705789e0i
-.368394648159003733138495505532591271902591385734427921007903426983374570800684933244871159263488037777898232191360000766321226880656249823274445032626e-2-.752310233048885040365263131958224811621245369778656264424541199686692697091079272502819996486659858777492861570071391543362711542639052913326436080091e-1i
+.949387970626958218659788288453691214649662039326274055872243662444705221047690017174354180377381559934975610320762248930860709048204147130580325534232e-2+.132713695923584152485549758994590019518020977917282016576708073178857759540673409395374649428197856428815827986686095912772328285766323155114399407121e0i
-.120178932816008045190938409044033961915757716268528732307306802473028483317368432812991688586016943671006032866186938930637184536901517716175263117440e-1-.102284959815817825256262411164897234335102595315518298368959432667163745214840399528210546958635221498714977873592510602772147560261401277793191359406e0i
+.676919700733956496069841034776270398812517795941128347400692168468146618256229534298461174282591164579762307394488211784222840968264006687671184574158e-1-.756595727684157853802651278809969728800117479898514758624376972521641035941825918050285105130519761379000676858900485833999449380619338974119181862375e-1i
-.393245524171487490046123369013762347614166965810355783669034620832654022123003205234199592584199270750027646622925874936382983331681007670207588388971e-3-.384783004861496298581605133205031170124117320994867347407140252133436196869737400909892468599851792049793725713682246908627254973071448701237080443185e-1i
+.154020149445765630251227386992147826807422016483049500896770009170692773168571214961167011187737034132059737599909003084020031489496365927138319836248e0-.450436206475918450346719757048970087587957817480541638187729795176750493240994486898354917549370330910514072823465375162088555475853536705895679373508e-1i
+.573269690336754587125823430496128920929048977621783462900566364572373163721773424309942169374375458667599328975651280328457513657156432017728850142143e-1+.367113848000010602640169476255219590630924168204659351366479699181164187422158016022324062415744410026591226775869056919593110493001057121221238481153e-1i
+.730264544057956593084694645069675314014989773078675344671802581087149630280706562182563507138199677875850367116852924194550575410042272282733813180533e-1+.626166030006787122302545013900141470972304198050024445201729802797795981682923324255460933565566385022698322068543143401870849985309919733758016403884e-1i
-.424056804875783567847383943691650803283234119797803265002256798035370531559307276246140342169567347405455091637628975131802870027355608445626622166651e-1-.139752605258905059233331534113123352776562633516659722738438677227746270140772098826044183014256656698442281146318321600047474759749596481488225789558e-1i
+.181513249827783457220186171694662909851671280800511139068812637398992509213587952165558622119915435787778870071845856417078926398625889785465668747932e-1-.506017652333852352108811567843616436555017620851049750709962958178888464734616722276096568700599671844576708326609322802861391424334798840596208687494e-1i
-.963174399316352909707111152390243288007020127384962692611838662881325684580758733536166271349258438705498285485396848433792113001628504528080619456000e-2-.236673085842558232697824872284797188392345536613428815559688478841019609910160635963451885863363180815334507784669539730799059694343020833477854218738e-1i
-.816512445393407785795060680761728745166310069465216993552143800170230551338743954360148906362359754849902448647114699284418192936630587213034173508201e-1-.165596569106371463093147883229332904714799482234326305266985221168618501345171096461952714077501588047279857885080538730103917193968662170421185642932e-1i
-.322540409773729012854822115000787275859582704492968199988808625480226054493213785290295284999857856555292903475997499765934086383192937728102162416190e-1-.976435432905622875889765885847505779964929260292806096129453343661846102679916342043528113997994411161203457460691154855630576695170132171100862021702e-1i
-.285659231112023863130821067618685522642634493768404046643858105306538757194393539349618325622736472271342115123904406217142646171354924041849940871938e-1-.108386575529201458215810232794837175605640309743523471079669587153823397062866021593358393929797183728069196199011941181788532527926029274063633735547e0i
-.548950182435129870707354227056970912661110963094998428919473037519940723700979525055898890956401864317416910353274467532206079013983690249479558777829e-1+.371276952287935717822471180478706665927654454064926441859728681888126436439324734183466820900918724166016700041069758807788086992568411362718346243021e-1i
-.200652630447975650492463991843804088401729270022527864614042655567796478577759112395973476873017198770075459327272655771305679482602298275308113443397e-1+.556921362093826751442971700136989169611538025262064316753760164324657365622903570145779419839760943695197230723409878382972196458186357265885191725035e-1i
+.453112198090695398791443472318714504963797498208558919170122629030245002388289770822586755081791361132807494760123159380153675080989870655298733257519e-1-.302830698942193868775436499646569047379781312752571193473511363678436234853059072428083085439209423867766151096251238936394612115390412358041673232628e-1i
+.614478723611643134187887233227438937998952655447516277812655262168813646827795911451738290979061242264387876632843836972901818768883306359107732083405e-1-.845810918845327928571284223904610947652541197679134116213952300456516110622795161701082550730966181803662391754734372183764006418831836820974480745356e-2i
+.177696027926497535690462195001472281300815417600291514757891367655889486737036781774477964089247615635466742648804849371909721022533788637978631526580e-2+.435070849559296276409472342438671505475045842323334356050319356468367159832030078366038960216943822253973813847006635483202566165542883594555858436044e-2i
+.823423332389275468398232556688062342309211810652784087597155967165924750676061511822133165552937064251183015516282643133182259295874128715308738800776e-1-.875249634035893011471060898786716485915825409904774179827914743989067037870404435716543071441277742189754808248784340820629032538337797735797635541135e-2i
+.679513581244644368848545137231557649996698675476103538177654594648197303423003454600763681619983793808356525708780109674371088931980328033943324243203e-1+.500246400129032750492359386415922426003215779117673444254463412273941570073989989127426826595422774399855538601028614412642335009676786142869329738334e-1i
-.465648502798763945657789246394895030779471282728963261719122489462396335145478366530664959155170171094509809885016421507340084190866801957402643635183e-1-.824464347769041619477030218494720345099073580251741583899268641934031651447109660995925980525373483161330243693344860664893610018621418462219828503689e-1i
-.979477158123040647481402130870503571748840005115100731734373399553493891182174458791046005505991985366459902817532131372666503955970039278479318714407e-1-.346841405401277402137029142048915609059815482874551783641792518645157928501358768163418042369524051814823036229429693102689352996780964447872426331154e-1i
-.352888094865519048763766973679112145865150622545819445450805033125947645879532675552785791324800882256868409742203657160677327662860145219178218966307e-1+.131259732443453148288285106436038511039607622198645456689357701877899793525121794279726371315621294665384257266983770075730105036364234583845602813454e-1i
-.240730406796336272095310965097261277510471834482197309844574568060165299609972141357877437763095673623151818807314581886307206369780713993366935189531e-1-.623210540944756439225511598227035590889248375852962927944584246010982149486538669456424812835163081536605227058420554033880053012830713349765905572696e-1i
+.102625093535783252815984918085256149426924007313394442803721515060595282696492774015224098223483965151218181130788562159738746034870874317291718665581e0-.937882244487642507147080038899244763463967824283277199754774064132434120404733673707211952996866841905469722666291099257294175407797980487748427938160e-2i
+.831311554905897218832330316258927407560223152997307744676632368906977224889430582460349133528297735046770604742658867185903723736946355027936244706801e-1+.925658051079499192325958964770813968017213661853795775110032301849061884167596541979844592557390776804824285319731763566155227915049393126495467673427e-1i
-.116473833899251903591762780454923131649498464653163844903046496020770404298280648422651041670556890677894985148694961105442313613127395810948645411316e0+.125815133864748774350029346508503872174333816528867548329588743091303379019357876679162748602764068706522650610676847466989951824454320455245375011043e0i
+.176493042181290573523869250831095150686321425539701455004430628143718022242057866566558814341857800982166923455864250039491343018228624689653375561713e0+.488216295484361546594983635541314429448890446785744934529349349887836774225175812057846454634143658201875483301899044149409678374162683811602630933759e-1i
+.525793913457600020903915475929323904727459465185697729253545403897796068220664997250554001177035368937499169854266692253038704778563175499023607686696e-2-.159161860806612950951596658068027598859824786442624682991753730200935394182343684662856874496618336780971576307171432501534397728545636809550888104272e0i
+.191939744466503195850342818876818700494178061662242865292099277223311442690904653978097413978717430019486713417951018791352796028282795336205489386419e-1-.633097425715697276781871208713877312066559273604082232053497809561909736778550335958673077314526662541919210880870192842569536513109003002734310764590e-2i
+.636692149662038492864670449275051610052091122993725917706026016509626218764720513604541309806953867919613466054129647859282309372601568309888099369974e-2+.780698027827508649052062992900764365937307217938516020465272802370296197626052241706082809011283930435535678440033181992151052852868344743258588300683e-1i
+.937701354626570612528816719718523386956928807479173672036921319552335668191264707656854987723716765781567648950894198099094691512794616327190334279449e-1+.744201143335877259071101224012280459421481461671489216066751537933625851514809534817968112429814158880578139122626708446459313543162351320983989403765e-1i
+.338837687864906761669575115679983121055340187444495275278223619330177752100103726343793519606258164815761030128947006852797998343590177443167255278627e-1+.146388722163144027964804249749656986069955795281575999939875047559576722293792741317053743931769117629229773788107438682666069231291973665834711570536e0i
+.856231822525524654351679389393091445586770900881273303433385575320349440963004230435859673014950055417342211621652217869772947339029536517817883702252e-1-.111321229962198378953209541411414641208597705683268442076592523958044992653950930216312768857329427025074356719972333964414770899567494616844640378535e-1i
-.226449560658965551310994434507135447462448229543027622736941172681085417630422217701472290258581517694877822881301828174531954671554879643190315853307e-1-.298574234997558730336061989677116015625669287969233946272074781124718072198338596215740272246275860537773585574801411341281300737536287065279674669948e-2i
-.340089369796392538594691145055075404041098598371034122929251868806401255290506654840087211706565980596996435281133354137606946754751455131049172190117e-1+.118504850217376568009849261583864354292409877923614526727736639040971142406112292858145008595131984297183084134801898024904963933740807650695524443406e0i
+.610321703859465757632566373439111207956089082026389894845650755593011190819050644643301343979495973671366588978262558631416170803064808604438992419553e-1-.258170386149792384610092185855098642360617161663052542590258562429023796963452717634745598803912062987353312351730548670889804268824930233393363152761e-1i
+.132361491369662567536959380808473095175225887245028512262052848400036144273872788534676012011080744734061836478468380932052406869948370617902376482252e0+.891034101174851417657597050235436203385112179130013354692370186738840179632359127246236317256587538870956961388238183228418657727272537721441716957853e-1i


==> solutions/sicfiducial.84.c.150.txt <==
-.353792923857853974619600999288260122182458080936882808459944457643947901509387809454561473514762013986739427648880726271240605436871484426494929600391e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.803991352000652976408534827936608948752021730851570702028723552287682797741543442395208868602026057491222848962939323402681121354957800185403385516745e-1+.135718811345525970892667034484977654815026330661951941034467405056704750837238853498740757982232949770449159304189271092038638950453839519045825136073e0i
-.331563286371193025263676044499396160870462635585236570474709861326722312997849203402593882713402797713902484573716224245799184947265979183014564355622e-1-.710791565602506612639141970807793454296867667821100832491852330856551060134420590480142525893795835594283611127574004393385659630422566599122199255545e-1i
+.156628291389815291492397568772514818997375239141761845685623567135530055068927870507446211518598992507066608672464032119524077519942194353909030891302e0+.318415273204816671302695450183642076820921773708094455499726463670002187500907178213194258005816909566879906672272606151810988390824536758027211785826e-1i
+.164239022272949040471400311952265060935943687197242557659566570570061620345048950064158344194451580710177975533508575172428032923182290228613243987399e0+.998314097269749099561274358213854120069319696979023235911814131463986715200288473951210540581244202847348453170669155872174690722337735707829457693857e-1i
-.117905835710768063309058617056867290260710937116471553807379929697069113817494085291682279700895654983847898839288129931192097203813487116654954484912e0+.725411806067429739841747090990424109262727275088702777782222869606689980058600529701161840062338471814627175400137890651289736221112531634415004926195e-1i
+.113991455007402487797456137549781612394066945083881341688712029777208724629198366749006121004269720915067395838226270961914824833108458195855225807706e0-.246566711633599892417768603603239735368563162945370853671550168436637492077645795782796581141850638798712465710966559984802700310429797429180500067521e-1i
-.527718482842027120779605297092441857868824514573715059268327838333425916466819942612960462005495389633117429365158350505995775814663803368137543720404e-1-.130284248975073315630145860589928323008039851931464164478911785170102882048899350257313985860955080591680680054645822692897187382463893565150632685975e0i
+.131417570461914758386006599386616750983031645464203145411274416254672825909443530038856334519421769808891374916703289011595166456578172057410101862337e0-.751900826615792550915495434298630973278849375519005017138316780687135342340255887454656567749601912964915670285722153925561018321756077103001766179337e-1i
+.381219556313903388488752094690112504958283531532836833167430865330546095763048120121594735716937790208753768345285134254835894427155283552253021541886e-1-.726781511638656686393939823755143454910232079588164232028110879888023480012378774726832954013632565322237870974637575290205523493637806004378858561291e-1i
+.117711371476739105272614052731335941304280254458685216878583779924894334431048502358842487869727862700933009994287253803965068299923815837961060762042e0+.144091956521759048868754222773861749681023199101733751615567114306687394136914517479387785925113524981551759484349478332807433327312033788706431390455e-1i
+.992318912028550853727501812582213654237966811992696430439178235633104204341059245400563689006001907466423794366028114895784864005801698684248568931850e-1+.108020431368090539927015912943500785085456217568455629816106172215075478806096196221509783892990092481693732573857129819443063732195950845396119597442e0i
+.765943307593650827342866499317179000188880422439697446979539890275221228829836877371826090790295979070162540106110915096764759534188437033447963235470e-1+.205759861332985895501124808058733959504702423500480927244279612557156524622973463978473313227687832087334557009095135954423760430542907304181864770463e-1i
+.342690146324209014223366203992732765682542941746931707790047732065241209726550374192103434653635804758044480081269843089035091966664577718524546287473e-1+.312066012753993938262808408072243449525701874920693989558348869779710048553343241468054724986599084100687064127046720809284404963522218008702026506075e-1i
-.515500146811777891996990911441231858191347151385210269567115096986874158890568503984129229330183342731635192859489181583984472812660025063063774304449e-1-.482431657800215571340304283731833193969746497524945792827407871224801722842583610805537018556977226115314524300021113233358052786690647045255359252947e-1i
-.169289492006482176389033685832667418709812333131516883994542295615091835279032065621831456173579369960790982951215009737702476563794543385655257510961e-1+.108670167768886777781390111134602074243041973040460066297993586911197680802701299696545459175413798819155637844533080552011684801985310944706740300063e0i
-.677671939628060674384114081847434848642065278787950182885913525618949485004684335714222340042380269887222248477433353508378288949792950943319904625236e-1+.994032518606943826790642946200960633394263394248823926307916076438517984278715910022249618522172112599497692252542531169768140174376220732825624524803e-1i
-.526706852604264981113646834133782202777646193778114141488807331937182869425458995892102636896432993260346158281345475343262023004980958409545494632093e-2+.492750888115984919097634337904876345379113584208518644949538937661626689314118023610598291194687647738570697451758418053731773195358305427988378097348e-1i
-.598491401999482717607283573794862485595045388943113358855853648076095489277488381394066609359088521093275877351667184399549148309462923672383004362149e-1-.157130056905912469484922900472364343019780272710596893665069218025625095212651355164331770144624040201030228218184824280992919329757402962845595627817e-2i
+.467988565065172117575414826895878992768368795418238490069073246390747642975359589060089725857816672683797122773490449942309681093403281557822909420809e-1-.132437327485073251042062966900883657518902995337072147887363229394716356923826323546746047594400565976001832085733702657236953993453148361613976878883e0i
+.402072801194717761393612584038558700615251350482063452787819124538956525755507599853102850157294127165768833167426139584312375087404495559073450312302e-2+.600607315729858248543413205729193896467111311516575933657317873495845321049377190382380114827351013139935860618714306189611205223348224879130837437798e-2i
+.666018801177491774774398522743990443753685026805224020430752856734528741233006967293151185395911417706630717706364451145971442521754414031788583229184e-1+.807709187557314449968172442095632559304742815732664183851308624521192826498776727810069981295939706019284955657187003732056012943697414371911122283633e-2i
-.504740611570425077350936980238559895390658948254685058914556476162285111462950872223000665292989547692137943210401887479816784561211104600499360547093e-1+.454359672125558010963127283687682941130100198086552620099226208520801423273272792757471770530694453843813654554116637165901746677977402831737649750418e-2i
-.684099414753495012786165871163894108864553803397966874150482715244024848711060672081650991923226244140225062818194818768694382261339518588119015083986e-1+.424350975771666675094838811239045235564885891717913821592907128244631183957427034191070171352387941750926697837751679577064452032953374131654970451446e-1i
+.176425953277715413905504252824761727515181460694645262058889409628540734091524990829026322918376202793477259376774742315891693469903910508421802736428e-1-.864947137721091713811942859333148313276039648853185320382185675581019672697380450064030111459322542932474941986555351827525283713196737021291094960142e-1i
-.201738035939487026569683217990232308806131875446937717974527438373110063836897762594558033747373292103964001472474338220034776817746122477953147665944e-1-.306458441585546919330065578728871025088041357516926993188235736620575866431548639532804508840739872935545402262182422335295739468239047301255909589129e-1i
+.182741388082648692438124692821672561074064809491783524996693361567508773668464150974006028678049644886577162284590338329847804126287243584041627168761e-1-.394520718949752948685705466039868049211000425338289587368293157420266379216888058563897370417007345790680448850936560531844062570992111583597645044292e-1i
+.840473331825753859705460005922697551144766414879262965789923611250356200468173540600892171324833315511761596040025248191444378756017719330703728089077e-1+.122105551384699662880914000112499807268733756574017263963441788017523250153639347272071171900691337025641490666947054352705775632890890465784657795204e0i
-.142012730732252921734577207931538388000208202011785868102454302218653387254761078692394125176203871902286489548718274867166156512056217598859286160585e-1-.800804911411160777892756752321962012557253988285526897830901923725554658718937001169064961226410108393182381649389601860122487720284222132010618504427e-1i
+.171986855500424904929860803841306336023413096513402266269892853470445289279635328378499975649071292332568449150922559097225561976018767444488245953933e-1+.124038842151413533543676104633772531980252096027104434822164371444806109948049358723707368430514397292321485555586964166739582540984687126988746884553e0i
-.276459833736044746958738106181996649276668966019217005191282277574974590145462056605316911454478291616520022121872592374667370870249446574480221268062e-1+.408386438917803938481928181807419711108095103750222013101776173547049375803943859438370294342378180913495770116581956902638127272013448797237432488927e-2i
-.525171990693333380916592755174127550803765546258642993216486282207723323251149743510011462374913852788053666537606988603579879269855736283301451364850e-1-.590320952683542973684592460673090157043445065712017719605782110555802447746068656932361415175623328743782248504533003394468247142802223007243133170154e-2i
+.229500522778909941238494336017990070356753280145381614483107990632729390361765320001387787014787024545006788910315345405697045530322455500482458602084e-1-.274757931348936677500932965021808641644750607869332568095902952511046321075164559273952985826078360690812708176797650308282318406771964752960425091907e-1i
+.138282707654348835420904621966735877094012657946110640186234065869507997197122264216216491003681861991191893451573853243666486380331228814439986691244e0-.158219976930029256323452333960878457332340983322481494327322548634644713288620867591282945337360976335031525907353193415890579264829704585858152493506e-1i
+.644235506821994232033525622661361344506657367907711544239157129246198771305029542757481275038160194979241677180171212853965979860149975464438315825575e-1-.768534403832868738877928684903326835549897264253052664367451159079621425499063977161277085531614983094814862102819432262272169682873923971714145291252e-1i
+.453846572631817113567736824010100319241626436347863470792488448270522554806803288148238859387236103181821049369679225320485210734973991881055538484153e-1-.248751719618091613685765128791447559960203807174403607494230826170771577923645472713968700090705276175293188644924423470044043011847006642097548128973e0i
-.883656188836420833285666690805961235072681481758948244048607462415881189009541549582506772210679716082550326751530992133728954025288846599002205787275e-1-.879220492545122274359393009988219770905956812669736283987618338505923760099898944342943252203849492583943591257964350062545612680199504539999030363991e-1i
-.800815006710906200035327407713875772660422640994062445653731445848550091946336252665004679824643852924936821603580567183312567718841220736795533743599e-1+.470012052364907012921249153084426340713983483863129596010028612125205218924782692470271240958198313978520225576505037844842393348951206921620797997629e-1i
-.245722505900028320478903992563338228159381641681869457202695761193957216041559114978755091289121768560678774994316641522518026806157262651775832441349e-1-.612032428929652289730165007890907036057747724366109122544992011284597604208696231303432417586977341028441557179680772309918247932597800948320144214152e-1i
-.247283625049299684404594404598962562508432658555805150264241979522443267463989717845804881019610390372332019156967917527069711466567046907831896117878e-1-.546118016807608874471126922292141305725056997932984304744928892725388136560352934480452946517024659297916976891629049233556778452877559234676773893504e-1i
+.880928567378516853042358644611530396452865748854567997444310179712425295806083926651696322119795140788953746271406586421464821115421821395602107475034e-1-.317353452606963249292148993513086013374869013507070626920504763785538565642650637236317554969862962995584389901095898655987514750903603350144080660688e-1i
-.116484903439558092148457449106333087586022038943213412870311881310539138383596654207287385350576156622886490747470786075011900734315810960163614695312e-1+.583816117336575894335084333041394403601109500613492756408918733695468383712075194103523960957162436386604783886754197663953372302459923642109538750907e-1i
+.483299083102259251417503680890883070089787956002412918439718272780822883653717992006540869700410743308184880989851558864749085359239711567353779512464e-1-.748884051305800779901278946760887861096915596346185988806613600277812186841042749876825946434862650300179369543620309388956572640956837622342055641265e-1i
+.835161544796400064033886239140325103454204160662988200441734106749512580525027636121970876903678624336369702418269765157907442491002811777492369894395e-1-.674191321311796681685703896108262438489445885880512489300485628240069646225663436000542716858953021801120925638581026595704165297206782570785356493619e-1i
+.183800742021884296943918460082730069481545510876582717574873732052264372635632938430876604495418075905085851370637908053093076014906081561972971261707e-1-.215836638544390136059048976646684569924951385412917909809040123818747968746166482718768982288530368469657138926519635879717800690011430070507784836673e-1i
-.970369514343357577590518754975594992302336070458290228344353764916368672371632129153273659367481916551202370579427271826145248176300060625599892346243e-1-.258714056890995471565923665935414500322316199247759320791245990693854190593498911776450019691567985637561837622210306079724225076513296451674195217738e-1i
-.739768801191615055903374456021123594916148248472572426249881858317061532282452249842018767699084819927849184042763710622781149851890144469090491183852e-1+.104171160402742009201569087975280314396972914529498503723452088838093245043894695677088762886528851071076138864001441071119635429475130795370192962404e0i
-.152827625071930434150922665787211703101076146452055270920487310164504621331936388348819844187559732124014057543250372790467842290878921905010688937659e0-.593572174116692842794841045942783632568237049053516768408157377637275696304326489357834801112152325538349183776230319622760290742771393433802504645883e-2i
+.277921616931922425702337878146606589320286884630039473091602121529025289073782456697247662228051188077871377649490069472761039272697393816237435575597e-1-.716817666805796949215224603153196562508234503746057522411115084946565976224207574446277310361420353599028466787398835102894577296058429821869610574358e-1i
+.680538428649258685788906107115467717165471527887515492896658118955318979109298660243806557060075698271566687109218709947856026483701403837453198947642e-1+.116468564458030027593494121372865404144251241940406636502118869793121715959968142920433404672228899765650209629967711064393723144396489932331103888416e0i
+.878184372677692107718410599871786254058215058812735672992097651498415900045396893445367566699410564433638846776875256465470211651604348086565050867198e-1+.725215749636336367750906297559253602978931410191370593138703538883721614490954073303070607387777549138468463790822871666561286353569305309901853611649e-2i
+.209402578300327167718234902651293659516132686226809385158284841485163713206935212894394029468673504463971403082688661469947682867245774196353721708758e-1+.536083023818636656983666717507537830779545164285673398074540904743895711540495707959064167828879454199650172574837394541801146235047341744854756142762e-1i
+.785651952249036392377806355033146047937822777676112360770808387606483640133960064752980645664536964805290169107708531262359009252204470125526735316176e-1+.108752893550272069103075788076127911181974851196117334283759002709905791541120269724414911871069519583599577303738023355399661809287926264794907855812e0i
+.583704507675096937123157095411313438142993732082492890485567262716061642778718710973375115891054031977509390325911770116934930695871426191142018718975e-1-.325575962958547481048598624464948693248895399714083779174272281678697914573370962166722450096462342912228255429971855828506590094954112429771125181885e-1i
+.507543619620385018408076140077351520968593961300165738359008718721984162524925503949142532232051543563253114852232304322983709080228097255082003003009e-2-.467250465258907921843644005466447608889897256798891055942125560481534186824274211751678988790531419658562806552258877370442073498874184519615138774226e-2i
+.123463837862730095560811023399306235740205815465917701391510424022798420650388100629448337916773337234967029545714500892471513252124467594205886390788e0+.265536580725074800039038511298708175392243195207301831908070208957590316362453560917759288666281809427792772398755179732983261163751234074576820074187e-1i
+.138913272011898453333303650773719617851007742513356732615266886284987463540727265023703778553715433068270911266653216689588245086139353152793149109498e0+.411250692649473861114552285240101189015148957194921390973190646727425647005863663888075314027360218838214335863954842817155150804443789518145240784125e-1i
+.146944388710711320586836533685013796686414575893704882667993662755104617952742496352159097420740896337575949567728060360561731490071349181085802657755e-1+.157740083954964685747113443146235797579303586923256118943573877068754507580917876001275048342817676090154438838289283606005208381972431935301234973732e-1i
-.124404293260665207001631596562869711800260649228995787855786298840894486866397101930631449656632371496586491240948830539259964460868094971411524549554e0+.834208487290871070680298733532838969978125318231227883004822139977170265832347233582908103782416589214281676722815498887978661144733230862073352458593e-1i
-.264266952067574726373248160791226327787558054013953439817756782535065781742248166443680076057917426964313555795048770255736117349845794100113764046666e-1-.626212182501444523401012314474729829496600267391227526352804471660180322051391932886866554583934527397260021793700817628529031557364244158053976198737e-1i
-.273398126972387498235364795770272287841413829765628904336044580980739537876360262568103616978515465442505216834870002479823595979692954779022163959001e-1-.100699316074680589066679728592682798932542912149851970348416514693870735565033011672431057126049021978867258628520434581519966184449930393873390626247e0i
+.227467592595074344824068474910994814823427411935759477118848805260580857337384437893497237301544325762026452269958224710274046907517779645728064872500e-1+.557757005146042342200908675921851619763637546236504170665483460293666897652804699803558900493130929532795131071596698574678520798070039424497744551218e-1i
-.795319182569961861779308108862406747197163485153957308619637760122073446217614462604250798818150539305962357471129491969288204962711176149806217024355e-1-.339376946210187944888424196516273299413533854903133947295561592086531053305059937364873648515298259014611085237117203015150909898340809258638257864193e-1i
-.175155583184629147072191180516908459389176478512087049968845897881726712257938128767514193151176841965320393219608024117450644434614574548614176415151e0-.848223605027674089726042884520626283971568801026318791727150121396779699264190877662093442036326899338360042386892386988160571082539024652711109654974e-1i
-.239785619161421487488857471292448770719754248681294284096430342371327261700751572021270293051106967628982341259103472916921634417332416422814418344674e-1+.249118768563377020235593145639634485035496135703225366163855226813700153132296044085948878045172007631810373982895176010260905099408793580378002861854e-1i
-.200848231001965692758163677018430804558394258498894299986564984172755887846213792546709651995680139011884460955411483026206229451598811425020470287314e-1+.248914192667630041302461801361081783552352265250381348199314187466473904353154047864001830733558558958123270334649223933815744581203114574358237222450e-1i
+.444618500533002780493560332676347938297441583938822046613398899107923116552326370282152980090028441119605820041455316485122048461278160234969957875496e-2-.112137901735334194339870547611411514945656837552674714859492223717364082745151619302003727509554552722192424307865483834793266931996619184944086654384e-1i
-.550361540231527609393427885231940996270720806181192151728659208486811793972131673659553097891033130700299649667164947488774856595766323750787675351335e-1-.471744021411554859248355190561141893996028752382090523169310898120147675548763448108691067834616213415546518722575563483428597652888930426127302691302e-1i
-.722590660067368570356012356954138983010664709332892789135839341689677112547009637678880760928788066294525732570977925515105585237996047277011688295823e-1+.100526898347300620854119903448104658160783507452210066181462103424391202505105449520766967477516300150466716342906254114321787144074170504228551767754e0i
-.180352889501198202311329870264546217426523404594142149344623230505005386543625765407736741078198247162788994837022782896772989050028764606448621387573e0-.219093174615172206724543515988884207403815532489544687129440525591934069229876938477210064123790780729234262120892076757361678291417226342880311567676e-1i
-.578320782427112069556512434456688749991301638493848521358701380446759088321906663550017489780090493158838033554923677428419040044831596634318500679551e-1+.139655997769894579714830935780324444660431824531603151064316643265351616155366485701716249981021773104254366184904974956475990814913031700445650658285e0i
-.968948668273190087461599999822381049773908613975325833635740771847162578782547267262239689228226425720922650526878946146161753958382205046541542982704e-1-.984793490859866461363286496578652106430685714499296221838233280993303580152204021684277131259425608029115498775881066776613577276008069291916730071782e-1i
+.425877167706479765722527314839252063329973036309535988958601988800576893836907459375780233766825235554137134883997387687539874925787184760378163104063e-1+.459009960144350305721504081950680655395586035929269950820058068932394668251828694263752823294407792816234715202522732496239066452091389501534672716217e-1i
+.576814393766558280390816480414476182243762757753010778377511236133479734763889293686514710455281829766765072924525144599108254515585293757661493756986e-2+.208512459809573440315772820071953112722205921970853593510095231163979996497871224507952193856853173465679850309324520171311707434884468996181133159980e0i
+.226093931902120383587398768642629084208186068666054090064435520855970034470811626885367586740655204889553800070484818037440080342787612914387017984565e-1-.115604900414219365294415822655252583616362882418381043126051827847178610690970110253025403329439366617463404489210631330565804764391676499368907502418e0i
+.195279341963965231740659446273418026707735662111190083020416955244071414130834478365045030099775246694280185253880084393177662667093163405078519289481e-2+.593961536691036966784070567559978285715705850589963873936977340711267488760271630117187181815049104372412373658669750377280322090787938439326437952183e-1i
-.144776451359173724862606121959842414022717182210781650542257524975335948575667148485031575093407979833757745734448061009651595736243330393488066254328e-1-.841506844341835046825498781393117132102423636736937909255781902340841630085442116523001625557563966776514560909520007671763592250221956038814767402009e-1i
+.101611082156760561955637177673609865279419259945395849999909364904624246502098336268099589328939364750252699292177967523788563444928540514872857973786e-1-.256825100426193279329945524835434914598371562910636410449923590105379538478975848587750950980696645881174747202241617256248303543419778470417168781641e-1i
+.167275018342698973260126251035446167545935351241050380664109920438364853031800356796891044344858312923745674411706533959696207538931372689867400816559e0-.778260530740500437712519754588089862838395012767011625354817362733358279055133738690741938572155824661114054983614227090539195924527606554136589763437e-1i
-.782721974396517796482009180406072885571330616970537597411381132907974266415434507759525398026934499550351964986816980157094830685144217998437990350772e-1-.353322690214810963097030555953923176108235827533204990582053558117850301058541706721100721504185887091018698673337957197195645852922929631744084680989e-1i
+.655775905088188336328238344500264849593059191797035624445879072407515851892401622489070340706776092893162365748571303647272605857543502159522690283599e-1+.318001355935256532208886106102758541576561707318530945239614166859036002748254421754678275574257899436009803213608178399350542942172245644017563044312e-1i
-.256390374716651242339715893695552903048019061318780346377051974848465212518351571601485931801908575508456961172071120094448064113453236644800429747695e-2+.217205090498025876664396173951616817489148499490879489384497373041181330700132129622242598644371437817351640415516221573256620539775786786876922097670e-1i
-.140611898240860353734924351007072158358557203143798210729461837625951635448192320528895285490296920513957950670429225012918196257779056708431537984689e0+.139640698388771888237669097691307465193118953887250798032971011267699647872594984213377000490051733678754882023401109562592951413950326627733285216673e0i
-.276944605864760360460483395526959342064461717373000634729950499943982547959326080778943841562683342958826047229777835898127060485295947731744122687831e-1-.694643186664765312377842996479619151937895720105071276336181589202377861826400395571704374414091251002506865057720163150970415425544408899328817192750e-2i


==> solutions/sicfiducial.84.d.150.txt <==
-.688797997510317456441343840670130253324835535216399081591953959857764030471864488983827165338441227622115368507593499358620819972361741897048774621086e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.120756033036969895977225826437820330468003341130653605744311966759548792054769383204376509326138874340934848663345914988445781561664945656390964916696e0-.501047184842302237455406082744663526214967751497888343683887115636618765552238308621098588922990763153443009174745458696971460638276576535072878705194e-1i
+.534924046648456576003143781846648940779678983222562470205684233350980309648591317811190143561449881743392331457675169699249696612410354237022281337752e-1+.217617924630404295029318507396917302742936362470947504743912819627183249860335036218703889937016940374287299165643230496092418922427091352273114595944e-1i
-.961344932591542722630356774601557514720269097882111351509596446099532439333355379361080254497857142219786439093054150353995388094060340024243386701215e-1-.560504146955467148228127164548043739881884693100653695109430412922024310064009191887929818285761580188828299588162429084379111158155006610943045291040e-1i
-.547113316770548795927806859917875670023781091948932642295860388348856269625647198419190667555749319376206282697556958476082001373981204070140947769255e-1+.149827055943153535177946220151021270851194620759699696230756131755835274691738788182469662200352217533269534643914642142923078106010596450820605498953e-1i
-.879753486374493857671969277027520000737077629744091294550893639734447587955293504373115470154468506045499530897484833900218507498549044176236038347056e-1-.107326867641071899209150824402784185613326541379341408504312074368367249402576942232080302544146424972783852654154100264164840230424831443958815548002e0i
-.927428560751990129610571330512722532478517333813184916247199056262868827847194001603499771896158761242949092463456599115327271405106693783496867783667e-1-.222572590762348488783661005532000799525152052159391675643118834346376910665872032723560973565683908097540168435131802654566416493858407217340205254260e-2i
-.195740082953265046234836776523337529787983947268400571330621413801149853796975220261927450205285471273404534005189945633080368003598166696560916468091e-1+.161762352451911099399399781142259049974062924954777948159896475308445807814514267755921792727293025035152711239803721631068744008234333880188518809978e0i
+.561912748882086504857075550391404520160594003015631923875877343886069193251352518045425300480997001767425873923606731939071168481729722590213460061560e-1-.106789366816912589431063883048571919101960219291765142509426072015721278040835476366537048017234081909416027193258823059352696789853198653316336276762e-1i
-.499930366300802162453443792659651531674725621557097395005144039878283948140157069361134589154215039023320166419634383868010070006805780011354168282930e-1+.818607685286729749799678600911965353208221673506512422376274376385780185855728378580131471294729344889892072062527363200847557289473292429001322213940e-1i
+.169388833999301743621410705834689214923854842588084181615678134076524070617460400891713090903797966025371680841941531349829974633136710954140661642879e-1+.888586461343320036003930830450465427530712976698605157781144407575974507484464718524593429502863916681731808805650225219989804794007620270113967659994e-1i
+.424377751573882692722879098562534541844940580776107524281554736945319451154958816523778572424003767099015760027172850125343009743671144661120850174497e-1+.211090761448461587420781332623906996919579078325347767490756931821734242541262833644809049437007334415452470598352719162228475211327991970858363392469e-1i
+.115927739758004288965520235960419022252102711612269925965021821178421750881956011426880061644687292699712758077289729277660634187471218246395939230088e0-.714021332970697010571443600382107664106293083814987485411116803816569655413912420867761565999670108338827291054108465841502193762459122255073419260966e-1i
-.351030660966037665820732209337261041861751952848399699626473744029197845503080350448231397799588034403033636880900495357032080496505879771682773966264e-1+.473123748323839254039480706724140036823908424960815914076766765923043064150891196454173545744125637358314947092573907037049026699221514233026852887086e-1i
-.306325826579546758770776180175602542685580303740469488191474426365457301688808278470823966997439499449056644274832802428340344329219092409180771787162e-1-.251337688158041217318662547414129575537425604070938376666979508035745480497950008792908316594146561981406336976752333729832027156993146618086390791190e-1i
-.134347663051884820668449592941549166679229069710934813744885270101531811062176395173481183988126042902331599350503490192432951903075455322353048624002e-1-.504959105425753168509308609759693276039101125350558056951858150702842999555659917550049159365252711290426425221004959944737341094054204712491686922498e-1i
-.407563153529748163366132993602210486155224232922817450847530616846697815036502802404207101543432939232537504927235797316965604276872261556256504219992e-1+.584386407818073215306202761218761224119683459922546315066012955675295312724292312023739270571265544950906511260156541990541947791958895864131442572609e-1i
+.698982333288431319147266849818951517107409783053791220003534214108960691169314516147074552894667450750689866971580399812704236191712257644529522799777e-1+.191457911938378125423137135889134789511524971729020913358315090768207382305564787506760024203509446940725645016632963857618012734428385047121796971172e-1i
-.411040765357545975349466604101790593583491779764301203952047436420492657574840377913402721573785339663632337704092693563182145367444120037560006643379e-1+.980128147788604934786001776400825366576360323228883307881623839572524751987519764602497181938706588058840132549036048044081676637570201793677846700058e-1i
+.743079627514757933898599798939969676300309696864232151279370298061964516185746848552847942160992434592590859560816988249082625546193933885958521322670e-1+.168199615069495825340024864270001771944260071341777403492763290356036227911911588118327781226215831697314166576985836586001460267616413406286188106819e-1i
-.120155640625827369230101601468323831981523986366750217732709363621251227351302370654182043855050668805308082752732081015825636622314495495896921654132e0+.388046425218748111678929573355205170889940353117993312710924135424098961214950450383063832392594715347538389906690894268770632467680184063228829330232e-1i
-.875791835337234223406212272866348302366549695379550863125060984494479211261738626206308658877488159564211235276035802415037481953574923863760930481308e-1-.177976049151824952518219194521233072647008693555517711680803640508340749710019331059420514613034205217663728353737440149224127428642302854276084593221e-1i
+.645229796401404210262446177251098096836642856285929297186173642903365213918570969009911472658080191436067909693718902552192635253997203373194549987236e-2+.152969107475535533531100696866533159368554731715625587529843074367960562006034296694093862890902298181006570449213219560586703334190513747779643214107e0i
-.865966275914667509743454839418074633716095149573785631070055468467216178712481100447649592806764112990208844291913419235158864444192787963198278390999e-1-.650882651850378965786115136372120453314167661236478480328098532639389367581624893407401799950005245668481222935743225622803828157761249955260247092071e-1i
+.865970664395189585535537269262563841939801443036970898899660419060897799935725287220153880221245386065373811200449722116864635386420634990505949659309e-1+.732684662853543153136936738842603040325768484737381637810070121879909322327307533078080866133230800697752843701805298273169044719096249909383756653699e-2i
+.143402443665557132511693399832435703503137324049124903701102120082506416964436467938234595037871952073966329395194134089982758888212571501310930678967e0-.508934434585840745628729802981826937139678836397009283077987912416184790637581442546839455358557819610199736726746098000921330610937386881055407371920e-1i
-.595322136085008436362449238902544088854166363512329045188473032525064120930169257023783398530431416309788906376863512730224644286839078784879960517744e-1+.808463803858898233077591237053523046583163202526492192078751118005509552531689126233939343562831697463074221034785383786421779702911756843653370659472e-1i
+.739285966479158100908856788191460698215670013999163919509046303992632632834890247139589210668875658578857211262108555946212115830112734146285552249453e-1-.479289779921794480129921555171345595151839689370965794833850361566024846704689788794049057736647413989102022550942485630736997799822467565564512793261e-1i
+.570728453289221699893764305946797975124546858598309512036163659382664715951746706684551299795621212940137603798538792767841471682711126338282704984836e-1-.512427450863062827614679639480369727482711256493332431934756257926836244217699614864593872081483104723382174045122634836076107272725177037091753766182e-1i
-.194511587794429952261121249189837647499152256059853631885754190944867567477132725772485870015942990429486697532678967788158310027731611877707996131079e0-.840113288209166252222795662830128722069363704613445300707039687291151056924073921252867762963764807637012210753032635012484945087653225383402122508852e-1i
-.854854427979378910254557170372673828301641721353873852610718379258435530449438169142208488404132384427024546449414132461758072159451906179048663075414e-1-.309022784719373878463065498484193759027525613490450974206809377766417492840340880336574382704802066444520347576594222440495178758789375638314172691414e-1i
+.808381675015777352637915549375460215128827253947704384102114724053831571754282087574145611289757005272902733010453047341282592090953845388223143221857e-3-.779833859787268761979130770026955736200574076572249850787034798861453393468236337406253309016587192334255549725410903471874174306311261703655382663871e-1i
+.714608510410733603492699493916325472683630543566357071469602552750529709869069899393215211238770639001111398104895559398933050860151193661921687312291e-1+.784298196630300657303879963507387214216756849050400058680434086635408084609973333641475130748143189357385352276609507648164793974326758629719844577279e-2i
+.661629727815855369361876708352816971190934618252250454982726837505892447552978510941096947907576960148679070201566745255319494758925455699925903729534e-2+.997359293922645989935050850306386920000046664941892834798220663912324815026724852261576698058770068405796721244851304335687463617034120884585305992789e-1i
-.551441119540061687683715604765392981469277424737804766469198328558031422091743899002628971356562427403524215745516371796313632163898014959356264838569e-1+.435205344867797952710784681863860420917810587311196320782553137852821875953885751263100543272246388774340919508418138158848960344236452739318342453427e-1i
+.595068957211121729359389397941293885723540604470817826360945506731354839954551733290982182247105252778090610447431444598008358977777120587309361165946e-1+.143553998130666287354776632771784373077024095711426018090317408783357943178521585102978332238776351855398259504858023475188263538699157355734017014073e0i
-.132342469150824796483038030318059252447198795298257237263312667052049711695564595124472045367609329366833126867239034259782469433986063088676152036636e-2-.262664398678454990651930263042748044964932348711085243908242872470995819753418560004498386927299536715643235709808123445627256015233441957643871065691e-1i
-.225316347987394634898742261807819512935396312737053756301440700997782527817415174385330148460109171858491457222455986641549413787536180312373537444538e-1+.483289472042796148641524602892174574080436948967334951240851344538314211065626936501540098943768662325295241281035423016215756906135192009333779062871e-1i
+.198016459001107310422355568765616832469479509536927331639711256477387725477367570008571312010923960121070351427000550988790311217057796576281448149126e-1+.270982091510423116177194686414756874121962213881997849540725688450788981230658249316782192779479464113039164546263120778958054512809020867395706372043e-1i
-.208544924133125741565239902344120208789543156942166147633239049292318634525803594149278782849639966993106629821404406734325359307399759861740819562216e-1-.597954880631317740648698118152133938016039667248564518904673823808573872972805848645467741623966582341402412672763357167010297475550698313254350296127e-2i
-.390778599982935592362293440482482881975368073344265339281505062737927720806120291003451425023692618748767819652322644867713420713996201379256641701251e-1-.691526266689076885036516072368533598766184955849703874554148696557392259481519444067039834524992062136815205896056358779184789682785057918517795379927e-1i
+.145580777140376534981945004545861048820923154730998705108641386298614428093014034367091840760686567162622946573320417770607578108779793378177516961772e0+.423975848130052184182517900592812458644920558607597945231679637231196073556931576283888299768676268436222235182813143189373173765007885235742225299327e-1i
+.431968132036177614991886681253404148095412918779183194252896224892415129517047422289548973260119132155027125014160218649246376234121931630629163909199e-1-.264271094468511551641724954955361572000467276642844642139882628901407202415398171040355941888686014217802553955325943790592753953160761380252395939468e-1i
-.442775679475445460909622653374115220226033783800289750108397242269935711294932926644375654727270419808381820538287098020227712260864960947394382675369e-2-.253480578112385004801192670929678274905465556568251229383107683470547906606613454852920432288995228549240402169992164767039463216984926031860586012730e-1i
-.105376774930195514153604945170454892324010982238059695550328744680808741189281069681611208102682642422098397967204465420739311549848383536228898287951e-1-.466069112737609147024920990236091509047842432820823423494944968571442413060006876291249583363729002284909826715963524600299566554754305762612437908748e-1i
+.196447760282531216134707396136546411928731503941519308917673158425192653268751061000867547252282045214931940489828529199289945988575973961223831898472e0+.117185635413239296113796457282117669508380393703646763886240838179462995669491436506693511555790947689311795630123724506291931231947317776304695501201e0i
-.772178967806798723520541561219482016325598800862575163201150991714592354712269299599544419152909136200661060196950212520271001483063273743746651934982e-1-.533106990816743748688962511791018730784377098377476475160952333329842676806400331963224913226990667729091058243608811492509341459815606544996425279045e-1i
-.535165261851711343871737787418605940011557205376520092400692809408615212221007104256551102017579041130166649973225998429671771204317953635888388670361e-1-.512366582442662127924595356851629879272429739455429869624487683640169211060702409711475874665361990036728072227713023593298049959921339406993718075663e-1i
+.710647592770922044658340432615802649397707906667123783262349693936892365138971000620174519041570141851552510575077205562868594190072242664274244076377e-1-.676979082230911814088403978858486914602923857272076195430087712280057553069595874445863269494254342472550244075998660668480910158615565339500137541661e-1i
+.261332968077831517358714065859026400603066414500899477867094004725348194585668247883573559134951587366610750476308356561321516855491961250611615024973e-1-.125995815628017887393881012346569437065551053306114125806964834091208974618909157303320724869461722793447142487150867159678596890037909437632267940427e0i
-.493297013563423453646681972806477498300686407542978843175335278138153072326395875629683922489042293194457457876234397109869561340700387987551071199739e-1-.443105178446371926251557949546395495026165207094420704352231398348911319993631747062386250166645149138963689642107049737346160247949140378299288976143e-1i
+.529289382614634207840654671757259021788581160530339172582750867989229276485689333511502062083728311958464189637620001456960199248197587884893145603579e-1-.867197089634831375515266546241812507118714414820428920351350568461460441337298179962129947996033908628722081069629735859911447271744876990134398603163e-1i
+.120851295545148038108308042930994023800384235129741543203023297283453984425336437604867130375267192852267180862704152752571248400485030601237574566251e0+.716609123936841532529266752412018219169384025624273184402613826500244781664180533278366478142777809606337046590699482970120106057957977380762491830147e-1i
+.860739690561116678877179631465899723279650804709519442040684668716178782785463530700104999857389604971785687138399127639003466879130875644151529396748e-1+.779368933716706616639941130594707264944343190730370655381420077512504460270256154989345036916948400820718547358221423425503289632142064785826082432995e-2i
+.106416146434325201459913017080323032269659983134918330965906709138071933615164856291868071509095254816044586497060484263058633126768816337696189966864e0+.446030006732682141906808978939664834187212947386341912268780854408282442097285707136619351731497497904724116518522098074303518236033845267577110931762e-1i
-.131698026446421809953442172026962889635976193456528013341202900120004569757483364774533230211419244438373986472550149271322122747061982011693529255663e-1+.369714657349712382954914965409368617846409502725981548174440352182121111916569568365838271551305581817090901349309474556247166438843692403588482825383e-1i
+.476116405115287684696984532456582381409585531901096203178325568806958231666752044056707249907545860043412834455952705055940047174146001616150096178368e-1+.716675891579109865394276427589963306673399470992517506565475753335634859151068180406076963497063890457854614299456276686807660189883226213145657595505e-1i
-.247324118248542398725181609573694847517781156621413251145930570580367588287087013415397290840170502788680665498373497847289818875620002027431703462829e-1+.101380016230161150384577260271194519790033357144426889721853925561732036397764848803690637872448544825978957231440101641586157676369578979777424360960e0i
+.159863303005989952081176008204554743219164904876637154010306687140969511270941805640435282858515177037960775211976240992184213296290214022730887721208e-1-.119194746230658227931527499395062829992955256419350881282418864940074661795608719306223901217855145113764280706087936724073909442782654008169557954965e0i
+.386657848216910304249874490584734528245757630724263836143758271406247555785690495443858711576959467593486673367570791956352366473354865892435957909817e-2+.161442732264501515753735485139757045314615161116512513990394134221789220986973213595307358994977389446068396110618309160386621954340867157953469182743e0i
+.124779481427911008468615807932796445763147372647388389053409613841149993188078931614390082857843236713314079612052549006039582280121441078097573840317e0+.970527002979571658763243077914363279962374799687192378540879150240726926205373530400008220515128593285120411673809481349828901786175120867764649333321e-1i
+.118509977091270536418255967897097465673923646497713878244657814404631239797362125205527350499635828952249408983859501913885429901452526130172673428951e-1+.257602550478295539316545643955953798094132738769789173898864888267879616996286945594837987883067591051285373881771220342244704591318796561189845084625e-1i
-.109595481449860488800170295134938696358482855330319185200811714106612529152164255245504213834026385677192517145730965021939802996959408651696972532711e-1-.498442241847570798316221257354096263914468283383496986434530989395715911045405205975612881290649724426798126407161452056973599727686351338141517520825e-1i
-.158764784012920514640559759062331793410256530655212104619550222346600014821543402060811693720206325915172710432301854085043012798555486800309470408206e0-.123079745242355948892640361124447769693296464819691959174561708440864780972986600704510279227529456194631259090282177925403203296060737431208999587416e-1i
+.249436810440502038399282994645258321211879534906986384994060684049653000030441848736649972905232621633093726342190951542999250330726346628427449604521e-2+.789811484794624043870176409199971993035115791651145831174953738654425438563846698622174742837372046390952653436916085452853311521779418834790932699786e-2i
+.283974746408192330077172167105474594354008879753663059274531008272250931867895522204151006319490357527985747433728406797123272642063692008468855896781e-1-.963861199628104413753503624047770221743023081318522472335423144882688212736378151201383402738773953411284984374670462035834560541627064798214840340391e-1i
+.680268707244718809641045505138413962429524710696993174328256217696303537384864507820208042243460321617813737223536870747518256360599869085019739538600e-1-.961754439879751595456839343163219227717029186400242641282181299677883722401316877927005465559483096386106369301613597823979143695342440911573529205929e-1i
+.199496410379147173480344255602242915309729983921020044517446077725285119343823654641900105027070082083946208367824575075537307606279390697150715118355e-1+.685552408909826146498500151516330398903759695354712558930132915056767043664525097704078991641394249133673291275394851192879907036102004973100877113073e-1i
+.169550479629865563438475625421371241332750687819039903439768618362717562023232427893664384989478945188215581366479629590365176121778756387141052955870e-1+.300577695278473327525367396336376789442405453334770283618605462464480312959566232908854330917616472217721783329691312301543311876895130920043228000602e-2i
-.434470211866745876509651556733457945978761261196163554488016230805093537529389329425451325950683490507294376874419134850554107227556449162812264342926e-1+.435269904689378275545141022258498535586327184053159694999094406932530858713101836742700135001227961537985811684391179380680316066749950495617373484734e-1i
-.170386069521265903596993955580224221799564936179164781014718097379139483867291711658374146073345586950357846943926415400646319399219417013426096451215e0+.133632306761255391573060562480962380239656085154377600749248645705062281110179398047758498468456641012719672021990336326882580602854239734055189720038e-1i
+.175873051373194394406765326286084156124000176085225827059700671064936013325811575429318606956938101638978122903033987540420148828336645507115463513788e-1-.146784630433995068315244304860145747957750410185502214004161621279230559737554557213895175230392452832776781145477800948157288343890719078688218565125e0i
+.147873596053815054093372764026803894554459801013486985675930300376411136046361766298466978419144766993230172721836631223226735110695290554832378042300e0-.196606182444332113747267951568918869154753102554751714345220067153031107044548544671734756714274858736748741660085164234659318248042957444584152414100e0i
+.791672589070293301981975431979815655923990005238515410133755985564992384887339495745011107516238258634219887652025667079207412097884517851862409517845e-1+.109691906727060882174753576343137146234607579512507348696012078589845266805874254673287024871566526952997659371506084010143708927004097988633202207332e0i
+.848308979565805253290365639564373293416025993269071352663754222928057817208413971714128742043544009156161024669771429335974917957258548868911820686295e-1+.950775442640223805269294301085106984428257287876336380557780580841859186706061191236488175404173329670353929619847977634471080659295040777201022255680e-1i
+.752672411045416332894931557636588321435675125754788716067648922740284816854744337942881871363054096881328764793535442377421100864868872952082836204057e-1-.139402707850713434364172651863432798591836817313322022872262311152353886493570097412869929485997837399972657126429184876159146102715427045530298260509e0i
-.110946347289838916538029218872122259311398259229753908840723767710931085898475953562698309100943950528487368560164256923260784461612138645617414452627e-1-.256273223931817193693312011481906857912949143613974854409318052695553504558092249796405277468232504275635097417407930425090034279268700989510888649333e-1i
-.158156667785218424483839893066884007092844210467831308263652245011674716532546844490318449095816156561725903890631013860127396003709350315725940050446e-1-.138459422391170933942412486040047512764659799850945295625260694215239986886124036135363244766816665925700676501152921710061277475912434986170632631739e0i
+.664396294680321152184704956848451914811574346380324289762937494929236472227519599126118954307366166790112339645878851209879160810478031468585358794918e-1-.193970663171629350948355636226198866868013559580166954487336496457828662173090933654893790796766311691584191723961223620332179303596990119748081460349e-1i
-.223427136399369769143625629736824750630851697740071877087460191058093192937491482855605027167008678622631373821001445294268539559937791292987898118609e-1+.840777950464091810896639898966362119055581390063686306830117369139214470858808937271564465906126360871819421138873823340090993656225906787847507957315e-2i
+.214692229872429833069599797964482286282145103884262911158309539533190307611210620000042352230370009709196285371245991628048667060836441061231321693573e0-.279074448508391920396868937202368744756046345822846492364199728153322705361524113344560063528256928047893603416486519336458247767360815072834084643559e-1i
+.224928873862337392663210947711529856772545095970595369492352239219187469506832146980140932895714479342048560683953908652945420639591516241774637136120e-1+.135540422805540968859383611177728296508019374694652790194748939038158297893605704790209984289696181396566342958007287832684764079307094636390043882417e0i
-.686397696664489038062556366364495244871633596441052442447203219798107966798700012955941607034580045077309273963154265286428594826432011744097474768423e-1+.312697048870992243392213097921437579133256767379474258020677131344532736032104153876444209445406099348693600801753503633528958659898273233533613439810e-1i
+.169500645505173107520017784080897832122674096636626221566779335158172910055784061178484407083506214802086781000663511685812057491641778646704860943981e-1+.854578547980265861805438895875714715105076338665775851597804981841287742755530689582509673240922760405142059610620309267140439244878782808118451844557e-1i


==> solutions/sicfiducial.84.e.150.txt <==
+.482527969523634613195059411637728579709010379724714163249783522723648938170134312922671827748873201549961607698434639090798471103834106882800856912046e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.711273154136196558999493709264009459187217270323447691705406920045900727603811341849617890032319509290051088818755295525338362568499215737535243657090e-3+.147846098267099020510294960523161951869844736151756427352531987830489862094936282396042670309209710431581588338277054751151417775811781346338891271123e0i
-.547281788549753854573359065869657001191971805036637138478473364484675315005535994249323489474973453532475000376531075093041977498161197837123902126345e-1-.952038343647442477856172657243807737668891208235706820325207960166272442748628469687518224384191277949096562744652606190943739622094689823580647610581e-1i
-.163208029198338810305108949750520215613162366688386748900252411210727600130306046854839972949088504291011522317204594505882935423908096044922719248149e-1+.835511851968890256380212434070852425402581595162729931530149536631651028852932963310874484233082054461513149176215705554514446244620808569291169903521e-1i
-.941323511742508488144001519516656129773293685978297497249950973511894246448103081375507213752595395504373542587181185679267603133270055946520695458078e-1-.661250052558426021669924760597173191701338651834690644951759324763605001533606718282639620424240877843212343965049823190915498431420581399112079329684e-1i
+.490987210543405627913473804497811556191111305978378379958650975235547433722135589584293628147587881235686931131438874618188165224634422957255137617087e-1+.371441191493676551191166039143443382928678415565609993018341027581601359482464429657720193519764626580896969389897351948904670556036547610758136239794e-1i
-.780930457650461795077366082175747801038207970876013930704181760520386555027431473773762827779671810251372322407348295538998662435293442925223477785499e-1+.104618877847170650406066973996290194432572054812176079534372074482615119824227020275331635594635183551884983996832142879648955084864897937945806307475e0i
+.911607949185005232210251643841899690238932722660109787799582794923339115144068335039322528595582529424212886063948451863317797266578742807121970263222e-1+.874807629640589937565122800488485400685806290813840697235117608269548868267399693383895118925462849374432463040419915278409450694273674577198305050712e-1i
-.111969870183661381775444347632193915174577578146212389963468564230115234418149428537055338934626511758914215116582170992465175905880333107199863681666e-1-.132850046760078886559981597998488368149435104630063701894411463995947727537186688106153923813634364670048967680845214099639613619538014344283269111718e0i
+.915416626119680191171448380524392613192047306105497460337548527715648072264442015835325088896767854065328399467953076556325567369127216368636317733493e-1+.685434617759924180239000791164044062702514888277000584528476925289959417598675828355454210820129273206922319569332369750186637152097785785130289469974e-2i
+.996178522979182591305565055342551018150799826917392970086046163135166263511094975554854923844009781637701069704661041452125041710805784786417015261917e-1+.100341810648424344781576883753866314885271241321647715694969619260272088083772205017746202272917344605285210885484899606476725825908726262895445305881e0i
-.881415525907927641165842647515803826188103600120972633577832980852907257712176863872420314618914094639273834415210779116542900325031389140444344293146e-1-.134900146521693251073921716577146257059629838574065126282567902939750826933639395335119481941160428504458076215411230756206528600036272503531703431584e-1i
+.130452157889979185698801209156805752437750410219495586682985717135059202001181544644840956027244948291510023388258845830321242476178664495153687476900e0-.181959843138430967847618895111603139561886071494276857971631822713284780812422212847191236246119211301849883725067746034938883447375113843556864269016e-1i
-.788472892605235285323641558564241032429859697287661366866974464804569912681939602663385306896394980218155207259331388146123333760535471846084144331711e-1+.263557755920435888203580480167514325565443392193905364477273385293735177852917055163009702346532719754260242968842885498705215909575327839975403045495e-1i
+.141361596266847759705371051845674672383418423462292832733727406418031150883655352753221454457870639722078936799977583266760136556071418328637602722826e-1-.635648510221587755143121640844601054400472576164893234578009810238745140721999333512519989894282771902852144370960522699098195598281324080666753193346e-1i
-.778487825741703485748827329336700862434713330777615350863392617794685108036345677128294799904101919011261365642207687758301303720613996930370225254648e-1-.680001509311630267360111093862100832343732792521349035417321517294271039878413272277845651970281565050476216548949502501294414643262314271923631705178e-1i
-.713370704368015632063176304579068965647255463738834389581522728770461883228163197760743962156002521760699758555562144141475083280201724915205087907137e-1+.126168663092503605101511125529990779130940340823733980023385253145893394351134878969526348200957916211433987003256804217220144913647588202995556024882e0i
+.325618663380493067608655444971413303665635827665319583821239729924428150399656516367807164763234456413427373691153904635335528374871130550659951369820e-1-.646420456293052354933298455398006248475181094999997760827317159767410024412112061765716143203662616622615783898099470332295307866695194432323145621661e-1i
+.248672088948360284559284695199890981668017693856485758410566691445417246218328905692434440999250621472476622895030967486459951445432618647930824080755e-1+.273883940925699356980816645754048895137899116684264494149419244226878312201562017026221640280853750036977935917467808577114934376668370193046409307645e-1i
+.557291700499619140150962957722122177339397837758336669622466717286388636731578589005038473529236111102251335206964207567472521226737718483733729934664e-1+.264359832506161765640859316709713166556694617600038764129828038617283176713260197038063762671344033344703400378083085895632395639716541324820080896025e-1i
-.400515522745589540783582146523644277859737436414832061775502141189420889713363393100751138457387120541073965060109374528012727509369750974537865556364e-1-.521752103131714850996929077955701989815649324055377278767417129159454727289357916257467023388367322299438009649871068793104707988666622450944053818291e-1i
+.631499504669826075871093876389988045265760805841230595219165229126604171529853372035757733147754034507199000900586422130312969300560800254433550773422e-1+.513055873017603021462764734383040347983554938194305683362781838432173412866414579233936642812134786870277041807382478394655938607007210801721355371310e-1i
-.573376218506709204857008759350062995093957638462917831159579604621833702983183021626556826978573131842843841619089995220584261762335375725091148266501e-2+.315000357604079890420096188411904844968755205525675850216474205267512723297305277877959674120116706234056272689528506913446179346879010900181966384694e-1i
+.362368653430832278139400910853637724858953188248580139242462249317997499109768602259352315000627819593447926700089550879417547907261746720897510115185e-1+.306401559136163847755433848949209549787374849571822765175772666773208693581093493626891407725364189707722672617189435429115163830447184807379770931745e-1i
-.327908776363315289336484718042936373275861934952010349147848726608557905817653729746545470584891981846485725176275483791681728141185620106918080556223e-1-.235378475559060185544640399343157795173841280323154353332060324925377845337892495398644760158393754487797280078160592125610843595925961645359272623359e-1i
-.134400104372418036046999124319024347214123097359465099991065141676474132528349212521337634151717037301108920273270958584347927469000248154066557798373e-1-.119272132070382218302764946728276868669493599209142052979710352857459742401901567020470124782331182123309009407332314549883774203018902472554409672901e0i
+.559497155717072094307846706027276673667517143344714179941723451312687026698573280131825261046298824743208779276750357014831497027997282887993253431258e-1+.116438791827251391535061096105035380735224471587577823686110593160754480203350918045820582566816470318334398954182678438283713471553458341624944794636e-2i
-.502783846623454036987609917992646855411423416589326571598653175787910712218501681483313011334928170013429757740631070210798451142664310264207749580937e-1-.430458700219399670308742789439402103211559698584204607812257929917505579779880153658037721939400781577435260993596608251311679583256017470812838741359e-1i
-.144399516897686321272560185170765132593837337167312072663996385477007779419454305081311811308594943232651770623161164521119755861675875189235706532337e0-.220981710084087356776571026362795757894786986409215878862067057461358102398759477026490139799461324562488771514671467824823504646243202926848019359685e-1i
+.675695173302653378873597123600196664381801019564345892041097310356301867646879388268454781836815404668090676274918747849322846080219993384705956600296e-1-.999047802232910899188055127029424096137236118031003146675854156553871777722841180591413574346571334827142488122281061212071519558211516612736769246511e-1i
-.203651688062247678264657419784196264656380051380785135876434772419504416287006862382930083537634926164483949447389018519681095430207927544754581718974e-1+.155563113352153338879178219077034620468815068707425584306400140003251801815558809391018552406420914486345401810945467806359004539506441319865543042715e0i
-.616615081457857948583115561748564441679518555164742419361260993957718344052067757814808085336132387523267082053731649579284993916893579858711993481409e-1-.732056597746410082020461152788602543585771585869356661839080318197505102535325101837832035528765397803619421003745004394770512971212649776762867200629e-1i
+.390341398954934063265387081854824532222496368790297088390298356091540184336642465673897886459764710274486019854141167325049430998921922891143960131273e-1+.973574522302948265616630318719114168795084885245789285538868279934955385835560970377674441611069184819133564911122438445640538367622966488116172550112e-2i
+.607440846322597376548261011526471719155462783072644691440948311251834848530609115478016014707369523707194077187650261236521641184591769356032383102698e-1+.443957030229814190785117706498973812282223309916076764345156898581801232715871991878921789608433715941556801091122887777830157646885630747918999667954e-1i
+.405239398711580461769610351613159136343254873888038415212135270980695203306294269972992854564403447859453693519497747266011701243931019401938002845223e-1+.101718641879474636046494183199176910195846506174563885705432864108751795672146358457189297763230310231021428507626782104554005994938679999298957142168e0i
+.145400824645832491444449360235175225858167638854881264893320903161061199755366270799929263248198930944824234286937924714986754575040793376118490709632e0-.505516696610907790027221968117123539560402994893962299377104942504283343588909549015673865309916075420334802264579102690932692476708004614821214553541e-2i
-.127316320133593476578213092418071828538047421278713225412332999180968488514729683738956367732699293816375316186630916846402975266248728930713443269667e0+.124565571453839617176123999092445665596284734585366850615116355183866277140783601893665689606777569813272512384090875862302341777365745545649156565548e0i
-.916825967986331448529548235111533606553693080187309790241075142734252453650689423301109931540115662929256542088430123549013432996353526906621161040697e-1+.329456282802003544310014368334107852819019365091562481291731617096481159341010523226990193024264883658713453508860756412398627144575551958316148050486e-1i
-.454380097493308828828813270842306261626991334098756011783306458396527867234526583934594591855124223546242161563241039377749898571247782891467368614316e-3-.788385608672470253599995655292554493471246731884712919183076320254507211073101842831760674215515262546596378092644915238835383144326624838126775542132e-1i
-.205613728995873371561898968482992040348002198362020387181978695842765385433948818765517024042509762350674737317220247352877645914544311732581907949686e0-.151080353361534121636488310403326796425652834039595294763604821456439814449191954982357797032623810422506401362468098509682558570890270878584802081774e-1i
+.514883620053000625686806257406199976440486743284755499083243025656491792996039767673905329601567279276125830391147478553857182627025612936795753494395e-1+.331731407737824648921051283777949050343385417092048704295915253490437624420070183893354196742065805633193192023115826890239473936656873626630363032448e-1i
+.123345068639585574952763531644125288060617778812497648447845091579512145352165619499189316924189518675252030039516197219337607214732204698143780390946e-1-.181182303198645934485587601408540836547248817364231846986297866633978424578965114741719915452021347211358068015620263976150514864292635545792772313550e0i
-.127349036253956576453290345528232786117351865367043708832303096403076118741399146932383634009385583514147862600130039178479477173099730918086836369929e-1+.698019271538871166053705876157290102609128186941140534624540877411278821765188253844256429428950985623478874381647419348711657551039198161065156165863e-1i
-.662706643326481293181997396930787719584482487160717829325307661467196756024948015489409199248046732909932270590051992056299207865430880792364682637352e-1-.136003868134286165965793511639013168747948617001017045214860178876515933448595986220017877137932310409265632084000073337147902865042624034710192280951e0i
+.100219967916171885737607911417801994049510778561302955335699074288773791616298311898571602204674688607838119720214056956429390323959238411503399025913e0-.678987553936060608836103061789443982219598988945799831100646016555136300128822920621581891092754884692134553964479874013803258872241162516392788802099e-1i
-.989043549364308926345529342064579422615619466175611147829178844840349877192424705844783632832012928062656506816878669742497767692565599073463571750054e-1-.979991243411448721627824003186832314961176226682601868752447216022437138761094936299590236213972262631273396007818287249576223907800185979199552210960e-1i
+.624570855198851077845332885455235946482549230346902292129735124702760200849885992473455622413933653321755372674358243514202504995906380485483054717079e-1-.981064297065475214399359413738045788626399256817609593978851967520885493617134009921766150508788723930733444236452439705819363589345331042496145487602e-1i
+.665771319145557906170499472163790270922380228092783346238047116554889342116248126246731961902671922914981573405045906860001558079552558070911580370705e-1-.101285660068444506114104267221000868712152642762998750099060399900189287959022639413554339856065655789867930768649636810094033392251386102722438584701e0i
+.276521617742512447785281626444143128421040142376069882254034235461095975634177951943774438026758908584705193967890064400467496554314038076155865552356e-1+.861991959417870385106263656843349750144360578755426398210123341780819761077624681364382620893430230487856325594566306035697850578239822889953276030976e-1i
+.809217381733488256454361336560255208656473937808517836712688487994480782381268066420762965910955957603784486126815745577422696270927623190684672156534e-1+.581524784485945542951917823668493520714741850802435010001904658561715214915701095368109328389657170035987242806627585304745040058671996376590967828873e-1i
-.318264623553137445946146616802650826919582137586889666603238627808352264127767476444514479903005618210162952061520381935616809830046031802289627331953e-1+.323005774978678859865048853347194372694064336755548571857670373760409297255495422709536684718347475475332962385890452697381614579747996928837655228769e-1i
-.233414728111981314511075663804433981280501084099131584956488209797673503761690495071993693223439921027517129700790294289225474000030592919701336366716e-1-.373951552795909520418948307061353273900100301233662923718953790443662157096104820070434725300118357691731786890946788469463411086839217048298672959939e-1i
+.106911324197223104095413686824854910747347950591605601130488976774890876064471627088315378142277253294867752984206976848245641792139143079590411531663e-1-.605531517121721815651551494368498970878126132245683655043228771458070328898699004862767710405609990461789244837124911149965965118403862129246243284484e-1i
+.221907290969782613980436829738335338090056194403890001109404461790181550428310478847387187086458915553326874841584716658698086750732509076273354287417e-1-.210051566605791079091163800058931997672066177642714466616121272332603702696944374748553452685175004054664408924912861534652749049855143455095006242240e-1i
-.451089725369636257944322976052285380964905231097920741609854658227762649433096041585546448841508651863338359144272247530872651174053775243782358659845e-1+.260195163709933601579243702713616023318603514197669857703452276173523348654253824890180615409078948443199988919363362144051739090246054075167126123598e-1i
+.772816472625538244780523086287415950546818805164789889758099843023771770494539284424776656162217413222842545436568983450663749597007709941027517037728e-1-.266974641482381447145783861419886111717129402046171082059158379180138530904225333980847158043793271332095715201988379443343285659398532767057711027332e0i
-.153184305839422483754432291491317288515066310847909537238910106532810812398542647679548652353457224040504308905362750651151332787049926653899337919731e0+.783510610284384451346069536116154275557560143189277239440490701819060013574232475857433767815614653782374610157136108360723401634317324468356546319693e-1i
-.531812768430637689589726470139998131152549652636882934464387232247224031072521209374860526554917751228218905956932365498005457582525295258583436324102e-1+.550078363321594885763280613546939557775713684854437195398712429779639982004659813144766441877778727129228259895688130879852496389781207883471890908006e-1i
-.988335926973043211467064177219079591608563539839792115292645945998962358299786305833481764674151846083530927891110797104850541311046811366670072213699e-1-.283161016432903996876293221700595406425655438902932834305519316881094748786777717377473396289743709262614750588464792266726171115207900796783830447563e-1i
+.934071618708349108285216499296915643900254635159488878051106239293210180541312458952607866832602263055658315418531584211082307498682744974213057824996e-1+.113732015255874657443409454274644364265690295127201760438429992442392521681679011898607295903314599110839483933236753909488962521409997468061147906109e0i
-.600631333969582780921921149927934408424894221569315344960524325682524676973208695531183015764031988258513093573660161379348711348806058897995232534815e-1+.516078092967906526280175755121192289867022819606956785089774814787410373409360623705089759360187711136291027043038584734358949562317620371654502489233e-1i
+.314095534289008905584031715343863276812217060087928358642865648555735181830939776271393581216994380295737284449563664991394532184408754475924040435775e-1-.363162737784204824185586655775821427485141785704261365164295890872713106677453687179899721713995378917193439041463633295559689472959151973139038955704e-1i
-.159995241095954603054352897215759476022372856549111328004620133172555294566936550041061955760613346206386821323795153608104711831761758916983500313705e-1-.159614697789036846309202709556721894893944598711858361324134238248947756949569757330687658854590454791179133187819708152102938298572620191623222543642e0i
+.389859563568165140323523863965480718760177396266948896191525247192499631612631231116120440039995588275981804716946706685902343635679683878631648133765e-3-.130556539462458764292786279652524125942152353068408110437130503108920084266049128200686160729782452048324485561060693682257400774342914497988088281703e-1i
-.897935405839144165004282980059035494051228903119893076315264425030356832464289840284864015843635969872156178236285773469684874082568283887865787468020e-2-.111603877795109118965074746544498024781242362453695775046464485722356400332727491398936538769622298221730640885610611427693848674163868057057563888172e0i
-.168061123616811011597069397496125097681608752288739365028850856338102240550682498452625781626429683118937737204609624007730013132475972691934339045401e-1+.893239159700161673651194624019790980576543335512709434977441554624381997830452521037913998723286323875407218602535187101512209981488654581208339861064e-1i
-.567053183910183058734418317655530227496059145741933153096609713339147742616868824971354877203290192478154203988697322593736607488361000769777527797193e-1+.117945740422563197336301428180222801150373746554305000900383908839489276938626183927717862608218369627609621140327164425675958786087947629871321684374e-1i
-.145102258760005863285459854120458967920263934031033405336184294173193680763323334527562082757116092341420332417542214041216235579192318854808107356899e-2-.144463654165410999075334201149429047912239202007656018695092255971102988048119416023422765422415223542551837642693886517635031919372897378447004902311e0i
+.958071444927470370112324367212627147777040242202765396455494401331727056386547598217953991891707506011175668071747548059998289883857347318443728788941e-1-.230573728001410051241767434143064626671614593338631071992323934897751798730456661498105181018268611946831614129155967931072891359973224419229819837806e-1i
+.603553663361256200835662415126067305973651448562489610234182110973910003650054433140817471527015349316017804817242273363537857183148285185579037575914e-1-.220293434045921141089272143914641636314478154995989209150517134462206441316833900193622000413354517685830518052903732638772712159287417202282994001445e-1i
+.100705582298203811129695106453462151577128321464226936352392088387257130855173038968573636305805552860335483170493805417198675125681925959401433734825e0-.446705591070658457059402601436889629161226470665255930813710980704252549497256093486859965349856510106029794364958610649054258763902893230664228660094e-1i
-.194410846833084571133868604128891461202739310567190445261317797711740024635562045136996541440662326173858406616569309747402790053043678221318640242154e-1-.170375211788566935604820372845223232679406404924281108178406940720175468554152201508697423381232780845345147800616944293742186855321976470717491670386e-1i
-.141445839169943041939438030105457938823321944079191086475995530821037163740316423567196911120884257512538156288699579434728419623559107624078983090402e0+.382089468856060084558831642917569027867614883547996742530419325485253019009164265261988567028885840974862210485600859359585527773446561799953141704193e-1i
-.103330032101349865168487667065435628616176563188585908185258415463969211702319534635920793611426652004993377474735453144087534634055336476675035946825e0+.606587333251052547625513933534242874659813475384373914380772044699755318387541648934877938641715495355744737358860343312857571357863258774942961534707e-1i
+.154617378939264997639838779672673654266595667204727585516002682547511971025778658316087777033617330595900873189278669160827049890694607053917187523054e-1-.503065493505487578509795780648084219965462438297515675296378881095528730095545548858881300125556051239060412419542744476825157061051658282649762236292e-3i
-.177811314461246346300293664499806556437633608036203213799435425670261773251010766965207655232677655971251986085300053010969393255056587252128638524734e-1+.722597605030601250035721022053032572049923102196130564394034424522670641049782002305761189087423313840087643580537745052097068846499319267791165280863e-2i
-.700412872823436230441088141905440818241313973072759290031318649153298697317748798371887119182844522537598084600952160525792271483158321517839411208553e-2+.102301215943237261103107746299646268963939651432114227674930972684796769593056355273806340593688026940966071072565809757300471177766328457136416818065e-1i
-.198171638058831823976534226356666670071991896900799048120861662062003970211177371055330990478887056787130714387071888556286357137330008007516089231583e0-.174140527357569490072354860139380766039506330061792462539071722379250386888076814568708755756897309165343953990869611145064387079995127642320604376796e-1i
-.419858672840368097867447227988628638423337078455756115328422539189036756219630161245017037952583592203035459094475032273920233716651783245745386689291e-1+.479835252341948516900765688195965530859315387434560352872031493800933246317001800370056312370269009207625336785851121517245341332931854469366068134784e-1i
+.159419341171086973429576666630337106982321182870486307610448828387775017778986220451030729040318919520939037339712814663975956513545956245848473851917e-1+.135801333341617170610561424396361038920195427552229649450230064183365459763307366616089881716765028160442106727932628863803857087519665443186034541540e0i
+.420264662602906100338535366705416145964296748869827263791517089043464994853409048805863175618080687657153272248597017654177950007926484984622080829288e-1+.135068445315329660222468282079991218173173865086891602482931632910699225404214453678715567028376770356612526406012636454706886466635310453533190264832e0i
-.112519609140721772807165454018296757998263871388397953286956256364065923326439277834295703087438419867901389708856587634168440596480748545971010847376e-1+.724960014585232232007566066914001349578966573781287247042954388597578902967935277295103579228826419285209240781918149567439658263652148179205924017825e-1i
+.423801985799133246780516380331515996933748319674318110301200419627210341966586638316949277730122468318258544500380600986554104168809508228789421664870e-1-.199522816757536544874345694779249345723799576049518596287470614884523793290089310621102041172799650412363692011459490599386233644554106745533726704401e-1i
+.646227678660493123406063123680792716513855462119377275997928727306843230073332703828955965350978669324242690144820551749320364880760580775367790662449e-1+.754331321422326376879214003924939100692642575126909570568575392262076136097413972627291708513017639161266844641802339959651891901263648214102289500725e-1i


==> solutions/sicfiducial.84.f.150.txt <==
+.148832445474990092795240566972025076297036703440905712156369447960956475481045402232968871956022296695215104652133484323641985811785349000495618223931e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.303447402736309340997590427044880257563157681518098441336448680667546387030349399677949741837979065744862661215889920981190452895920861451808788679060e-1-.235466766833003766445628131482724204288325192914407923960052588344066183778216002519390883305437934218507113742618095172168154260873169773339219964125e-1i
-.324877326824831739885753624975272395098856219876045178492710469381218948230659794869555959381859571433435224110439429424762110598624578339912671435154e-1-.435213493887715772746989656719457348031677169130581751106121080824608193297139610030416058805175777505837724705863443174624089341574824157088152822626e-1i
+.493100906071337094775909973306398195682501019334545494271019701696588316864815644233780867686631886704385758191536264661241410151005821329575710012474e-1+.137419586287155545398447778408441195599991127716959100267880177876621772113575316011799512276115596985784048471011265218668973342646223077730263439436e0i
-.641434887411281876266707136462460786978478654179182600760313094499957630381383107265314884544561166085302083730962490356949826028393918707333221506367e-1+.891962223673935716078471680152533017491895067952888602986986585371791552944181172531459558757376855117039419820450454197694607541115374470875537775400e-1i
+.186180944330852719443361052657352646305883334476021309828369538224988305031698461498204549601430276919567119979488020713421957186819660505348675460524e-1-.148468515333376283099670839528316668635828282051627165246177512336730490618517012710408387792381150515616998733150179160544119704931759983056857931868e-1i
+.579387632165861166064444118039069255404686165061801065730344936357283257469713045709721905709877258924890759044858743278135175384804450998759748127354e-1-.111528942032873028704676052988019772278356831597852063799379371601796496158303546753113117880977066354769456923691467383743717892862309587419208962333e0i
-.158631903734625124019114869045073359998917368706987165328324913659262070316152075976721055822198225699984759665853856170028995170939238386659907782849e0+.218750510886885774147904957387803941717248801533848674353905929093295363723992077452254390783896512897224632456351552028385232200187894142109544859081e-1i
+.483746577139820590395641838673329233046828054344667337803801712967840899437685048981964522784376111462466204746831615705755664983891754913064733213927e-1-.833069556140602826974360084635905687256979155151508068398448337639913512963871449542061088622130073354117174396642573308977325468491427096954341293173e-1i
-.190048764561760999121124722670986927206832851794864052172133336805324743599296404207771162925823292309403580078241381801929495899544124115342973390277e-1+.140021490992958961933149321727804061025447713576649306761649215757024112656335555287139313747378643556139302963744389198996697383112539397430423685604e0i
-.969925653969226641293472048158651690834188339541472748733489889142886788182754315374317503745948829542558703818453804274537655572417350242098084748090e-1+.326320611460396203228517342273993039347920351556291098918595214170455212216186226523378469272549749771470829428250686992384918936655561450709245198701e-1i
-.137277909009252180921332726917849091486089016271929935586542895770300416854805377332759709621601538027158969721847231225314484927994895592573806722429e0+.818311588590423702935829335949694033447662665722007002745642979909552874315344915455697187437441126739751062874849396234997621222869420335009160876688e-1i
-.294279051971255804813052929499218751084076706875129370532741129379592177193919749780567533305014906209813577834989296558840056716515407591493588551765e-2+.227226354280307544686308613780126760857762106329592049555590371348967783802994686599978767875355512843265267362103927688527955130901827147294064312807e-1i
+.949751091185309738295278867854128798528493375784676614305148209001656298825479753546167427596119131333224054829261059047820399554600423986349899035540e-2-.123467757503763762454041517926611445232748720842165534034272952114055320549175456021062474623514411402299169919897997522931360105846135890736751321096e0i
-.107058499998672313841885492076720954403664058302270461239813350973193692496354883481960723696501941664505540821251537116989853627645838400238723001495e-1-.379853862526557284145868315460165043869534141433048832644040621459885822614092657590167853273152240695606934691826394195979195483110852010245850246538e-1i
+.334736435899138469433705379081979557170909000475278359185366162368499531153010136873638988879365317076411537481361022787416294675077878348383647197920e-1+.484560956981142312990360980818578793044434688036611031903451248960148370412767869953923554089788811271245672244207139529814089128298926514984635043920e-1i
-.836409029622768325357299037064167340423937865969207235106250832279255888368223577376419386903262668526230176869104386115549173609089436544667132075444e-1+.541448843974234149561443354170105259310880639248655830136484386426107454967392308567061238878347313161327645286095288863717899912751804100932048085259e-1i
-.253978162394189244958706475406118681487410318956719353174254403835227670652160455819927943238411344262951899232926064937738694989364076376228169953409e-1-.145389962976280488785154683574982072171098329931796683040132701906450573733773921570542648606087573965637239470180697890251913695473816583124718669038e0i
-.101067315199755277776528950255944645773343783770727261472481532709041938731670104284179114175998313909033370787644972475992404454797971800530021153378e0-.224407211053494434550500604406104300658120672286195455991054791663082575272887313702455233504659108011247609482055989555816621440762736158906405466009e-1i
-.376628426574024224106289657534728077610712141788699025837306321029677924820660071887959352208608723957977489431456861691924800773727423720313464201293e-2+.392401751604973539979363882032711353019967794179182022799903095643623245882288977167257759273633475783990840116116692160909175796328594517734469248825e-1i
+.260000352082599610347923866578501191230704851052404385648906847898217965139928725343584736224259935098370530383603233838214038365330625922699954569411e-1-.864753902904783389765277292565703328453805419880784574122135713737392484553993570803215699789888829415497185895539902577793142968859080811453609784148e-1i
-.101382105307598614561101364525614724120006583595305837435058978537786416968937590103795044253773562262143490614871348604862919874389877605882456006249e0-.128689463484150463426188411573928185919764759906895683092217408720666566689979984255016277908475877337174084651605479083683181857850336771123139431577e0i
-.199658349808960920010813287822103575269763540043457357234998335646754855042456872611710528060391247322636334333289876453812588967189993913756433674870e0+.228541235649275959194334799352340150059764297665202298448402611575223455969623042084306368077112752027105928053691246549144769410457881058615394799076e-1i
-.356365966609918881472775268029158163173926033388730097952973695268613971675119740088840126059894048689778736626829660105319227163437883149740737207769e-1-.818760632498166077551710664421279385653653173725238163342343138204924705198996492706860443470284634294177956058975356668919387142670438688814745313227e-1i
-.135877930525557410132557559475210990770021491824565854371524458049073600145364122154840318983100281919681626238615028211319442694970331181855373215853e-1+.373650472693915351685354684685937961900859505289055392651267020907725305960771874058084245007361799883229773400708396812853016820839577877510188902830e-1i
-.879527258880645888142535235889655227461279899239464750046404573130683490969096589002448320811043648700556751344757702849604029037917808375614627721631e-1+.113050759218406654472002926337875192926113112315043028004042931386017656658441554899520957342205211095302855601111055115348790769011040999241328096267e-1i
-.465044129525956448630921460634965824122452801526816994221656397404351523767635819580142378170744900737770275163879917234533669495775578978308899932494e-1-.336933510559780218054817877009252642972322552304468185918042417892058966923959479973238729332743386011819505381118977991306676544639120258496215965892e-1i
-.971711992874883835269350711300592645627615358133578812243520406633852832925477203416350955291793866492403972948044149677871904888196420313269843375786e-1+.985686218654918680428332858014572804358374308680730119627043733697089038057582727395651169438292174299530712754759804205841436544579049671360738095575e-1i
+.770196217472234427644463425320900848054062577308622079269002380557602142571140248993782040024036628246604773620287001881366778123418895522552416378935e-1-.509544966036270431400626747658247784015579777777011376107399382447923334412504676089255500114672070652952800717548534967261862969522821254329867418476e-1i
+.324735672622660533616372275553663505420950755573434608709121665535117999522819313822804298861426083288623200428686036350967739082090436251637439035995e-1-.455160528405196775407929082081076667355305285210637187571387828432196012731585819582013953985539592300339870691829017446427440793429936074705888531322e-1i
+.412525326034801874190269613695562855333357246962522578291449873025105543582230109360196922712296673316932239317593808596969974419749747999277406239498e-1-.206662549033436503653596596247691227882683074862377623422971636619180709591721218422727406089667496260693016322353341567734113276847779570603499017601e-1i
-.345093922691731594719097203241985427424243646741793305400962447308845586680267019106593653247180503503961614869610461186165458547832127255066510462240e-1-.118972389870251191118380936500092000137513159056705892417415262698640242372774970170567562802259689834611937827077198156582419604323908713199654662889e0i
+.875017605755776029818310628582717335145761529691234660128018799456811071811234229588411910343764163117693721890352713542402160643425050497820560680593e-1+.109799990161837518470263835081819810736359981500661822050685323086211619519203140794866266633968128668333298213655385838970940240353873166585225667477e0i
-.113973471021915709817671709872327550055756899496279114898434254067175568525227618844828668349291781437934308869962758753436654509031969403891010246977e0+.156176739570361060124710507061170698510902218289083377884523538560065668764393831155050074685626295864991366516234188790063160867579360961888682775062e-1i
-.603897469320020407539136279927131332034804564469177578659128776770474752812425923607785724510456162040244795024029154979209548240418214594902422721595e-1+.941873199325556308731225928583161201171131018562308502246172445565772703946613039361913986462120541698155953169988829849151991379553804403426431000644e-1i
-.210342063477933604045100672001113629254512508677015155682245006336022306253378416666323279411133069856644228822734252709406676695397527640909019688267e-1-.117971519342484912953831302221591767201847863790386373542761194392660517335021025643485065634779526933176316593968108307943453338440148450159297884554e-1i
+.306435460020278610519042710768770313937137845951639761464144848098538282127467331644185145005304069734449592506284732775641594121228310984006231739402e-1+.295613931311296559282781514389294571156002510435383513839015399468075945796816984136446609929379445659964247565426974404314153488901680765070939850207e-1i
-.800016490666589322207889989594241137727933053529755395247006520199849214909111362180459778613615229404311192048816892235184536360769946535933871583157e-1-.131626890490353789811219930544179604078446673234863750766947990516043649869613949574094113987474193588939390550103676448505118759336631191891236242852e-1i
-.527905814030329177763350553260396530064943476916171738588330388142250850134526459095789502441215580681160905497322325848392849926851097033863976773832e-1+.132195881118890597761632329243175566834782638589139683175449355339303419859207678130814709655614524174151873240922642212966628060904576138102038762859e-1i
+.219512547732486050148005625177455179521711490743945229491078543018045799455047168919287566386065037535036259726785401617739907957947481358465435620532e-1-.243954651775026077419386520495385833517375725048443002412613627623967663430475257691234105087614189208222697020915602540992380069114325567740624901699e0i
-.563472804420312926183069584857660178499342328610855950385923221076016695125006578646404120338757556161277188305708337170210075832883929258070509660940e-1+.724181603567682844442264773609332385381690048941777310020733728527898766085270672332863028724098734074556882876538199038857905618301040333163985623743e-1i
-.868655797624733944634304400000578367490219135271056060541135423017283836416182344220025352276393933562102683253548222855333987721106163675086760938849e-1-.218121193947200191006338749242630671127930279546588653367206108750208651465256942132727132469892918010191034311038964127076923263369702321834027663633e0i
+.183941368933036223920245658733917448397377068790388004115997462631611708524415519822704731439533266305719747332147401093063556437205954421196305814965e-1+.134718157320714691604303214409046790415820784838239779886979490244756970845519212459224499185222411871123225854209791855977298030232252744515075468441e0i
-.231743159651817305143374047402750894368747727000525103855036095340280119643217473929379771386810666273202672730810120054712058369759082247902629576546e-1-.652495142940778619205199712818053843288077653433281438293278465432246127335475295241647659373357860178680992839208953141527306566688420799782799298935e-1i
+.137813811485783389627573371544383362901634882949199488386498617443789239627341428491906255549193522075210382297387552697511565279478339153525213576572e0-.602511540820213585340015455887678782478191135151593131548999755245015906850101594224043350658115313673400485810076918179621395675812322084352487392014e-1i
+.108167055270134260022338723884607466811948216951717828057605695818524496952797428717570262960085639209654179846739226627841936106517665438828888297037e-1-.923002682526454671919129433385950098626735075826670898600449712906762081254320098996144448004658803108531809972798775584166034851089362430105227446707e-1i
-.575959945349198786224725758903656522234277761997778965404823653049565391369178190509770211732421896233103257795705074716086154683735328163887353438604e-2+.577693878205061581943598040443100592118803033265921962232667983207078790461011907074995353565931934011017887879632784901973298381025824430841240610988e-1i
-.106665306937880648621485064176463032282957202251189042069838070296744414185127035739472526675087304501657428014498632854849890075059733244508744930239e0-.151028574463090068266667270962095834133745472247842685292526916109939313153321988726891842382464333853442647051725587897137609645223277750844447331212e0i
-.152435727017720925920311228246262306333218055922666099116698160261054627303399762222682501463839949044508680668944176969698124377554929415156313993296e0+.287585848488065009196622259249316617011869951782839373560289376311969750888423382828934860597308255925905247980378841272631474832648685920510391968532e-1i
+.572485219147921187623435788608695850173577505106609227549092779165634752224066579407622687118042697185027761381985943781842339153417586944240286567691e-1+.426656314981826329148658446352137043394347249701324192983731324053111624737831643049414708251110863882966263671883774261317048931157639216327271943023e-1i
-.191765535451410288589872288576361968740285332017311519155409556620540530542840364338554800624365091530800467349431148988018775077489002050485635664077e-2-.873966208789313358843544828294944341566626206486127314515711580182323491187275487301518825630278319817279336773480351674271288918267565612457930246122e-2i
+.723910671275115837901456048827682981829886090053161051793101262981119289882970634960559477480643772361314369061723795891418975836051022022813881070110e-1+.723978277005260413443686699996791265273272339483988504042553033336659552181825408720281562836053006427214540504457791414766173982092160418376566820729e-1i
-.162703001276225365606927771011892665668120692490994787206822143417001862739917863571492539572426811538695721343645425720343578399371592276204854019345e0-.945301062975187292527001063758794966147035518098530739481584802910141578815738767373012192419010291514924085905973528513804250424434875702583122050060e-2i
+.350119143796191000799579898507930886961963789168791015577231249950091676044529829313810815058879242204473365156358614529571659091308223737393592233385e-1+.756142611344367827119731741187634545942773747603291333985555619488864459172326421068071852914777503882450449114564013940230182676505019624757893398402e-1i
+.136365171679901763689848040393391398099084313378514164891707954840463629938702017796840979280890113018834357410239954850427252638636826453869974798537e-1-.957286886480808045449606352763567480376431802796193493209321047531439523206375417217318230313834621500382196479417083955838861172607086886618794289497e-1i
+.103221200259083505545072475491156538965072822671625687140281098540351460266171416911442163185067665484033520430893140280779887820109963830087179908884e0-.583103043603188933894762357919916656014946568946770621464614192182093887518516033761378025121824665751074570250384005288379815675927724050293433803560e-1i
+.180192949390364821384102291214338636112642860554118563629227097978964265714899078438608571710084980153014247269184907025392674545009779528476122001422e-1+.146051105011559032008847183187300015856072964196683828145618967507305928988114022816208319802373953697000143306356422189798921995650492778068167644894e0i
-.345069514657144883014378474150011765657924049220211235403816735225300999241918599405101151235941170479231001307216607784684605465608459449964939432897e-1-.518592875057255418426634144529648186883636235061222987869880310041063323394702991362389299719927673906423014326238635958143214407514116621239111665999e-1i
-.425139620829929216615076314063129708614506347778515984340035258560938388413865769615690486015129258869833968612577165513381061255553129844314426574045e-1-.801508240267435537031696216545551541247602140703572071580360259596037445569534058743965600957699726065037703649854278273599169244177713089478103856680e-2i
+.497393041871219187797556777375642223322388590428391634546457081717465160021524946735431045519194900488065776265959626720696346537194390842441097203804e-1+.101243704091253970619885812360393962222530755734056981119894577729577793001403534938164413351881894821171290361717668868197960459200226552790505423390e0i
+.545570908494928558089683665914886629920703722256547263093202014607040295805970723327992275111637478198942391348764709485305180072512158563260037505095e-1+.179361747886745473363927690271594804496233781964535797953105110558646732145236081214894767020337395715893137175679085005293161504137705825635893173568e-1i
-.169819036013855821780847457846511831671563880148844531322469025214558033549488063661855207568239725722088988275180305204016913048309967496720522299994e-1+.397595705950051326012513477892892295445478960747301167516755095584965198052069532079117477205012754146148234314942559171059098513079873257484729531161e-1i
+.658977757601909961863853355016960524218791109179870535627675038687354782507448778954591410810795538300461595523469716401142977196638263887840703264857e-1-.519246359183890199520827523823784500858407596878170289313302969554165254143629760428752286660059679270032075364236549403644547260669808243858448185209e-1i
+.167505829100805325801481046409261659445423335784322651597999463064321222255797012947816724352786367505935598826484091187257822931595542017323922574478e-1-.641925924132873524901259024472968644882205117792013551208678232174767268316391837467394551404994075863161404808015957689246125537593503922658800180902e-1i
+.116351351249486852617502685785797910761711953324292810369419133807518327138805368948590476029624196496611753843577523541233585164495503282416903584967e-1+.183301258397150583444057099147229125705743589116643070641918859087094994384907910816166955939366338881071986054865537184498705829957652872049601328747e-2i
+.112863073281495075358671755796802537813740730957827414360075459901979268791360748304123746417674366646674731101762977454395950996905194929834424620862e0-.867451616979564009079084977136445963262234556595269070918933076426157921339070066455715367787562899200245938528329798510167560908534440066657964368104e-1i
-.423973840763711288406899156990250551571086718345474930977188905118863853696928279806388915851680792480980563867332498622590147839157865446010254974099e-1-.433759226684958478043220880194687348624846901745212715118792677684938084997543057213387553999146853744199678075685331270920143837516411033575569595242e-1i
-.521086665304977817776560659685991681433281725448754790433839703585710282787367085056480189948849256985596023462214768568073726413329840037983103072913e-1-.303146435508876595106703293298293272317024305088949119703923948385729756532150840969540916954647275358328317927324787895273356652118462967572031349766e-1i
-.193177484306799446487437216202339311226182387325330352214875492807188152048336171052281446646984956749671509012511716562627550914279473541176553457584e0+.724791319863147484767704533238567909288799705417376668213622808070756588965656963007573916251071468562078460722674839897551633191999909615543707369127e-1i
-.253735479055831757370808322371812368131519622403993560026153687026420729162353149283055855204890131581333627416244655034584663969256590046732830527873e-1-.106517721947388207116689932859177080736850409075727891702801140213871551301472792845481171367060669419545908277797716477315296931509711528092889150989e0i
-.771810861459629094999345157815928816045545224270813435262726869413370875259276955679411422196617144881018067945493454411382340431892625013497353416401e-1+.402681712661289745055895679097025499498312035162428066591939620403808312618981823624819334585315677546548875875615289260263611163939831833533972134870e-1i
+.533291667378533345734088669696825604910252006555961827225620733787893022514515695853014658051397555660529436332789953364333884917924011066310836455902e-1-.403484691193147340770725601213866847370533988580308333266571320019422723154903870742570544956507246915363377211132299846693868380840596634254732921273e-1i
+.904171074478393227259965414819565974605186489695037663667107956623440365537128539855953889890661066988430817064085996740333489251941257991861026264003e-1+.115143376284922374985858979756455026438867940460522422621528793481499544034345874737586880100926763903714402077120250214437355654407885727533007674380e0i
-.610566297162984112413368701864783428513569424354095295177655517365015185592459760246142279178943379525894243003093499330628100950399988733046252561279e-1+.197153913424109206082823750230145246881131482033497741145728370652576691913372559013105919453194139500978283138948411135422929060860348543684100147678e-1i
-.407078919722009799993479356562714539188879893373026043295342054417133921744007614845436627218339443219119729957485876846656797434725593771357427877518e-1+.753497472525131256250033242484543544559515274229126756460393337421550474654278068304579707171444736331352097979123849777655505231321700548585216433395e-1i
+.861481088563238992163769954822173244344775744066171043805361469346482078572787189122327914776976060874829854970056024384815570253065121482903361517638e-2-.452458430351853594213294897314434085953392138692458219742762117098321537425107059344348966841832205517295957417068542252141411234204642653005946127918e-1i
+.435928620852221405651503337539852739537520503075553530308165720820563822456652022230698428439898614631090658026235833891631501188245299716764115902105e-1-.451403469102917555828651020065038009595336552764191713984663906352977122301144113917670182953286538187089890806186271429968251961833203012612335917767e-1i
-.494824634351148377195999962712733408259939546919649943657461985084699938008857135771266569467986544657141293766907561248020784814513689381621018111303e-1-.530174615403721669591894551486593127834637293660868496336898715796269300528730713636798002696664464886815075936496920514267972645057468091146953242937e-1i
-.911280193065382671501740188658953955179933311259473464428977290622512166405726510791815729145766833679515352621234309843494210923533019832657622019936e-1-.425926655651524047582425951485264031762653903237311762039488516314281061391979763888486190223175083870587638559907187723054786285958065657505339648832e-1i
-.361497688673276906179243037702398800926456606715917543538119797023229997288252871241394089503502756418546538563187788623732302330683750720023907392868e-1+.629223253462456863020693512587331349853919395577291535171432188695991567169171966793403186934968818543018147064898032111750538100691320837471362060092e-1i
-.250989437405019704208510157959397398654732015944093499312100767273091914238247214323970863294792157889352849055479439927690845763166242632213877777015e-1+.447589456968311694724804987092920906927170905308976622517307223001363712297664435960136656385759536508955630582080036203935973069463680548192869334339e-1i
+.975331401641261018882600736506444866369255405252226670714121288276314716150187347487229692087651472061030339518584729531284511964425093531542402213817e-1+.528483910639441931609587967901926847970881168780593283275762763038265725306923077837510582455891087389296554099164370303764021094789262997556121284711e-1i
-.524068689637220865404292103575217376225452197173133020528450496449147828064142125655090023111940556290346276693299383063063827171855804930691479017301e-1-.157603338270249202254088832329048518089320322869916744411832768911699622277201724281937470176303581779469204819023940170889725527309609813096458308484e-1i
+.144839481899675672142937862246277685389658223144741456107059482396856196851610033079221510247004507115013284458246558663037974200776845448811684800362e-1+.158308058494910838421675104311032307549033707853870614991016459161234416677191400314914281928810708543917311759553181481082899218612055669518558698138e0i


==> solutions/sicfiducial.84.g.150.txt <==
+.203484088429032166938190865605253655053301718540087603956413483377688650911592377959727047859453137191283908732291138847574186845183975774782004651192e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.535249809207183287725520557519357347477846373891499295119602291980900000581294323643185343088737182939781968716386523264825117104978686559444549918647e-1-.841881453722134516881785487315297764263294558909892293941636538288447052197193658657692722615817154448354166356198604412887032655688228616558660382630e-1i
+.179289386949919815691173230849068069891096890625847183547257251851298218081344392347125193626841375134565768057656408925605098156024146268238823251830e-1-.151343613964365191167903436817002272566672472203961507274397185631248922771680161964163796381637460916096813085601990100214597699054925272005736804740e-1i
+.198535347768716489610236640088716382973702911473724784743032909379228449834306602722313156498937216060626396844600326249655846480495819992249960880715e-1+.268657515407008439162608329030973056540076412156085580429597444222351694876484893140124998567203417716174350001620671253449410529352487992522329320028e-1i
+.747536514450392918654996058456136694145714324174955748605241304470375887401135521168230196325994895933995625716932423504990347930842450753226197289052e-3-.151749017477783728985701413163589372643102184917075111444912385639183047057901640472897593997970767797556496646371104532028385835155010516179016507836e-1i
+.398222414538424324327646022791186142521163490153375835821276929163797569871658094490932810120554261776811426270686887484549713968330285460452265754236e-1-.493343447923440215177631684420843783213082815616913182382278337310491743515599029444263160685438073551332331220712666365233291570827303865220040452256e-1i
+.132376303617294975744268948369620919902814177616976014435429104488865537192967128954499167030183032363775042009359776097671463810815345822242734603505e-1-.100487227015830000104557285001536492174373835933312700915608150592740771157497702800925744770240778827388214275566852037157878393231541329362421572549e-1i
-.110274381153481470643631200718997198705997850635239551897226199371323751558906499474805341631708787830818323200599025281033626473983037483034414788601e0+.298570726764451087869523304244952807853928755608313635323350367233499660898753312315230740539247449940491315139069256771210465059794661402218617845256e-1i
-.970197924011908956626735013910246172511194625193731733956032512098260281121951575984207312918338801473720016391775301300693352591183631034545588434723e-1-.289572706737319141067630144030995610381058668767884559734495534780065495155076641676022192365130271512594864487162622465582580251754241741221415855502e-1i
-.121631611512515905797315781043326739130290182535447722928457405363287960805516670120992392914942487227921836838664152617647433221477475601200821668923e0-.183378531404306322910030526145424140945340312297236717507120637694808170091784067462221719158325727130625602182273719941259612768904675169071706122073e0i
-.370002383689640097608845600050084915387485962919211697398852596616379064210656308237286548283558198666506185350299354873710267613507045932929710224873e-2-.910719471671467623714801400278180021657235467379866988677127493231004376480967240236442290308405797676149119922938647938511038785290194219773398842775e-2i
-.105825276376801031884963002549652526692806510564264368601985144163236201589479922424339308901245361562619652424365191920645149427716531423652730739942e0+.791893669875350069612842443473245999730470696803443605116987810057335008971830962067658075787466976591249239681877738231127565111463128309243871421648e-1i
+.233804761962187972260700773540067466756966159380377773958748429906584263869035027213533085441692902965006759923973456671074043767651947917499450154353e-1-.990039308102287694842022355835103801979506402095738454612394040843733205226829437056901570652884925532007742599120932058413447100236832167335732669940e-1i
-.127248989644036997396616898000282647191954548933746346887054490633984341221700631447086495234546414019293938558767455541135045682252218480378280736845e-1-.283096704591115111568468541949133600908957657155365870242522877545584246011338864375200857401919377728382330140941408763571704703576426500969360574080e-1i
+.161233897037303962736040035708898086854530580304154803153243086913273891411275739617353688592378197877751431965356386072620905275678658092467096734648e0-.346360893290351230204232897836094476584684664061400611339540803787664957918106413625184468808620978827489590637563401787180478789201056776105575605700e-1i
-.454712990967139966231431639282508593798744443276293829815136506474336422817102776217388731672698401690861078666329026070440505921908828601503846109403e-1-.171538074279012131568842689797210685027528698351766542511541987518278889402700983375348592868784517659129164082524859765540786996591103977464049735088e0i
+.194740217337739306916936674860786620886562328372605686109774574943804426584987919790780096042997493936556081856772973462481675531436391290640728923519e-1-.878046679265522528809563294680490410146396775302913861361001695262416078966169650225376228702987035859843819720276824276587828948582914064231611714896e-2i
-.805940638784440849913349161478198236288398473500812764615805223737221002411266059321665135402818365389522828534201688527725307010489863786101313241285e-1+.503010183692002431399223815598273810456157533420924523840798614566758374706823264990160109415373549016678866409729691845853979634311256942599311340014e-2i
-.193739720565242397259689469971108966262850853969375762732857151564403708925244681739915992044015242956347664926289211738969479260557925247965654040357e0+.115630673084206609669898140162128954829553323009672240187347868564120472487164860828920584621192918653028530366948693724581891497350871649405389865708e-1i
-.754658446997910366696655251991294287443462341675256500831573508204112741913789099159901027855847110860646035590890071113418708200248696970683270710364e-1+.795082766342552532431353968050166947102641498969290369069879384262294999954557562916375667745493548704585809124435125525236738023374033416323930853648e-1i
+.623685066724685606623118478133354147369089596224455910905044073755920537732111723574183089498904056938657610772486849078333767146758744325366452400973e-1-.153866321760840323239948751506779779065449070730688724379801096479085250078282749448115213332385601087771148693013667398350342495573203590358882539356e-1i
-.335386498691737003098616311504201949283212855806271548958585523338761751127747031226698746527647706080549218083370061853930560376556622463603545758998e-1-.700649335051426799525773908661789482807957475068940758282055027013035631460316255636450913286930885258383427517525579122059758193770423481637857861903e-1i
+.875515839991484762273806402384619463661539319444925649977976908612317989528056555300993025819600856312201433712693068647245627400559304535861281119431e-2-.160127526255675586456069057248742550496203637745695772456724450384288461102382502460517341623617082362729851611445159042325726510656380662871900210961e-1i
+.455454068121122978028006476965688358858198832018976585732293368067383100556559972318990759387756459856150334387218819206436265607858586401808191224448e-1+.188360727130833543013471393111904761700315778226081682995182161492999185368969623409442344788367490748237606767581872472444024128226201318181538278830e-1i
-.411796555706556622732576946246413433790702895422087457819754760331553259902033604874255617822990709005352926017580919393412060460591460421475101725707e-1+.151850693020441555502191364436211806531015271972270607444923570967311791272833996105024417068021609822496998660046523822338066157591957435397229302559e-1i
-.499615130159713612056463717314689310675053196076678026707295156515557417962465334950941696574406635603144356177423016277644024241744057597347763377683e-1+.723437350366292488771865360440986725300301811624962528106214429034388373261295365930213624357223665444994507081811283504098638290104340970009086946343e-1i
-.668922457790098305213831033919211574961496243693224045571844851519606872499602771467202111951157760528617015612686913778639059871479590016662977986033e-1+.836469203918018305582220934987409816290984323100397911978782378479499595870747609706182584282047908568931705753230552416844300843418376084232009305744e-3i
-.102329608524322868777277482712677454956416354084684004196254558555619655173085418911229731642753097619471742568287221934977589518411000099557728779984e-1+.115513747201243568268105255276151765329499285090843896968937900528773513791834224010919349120734014019760743729732087130161940378887296125344586522134e0i
-.979851668534417509280487343483399484433077915611254652098678192609913147300786261431283355814297461596648879528290132377486110798400332673469050688886e-1-.374977953019766765983379493985559907837419497133711693240864883099366707140061227251481776978110868961309089711220770778752454490570109176291606813650e-2i
+.160421000112732306489152488288463967269902903344008042738505141971437311741046370928843274209603512152687237998091138088683840122982774318972690283084e-2-.242361779231756106510067907227455103954662026462995770875367344498628293312767952211912122216360548753975840469328307247599795088399341945405500986139e-1i
+.553539890106188194773323314176199542296328241663731220264138470725392760480717642836017131522741276641752634352350889131245945184754997548253663801090e-1+.116934362589658033209401253368920644181631903446579220897869449301828070147104263359537067084387319816448654426348030336183288606479820906406649795967e0i
+.553246461418801337311103297535797028508717453472541541913954519514456831023731310937346838460610761377634727164641507106945270774345517049236507807044e-1-.904940090677566601208064776244191669039843760763204870041227601245923665195172033334325562702790017414179480253989975279326461320084800712234405389381e-1i
+.638140630979705979981090126094668229516456858031607394808004552555311685508261885786798990642554973657402419484482443504177831852837782493610029229181e-1-.235992506668103441388491922328231168629423497978452815380999698000760049391634292039298785715858844471052478530944703718034326643773443475781115619826e-1i
+.262129862115950976367059344612188434974516693263863214381209424569778740131199394249170022249417576689408867089150799256377224978714926087119915416261e-1+.166759083058847512430139004825285431232845308159168986571097267956169792903259005006986937728381557216809239695620592977114920606490767089324268218884e-1i
-.725625310442583380090238989020651772880627746309317932977565544480557176310877349704228864009668096425873310413951908930000622146220871377177985687272e-1+.532721564330552222815371215982260588701909108234538682659269135583812730257337145453380136555939308439570435286083163161949713644604163034184606859188e-1i
-.279538178351924135350431761564587149697646372956505243249872400886734334974095730769393994671814263501510328304510319639945447316581792189984550380490e-2-.253402127448965430283494214408554573391054954167665996105042994115795260826722827810073192528715125658101364121957055669048531801030601417853941427424e-1i
-.976884918060247052093713220487792403082188017071008409724332866317166620539016598187815359523044479737316202729759565198604893258904288147424680593235e-1-.102595456556978235166095115481197845657492429170765151267872341564990996490184720049239925040573464115289360762893214438580947966044620189969483297208e-1i
-.493648999396045059299050371077043678792765869833400091462600798765232929137790468279679883356696072028019167748362478947449212477493867055095306977872e-1-.653495015048075335664572868738346567180925124381642723948459610934987292675946499089521361948104401848168173510308546351413561796624360280984193188708e-1i
-.228426689871474069120174423612679145101297548004798875727252322725403648476222159573488791217455572459396232572007640321334218945278768965127439694624e-1-.289549742102141125681470792207674460929829763674961478267762189678325621192293608919140316020754896080087824953192121609105653873828240753504450157708e-1i
-.726180900314209457677539408927428083949864001586327885417933427350600137712375627645558164938353597679821058737685614453989561702491515327223282484847e-1-.730814777416042015030136725082367638439894734638509603925872942697918827742536878327632098835367086604123781811797686720447704915782515598551002471412e-1i
-.139125259005108253287321584735426291479009562960112703188137017359196552927215920302300364046505510837114231573199604824879451444580739936722263370894e0-.794656098899343718932799784981098523266101264044964085769430656411209988484221912844719615662267909449473475835264744250723191552320812956879049701090e-1i
-.321517612591254716008967835316252433999941590411782726751885147884148085329551354377444524611477546630014455445652650494665602118127619764307878720175e-1+.963607046006794256272837078803096564959219980941683831289154092822333100576969356630574712641379451094709863884799050287783565841183984515451708022853e-1i
+.528947076239926462970492868288853542477128737975938511308033910813216735921120323653696746815794574405832964528516800722389851028026998954532920125788e-1+.385574004377582482275768525897916717678996790985080570619001076049197824847752595149625041683978243729879632626402636424606123256165430317110221397850e-2i
-.749305140527653494617369433568311212269300935744712952839818415934061915810127469158088108265007697779833717835805617209876574005959585381825493776755e-2+.755240163665670504312666992412275418718983084368774408517550482275175731392324016108002016775667804659935525853419766350470397955445747482376278837361e-1i
+.113375037646763320902953945131115313748453114203686744727622515554412050846735152660521272755045178953348480123240325449546081932305647400918812494738e0-.692277387793722929236120701141720018224351098379421476744771044639152337408319532090050477049438493254572054178179403883457250987396555687607861465495e-1i
+.648783229350510523277682544367582754519992885028915171050059222222924758203593595437122207780560691187824196096513627770053483588390516372438400621017e-1+.136880087724893248248192065373503201936407850848472444037999612765067588657894290140700859026272970879234150246838682856043521562258894301576881616185e0i
-.221228279973760506082310376382119479809706468260196867512290459022337042471050967341470212580758794994752069060136398579940027253692764936066673463241e-1-.171527173786856319133898900435589730031718997941045665595169247059866601058426542566641154128670788731612271616454125666067841170080660307537344189925e-1i
-.504484383835815182902730247413862101433065647120241890421422047927366375656840677848461360563068930018779230601265852013505855028717931534178730831327e-1+.159364313032522531984715362636074116019803597817200229354526671283895388010222512793590310401752367203872792683776779384666750025393949080653914613725e0i
-.133966562251733693962638769201271751406443818267014276709357379369142674469851722605205901906962035047199770029473435408596792078821586474532261293449e-1-.113601902392775662150061834833651138688326811094137700164872646041661768374556399302123193930056262286639727553718390073888395734396078027800174444747e0i
+.778070269430920722066340686976910105262328850257980992060351274189828563872987334239514336007573986719486754892116611187796371376764945268845529948799e-1-.174439046684786779978089055283406676828720045069489914959185405287302457535769166670235175381464865530454762876808672116238755308431486770151380081774e-1i
+.128100846106996134907414491794569761269915423332985433056044968785684346279059476073392892803955334500362755054560165534575521621965522429727900426458e0-.744603592321090117463107684278308834737687312023183091496612227434275056453336716807829418315665035697736382590679951829325779302090256661739373315588e-2i
+.138779999366965204887109332739044577888387196195549061981994138656105254527093992924266619697919339506029966602983095626928511019935239284288785838929e0+.988006890668083470183944161750936116013533429959038566043111877513655175467828251052855858144852028052131252287716828827901832733388644323575058403106e-1i
-.482028124334607927124594798695086358814819214262964424584705371593801419538741829220938693638958679911713000346038038651818677104896534422107521439442e-1+.916085761690608851176260667845239846265594229198756291664559271391958672756225567074300986622851405548130293310179719177905522463960325311560956654166e-1i
-.760713399964195320208398560486907783158494994893790367692693194335245978956195463974650735882949618564671514403226800646024639959448240578698222540270e-1+.708279021694631964576860274538752791990802599825289371964492517726120241779329869121954418975638265929379838719618929612720495057364821443305861472675e-1i
-.678602812212274959792908246792284891195145554553568125078330093107996437784370783286401408100357671754180412324235936398060654259407909863037926878531e-1-.107684970097410968979044292491915157914616721507230196907651493151205292041867200927319427206866904900113493134511270595637885710375179670533353424749e-1i
+.982077995693221490425579341369489298416176063835425602096061362300524512974001836739908286737012637417834341291176603338485504344636682646043697286531e-1+.187989129939015190461679944871225421327518493000814788900965209919893699562466459995691380424846042296664048815154685273811723841480801393229812161620e-1i
+.621125836741396958485428802200814252449523581293095630027669339287561894414142242932194612058913305266914046214790864231005265334773948642361582132471e-1+.158624153170948425719705574639922998901475323955791480366792790226211932342562257348469743331403339005297493394117106229000618157223018141914135940067e0i
-.117583688813209852701943330746831668651145935698678413406818027924775944373580483230212629409920924012219129916104183639282032565571653129861196211716e0+.922103830005386278236775958088645231874775650999847241511053050926378033601014879178572775340711373348462637224241584397277156917700872864985625811745e-1i
+.128184248456794122729055098712136616445567385385653941461917082521675741926470802966811881981865779088657984530711029404762484003019022252821632499786e0-.112311366467806050797482267517817928215190044138961609798241487852083807555664696533494678082428927567505415146282074396726953671150716710712872676047e0i
-.516050871027262929695575098136185772268677599967636130093031795093351023254112818018397109671523964060250832607892791754628884649571776633187747545486e-1+.431960095875892899818642259812020599878266445368406771423967681713126136831406752530195856432794483333674221428212468650169215270548190611988531290704e-1i
+.252581127514337500690833449105052844291583961841858231405037815560083514806176389945996483524064372982237528418299632637056102012962486588530427783797e-1+.359568384853489681169953287508747054241965338988417560573677470925670007639834255682501166320068779424695941534263457164038582068435768974245343106966e-1i
+.948026491539909077140012356276608352365394723756442139260298682683146731639441852275716894305542795351053895662206448500209818008466665033010268304943e-1-.739712141474287900620356356073815874124335218703544045101668201314247337816674801229606371418841072987941858191592073739895013548607094714306262037725e-2i
+.270112745169087586547362473544668354692470002807993376242188012190748260866176893079565407277855248809862964921233172190445818715877682199165853234858e-1+.666591444195364907651810776891213560004057276870089384008978815603021863324666081364516114773806728358263543872317521755803278956725764417938664944822e-1i
+.127379881886518435932227184932215395717453925391998753545898562388326010976508324290360632884491314595628521633352330378105299203095043758727733280477e-1+.279756465323208847850919751908007321578649871332417419793272558962010624446155394758274283269305645708082309335355884343295521913313945439940160508035e-1i
+.118308958553844554649242231196341083807250819850537134385390670111632319510803519752309507569633917994864940896600851876942622944153062060292431165570e-1+.165850016390672024060661174146756023142440267781508399220860990928592258540910298137189693566051563646634014700048037869306260427865220367669556763477e0i
-.974979415400095853713177314185597615805819182015018372209593299121914053082641408324986876163767640224725860224104069851337517169681919965056810441163e-3-.254420540138328655861695302838526629907360144890658981798697140112167442944557071238713153969764745654291023420566096793585293855250756839565432916955e-1i
+.324903639662995706428951483746454396232757879095070676751551272875483206625979352933556170829448650931585962314457448270588430417746011351796493810647e-1-.367404409456042586249595480017388810943218953148212237383026363235691684515700964122213579004953019389381018713767142534267068516163666086161177067178e-1i
-.912559735122720741606300647289683346132350173042240822908626301672980339740475086273134116550015579502356465854323408622417976892732902525121827863670e-3+.414154218878966744939878203075578703106417117366109829431622474795498992071353425945497031073779908185120590519929742039551055813050722322435503775757e-1i
-.507888349964071090681213573654631362431241443520321484261188607972255283482432090562828477423115472364882126743924033106317709598920537683341895487234e-1-.161585401898341178090076204917403963271013856018601192729528515898696615683022234767339505016084902645897232856595002692064202320235794827652821192047e0i
-.122175539700976252947587036121747696780700601977776522829196097150386297701195897015553069328399869708751237781015835238660482595773068769881674635936e0-.133672235444304987167603090049719020344493403336165453708456972296470370414712675321455550772839717487211987189183481057984058732147611522757032405822e0i
-.776721997093802768672747651496056684145505189865623930727779538044107179987884767046016395081740506940907259004769758605792074150176139146768107986801e-2+.195424857322828061360734265179172022810378812389510863477633491304634499657843477983976976102993571922526306621878084317834203526252310952796001637109e-1i
-.130669362548074640263156629922915520198165957345598754764857725606612351409532681386105731148527629609704727934665356296819202398439275563222419691064e0-.316434989684735233202495869278448742534734229520220788065856324397718629968138572818809153988955628456391024107192126329864415087658273281975255710942e-1i
+.374521177412167267022844947555726252705128691094241926590625664466547226738472791503537131273068142296541507558553727729471006010122600478890999485139e-1-.124533029348468695104409424042517133868346808076643284913107094362673165725603302579659144465528728325878039739811373526185207704118520506334204304147e-1i
-.191757022632574274134689791016408884937970302515574420726076515652938047206122027811655924638375298879318092071857841160670154542377124009681502014682e-1-.557102716864421627571053741368935997811571635666500006855996130347196147475839025968665649374219495723495065023086829242956218972417761963293756380579e-1i
+.330127109082997768719940327850839521139217642328348049331648482010858065908075573209008963474556870147263619694141148099846536759266952408375321643954e-1-.358643669740362912180483416523098986374878292257311491274642944576886861546450476683250509608417702569459127275724555397504610789502757090920686833966e-1i
+.120420975402185748583819662136796860135768307512074083693169931531428565859704181415431063370833467418921724995659675456797626052155428920007310795485e0+.127662103185121716156347498868269359984009108237988571857146251013387753202853761887483889161363918488640988637823075245509329924720719382499065535672e-1i
+.220109698453074553882099836556288031736428603997652009776803483261625294011260014675876469423611049931368022095263282075800912147112510571453960513342e-1-.142278611759825663357285327716788316310889613577050483659865782064259868516754616797451318731233482241569406612516051051534621926712071037273280021189e0i
-.663559597915239725297015585118630942703385730139485310421596541900499151501096888682851139722901414193908215471477002698603453369942453874717960676239e-1-.142803387400706665974613934250284693793766502381267834144599002143943963249900053138932666339909121457921115597908641593177868883468458534549854366560e0i
+.522459061700047746318580380898114337786671045972142637282393059166430019349451019266307203075484215801569402214713691888744786033836637665429871668241e-1+.337703095844783083068460992798097242602679727006758645344416827020615936037794071560362554792036542927588208145616886368484629831347670727467987354746e-1i
-.213448847338206417766388809011244295169073774848699570635603015046229312722809851995018633938944214781905758058198246148383001885143139174468799565512e0-.617979276575948412527696635197982117828511510903710844586527248077841571643695175071008074698833364147792558833882090365808203658068888490597907743605e-1i
+.262617927562260869783571909034143297362865308875579465100941254966806877229343750586314355973835454498461639563157392555303658382991564226499869445320e-1+.574206618985519430759005473220562598917807197979507404169556798180439096061664285382362392151340562581367186383557434245192598577111599306798111464201e-1i
-.102103251541224307077838982236048069067008483185437202401403803107468093991379407980239621936275031890325648596914674590476687429188021744274444177459e0+.106442787904954155630148303134767087444035010510686362195317243201416450874953066534500946386105378632455265272025252870761841096202283567271392631223e0i
-.785705926630399087042016962828758698451711810806100688198049918777637680934116712954220017890788550834669302623164967452159207228545436784944277888195e-1+.372534607631554292246061187128660215847975831539382755209168847909317319581725010307519908508699670878948941836144377701692783066246917542180110438546e-1i
+.138144463270118313323231474407880612925908309900363791326650481196825381440073631996605937697398501225174928005172825654077090878632492682848999698296e0-.491056897864483717490763386948281412769784949947397943683192159458420783884126737043222718905066029108785475408797868894089723515341946831083114839130e-1i


==> solutions/sicfiducial.84.h.150.txt <==
+.946758724823979624948220905558788223320984061206606570590045164432367060531269720343608051324861307044799476422791115349236664845652311834486367262637e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.907896320939141043208317574740708846871713224776272361806845912337397498248160826118958424663162894030277472699731854486923106609150020730392848465429e-1-.135303524687778342941588157971867589665385826890727980608844499221378343637544131939410014389419496710203240379501567037200191098795212631987753251520e0i
-.173652047294882362781760519227113244804179651596619890594550612930827303003039844607758978901939172230883766182988881251677715276459314641606441748124e-1-.388073216699620730972419914964087725650887678389284846449908170197205678805914997765832063261367393297704352273945686538141567160026761316198119966247e-1i
+.232027048444037389744927214585423728712065410940124705675981325869060839482165202360683231592078329156652574412967479327954549062617390341710157266183e-1+.224157011880639575809076235827181955370051325572299366837326243152165372635760737809000969730939450386234566662250945598830768249460851497350271809638e-1i
+.713904310281049108301268471192574292298447180725433964347820104790332613007803134611655540495014393116012401157536210144509094639879029956323713770717e-1+.922527803439422814173364646661688431683923760831681885922717260909002942187941412923145701836264252442167366885467881256901757350752550619575605474789e-2i
+.394868671189317587433778018906069836017225684611554677416471016373667464408628126402939130315172876683324692838622038084876526659670135046357636518577e-1+.357699806896073390652228493898699775359192848428953625047412242427395858787836309971961272059807061781541556714235088766379197292338463216239411462006e-1i
-.429122385976790230057477320178797734214802106745473015364283000369636930579226931541310747767347322544174845567520095558003186835968254058129755385109e-1-.353063580616557181850490393303096150663180977029592079238720299564014461247629991686499454612773942998335229070117319212912154092708709185427674862653e-2i
+.697817226393720842520659874850441940326730276537204879193874518251940786955837104913285792111576405398744334967129677735182507398893164676706140400698e-1-.458962310314369152114984422365428516150687076355740122243335676622109676601365349511319974842232468642401782165403242556924003377380121782557340364222e-1i
+.119886688655543877660933907209802577420026131188513579622072381530309768356176355902802364633087283822074890299889596059770370098911590817620088058949e0-.156826308731952852149384542652404560935504232725733208376550201459147038683570083491050278940205179206245452827931612361204954010958085380784994383007e0i
-.129893947405323544896020443241440669791218869750366216411840282106898594890344517889406054794924255255389135560598184057121495853776369092797156713182e0-.685433479084810752453458817128610670798955476083650606385639261189476263835125554891262719596375219315593001222980866046491135207969087393714718502988e-1i
+.538722673495790730010654040726480449123770047056843441853351851466250623440641382081246033028044584988044636529989420317243566131093370304219196374054e-1+.628308619218929365782235181251914744422624195430685102925907746651749149908064170467050433522711776337127212615281286545908673763163536553503260329343e-1i
-.806479680136825452554446622897723525595385127841913017555520086372698243620776723578304250935402843644281664933455465858660386792620714266264387571325e-1+.745539726754953237577791889136624715862000326315380133097985525253876746013419473962884153538452109664169162441773675188143399956329875144497323442591e-1i
-.130652329117833408844309279676878372677230793961596403938170299271013477668264293435355295776084427446557459122724570031601579832478713578558642613876e-1-.763419298448699824081759706332156932088658286437937927576738413964064492682593172106268370589718859219480384668771955056443659383879356426694523884339e-1i
-.246199639469888088475619064117530596492451426616966851417586238728086862658648433704325642223714094048619932780148885968960908878367108810988544168052e-1+.184368577918121545739683967647915803100237577919238370685441570457839137491798196496703436084408626201624460469339640967626364331554426221157679400501e0i
-.284703875864336340443012906119243746719195221771796760815267785572005246784269333436394057818878397080256433894659117539502372104672113955619706128850e-1+.470478024132351643444703649351682431890967041339836244317004463733365774001953816245059286689383200248197651863509631185310222733239081170646647602669e-1i
-.139957895698764238185313178224136522667372255712103062962568836968477279105001876262617081534195190845836219683196081525108802899835460543027900141305e0-.129838644162648333171328312129284901588315147810432074332997255719772143912492742974407363667684598499952670781152268866371012768524466748578823075680e0i
+.122822612158081318411794243027631951733134038359493439319080110935041114391473071424090523058341153029181214982221013638644896031061712127839947688997e0+.140848419615390269363238318436155771300163200806668432887670920876967683459428585207946455003927836217857228676770827357939268579776295485270970637024e0i
-.522778728260294785296526813296256735443823954245048409658309397289379835145410689082632951494674207879445862756593401146718300229293977193836120396142e-1-.597201332341690113680910913689124408346777665691032347363242842502615249400904449574349183377016316614617220453802917741920067948682599070212081032168e-1i
-.109858915033315510391603593624600516001041569193264459622924964242980296285703062396140364682076356738390249947650354373420919476084942117345288383656e0-.108151929266248183687324511160116949158195651357403287019313509458113097452629356055045840394081133794685128337117539519097874433592168803382598925784e0i
+.164376289986329106384079594044203784686428529529268497736907660873912510124012860553043313620250491749276366110705460643095182936983809107804560016508e0+.348197954456905416945446361221566915461037625955117908635503764090338376578583873763950752359419572357337585874773625813297110161537163877726615316259e-1i
+.442285198159030017747982399307655429789952739404147178596899494461761691184672255294174405396639422153244227539491253749677283055685678471688962161087e-1-.639942800700392907041422326151424612474761467254269097439782395401165472893311882346852749143611154040842563188128947732177672182288611379461821132070e-1i
+.641695807559367236107845903768328712966925579821469665710164401748528681467039837005351254856969712212679959533888995164717817300387285098298669746853e-1+.121788396540485328557691767043134805854668575277408657757940334348510842369591262142166829979815510510948351956369076499355058247888051565250840646315e0i
+.437409086569128123850851276967087642584811866863127584567280549543348176364998774003470250094927379715849076770119639722542339600771926185750821860028e-1+.735047025681442921695434945116677030690400262199126418072242703371792873297959986107726195626544621860405242669958205356692488489080882077985706877085e-2i
-.390009000240090433124552294163236172175737539369128604130903793888733561397098178117819388069792328176779055911330732587735748060777708917584699284743e-1-.807188966486078437991081619639495602072333780038702909412200808409984849082238953085924814127513052558463425474948907306296793820511602292577629413278e-2i
-.944892552534982841865366296371835497721034213286501456206579697704075510298113537418294665261170413109897580047695444219296129232419312298167288659564e-1+.267173270265100310543362144020998437111578415712812628299443692025602790156343578338567719130267590384512996801160970384870205128793851926893421561588e-1i
+.887355443514646036013581379960502523781135804855414879555883190521646067760559073041479085337127241965285687679232648856735595644283942661787445905095e-1-.697265791246078490430525972890408720346126999550409956324830339571201157298900411109183892090972838818834873865178090609520546153372993678986351302376e-1i
+.630128035293343715690888010869267832744423244335588704209268921237220366229466170169286574046696936157572802769548571818576354233542037391891254844410e-1+.496490242078008697632535416686221463265407481333513998229692140878069617882817089075774083757138535145896792021472758367954043421311252623765254953786e-1i
+.223343800385905124917036507558219837546033738673160848129518643029328456528030927612533332704381057076154580147556777309039154771604084079112674310833e-1+.180600080414702875661429666648088598492753402202191649768979591012115232052650833920270179987127605290680055213712235142569433655557421435150274425835e0i
+.146738126049123704185954497175702734079011786885267311670194533102365256859125555044230813596252060845039581364927994034036099224973079716927514832189e0+.390441131240038324587381948806982123426913330631178724348004607573754963658981563914000176894044395753713041133642562296098544192263209929881185021630e-1i
-.215063555666711407778308243918171934975861046645812757649674532188000914373712624752446674284225244893682856653450819442882463946862076043913244700089e-1+.365988813192082516011770979491170822002749103575313925674032624692158324495893446029137888949899909627640800626625075805646469801546738418900891992391e-1i
+.532574005617685183006185323805099330218859771199696409236546763129969830836570723554129631567066832190247099709429269489334156368518178302936395678888e-1-.651835491174478958564374429245765362246570606411893042372757896790247784475938648727200980267485052287771221124328704326111963421949853508188277781820e-2i
-.458908119529932473680513002391710314501409174759676568542147162320861404568465600839056742752750152341617526513355462455714496394026864563134847449212e-1+.440593336677356360671868246195947149896033616181345970410390730025479582941711457233350063950834212339415349031060902685447757632618996063176808914913e-1i
-.126601987968291155275672763239942955503224218427034898533909387224376204819145396969778651174233994916138489655957344047688753409192075960350511644609e0-.684214286255367583959294059344555126764452183248035385549255697655632845055053073345625692995124139826584790621817145484734428507372038667369279363087e-2i
+.185102547825891248543166054634585299845100774323267959214050141540381171724285047648131188699910969630705138983881184331153881428439877247782998088561e0+.133490486056085429961961505469955306935201883855970716129856426942314862538911947934382676510953506180945417206806534609750950700126833941248668101635e0i
-.402848064002293969371914515911446139906330827620744367794542384787652756054112052884857860305702196260243967661629880153532827731628760453809212622230e-1+.365311384272109302610438353200427866476030688340607152978188251472581963507125819324352155270650659304455026388554218988813723496020455236198376416450e-1i
+.864063533193813300643704352542765934855717902135869541028380453356444376506688258728448052743159298251451621427625677844006114977239775269408277819443e-1+.103693793032686890049099816179521402543156187049698019333272346236070867107825291094813566889060842923585931133095654548961960157029102727356713519679e0i
+.399053883438470701904543599457832038667121964122281152016256936405687228657874697229937479081476566188088687954462428344633288849187359779211161037017e-1+.560486158960419269648360552713516113725172260005088959082881756353114486686931997989681948118052396768114953310974068836365295076397626055569944454028e-1i
-.176154178171447227077656513687012781325880275764357067695785183489372830252845442696032385601256687615602450176057235830025575690356748006166167884460e-1+.188908304652935613470120868302185888416301231927642758603598639127428118725803889767816137336592340186513881027843060688248829750977732863016743816917e0i
-.486869586224702869418670778839358732153218340691567994571506178692974738733873748966065154515335777782997186048796236590104740888403741117568378283624e-1+.242091081233762144835236320609019964869878740963869974365701599545443827120828596607706746150454506023177973745064636690339224307405575219313984541342e-1i
+.445539548376858128220949008941688693146280958016628345766528905569728911324367521612730102470662067856330574596211388223837744926507321205851559514946e-1-.979106629846590289087157775965787004921719204833486381787035515864831207005244964366635545963502437769359930748210311054822776171772392034102656910621e-2i
-.213302185186149743807492823158246539708227609025677248712628261481546566798118782414838356309650317271295672747773878851206677466828333227690969272388e-1+.874976790726140564481675193264837375662057660268264532439441202988945164574844950183032741719587763345966336758751109943081118911722672194402861852681e-2i
+.164252322115420228993961081087813242984700063001206210989945403973939005419247093194312655948506216317052188017815344437274319792347203964370419961496e-1-.455033120443932353695629280191327470707349538643568181717767353413288488871228916970777750245404803275081861504747875604562944225328811758286082187345e-2i
-.515446423387832589259249565374431736649840425664443393658228413483076934253495109810858609994162756740576409202419350787210883854982339326137305384189e-1+.199001587375934056863685260281682636688093860000844360534022898115302322947451837263150536550674046475612372439675346349064974535670835562915405284138e-1i
-.124666746270853132387547783056104819926039657224559690270893971594995012435697056320719903915111616986958714692551114528645979869093543733276878338947e0-.700530151081884822279341705919584657266352874565010674995775301330265391968658176504299830449085984237063977717825641578840717262269498672642996974318e-4i
+.488146954405430505993379544498740119314503010167088636957325595182813552004672747741078769456947201154966169678733259576958139855462601187423911429751e-1+.719079086613557190436283407790465132367077093479186930911276101003124630609354271753795396336523750483938440962242250040303960087777861301664473990267e-2i
-.341469611426206720112738433445665930668948844878306871154196683016272219292822790619517183770307076865016788533512480691250310591052654505000200475894e-1-.171633689496649663302921606718496101789862060836253091461993127094672041539482015988211510434582236914232670286850063202674292718284629067933775255021e-1i
-.179882719857624749265939930811444823481646665237299549394381855339102157486089426427692914536313384807716378399968052299216943887234611031899959633664e0-.335463048704879544735978816383934555198979276519349771044976158304545996030299608658688481605390669681668332069064005123685893650925821096375458907480e-1i
-.620561936159421623554033862663062202188323339776904507363220007931533018088684260922828565794870098320092940035051723003902719638939328926642507814970e-1-.974366889301655360103220273952095133405920526113887055422673333827672117730340523161282641884354425913610338966751555109169683378748424890255568963973e-1i
-.240557213336444071718991811355744168629389251624841957377746355789581592675236726677350366459952489415235885251571226825019432317355418408804447678478e-1-.178822794841905752529567634239322348724517454834383957801596232836494072389576048398112790176529755276932730263807027273994928206456580678045755152797e0i
-.244163130974427107557420520366383557076668984399601964054898192583694392034133911104401004365951335224649412402034578646304171234581991207757404801563e-1-.119540388256184819808463971603139526430294705592744860794568369358001202243229090746308684484679086981127538077845455477258591201123343372379740296748e-1i
+.728235677271524763271874796949896039494610044415976872603815747877903249851041958952170685420548447984552015665359845577493046154335684305231773694744e-1+.639272087719567323717772860832945938131312564145799082413633793847357606913134554560133437355399668039667037582554435692475491464016449174573071514972e-1i
+.223268915332980031473175246962930938970680088324561128190366292934033971349158419505076664212938679038668766672017506803073438119508143003789108693522e-1-.793092131935735748113525952061114128807547837202480304793101357381399973809747504381433670074745340529354166661911380591446176674399383102942917301327e-1i
+.643915880638288818673024922125236139147369972852520900385158855356181031061228033120447572499445227115710662320943104852726073283925248925950813431760e-1+.593628222096290964060104136451822310467886212611510939810467862136711466695214300711715966324381332884059678597814441464336954755543274623572624074514e-1i
+.889368596803054334764974310457547166866042030097359268695371946042252956534353722948922147135191431514910264646120488313990293315574877899338490199108e-2-.276729307760463366100049409724175084723934691138407797697865921023867989438017052936993426551330679279298821864901728097312301460920219937247816678461e-1i
-.480142546226680820316581300228238540356644765677924232960344481895999583797054941884875730678768334150863090529401254509432479009246017524918773120003e-1+.819254984970724069175895420252345222396098816128564199357689627416253802647375230318333794687205160803626363934998473454956699813201813425882518211247e-1i
-.497404493022859566132464218216936554131862546291451932944359722249954541694904461246469403170006996793643566483373535752171738477130090341509525694730e-1-.935319383867833653746501793111874264610951912233993096495674528728475479605957456824938726843438834265639010860484164365499609017918384137796736891594e-1i
+.145773228376923590292921335137676251521021005902741769147223571803593220103830336583900793554002893774601047199678217722759495431864827103509550579891e-1+.808529811366358705534977719530928633912590493059582459443973023833675943068946334684513700285724978134212110448599767989403550918054304866697758704495e-1i
+.661843753991669788122397211023454448190047227643619220794510141563852369734379474180211845971322182488152730599269221993909415199293067978551691226133e-1-.282008528561944041257480578611621421395965664744150647451408118246904583729912916517268347286192224293200084015496083418488196169717483841243861344294e-1i
-.113629588894863914680727928584195373923599388147134738615166389454869123106000218112979690554790695375246416852326172135764205848315287685424577223432e0+.280679761116653212546089470249347589228753680073674492741152922217797843161780416877619689647784655742696509196324771601657166352688762909685440602064e-1i
-.147932192580604441826408698822939060343728226310576902145194443884813516430233606644707771538388312466822750853233268334168853775483720828363829370131e0+.639757290464832196366302222352879972432483266870642188698719832171858505941652829625740164237432932973205824226976762743627193600822276617009923476994e-1i
-.368053321138606890547870079096696194132178417478350550836108644313947468333222813012575384768931350412062095972277464401182617144347398250484005895504e-1-.500683388251087364588594033379078640777330676027370271343431551604196730609288519039857570965842252682650279935263714911115763880269673172586021267136e-1i
+.147471917730840204851777968999624415179293104100699569269459243931461597078894564179213152979575321663222099921337278550555063592462714868457984294135e-1+.644055213053496485530219792742766561475830336703518823097111440016445617824052219740359873462701913072502397067173340760346876110992786908531319369291e-2i
+.525139530677372607835786044238404631135757765860642843282581064597424870435405826159966388738475466701592419308234017840477044250022074118233986348988e-1+.145916500730606539285530895860942935440050307085725875067990208577663603909414005334366899281472263255910909287742900838697449028170657063615671768350e0i
-.949355702493076682579151065683138187183480234049309414746107892647259916413507584078840566553299367032583944519364588471232800290471893766550311719494e-3-.907017340430400819364803702153600341401027022860810586313660107325194125582229019079595767720416931107833790431815898085321743732701955440771487893332e-1i
+.143315635393182165531858265602584155502815195114161011454180710507848269999632804587643473016528780475333699120980664145957056758606197498408902471100e-2-.992423248936295310050455288779993625922119935808146474312799368654462755457285191000476689435765131556289200476455629066374560656791530684247150401332e-1i
-.100282476207277982334983256126857075978563269132358185991621697762067382479954286553806246672149352131466533468762322790982470846153023924487509662002e-2+.902729299864970045804730629647076222868926070173032639573303706319288053446452994765892601302635582332536020310828892844397665269099594034661222951259e-1i
+.853249166978105886634625469968329223518473404847307551210792440144275780950232774199628905558888839353440536321482907559847120965355503638793827699551e-1+.407779314164830160053049019657790071417956083421074775760764729350876016458384602173101299930642428496629540597201520831860560048929921391283759640807e-1i
-.232763555566969838459435237581566321502770340690625185186516165795453327448967741551634409481613635069844172590710145202253719289745679749081177959188e-1-.225840546644185068264519157461577481317395109693405109101487110685997490621267653824330714063009256782167933794933987420458241620196030409657259909675e-1i
-.797374267751697032013045801555026919429852061396524204713609983348711697511976669709366982153947787681310745468808543844359768271950618766296910263989e-1+.379973949850215661405846862793896228997402282921013752127608731022099525096651520457551392996277049632031745202498056812974775222420043369527679388830e-1i
+.498802695003804655705509347468934794905344362841105525309717424796942592944462437571387783184232489451738659564177104605662560507092305524656937113468e-2-.199972960985331233370168399796256980270095824955669918672951243653422509836419783327912978699679137673139321829053233781016854416491316531181689754069e0i
+.499507218864486557160442103790765778900721499407608720458841866764766950581956668655256341265643172717633323764557875306265271889702785487479205740000e-1+.617438202432856310918296301460465783378309901982666038998304236121747873471949894232567373343825106127858801114303547033389866425948665892142739846505e-1i
-.853867431631858588348244788475530656885429627986753684040949240288037479301789357186205011792818848067422291900582934279863748514308941122921099955643e-1-.112671015708703314694797004670900436105042337421641921448637990293823399842064112871301193049142277826383578988282037934971730461007825013784628351388e0i
+.119662054398337498003089950589131811388419151204181461277531832904192797773604812355881788052588365375123239043146549342815480991403801369916444913456e0+.827907449753330109573319648913374422629001365643200889439228692366196950993405283900958191118442394773923787142519963087156630116352543925505552136016e-1i
+.106539285074631982292492947782295485409842122277475238162594150204024218639916965161312557461494070192855721065962885974968533049953745852886087823254e-2+.465786680479453992952962232167308929528232192565244989564149373501035272999505549241829596803944074626554957384828924584444168818183437040077759365551e-1i
-.320075862160258171882496376599356129509119410323906013471293608450373587563981435686389151936217061920395780375266409991391588175555116776391928334778e-1+.374301478731426677257188867653722470541042157201989745568925531338171714223464899168856351578670415111699200147205165246327444726745730681324333426800e-1i
+.732778646456074392582115634831150890484191651997247727452603876912713416181808871936303009637958714865930062713782096409046578333011395656481936887765e-1-.943158648583744765790507887821650659430994919228918694327123528253808600230596690832500462466623517128825795557378036979437463891794990835508860278603e-1i
-.136943972808833494738388599545176761543129655617325054236562112189977568690058418059795844111274563571713334136008255786406351954082437497368864659420e0+.299927110843982853396579511691087941518200669516635900833999476979765289843595021553192243511819938387721145221267199272794868041588005018305090917905e-1i
+.364778004480422247615839001232352963288679089863558631618207649164171101487403836320494699451029717873358351506045168901380563468860487188486406135031e-1+.965034565769506102486519622576691330766245966739762058414340429652677519503725852297038947050011499054350202242399629163441882596266225696439462454146e-1i
+.514835424885758002663821097007315467181292515700007542340680359089037584067031100434449442600307642369555321192287753056951766789224982171757761332800e-1-.272950155122049142452990945052573992021476836366248117173117676962955182855630737523080470668348705675500927096500087096794221474153270347528575023826e-1i
+.218096395489391258732297189656765273819637526669632374465331847315845425547927693356605614442892860370023065792501355438590718608045298159187765386605e-1-.245326094599403712453307767315657772601939081338339226241408446536048810077385578438341901954140423795409032599284686616026092753575651890314872867831e-1i
-.833274837984157097887416058672424550600909086307020994386528743148160969146806891445151778044459357863597800744759738715058271949741634416941785620622e-1+.550520113715784266722299938582184390772925841203029980132967077268103160491572272810801611681822726749787329030383445332466734073745267475755230058607e-1i
-.598681261253047577694112103303278941323342069684268329154932139596626773689419595130758081631039720949969832739696621784258856394857075098444691426235e-1+.447854907869951040803741898333233454471360422133019835316960944965787191496465906058020532608625638012114446384384026556318453133668217647920195400455e-1i
+.397433444018121471926234423697552745986469206580703711133889471136905668655507394632329758134148294634211634141287948288684549481814089309461975436102e-2+.404947758376190791991249609643139876344558005538085535667697289446018349334628694621408056803523825959405884855140746632601794751117771546359886575910e-1i
+.180491101023408066237643355092900806337363511316454997874068209637037948987821118583769486250593955272355170636841265525091619633839618001830956122239e-1-.621078997718173685224167844151027798862972754385504446807225410308215639111577587795947226655591292331448553861100152304436463781299006132881528244031e-1i


==> solutions/sicfiducial.84.i.150.txt <==
-.840034473179514756790149133760255359845105982126029929644036112609217944417740854059964954207238500014830544450993278296554242448349337720587466817820e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.160499010077277693263624312539063218520889068587681094584269308822662145532433447341244867871113392029992783859330466416187946786106460894258330373528e-1+.378563338303814845660599046357149942320336659373757092642599337787744099874536974158259615070265962516173271438614434696370795624707228473950512944890e-1i
+.461873218100730639122849877684469053666267380608752291957083261149945144351056596852560535913052502076812377214628342489933979314722008143277963734037e-1-.184577650377066013064495018649065486487411421696784648894165820891681670226539914876826894502750845992608949570110512356950987377581541686096945953286e-1i
+.151475816245794342423770110177130256687695581208072894339001607039826095680252882470879109698220508604803006723411791045457963996625872263590609591667e-1+.316705050637080076799059954230613301862714514716738600299359798171470957180224182107987557865506182313379405816442261488906975751381019125075476498550e-2i
-.204209855719180956726161904180922729045693858624237214726984506685361961159735454599176878415518447566087117812351063042991057426564212075039366900965e-1+.220056156764277422317593236621500177127927481821438650089064752254133425143869469949296350848929853889619872670390091860958608780975158416284509116418e-1i
+.207420977125738238596766001942654570295741541380929254427108943145050138375385846199267526636717095921537137082717972215154347138346292766838650685628e0-.125948759774423931141722840551873108567510524909353908820445907126755550405782815508324653594054601032748812132371424723221133000755977655562314052754e0i
+.141056074955493883929535633191833381112130821131562858012434137226679988236731007505198625789435780639949225104920675999780987911092401880319095112987e-1-.174740128902004578271494588398505273005164808911918502974894344279683447895881963329102129495437121919408346934404742181851302187834279266268689555464e-1i
+.157080523958005824573071165072024443512764525745797519697808681172182098874319471985800988902348726929551444593570876202816451675571802471460813290085e-1-.459256875946664839114130969339383095636382910086456512587520650758406537130910065993740801520767112065002347944327493103072164478100197058300752107025e-1i
-.133636234501416605576462868904072807814363657223120040222317211043823149498832526832408772954716801960613473889400524096503796869137050825808470388672e0+.335775494531676484164440816805295379596633808184634385492324400614834987617279732885442564345362358353492086071489797647265010172863193279310037812302e-2i
+.321176652304936589425746968134482362451153336495085639954281162177180769969240008172327298292877271912646290723381232731467706904527177881185187565111e-1-.570342875382800857511408376734386459511459324697341440299706110908044310772194223600269224599883749800307716797805786755340245146877171289759996256819e-1i
+.290672687505729132772672961906569165853907855048751526659788802656929653079360719819298035834214533741874476455520395670862166306715718237900091573123e-1+.385417253070398717210232634117661841403333504973708166047992936791577455255417948613023456261282871522207593003634011250629028230224051020589039750049e-1i
+.661059732857738364510634751239365280897321672041842205320899702539597772900680672388939139279700064640191426755692261259229247660134506543834216457972e-1+.429004009771354326922532763869468710538316890352010263450963199374690996940602251822488635478279537858998141628912612584212481615679726886818218840480e-1i
-.334250609350724837323167281885626088082590324977257524907821091832354227196208749689973212125106620741057037051391764596129014991121825054386352513834e-1+.685668867760698065588977421834451440136523715796781560070163813434071572142553188337949013725355495487789921270613026701006266290621607624752598904759e-1i
+.547713396793188971460638033576759382959785833309687635510313634272214309034195176628611393950352326656132883508332356714126627849561846678488029805015e-1+.566523743777405953830136126510882362375417265215755100975734273114697420350659170288084636250857726870110440269888467781885218421218737109593321749673e-1i
-.115808441748252354789099612585627320486368917854922364376709996300461852159353287445887632923409336633095441854219425434159645859533219947705299053214e0-.615995156147983842074047114631272872670926230733542035056450989990061162981469354065774830784841476943217015066307985116867471017639361872679355307060e-1i
-.161556920142421333735788607829857506042466280878837125307097522055013583581862011932320236177602653345429928345277461203399839947341716343612685020699e0+.469817853286010688815193879928817119311647628892766957484214079185784912056360477682653667364977661599361274958945824307611242737213731360430617787477e-1i
+.868828538617007764538784479861098320604092396494946219446004267546840313264672012849290767257142126979344268776650614400656964685682047532915397874091e-1-.116206607136090623510024577336430190451888075183263691954126608921960269158007341668559668746485429183964324543347521604482302762083569325677706099849e0i
-.100134271759694077496948465611511763959333925194648376133819658874530914502734332760451964466839364900913327649609899693171796003820749444276816563106e0+.679562765733825612399593357703573151024201129935158479454740042393905206196663382451421023349455175094311403908040482643111166362879503732861255232351e-1i
+.233576468461396007376389367451453679277891609138444606513864755260724578078682581686533230501336179248342547641887834733475947490340453877976221695317e-1-.146281109988296519635059169882734256815766283285884505237715407576035853152188593509535551536668188077814939187534304814328823877202368498212150455435e0i
+.940818678269816752898530075114308549244615399264335194039064867972447898890180419812851260444709096263320035416236372303065280841892215166514362406753e-1+.716379037588168735884378093864023806810635863274604997513028547506655149074672904905531402381046855144420076766832990711764854982503790830320235845793e-1i
+.521370505625793680206050095229653881474394881843441444668007567849788620124926590204093768242506881626504956582522905305967772678298924277580442511349e-1-.413678480406249287767868581431158290149160224172694460513793767706644758587364301440905370472301834868838878007396037645174645960808947547626354887442e-1i
-.447987063630929481385902838734129372806869813874888980577237640777887500645461407445637893786720806273934791700325110740174520418722632846176639705268e-1-.363161479812946766185300034699520392227256932892124769044258232411840036536862101552890622510057570867224553247417594512669314268520266640554428768658e-1i
+.344904933867639441740860375599350970403534101666876822394625061361740856044152471957008214797727740689705030110538298690119969871844145372303286142876e-2-.259098556707645807711485066899318481135135843871808731484223681943336216435601487100881294549323192496204348482266289023523787554737462959035945489125e-1i
+.857235452882973889172150695044584276533802216574703087173735316997160381603385578480853838828704569808802107132509576020020109060107993929905097593353e-1+.460172739167316212652933400396925190480248129378099918010400632864463529630094333643127553862661520465805147109331181291636289391642604433772010971563e-1i
+.599166880064083755538250874192814803833537260119821505416057800941497497315002143648840035902920598868536893239909860364819849941701361054558725672268e-1-.936106421112552154415763939006465408726062449018092905405356794594711193520334738677811393814549460145297127554005938550710471524847437164703057571067e-1i
+.903084093432844077629030597838883079835966190274379242388127343404228037534335305798281429947826417740501062151490910659867547120189858375015339136412e-2+.171159723860106585529332899981665812419506701570561246371276200112116996264011195489769254250452225411897172298682653353667117728332903907480059711167e0i
-.122385429855610476920612705911477099166343088662841469492845954247458631842330738929794775703156159185009395766648032716693472941633871649136947889686e0+.120930989982224991478283342474661298896657859244777379695985678620681573395546997294858779061781559219332274861614160998499581881344049571387368110362e-1i
-.814755478818804615919347422993034772621154275862930016338449333702400552060959976983636774720080837716820658777623237445470003100681864920891467125197e-2+.529983183943970640823407545524689651976657635075502525275015589303568409492490973793469662191317247864655647933048065354131904382918488156743449084393e-1i
+.302532504709359740549950974676992779073951788916116895664093764944194051704657582514410311216053491623925451492132272808076415658703422502181884568149e-1+.714973932626014233422782999712585412210328234859354146931241044066927223157045676582622273468377306405470827835654157766503647463293153962596776536260e-2i
-.184075602176983238323761792610910676211203937405133860575628090507811005136890589494915749747796137261503030791469762505493098639445403346475820417388e-1-.583439197556710050191519815153427341017983724579561800114837963596024449651983079353574729023875257666485105395667841781000896844524480521195084761608e-1i
+.103500882639874714777829020880239904939118468008421373286981914397470952328674057654358458320052324593072411221434385983301650043812118654869387807284e0+.154374326330290975333107971469313907793146888354802763078709012502257788356330260713345208907682263735527001768427360201723562769414460756716756950082e0i
-.466981050391042180880860952021654425513261518447081515306395356776895710831674549261244767721888054271420916551803086295129996005073869730198478360058e-1-.873115413650611694070004490213580056687510025095112408115407417209973881547693898335388290806025691813086321397037798132378902597523517742640377015360e-1i
-.892457153588808158740941150029686371157951387747596165468026064434386034660268777568005478837706434494014802553841258061958089643080192335710098253187e-1+.449277719080262175512076472764444540735267956902096529617303825601231847336011234087815489153750913620432306319746520877098427201986860863225715364291e-1i
+.146711697560552894296175203232532234493669621801642657268996349141368881950418911137139768565971275681917057655063154123530674229448770751817003965032e-1+.162092315747719645985910142839477982536540080914183686533085737116144697601443846933503057472479811446293833884922986726810164602903014525396374974409e-1i
-.327862256964982027738406023598313683861391551833073979582260028770065587459430176104974466866276406437263613726698005303998423261885992928660263762603e-1+.591546586478090806146856511626682513872170506386284772358790988291813184016711334600761568896605557951351065480447847909943889080435798621399413900131e-2i
+.475793671244056832473249780276834387421388453892926855645548362563851426944575821731261594381928139534824992408639266899531294879368081891442548517482e-1-.596042658905713811566911358789407730519309119266597382823051591699804602674501933690135245156133123191116876500017305199681866805815842566053264296544e-1i
-.953248827282016845900745996666985439437372703036922596783177060661188725974776789633242979303415102450459914618741046150274553937141068481458885416668e-2+.523947126126517652586995049179689676814957915478657986659513202741092017987970525309794444980288706306856930668482022971463799647566400992770380604014e-1i
-.887181817451134051742935507412086993227503457307832541970341943816998618856907665300403116800605173232808840641356596460434991424624534513580403551872e-2-.121270115062830944943798077181774165843798567697832398902906457708788851518104705969651401415574947032740484931142185022911293572201703027726132097424e0i
+.471412026956750260095832908405331896826715477820705763942216624465793719848599041951205915468457536479374751617555739524170950845963051379978217953791e-1-.125591085578407518552760204503988780270928674874950417437887244759202568543613693923149041648071971514812904702045029932820568685784716182849814548979e0i
+.476633858890409434839136077062600690833015739766317951480346026726309328561086094726804448308359346549362220056514091964807551247211511380111427515725e-1+.167378624906486542091935836020907757209704390030067306145247671253891380171626416582347957545182093721256627449825406283798921964324791489773630275657e0i
+.578670684135307606836856819300665964295591580072971477736248611316257580608493760488784187590813071631533666730873789779362031947174460841654709694279e-1-.328235844753241147264586859850793410457440293990235309971590793301279764051718812679360000716878817710648194924211779874314521792474657490306475346312e-1i
+.410164446905950065071560451604837852336395622880065799863223018079566324001150942695010597616995090944474861297577381665743042008332442402151509995911e-1-.156685920117957065634626443075606540037867128689365581588954808331067612190868485420019604403606689965927670491360833423752428205027100953891387558466e-1i
+.138222018388463828339579314300666256675129037909318423878552985492405277659277871527267094173367445724130702257182088171908376391086949503160425638713e0+.221324526262790594885378243893513244565586323291942708269309433230959111203455748210536621011840172546388873437005382651386365617462468381891807268735e-1i
+.377301111058240887005402108734056813755668690583707829456316960677728040235854780223725482971526791229967837604491132121524021605851566865959795066904e-1-.143424190606064774959077572214603518444109575660472253418941001326515201296224516025190285866227065040787306760172466363438288464233901458444047446453e-2i
-.107583433482298205750004858810216549515730130706595767437058029225835184123018738329546740180299514494636873049355669727644732385156247921449948748297e0-.843255951823112753474653118435481340513156339004587887790760012796212568917929653488467812143720353379809704438241044230243780303372749165832943867032e-1i
-.138367298901710098742710369991166780391489386155251087085061531597722568219016125416217386422191268714245188544433559240094752979776038350980659866385e0-.102079401071924373537676092043067784215665317778659778469578152213224499659161300449458632846164508791727488818111958784604583316650408977038096949437e0i
-.101265743133997296966608467389255839780846365958384913798983615557362274845220106961979656770060502959331538576973827197494630784997300190472281134203e0-.799661984619146881227321408735527332589031985876582927797359634723963251678545960549262245861465025142906100522929583892991332351163172664735595732568e-1i
-.721702015540604936095012791720232983296898382500699359842241080479166601128520165218090851058996217319932548325629672797741923976282832947793403862839e-1+.790639612944258648449544030514049927236200995388167457889998679510336636302558369395336545376815348007770059873560715162378230717350651376082810472673e-1i
-.204775733609763794223832944025064460590233975708288857229485245531857946389996573358264150982015978900816740078237542573129248842633510616636725552478e-1-.221632315773292239703881145609250328819174289527837552603545920911711533934972375089830557192127606804889447476216604381101054610808733496044141830290e-1i
-.668859205695122648100342855556858608274238733457417567018406274452826353312332320381016008120670944027380518980305303873420584085134289306809403526912e-1+.160150361623618543597566742143384908710886816668400540023542365669827575543116661841967656870981863657417529565681516668409470662987883759066855382499e0i
+.360458715740938610651063948834691812284111989652036279555618332922164150011867569155130633294298992118714643243561713423964492887777338834425627873063e-1-.115843987414485594436584131802840831034848582525176936634486049034284398598976927797198768875170504917488723084059728224314405535156382380427857594639e0i
-.509138194237578592306916917753977637824064259906646292731596403828866136994450280605222587077656089267642468008877426426634357505306709299711062159202e-2-.116389738864737459401851584774318018036029995992757029777049352088605874574730801750129471296777274490652128926799047103445609118837746721435362984936e0i
+.398696909273475465529524396481078333378449854026193344222412499664709463831311874682791475875588285855994495977551057880699504468142347201000278409638e-1+.474968437412083256376680281963989444392537728571639088780730357304852200083602056124437089308148746143276847889055397834231707214563701143896595250819e-2i
+.124472927459198669996944253504227489218707642293635760083012881256856879392319089824484453712586581663780915602274074352359801852080610581198992076571e0+.136126152354229414060736667111526442692128232296722828956197748963765846875323120169261896409315294369598428838623877779826918765226458292200602422987e0i
-.181882402342749494719484900715051775505115934849882369381017108702134091005826232833169837003463525856235909895279917811612501756793741205285837520794e0-.701064929802064473901182714298111344451813036531344987687583196359775588296162056178171635734953371214083059618800714736169603148457395714152577257318e-1i
+.102155666892520287897245151730503135128885094719471803593054782015530064033421112661880372511434697723159998658326611188881196050648567886057382101075e0-.293307545396186885043140155102253266159716408142307600844556579700079052478143031232589951180011279724312773644188471280192514984971571660884747498482e-1i
+.582045669319327068445098411296582771276021095978637443688896658688075451858694426860120169145132360847236531504479489730823705815799637123923770824882e-1-.183049100551644627810155887665271471703945622645664979348667928203418355700101270085310826247993019138653889227129800703345288941711419474648840550327e0i
-.975086461702252498341065445422214158140919834460704045212985662023009002166276946749601838367147405253679448301217142177046198514702747539665475798077e-1-.209169577965198702610619066912503799748651406155882237729111224309956490811305904536549122951776980547793847341765379162238675711151972042710144610553e-1i
+.788318855516834899635932469801572357462777119804949160985320401309670863878492220154010359632553769184255310653519839927401571074990371893105139944235e-1+.871204559002322641771916859176893043583356729526833518086888785637596559036611552954840792542130040659304859762840624594815278433349638273768641646001e-1i
+.104868776392988136212395508330890682205599750173103587463527253137116171062282513206590473322909582049200461285260859915394545954630890967847067032007e0-.102172417456999264738732733158485271976622970160945819671705149731365945576394535619234385863538455172261051194357751821520610180835541532335612095005e-1i
-.135471821865969486259231660286008557102609989856622408800594686827925259418879305406191008837333175726700614908680372970030770225606956976496730255149e0+.359001253295601667300139999718644501620682133727682141525091888759098382255014606314491313612056997076541069062792691623207766606052483359403316641026e-1i
-.416420014110382323834487208123343323505332582015863035343240433306365091245552756088188343040000764242983445872389291594531761440256830725777845191964e-2+.508870011438817243830823916190275907533626640240333004646126686878977915734053211180770255856104498973985154600569733541541144015441323529066528197444e-1i
+.956387088500018687999340042740670687508900459317802340680202785346747572451577480306525088772407421753060795174944788616096144218592544440891254686241e-1-.880470155653148212650945722831742931192514740384323707974475428168067230513730082648209441373250504475075131995432839034541683040505515640246663195143e-1i
-.223902594149710782555970870510284202862433047806146479838694585143835912112202007793546650830165716974379796701938002004040386796345797244656379736266e-1+.690421139536410156071495231643921973903637926471389614471471192158604554286772112257160083082490563043812862628863513751693835074958158944711941199085e-1i
+.543476627238162827832239054967526766522796257986003893369223561073690541875054475963943047628355756885719650805812566724153477118455613944578006742693e-1-.150160471610000559946104500843095459390339954124695458208428626969742130173107508622547732725702718210298345466649653821207292167538116518410105281042e-2i
-.138137558900034868913566283385201984536708201030176478559958617508329290628287331226331257901881642282544483487229253151014610307463601443636176648591e-1-.239504144038613300072688480552484725321993261252214916942283772126300852618917216904593435494462199383486354144766609948615834293249755192395056118301e-2i
-.762775623650291320637323330368991558322754827642036583018450603244516911583893932337685440807781465994142469615864040991523417349019872330974085143565e-2-.570108731820428787297052767096549103712958500718203327886396260648959463354996563845184250389962086799711960646253284215203360031357738685901925674370e-1i
-.245578864359005771613368031743398772671259165427145655720331234884013155316068085080835514950172967131953626976374331911479921060469420827780204865165e-1-.121448832077989029390752631160515439955259171529799439877250072760585000032742443406522739254276261355307723615829877929701992987643832050053463149116e0i
-.323617175330922410550824018477434965020531079693169529131405267883919791725225171968967811068227135656871264108257330732793979983312830668739621352385e-1-.834840850469487428189034008482735927073861797993896536671884678207846282510712119974906926009934877543046603523993787165998160103720258939476845254488e-1i
+.377299822835310637379412955703796908593312725093794598629303949782416679378003287871734069144159220838780773239332433885016392728027532624443829734735e-1-.132479914938877410126795331872786286558868644944796922867293182548642968471619920063831079950304977104460221996220068208308502229302090142015389006402e-1i
-.227232567023790002896976010042238475464823713742596953264585133476177790336083348205928344866891194498204579344245005146826338531383915967241565662044e-1-.565381419958051920972267005563840492698662912863733006566782963896392354558977124590326015807523015748998748081659882571376215062542082259538325186243e-1i
-.116330569341242619025944687293937467698407240355661265502251880215466007371080258475071905840355232367346873325277699702038249214728416113949935256527e-1-.176870391995186126269241075279486595838633421523420082116566222705300027083927075683551071176267366205821412945707250102699078759901921361755971883667e0i
+.183317924616757336525804499903723688457033505455216877329662785990693650803479730826872269335058986475757969284762344328941728821105603828397103750512e-1+.696055714503815505770088706127482092090321193609781788785530097666259637880922785176258022019285584105652056531548223546884913836105582671284407009362e-1i
+.130078200514589476576197093454423955625535233844855908908170413968655869178423705946621292985113084470546759117967634434096032915776921505659638833767e0+.151314672500389147751257377063659661089788432614493943286689918259437732858889170234844866248492196956637836232772302947581135617415337896469767386358e0i
+.305929286078799370888573905373600084304982629066153976571603551374797174571114433335080859462942849153136128073181677012167366763831863181405255293448e-1-.368091295618580696020535326136559037031386384340252984679693901931109793923126709065959818099816946809723895106545330761184500087093874614410386905990e-1i
+.411854851743770836059341627163266832669593801729041163100344950287495869449491368870736075803908549968473597818144716051770546263623584499894663740938e-1+.233792183501100846070132147232367573250215044873629319136649651256046765758288434844966979588821299043939278221422620669734859728840552397694473004696e-1i
-.653761076920718595911636443653258682939622357896334068598783944689886584317193220379570016355180528351737325884433542498087649269000410371246858252565e-1-.119938158566375766244000114759216868777515586751884017478593529726410786930268226160268598333373599953247344093084598991994414684131891504465130119794e0i
-.153565894856150885714569441473567384999429341885521066968743471644355111427943690261068056970320604251740742141677548635368714394365457823099796904202e0-.307807655450903387436643845131734412318103826773006307770254483661008427808807567397232702998431457134120599084842729344240968079520058839214515742095e-1i
-.610406523116224315758438699132727476945399285570199186637344380512998649589518133881905903976706538765408200754903043930688244604912089372586650454787e-2+.205251514304977007615728619370566885562266825680941084453170438078506343567019244870204028122564216618065160282784835715820194350732834682578077573947e-1i
-.748067661840151758675982124702484201662595648668763740180415326581891808607820223056273824099489559861754998776837791916307483541377679822121144361819e-1+.717128817206061644579265634710166963583923499206069193489403903165279166491862790642803810776188038185833691997132713327734210561377068170150642400888e-1i
+.261353134572793826653414840668644579163964755263522234145559871319991757628795518116307586428101980611668879151801143732631609430335090666556491571504e-1+.345907044143012784473730602672480554793369754878364415067871002852886976473343127046314333916561074998376183617219629155233903366451070503927202896125e-1i
-.124211127243148319389354246503290452494589244920601012550387998570677887337205672922007108616838564477016825721494532773869364631871316997269480037070e0+.580533231805940939077965685398145255690879831733126835911226958259456516124970000570646035340172829614862085242168035755162734692187779824029895251060e-2i
+.108299801975443519162386603053417204845665849887516691179472707576025971003624904154900737757777811997900484525807679452955838373510799196334743267173e-1-.130794605336673296129169801423708386433236663992473197669619769963734166994840408562255502215814896004151595413685324084533466199274215505048913727042e-1i
+.252222256579879236081272812354651075501439323107688304317309857527226994672800195825578361815980386376207470457432894522531456449174268124086075517870e-1-.561479680358682567860118607263647197241193543497483227487593945174714925578876358033755926123426486799066194910003283126433099967426465663388255271105e-1i


==> solutions/sicfiducial.84.j.150.txt <==
-.666340971643268382381907455136251386571315541654785341012402030285943283388233534350380229497627600855160412167754166216126356711617437204889660121466e-2+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.358766371704810783845031911398507594866914391142186520201981315825110126004800332019065554504372198245071527820425867331388778359617634561199523130064e-1+.126241727768665024457776250667917589823934630392798302222305609304994788748512315947593627649605253619241943914870258464804783122413976955642328580691e0i
-.931446424178557387516431219963342822052362018239625607751472706498561083702740349398815398708237167696190725384575857478753344266763077624635662900684e-1+.188595228785620908687906740174981997253981716002243022275831306021980579624369589946719369060149689146982172685071315976157630051573702187551504237590e0i
-.802618815496685270764290643737212096324020247030915530927882823413736561065836794910575208875638457723129161824845858016703839683315478465832456248116e-1+.821055206790395445133010224079470618035578638430167522887837177216535153672312757889328071129161013828710641761702221783504599744998757803318681442762e-2i
+.818333006728285757951606307775365752552286062714911858216951295702930514848938987540101873274310389288659356283967054941079096038074925811983885839940e-1-.104503078442397708003388947967926619333508288295527571291999723707927552488186077986372230378892513218166822980670218990691997713288974867804104405971e-1i
+.114109775490673321603903384279213641800208879320733758887889461019896126947638359269514409944325487309335426390095470651468456149040266450603735060210e0+.646203222364792877841266349253818681625057757502827725186817602834152914143104786826922654955393814939526454409566276520225949833011487513004080635807e-1i
-.108165041876342157796565049684159495585620765252637451723548866387259867116507375314383213925819602162975942502062046390079013675841229704219471091613e-1+.252523690383779382012621648047857243774207250495762470642417795953790197724210957412572809812080992219169562740667893752903469686162187855195424232644e-1i
+.915436725973642741593314181641195591317837898379252763143021303045059552891073332576897067686663132030363456265683035290062053207371537037907038348469e-2-.188691763638749103766628838668862839888743710952486206521213417035717810982071664869159497373568118274483355051404893294871563859992964530694562739913e-1i
-.983317164682666294957257972637573814088012774372111110793678458954327401353864161746468672092545907949846720277699765540172759570871997995928828293808e-1-.966510421661883061617821137511273198267936423491921596184683658146966548835579551242754276334707174191483375297233873552806991188467342215447258003362e-1i
+.215469650763733098623619217995990666008251564781288904367992049293411571024215807045851021979458961233474931245949547749432334457513292504853260347248e-1-.518954305098986032584632560667565867694353911470161898850040226742475403328680817210119427129428097952201348499007591070975856019583324749731862680254e-2i
-.445998869351918357975369441630032706067279722004938679801505269145011052442358310913866258145013687816991252865167819154594671583251628677654400892277e-3+.248023654457906471873047046375783406063898016130172724895322793532860366928700928011067023520693383522249468826431958922991006886918023192577764921413e-1i
-.166421549262259362270423580494612176395852927048220149305665882292002330931872839092117379770525427961696188565670275314562547973850415829059289361255e-1+.329814993248862740990442399571155791914620434850907592449753373185589588555035992931458838446688060770163165960582151223415240679233587585160368900370e-2i
-.649744713551436573105856518254997756660958893495951271629930392852723891739266082847101078840867295907450604741160913828366754144313450787623770262100e-1-.422969941745192065522997174344860617207396864149974788139859202285504186071554233911858890357344728466629706158398985525614305604023620944591070291780e-1i
-.773441498073717095182706984701906235329733799294849175135464860914472789693937554861277472506681267548143280745459802188194102957954589200016951808251e-1+.959228800916490053138348334369333853514297428703851121828847442580389921039877973663098192539612295054459942428844978723936255670370817657610304565123e-1i
-.367553444065104378811105115061035847541729845225399707282744402906755236386216770439286563332317483278946841315000594788360010395786323176134325097614e-1+.568835193459238007951449441477945100298000054714923923800024223320642991742215982942077999917691042725550849034997995017230757558824664754629507085004e-2i
-.370847576117713370903087393756808874435592586013144188048609394279192671704784646622266190939064585904984574638748095063495090103516694069646153760154e-1+.198473307760672018338914124541804261170817928834501256537329953865863446150888321372325731137311279873016642955990096878746468384714441826840268750593e-1i
+.553945308006698595605555008015032516159837271868289437085423456243556985783405676669732588608642450121291273121863428725078503792341729891696567545351e-1+.378656867342632711965250559148755385945318381541288259064813880853969480316871205425968701338972948732873316053215837115833002874872268193098685296060e-1i
+.984927806981244234991067763250748114893185304735329151969908355814570592938240147621847953048076488838193917102078606921189633304436423940123289359860e-1-.657690885426524260405745796033764977594204187377270619685367232412846041875594969083699258576862603210924968538059432820483110177025707244334497723907e-1i
-.267696288382850356428903721775808376800912410808965954218579259902266198942362346477330087279167509269544111752349188417252401461185945558722604760794e-1-.997747174368730576549826426716041537357054731463149289174935734002252607925193999450472837817393408361426751924517168815847564708496527487837095817914e-1i
+.569171629073326291904662172337262758675665679097904967119391874825437142030053955318199790436878591508275733949583197494238788089823723685667613304291e-1-.967630705479844623955633711608878164388723687463229933807497832173353731428363480277006261047498177520277193828801564965795957961820272096592262549557e-1i
-.358433587611573963429010345428606497659533056969783946789543759232943280876305994567513007083808418465635061385927735002097631688190800026437167895423e-1+.987171030379059542183976587665445050587104872823280275415163720633008148511978011961462729934268237503408150894823154212034841778471633704577004127004e-1i
+.124734042483040510541121806688574142794979057039016297849605389575969038296994766612122916587009267235003532103055685549807220828148024834144305470092e0+.448367017127187629662019611197428564329909221821602757101264803329350715277367771723619943916218298463168886847998897664660138798669623852059153002093e-1i
-.134286310108335038941572081235627289796658571270769644968928793791635641359244029563287143955180613857411522919404618696037037372848864070634703923037e0-.551833675744295011761694501775844678549279278302616108154198041234745823851695120564917438528790746627986191232422759759267790669940393901432603062391e-1i
+.727535684403596298523736570416315565583339487976460666808965722270040619893350002003002205823371841694541933719967180280222008236451411231342746292898e-1+.351582747456726956132024692419270473940142146956107119745360926658875259210251027324303231788773226667617337107377285122471055314848475840189534850852e-1i
+.740231578211171748392161671457304928032542048864691139644042610839601314747066728429901216387982008826335594762932507163965718245594328940250867476985e-1-.318047632656563722040755528854578105333393871782156798406789179940147099366309326918748133587997188998668710579387893327822453221309211048605736595263e-1i
-.264205829052072972347560403501547600244302825240987317132263379596188189974560887254834613039798547810764325557425154174121948141062893757837637518961e-1+.128024659395164186914410938343175355072232158577764356790360239041611962189951637789949292600248760224945230528853290059436309217212260462891921409763e0i
+.390123503559972144836649690626441665330544618964505352980984317149041635816929429348306962218902721282518038971127992685978138079025078874972830688497e-2-.204742601274675391641359184528282436622973703330562053734495102773865417310196936953792494341303209712858326456809532423659812125370339834040882505293e0i
+.788235564190632687356691070125345364963187642972240988107501100075900269982096500005988827882305613991585263214098981626982894356890560094396145643322e-1-.694149748194537155870888196400423192147697774880939237079407054238823500520830851287397492796912831445236668054990597501857029987608814745723578768293e-2i
-.784005817622332363970315287595077506440033616497867798903740123148923237162464011534103961749506865591511308381539843943098024270025443960735651001576e-1+.438024193527607034130362773615799491017463268592333405786388587216582950444312576192828161369548862512704497397317152849739505910692577169313473269950e-1i
-.286541228382484859722522031704033802040325968993191799898098048181211975990442190547769374384572468904885590057966330828132823718478266464035322846872e-1-.670172711322834934886070396894807609641245934786225419686007938230985981961716704887554288218683210295444549711071126643604632697978402473324157076113e-1i
+.979053478337851900332104455409863629851813104203019939134275291088277366397470981853663427388484557189073050817347034412104404161222646741609293022922e-1+.133496104258703874220818576727173059941053464151633663201523352098928691365555572671892829334611875202355762801319271582478692506095519755089706378111e-1i
-.409275620518473986650293310325322794443063995222874266870333768062760708389193590335254010275091021344674723649535907270222826609157716720697159851812e-1-.212659277442138280791064128447634915892080748931839938801362521564119740043513492439290476824228996467598789472436536710502916827777983131670168829866e0i
-.674513482276259147688501664727303779318338631542768665809711647229857979762955981559116670149883973949617047852436676153623391289660566853542038588609e-1-.769675345839766857070160083199943501428793542346938845388874681281455271833630870310292651840883478692714866077751165080186523430290509631814472821674e-1i
-.132347405641727984891548308990103654726203741559045268129924469364724890323428926602782399959449468390220225943250209188391716915665730663501992455244e0+.216918786322051914058012162471258852278894806238446136236490918242500949923724519988945715274978366672154764987731029325097970574230876162588065119620e0i
-.129157152123816365740043159636201919461944430488488517535480691303588014505272537901992151032252103041582277848706321055475243489950678431074263286806e0-.230710620915894428915705297804685499252858251742108160674152545418014074808843048375076636607691736639957956354435559181723358843476651362015274192358e-1i
+.533391370047118542152655602631068316349712610831820030073830760637490173729371632682065309498296827872789572799659438571233406179734194798652534572655e-1-.227037041661779347983227294069466655724101431503364281731245780561877789006705885711233608742455938106792299307447681410062329335690507973247240744342e-3i
+.116859611740038854287168717431033144649468928082733307432568445134621729679305823940040302148225695959228375847351465286291602593408117876878451524849e-1+.400682139547781391174213893316432191896818424550850618686484141904923790758704053968349144772173298185285125354668164733805805191256033443006074024753e-1i
+.371783369850449410371145928884468699604801761318970565882396340984364955185635123167372234930866316185916211111797714668141876504609903772727695139821e-1-.933003352924403870426231483964148291723942560740029770099150071052752608533106749377804669437509777676165659087002826147437628867676128557669354140802e-1i
-.396045572078348838170383012974098797245009862794759521566883344382789471473644932194704853400862607757516838231473397879892563510377770667399795423010e-1-.656585630543939869402044641137934197891954982137800593454475908107493086155723001314023052024769177021540503276935248964641363662680051769007123776147e-2i
+.433077805811384773830086457848682813611143974291491398337549827716523776274631059334577023451978794843672584613396892308639574972172168755394438070130e-1+.891814064627444308037265159268790526946696536944429353296381138064196179373234780222728911031467848056973694184486569484609338322193579140693181181383e-2i
+.104238948825012441393455073241306004486737618748183515695605300925417682603413573048123775497811118386931578805962134557047001852836433100064188953590e0+.688225064904413213966837979961933131491925163851432834169254315239054077779069032184108721431514495100334318736838586046110301327390246323840739426058e-1i
-.556816541722431824993529214614802076778149965582323816283398739783476042197276735500740132621917943807136183317604000999702805072203236239753931093296e-1+.584177773276805650754577518232727119590255926637523387235642328128664247111143580407619646618086965023254263641412868500415032787106106654528414052856e-1i
-.909059963360664211500492846621430513814895632831298405471158903072924288258632210760641276132098812033793710418280817116347243560822069731184579087867e-1+.548640587943118325906816879422283944795577868548385213614255843845971616312861114850392356177890253117624430064862294296573934066910920017004883453321e-1i
+.906047770490425368002429412698714519392185909743427976758468957471915815825911522839992154392888820348077084880106776034643234415867971901569990058312e-1+.110672053271766968939509734116806683757711988806965671300414766931379715057075380542082494305239908839109891538029878164989461543680708167225606085519e0i
-.580054889705657147132546936591102899253170624157141096344168539720642586998459031999766617240025819377914087624812943817225282909647969871132143473961e-1-.399793406180069335424518735786401395578941888210573408979614135701358432607077694714757416836470910727565288112444456252246816876197110848987414123812e-1i
+.120854004173470400044583508289929903807711861281305592980066273576669816591263649847885649014218125369350572293126073883199141695795153525164714652062e0-.257537834962924730417652685194177009553615936682355672202174003900094550097258502923977591776049995651891005506421534576138585137099891731573432272043e-1i
-.893121788370312541326769273315996773207199932646661202411104441771813022416241173562627524013307447571807277727013116320204932749580421502401990523423e-1+.110605900308820692575981932437866438805270230164136268175043631898782384641970917633004684638615076595128080702211861000123644722663798082416254812956e0i
-.690311134412702250179578720275458007938339007074125446266987333809287647433117068506747134278851598757373047586524165686100532995382702644250633325123e-1-.479634710628378711881748699008428316830416360579991950450718233899459248971670491898292675711366159793829221398326593034567577615279942453672617728392e-1i
-.309782103891998304767818851694182376950151072472585878023041142505733669902609909434490563246484843825100930598930315354195306528855742229735315556084e-1-.139840064401882162644496348924927959786383389295511743328424332193656081519299319100626187343629814882702824352050240707336454016307482425106392339105e0i
-.100156277084358173463268297273292864256754984778178322169338567272010620360899373411103678045821590475115129152532126500829982554372793613041174990376e0+.115391101455212728548597174138429964507142724522900374451107815177145697146972212904855986743042691291597156241367512634585621153572564558768810322016e0i
+.148544747969864964164367776437579925062773461109806005644856508326700086427562544001830220100870544931073105567756607688355922997303832127323729988527e-1-.102216603824414986474531936359676817188306428423977507383370977911367782120347623508627783409371695430353933429274185377503756846705593176497527514535e0i
-.579705156983473393016495558578039247282354358198130268933099211755936394346362082095588337637110283406011797930827866287504654605738705016871015270377e-1-.483780607766148914908290058643031410224428591539635501218607159382438697007100098840959486788507926483240620451411807497350840231520963589231463766614e-1i
+.277861861679869223511752398911076197944213071380164854640869647880256236836862699638646386668156223573977989246587560142473504345355168176445436394285e-1-.183861018166628014974690270381519769983052186674803799859950742169889006650056746467941078575653950786845888033491413345419289099280713757305707976057e-1i
-.410796458091101660857509688242496744946668233941287446007941553933591003751708939864947028365564224568800498098160207881572569062585305343522270053945e-1+.159126946950894815256789451853374507409862043330173777538727481685249631621477120862585550174801826930083134026457694519830161568422484929553179533881e0i
-.106518620993551324955651591499403431569770253768385876236717903963104214876398154782965804228541638925872943711670104522563495256117024790308008029170e-1-.121037030963069798032118017854843984165116154692987269086883782534155210263316278215491927240631537973604887329103368017220330064713610221992272551389e0i
+.328246654158080703520210050443146598059345384831381172358228635536423715657310485540589883604602399248746982123142482274067853970290032976393252188080e-1+.341535769359712759184001953861662905605853285705057663013501122665467882595378799365574879436938351907145871968828966458979562564661131097661706519783e-1i
+.476458815623667549096122324950463379733038172021493083222621455026334857586874627270350993844693335718054248995163167255695459363611529669361777041216e-1-.893929358869059293824677836805041787953018769692234186380267005480772283620256807780631010780070636032012256263479213513740471920593145224431692945683e-1i
-.656405575964985057671108119667754627337648254697717420402142717093345728617741965461032050005327882673601266323771936044621611658758519784358424713923e-1-.114760917323702345700432534998640917485828343438861557363310780318248444643171440753594492270846888805055954262928207827083089857859545289931350229654e0i
+.102616278773827256336889901569584043871337957026134015716931770326855144213201685698794886083387617406438363818641588414435023006907210564417111965692e-1+.102073758815569106782691695943883716575893166820924135647430643521660945532518789695807753477726400656253094523495568970266868286424405518285054576969e0i
+.154483665896685812851321951699146428804228751965905091934734782631955507305344698455950268121954604384790216030872725031403021319961735823506767349805e0-.578839234627551359013809315594330330910212582415950591971155534346641742913052929676727636396086462554174293150764530027896761894582292150973302186091e-1i
-.323745758952222870393747924261902804938445546884984910260438841759670229798334391074296564231423051968885337021135744707914477087705315984315768504089e-1+.282239022066798486997985781702409764114688891321313574965126573951352336514311149757340190502767593014107296051046048726622661060563428575036500577906e-1i
+.286976354955327226944356041386102179937793467289178793778586750832525656127456671661142646615753704348794174692809379205404225212347161267489029669773e-1-.477741717613084292373894016537287822366385961235319147508974362115356883613780028498020324746265965745131566178169314246006095132693217276344573563399e-1i
+.462230494912657921274871043191637925557849020767195293831894071842756706265980180074951226604246182952108447100589625938447237130602479072520502600772e-1-.603347367004846713352864473695343590862286979361013126371415042190530495843011989782791624927757621560700953036021136346361368635082916570498254157954e-1i
-.784379380174615032488460151429325865514467800923662709241796111649763429422559863350900312447840109565155065419231507587801039870501325194843068948432e-1+.538989294676522579545128857872388207158424173924315107438748265637935410609767410674784131833371523054173287063062690285117585279435928389497835970596e-1i
+.270948343620178742291271190672417545523783324309801649059658783286239961020394145786559810107525482162255087817517589372854575766176623528543355498158e-1-.610724332356638599455960322654943673984384488228073270292913481876106115463623445275574246501908440321831308771281795665109445644979316347429478273351e-1i
+.101236063792947870342126778597393504952455986096203111272209264641879635712340475008184838687385414270094169451196418151592335810798819976506956111374e0-.603279344683252775967760176921548703518567407705600420207601750219039775853125977626561050071290409509560552537941602292636268234683445181394923690464e-1i
-.158588987673340204681112155088273911818633452225409463229002833726336985526671587110201324828705994846535636343031143440082579804411790664975327597003e-1+.641419125278240893348573098266928854870638297831989570046307334659027712960201282482029904370847374280171439283292159134588134326545483957327021175628e-1i
+.119873100149619273060208029587401090017774626334596933899849783289486721473347799788584951385789929935293021000354283500546066648489154502947183095152e-2-.215996896584823388148386234559899136916647335339821481714322213104027706144139429025144842794800932966792044924602716714053022386762406427663989118328e0i
-.528180563241053885674062920676985238940632971698838219173928329276550784037009641777023282229211394314884645868674530056595724654774002180081148727748e-1-.519190061311556849455497930949723363829019075143982192631945236140929781697606634336484068035211305404489940074744001884577214264054702451661619601047e-1i
+.368825644168699265850917860874126681105636183446951412153322846734212730026931997988728668232038064153649970703849795523440683137764483306605148369793e-1-.634789404669340744710778663189453819492365759644810390380840158021940712230401298370878727596329569725464131929095498667274581745411841360858117355596e-1i
+.130390789951220497160157042405811825305421178806141903350901066514742487288575287389670356792243132122954169037852690988771815842921534792117441723047e0+.525689312252160451125652774475866973418765808173730055591620268529882101873616188318721872522824975529692416967522473545095202457652481084366301016141e-1i
+.833836816433326951914619333966392051100899857376708663884006174888791358040946394627503029821376219134395848674674511515388847981782812265434354702339e-1-.103438178777001041800267499191295495292550345982502480380571915378298955551179641947308495014102735660969586841072244708425606257003449830790130243288e0i
+.927613739098772788483867090986533330605878790400350366364313300170120539950232360864703339570384416295723025987004602888692499778078320465543792072753e-2-.733273224548802620783092894030866191617538040702596836698323669909433798664114841967455435137068900821788389177534283283783478532717181052094122851002e-1i
+.659151365951953582845781149399213492556573912618547436886682980516514177600489453672226414109630253988967511769049193053769653334831507703684059630340e-1+.463433886238662971210983641925998641685888668750340907880288222457197257113608338085315393821906697804278335662279569921803221745497291411456778738920e-1i
-.302589339313139423596447755280327397817591763877220950866909197005701210838188728461239886895199567075192093021337188590743041383567928574134130838125e-2+.465182151544001935865067720535671807566762051868616179353816618608771471454243386493232629171872774428757349180635425922147818551710234834134854221764e-1i
+.138447901842930154641182769001794310880357339569984529339908284585061726530818329026352371068600184772554511979634488111781266402352757841379023588361e0-.191958622296849053271064594067280929401289717436338425983880369375784972463540874504997339255402551189837928276864596252943073617310814127817978123925e-1i
-.597086183286703016533599730860467215924556551825500267181552827411359641206693888703773955132146213235126665013871819419012559440343492949527893876099e-1+.958165524604093485580932277440279131150512837057196062167602366646544109524119561097363721489897757553285445694997100402098031385649415332504420178614e-1i
-.363579902227958318000375769236036649435563808134738723898975939729256773944293454413176416113514539458528940836189438736758516311407810785537925945821e-1-.663888546571343256424500928544189499624467526693459023463762394006110878769483400484759023992773641257554968251847333477961763460290499737941492217607e-1i
+.171260679738231395896137900036112021047642058756168077200595899969417621993182168580746220446647557010464515435824208814525988116380974449721283695456e-1+.452419749113063067937732422930389902153901637087206127537466281078954490139644593841052548244325176796500634473815285092511646327086486281269624796804e-1i
-.656194455040721065910600260441306892867119427762340236289870487715966871262903664908427684760264359788486665895104482718755003626633617574391386271138e-1+.675372108699199406835762992052349249408457671593090791033184528885971420463757436728906220207170569275111455083475799253657072758933465836686309617735e-1i
+.675487044856030305859028062443926021088800211369998317532032123417396611028060067619146664773291862760839246881267603308974128277065653989927581416198e-1+.119026718723171835557165832432507263388902628564864358619898073394564755433024541878608191905696602404666608357776890862268503853295731918738350099575e0i
-.123860953386625545110379479552813923884221898935981171256744916211142582410218884671960868414663277660941257036381135871998601507503531612579090277309e-1-.110101801866308686575062073734768005176194253822778892071292213099917518181964473881469270366159534562484644928290754042149160256704919819973498064129e-1i
-.216017586746665670808631527009538647545873654802454240519742221485170657251241861100154193636111507349127394471421373836408992246697674196923452609452e-1+.137140396713096692621121721179241689310303577307460939068683809913457365326026298249602353472794790747669224555632185290537308550832912615805105486485e0i
+.503750271285966750044445653333106611786487884169343093047270487533315607480332153614491212603091160938099225078046750048094461133383467535132424289032e-2+.202514017105490619167700856624438292822025365430086644647191047227717818330598614757251070391242335004286101063031513095041583483003114124485349768660e-1i


==> solutions/sicfiducial.85.a.150.txt <==
-.828105671909982939584725404593867813325129419176781573858897732883885796216859982762902765179155128191063051321109798416202767559100835782122548134627e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.484478895553657138044694332658433679543759889246930935215788264903863214041577567556908671435126272581528470650951189918732369182166090273799414330572e-1-.175646397953793128476158918334125182373277826685926874960439027639873961834676961834154683715997769100723135077406894421406984992989412646707928054199e0i
-.109239357166721063721316463889264481273837191185512314900698545595494467838756270770289814649382950776486907032929201995535764667237291153407883517474e-2-.853841030494457337302589724077709684960186859782554604743889092365694317920231928775896114470593426643669766801822958374597175228686450277937568896412e-1i
+.704208397772426087116969997297254496683730146952993339865135553310807980883474797050431383585815717379144972189759959007189548469338097850731350038137e-1-.135625021467478723854164131816227870183148156216206467833116527740896542327635721362419069197300214633574494107800101366051480158861319315026928906019e-1i
-.519604689455250341597681641576950640282070590322725746119074596353948997573747876728735647801947479921388787024793041676609813353043842295404841649769e-1-.267769603403711902909937456509353059749595073339339805533868468148020823231985522607428015857261468200859692698087620607813531496819930734580366625652e-1i
+.660383713281608499108274345370774237485644492723255816102852946698073132184206103818281221942590784262853843439598052895413542122114416383928100207186e-1-.160905273667233548928670451973144085851799187868913625231257729028130997550088193427364309039246741395587463082633184289395850992202200506692415476392e0i
+.371486589877590498277668625684516107143240422313792829388115633175113125288267884461440334536312145621011440885844349563215968355710168952457917825966e-1-.280811731894668342188420138072244012755267148636936178894972457788746327825654234232963676642647974098880042685107780539008311473187822615398148481698e-1i
+.700809107851168481810031725600018860223857418248338278998133667464600819854582106069424254415355358849137138277987229735558234940093847244362217613037e-1+.106597442795109152022133667184059547733439744659134038868285175405332759542751223837931294418427464289104430115475346870700140191055234312971759066512e0i
+.336470427226909950529284424336194640805334030196244127577645720732827519676821511983135190598526385775821709985379535981590608841508431122648660097816e-1+.568885316061005354402776900184415692543196263119251084043836930303086252259597184884541389672408899700055147005801636164528394207954933234770852013923e-1i
-.519266354591373605855890341318490400168820647960757776666564994488463571188599554607216224377190402132695929235424134087789347815934703819440907073806e-1+.316757095567283965778725029758203085886772200192789905198848192837400059465245450037283100988802167147396802339618185684917517678607234062689721236808e-1i
-.570510394053966858697955803565782260187011522639282366560513529698845719868017736037446476197766536742820835755842976216905381739867069756085177366626e-1+.124764857988836654128295154696790336219242573264324311889924755864457449134830219594778439438987784669983343242978728922153150928310292988741565142623e-1i
-.359514957047648123018758294178594965110900264198620959643184918451483385741675507891873192357675028882213929070629761419028372575626317541431023006978e-1+.766682181628358564220980729299413780315438727007665369817623039649274019092536253982169985978322482598079211973537759710230969316057782933462533955789e-1i
+.866918185084337284081535434870150979651056526537718814995559555148381395261797185233880253187344044781637229861035054316842954019867244937660644602626e-1-.122114954614465566803037039638891957390273953774483876681414803322797973478740222120255797555679934564257978659242222266816000749551895915458549763649e-1i
-.687701222077809613904062425587121965969714819894790879173753786799250660044047378415423482033187127464959474912353263848770867345898858490668124851545e-2-.298407135656271803484793525452492405158608054250894629758939350361349472651943508509001189933566069494882338260137238205168405204814781471593042258217e-1i
-.264114313647597835853848643339899780407219459597490570585843797851146062470293848567575930134378338682604138837603941166186915929505807347329723401968e-1-.166242175122744181454889893833511565313800417911971759646255766766486064353640409811895079249211305631037253176024577672793124735191601103348494072288e0i
-.890632748895391934649868886357841744507303739752961931772817853439704454378805192223284534738986753326004749621898620927711891519320879394625917901102e-3-.652068869458529283138955222003262664576220575751620191721986494769700285535871723821163223815180867458301011405488754284066480579663579299141730511825e-1i
-.859156842761109284778447712669757941128382865606798641546804446308030083247447347328653956739576576410946645295894567578379956692650683626699600978849e-1-.446577708766859730372777862920497104882063393176977137390792056586357156771534567048623507787500865302077644474170071508409477568745432981798338678293e-1i
+.587755280265623211754569281414014256005299135840684283223372645654219190375084919691851594133883050683428389122948706211590552576134541165306447141801e-1+.203909738473229611745044665553883284976871640840148281979961395966143855974651092152771212563499166172422655085151553083000866780633140982531454124606e-2i
+.515887908307671762355725739297768320868515364049482665262950097282743764443899425049356597170727809762043334844572405788121127279918121991828448225978e-1+.159091125701917937928942620341944454202934097005593916520073696669623018954298593391006310734395954118031047557865927926725003354114933815390101873344e0i
-.266960531959583570975034329674942741880363286912787922812900677490535900907156772946976326215455014527287646904551585216560238253706514039744150788011e-1-.358233016074535959952216526028633710570226901555681760547591400051448840599610648685123060725447097489782521270802264565386090836057785233464965690661e-1i
+.115029679942111582952130620876461609270909930138985400481948824173827024529578439551153901370881974463840420321961246122373579082424453501129527570102e0+.731486461229499246888647304855523229975337625148384733644860068994321897814425940568645887780194564687229996777294421306709297739163876314559824461212e-1i
-.207705152147258955733833028837360410836979087573327117864529969080633791603456046029926514746550882992733506071185841954478815432251809380008480118074e0+.107173191803135717110481629175758017354092119031835585746275097808649500571829858893149561160569612293584919136743925839650667086901672782278131868638e-1i
-.623654425511848029664823680880854414140234922788845510643846235980749457471340048532543091358463072439080208783182732084957293605037704244318623367856e-1-.503059765890359781133090558023748595854355721466967479755911704488641929322198581073433351084675315054946819171007205061848099390429336885767147011542e-1i
+.778742883251869140033386665465132017492468663628889792712561937238132799850108440859911311277020649500753799395923876745532936012876336288898379059338e-1+.752833041141082256513625905395795214176132070482071278121170550351913462697124640171793655681789919241130584561415294606031890034515093244210413673516e-1i
-.447548236525082036587573108123019071924283929667995863337452795819264291047776481088261365525075874258619335929727664753764430997424471557163255473223e-1+.875609231768355012890205228903630436137318619665327973057187898799853257005787706392625103326344509116400036707222418801184608134458062583156331888960e-1i
-.530410692714432317905819416958638170422971915470238095108897717606545358470929702145743806133946158783544646705812620647388605573886605241553513533598e-1-.755208700995807603170735973301248701975224177845795237474354320476062445062429752287839568656460620206613171290145767739721181771580047323661256405722e-1i
+.426511978954055498590590227131527840004736178144900057295477596032022494710454298234404719209438894269668002411843428019229498937058416925293797084955e-2+.963181360257419034402774390523428342089662619648127289536207444625372678303692151577507935511449557761100147405852703384630706195548122194528949636194e-2i
+.373392205340222196722053504528220843116887774674095924426684392678325412644311707465400459904045053902919653316711852875801660359799694359022840116320e-1-.478936745394977811017056066612879864470738917519228602792627988252274514837973305712218724483257551719083127002802019973027203147489885095068089317902e-1i
+.632627419440039786453162190537587463591666518677204514485224659173387918365396162949425758605405780929418809956132806657454221679070424761330048139936e-1-.855511450025043584395998072592524185670442362043481863474455331232137832326106193989482310722372598795893346040319776481089867887785513734205039967748e-1i
-.795078611225947232930486061246677221894545567769784485681037374876022125570423656922616428540655259378400608499022220069098608322828853349087329328672e-1+.717288805479156694612965695278588658646510517016341421060138797206847552967843830982844609456203823011418671028626336199411311226131210981021694887170e-1i
+.101680526124105428103084963586077553183553878927120632953420539988505807702932215193086793843195598251040603776804386836351781052857798605034234837532e0+.133022826983283537590373427107147376468638290884810296423433957997346747010935277720991354046193144388613114569288835904090933467173740221404205523931e-1i
-.776816345544055420125718050171882347184386847993822604455341338282529929883197660476508938139017774994514584379722133927604244055239738829373887638119e-1+.102766615102045244442998587453104997550771443311166443731224316160134622547231639173528372983258429162446442995027437350498931086760825853865053610726e-1i
+.464403386507500749647663923391954088647254822747526113224464185680735935452162914920649592402722421244726052118577120610370338390916884228307444957850e-1+.120291263182083785583371675483867325095713770969516949449308750597747072919781315381279050179011107622123517383730103913212649930806077990259930780831e-2i
+.113805307579721419746433236711076352434828189672066316897643508890314802439788588492446652927994667711188528502587669215735983707459025976922312019568e-1-.101583246121515340079676676307640764487680530590040589771128060566604466750823171219542231628733076503450495849720695594714330818278932679958846229841e0i
-.223261740962329726017031442518719697271350853789725289689470101298337211122723105073916693939815164886658447529955050358912935070108022927513643391353e-1+.156467594015505283563910595583725847588916110868739118307143892411348551939447285537319145664327362629958910222616522780789347048312430524420111054689e0i
-.110115731497422063149813251900809007390252430033005441432510887972193813209108991965452293998016738935624459563864259677936145264380617961076779277782e0+.503027024854435806476451370750960522381195308867913848285092440138282873949737833917331582610368826328134704140005770974796204878289616379407912375766e-1i
+.639273380954171242594174182285477693474505031366425994859828867421712624850586954042025875959285924286120029662455027204855778142628946885472512785585e-1-.336211005264790034894397158888656017621847125662763123185313380755807791993327733160208149381001995175297579882218459541799807125727235387511584547220e-1i
+.128828115143573164727487959835219408709815381073767782022048372326786225399903148716419570421961328964163529033081745540563951833680220246708577052222e0+.330770852283169292058012053445328064816234560579856227428739796613614247798721758314092108876832213680266654607222274101869719422393715736360017240087e-1i
-.935975539423465258913571077687084340375726236500015123641194728116868004789495395104294681365091116709021285440486064950318637059232120261308756586966e-1-.622375789914069733719805159660397732324450285445220845914642251661316945183133664593255026873054776546594554578352720031731614685182783148928014281068e-1i
-.694245947858124989230903131609249239013304129173363442094179799348043916110253137184844985513811785225771297535344590523301241470440029850014947483948e-1+.119559086203614166852924795444857453229811025770065772012545666634628014614502712227738926452686486477344850790160451467272835699669952617398738943867e0i
+.320162676957754373500970308517696554565060336708498547678273327772241220325476933136525095113582208578961953652735409629153767004119134544305119363182e-2+.590726200408981525386592775416575994116640629703463247408368908129129667517173359182478717709390504957685038795592913677220580074515895985184197899020e-1i
-.897544817797282756379608015997830831955966775495557479215105138849812609179602847953028036236630268828053526571658654846589688510633424593308412144357e-1+.727405554158999133371090985279096075345419629677239503363496313120969933867102365492808339571170859009005752835934437543863289282711773925867330552596e-1i
-.478837081258014995017320100684054842817431052178496903106391875003532733829151609211856882138839765929313291742356777268470953167049804481493903728989e-2+.150054792589061519206274509843436839121851914161949306402971668851237777603322481082551499052658641271358965513062665682919273239908589249104073350010e-1i
+.506908573778006560631314937764681859193655643606553328379892046797695800948908566949196980382676960962772104651246238247497730864969083356326579122568e-1+.110991152746973625462109553124567697037981225977553810602857873135232414158884759165704524620544418225586129711490048292537303572709923809900238367161e0i
+.325491601494045336835260709030787157703423723186428684716494998674063843857070340132329936485239977213421164693658607157744905542720575647432762036034e-1+.111993597046661906050383950759934273401805835760698792059578731668901954211021897509203537249340758604981215247719771183744332136512282322053490502591e0i
+.596270324207662364334559445609610752138663028576667392065227490367289521715745765240722897754745282527278919311104504367066459470037552445923437163255e-1-.735608546201938924742258067340862545791597082093241578052935061847914853408316781093869124837979268235259393008389200840226887434528710886551312607729e-1i
+.280996430743125405932749768014965221445077558477518095732535138948456474767341040027079642331682344461055700086898614465397295241426000405609156074281e-1+.928443475612724684994609012659543476350441009376280185528585063863834582715590396625545132160098952423737160757371403172706958805056822771587770982871e-1i
+.674277141987449213259589122801034782381661073949574845590965531080952808573626025869345758980926882000744860765183133826582164189861616078022876344653e-1+.322692406119288242811404554868651413297856126949339120541351743383288106594603584249796819492278672743246474904730071858557865421803709245453925773983e-1i
+.667127039593527691288570710444244337658742467119029768183621726379472864079662335419233382019634095541702030713619033391896286623775159286037097924180e-1-.447912464043266782052215697404772274997073279968550545544485328665544622740845805554787187467115331785296493917824121202972678342770396844957412561141e-1i
+.211410983869313940989230649599496802142486740707833234684825130431879746181637500489792894639417674461729081170231681137509993470543551698205239259753e-1-.191623034455107598677507252779823830494234756239407677436935626610453138704254907844238326589773983634162160827537820607557586949051614869755793804645e0i
+.905483278720672994703894771611467058267399945557117532822735740180238627855741474590637981541151573645889289510205672860917634740918034023273512023153e-2+.149644607925154724232647991984487785827009134826502658405424107051125577770970368503682447237738899650924010419471788539559551078678978379602926232917e-1i
+.605809348526297748151343550440817699729403744597690524901274968694949967610637156192603939902499943622021119311288896388760394398677710098029166325946e-1+.114755224079936324289293496193748602976747916310171517122733346108040948333282977737450253337217931200085846371536331264130444161977580526187242684315e0i
-.243690287708395894244782493635039323855641777786892522796050241533580303906132187423651540670391484722693617179954033373287549614565339314498725035715e-1-.139804203404275930650780829035335645073478776432681529881867960536751492188781868505269524178450307737719706715057213801959288346678224591196263258191e0i
+.737697426946041010723085451694001355099016759986806635112631274750598222967284665417156759342154978491859952968226335650467744534452698430393682438006e-1-.636088489650744373401001740682321916208610416953381242941112545965550821643056596488788850481864440757700477171520599951104334679952547224617260020901e-1i
-.886406885778543682998410424048356452248986749132237095253106435856824892031238309399476922986629030754434478266671308042200426591677010725449763099000e-1+.201464785235126212430942216756260311257285181885475746224595668587866097769920366803629848353727924835061345212362371021233283212821436706164254477147e0i
+.151165374222584741425818559191568027548023593053003675245861776386996227121314841469710898616584647174726022854503231011381677020019558086443170943936e0-.378837172205886984092586215363211962101027587314107106683700360351878844355481746267775865168255397607472376286770278307170646784096383492774465237307e-1i
+.129264374938375859452421515113645812635278554104605634064435128969715468959487682587459906742470682733393402933003392653130344216476105293976684908431e0+.115550150789476853054837367277891542086222567054616015079588127576989688912842885801533251178943326828189323752402657963828466008740293261532833753237e0i
+.281327946343459991937115348225888752328304054516900444536261493201879801625303575656732708776937111091964464382710101089978985670119365247732292831237e-1+.496581464452928161152497255683386810142112499516019671010567957806075430419438421424255464093288087546168061610320457849879936427538334147938828409902e-1i
-.268142352905614345156474597859069474294369168204665867379970503467751903718386517681892028542036590999427989200763397518687505420756395070247928488437e-1-.442691676810588969298948801051669463505187906791894845659244433730857320380621104984909056811922276037136570769004704858735177028855094012460526960572e-1i
-.767479515989818266747318843495748154357548767009523318410087992041637036879000805061456507923837943236228345334889223839663271041255118216464805917546e-1+.134036702609965797595775141842264336007800964344687981906720838210079623983056603845313226945967503901492295426883674457289591034402917875707164871146e0i
+.203497340231654197019901729664926759792985991156785679253192597180461716055008979063631224329695112763302672530737420961366613359164627806149430648682e0-.714652955672134532578838805962147955670734235547786033696323571360144182109057236037647173791362392303201777570640930769481052955574805047801845620146e-2i
+.964953207376405070713534331312076468774384633205318479432016542604180189596041122785105223005923069870205714655240889834113200747075004394079841393410e-2-.109394271698555281867645334573650701868692908568589617060317260644732801210319240408249709894901333591233208149694979546704128652301592775916930961734e-1i
+.178547375396966024152156985086552128666331206186149900450016814065626493977527840109059549041053063244500357128558729020650792311769562977205175219307e-1-.893922275121998962631692349102113739320957487905836096978424699253810191530583328779802814615880709242466449215268079666931465327375537565324665462700e-1i
-.272881239943871856933872524841005684350478869982085417677418321117283819634692012264691033616263609383081321710233720378481337069942090789289186160259e-1-.122215117378986936793343893759706471440016536244131153365602449455460836655147185193005256688437107836729390052001263683965856948057051337015507172115e0i
+.765088143141286352417998653082753713159958587845628435140607406477916013754465983238401017890012695410542387347015583097470159364219876421887694371945e-1-.269710594781393998510848496095481345368299543179423889319703890191673372340878259446667708776070996417932594430616716950720542748702195972174964161126e-1i
+.222861465321121878397819844253572162132302097208263877528118931499725828772567653564994097199219795521805542260770054032016819009115956220692152262575e-1+.719182439906981456956060225948988359063945169719696226479379625622996909251700209713183721462586497690824803259239200284480497659420346900592720948452e-1i
+.396584050761264514398518726668471707780686474170948468073059440444102353061069238665600974528130533914778489734454866144587576147182435443385960892366e-1-.143917557330517058614544392558616487475393202441232501412989387763705290463883323231894312794074965495034732645888857586863922742101221655818518479520e0i
+.330683288822078874101747782724594115794955299226772494307812890955000183104484513739765550140762823745607684737927823683537163497948348936751915100498e-1-.510761590382395362438413711281647039704149239697154800529276701854225458930335387656828739764054272085886357170016726190318031546967865258095305726806e-1i
+.520606433909983731434097691062527973152960220659939701087190145275968245002425310638356530867296765349661690319482920200414761219859967275229185424083e-1+.107368093813530088455198080092363158205682554060704765650146718512420854013445365250551577815963223521926196150608229981995250085559921512839034307387e0i
-.197470961050759164254487679046215275868983856163393003816936164513352270947200735170470549471775925929536022679904922196442017189352381173190335163669e-1-.977797952006499014300067849954801957339711436229448019348161327593463463833613874897548211181385333614849019909092148348828256057822301661559297837132e-1i
-.806827188345386836917239492828779176975798782676944269342265738806006820410321931147353542358500749119012136158484039681713091283028962402058443830773e-1+.308553071554690014492036359360190386565764685318414144372205590003950471399443066847222519832402210778231932889449906784757179351796609414843552880010e-1i
-.599995728203104947664713823951126037291374628542296285401698091179037940678114904422393604207520559082026215056649915810538073538134638876413895497158e-1-.521237765190354777038702381033024292759242947778296485697401101752807524081466244133331930632854563682158022970802073891116997998740227044172239358473e-1i
-.705463846870584913412932299911497810404051524797800898001734099592641516027774588331813765301355011907945498352785182583398764468338554970706665726618e-2-.148693287972209237941481758395597218168965052454420508476778294857113600206510249904108073467712166684503764872387642936460917571892331761009908176640e-1i
+.509419491524853307523847510368804833617685988596283064031036977582507669192131374804841103850538994873307452481347549112132719389914815122491786243642e-1+.385570916382541921857220598126897451284421485350585596905521351252517592301445347420476423025828613507233307512494845319085368649951992902357971794266e-1i
-.144587965843692920334488283297198101999199731247856328756608937456858284525774368791922940071149332822510328303389589355778874540192558043577763536980e-1+.271219852653292870203325762951204669939016330800772273973842033282799506906173858350353870879124696908381682812852280257169393921821360477936341871221e-1i
-.441659366373505628361255444619515020940430588962661971144237921175648353256044200551542932204787562462426976704063182452733881786836142528763543052492e-1-.219702628167218186156232596814089016313949373258527626960822008303687458276975160195475423041506017614679788774039750785165358061771197289106386363581e-1i
+.171956692463191157007589822483762004924643892464621512040557517845777468841166573302051922860360981682005980435439464940320196013878460566547657611940e-1-.930324749432980931344730032386710682583896346873834199959328186455411844721677339078583167583401744482014153025983903488396085624501612185486152010787e-1i
-.800709746804933035590330342476580406774113273835003813323642837648704356635510422805406361241062936737353889788566878956911512655306522028125187685099e-1+.937137579106657155433349620478226214041381008923182131022793553058371579077518686095895478512872749773524693592977589010117227966956933807362793330930e-1i
+.134038447515001708491929087809262818051705954012093662559387630825850475872127902163248237955020041387374875693034055045521284179749696113817385801316e0-.197830778554479968656173120768016661792007812654361283763272287189759623427579287231695988093605090683755119678567382146116601154949175712397727307293e0i
+.834439707185198506580574771837136478621254063461079177531087742162120541848456730159550023944212587810271258710887930738169346382019718653368718529913e-2+.898617255681451063455428556666361580137553027823819727776534645463401896799692939603006495583078817018685244953853387468716000867944947789322569486777e-1i
+.486898607292781647475429541133525183140607479217951744287414714251849973447113864609369221151489591228634241157153263404411505743969464969397206831725e-1+.265542076470479728317471329047970993884414525448049232435125298774811263960771569635360890402371540863775084689299081647862441880574231778620852140987e-1i
+.621626510204111856149067137827714615002002051920972542154227650748428978733843929977180680836706097718149554870172083919681416645335293137354742469816e-1+.561403118994595363268162506694493197748078186702551755292628292514954764049831250816870276731852093109746654604623985609648849131644425651452177521249e-1i
+.308805132796174370087639473010863063795843581458304970116027448072735596536308416194740813266233989027224091239894652332069976615881031113024664928646e-1-.975086956834680959765374373380998236195661943471992959161166209672793806817844092310374495488637676946688653164640468212535782668440672079907933496473e-2i
-.908771967613796995494577698262558481197768938675351293433444037608990070569628555128275499880293867967781354693234519628747701311816172408493408128591e-2+.338345907486659795315717485684256415792654225328655110582160936731735460036853324046516543224985832221884554838058830546677956208828084552229591274127e-1i
+.102219484782276143638216907552396357908990499105158147621099288155921885442867123583623977327930697311751029231662953518562394170453044734149387361268e-2-.233588183844303971099387207658473921254397544194946142689759276814470192731336348013318640898615460642047218531979713502516957003081209122334099549849e-1i


==> solutions/sicfiducial.85.b.150.txt <==
-.936877527454522942083300786894247427221842271953468574761217030476758491156391110739793790407759033286071354107567073143627871105226184758436506193432e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.190159222108991926075350731719928864188051644011779298183918683457571089105678306266726497028231028186534322762648043315596902374207661174007327093565e-1+.572362199057240327652101853310285923350060172764099222286925983604954766247738762017874436048610722726398725223596828077594246116611037309848894187803e-1i
+.252749971760109941828229176182396779388860669259300593157119547122798751065501629379760630253316864321236444592002179397551467203075136080666252264215e-1+.987321524108220608694750565258758556750736173421569381626716832397623949464535745355788321228514796845530940665115649019939928551231710059411107482850e-1i
-.556558987681283497897873783219441079076181954931595501615439581365522592928683652399427238810553593769120102195911720904276909415219795483841349766620e-1-.728624239567515377140043475759392338008598910724984432519777617651967422716700421454917889800791159823726380972177190240916703890997860792961915142727e-1i
+.803836163007663771307790251211194839414209644126780878699074460808526876366856755896734021344634948392303298893003607308278387114780628957718547080487e-2-.105355872771304300320066116994786181716749137334650005633961448816768426613926436807780382454946648052922669663378256009698159199935867018890091039885e0i
+.128265971612185897833077464918653261033282589358557760280491158282016471333010565427079377629725734745922050408913709086275882784545553291326632234437e-1-.308160610615671024307308933735486139918885626047267475577534185049289564929887201726033621893671794987849087595576681357441069793573527321394986245952e-1i
-.672113757041109605466672387703609576951992200374847291744160008865533283548807657115415331763326090276679301446012472468840356416980608444147170487928e-1+.565923156553875653998665693353811407589652481005680923009456205143808824814510147138902441852284755117806753265354992959502441762746605761305110776819e-1i
+.532709535145487484245966088034476342569737410144102922156788041960239674284719491600666418488645822927334066217155411085211534310879369961141726623539e-1+.162195379600824949006674590689859181208150968486481718652235006958627399475741562014182314181377025906580013865286621853134664490647069980148298556822e0i
-.540267333466624537106327035763775230959162325120082371250205588295587705592017078326398815669008038407606440313385582912102344511973772591628076320719e-1+.856588670841998509413358372988212298244184370432668932838302802334405970020631578855960269268057830330224697957013658857488744718644492492588950005966e-1i
-.713982600756187457072906824404138764376112741748160510688323572516878562766464515556180254077278877098456780143939221763254455605028056230885554703664e-1-.291616273060435182620985363107173506840129967788510754421410892335573417621915294010733287405790325563345472779173999879701654767176973200047632027930e-2i
-.672458547624100699888369202332223928269547921244227026086101980817669503906767763831000574744948982286829756492690116967633385248573630118003163948624e-1-.742512682085390733713980190309566810800496734933532595904996880226536494750201782315204291044744856833040190952972487040019718068227357063288054822305e-1i
+.687034011290218449565008669787589250409453209105584242305620576351517376099907241188723481874459556938130166106479730300696479912729240209993832202738e-1-.224724503371594952647889181959901771143663486143368010619384495173781950420205205329242524149943151664453499133160851528585326087371614151967265760033e-1i
+.303714835052590653143577280959395896508109470710088421739788634673008946746613548689038822068482964151838224395737370323215411881266778099161713343229e-1-.679987085751666035314276280315486488478566979169611769323893081123701007193116452292704408292049575375261347821689891602331849543846461190807128266624e-1i
-.782602671936133299781279704316473452560965209995296715081141365721346984037614209863529442483323743885050378743313558975910098218055767945481146666037e-1-.673883099496771051279268537103633327534246321943533305930220104330367513769502704598784256235301855742044525180700527301196314089648255585352856999506e-2i
+.120819533790769387017225210296812134194615289178730106292557205975439983917107350248670856717930992721584608454206732255048750927229399539127946078495e0+.226092986238083375024563927472783609645524331685788886244596858117120896272777923802641496794785320114222536684065158294556503187782916252676528671456e-1i
+.331419502667407464542970181486350235901403763984617863898998270242819054158742140607814742935879394599187199180708272728824835773977886819844227797859e-1-.621156498997512495530126170389150257713784607252427191645899788059077636002133275113586339767622279751230849318809333795185636845025687699195903933881e-1i
-.172124157547791516397586305773107315360987306367296024993140473153227488023923430662720777754857592629329958766425681257209887571158381909702412247251e0+.379520733471130314740334849002248489744763769119838661900249823702223830914408820427643243928221991661840870047353491476062918410117353432912074334501e-1i
-.744957095080315996598996529919482040717684701525473701215408514760964571763658712725249602749656883983735633179285674693361461335495052054389081913107e-2+.251895971537659106158014660197873440954120348838471369132259459946645750085410919977311179156369132227494110284562797147495833553775238642082140723076e-1i
+.845823102036884080029905330133673350365611002719611678378352832612401931312941539435492387827812305693508457493989984381016187366295767735280024233370e-2-.124572227684879012650072229218406863620184444656289752527167409707905170157759153123906558808379680844810795416273075306824001199426321679267844380386e-1i
-.535521823163750311921876376477990627270868109158601888447250370976338518872134957327094478162183540084493144921672215834497521807724430034444019374145e-1-.507884180159267155133623898650212427624702750581419270776879496499479807276890303935481880503636105616302625058548596799308600714095955789031178362600e-1i
-.590469535016013119882638143029910544405323612947553420080623441014838898002550706645789841049890308100789426179058031610262004475937169749239763640773e-1-.672137836437692532169277218059284013138034999413201318161382575706286763766777268682292731878724838289227199663266764327591748687003064544206835443087e-1i
+.218503387745790712780416393167559711018911383954101600029740725957750811971291596293366960575091124907691125332395308083183269396169564790485888217995e0+.112839518194636524930447282400100772851338005807672715018886777403105550395589046715974770866548173283031131513517759088056832048000088752641523570598e-1i
-.162816723187094745956891119297301033689824257264241272738436842703697976943117131587897237963937189888573877257355577352108181624089694255689173827566e-3+.259858927337489295801698694334319025072057424745123727231710253579485641295770367029720404185736063300860128015953052204361805870812569613148403754725e-2i
+.192933513266358510650811638726344491067285057018283043094365377328109824862042977346895663272869230111533856056220934195726295674403319629774517531486e-1+.206731380573529321295043410112926055023600952177891824730085039574760741908842132831472826311023124665451780475007391898876294186534019107984128443511e-1i
+.181161215215491796933222083107408467541923442861180169436689309409706339606114229973124627119916544668724232618146015178823232983765659919068830435417e0+.250713770778440001238389206193638987759956695378715710619874445956566375700859109764655549570743871875506344813131106180973867197372872402815751660991e-2i
-.797448065119047060168011282034274172253495373331363841620494168739134178444636292505456124035006063482773089395052306949348480795475006036115949420949e-2-.312238758154583560283681449937563498737219622101319021971669862702482207541619374364138738201193693455808579180436977118314293819665580913958917193697e-1i
+.578813465671353614420908240571099576293166297652385454103908702886191157903601228455197462560608654651592454496724861727368784645110791959506874505801e-1-.109681347043923942401713640590412171156815292161885981570250085105749141579313466797055488493858629566785872104533728548086722195434287294929472434233e0i
+.919176707819433431572425349382902658601575197504046747604732087077748402899689644406284833526017667195531278723900949942075331306083573828729582277025e-1-.135631186528714409816937525856020335788944081439015900169309978103048276892811997296074479882907272975958236104357615268287456898250420892602004699474e0i
+.158046566364274971873270159599644205286387699033547549793161858916767930828934064503705308791814723429432048184190256330541017127368508502852217558656e-1-.367771197451189912100273259365440760888532348601535910018422617623713500551874549795275990059956785623676664453913905941254821999968529811431938941460e-1i
+.116621445263693505085524299040286790459607686640018115160765436912314904095930738104179431356671166200906742652093074867904104448133773098680873499938e0+.120356137852498685619547230353089011810314353696300462414183550605157529760445595389333358921941766040143492791584223929739328436591646239353638924821e-1i
+.133476442068034865615375799367161018279732410672041324840389261721246228919050944160980032323899477936503778205172865668385190816319476385578296198011e0+.124516682700782583831754299385853877791368054268087405524799555872503396735354333066281963484303077143442340565996048929287485622616001452375287076374e-1i
-.147905098018973909492216020308034881712042461193763162032264601145830216527972657576831743070694271453589083403311387700851792740230395843854945125330e0-.263242458264384722215774531771821556202441484554588755366906939563118058953394213284861307868578393620033954678271357310576112740717121151006577897437e-2i
+.614294958973358383439200425638058641724230167765989292644839637771421499695879984039526535093359066218324560567355902106906578771693084332109212150983e-2-.223938464275296993332073412240549304115663695947837354971298200123414188719956898769823903839171091957399942026630443472040975973967891208672646769848e-1i
+.484664647394958001418862938785788484726455672421007464869932701246396930325342301307206980412524489776434024535617126212414925153867624975421154863367e-1+.348325476003846739600532871834492987561047400735350756979234324166673279642152195853967421919717075381167029577680777631979950499688678770702523910620e-1i
+.608035481257567328537704548351071621492241570177519344634850953043122317742065285144001042666016905219266427999462427257135719462367799694922643631211e-1-.609137399577201127871915333067995534077998042487850665333482149791928335886069467656664050016037435750135747769565687106132019238583136045112916459650e-1i
+.570017156099886936489513722241862804935096860422151648783089832471514005475531246771146452733576642287017312789792757901250333959974862029771664772753e-1+.437544078819729402831881527696220342910630223651239155365447089473424481557886948336177542857682665148330089963017721258223367821679111663938523270116e-1i
+.372458193692383895305325074771801689417168525807111088298018087762879440000083633930016775261199813040192218107377497444599722615416181053257452889913e-1+.699170851350137588704216308658697005108076952740169129140404957163946849393972529839694569417423127218541352672381831667943453690613841157227239150953e-1i
-.266325893388260972873988055701223871272456333051202477238317745230517891147301216171496907781863091402999179556232046758446901348008062573127934971610e-1+.117941602752706687764248755829428747797358793645098311250623925536565448448744604376998273018978646065019575350380185126845865412039426873742573934139e0i
+.996728237289918734841734962250966243296515391660829729195251158126511973966678993166179454396485247014328024370719936784000124406961753702993301469561e-1+.255949873875390539627439347397109110656004348966565971354581274979040594866844996617813544169799499273193339663185483031534914801945067161269958070197e-1i
-.276138326558518374922956664607222070649921291680673381599718837241732444534175750206716643196823340352494401579165713388889691164945072827919428915321e-1-.521117189745883050956248562556183673623935704894137415262486667942118056733211697229196189497783847203547970789348228771851104167482941541837277500075e-1i
+.408132104691163324144363964307986436254776624355702891336981255926683598214557247748358529588372979681189349631117271351137041337997993759485527645341e-1-.604675941967599579793738270899509698122374846843202866039516634110542688773316383180882355536969038398610550163168952919697825251583032389056537908986e-1i
-.253023585111319574003494843316906180591793514699923168307392923101484917311669782579781541564532992948418477429514412360345228982233113029286953928102e-1-.157877507626676294576377896978991295717891698251191920602466179200783626493264741536068028169128102570410530310911927334621906147837910981858163513969e-2i
-.103825177499187750510813053132325859246314661246156235481473350742646648083407837933971375258792506321018422789636561313468188266309563425180172260099e0+.257645810878603928925135855975885155996178256952789545545514721691469525591613763925400570900922230781977745339139648648020530705697103404469933745844e-1i
+.132138674929714390262454852133278280825998329243063216348579525544414730360726657429831924165878699925309477995824352527230868775711071416675011860884e-1+.287950594401644382496846446842392017057250882449480773515472058647980669006686138974696106659167194586610850232936791274179982110202397386734698634571e-1i
-.741057975427164139931048318633521433763837447205914951671002015354780438076071876609843891349962843083427862240865450915344136218373998825590195963630e-1-.764173753615074163381317960196285705230436857730944006424360971440937185287215895629656362383602293495584218498799866087660040644756860651170757069734e-2i
-.725728670714675795852069580978241083103214159090648693037391203814652393895692814395597549575147467419532521052586164236085643825730574002803300629650e-2+.396523019783484543976838678797970287163168742769517024582930207577373072154238068000430703460285997101474448980562200110461160152876372288299414445473e-1i
+.122460275479036746703520253532561926943237525324619355933890763158091636770282246833180385809611468953634934020036269201860795619337931802695213220094e0+.995726213064754231338560240027661615102723438336327358753959043652431626774880282131082054579904583582636602248837268078439632646034303951430725735053e-1i
+.430044363786439029714254213131269557528016943216581261643541125609196399901336929245436727555755544253283228924194804294402693975439715819376302855986e-1-.112482985609690984727905545784323230055185309370958968227153812686715478341216457043708937783604115573814859124872848377549661561417808147263660722387e0i
-.145896978193189602250264943631665024439103366700700920293794385109906454288665661691319794337878227779921817703790808558329359667769293465201726591015e-1-.173526757138545336813916698986739216305822371453330460066072233116926819110332796882583798196204580575507345071980378434733335625556332522787556016752e-2i
+.461777929611263547486794347906301101930721418148201784175724389069708106867627423883579400290231414277030636481158174757666801792526153913134167404111e-1+.361636932672557333834336418027246876983750653416578964756712396401563581623791865946013426898641538668400737056954811865768633664158050134077262076906e-1i
+.968190752576376148970663014670137845755715625451545533674522781038943695641055265549191866047581720342516916672509324983054271449202966893807223920314e-2-.702331753249320430829377278703918132874662692973605105148532273173747449501591584036231212501048868155442090396918885101832285316066480259304173666230e-1i
-.376238175683082047554193552153491009283732614711312687430703310253120323824619298526437248150760959771898368027808912490068210487177049785800056889084e-1-.115521909517253517732526313467004947319489836555750142526317699249009967802605394235806623507043660191231439229609604897335001036247123914655230508599e0i
-.807953689383237319401507366591998033694020162912707195681773461792284204354176387891114905046102261456827687037096034923898978853203813409337007215826e-1-.121416288481056383954372051485502059747639785391616639275519245338632695132479884369874865404558744733741004220325267702174957796195533794476178196491e0i
-.155330368839341764816913162651189987592371678498830490498131996613910879616975627999834878406982156919508979401155767745893926014409133656757738976845e0+.429870094536758573445605893468590469357705467130455716109853444028355391604361764571999362174078219520109894652794862108503570749851754226196846694514e-1i
+.490137837016444682895206238134073301351784454811979276168010112900457940410541007530750395981456631199697487000595251052338188242074839643196726255111e-1-.114456062629876426597166346554055020537196347105432662567021986951376302408585456016349042304663744591871897867464407672604474071226267995721744689601e-1i
-.117128629419210900572373068738910165998652042623088663245787325222178453213520381372694823205953830606547064104144336549641291199574985055178881588055e0+.900153750443811451438738927194114206991679914588394087709177083197687817688879849890547612802868691927011274505565804346640312216662283504880188983197e-2i
+.369804257747507863655032911000899418446038345965304919436081056170086160294527591670490638547286139105625933966525321370150352389465443185145932092467e-1-.131634484398798933520671354620178077205799935871695299950846284194356231474038911372732282523443282816935202355228791979955691044029800435878313060182e0i
+.163460695514514485543248827490639581396251161220584190200152791990495384889201091450542735855886243036713965156593033774342076892499543121904260250451e-1-.514745254484285513238946920670158097186184233860146776060268986326797855888556290329404433655621601412815786875235855261503046509626542777550672126585e-2i
+.104284476494074819008790409855726655980865552891241789818444643883929344440647453919165984482292252045825950172490966140049274115196064402244319048062e0-.129475867748397268893768126421397597676682238156423945246558453703564742971129679344443870135444046596937617350232342552713574408881802435111893413326e0i
+.106204264175495730653116302259275895513896543460149259285770214120298540318870978089370544799654363549137195252109601808716931307108898377990203986551e0+.115800289302880515935687848552717853302609796916725045016427706629735248693746381000349107101506411888360540757936453643910680557989686261541802938982e0i
-.816755183015503995958458279746469023185091111983469093299163542350875949400496817617862175716998934972901733030042077661751406417963305853291695576532e-1+.802478325710399259529844237535514416464342164515893835281095639921417832672164894192313290547029164887611194631748746785559691729138792872637838148165e-1i
-.348281648103129299501008810052804655563197583478892839526077953874912739309498216998877424757434327080649783266809439026208762023361518258607841918794e-2-.592349462408324793355167903546811749598708707844018233075413166133869281640301970400172726894188603030508396920815586308345212220281854100411074223258e-2i
+.607867718616057204318901562207458465889642058650259063931734852137817384162923741634468762395109353117188530788774953174008981424643263572261766281617e-2+.240712860160908984705650023875794120855800438258354460567788852290440677360740043053090502542106522450114368916442334780666874017837416207466405927915e-1i
+.946738943966239334366976765864102573663821191123098977454147145357921837546296943566208058043275782408398364896347835624746489779434793467240428855406e-1-.315066091134614837592930727517996953618864578675923853800843442072718582884697585364170263240215755495268626775785214399786796503588060619652708412852e-1i
+.480876251394165921769211637841968884000335157920031810744014947538744818581973300554794743053772500762005294059053690090504559048245628786884691507187e-1+.686804167102902794022932969224737002941336002661025489214933018280619673704759786614308688655523758759598933957639223856612892552018354939663225712113e-1i
+.250617445012991284472456619916830224954104964398610487799487437925444487906189266018718319886064554064519515739008252588298998833174980535162057229499e-1+.957886076341114376285245413343543362461531713878876067983105389090887219062330992002098524809735075926380353620116653169800794178733988760099626546676e-1i
+.482513155209279331384976209050982569599661512218361939393209251346347239112421835018066661848338474798998034853474348680163675554853075331469800141994e-1+.352300513482626569920070001399682464782143887823338228367895127835946817042926447949807158790061277127042398335789715276429839163831154598162659765552e-1i
+.787724039083980371258316507099308556347672563176329943004505856590630529048899202482346375284835990671718837215198927634111027478806281053339684873073e-1+.138331322698343430621611307963758554312518591787116995059619417814191305014320190278114616552629246317008055042728172299586835863667917865158542594751e0i
-.584610509270300018811719076761411511427558191555652605081870788789585842132789959975785019102596253353965323723153618211865260492636339912926651830186e-1+.312865377982263889229999809044706533647988014342162045026878880939210448550779953806802501322653895489859844202412971133364064350427791876991063515728e-1i
-.195179142318599649957408761467639226294657568241808025805591015584784216022724984168791125521648868130782954184185065564233958975666470168384210769284e-1-.687194092546690230286119236177999820753003326223162840142266970951424896456753606399241069837919791336321309690415467106724317828391794106164686244693e-1i
+.680638259320420844506301870583032858834795699993325660902367661832755728045258102495205402079889811665305256955359124552055696786107704929153373005147e-1+.307259549940483246805443368702878029527645985861287335276943940987609000211143737386088366644563260459504409034249141460666990464400566276020241853404e-1i
+.241836718874796340458911537877099094997177292721711369468841273324405697986167049944563846193552016312599636933936691068247688186526601138665676853737e0-.207068942422392504591739029728108959164037856347238050063875626852599945240446917608126984926037694650114387820489943087984291467943329902068053070721e-1i
+.100642481136173519514437336050909587529001167483276552664025875471350099953241780590007739419006359159411610284713971143990995333845036860047777117915e0+.702958931705615724227414478485128050946161469677320415606241767719228992329178531111739381878802543518570444681747964862223253782218771772918850909073e-1i
-.168695971450171707035814538815514354377166802858830996234919340188463659122925800386377173988656482943893094289460357011424580492865257399084184938054e0+.122304706185448225039089235444477077202947954842061460104100089496090450149473862425437491388358856065634228181251905557861154609410777364334563665579e0i
+.110708651996763019793035562703459948850905226880522305690265225658874909140405360022656226377869696540043102019842058295921700447333248662610478097583e0+.750394477234913753102279339884756941862103216181658537447796218045077898611993167884081655086325236527257208892033301483571870205043411242743232361454e-1i
-.156116226931857670852913201105401788502130865834151508494812382545853936410240139274826878173382813104560699414613916649976153082776658968660948927676e0-.303707425199824926076760601148567222056352334429417208239251500916465831931885173444203560298630402426431688923683674329253694709773812819713014996761e-1i
+.516466479919300373223813937314138951436562248914038517442908181873465311037579372656065893213691962210878453651085502281720545171999487599106325915704e-1-.432701670471931327323119147407184599900140691773645285303265349374643931924542619038255738281083001003842967989893074858744856896157466131259437481065e-1i
-.268696036614950999522216209138976691678319372803633504099024916494924334067211652580246362565002710062113826592628161424355368007398924757556997386164e-1+.530106314838051918792445902724379643818682706279862504004688828655060926993957988225894450588025911109695210390125331704159390622264001309471908437815e-1i
-.108230799337960070869161175343760284999484676319882782149642850601220966632236272018165787336507695764278566631230920270388267511375332847706707458225e0+.598284462005782904756163525943215291638512729878958720270882063229572485957191883586918420483297312304074378797638772032240103707229323833115237734771e-1i
-.522852031862980134305418082182010897920519610573495461142921846018402403045142407541142647962662426749518022582746430842806189939935513839597543024350e-1-.773765181262608529980542344252153983429876971303321982189265323721940027244568264646621588976867997772253536859789552561364740075399079306354236668277e-1i
-.128342799494505780694715999322634306946093521119936287192734301461173271008088026209202756723694404089547185312506095464251920444991148350262055582644e-2+.271883462423484771044643084347968395917000120848836115903205846610137080090952580322096526743719918294077225569250999140103679451466410783245351658000e-1i
-.654850348862788852209904366335666494579529505813483449635843398077828405228235688032728815143127145679321702772913914158052225762602714023500527625155e-1-.143195574339964145920458288460522329276079852157586443839037603138774800861898036256458711971606821399700988541830885790753216348885700600176336585324e-1i
+.165088995417275150184844999766901296383700714905714181079622317937206116748079548779119346606054488769942159986530016555206305340446976950429018418312e0-.664726949968031314774429105042702523660137964428045016117383413945999895579536564221131177022274452458052426312659556061418937329637898796589103678527e-1i
+.163806148488399187975329073319982559850128984789908831660178810881093315579547235111795442608182825666807853339101561197361340261099848552489250348214e0-.708970398249632687013745011014999983837233584733319559018026136138897345483616146324020699149420099080605418237901424327808485794131225390004939794767e-1i
-.103045612591230955496834173947709133424215034994633664234046721391151255047939160034327952683526694250159568005934723934123037499130922198115444505752e0+.161731759215555396275589361255611634521193036291101715108277685238848956175901552135147785664786121221103446690191723649972989772465372382882348308116e-1i


==> solutions/sicfiducial.85.c.150.txt <==
-.252757412156050759628743990163679649624136954018894979980857466931617146341486768583784094322251730011099878714272696421577830735809517536331851325710e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.178887810956754516262338205153540904142082175978808135969667123568984420793017810985065603721473762170019159971421218715173962362482856490882345115203e0+.129071256976291514612029029888707322026948080435735388478367256820975294019900428791170221711032652102975002851162249278021116233297470959836678503130e0i
-.831414952564599190457320514490904426706710685213191897252408006498843969618793251979252026126468626257867656967470202225076619602492863885148148977218e-1+.508390871461386724337365716884679332687367304215013860911350903606119289956684605257539427421627934350669266820644359703033595963890775776183881423153e-1i
-.121679281080190908414518666686316747275430948255927813910554441285494472489664640883407421677553219686504409697953598531638857653676379525862143399328e-1-.114242105251618258185797720475739075903005153205519307667382236376066602762673703635406124507731285237802756741142760405700210098892298682532057268312e0i
+.797900569177042104417579338102443173067062252856759457153787385682813477311068972847983201114745980900615455963935640915783035167034624478857001564966e-1+.770925237552506137893059048257143873907563131720398619565756041742826631714457907646267256350663072538293061136131726453923483997416157619360073668400e-1i
+.196911790997017673411337857147775753793004318661270495874290865144376142226971063481150782320383911287064244486049690788250863663147085232487531952081e-1+.299100840589154896737436694189543773071631264644211043865470820750606239051584981407277366955604122002621716006793695057987668917901130673189750785848e-2i
+.112686887514265887358865129004933370816416540701094013946376350998354385579773377468216813521243592462395000006634502597393054090182058288494559772183e0+.475191807020245787743798762814014643623171083386044934596709893871790724749393122445191732248590979462457423161139896172054328533321899653487816058192e-1i
-.636396265734966035853227454178077405135213250829084962515057455098031808462518712458901705893452963890622933484001965300399484641836517276442862788945e-1-.152109936556278765699864926583763829009601283245897995421988069271146516914852567737978904523314435944160278387203314664114284336333659211341707217904e-1i
+.295958151269894238585937935952233040929857216454246129263736121705384847333863902019490202705294846452148511253491352821930941396718881211539145637901e-1+.248972094818375449269551932982328506064982291109733351673898455345353388562127886577285797634220161530111939391276894027562475682587351961446383299086e-1i
-.642735127340653611683804753199924677254641693055080287922871976579647948947684077981623632835745436665414297916094729682172663450686243906412898119334e-1+.216720701641389281848016122876291960926684084063083135126691938073235772936234053330347135518027744277639404388508474885042088260187485523777164859673e-4i
+.743084495069386472595278572322916707053673747872295213182810984175580171737709266616748790191973583305279973717741278847974603331813536993855911203084e-2+.231395655630035017714889789933232628606980944997837125740389264125894662362549465033835267072602554191791333611891490457449213839816967265666917039370e-1i
-.661304452641613796606872414006348674336685500069636354910943531759865683727002691798677555614498841685757913001631309740158916378859390912320481927665e-1-.270418828064686270067403190927138240556017177661080105275484443898497652810855627028137050144797554331832284779236787097674999487846219332230423741773e-1i
+.137709122205675879304882398889148502766865671214656212486142849379908312326823872730693006575056061212644834626291574432177707897012045107410400605384e0-.196708129923370073770594877310625225200064122613313478439602535559597308913812444740571881482770996991874634264554816014784809602563220922280569239934e-1i
+.734708709832604375955847714960919026731736170931910575385153760960704678704653941468001286123086493746871511895000710317407227637899828964598098084183e-2-.245282940679654147780022688835701841792974519919141185129651698245405164422461975750254513465637373466316464496440366595138580803493953590460224336786e-2i
+.314915246512927505756846410386091020645373238969167446626129813115861718953993794420328861117531865442421592949199660277324319272570748442784736451623e-1-.192339326178231165153200232310757111502998450945484423989402764632989285951126106943694688456284930141857054035673787043590127691069669325860502270111e-1i
-.709802074607273142691692396241079278454741360143281364609468771704223603366028300529091041294756816070640434076468037979742818648976505752077997976109e-1+.213129264313915269743434695151643202328967347956303645858083913031599490097489947865308383340802158172700769050066930003258917215898005604355585633970e-1i
+.710690835011407250043243683508669896472487488366093215349274843884246954203227911644047841871345343315576810320261680151861685704295774217261032372356e-2-.194824617448417469071295535947840051087853860788404888412685027393979068398413106002924056128069179608479969237562005033638193220736326533415921457687e-1i
+.371880781965724265724520329799913932924433278406810444410919372875113245941279736363728438032259147900562388475623223168087719473195837574258155318326e-1-.538496275161661994060324867661768715783497169002753139424241575394778591200064818225837812855648817926971316288043242434901056047715644578240823139381e-1i
+.424183481447035892561223834717730811098746007351912752978808513186468891826257833032378158289733304618362057528948857197483527653977018608266558489915e-1-.122102679114878893442597369055021138600327440277740421040380980258941866779079812678213450729038508741283015932959885270669376987102552777170922568563e0i
+.123508235497448155529409970295286855153257863578498522325808058093210134218348364228392266589475733315892958538693760638166407812043709752330445084309e0-.171763414636359990426127713312863764517887432602772132464623153876560668320517901337890641604487149591640371960048953166194898189396788011909891940672e-1i
-.376693802944484601026423480489015534859978745719903078196753009506473740284162468123872678559534304315766419933196078080398874622774339198383358379397e-1-.918187632090413994014357466059004186507175682999907006446616382133978923199899858629915112782948511987280152824269415883789015017918273564334811413469e-1i
+.153590139466992508920390508699911445742347116766650531384541203685991731568586135380678508495722271084424420256625414281864389800553998514845636918853e0+.343146337624938030366575840508682128575307710343786797265186691508378523777218926625943907089597469257606515317805383433582904253090060925029924510625e-1i
+.370500661543825917043443667865444118042755153578664969722346926797302045586638287747990656718279391959957754072311987638996155877476448932815271686380e-1-.964513918447149490489507982631246525551889764643390023124037795639627243355007360476480957183007312805258872698035305650818824927293851062225183242079e-1i
-.425533986420687641044519093252262458499844564877081313337574179896226407660439465867678115847577254215158832936610834919738349866676415553449069165234e-1-.378309322061881846567143523261475083337803591024488937300141405941978556065051427168326270905509633141113376365135380239803620173066405093583383288950e-1i
-.225480059024482052593386610921893369887738043333926863923642556921054787250329726599105193446237554320347221685413246911821258675341294067565109686714e-1+.123892441618461471110826264865516059466669534796653781467190585742478503258742340409663573358800597051586111069240613101964754296264295052336507933237e-1i
+.188411694488717392613741964199447507973227021282251014447856488172767547234540315743655104291874101492597576868578855253913024482646072942239794774809e0+.108598639790384766312891240235962877261942724835226719768755638415280411632732850633697887968772453579691631313233686586314971258812943182545567298570e0i
-.246287474382583693481501810023311603467256539195164811683652327828756502131711627060523196162985785671663766695412619160870268729037467220262567993912e-1+.374721724961389395795607330254199415501435790485245886466186138787794292339813828236331397819913742626616981550675807525198125432105870753380535185487e-1i
-.471101394052286196355594398431957254287617034958837638571840475713413578227272576084408859646476138012405173904922703633202144595656245287195532890355e-1-.367232190092550130647078978676701415063986838935059192971177689967589634704354273558555627033784216470139933884801607131579514674090711045714568414085e-1i
-.200247720317514835930936568158275266790261954192410312687680551410087275648601503326288905197223395725949944576944064868222289212248092269977338051890e-1+.108056620294848101649660695418724642764349875895385742600790009387970146797406875524573245751521134786679401213639939916754095958669396655693117445526e-1i
-.622841276011714785744007190153177973331052793549914454023846320418170246556957855740858639945327389892751831044684623529239226407499149624735594333030e-2+.117761612489365970925397687041894729926439711769912528101043801155230952020234319289160478321278016895634087936408079618409988024476503070934630334488e0i
-.118609774860649554351986801017352534084302129254568941635592903241302425972737878923133333708920491022881699348565337672030223700705142549147260011801e-1-.270330477731605397126040274274946856095354537385886067662257712188674700760609463495646110903297073194576574185922735202887441552448213502971547765363e-1i
-.113044427223436270342693752458899583405859381187561344596809096224022989394019038341334960477568837967353018747074520604974504618999834092659594260069e-1-.426508612528825629467941977781612577281484910290091293127033525056660158892727164313820335022667815940685976268132753545305714738403430958584114317176e-1i
-.134586859949409701769663552706006884549463058820918240280739841510411263956541524953176077187453377029757737202923399470065262739176701631119069574611e-1+.159682191715480169156845993516740258692690729305488154992613131028791770153437026795685846741774584025751934334310261910979082004779894449924219813963e-1i
-.149402818878258688937045225251489172547530510483068318904358498129389617697954017990393395898125019233775027066932521015009061193492634301244375277432e-2-.153466218350541899910607185545184074404429128740235825087224313257825603469227865066181807815072117947936836100665805145166199292789535547630234458175e0i
+.963178319618182606515985700592395695726287639068206968065398642244339788084378618668203166106071618019251918217185581858350732183804636717809644845096e-1+.117023605682797212453797400149523384385162645608449470385133048055692157386254646138470653865752035238046713962776985015315370077063422544831300426272e0i
-.337939327253014223527967899589494797755047201220143287825241289070109850894545329951805947894802636648146086692489471924184182687215013825939049365763e-1-.103161479758805483918811494677336817447313519521571692446660814003786105479043274646657972283826398419464806032422975400486497899497792186410114279907e-1i
+.600946374658010216696106634780661460737804493344535686850507793676583357680394858740144450774533805682039061866464772612181638192228132399538075004602e-1-.100472065210898761966258034051844411970020665934862342789491198661627541856651137003423256399513381506137721691106298876064975567998734740964026208624e0i
-.573561862635599781046640001447365922627193896826666961913789399673465283369829823122343778711458656085519736269077889135181936649441926615591246984951e-1+.920809088204704550179734506794396824925910243537526541657442138070971372155254676009898017139013594376888224361912694138037980859232272959616135695878e-1i
-.962293958699898933747951348081128769164639656456267924986541990427643894394264561567941143420012833483637690329207213820652030572357703433573594875319e-1-.416531978946947203114440315363573249483253738108484799885040716165894885873670974554511193885865585488028147514342916249264087071912798900732683792593e-1i
+.113138615373293971091962652803167907703990942333533078576041723759426472819426770382844083222219787073779212831680305143005498329560937042864192409000e-1+.459095114661698552108766940990332177549113802145227591618885437704871159391509676730558204168470925899909127416322600310132381991545651913610080699979e-1i
+.110301479957318492266298171530135068857380920593361618218391139543583761306177185328949485617756715375345358429713991290912801663586786825134957345436e-1-.209442423228666911811914354468765136838707431887317541408254157186971576033658533611819720808506780986813790321182986961923544993386559420881506782656e0i
-.636043789626531477325830242740621940010525342660273574631777697442435788710951539730998375154001326993846621690472842028784920554576404379535520265829e-1+.659753783319765588599679349460347811794662320397869341608084546491955719181023690814466596414671045805036623661512060642146938633236673611463328420822e-1i
+.412293255852170812636168609396213174454527505583608270296016143877214480260443918932866642195630060949920248373908839270860470852810705864499629643759e-1-.160844380400296611855891747609176219185543057663210374346762536083461120080160574076609633971559330404920692644785836006989320746450203645374251163929e-1i
-.970727603183357326160375681104479016805961961796379899085381860134252444332912773453609468506073147285338132892117599091249117672383071029090346132988e-1-.775271730650448459018094729094016889230698754077899064896476286666742855983066363022267222911130214277599186397367359173731316921876927058060731507962e-1i
+.123591767790132559136608515233970210782918672589854406877347004611276865484972415923066819222417468371239995192645748086424361427532532537401699779404e-1+.158863650573423056594098630384678836873846417059946904150719304367073671897161256473891410195862290983888891427160427592726575567823473799151079865339e0i
+.942591953109784930656319712728394541217275992684772168899905910620016540923654702035219849295802550080861977450652556375229922593438678184719619724561e-1+.114085508293127789946123062382705675649215910706037078344814652139818283480903851341246517268749120411973830341411918306013468257997347135797757028988e0i
-.170325457299209677566402197131447462321450323792680105402196418637199703750883017209439031421366672511269489795629795663043113464217876593713248790522e0+.126882836030286891099800501538747011327121692406295550066572697584073576952454398403529759299884450203131910613958475151163381969182674754661468231940e0i
-.460319830940886851265453204311034286661996045847952916086584644441193342833373352237696179118738830211584082810686257154305327056831494448080402380573e-1-.134137372344097300112689677529768930560025837039642770585984143777889121666701194586505503457599089416827198279716181723387968624530339599492258907009e0i
-.101288482433916852429044659820265845230095176951027011107195207707306175354653266327276091259433905244670262174042586644105417230807916767370201134286e0+.832959640725386721144584116774586056773160524323075227709798221944695298195348128969002391415130615766639147698478874229981925463118711513856575099491e-2i
+.304454105149443466942885435438142732378185591492033852535188824168137567258596752738567917659006609898830211977939960906540602647863906959884366788750e-1-.856147105633480118161155887755893504597336791203040889535119690494537036275855852561701763520593616664072855027258866691546290855656703528568990571051e-1i
-.725762424159214041451782359015802724083010544434113921794202966937314620593241157995035142585364676200927557421957462517989404091943393718161655183121e-1-.475875586399460501493086254549226045977370853799243893083883565008881886108634781972502702904031654295603339565153994474886862649313929568300937513395e-1i
+.314460196780015737823706966687192602891541114449563773751637123556026487605375699017263409087886663407737529550213141070249675443224803040295908160559e-1-.899096995574709558273351540353676713999304387631821247990601126774535315854365797946870343696390267456781643039383732427340453830153964438201830423474e-1i
-.262197396771707827034245559927422871825025710923804930286829400011525907026505322301365115100257748793954900144167504221212368481299949547718456034587e-1+.520392943948758321418772691231411218603688525774502930943853417614948788918638412436221037154374444810584815191841554678180224223862820454719894931548e-1i
+.332676897446005118337402567376529659548293002657031849121780419454762890297027969903813766709913732833860959071158954953710948090285565688277011942470e-1-.295904038839858653870661723280065484881278227358761724954364339172884760512528409201932519349236620503627477385750559409581184436645495530820388540378e-1i
-.131989860379213736757691881883754522000347459099017185268519120906198910108290197018293560782451804567236574929630020225896411274235538022816631654858e0+.191271488162948240724362267536341700113813201662972275501773171495447601815442511401567170134633671520342460141750883641948116733820443984474567035577e-1i
-.209649375075860585953936738679659617075081870094724472278437635590426201679940396589624836291935910716376721755667601346073474245531976587890271551623e-4-.102540724617635144653623582036979049098160630507884100706391793425914487983934831828743629407156747583612657408326794186323187412414880088694060919047e0i
-.135306397048523164086342487034150434578750196667216249848978172746547977244135888361780285388516758146816717668404353511621759187333450198348517157145e0-.139549061598942613849582217388873543467494150470166265267432506904320961017911292504198165879177575017334869980616226352614152079170010564864681790798e0i
+.802015166039252438541762231199526419124117731982248147371625346591461728793484310897037280064298829710331929343189761029929576141673209098600770777550e-1-.392761637500946414997746019601219804364596151695112031820414512833900634638484165506613989661549435365561521759671586491505524306580463842877246909787e-1i
-.564360008071624434743621433075754864871482446426582593120165706236939270982204174727457860761212827372002265910950049571710947077057935095550680666498e-1+.500033351307511339497678436737536113926834151488885440103226270459185310912698130106752537679904389994314752524869945523007539264119511727324226959971e-1i
+.461926267882195532286460835859689754055383748889670674061066356041670951303770520224507806183125550141999447366096819554374802829429122766522897482122e-1+.328462645664583927470486216672017605504075287757739225301552703664423137881310815687434985281877870305592966025412871993444670077637403433006912846000e-1i
-.125221578302484291882025886953032342980234838152716181383614856282797156826118939681757470945643270449250182783727713200885139692228150095950858719052e0+.159368412833993267691677095302356210289047388158315637005305148211943965286094139980420960846161077683317150558411688907473855724570062526643204989936e-2i
-.904586898846367351067161390092972076668493527899869117534840511400000723213700628061846189947434215778609615302197379332147810287554996369804639503426e-1-.241414040802660536454585198837947487648550273633317587914483540926403494264688329110984685720388493020307493369795602346047315508229121802093299333187e-1i
+.289307751244940042346284486438982462178837223332735317792151297714304030494185604011061012320558542898713109544499887604693553875937532694233267447502e-1+.363991649943493404824697514649063131638291570661684032183790841661879145840075036452687545989611474600026070505789974421403782955793915599742030380445e-1i
+.983109487907026619855581866006068601941809518927994290398885736499649219993447614888884830983541387640684379736274503912236503387457052388710436168926e-1-.524967807400629050301469712281786464177419898615249310816822313999066093921750803980849620023600965977611340465653076130123720769627645509371915447980e-1i
-.129617674693526834222436916744351246481452157615811286804693468232750180212121210687494088231661432600297511201300499420572234818098873023599518983790e0-.465897054330354074141452482038936930885632752353000169412741061751451235036622324141487215096787203533010740148501418642759507753118695487592983637613e-1i
+.103638616049317021482840140261130258408011855680412432655128839902702373474553493377198397534550111526381441839464454446352893109044886866704996779342e-1+.234505115020027613483297658203188853544402206967609585511854721929275785312727446687956160225483785752543502481009859782297003302456063164711709787274e-1i
+.395147951108923643145430524410507064997800090157843462111642692484894772802041106425970310853563232290187495942615404436735148967695088317878271984310e-1+.951721173024174580802210567946659430409204160716853313951702144183524557951464145036320231722092482352789889162246615893723948919143011234113668847772e-1i
+.182890834510201297473212352769434501451639178399335049228989162793858500009360531151291657876926781288207258653901393438844598958016604891686916299521e-1+.127634749875162005924752836838431152919033032587876911150333692430925291023532568709346730464119096548869604858755592177097280758527258009558462319338e0i
+.438092280238873276265711099365684764574980657873665621719896991732176182589650934462494779506748197275547704612662436258586099171547872986628623231513e-1+.591912665999015760083441208804816668159583182150154531339050163665979853368306111610707099281165595623366912064145127433885569730488041605893539947150e-1i
-.103661877907969227984547629562976800202569208458764232931962515335084342876629404619889494022648769179375154502248201942554321261272711078231181423165e0+.676318664602118694964366868964489613643091436563326118823586115763546140238246485135510194619067287689377407989723370366085072966137265425164839958972e-1i
-.757837893899926915043796412021024492837763031652344706423729212802230706589658131261586050799636705125367674428847166541391909093032537276922558678547e-1+.292770167679449326686150822299732030599189168453348021082005187227399853394122432281349596248474059409967712929458654430859558522259240286371232740071e-1i
-.507120185441522186393331641284000437693702352093688283112320925008554585546276051978258186590758936153652331980105661133896987407329042906444848974563e-2-.791563885842381087881827642840732404558905275862312216033427289459576396315441635263681098006312123507152842224075451274755460876940437730886758334397e-1i
+.138054652628735413111698206623653678804730135353226825401464323001413615675163745540160120407971780059983303169274987421574724422280526341757946211197e0+.132678886200415567355015027561180265935519361832643812548979161731927908663063248488359464226943065774523801179784385612509890867354083919343351483099e0i
-.464481238132364294441126434431948928696984787268775607244387064419786076130934250117074083741034503679915808202005844693536712393098638530673955426146e-1+.133017656966175260628199599939283697988968140473681874645389555883377874455401169033310165527811140580666591342178583206444536961319717926793733373250e0i
+.414710595526382291737466477883502976281928358304991879298307303751284648247533276553395844732835865869714453058166824972453587219134011964743929104141e-1+.190170259944322795143251271702319219296693538619828090204354631696790998489358501680715348390831172981299000969284718500716957934382179525895458143340e0i
+.510754075697983782091038178793313503257113492834792651578683163112388009777091424838186342624315862075663999184513375321661198226185673948319893299483e-2+.850051457843596380504678525700135855050733552076046384291184765171015033094656106414352162212501950639109363378463510509639495381121578198529526683626e-1i
+.825070680548887710176013891928001328751314641229785298724893005951587200699528332395434505464852186843271495648150494161205004117743417928664553734850e-1-.447854149527830316307370986563413808775856433743343957994739020984750807817986744316160030020759376967392766494719374119792003085907825369252924397123e-1i
+.779204088418404812904926567529408336539848078516482210927282601061988026599371802088267009078613712233914246305491327617304570651325818830443681063013e-1-.884828407112950830461692393066259650013617168943840987568575585858345289511026921365918149771483489236594527611640813549260761912497304631381625422381e-1i
-.454440695184790116241073517343550802664499305676078723594676572806551103037442660097242497617212566375952618604126724894361275103673220059816277924495e-1-.602839610449661924761330703074551899747175365017087093156541044783732383730977503507480194403385914068922635673256853684198084521545268398851052994231e-2i
+.560419751214568921124406733626835247405581046020540532123801812425519668694101204406782535849027643536064861802925301009963654525352639408222582080950e-1-.233826931006469072558092209856898279209304378227768274095826951400904721307774647221793708059556961878174841131803937290342692041377701276757433910995e-1i
+.827237646126240320967962825355584364461593039853758114644463209114472836814190080832536565940086599960839280982360810986042246951703835009867919069082e-1-.212211776917283900874856943817160668006495292574787842079959760172491571413707166644357971763788519676372338786551359204422863961288526112008058696637e-1i
-.135085437828679650678386053726726709589219104854230921331164145458278655688382177935872115454666658889843694426312747530708643432234778261363686454156e0-.116199035056557104079483230003364496872608799862960934070974143809008365467560985846296400245317840138081198864839791872785447282141027055885933726449e0i
+.754736851012099898523367637664327996967379361846502763734301082593127421004373399638428107327757189010713607128024724065576045052707923700428849945409e-1-.297854295797369306275327895172827886595266629526495848878040912546385034040168633105119177119209924382280373157450084324356717068388002759094954178293e-2i
+.967599027803881290227084919648328649169793481029764360017292403060830316812105408345714726317949503920782995889325675184050024198506733628339857184951e-1-.265543683184579470633677871022003037031375214327154178698673479436247720952138788119951818677577612633177721664909274584731615661552175960570772935902e-1i
+.652250043906580640822777517648866658745097654374905005665368810023943823949327637409651164111294640844085514344909425569980723148475713269052835717794e-1-.264279911544890045036371796348466578634500697530587360908522392830749100033414905982597095228037444739283196302500696228948085368772262588040413561483e-1i


==> solutions/sicfiducial.85.d.150.txt <==
-.127091282378280200916000877160055435569677419672722948729611244588044718109066107129602436938839850642994490879091678756160086881857560768807135338763e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.696093858314495733020738129719944009631762096570391975674935555955333659083702438040370685813968314712328756574416189716312512142093258473124820605694e-1-.120513261934550420806706746117969138531158443932376251891459967707235798303473553025060856497246891536908680379645470563725762394890064100221737264375e0i
+.156273435979199332478406864493735618579639753260514137580731616905709078351974546204580224942756029405464162665879234036709533372598794298349876667848e-1+.572895937384986543959535933526392504741046879385069637223426715183450548892024945383189732258046690342489202585326185556832991686527423600207277326584e-1i
-.146883425296296310469225579477086849628051555442746930968767405297311267909009621998060961668605937086205851002233361013509044436435301200307613425642e0-.802363223701137252858065722865434985282337453653331976348820423214437845698705514119583612916369002351744703167173001164056474673752926560215981820647e-1i
+.256961316876369716856763876619901921989447292323058237517068802094992630401864645026831405474544039713316988178332549096959247113607332327380197090880e-1-.177837010345602826132092128329768701101880879183656065849224251686470637235923503893273872278649670833046415234797064872999465450658244909516552142605e-1i
+.108053542603376385607371009596273528259805548342749924373152898447378099050722594867784429279711027250129380057168939007047590306830011220994798760947e0-.127008149895392206333293647804496899671400237085593287145491348649473799568151995003850226705717359063826631202604618091938183988248504256097751092949e0i
-.119512470025583735191181175428258086597287870788980306547513542992167357592700023578435998688576078554050082404105156630800088942258692980176587702882e0+.885567018143314977328356917742571030684509645160091379304455033726924604208348209984715160002658905699746956799533530078782490698406270723661474181187e-1i
-.791767053169594362092761066777120332683113765273198060154765162567883162956376399988717865007987696836607534470438160413879257388166587861108623725999e-1-.555358875709978455174043255964964000052051648783088784353873350850489781140255883066994188276473174029148514812669245661142006994262233118943400381926e-1i
+.139359921895625627465693519755280714804877421539575866344075908579525420839671407927205844781357206436033644469053794675852215517666833146093230907890e0-.542347922892094105382562182779671317951668490179437567091661103123050483010610530402120339794892725810803736975461188049937091880490264825123127036439e-1i
+.366073020044062671161966792010255550431792635371013124421956069062737177897793551550039986648739177590869940841622636678552606821506321116825641271127e-1+.586378160019619926516494419888880091473426543983612692340894894584926277880203458613387803614765654896016568315095129568149431918475491907971299837939e-1i
-.109823803344364005900603877404259465531285451318128948766214830674481414668526779291866856873207143461133655432355545162559185327165822944701515339477e-1-.287282035846773764048356096923907684354650019862024629094815774145046880361005687880862312367036647383336725307619574309499170771786617532037572085452e-1i
+.127871614144928871914056303819030854991353253623474114829503225921195099687483806388736867082486272993924844683472772957296468810920185476767647020644e0+.228773582520861852869666408691595037793861560516928611663154786548204178080334493704806200400163978586808063955021563839669125535084672464851839598612e0i
+.104112782277901836514084369577222361352138208482714598559509071731560599691687646420372002467132769146117032674543532807984475564155523338221987319428e0-.112132460587426405503723429275765969299209654303868441135903321212199065397590929032284488050387133820922871336875766700499202105314756793250364436839e-1i
+.119416105867488635327933542211567587904339441137628120772139763650530060350025576771514214603961679179123609702797077412862646698654070239499746044826e0-.822421420725421377765954842815188574717326617176339827512309216649481926307043641741513151673192044248479012746970662753179103541205774710128964570036e-1i
-.353167056782859922024474532367415902105737264494427348426528525748892218518054381651587786674583322073024691666285696638382784699775991906864807134269e-1-.666066142145459092652037249165675380418040982993208844225842603571254281840461872870446810716425089129953645741547730290722399629395305585216189065368e-1i
-.271531941205324288514508790476274493168260944602295994964128796937780400921994437747815139921847749364679136717150097498548392330012821619693779089949e-2-.902410297921685003255051723838012659304332438263666726558503943879914546664775125762755322139661135461797025564062363524686490644727019795362512888888e-1i
-.814342955983020909692826867579580133591187744925174245278927694197121094536394919507860039285914400394735087311159591073379718967303364749773973996264e-1-.186998385987661122913095625005810851284201237393582048590789535356101982732901435394358280341617929649814487459779418024708408647308144851328158190228e-1i
+.630521635014353242178926507661151559135208591501811639472204122334467493701677444028184698121488407215797383669325819966810060613450372453343819174014e-1+.921294749783435294174409069435892114350310223273948241800553535460869479160813080100521645922525294384249673273914671994426574929317947676571946649207e-1i
+.278201730750772261872057203731733129486470834051635064233645201997582474376996704525471455970278594139935056339557581156939236025961100436480109273035e-1+.365771031622489597181300653396925270868432317458387029715689936093263192591260730418596141925128778557825100889992896494905488802688943127887331559744e-1i
+.395236216831615177821677866947664686865453644403482329879738561464029004489624700841503507088889610422234526611803355937925811558003785395536816850792e-1-.124529923236359007523245586354504906196738297896813533718544149645206586837447480448566690843150769162249876427589200968889174145019999651869517780095e-1i
+.574756700919555033789408310470527429170379686435086344901500739873226245794153365566231464108854652120091658553906112481793960074327085533799763718860e-1-.626618125888386943069227408557503605970252910492415541603428959393941900956557005232284421589033666437122988494959575508254301426151199772122515433776e-1i
+.170815739469986485324728139997541212698721780364304526878819279813373987009324336778524299137370762780754114887547151250171642565105342351413977014322e-1-.155033337250609634433713968837529676717025221022373669452649443952417768052269133374712607628506208839944890200513106376730798344164159033134929888464e-1i
-.736046473998008786845893769708972073351378707643272082379189224844989292980553415370556100191998017157463707335920105686992512996677086443776258752382e-1+.135276393502998991782069046747976670181905661870065954623027278577105208327343985629560769456611466515038974295454842333634744536088557383908621980703e0i
-.502085653746114637421638473303539004699119982052958476959120003336443446302909095789488463696698031226868937947273639425955542308085805085837396487499e-1+.272012186562790726397872367597645149351950520572677858977799522656221397851663820703464145302381545195784743503354868610818875705827021295105602406625e-1i
-.437142790084659341180012368118342547863174867552794335187799019532965415213508259911336086781393169027487642301794053009347057623607441695064397402886e-1+.120303122990799360721307413460104675941588981727951027852083852917378381014663234485509028811686996582872090687876345964977293777914470136397821187201e0i
+.676739681889903435559521218788292417581471245644287996972898357968909537658625246582104927962753841607193119584876615455579513184623612769545072244320e-2-.986059941151807689463034389826327864688894203254047909274427565896729528147498383311380568182290166291713631265176849000616992986049264706656324825351e-1i
+.630821834485912620561832693537477167746181812001850448144270585837496599904202936191709229275725867916832224683635152794683970887007101412150144265415e-1+.110927926938717374755742699433472848154417987435088689841523121665411892677166857142566079973566100213233154045698672226681006659195206901551309793892e0i
+.913517408758602801820356541743176354905323108720102247111217499373397883658921032778715390855937104618097070225956888503327262284694540505786553204775e-1-.170708211691614222588130027996756254603532294940833124351387067806359815676912771949938204678824136618791673607515499785367762784668999743483031534182e0i
-.867068874421644771696862088598204352001914365339777692990851472619726730469894571334027983285731510076541295913966224404939855102141300451690672700728e-3-.777309421027688586053284560824993002359542563772773912487370574582089287660015247656049773732188362482183458083447631989261417635153192495380810182747e-1i
-.295503629638732606325340241705828344437967759339773456388916340717804088261537185241483005122827678145202794784246938616296421384342835699040932889075e-1+.450152223648263678877513342457017744704359917818668535224496562009348567688739299183926582790173272063439893347726924881288772060109416112259159891067e-1i
+.509191848565946980163370626962194531882983790843041549300479399761320903046074505281798192133205212489230280043334779478900392511389177525469773563891e-1+.106690170686406531175908877435273306628569171979717111367267229516380588196884195789922631653927360319924551448933691386916841058044756560748797765850e-1i
+.743685801507428765091610418136390791453967598326927503892572788309516397091979462055119856030683042279491064184413599782820393893701327031954324207531e-2+.769719965697109279737342097390531267603145340431990662922150855999244084152609542966546649272307700819437400582247841733424948030356571376468179067409e-1i
+.233208633189614898154979099234001704550505542176895429466423526111657551366858074263063102927116780560591166647596998351778475412842647724948721937819e-1-.324575825470625183934754261298478346601781194328737103982905986288534230664743335738830293159462335215282927897766190861972479081199682546003598244548e-1i
+.350268631579447434923475796569593200196019780405114409352590863711375093500215424095140013808884677090218980457309767541748489609703920193536285506575e-1+.292450173914069169063041551208296426357948471614640542479398999236887327652730081314517161085701317323598041119150564382846231138656478796234446457104e-1i
+.133298336467040310872455082922213307624636212277554629199546886132255266811460924317612957357498860620278534848634603062657117460807553428409500764483e0+.410096151421447312740899757086225316937751805237452295892113206859676754366352201401971690841224172004208424431187742578050764127985276745593567813339e-1i
+.602435394855554911464183880166798739392709118834046116179519642167873685668849483469796726107849594457155984699890953185409171938721294410497639040298e-2+.543805095527310803759205360114976605971012441261248345503330459017170926856354770556139344698625057146822488014474330552602083064144143229439086975714e-1i
-.693229156856860009971618234332799030834234938965336935527575387379678865304602176408984228927706138923468957703350125406725505454330329592650476094835e-1+.539052614495285422892334634563213020544896719163504927463653438547385937869707337442101363919898120794381299065705757094280650720441283033584854206703e-2i
-.954852215683552693196331499583728451269070313015966319965308906589294573088026423101660777578431963024193409638032840102715002873895665657424019304885e-3-.159345603758989744916668838351657477108462102983574513790639277427671622855863777155214579218245325515651156715277979532628288683276492869422406093578e-1i
+.924491025849927788224404341324344862612480287635012585268018356781726912798247602391793364255907276347422608161554281472529776902612314616877441935009e-1+.311798658097536735258989413026836331851988606402920691881955476259673633337763745370966913154831530009449141449988863318491428540346494820380712201317e-1i
+.290579214182409063706213591108377582528960739487474146478898401936063574582108518370794167193881520695399915376243515154109102224840126357149308407043e-1+.950926562808533060574068648402005292228919575695420302075958197529705458316909502543845177230628971584968809838550213310360340442148562507283973545240e-1i
+.152441082965738099716932833090077376577726533810955841858222150696509950997380505400428412810427078692603912133837930054666168746209801204662318316337e-2+.775030065821797187380191545972466934700742505059057778008807110274712257484922899102440606131817555460938914268002312939302547688770450234183238219159e-1i
+.685664004559647105128937897368639403593320189210813848981850823621907541901382874161326105391868443610720269546693860139676757618839763249661869855203e-1+.103506451545984483158513814930958081511674364869256677036616504055280831863588163694437655280397080249953728299808515269110288552137116695061441686145e0i
+.131227538408641335687771445271586315347110801560693984904666667641785072609662550678806742488118971917469586621526628211698156500769556321115478605551e0+.637407095511400373065881375326904944871202041343459972708718279099943975792382418724350056941965269196346645199067802912631110231299397781577499467767e-1i
+.573921032929040645181425832057275117833845588553342466651328490794412709519713810632698860479002125477547360222797066885783988371568932495529046454170e-1+.131451777895583552013448734306821480251639873910479536350930961955737897444836107599293996258988646603172784068225829213331258025079764807458529170297e-1i
-.301340880955285625018996943681120753252739963405987763487442754289469955650056596683615616585099208180996479246549634334896103697294287335217852171408e-1-.305064563037903882437979414457427134300134755191356329163048152092990655547627852465597457838145103297737151604115916400994276881609377202764176006049e-1i
+.106876678439646397671222358077692499112000767876980225805994911196193262026743910547457180746146801970965575326411838558644030341017834992560215887075e0-.171911786447930093970583565515706996856401988075946505896644008420518489371104893357066756201652739359589083416405384978344758329274246573453130261566e-1i
+.647150538052468556194863915421149876729807663921237884421304030148845258173273420346802475709272540866083093242463755026880609398904612377651823235039e-1+.138629763818921292898812196897487550352247398858372209431980444123992628015804119361883864996874642465073196636655444217825114030322507777513869569453e0i
-.105504350420279199110259532582491827779974056049451399742895574134686561196625483551879611326065324978561213966813248562795839869888588765686237770621e0+.619552147997858018385493312348624872011367419997293435835177221981958279658703241851652430867949580036488895319374631740342272905407747169042427300628e-1i
-.986526723086000906316618277765748404839108237039024572514511682502297388133392551437270258219083266474526055102430725828408580816947948905951979137728e-2+.649663512944532085605023897706062264359330095486935328542554623412145148000880071170955895553284650859875262281980803772680795507368886163808291748849e-2i
-.617806470519413911829683122219860848627064671439060011887957599956281775516681286262208200126594500023598094932796092349365334584501137628201810336265e-1-.185134280812577328654152495843984342863629196161261600496444396989929568969556209145323074792207486129766917606215745788153807215823097072608047615537e-1i
-.232176486685163720526925186532126472638625187435755848925406775130010844873081677780279050037990876941030732758926453025856459708759126869648772109374e-1-.471889408497228314155245282480241642996195711045500762019666031697303880072273408486621595681650738050325875807539626423576310474863618092852272975696e-1i
+.148180829877605967573670771881080452605735123444845844200820591970335484465002607229426616550536719550031892106330437248928675648525842458269674632508e0+.557272256183278581391908551021193696442618359064325892223342853372090822484606932150767457012345627899935690794560593332771431914843125870358769896590e-1i
-.254943988059849398509261643291613473499879080333406031350588831192980510836335471259127691115469666714906060929554543398519020053044345901198352232195e-1-.697147453413527215497490716016994297596507769792031360501043463672117465307678711100918578139781221739695007169069883627987515261955679700903738387551e-1i
-.407947491999894301117610800554827379174333392653219600135820207917707629632995085913089089855846488020923284049838519592548552795522081824705055875872e-1-.840689910802161930818503029180199523100057922949685125336049856507581928419931278769888726809766539040375527733636252310563658489279278700820625323196e-1i
+.892513124864366165492380009090875126090964895571137917582924856766869677558087844186931050282479008082383566520617789053650920271366407034711247208380e-1-.641225816480460658602841666298984898711182656527955602195445957522187312221382802450932526110689807237425851402241758352095482636265123776243648124958e-1i
+.127677723091426737316507867718699719892915715060247819254948032341351532158235915094738334689430997877004383251578088507465745005681564368339425274164e0-.574565342317131002304512911369418723190492818774215256293186727496476184581361040786699765219638471988399779161230950122839334086148740822258709476725e-1i
-.482334876936527925929949646739448360742587363983602380476219561686278762506622963482238328133777136053709458939322876920061093220051462885101599550359e-1+.915309473432977661951297883667305182737489911209141095846585654666716014249833181396707583961305507152392751651806119302742656830809673863044374277896e-1i
-.899167609366223543095451346141417797801949450666865614491890507130318177684190013492132383140241085035658644728649276604552766285602324204085591864778e-1+.363183683128711074842349083433933651604199709459922960562511240743322349260663016407386381341372217944179142224685455529377433180361525767266374057527e-1i
+.247360978284152040495209547931994803685724081080589471742813575049956146938597546347196875395890243168425264751064768143812132222327252064165306152229e-2-.581302500271677911974423582868593428882374737408249615245381959133929689887239420268946357579438927664761236367638200905131568955563890907537559142894e-1i
+.297191956888481212723273487127059529834836898609548484669007021941024305894289479280962285980684385582521178592300919124262667426819350241258626483905e-1-.143701047161445513043276824767429563597806222833174595375651657636364356739308336780538963094165393839080062540125470447044101521600238053015018167958e-1i
-.103268694155607472834900617240381776675374594211793800635556350444953767730539709806648800558864593117592357752538181386074465723963115031969727215790e0+.748756500034627090383585495058985968085829592677846347739744734845314344944719837485843691680852847945677141783100096058701404746087770154831744600028e-1i
-.887615604121363174389253529076583323955119660480083096924762607881812596507470829620664045310694077495361408943489215349734080600708473952415749406084e-2+.105369678523954637505240498907745377122131707303270168383686660403812825613462827697684322634596754802080590916179161743209504449953671205479417485192e0i
+.940370231228526286930086222950739734221413098434889000004070289836596933593247410652828626634081522482584402431445482132729394649064229125651726613559e-1+.707046785681763382157466181002108601737460393830747587518411530003440233851872535312519592511936024410785031825051542227505139397191013021194496347766e-2i
+.741308846729538846752089258136721994965807484931773508525242658750765739886389493195916422609751507937065936191119205095563144822093062448406420657504e-1+.135613526097453921768457441946520010314603173898604961754022274261974235509701540264257010157413311699468848017918084595480492854694286689786107038826e0i
-.318776557631271959619554908055821639257511841308867433365529447629241597252545649838232231254739644945952098887280162914844438827492205324243670561545e-1+.238349944655765380386926056668568845943185406598876664503991724651816979178542556492307433829942300594178923561294792263456488513277560625546758556906e0i
+.132861618174464478671078989778129028610450677571299625503530095773902537852209814384132743264397873278011317535636203631320525596212169556250710712129e0-.227725973311932786795038762286564799642416635718550649276577154936326131105111296802624729259676970172124794571047577422173280707694407032016574181431e-1i
+.535438915672383699285618088641235322251629151810794600767928088391877211638513385397602257944541639678865419156118574446653277324786739574484225210851e-1-.589779904646117763578608079747522583386954442736186644986746127259011129107423040396575340710968332730074108276763818597755046506785240638822382525404e-1i
+.201797348417681229463403355472108343806663383634861601512640586213724402224049357192786865402896628846884151804612280692247689631555625111701257928560e-1-.275434116655279777254947587924126707347377979106970045954695315535476030764624990473048569351746168581131692727407104206803295744596349482345562465333e-1i
-.226330517189148986386367899344785833715031219657878533634583760150351581005189705481545894783560867191168620827080735442123459807099339164325258024202e-1-.107846640492857049861389733453889792968640579019949185369824863289800810190995250978161475831765272579961241683602355193675260444909217837632878326675e0i
-.139244066730633096102859686279680099312274382327869698170916119192750527367827671912223034344141242626245016788076176749556315260235903036658211165616e-2-.677401118222722650764159286298990612831229633636517227891030342649017365664632081211356530999418651061580732878239449893536600619267852426665092167286e-1i
-.845716729210914740104806574431532591547610734695104747059377519453325277422293069411147097587331127993467130527013304969252051651254110003552030755193e-1+.752412801867922974522313343018717460454867862240652871859971788214057874792214820089716825229172471365609860117616804320953038687141902396018659415122e-2i
+.215348417186821872270124924181043413099837445801889542750181391837024170071542963825514030951313504128165358247810250630537789382571299285281020079212e-1+.159930564447785269780171912132537253824749881995236556130215079927350996738458359722135014272764811463965245792588611173527556118403258994722471809235e0i
-.826782962605165854625500722083148980477853603672799145698110440553649784254004544069112056012261520943302388068874847106281852066270735473649379781574e-1-.220670319492093931298146869145855168264558896929270382884143013818854731079621998590667329786283691996057257432307445626977553224107438645243748228163e-1i
-.199751910110568206026699409442692256913539641775523875461777496631084618762040920916454378531743336124257927797062473410758300957280107034622704621947e-1-.105918976863300999935732746254753057947401110051794063260074369942732518676694149249979351775525491326816452005791825063022857285755560415794079664631e0i
+.451933334598172885708222810155356469435289684410538148481090865574557376949843268557617126008544602958973176239198079142321676242777960139531727363476e-1-.615860356378619103110959748355671567825078878320691876058677663296167634569037439408059200622307193736732633732293111889382662004440845455688560038722e-1i
+.516802436101105785390481685367048592972831039647709470627291678985670798934357915705308205716958580909898876143576788067847208265321806080191558494848e-1-.874455528730747800821863806823788860016980114416105377018570108453002376688515964292513776610885430408946318943234362892158211000160168768191661672688e-1i
-.208238768321172511918339646808733509247578282622510077868689032463574246956769222231061607380243927856775514117614991180842675751426145489403615762591e-1-.172274981349381611176025135588095037233836878636190142532089437467919590668843704727177885056543749362386304654757537474486809832056395695926817510045e-1i
+.758018353940304092094813076262181378049620064971396760208629938729297810558158232120305346388379802077138734212864949161882871778804899676357447091470e-1+.138822767975318164837681163276167763064543438272771288901812480621201075670470423256863945962845484243088737530501840573710297975208773115713184334445e-1i
+.107927120320551537202656531568333106486156472737153426502569760161985063283117166997445645452359903618374214395334810222725319012967860863607710256315e-1-.130139092299719517607375221755766181371473392751879122412822822111788303011882074165337928142414136372629904351688687905500000292156183933136453873209e0i
+.686550381411751285899287381962170639838787984592396380906912813134835191177435595243145907215939026397194820231448974908312022427441562354441849915919e-2+.484555220373986700542207983693641885006489766118936996924879871020947312639521303642451183907552597590348892485823713525420240016605429100706692452544e-2i
-.498801862270221926784597627421907439177120061825558830377947164964075347453468077258772908317871586203001180792806783944903196008747283426487726118483e-1-.545550150712243842150013159618930720347025155364708816386430708663530855581620904609618408368883611455571407570160027357602405374516562739769257020579e-1i
+.128864274977884009027197938360961742353330147922734906580062161927131336757416167454352816870280306832904400821233269145933933512298095025670990690540e0-.756363080121806852333939600539952129005297985233043547567268248020257187789241376791342402953061761376502926158070414027464075126645344944536794883854e-1i
+.607072739059987982940350773126684672842074373731008775597104058054414293105717102960565985700424383764073249457489580714012227058591994767659494500144e-1-.783004681481023009723086879746238609627889150526637946356479744182365561557072531093305813062506099885703221407977676709950105538104795979075767687553e-1i
-.226443900975091052419165292730731920850846191301741209618690932705328067295128259557365904064166288025717255344351077587674418780665572412866773162324e-1+.485833289316081161678303641138621818185909000763267429596783464914184994822223665831922759302409510272188710691040860404241935047076046561033248263103e-1i
-.279993795258950643639889108557154939059742123649756196445097852433110741853119571729218138106783153668967099835235232739468562322759647268745504227374e-1-.171107418081765786864509778670230699835499302370256319910028507165172713833412458404285243599520496456468881489177236374774734937460773859393874525414e0i


==> solutions/sicfiducial.86.a.150.txt <==
-.634380671642287194474905641528382979951350852399594064749378976212338437756486262257341815937972032084224659117299334201350867031245072919730035917058e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.179681311773816087182528844635367284367185191556094089622786348040165108573518248992053401675489448319228515035229305985806072266354534841252257321967e-1-.164627300407027281150849371331522818285045877189053370051748266061434922340160794567728853568195805652430769496395158259867059612905378285737626308070e-1i
-.138400566181690968665841801948886862054377408896629143944861112764462221178717567310535367370637256241051342098158258052922221833733753072317420094793e-1+.504095109613565483364575229999002909081880104624976777040429396519729449954481141211488907844517338651718958450955920600970023944242414871119866704750e-1i
-.950324791019945543597203583596215412557055311888714335084444801313024813026883870297727245473149323713330385056814211133629959554391300333625553663974e-1-.768971757441773963747071307124973654784986615236636377986135538432267773031088566889769551473955561401946191946530504516910856079060649896783340744294e-1i
-.105417828073209190189462895041212786088696290991868206850750033275554376418292254417291700996272491311234770584172125685506538784509148871753737170086e0-.940782697500987707162136748250274349630385502317415911661347157426939335687793984624609444195405460082618272226099878443930242273429708454886255561832e-1i
+.455159035520879522500632906071955036249307926561221017416475708696231421522461073064372716321920366084585908624896082135765485529488143732297052792704e-1-.350468257944974283579886157272661669389321436610450455645708643743542173314529749330768178017955798477505618087886300683169245603686901528726134721915e-1i
+.370351725115350941091787986060701765649166641519654220781710293982878519131106880378159604340639844750076631063009018936699446440314467536325682363843e-1+.117559025017103029053516721123360718154308787342727321682702182954856522018609365295376112173626566153194551226610626274300669832957427709100891924356e0i
+.619506836013225292481812769507563133721692654583940861733782244188568801752294331420498796203346703298966561466441191489333032096303876936799089677355e-1-.335745976912684867274326744030800507165163426805875475242454046889692702652334692917509718589467745407552430360382299562661587078478687260424319233105e-1i
-.354786254569564874340581804736713801233576198264210923776244963727841896454543201417938936467348532929153748015226898419995102432166022212064648701615e-2+.516989477322058534440075604202461646461625319526302128214897657116753079867203015746433085658565093538819027131743037668841706052866274185137068526234e-2i
-.907272756893074693079446506220157666836238270142602421882490884255832549762223607400463830505687322993463190998899020636387104329742694009020679572960e-1-.593527412261504301754567561262309014892923900850898754067713814730826355427845558805971238198593354049133472686326325421060365317781744257844357285840e-3i
-.111301376054362901151720289751697021524261605285355534304832057011653893349625227700584106632633787783018362939970862963016470105835699698871415299655e-1-.342193887757361082992243733766207383922256803752454837991963150115629371035956838012812053102036402149390823813907920276240879511917384462611328736221e-2i
+.238222485148769598817046198796717700973147696781669307328199136449861114115131217544278986583983601650848626867260433217397530661077873367051504189419e-1-.475823748294754006911667697405672667616216621123046514083319949654329823062201713772835846094794205645330793265516113520817566482000885046598245564195e-1i
+.116356682714672905614383158957051700152481728212366725500651905096357096668623418764044659492164141254887133831225327755343223615766161537498441369827e-1-.432479718062217962200715759518325541385782445631209840640219096406598852567551377582532130962732913105469981233100585996043785478403617167936193722680e-1i
-.444544442729249122817631494722454871831592683773540174384757442920660806495565986977767883617597785734076194925762212293703304643511008971186985726203e-1-.118053013095464746326538711764571471256323721016093351119834320372763564210745491106699649201167029624855863814602095152649133865518169984570472006535e-1i
-.140735419013246502896026855852682481248493683189951148320660900002776160338311215587564425612845296569000077716566157900472528397660147670141727194453e-1-.327123552902857880428103377002390179745999235274105029447099715503430150308513398482752365780920773560397107387011751680659110896487072869574630939183e-1i
-.241686095313551764735931141787092132337090818360425337885132764231241949063565346848341193784668107203974935618315476802099160313110046998080153429135e-1-.209415124176607195086972032110335271252342393967279956024909336709381639905486110831681722317190312736031148264035693413999837640391533952189176234849e-1i
-.537113780939652809687778310174837430301758306176940311356141000619238570199596292864832815280370734770989895790279572984095339529874973387515519351130e-1+.135236882592463769361615842097712040466323256738145825114437027161757644502945194117127154169665766359244403773074893843546146918670166460127917550207e0i
+.272462196085656097375225746934033652119768605514799929403175186283599354904466111983909151343644276893134924717285567676560594204047285173255575214291e0-.257609099300318733868050821602071882611381640222965847349616334930892252348477579306010381262743486510643982278432141186549347998807405205315906377562e-1i
+.292649840052227445303493417965245475248445172962476934943760677568721673976465587534272200041417656693393394038535607578786609346488029193889285885474e-2+.769155478548844873180956108831644585639681263236979912284565755997761987654982374488155509794728314224062775512957330965373076196799084255593485345433e-1i
-.406993146527495365028053713384172948952048069587320629761713816451480945871022627628315970567438556173679711298570251496836904815493101871933018867403e-1+.999346589796541599771733196712110614894229413668116291157267949409460095670797229714778378528138218072626872178432151223940701042424016504795509671238e-2i
+.905830610788492509980989425592191431083264449220066634383390647151952037559197583064805988811214041291325882542584764504008076684297128592182537450320e-1-.739428390478722962596058749532107179105405957864477709691862725178210927452815052781071125946970664681224914034716277127603267584524865189652794371371e-1i
+.186310806867486398878433424071850600136779978518705202892003742203934761263904526236590268141826754385780982749580885338191417492057784067728694059484e-1+.937172785507435376753515875028431786361711987554630326185284008396839455534100014906946016202728402828168226214830067333503250232796431358546809929824e-1i
-.241463046295592209136366155288806287312476644054942119387070099715781238916445480211066728469639541426195254111590437305420900690427715023913901154941e-1+.259537229310051620817108208728005558702515688131935540565679526297300205108660799044965296922167470298814511987234274911097034106482055882979787722487e-1i
+.116516091546200136499750498499674451260709271984410050764700085425749088607574272930675432247171525969920722277248016630575967528455284002095228749604e0-.222827657591859578774884318264834012561819943992234096692060627005663900446528393436389534292027245100802100066711638619907002260896518422131030906712e-1i
-.666459839218242397377261516994424553385832263667152660858365499627062027847830554850893814354589816073178508077329931253449882626103516487106434239590e-1-.369218908660167129623422927282592904607185973646371937974344966571244936250928576453978249948643291512866348735831627624063511579464149670229667385929e-1i
-.118919089341260846809564925564338706571393809876677618533827243309116286312160963297279204412011708639891761322730773376715314028626330723356417631241e0+.664410871593174445994206515448456302163042808129444125687751490926752244657627387921136936954733927588622344506890175534573612647234586920914911254712e-1i
-.121244974644965256231357806384018837669126470474955451476692662822842771342832976286561489238458330389204492802235829670779966187127742582521493501665e0-.480287349122787284414372062726743145284279308257022094390524532464968179653960463807881101882124272308188855922476988217821623466823523048040761809696e-1i
+.335344057571264511304955263138233777998916329391408667707771086631092616327210324214182948440982373286390565775480707962935633676371311660396831979526e-1-.626186111363444842593575052647735640633497870046377503315657554464757437135566964196341794042548546840334767438740414783400995240877758443827378426353e-1i
-.926758934667322427509431239295836740673730805642700811504400366073157919851242261725301094091380458638890738809327740837266657878471275202036828804966e-1-.339469470787616484997477193190427301129166893330965392445973430457228022751213628966381034908318362760633606366570473903413206159460298355373195354257e-1i
-.110820409883882282879660643191056007194443940228873570790598968633906724402620479042146331415948494097892551082660278765223286669248148475103013980029e0-.404977185489980688743667178467822947523369028601286526477145637957667632364655168959977176710237412446896724902604655857620497066325218201072174160900e-1i
+.348248955811611175697468686930938842671169504810233606604570053109087160836796176018169381247673613755544286406768004711607509431167069656950668114856e-1-.329711155928426547594135158392501095944860715701430976447022824413278722274882392953640163752637219936858417474914261503882200790788872962850978906474e-1i
-.540957127011352111364559120127002650679676775933403684283485836829378855984978981306440788370870219650817608302325112197129597195989390094228593595701e-1-.254403055198693134190121417648352713487096177857568988177442730761319406093795293542321982279911752458750486726028522730365077717726728769799346832175e-1i
+.979200170717645025393242334927541139566192919138589586337885068383916544530708328560027794036682938861076464903530570645384296204545442507708307563359e-1-.137723127269377636196714735889159700268549490212902184873570156913861908280433154808645959353475121921960517953565901727332610282309448882809302065809e0i
-.193241794573530322644513615272000785435903372280786754253550317708788021602843037247642444702343083061917500249871351265460421270308496509629751886614e-1+.766145200557712389175377898177510403150610848712362436604331686605943099323578963830809718273014275404714446102348945753510518320909342519958782507021e-1i
+.524148975337602359415363870118557628093843603508026150550969671696243118241532050260911460896874387177255435772322991438345714447028695016428057032336e-1-.119369826817993046912354070388812084702957563647491397921840817805672362538077037184893146495619292296511591277888577084741202721080887331489183119570e0i
+.874860813043146798011586020051620396678128156353924618118492921045401967216728516463898874924513487129267263308220245020707821667068193801991761845114e-2+.462325608853984039345152737598855472186987139768410556364209166405247992510852147615614231708730710953468028347721682714448612635969981076205812920784e-1i
+.252181044648452961026758751987016887628351212308993149249899694265291238048995634528973153390960622253895965011110719490351491165960260107464364736996e-1+.113546960730301827479579693714124596052270561611906588256681033886262526690040990066066079969546763266491764259426166823138109738463605713371935837352e0i
+.427174468157166404892628801971065509777998235054581241404899579110212602211325509920256227572065922945063516425491240641178476307748816949170160884417e-1+.381999163512519339445515832755127313798844822094848528533800759915244796524642478659005616637924598497457006812678802854991419160242764386484595121019e-3i
+.411659352795507216037299160808481307673785064932288495399541153791466826458259891307480563024674228756297688504565882237486838113928043309996783642922e-1+.173477468434113362634875263539057746287774672484292221014429379200503146989826115066551652654643099528841424749026381739106546855455081326088564582408e-1i
-.285046716820195322562517202239498039782602797328683584300242109565049195900004927106987660302880382720003623530349180196573983979671841305891793090985e-1+.224177899341854699401683183629818719156514768286314251255861255709434647372014608346333361441341850412245139503143615583015908631592223511432759838345e-1i
-.640778596617129930256009056990192270130486877129620274966945609631803867471134048230073998901765633740573466768743102859789354074663036997211993853276e-1-.565662015592395507843578080716938281690366964384843482060720240773702496075587664967218991748171841203461655293584768494898092389347186176937571847434e-1i
+.112496027845885135322099041392636941680121763053493820440433487013786941112552162743933669580350430531596948457618530039731587846504920315807455514423e0-.508108318812724694691235500352903570627581630074241995940675176556541080728372520821190732999771502194680052374018465280418960281383920548812412339868e-1i
+.478249270957648957619524095443818489289359331107192672689035773581607582498533044207694934792433380596865393018975723429831161338076338775141891463807e-1+.382334598010294100805925453128577397307744784127231163106993201101087869787386629956794368718915659431328943841538371769485103384937273309512773725163e-1i
+.275064860049525958938964629424819848612491314958180179645594463426854358159162700580560213939592650875750282234119082097350144628545346101877098525346e-2+.666887690257632333631967558664697412174025062463433691318026807982486068158089790473394968531511575038713645752890624505604807793725239337617484604670e-1i
+.975972485596867898560949052758451838096357917327680732447937107992366609944610647106997830026804904312997557726093319506957774574349145555975254616856e-1-.263081304807335027723712708496415802065072319502420592353059580055354857618772395369061373174628854098330259550155143555752647169975187066915295723259e-1i
-.976617217480448648555363968522189392263346176359169491286420813969728810056645493175286959349532415039068415637208274199677135075521638352574812830565e-1-.169167417407764189845292931600358262813539379537677162580007007687523551518714842857167225710062560034357369482423433908754036586233529525390672107513e-1i
+.419632498152736634480250605065348299742894736651584373624651005997271180089041294079699160899677357867382578864415343162199707281243771004760348113774e-1+.989149529800165838358756994479187364761545862932030208605322021978680568357044658495858445413868926191018916325269014299249882513890318837489650563594e-1i
+.119188752503475277974253738021681582874537100089731976524086664860052063914618311922812973494381240491840405632676104168409236733000144157335191605617e0-.934028090824656058206390773258986133609350628552928271924249039134695043024523310525766435515173310205483842714593004498951536978900127786048035897194e-2i
-.295164025923134857884043935934120562142942142960412996459043795407446431168050644673392554628053674075925785941585535607861153826800776735240199702418e-1-.150763320167373507748541889572546821595756945832640023167958965106527585540924682340528008252729976950293444017255840613445287163205191712306574023739e0i
-.685423652610128133010480898196247936300196057983848225340881096410292898154372755575483207100133203523324839125392488363214596960509429699295477718826e-2-.426766917283405662071879798771103996460858182696955069589129445446595711528898000406902799480856959945109904428880297853767211312867735259137824882627e-2i
-.498111998157459129153961184180325877895983990491409631071665100604349158060843682534970405626430390702297208184722349229515960273149579187794118300767e-1-.157333126830145500076841812028437746746377343501053520311075726773601812904917067331168357495849839134951659767332905129422059879085069939697778326528e0i
+.100041945666409625327632357399686045282698862228711159176189759740850649996645607662186090179759795144092057103104111131691432675358735826109096716854e0+.333474154902518131098761466507229282810497143540510196521845680329461104737093987108541177409382618342748066904182497930766770320580999726295299259069e-1i
-.390973443870635659212745743174828302625527484733019767411406350086211141291637858987941206927073691947716814511383948745035502778945927651081954399690e-1+.113992707123228302074389598058892093240065813863992473369296378440940874236364528976139023886972703757901562957851247308322269557849938473874813693150e-1i
-.586385920654429574459588932774335997023760939609896147530441578564620025024697917296490849633905455439961738103113171256806552809869302735658400338908e-1-.152184701790188799234327812195664235041139231544934089904137994384978095912328727466139571009896087557711584149669361475778539070721178609240424950215e0i
-.120218222416438186269771688215623285879855859637994902634337578237650024268894960742352585963640508441824427310071148538672335993631612542565436911587e0+.371103815199875040133567618850109936835416842442704353364446232356218933919323781783772518768016666586666068044043163793204151279007166713439099520500e-1i
+.134403753851856586418156437434280588115043660502394623480422191903643503682904649921774182490810188971964075430450259047603654928084788263646102940382e-1+.632979809906368263525896724630772955130621826500183549393647684628438149156975338291001041282953874730831651688672245342652740276712783090261294998351e-1i
-.603024721394165274904191727068603681187912049857338093191575445879394100905428668318291855007291734565064004036959493512588462567618200749547678020150e-1-.440622136236801529643119555316973808232641945124019724589276539816167179195797468273158798049020423341371020198338281257462296428460909818296085935837e-1i
+.106834149565739804359082225578822968294821338266713292255629265715648837179400842043756161130832022712587909901452852003434607083383543572169295376175e0-.377695644896709793899930314084252932944802764891191579386546838923981059084710124478604471608954058661243500539737663523872495721361403622704093709180e-1i
-.181225570913851814581003346187291281933887363992524460986474429396510880520482681523853556730521435528377848496057566667155046337244806064743501645209e0-.974838859356707016162441728071452197667695694951284251024605161233194730151692809141646124108398132802025985805669553785286194923152608803992182797553e-1i
+.469380535941593708331539903390148329097399079829623112321626098915893337915167868104047100789698984120490631302332375035588649078113416344536987872201e-1-.587464177399253752399062424699611690149941027724155440293597215973445655487526858669458836464878386911158164634168619966021557238417196620211133449041e-1i
+.126795758899828380129443028847930122003154495639986290014410631072642200914770442017646905324834021199886268172423968321160848802513467312806519512255e0+.101937217583891402037955744397661125445276930208748379476429609609850135279775822016564924016767330134697378259109434730075913583831429843817534583784e0i
+.490508165340506988225964125346482087880735927298980787060554894143229201401880472971468222378526532046881088357941979312271086959695187929452266866467e-1-.426372749357153687698112262222613779358721085353142964820586205082690871216396434158310099953505574146772832805621781013264431640348517647474703924198e-1i
+.694786287161274232768688019867069838630438279969027085181037218999732168277561326671594403566908694105453027791702126640163652494317405618221095312753e-1+.748710507677244804275540797970812811903959331415272508120832149112385849529906389498884228129167982719854215152942544617290070124708143691529243723832e-1i
+.138601111665490963094086959432476087059415919657739055691252081128446457536152005867235923434035642880603758754772403248365196434476580825766858553488e0-.607195170172583558724940116888333242285717850128646049511872705880454012862459128629598881444351038284955318779638743641861416090442359437920005146091e-1i
+.139446271674599499324228127403411663817426614114800674835564680680902797050715280304167226430233122557757896905237084768676362919800646476705911900465e0+.125043445017926799928852883551449055221965117674673585307218813308878579326427793576101667515072579044017539347742071908981362908990316372880814147170e0i
+.194901892950136661234626115277600273422598384034553049535893224089886748612405652366899178406441607415437196414338656308407298603086187346520988753476e-1+.140748196686875556780986903396725589115127045114530528289658758392611409329455617561842849471895990333487619360628796108884514787821318135404682842635e0i
+.174896982120196526492942198940047332519542910397626067579339622243129924685403598237072403812329345178106591488222097944454467389426578313971596722396e-1+.701510691484091753831553801764861040809217055040059511619933188754200708636073626521024238011026753960873263035937162687038112300375498384424958987887e-1i
+.132674541115858371036862168775708308328000496104061031174758650721206605149841007006146748785558753926615093309658698415690252919111110289531246077641e0-.247911568375005978541653186598282193574130709273671982882741320298231376541309804294183915748267418881121188574192097160362478257828897932925135094670e-1i
+.106978797816058752011491961184433701936362759332239540587191414662824163162627370693456985709907412550858631961971006193971422582923442468349208043047e0+.346792498613512328438595244290457891940514963357065614636232284456011757729949431411618375254812823939003268366360581998309947893214348329123353487795e-1i
-.125474388433617104307984542481799452502171999488377892411000498590664825487728106547891456381020690748150362735303981845264816887954962960926621432461e0+.879139085487358727724227838188047826865361510936282809292542821180688960051309238638969153243764448539796734045544722453662767963723536034162806327257e-1i
-.355823424805783457831231023335075049071371508120603641947386891192260306319560591769563219173194067546601799724564460429816337532226482862427953209922e-1-.506456056815298187148628759460021885183918612256487517017231287134188387251202829692384846743909793711205637497705500562209375073096273744716746104637e-1i
-.194115401027430363069200461072345918634118137925487758266398379852157978711523545786997780687210481207740242238302087769395251290060721729173361232780e-1-.284801397394764207031329096496587263091574655096322641366821896765497590490040827022708120482657388049726323148376723281971493667212191568066172536412e-1i
+.107609817986243392347798726390939226518480972080988237500546372013677689237287593275481351948194827578818201996021461592424205705459842305008095806152e0-.125237466506762756599346171850831806132063267182652072455368269260324797742043788143786526277290825471029172075513686602636297457976824471219979864513e-1i
-.494153652837453794239131142312823600366308875023011459420185745954687304607016816019242518958515250209845309119871264954050483076596418063117130298356e-1+.416959044853730924651832568111931030843926066008161957605109501038003661080572212523083842497529745900968627080157823702161581751704449192411663999515e-1i
-.918181868056707657106596874120563060485360797885064935062772557478730717937963340591396948100940930093952067409132774950337476802255670041507388046050e-1-.476853364401045561484254578056608892909943807530459889879299415502197836171073530198183254577095672880206829280169417777329269873828601865374219777337e-1i
+.894741065408153939273062417297972372929958132450175403073631980380197704726525123582238585064677486398326484801849460767929899454233985048786420832334e-1+.311918017788456276777310944156714701481595332587156973775373900933545663808787736451357681066573109169575253203613460880391459928955196904464359244177e-1i
-.472733379406526576102547692710024239293896945264676789190857534216189435855419222927502413042085919986273656225779037551773844274226851716815666301799e-1+.116080196613967145786339048891469610058770962395340985646770795395951779098694540669763974111913891079626290696187869347017946439785811634117833373473e0i
+.979103048026768222898486145149498417736910192239003631939634856521133403616221234151833424044467351635006813213597656684591704355460270848742406866857e-1-.389109654806084555547587735887595082938065484268201696458209160473456475536996514843812639893573264921674899830313513531870577819818591480574786111383e-1i
+.119300821708275430736824814971870946124419753819658101822221081592420077806711905644025757564777402250130774375662355245036845939660779907096977783065e0+.458528075697105440974774853741477091409768715952656620697212646297157131851505852764461042724136969374679250448061153716610601661986094314192166154506e-1i
-.915646450266325249355324275860984750030622227947410458751896728081738234510799576343800718149053488115045053746270979246131133927868515273661984785954e-2+.156221224151253941698371184080154573212509200334964992206298851721385048154823958360177761971337524606489602991075398714446213270128858215429742141833e-1i
-.161520763937043775203753126819060738599236320344028391999768333149569843570054884734901980987632000494099218877024086216982548504734646764660290390705e0+.832317080029691563634600176624676015495285063723627231382621646090663430271984356567608856689008208121773559696825991718144909999524625140604742815696e-1i
-.381548867687287522201502487829358953112874440223049577498852724428643942396280458637014005424965722055638432146344638102843826263476603785312716428809e-1+.313605305213337274027379826885792618186685688314052520887784772331507547902090124097894463453221354818560837234950344575640944154731076565230924611089e-1i
+.111130837572461270414821213778395391560347777835759946974009477667372054946387018255389438445115787310120722712319264518939058686158830946157307386464e0-.136932916655707001162242797638956012427354584870349847598965564393952533413610156999379124848558880650909265985229455320467465723405419345583766853596e0i
+.316709574642854428156659367881783861230016164779223157703846018575277758043301409296972032188682684140125630910264337581528920777495691960196268956484e-1-.134359066122345479680331151316998756472991403426968361573500167913586569796533779766440722655314782372851852101293770793093991944260027077044955932289e0i
+.597171735076847886776925221151104866087482853384825614979467567194484411305290044425457278980984081574223002414401708918957072573498730195694907397003e-1+.732461925340414388928336758683083954088284815017010140292424364098749310367745006874063895810588388621372991905080905629031992932004993620821243218049e-1i
-.914025628785402868251279824375876536818016005906350288828536313660026992628489569925253163697614730387675377583755571259442981598484182083668002354918e-1+.832892036217016255573439370735384516398228885081770283283333064365129955064749959297708433148247801541694497044175872525536548401253094983962309666991e-1i


==> solutions/sicfiducial.86.b.150.txt <==
+.841525015118914466188324693437214216288280306350347678956316767102925001219885791169628437448104256022102245250152331572285995798690078237659649872157e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.469576043992835140045614839652949418119822542154744226869137277121457753638568774490486469842735131232846449875496492975919807606555727458513591658688e-1+.198663644532854730808866043136213879852347609234293108236427951100339105436762393527744896752043053939272329572521133553998494548735550495915592841658e-1i
+.463466081409832677282689423041292877690571146040529602840314003255505954797815233340426999028739500564713542177440434036840678260156318083474089899848e-1+.911185867190788587010645149709225735858839846373786349706902962631530594965356663896937342934286385758168181197487758780368629780161392020924248339665e-1i
-.849750549405883667761723011961160687351863746271414200634320058552056723108060417020093308743079407881709234470463827652128245557430168228850067869436e-1+.177875886630696401030473035041353302363062112553695265662703642173335246512655547878880327118485779722047380851172767231788326308952661366992240392081e0i
+.693584951196755393767755306544313000510510020562719940306407791677019187400520288760992371601840851412838322801407418549409516181015321234626152638206e-1-.118106550136724275174499873288016615750970214540513936514392187726956145158968082769643685073002914154476404265506643552915819283399425984491934236535e0i
-.195958942780571920766970307173424968898283564443928430819039150409324105533372969105338832503922533355378714871601170004764068755830816096287219435860e-1-.708629351407660163899691884151669974263467807121635423842055154257515547164869344411691957199151332120204272191458013048143005339666846513269613627602e-2i
+.128021874362752520888753599811057415140801782099473086051133525590423188102629872396930940111251521464697914746429475156130806786533303919841802150072e0+.621906382951258966787272412370663056816857699501251133689228249042680441322120200531755382922567737768687314488574957175824102077621547753523297783346e-1i
+.393278977750978741029447255968639864216692803149134209553543862633089972136587372588673008995804338304964502069824776293260036023915622419732543592109e-1-.141746789372984120286732833514461296652104659233556765630087625876623153773666034272324805638524354905696763091381368408710146244225787373537183821180e-1i
+.310721412628299383659626280317110424352700407621347287238000180221803664609849135337445610759459180079880405336216883304114735559709451107974736383213e-1-.743541228650344607131061110326348125951737121846944626610452037112163726414090670540557733904054481059166563327631068072444243252104473634538982154791e-1i
-.213893893300341509214911945219281875764846734798118918544083025149769523489961512711455142911672953844041802505789231895170581999289873858526337303801e-1-.487318790604617366018706207735666370327426338385759254949156500986448190694509083946827329918439388547491381055101745945286289555981384516363328176668e-1i
+.977930843440757898535068913150476385538858431662494623230231896931486489883545115227526750926668469615151462984728293376910877863513604356547775387309e-1-.275601372069704855411863820992923091281277107752053757062986310284128372209368066319246880501542913208896719194351763379418062481647144435191727945728e-1i
+.283919188580873048003664918437533761583615486650088916128996362297391028891381067020387004485339364750113397602269615743710254668116249970278812327070e-1+.447986711896773450046658861981695922504930662903862457933397434115418442494395010248382242210675417775833592255192636688339972853639911168828641908997e-1i
+.299447462523659491226817627744277290585282565793456769912527626186359678521324848297970765381060198441787489780791449509324273084095489538347471357022e-1+.378089554488125359481181170104153586435978110530460732271168313586331066788859427410017226193285569231258726022913596094989836913967352062786656196156e-1i
-.387038714674147241084133060497146264611635159728969614326426419528919363284214554788820627219311293609531068148032526656753881403097184739187962081578e-1+.377863391622881117940068313592268771447040680773369981708116945668921923103467155404697189028005871026706105583783255337136058021202885415894345660031e-2i
-.134102296022222383412635198909784027007151910509074063274605287168152083726780042367632723320297175243531510465256011279857155909948696057081621724925e0+.261825624935660649644695714838229875807053994047575348760027973057376858115218490150932073547231815928369317905867087021581174947164476920374840029124e-1i
-.153957431492027361703932145284009786581504711508148519473738127310094310513301432617785998098820793876485069741385813966261864552773923190252500548657e0+.228296735407412555425716783529942746736370415843723667540424478385145961994527242246046566888775302936816848624855045050629350312840962069102939804279e-1i
-.530129383025834801929317883242726104801158126207498357351851326433516133279904039729456796541694975415786569779062531713622775306150349067704077479239e-1+.196487512721147400786922076452810090486891843003316739441962056633760660094581559609558492647901040369871708926371798927783533283950571195440469114447e-1i
-.143463464440364526033213163668998246419904912489994556805898066646050374927042205289438975073235282794811981318618933405647758704531666780468315086829e-1+.543892066694145265327059421814657680670886244779795877249057938309758408957925456282635748702351604617882382995447574889672492158892748238441068501009e-1i
-.681967778236332295901127110286962612744426739349271490126148802389916401368607783527286027026610912653251809887826461911390240150612405875692183303598e-2-.244081660936356906883278100130315758240043106843246496266873693391780444312222415825266686227878857625546544208770313619495783078182846329610935421910e-1i
+.478099299979026596580873176936216898555659147267914628745124518673295330175047098833081612237048416019661044919990071454955308163894135141928990685480e-1+.524604437387025515725108873055180715148068804508749616700134588199815372589444225276968514689722591970760480861783822889512968901054750129580699224185e-1i
-.121219657006982066280893663666376535135166401957305084406405726973665333903509309521684196961881636834671314120691640092974681846667147836031304246902e0-.714319075599564965122780633068479165202000109872946242864219850758973738470952084857908368767165996734787663270081404155980365742913992936595973367961e-1i
+.315215613963662359077760287417788506251567402455336721019333364577156396737281423466891110831537697820077237096624308446339442566913754231689561977458e-1+.151010925936905576688545894629262428610820470078101396325184361670759243895623558956021550183712015134808906455106360565798802939195546355044733090401e-1i
-.391772535415276420672293944057479659765665300107664185787477180290959105694086685084100096872039491346397956636442378851095922358289975504527676722679e-1+.173569624519785440220346938745561126076985206936935624468493411408123702203338200866256992219399408695941141588528636881804762089936411470143890563516e-1i
+.346144364876134423523674064385244331080085335520104863458629715046476335156012637234097229679020256178365768506717908993478783635195283263318098323226e-1+.567321796111136261005058668429688034862997102477781546018261880063015844731222316374605960025765534898178362421084892725724124321825319743060579677187e-1i
+.452134322391067265341254999012344591869050443054407656002569054463621366670975652994884765796200240606208955765920471813504721733871702523639352762199e-1-.663947214133184222834207987572235219893211274099136213165593705872800677420231095567924229881124228158636935086317112132020382769833806477228770135876e-1i
-.386653001713719103864858946274202691825750345383425586297887893804955521145636606732176792524779701723858243983775263437341268106849428857533964990072e-1-.223462955506495994325133491848158596286714327867539488661529442283695586349882427398524829618673275808216188387467079681989449695042435926894334765895e-1i
-.222668648829307252788018348388597162868441179162456517570472064636255853633905209584001910734930955879745214193757913776231773703277963743196496195682e-1+.322244270352414906860493072345539631781958809143357933011321389876796268460768961980681872313820906182870568407269287508949448628477110517582705987483e-1i
-.640624387905265948837259851142800188347510440708978996829106237502574106846353483999923566737581699223359781847182053905952165880508546703971008826990e-1+.792176293855035947292598311204856316699314388333043043231742388917331892094278816922450681900680538745967877604854602414399034815916383594668927173870e-1i
-.151512931341675654741735408125633069486161225663891971896957764498864870974661487120355916811986403659864392282650181037713243039291032004904593309380e0+.434988195775865594095197986578694562931304581556914227861791065521208774463958873759355954657063987087418822329989385792343534302302115475523350398936e-2i
+.221711421339854267275294497054883147858343567134841695683351962896458305570186625748811695639661820263617145395581838670230651440922607861308362307548e0-.545654484390578222802543577588847387960016602816751876012559787136887789282021361820765804823287223768574419345891580299197353169007964688716865753456e-2i
+.242616068348269157223387575495373103719060270465689291830852075638074837629082487662008407872928797818906637935610449241811877694024950038283784881509e-1+.316886982814465905398812894950744807777147011553971621506738741814448619154641245687322405194919450334111049162726021067644293939810337360585035844311e-2i
-.221493372993980776714996812520120560088191265139916333699218259484978966642129214564642465765605200182855102787163441360089285861062945027757031305072e-1+.755106714486992038999998766303152349248996043093733762693691211107983733281562828136826464351673520920374370127515436542079262097860088835919360176383e-1i
-.392044884450995364637227578791213301881653942870453562182895725720457914361355819380867820623744385760340355080073802904250175949293057401645847176546e-2-.709037988427441228325890729943368971194392643332765500884982723587026083073449253940611853539778433982824681972562849519274626302688242791756071339779e-1i
+.520727910329301359386729347098770051430551932031120933745889531090964332333249388236957089036262182382998419776041610813647031544011897623278947604878e-1+.125657934745534734562619615282627597622543814196890487837793737413617440745685080719157085962435644453898023067525495552839088077271799989785475616604e0i
-.105757260460887705175437900026701299262379185226042649445244967152892050278973624368067670354769275180083129629163631803569416657912936996276088272685e0-.130214506080983701895403858887155404869763759670195769340673736931095536549697103462422084802865300286318786514057150083899942425572851909629042310567e0i
+.143292969337790072184440988168705694019295451290745032232401850393515011133181960100842244227786472447665474224958827285247617266699868418579904987958e0-.541238231759968952677601509876850776426858874762000744047011940792052319890896375598750486555614289700850408172811901572196924801108352167908371548328e-1i
+.722568269636530048651099420341877006915263706811547710478829361369870268525418289358147450842413831051310523891373328934092802477586324436034194868233e-1-.227599561065493944567930185570916371459192902462840085535985239550457083488434659865993057475133798858255610779526306838299417343279279106114839817620e-2i
-.178711275402561391317583331377880100586332952352551988025585653342924776712412699298955104579132581111046028399937127851180932929509554025669170583243e0-.816787931083625913046349952564747658683296714714857659279624660104890980369262755047990718991652105395633067939363241533615127666898805671145134760900e-1i
-.670822507538161515883432494304683474452974141958327463607186015492737490366268696416919219911281740897912080177141207377511733275871600143677050099135e-1+.553571656014563527475815266191331160401943157151515645729938831337528149801423505343546105333448132467810080420099428420750476440028948578079586241882e-1i
-.245098737366498123193006622414176780953125395041028355151441734660373426713755879771079008176951129323103969434977186760071749741047395763087683528997e-1-.663263917092373108452765406695497285773108308698528401263540424345756319812601011320650304982562380196187547988402440219957991722618773681689806793130e-1i
-.171172905298911890727696710930188544216137445745921194268113996867916269087675075767716018707001468358765377439705613846979417425314196214038102943331e0+.493916374226106642439025583840285557969768768891986389186362717751796233939529899143061033094987080366230388916566863604953852483436291941465728914691e-1i
+.100635000686813752262122194324838881810094035180006593559218045723864012394617616458970929115723018607694107340921652090447368785928888803535782631219e0+.136980421467925094673060862703293005450649327942665759250990896615814994998619874293228695956593676845623865104294338250991729165530614354879061890828e-2i
+.723126838819929153136354125508588975077845175269472665744193536601666205178313212015371627966227088905694164657539825485385785791888749757471139182934e-1-.112147295164122317488460307016509962291023325779224331748073274248983813251550468637420740369440470273168800331743218001986791814324900206768782845072e0i
-.132407272213906970472854799022756875014010912290917683496015234415372128201759705311959627932072912967292323341132605936115519015266072330468237260415e0+.102084404629008784294534698310465059637582485794975043720121133921565792967479125482058605288490366284234657319425240902673768106165390760744725043523e-1i
+.829917058845564440059339291426817620178060084840246007154400177175430774396242788395777411426893905807260696103747373231935607676202317862018169500036e-2-.164526581436356730378826614689122180793941202595886025543670784433710292742164369649118471122469425079736940481375371632065887799993062641722209829165e0i
+.337451845182571872387975535324850847528792422068751677330873031172349426581352819630607582115790707404135014542473131010159289081334664947060221412729e-1-.798928739848545396928336185119931414162056874061457634331596782940424474711756671598141719656880177883523183288951233386650887286886450940812909740876e-2i
-.109052528053359325674739692111062337930413036183931746281824749774060204450267421531427042987671137040746300870866437569475746819891154923318573157195e-1+.722433876404981661251318727673261074313265961923163175291269844091422784657453983750090089338431242183339937577680998721674679328812472543234670846628e-1i
+.372103406815672337342079235605363663427548392702995734735794125347748288197946730388364435547370258494421065597334622968929711013192250606386429725719e-1-.236258485000428658093990196774039454916915276513064392835388009078422395004708123130485077417397101027038061021212441248476311424579502508997304814569e-3i
-.371660306279362052765851008674030723917719287053980811807294368381187735249365787692230247813263357885715514448921116381578563800587972649076876450708e-1+.494169677612688992262928184074288938273835045441189946927104662560211751169549274577472430135524327525147600477266800583796775892065772820810982449289e-1i
+.435707770813014662860941731334734117481922501293863232513126796128534462164679722093117519089681629154885503757324139589724324306910269050313225895693e-1-.795498681434250952834953366119392645943379703299326301464718798762437859996665107453465151249250992777992162099873856947968586953077566624171660886047e-2i
-.632270553656414030180704214596407707915120167920864889356190736178084420250324358212681798348429599233719363380269916535585134748144309875619817391623e-1+.101864500526375185832343056055098825498283453634352828630254518423827490016063266654641305742979509940591166909008085812619520702885635970801244488515e0i
-.142752371428063085307656330494283045641439230851901256439138258566462774458100572702617257336541550943067810079978234568440193198852490911602573680596e-1-.189589278464599640483604140100260466683793536434157846476717858109255072282811536516527598255467356330997545174547817455184241654631056272612781006503e-1i
-.132542247630130316408735782624610868205299072468738491083532111563095475271962697247721351251229553360028964448451173358498592491080117706010166223621e0-.343264960954372720397569236623649468218301414087498383693626074851294261540202385074745868740563419479883194705112698728704636894060023766389470545299e-1i
-.830438096569819555726087844658770660953188101383667722445738706668407880818383591623263161606254349119226162596697067489437540196945308750465884628851e-1+.873042623994901615268977827892319142806835976224725228016770711610801987574828143548217227538604593622535070151759183396325415903538644219565658637149e-1i
-.124864191681428598508519173841702873057910855145901161156519658971783465799274888041583631407472204447138114469697411134736220831433123145012286728962e0-.359743465980422694033918726153807801684707111910137153537732928150872494821665575755463311380225707452749012451498013597537571204720991182562296902947e-1i
+.102895015873754120065634224551844159770568409190943391075133307622438625213790850391799948563429527672398451172669341561338498259072247931284947072836e-1-.758836274137205730778014800067734343968101172946137015302583643129172584719189886405162420819733376214838514820384698459592896324561591147844025347864e-1i
-.168781572493775436790212522063593385468801003968530186851195696803696639224928399509498736089574334886528659205844391761352854402739316715103391276507e0+.865408911079798268117187531268928552006845670300031769656518012895630777793575140064357027433869884658639678669973163236760374609852384750509243457765e-1i
+.447791761762547662606243670267277569336150031921191798525289254135475486928501694711493875289883250532178424729113942153312149258377778484826994028108e-1+.280259201341110861503372804541194228917054121371225400386905294595674495187154752760100974580244922286778048324364346763199610617749835954624992843319e-1i
-.112909396459874266815537277203521457816731389013389994699240938882968395159257606879649422081711544139327523399346637976562039276435458063661189181747e0-.144343247595595751467245487312869428907769230603459001985669762035347275965748305137201043798529987468203004186681428552694284607978561883435205728411e-1i
+.130591201142832971067341699002926528655708321812244459624492185969966820797937938500748667961922670558380705236164643285215730237115918172322258342803e0+.112388062353002163356723211377239852547466553640076350933065586392219588076701695496529608748518502797791095629070844826237698251883278869893940770224e0i
+.750810384011469900784704604422705919114969658282286653206006558749441831456386888385750467202209870002201084307792877626262517421586601362573654679214e-1-.110368754585926569920746055373514783589473266090340372583141195226376756259615604027471600694993546338152365035361586395621301557321579771657463289822e0i
-.346295696468413079084254736449922331940132736574020306550476034725533126099759147373481999928310594039275022778619158121431704036825399781049129338268e-1+.133455300023333757543725152955825935732258279749329324550557095779519361896200347412335118574989847786876321118670174167950147572511717393397200883550e0i
+.427667491827898714241226059233263604948125047735558019567835838785754688586453200223119470757000738137925390969263403512765057926993069426556273979630e-2+.743339522734783082093403269980480271978900960551655487331250260348241319080287572795786848685666792223916208337608655994738803344579320252276858208273e-1i
-.164256319080251074116537411732191303169364681345525979460832299688462186585544019069816864026859024754063004613873270626730232165993479482325804830949e-1+.409218319901969073774868386837341600656378892777081126157238561123930197841605721682354761406447003545547955461702447610768217798879941887560969143547e-1i
+.896415584835285412463053385128678818344572354709550419269532692091881530533112399191250247524484413574923188845578937357490375396758931769040437157686e-1-.541998986909596671478432530667886107750770698495096680461063798946420405294370546237338805086362192803986146896936786696938739899666881025737934131542e-1i
-.222578728382714276237434647884390310463670371432382860493641799615109202312843339446788659630392177774657579770447117954325988818048372183076196449110e-1+.293993895657932265274353306882380569785351784671231080340514170781304154689016525720044702652972120103112061715121674914731061983626693402613653025312e-1i
+.306261339251678862048803698084363994366049728804931517045375141420496121012318922822522191584288004672146177579833091215259843111547770447939318684331e-1-.571185229181766485107068254250182639361234273410974049099356474593229495906334247327606758795135611268712133860415042097547695614110169980444725108099e-1i
+.919756390995750165566873484164752941753949648353217634377347573800154639941845745911804491783412913769347684132872976822392949173845060676819853758606e-1+.524669329151479180486309372791295764105284195921958894800481782078971258914929204751132125854575893197103730678125233883998941095845510058316191569028e-2i
+.124553626793048613478179744739188412019799492545196489363361369234376868389919924927150065170908016952489287649051210566805852922919872273263795820029e0+.112273113914231203057235365078010306378362805998032739415344450338865330898231871684029062986142803760898969362008608370312527784987063509120485205402e0i
-.778391272793047945091457156389920554023968818575770451868195093169253991257709010909024426592343410545585524083249259845828281491671240529700561112347e-1-.585004815650831290557409191415483846673767885238629795467201388446119224691437898759468208974564451947713098202386594426503999906856317225713192575846e-1i
-.779200493119610258216571598905247007598832745416006564079358144345524745489363994576804830920198558191406328372754244103741339435449522857297606235004e-1-.351409265611947841384019002723553798200094942262676761911082215768995533577802982317850409766203404337192824683410107294848767381483596624554831002515e-1i
-.544898978970565454002957327500684559458939856440667348824209879762028429984043552714597939175291147082432741630539991536875378213710205648205857031764e-1+.242486303507695683934941181547142156000835116406180325421869814758169926333013964586638887683593545295104332417525675667757089685237663351896703823668e-1i
+.928781256925868538685914996969778806629083560726757884160958048140552156326773811364046851061027819318216251691080026143640366524278125740100869546579e-1-.200495753932509768085159719607071256775196355563835876538694746263923558456821746178303409961672462080707096530594277296073126282581909851365580780732e0i
+.674959952362730889812244315760659636002371197543630209297298754981656177948909438009549088759173277916008689365020618212006297594974356570446858527495e-1+.204924141856967001644173607826169476480481207846017501745783174902398404516270540593273538928872368041761588696476543664567929263781152388976920380234e-2i
+.720916733621466460233684048348462361224009577794671142511084292128095745669312354504128060357063113249670585696199418571156927385272764633099883513810e-1+.893735516444831666346480423552160421186244031113635256108047834652277714015001358535283115175124107684851340850075421119364924210610470466105556744089e-1i
-.193248195550105894621170755817334325478012458536193904887001430976063823116243397485007297170220483577254471640062214119570933715745560457650706499739e-1+.697720537522320029589587382354877748920938632410109441359162206084943760822906801175749479775778993738354654302450573252922231577061845479751844676724e-1i
-.226070508631874256403135397427069397366369023670956070048418113447632025720101845762871726686864204418351988603271853539690669109028677903856998045318e-1+.719825505979229030922688033392279975918669976184049343426030784190683496167649024976131844520928442664760209399224014294244672470364474945006550093648e-2i
-.107452540134205474696269352725103357704738640046641674089540176184566710501950041775094895477158971067745376898266698159212321876054425860950209615091e0-.708068465812147368924228200365993095494198782115293611931924746986800689191659090653380714753009680401941350548194869883714429003461305704011250658563e-1i
+.850039715454952354651536434600678714509588034480403646560899844430483901923232465421180408079226500571969298758628680334060206120730917127398366897596e-1-.259133182792303241223542943226867456099846926993171106660775125709877641739170424965345204833621282234371660967559006724110085924147047321439152077240e-1i
-.191052632959733713431740456832159474203946265940676929527258218935965524264279132657876739499169534812536451279369897580827816756084170361259929997924e0+.131553712265498760445063610627587268081099318578084363808365788825042813413604506898446432789564205367729709003395219050471927326134807482488870380349e-1i
-.608440510893550145114525409466844915661906014303488451601339885060132469470662870832504416292913025620213275541893650266887508868033945989357056942359e-1-.636285507160460406769896330475734690580200364746988428673690325759937231747255891260323487889897599272578244096461374586993104395464872643687967971002e-1i
-.489407328174463980935324889153280753302761651037929449112881005295207884169654378089902005864000140055842606042103137400024223390703710845978075347799e-1-.429419217352454144429013589823219179405856915974463367051189352288030179440423351569916972405373652058333926017313586448604337555084850254225460943982e-1i
-.128764638102629027883317801638188504853071966817427125483736645201810115314626153196396281935178397516338658578278913051502774606898847535364700096018e0+.191577292278430568332436705602441007872942297227775927525435036328945377512299606237134745988725254316499842899962365689326872360978514105964931989151e-1i
+.459345562657701528343659723986857977388294676135126995445387170659257276373740952340259625004412682458548827053410946063227269331423759460719219135273e-1-.522879666455199894825216382138622453311899109945424939002341184661858825715132556942828232368011089044993155102076871651826428534955923791503729974021e-1i
-.481362881089863777746998862528284149190899972240833504700277927336752470988890282701955370747196292553608563710269332802405931756481741966673361423437e-1+.293842075271917771414194568439335821600846976658092937973106922289742165098269734196134153296232076345031494620769100661199611071769559600004271738349e-2i
+.389970176348725267718971348898152091410066887600738983117188882104651064638735815699523360682193191023287422252946241466144051399390298549765154367441e-1+.314889978822773407783225285508621257980887430380891378859972730478372045775912596809843118684876552070049201695296941640498912758271840203816414019700e-1i


==> solutions/sicfiducial.86.c.150.txt <==
+.460451677377852125498158701305012991009254863070834186155830988397872411557551205477612711406458225370221872574429416966428793196085502859444151139696e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.976404751718706418335984469713205938248949177478661408809489184393274740254553519846893902894221648136704643214425203578504009224236671773982994014790e-1+.236889662470138815031184101298182679977421455057446964788371191871355796691176060196099718194822570249876737717050178343729264886492256454588042324970e-1i
-.581412896731841824578481637893401535588756907480988462422161223784948577367148661234472775166070397471565455819542676686577795483725919762420261738866e-1+.672087979899886708624137931690718859126621359263280137196866193640925112649016166385431091310016046071962311100307527994856816128333669986258601391108e-1i
-.474891941619074122895542678819684650652837046522845055647218977206189061863988516187839027720311929891357219479064214621900796368802251504860320215058e-1+.195225729383494208207473881901701240140674621000856419928805138663416243918890585492571186301869210724719919587305941530089388180284778483864320118110e-1i
+.954644843394843090708008288458086866547476230983032518638820835418833914349693810049939137303602445944897431845581493096300659263389818162329398984057e-1-.775095230272203992467202245224854774376811754726275474517429578271604306304895458269730764555157670518692839657858713798281145200072207392636863776192e-1i
+.680242763133386896873779230032201390810562239918654599220361354091414719135540995354411622586613450839292366903840566922099980267677370050555303560887e-1+.176679461754484421252655171956878373697924958812893676355861980937895623399477397374156736111282623365624117603766109011766744326870391575884792338642e-1i
-.185504038994257590971772307598844678225731216526903816750210547188895917318594269573906447429350170485512630077247722285571232620267418806511897343321e-1+.284948837582025831896156535325659991224110260172129301742993331297787951250274049780449080650100252786672251928770032677678669015781376648454314060415e-1i
+.461377680817835485420241942326591618725045532185119259267890783528199159638627766372508485816335422935379348148201271099091623790015533057235285391391e-1-.805613992718253347825862470555538150064401868684830893990705466519266640779051683988402980359225356496667884812827233152854855411156018381673940949043e-1i
-.133578864671766168401032242065890502334624391419173684836125599271052109236304346179917477243297431905597311946070825145671351967237558970888703259861e-1+.839570212033562106922792814905972161502489944137148109187744304754182593995777858270478726686791398057719561622050589394613848310933658105272557248592e-1i
+.645849668373866955093733392594422059281641725829104343540119292920308097068264989387047037593889965277194871587082122514415647546957053987885764690971e-1-.103559128115299094473957943702401919066651989958551572382844100694605592839845360026630375020054869536254821363776890894206269255596304156268723736183e0i
+.793637436012759880788449171712193259222676576476628607797776195390034631548055166694917041895599230826197894558985316187165538658921493629107824081015e-2+.905801118384465820305932777832290435730241410606876829719677346217848600138098252345972676427863052621633028274238424541777375742598732625408155744193e-1i
+.151942350170102971532766582108393176529151217889245521892213398451699580159265388396758701434436746799642958588470649686074210580322081875187692453952e-1-.619984929074633935613947563183807355379987529326531376551567909258488833901288447425730990288254082269048385581601714064246614231071903236293496322709e-1i
-.388089577315230684401564615306027115185213484034916327674622435805099069137428802250155275399168912729175572972995437596499055468335451490925410196400e-1-.183548855651456127662445580079630081499533844325811918557329139663062795745968896380027879971173352799752726121301178149969589897149089571079969073637e-1i
+.391366842707301334311849666693559662652934643316367170378248376299152320238809442692029686899523856865314802609047774891083998949434446886332102303135e-1+.726875008128606842414173429631116538701697390403870449463331922997330435485061542126426723082585646266697140943689676739544123989356842921968097000173e-2i
+.883838624615285618495284927648673962904864892319359957494108303908624201590186953023331735917184307339865799034089219986898994579669505428401045951427e-1-.381676608297431540981818943537276055869541332474177293299081209719970384209786173769555247620990252646180036042195307970554193218939555576658107229801e-2i
-.322516136938471648401200147375240194732187974773173487693978100660969218183926129398090680487338928053133378069022231236730073736322365394525555662893e-1+.178325414097889167863654937911913194203772536980069458185871167461303092082278321126339294454019807199843778580368293076478738404285601930301818606665e0i
-.231547009233427407030915163086048683778356196361717076399922516173421577340059319892866352033942560860606939021233438912043928837489894417055358273353e-2+.254062308368335890040508505535236676706812246392075585492603540549424212666897833324259446162097369822132108082610021411325792392101020430417928511309e-1i
-.148827654512121227658357880527646105492890069409833405660585730448180205740396256107371743879834473696904943052459881143033665404616579706830530424698e0-.384121181263072430091933685196839621617311395286646308422810192549994097061129390643072486042824019152337480805169176540361499922688719448530374079512e-1i
-.705708232305616742798407900776247273727773688710823973013187178625649194817305312880272130712003198680603433063135822646729575158933988728007092263458e-1-.501710584843055495084809373196683991266129536113492414185957266588883978115374247708784181866652932013321913203470972376522228237420766450313593701192e-1i
+.662547383995974232135337387367933253667848050092801238728987780992409686442036846830470595033629215198194164582210575510800111396271981736643241282647e-1-.122453781910875626979115302025626072562515908023112416186071385032067656071632951038174280224724228375048964394106528726487194795222303656854346581088e-1i
+.723425559726522323999126186044415475850388073764840161148026873794950299436895581676448105161512614091306412821413971756994449274990180547331201380956e-1+.827570828242758207302589975604465224640240657179120294968986197382000813344361182063611301342120307029446421091405341585047658352582623980557020138593e-1i
-.100940321221019019102455117568122512367842286962706173110188099608578340484608103958238466095864695801316921161281437968404129647495297308927894165058e0+.651815249641395744551625599116462581784397926234666164318377753942006708907299554364537034972990240194120018704962722883713469269838902680603194543174e-1i
-.156573425320908696088263023710029189972277630233960320263047130545832390841187754688300772589980733173009248272252734485031167196457767410987311569447e0+.966050899770964099748156268761198245424465943676817336384039363457930567986216672317244726731688740600293951343236675690192841517137963804928748100749e-1i
+.581564459895245478543587150437153848876854870891419806041691785134861542947360829025827227667620107773141703613556872667358265432427932729505330548179e-1-.339384789731341152765712333226242352891814155193508267507670194797173297206281383800791732727032642104120529441199770791896012149225186692532225086056e-1i
-.725872743080885517037778621842763164423690157538538322120539908564731152500607618688423413843869277934780374729732800424696919393840050863745905065869e-1+.326630196225255278338570844427800751249347023876109711279387102336154785045676498835071100621106965280560801411634881718623317622093530915274251065412e-1i
-.332777700944134115582811358199052974961626948019492327558912809419792802915282586003472217576064720474104769575177760077549504627235242208720340609792e-1-.664506031363884636581302055602384724348604406364911008614436951959439773647624647466718185343426112031127654612562679269508281059270157434060212137259e-1i
+.208303065935670259929513584689666621030863654066325751345743421990461114070024196324220328095926551673911503934823544811511688419802131028799818445960e-1+.106074352963646031252830971648341781554139290972337933676907695563606923475250089647687370189356450815160568188951716849714735154395122898806857054707e-1i
-.296395409184746018282173870325003785744409550496193846387921619003570596922817358172129041116081403790857209505272101761713957962807162752078763814334e-1+.141637909035659215052348485407790865610750424579277123666968428739956670879333095559771246496616260677226755943484868191874002488280028024401407379861e0i
-.576375841567923979653929210984710763259062656205786525231933812296094385870958416763265292039912501514777473510979999194192222340460671058053825578850e-1+.435522681574227619724403019101695818168747731926696808410867114642098674708373097001364425411566888833545729284039840803003620480630945512402596915760e-1i
-.446027884157302636239377912025643176938428666573059137616175648016919706656823968458745401314298234689748718909261075586168470185876962813538723235262e-1-.942160690540627817713658405311300781055469542081364942593391108115594086080496956504734287111175994582487874620597093738118453744852522120505251370803e-1i
-.489798786088305934406893530540724498870915645888041350729033813697065756989013471903990458559566565769532143789115186846360171014233700633387817554316e-1+.459067169105772450769229248361592359916035344494671336737262232402051559769417687345262941751473169756001882815178036956826128603795990484381647723548e-2i
-.137786885794877295501199904829412966404960562973815761129960748047152108138525378512468954498299288870658757210391349078407035054356765737692266401841e-1+.249615547744678759254748295770017928334341206413392411454635730401996687322536492269435510502134502325518938184210953993071041901279085193036235212268e-1i
+.378790097317581314846419053033605935519379782231954187173004636848765160917427662611087491550651012435720114192923003871969772946227942948554929686530e-1-.375279695187713850261341641436177290270108180414963117422371748784578579565874437818091116465363691544834703584952261888031361729667857893977755975840e-1i
-.591950296728512533478375907683436386744306216369110188036674178841212858019283526003823787290407109361392080545801755595525899121865153570367502358897e-1-.195551427313467067481155474690623869393033338238760859283586873802240678773824361544706986585302035366818400781814645455800287463700619398148924001649e-1i
-.209252692057605795879806469090363002492191639508582298580882134571659550962415521504759705953603605070888725899745839479666231909048236714750105066748e-1+.615956088647321023421857470141840329724410307303366239590091504456036882391438819195054770054206639271773337419721319489804678997601652149409705053033e-1i
-.254307667415580467670078562578987390777806511943994128311959294370299172525688520370715849264595173828723102936826210185758293753515243695977282948343e-1-.122949622447155653749322215312263920655034569652167567089797642843625123486680022955406609504754976336521695345848660691390271034884168284134527343548e0i
-.316308735063883611356053742700669405950528001492618829271741055184040948742799337507083960157854952789447383085185881094137598082996722607578552033962e-1-.128670918592255628544054676100983784274354240825836762617693304746432285754392951960996154841190592086415150836479193422920417420736599425808865156876e0i
-.171887616756542832804713616781727023408747048280604363250908640799797655041655204499128739648965220899666102305160801032404469380484353412554049974351e0-.122828238778219819148774065706491125909719641238367639079419951978988086978219660256483848140229264509174030148452641632234458280197250767351766412565e0i
+.859666394631967522216569125809667906263243434865586567030398502090515630614710992233290670473266422202566754935428195292082364259531513175341528404677e-1+.334363608869763544445667507472223616328958135875696111188179573980567605405485044835033773895486682222337268422088261145615058504334418293510056105975e-1i
+.332562965406934981432796421241449089044852276984345409329136252665069485156334604324255410201913276597537881670546013387049581561082453990213883991520e-1+.156825634367607673326596476394727096936432329181396783712898427605821378001326359975538806752047791665542353170416357106304881715140663867799401916397e-1i
+.405117009410855881252208492019259414241573307063679302210433240450769135563861305359772557736832235938826502942210334059348979145604773333211158989000e-1-.106676385760701546331603844482099930224116636928367003990918523808475501663144478715536842098284390257917527534695378327412435697613024700457678008477e-1i
+.436450039971907726464786330592951752792443035724809876195948793536584547449744045623457541463164155350117698879359504754159614717147533496961120649761e-1-.819743263209648839620008769635746136792017676626610881769811376983024692429122617587419751736582161386690470578585988911946516787338798779359058563867e-1i
-.129661060636640238211676590845026084777459158924937604413058912780915157402896769082157486038229297948066484103802543553916554648423639039994388187798e0-.308857072637181584124446305485220639273013491163233404052637139308120436657653728660836379928651892207513995817386483320058490652313272009890685504888e-1i
+.232490994900063264969155304168967960182745290371661927407713725811037532759027801375221424822685265720870925469895482871233578499394337363866700349656e-1+.132725963534592582815041060793350373427866815902612794570394504310551847960402510819663576993891681242205446493697282356188760410342168473881490421118e0i
+.473379950329881654295181884890177724140622814017354844736942914104497181211060230331774059247545492630671514224643228268822932457034671710989668797391e-1+.128285793749743135188848736160358582704644366685704321220955153524684877004155928424105015605669286933403079920607114876926118186324232454707924661405e0i
+.394208134660548598438252992824752380253481211633814920477533477381992812268604767242285149782592482048609364444054568171335302905744674403554286979287e-1-.597705694232605229325552830560246457961586847374911235436173313568612905088414715597638583740135808555078151093866831542390163614448047676921771425610e-1i
-.831990857008589214315185747430987022599860034693736722067031346541809424477193925992891144249135670697087836514708782684553294014453449638725890078809e-1-.166100801886505251865867062333360654241163484553651038827297457139179090816086517321781197596067618972757390400778369991047597582330618705132105929354e-1i
-.150278812406990262558585463335093059163380497439752638613202098881894943881170214364568503758958380573370316629811676348456616431843513708698790493638e0+.212424007762146325529347568537550383443313408980170166609773982753407863318198858119760403905583595156158858579945003479185987535960525375166372939314e-1i
+.536395379140384657599813428134928343448866737767633646393465682361980800222618465334703816404420216752616346732490074368751013732321236910164192085436e-2-.732668401515197257138565962463570319101379672538101099817061733260025868373966655534661226867977782427633236408836458779159266520147038644138412288114e-1i
-.317409530593324461866812270364138153891119160257861591960101388036511047343707664060588401656572643506106862645754336862474457081022314685174631090180e-1-.690842688915406300959275350956317129479962310380638504039428720040709978485207989082647924391558005081098917597275860861698638175368141606741509744364e-1i
+.209855040918649348990451525812751626675216768724524735759165255367060512987917960942379053977523215770950542985083460912102403528375058738961884147395e-1+.791974968610564585846717415462793862614705049389419338682967084400068378271258140596999041525517012448191204822401604279423049439010022150995698851477e-1i
-.788270033438484502237797280661870186124179620566221123434243698557481419969374706725815388708521529165144473638770883139435733637411034733258704693201e-1-.350638241993908535144723239152474663267248137648770402907420610200044973879851905772662127628228182572030580144320013922008316312164106224485429145760e-1i
-.167692219915025894910215633018818579818818631746909943049439079449998953307016221977298506951407329386563731670506616783722402818011200081245207031589e-1-.559722760272717012263950334648051954734897303181705422912651416975692430327062542180123166794595311356760350761007249132019356556571798440717419481700e-1i
-.285857022014880697637037914215397098897615033695131772761529222932331612085540398253390060207862005723928319660862151081276819163789239243869099958964e-1-.178600541437201275258505659336149547040255295288814231412878186452097077502563763482855347121953524100516368654696958142975076685077529902057330529161e0i
-.509862946795110012048298041847618094226416886648225736813666176068991817573871828867608137860759752634284208274692594160393767189954398634259079615405e-2-.795497585508718305371029996327836255012244985810028871488378101317733239627653415862247434774314819627307885846769343303071670087050163046636849013413e-1i
+.752859165386345837760308245692310709081718395769996215247838338504945055413607158178241270605861483076278672898767957258025121287418869823375605854332e-1-.126554391792092212510409230093262200102710464500827680765853442261471267172440395757550811170326786155589397532468126211703178284965761699234853607437e-1i
-.231735099817392138256747110696864373685981805498207240927900735424155067711665454404533709848091048130399310730313986137737971881503487507648174887769e-1-.423599941130114265254456594461539842149203185287129912920844796403523833876257480055401540701504597216077616929553313983670844987089012354127307995954e-1i
+.315867058387026529827932974325041047240041236067002043467898873278017842930255890692650430090374982490024570991786588991959677851844467905357600284540e-1+.470270427272550519959161921592257952497138030208813372494398352478807371896147254041354034003571292100883154725746525833492482996325974850020606993576e-1i
-.250473333573235912371671116561860777351986675806921795796992308164312235967652348515431883674819767343644619712464461293452799801583342529717074093496e-1-.242540292038125542694956364177335614255938321236509549710530306946145016814536973486701703362306157911152535897231516746694113884662957043398002307197e-1i
+.128979527984348953298183326395676905963920057491343032189656658469235200234937498995355939815107720475006445977246418056784351802723697935108164120383e0+.497117555767237623016850604004506841635764670654301868675930910694528061076497543116322502891288865980560882889468138153011494825838456474348712560617e-1i
-.704533367720814695304544479754368214278573851820807669186415101065662118946910754692938275147451429771577172534018320331344319383240533346845253189983e-1+.686312147244998113461188969871545023295000620797838742439202555690374640206964196374786332777916839076437870804230829418041036634651784635917899805498e-1i
-.116727713222557369834223499389772512422149077135608216405818218610555174840278918180743050364675401874979480108314520865289616418691636986573492150633e-2+.110869903410186506269157990289169132058845382092899061493127275615522256065760061612846458089124809702223500686409566516304207566226234146167505723546e0i
-.582119193946551990861230637656753947065955843274148945215925039021448634797695225100677782976210742811130232893072040211101005946460419232078887180702e-1+.715910312889928401834763543866876488802805823333225142114043334838801374208831424640820198898143061174580426177764764569054608734893531540676850338354e-1i
+.868699752098019160970398814721203200477062307403265832852635204719475333466841671806434952181822775134032466258301772525286129765446177927763185720519e-1+.753720755604469139053960920241406014621330398286143733338872006543499384286446399634240984447169196712097926411440569204458082939856701233240200160425e-1i
-.905378426330176534341316215507591051085314434951548008025912148178041181863753904306015688725101913140918001378302016746684110919723229443225012458973e-1+.678641195237230102307007153825469015890247383463239183210773384570379018773234353663779044372441353510939537946023180319728058371915864007105111059462e-1i
-.703668259549517299189179740183241211796002782604939300324640750916600787035932331384447432999655929429787299966992161047223023130582166432338984632281e-1+.900983410846707494689555277602866775859626203011719575081912088866101081786120614124720978383824561004678581913843386766541294791194081956608283580871e-1i
-.333699247834856553439365887638409001094387403473781472741410954001091035053485514509218184635426549068087833730780438107052338552372232640541665180677e-1-.771916947375386626675833007939869218610336209241862682433003605397123555347954863986322770812475704524761582664042135142414163885461717229929903709057e-3i
+.117374849537320517253661284025245453350759705875226476710020126737904166973259429089531370860013460350699802370426061823500204155215219442000797274631e0+.104496567348022774885972216268787347715659806144669003796263609441098425219108507425892940769995156295675037557250061103397052029816034078216984091779e0i
-.104355648484889366864463557973149896541865313805493705354574653697380203295585254664941996758934824072859185291609266166198881035262869232646741474251e0+.175767074360281766022309413810198506883133647661889976921605242487046296476559363137321747068348100246221202992485760934862394715497229807476795883202e0i
+.303454979032561292013245934267244155057253784052880396512685960171946692231293514618282028306645356588409735849485675023616414869178344877928204120602e-2-.685570453154748115704598627157071149108130689770647640826879876642212334014434561075183139709667399558425214599880584059106735311406610940790142382212e-1i
-.839695209792510457148244474244075006557015928786909407591462998013136750024693563823461279127941921326920226990074819319634278924208407529983248337676e-2-.532424474361101206267509903390344006724315946501268832059883409668891335771109066172192450422517000281883233665055513596618070177178289517597597859930e-1i
+.184205287305134625089537689598531661939354300748067485684434578829583703286502345840842205333531551717336009173336456083955634083558444480963004058995e0-.177349829855902977188681701765937442329436001210227173594039384106697421049591856948769509652863140666463132036313589130393744756452212033739294948157e0i
-.121473886384660399535296937761815714592650163175228672033450600741526482926865156715337523278896954382724539923716406456998963431947294648628648838915e0-.452421413907329749378949158744100430354398802020745664262481243812631779661399881540162184064671447180761211536805307974965643935317149671405626191077e-1i
+.833758622726095962219206983965878624969398655660819266052753254626900309782593234288193587681140741038385607658318868411689696929527883214144432827902e-1+.684596671983016889561710779630298519429262325226641863651931634211712718336044253600309742577207689618286846773245879992954567605797200352974575954721e-1i
-.311876255441830486835530079033755053779688976636686851664513812556392579605860437003703265994513042082785963531780409471519351672086922707529237123029e-1-.493607262700395011463680665375422567898615652301496297937948623434810294396225144056464835103632815454256643261125894030833466485265203590648120691873e-1i
-.512529080604899618951392549521030514304149785808427292350246385916560030201332365462347299478376508926560660161907112997187879031186110321268700885929e-1+.669108949538670264713636815140662581188697569702047308617667321867926279604250875028614945266964232211816778170392827630508401968546046522829950269712e-1i
-.113837670738381082206256507690337229671380413506124166618118252689995173904832932905446185100639983153143652868023068403119001380778440879265839501682e0-.668937635611872867614482005819674259528804125977082823355060365349877737004693486015617830287413416175203638705368538553579977745236381032479884540806e-1i
+.377301807425447067041261224890009198771046355777005467929063117029237204781962941484756716772028214779612800512313735632082907658113497153701590518115e-1-.121277710937146662024495822636206671369629787804672459030819339298707535171979022832349040608155927662677193274755669299335379674077886286934635712917e-1i
+.313304028528494595397684926987284998722974564779627710643077686794757625114430971622678216601433359371828865163804470686976904162056204260202235530963e-1+.983559068534432775777332150279298742695293532659819620027932401458096582629850608750348497682813093096338347845001487553853580671644767240111461441558e-1i
-.557631307947110535933696400433484608704423598963803252166192052764926451903632449780426826692251835174021888821525850678828669611529030277354651093819e-1-.382831481350454154001066162545820546162094779579814968419781185104378496456518006242152683324417794802575321979710607502176651543841154311973626395811e-1i
+.125123515850068092102941411883830562593011049286818242018728660411881426995985614774860926740175578499606339023437886640161169179364022071808992398908e0-.118906973157352596801931760994628581581064718069011064932310636290292320792825330037747209669344943351300678586688785210087636190465347578988105574972e0i
+.433643490259212285245977117449092598585732662454038517970536363088538388646932608498665586433671832476370355556255061324258287352930936734054598027287e-1-.107617227130893169012281286970487730784491312731792725380855385757311565965104340621858668471078096654281143971264483687525684001978380024210819791981e0i
+.153852370280599830895608849507823787873341653884993973426340070592246330188827476678959392838457254289580304310155894766285361879500739442511046974296e0-.126514665000207988090894742517788573069829152976099012941692550023672597082564278910978009674616445999103685267495909165666171414162334527391766560475e0i
+.763328295636691621998651253911303998489882091811698505690058294546896187969429449419916859239646709403174167745938368842480669601173072476334250322316e-1+.267517914694135194883845036961065871046945264015527407736088156309591907704335152539938197339544476305438662626406220489874610310700959117580694060111e-1i
-.147282552425462164525646633843649323178797376631846009052040089677651515434386437334229864178611509210684981840122968727277055273056896673200140608407e0+.780735054012250605235938208299315555993455599425434886560460352981329553761693490382409686177639803588929921477342616414295609499267869263454576485297e-1i
+.727887876918292080774366356809945751996832070080109186365863061196795576060025503913342742208418863223391358068625620359702529199077948312524038652634e-1+.102041519681571265346163043883616301315455628612586344992377471818961870161611812975087017676596069585564881149360858368659817542747880465031623932073e0i


==> solutions/sicfiducial.86.d.150.txt <==
+.476710884573396213697800430030670872472901651260693908532051984962352725029949784500726267085356545293892628248126206977095645431153800394680948220186e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.581082319626261085363235328531867112165885461081546860090080903676178317556483492394348386950637704459654497613427888297514214116659663039843862303424e-1+.869590206093935276957054554626137357562695309206082006733610494344881457928293033851867883811928867865589385288718793411672294022774250858184774794175e-1i
-.141715970021868105849192694245908873455935969261925322190681833749657494827790543809848725433200881831199812331006253774369372964142392193793890732288e-1+.265321785497760521047932879544481261378488916104550202387832206386195989092530644382871889040947161376416041541147977067980115912122966552186357246533e-1i
-.193224451823321453837616858189122588240385558452768953747932694964561536524209110117843524562074405871194150071991165593379674271412815890158843730950e-1+.806516345244792803246074939564696341676025728410007062270426535315063620299134070435645855455420240392046603278550819286078886861188712044698384443240e-1i
+.605849144097676510406759536429235589490926165469191139815910610027186421493075842811364827926426385039044542489602647566886896452490826785428447349957e-1-.417443753337797725639417027498164557834184306620202377149266309321330961650569778750597648079322757225723452781671824044661967262520942212537866005381e-1i
+.122855614850492007789583928824668506726896091642418525478360344844982164229192419415904523790439810948359112105021429280117576336275840576433875797684e0+.206098586202914419541502737374486888690012422387779647799430379894764707831086698795964221380249654327265963675304969590391988863105354760332230287453e-1i
-.736902071463003704793685986966159274124802633281987183632220827782331271965606565902035435007407545458717554309367974057677281472610719812696718581738e-1-.492342289503546621353046269045208342659026681332637889055302995395383035165081334148931332214944674497670726498273958396697295674300200251714534230149e-1i
-.967582482497040985659423574049249769773063431278386413887946916695712746024295200302711163252905600066570871177293261658760273379045581202272283349678e-1-.407953617352999139520861839220499093075398033414390530719320890234958979402455576767361255096411070466574677445170885222537712693435376362974909021838e-1i
-.659225444278434051558524899565444528271289166837968639780737104617929269735541956105901313519563034681277751392554143417705635580426511704244958445537e-1+.471733066513252699482456224892245730944821026520482668180305900070059992817845669426461160909025000302418322015161207012467517758416010721850371921239e-1i
+.933022094281912545800083231203943858534868820799674855893538275682604762321411593738861534821679008798628097706691777991625533492664590621495887740070e-1+.618599435448653294980838713090804054578940778498945385528163861702801299260708689902445407182043172691210835944329197667784415650860366332715904817719e-2i
-.107205950550505783227426902295156772527564399475046420157443000516698481365322871245696000389556701547311560853750397044919216733893489843150779969406e0+.959838506037031674457600549182604931119119593345221680726403929412778214926800016094585816363960086742085124918752946484583466721232805710537367183132e-1i
-.222524723038090993659323333161453912097883512695840939292242102625494945545789389105337595667488517048972543971068848798805000962057999146818399525921e-1+.102522876236173014991685118698478463093220518980258537638016123451043168725596754789298699101700480413375315445350719437643387661880354920495395115686e0i
+.102998952147140230424805841601026953537569173168442530667833420309670385643600053558184251465863700599321176458889365534083437766367523647867911637041e0-.286072837075599210892875158686321763757436711325943303442418813894814480548700229178336365238193947883829749238409117819673909297678710612516409881937e-1i
-.237088342530512796025361168542428615157717483332273175519381110586417061964248120246232993187044893259405041785394911845090790322142857401165802037059e-1-.950494071436122186648552586978335110436356885398339440044951633576036116192638909263524001525918389172700714028701545105654700371081274251961507198816e-1i
+.443471332980552832548563795509049257427983634922114096508009647247028457189851903233697790396519437690543541848894395764336279840088696918807593883892e-1-.571264596490445806783351702684910570032641003878249756018426599744902981789339200441555598519543775798534444450774418986071361578762111442286808263762e-1i
+.217749424577603376929958630141823326874969047673735599388720742400006186902423035233232725756093480233065120811360108048563509634711921665477348118564e-1+.900556224189162636747047642535049087787907610936279413950595983850500431958299598068697830838006214098213129217157472137906374087624835370093600182482e-1i
-.128906719060797607336987582638824235371371054819278520541555541823718885719428646817181592559668799663847431738732451252969371151796179146585855407241e-1-.703544596396773150725262104594491465745825695963349647713575989767274626587663350920623072143862754687402606750388316467135272337130908982645100375846e-1i
+.448137748662256857727163781334314281285056859557989542671310257242117813481444419069475676942674991674082727894296835645722177634304215010927721548746e-1+.551148340336454259329924803513739624004010477568621106100286582412972236874412432585086683676816478432391658906673139503692680865802044297237774564084e-1i
-.187966865723891294588142845989064187176291154243894540134579738952618863947696031866880542893745781897283944643866657918068027151654070265868181122641e-1-.444150159377718949277041502535434986474721530161351075572907144583073285574271834401739846593194630545542070444752742715973941305587568752527844657969e-1i
+.313363518076831968991651989995123241853715521035435294844154601174503459814711098650561354251644177458973544327188986224647770493238499237481011515497e-1+.105736303353151422068104838644224064054261728386101963220227725386988616257207553290901266966875658365072869202220508973364057916333777625808199478724e0i
-.151185100370913845213202438560655307535434135687112511872939154380424202959024866447541789917168538756975692343602097325884145784958371982500213233463e-1+.491824140618668451705416987421104445761698745238926277568945618979317053290417749086935134750133271971611493010921468410766175901762224296134765324999e-1i
-.131020898491782318696352904721066218625437216047152842314069320745806210797218052103167430985591932587635089503271399741059930330646918214176964052127e0-.329600247230857092850551270865397001408821519316069224121483619839869127809530287532526141026846042686120733031610014136155517387386794658734007031538e-1i
-.277751991158687542754598549298416412666519585138333333941986077755492846084980274858485116455462960569945054596407443677468948316993284918580371368999e0+.204109607089545994175609052009683842934866404156911375098034841260744554060405324940893300728620236877481909485282993850437775258279573127378589914078e-1i
+.111169312711385717982997946147067368144554098924444340867371078419929125796044497009163422700154275746738890675698152732739515279944294919988905678157e0-.155989044822453098230222530026065179680172399466457171051184084899903838772815472928192160639185653530538348686092377800285269222767951920197350356716e-1i
-.123785650748519765576208749309317764678578562585285745184779279268665274195393022632623769519211139623848570417076312353510177535746631246193159564464e0+.549007272644851154274964201514674473508064328934157134654079824582030652569348971276026155316831547790075129449957790800165809512566535889470867163514e-1i
+.119295391284234054411137733918622576063426126952890880002604000364993516553272115286577553271752277845180015940893566935747464930393539343805641761828e0+.551618612385528909325247483110505519243986557604326597922566605665019028039173306965015091131508056846720528382552118211356868764261485057555038803895e-1i
-.640320932299052070920897891161321625132504416898957720135847092352234966415609398025493848748596530404003755404258486575790635915668890071153666947722e-1+.486902949263763855841697375518234092510631980048192427547723978273633630730660684953322975062606503033486318549719295081406805679043273084667871741465e-1i
+.668141306353354936679729803777720572664947186863402226411388859533722384025609692081055924574839053591092445528504397895564101022579858993143833933041e-1-.183090838279282162116460784149055716880936390890040223568351171615386980783294060101147845984958730764039410465760954906547832049001927713538982723845e-1i
+.716196070969139349703108634886471552741235757368864057354633709325857606856566548249209794348446916107548849290645807121358889729546325830881553279996e-1+.735661936056281143083361353481058223665582932106638808739348102923717597569085107455931838400228723727734780400448944952472723864701630803706385292163e-1i
-.178695333420066873648923217595449092158676710249986892842955043527207713741051727149229978233494269588421826883340168156382939595907882909478008749221e-1-.204899604677173464654961454269629939967088430136722303834123464622836045778760060528130852379803250595264567793071272109360839243853970984898298858612e0i
-.729379185645562539903699920150198146642440592692063873941398561623422609740072043790620926568092434123115374791294500010873857229094840573239098618474e-1-.938520056497912643673166878721847817248824878069471896808531086670756235052496955923720307076940851069784694730134000570610881796727400822339642448638e-2i
+.597888142887559846740765741150774803743309256210998309448132264534918249625685113919765827606474311552362965222002725590475473093459546353244689214646e-1-.101510710546861877615353584744230281375846706204556113835654229180431633846498348487429782434202951733029141157607325177648527416043365358900382387435e0i
+.170287146585475594180703290648785110580836861723030557355790369704582848528876427634297520838935640986964033744031824553262874171326203459458188720337e0-.382092157356362812833484572550411123973100017066064563968960370394615071412659631772940119843828229273347364859674104987627931097704362709484819133667e-1i
+.579840233962926608075424884198174360623702556174847863735601767238186374889233881788929623283485078597217270743503358980229324655728666256826212320428e-1+.630347296436591018758494652363550974686825697226924549136861864167786346322776557526986883004702213061559684840429773142541500938554177734702216451862e-1i
-.826648767437982961883651052217370730975545106150914002034527951551019098796319042336778303460056338850071592241281495196860922817113295835520785155325e-1-.284900028019513239389123308206596198187798362616816053896971700791866152482862680024222024698308523005527972886615962107047335583089323323476233127070e-1i
-.311793352652940842104234003040725048635794353973886397497713111998232181711115018319366635011380258214448263688509720308954999106348122323262280572335e-1+.541989050341910066818800030438536329849400601885120424198414603913220242747357499732875494019811234259445615057227397887668256347964187270625226925415e-1i
+.313664185981311378096182503117414542244533043646655295185410604774404627267121947171101083894577631061029638709340591822890077603026807884834663848459e-3+.118012758170538234317374781962356995471587230121532005050361039960854217206712670537155607380072573983992117595409775538625593195157728028240811026565e-1i
+.110054923896373414327137858653768119629655940946954913257102207237911152178465209960608408016335603232773031992374280639338958380028126012180250289484e0-.130909317636570507689494620836043832138147781787748792584607402465945292966263068061067931638903009560015768551319967442991454648368154804363511037098e0i
-.489330490187818503243325860178619687016004791420576284856968867105666355649837936862405298081128418244538939083478575551234392611951419946876103833314e-1-.203540316249158038427107164799929942973783355661743651761596734933306363342240778103974721534680547546813026118057844725270493615527129217471950335698e-1i
+.607825925121699441197477410763825964351606572713698646175798510950975266223314817334343894587952453193835009623582303672628979505433450433250418171397e-1+.750906753883546236908013546913963752546869069611562575125194867658232386777650189488892972567800875583110919410960724532644913282610948914211952262015e-2i
+.751213199069255839594473726556671135666476611075964053328330195988854921802640335404389465792101932593367095429152071983455368445028352646554379178976e-2+.166637437451599006321702218526013317991458222495345903139273737912896703269125187198346651479274246106665311814694800306593686664357154289631025922533e-2i
-.364122581289687315149866226360517262572416526213488215252981264156619289414211032789807157197715352246925056556581181282498900818736702529685826551981e-1-.300348764036614588375010068626050603410926900255344855472426869796015415500830430142162553379341308195467764469535698486815987618145839323631108387026e-1i
+.801519765461926628844501334464763196347574717458503413437629560635437505912059196974134162831927694383771553395474755380916372530727826818954099579176e-2-.545369677820326832842785008818173895877558106722126956364733967926526083179476477663717888218066089827435774250140185442596908584757848430388708399082e-1i
-.783870010904367061415542037678893335359329655105348395591386176751707198721156026945192209421228807623179617099375303859625961209249185319002791694056e-1+.163017013772006441974419657840128419079977617146394712861106323234662293294575437881135279038345399580903308188089221983780962036133997105865746920682e0i
-.370680797945950437844172314094702891456032398654708866144515805083778681673994501551970702982107558407437410357153718687325699632885525230253404846085e-1-.434313493028165723616043005276263332317957446301349654770971296582232450095070982235380852724619607272803456921553862318098228150141533841346926780523e-1i
+.321009940156351456798535702121807279829290259283310972198490769321655347446744638012534389939470609379789835606726700408560930145342569578054032999841e-1-.169612451500432423328162911004238197539609799260039739747785226701339216319361828998881960990187751887207225873663087579046220518119106771824380204904e0i
+.424196592925524309563452727040615539482470755359876987122498900245924707086226429311935751889600527131836930896157758343301836753960977113336633844252e-1+.534803691863178282227717954355026835465032708144660823842363539603164699576877290760522062887683394004391292042909247778426228796199491412547021514223e-1i
-.112163348400759116358946418008483523830584163379873592631952225049709543592926098046661033728580085915350500761272156336140009653954857969889739189062e0-.427066370812186114083280205508231067680058828130417576412416146814132565565928638225734449285790497438443682902999233813783215504377578564181686936851e-1i
-.440733096483046570378516128152275772433042396298776175758104736357352071448493900822111318704773215596620500280641949691940478789337958268444885442267e-1-.150197895618810621251933065048677200857213093956651385019821592986382710638322937454900385893469709027585169234462423713614743469879809210842787391007e0i
+.163113316656766254255200801317370047900361522914427697997324657289305836050557284903225685107705003075110002749062561894754678332545049865725596620801e0+.747463776468033177077323819837310939229375522035815662524131752468511501033566824982051762919893750064849124752758598735701552169984757989201006705902e-1i
-.232286382762715832194022130742876577980342436822920321113552249908222292751512071788962525490122908513082977962106777607176088448383372773765867234947e-1+.263378694621573667601810005882537300443395254493147760365557468543546066150868955123470013494894095675718797026275677068443337079327785492689371000001e-1i
+.497033544888220723429551743559242219071444180073625607053631535402127383211320545802663600647101449088855210870720983307565782556109816203910209587487e-1+.896942678686745774312205781238328972876716642162359046327004065370307008624533119988127365052998557590225055073474290995740696626113233876835359965932e-1i
-.457236988562847253309228318889571786675300995937958838529335007681435087597935321975540420800638212264762829987728503455390435799187900200043049953034e-1+.391308864891432523393235957485023626532999320228129785150032865164270436808206854919557555298799654885128165935010904409941939257607159671189156734525e-1i
+.926982255640816546938523214307565055581692239804351414084864210324722393382916044221975521381189683241203524237819436267929646759963068570336823126556e-1-.904427619986114723427483408699745732241357959710793878722498226780943389561147744320863587343388768072034953628762963962065202804386060349394992378165e-1i
-.113961181048731139026885542772797200309905694340209430868822847206155031285178219567015606829576016353647220943725874433155654428701523458399613088127e0-.363572385292126184786450300269361799277236842207471775745801256477202778171959120032820495294525065254378783778320897177088526966793307021090746991934e-1i
-.597277396621778724291531614309079263138738656519724453433380806043151279699089983159287511225435183636537044860638897704894971165764702333333675885970e-1+.656071754588835266127770640377954660497299192728148141951291588980153099593602635703270909078851181566050024248803718737421719665884136279239159020510e-1i
+.734752104208352941903426703214909223144998641783366544501514371985000420825313755331659622485285946304650874238114062333112035857134506394814129804010e-2-.105603889006877474680096637717576353221943993364022865156950657682804539848089085741830591590605412338696699708308054938581737482673430070224624945869e0i
-.961799641176516142250792476803727859285072653573242856116845954209872497300398399942002917387402738320233605597259481489772161052765774326684800251680e-1-.598249757008078183593646179044611930539375494427105241651139682370439739707494343917015349403311150312156580025663148002577147632086624652531246455784e-1i
-.124185881295762175662498339872212912358976438470057284486208827542691919006572597383375718882867283487333772654274009348949768904397346844519874607519e0+.374344182994899651866525901598594269066859188564895474072758445527737990598568580356877355139526941400289741489356658241828284647493535173250700644917e-3i
+.603752661384220953641506133803959173283090756167014054845676851176239044766332694121387576472112283687918417335515192371014742656602413931046603077050e-1-.412911791343457412278847673067044121749718777211302366986138406370071749577811987000408156358450225039425842914456868861622725832361423206741827357332e-1i
+.356580745769024818174214461851179010820846058142906137759972266015950246640103615563549387144054263722456676408868984888309961304398146868834224954739e-2-.901624926900458776954297640992632007849885181324237598056671619925519422038156623522305211143460276498536060092258348429253449291289129865222024913037e-1i
-.424102281965143521438236455914051424180062632807544885069139802504311442660921893055416241380100106796619797687334951785295868945594723505075572084928e-1+.929271288691154382149423395422707011852038409823494291662355844260270417346244729375553459370045239787291715227361459665386596702813843269518943115107e-1i
+.633174443900346673943721090719843846891029965378774891879411288887267741184133110993225059461965215108216555083832649067957795265524245709310963877407e-1+.149773492019155550455022451574174597183225117049948740181126154043986509716376814409131893106070983741547446055464572178080733033390644364843417073935e0i
+.102873842757002204985737763050886869061419041498850353137855641635163201775602123121577419183100565035756409602817620893320740726478815745260679205896e0-.348382310226165391982607581957518105502628139413695205247069914311247644513861111056477736925270695101524200331303016850849591115083686373808023001959e-1i
-.161331486705560911346515238306720786550219507786559700636826291109627767233916493268814667742057906692495202752668706378991505607834045985370725199045e-1+.150783253048047582004560501316542564601268907472089951388783460937066194355376801388533185753234083638435146794417806563454499655418169720862902388765e-3i
-.880574418510388937216307689717800262048503969678735302680395578279577397216783322241370245809039498461910121729693820470542004481813748120896040285899e-1-.400765799920727684509705621491217290201215996686296968018681693212760012909982712494156328902554795996599289654934804676225398849350980500966054862898e-1i
-.732763782604568688642241890386245766090903848600741238347560997012416672986033063618943644001219646424026246387858457715828301759151185628770803759737e-1+.306092207732837081323911091021121593822527804846673004033237237825118033657316620135508902377872641346988244302716432980705253597195506890083396745073e-1i
+.152420115505286516028574932158075551819556474385610009618676526792001992839476722502498833108931933067929191590639577826619675773023162164035998177090e0+.986845198068730463803596095449207871320742720372495491492037351789313658560811928401345456578315281446871037864439993103146372637610774503242095372492e-1i
-.990022697747235732435191292985899949654160943417612335388330659798317446404848313438977591844006353516597241302876285583576855521259512279881465249775e-1-.200586854774065664710594926253969431717910918869335728398810292740467517570086113648095491835082759639609155903188405559619620069675677393118543534426e-1i
+.307252224599606159226401485049241543193467405043943660089605659919823884213557386824622925500043164361931109846142038222138282567406485439666135036944e-1-.113454056189926153575460722374754378541361018828882877496010037648113561139446985438951492779974854562018124411610495534707434529366835170976034135580e-1i
-.248450268146465594594228824579995944956480843914328890188690275871797837217375062785579733801084170132996803529005787198464633740503427604477608245327e-1-.375091197886734845034629855329648075946271155028692208954842995397193136586308285777555075326761420177810099856801557974630259655893667988110831327922e-1i
+.570617728992890051990712868048880886263655764827244545260392197806244343996802158122819940186822597371531433824747902311694497326521534196551326741123e-1-.141929818509278343992375062497971505775549628695397648374731011539617666954092264388793491954981154296313508614413978976008884564830540094885662625336e0i
-.236303823125384203835118719252597633074250114854334157783068714937534764997580493961794118542943633949411236222244832990074655082602719040552016552546e-1-.583824618006997193421660608661694042645661550509033854799827231282077701834536657733503323758047669198543615694694243081824982884583332899533774009370e-1i
+.164717004927207010016069387641683527736501093297570774277726160011280113560642722104088072768883310846138549781958760020998134086583005356668141187024e-1+.869323529575278102796083302187208442988405322778372430024559843140044811768055648942509386943357724120711934528106895960791216918938299420867655663924e-1i
+.875814041302348153852858927118688990774708882365664103104733662964135798572122949188085238015090207413726015065837921307113032076276898407670847797193e-1-.615615493385139892050798159699222118715504629795871751255960636357371950424026748924227440079021384248532111374219734246090483221402616899866237646482e-1i
-.485173595421549903661533151485035099789534472443063144328513864808942749424978214172793938657497931733703817153549204799438885445625252837694096798168e-1-.740253760063698912692037380728311417668380599510199659915036814180822133841401445514849360290636803657950443547980645151281222214780797512048892156520e-1i
-.778673649780764102859215313894045307471484208773081700413455844651290047025185895444271286250209660189638416220135845841215400636738511884498769415827e-1+.129964461888216129294955167468406266024602841580343542027485994324767742296893307762282265883890356191560127446654222990820817626228804271082195471217e0i
+.112723118955317586512977732403300287635062122668879828241603753564972736100323969084944999410711070435028234443238413102306480721236389693072121494306e-3-.411880365816799662148486712894464361690367213632533657647445633529849363541590397459794630998034411487356503996867421290131863348008074966700627293377e-4i
+.185934583423934846343494152824584659611230977421910554969769186786526080161561620242788828708356283812869904965261503696655216823006137515162782523916e-1+.116695380525768741704165271598904010116687797882175886310001342224244042346347140685999783436141401662972265661124430153769463008842441475834355922263e0i
-.220397528099221498531363316975096339618580613667966882302389067970112503479425320365987222291263906188758666561906341837902231113658501407516987786024e-1+.132491832915309355918093497738329916814464439827292402465563953538993663622469734344411616176689475885620076953760116142894760613900673510218978290529e0i
-.147341784009919225278465911616546451864657656978704682180538777138852509154054263396080203573323190821219693622819378226656058863264016953624347170363e0-.335671666968203816404909180352789032836386259952197873816108122910675109157501380537656570207584278761857929554729055113930502327180406477793515762504e-1i
-.181364685432903003634197339352151903415060481907123352398491407299345127861969812465755999355101661410196471242520849388192194741379192194760402284487e-1+.545797289130268085736689745953894073224751382701711923265054511291512477548824537359613571600750205039553869342438537511493787593469794541851341780440e-1i
+.585069479466784141474803108670749980625835958614703591208182339890491823746760661197192367719613998933350305864886047100115858817583371620477371021552e-1+.425196782427369994571956449478581108947642488287990705218625581639902018989143120519223513301115011390999209196048071118048016596242338948876468421452e-1i
-.104081384651338186254641806560588415997743037264203344301263135279693956794394343288690722051771148503373886601255050078436839723119223252840212872859e-1-.648720546161645417468816977076150127789317525983713490952982313467611491989101286433455239751895343965796786284671646519914758578979564737099528887615e-1i
-.414778033700126188812109908831786050455542327633609871858351645536645297544534170320550337582905678993427484063636677505170159978546239014065380630909e-2-.378901136321991726726854087267251397565225186908678081517595158140841306154452143015134751485203436714359249532150746605498417766634909486947949939046e-1i
-.342841816828794132086010192126027445881722900413936071751232658423770622654417331284330878141291979930413623721833626022425664886957781392237572308709e-1+.673076117241928205159880404832169669235682643607949343499889248638353894201954132189909959945217995276652678427792478081266532891070931727265106898608e-1i


==> solutions/sicfiducial.86.e.150.txt <==
-.531371593013855392770723194303015916299325228260355646937539127716099532071922708177509956664394315180105461355115359554078539654044455316018518807832e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.233540047381145283098244866353031891283227115595040798607786786049689716170452751207200589602505555912592553972072155631333032856787290772840687683199e0+.423542201945235716866657240809574678715272421849404399103418101845206033444922706193727117925351013257815883325935718385334556227470960797082085980898e-1i
-.862419299671920842064975418967391300981529672330259133597824230477923954274415987517258923597089086469966753868317042950218626342325912726198020800289e-1-.690441506768538365329404606513860678169013568844412453139838251420846903941306400778047683329012821823939535979274348017157098879309158020469930114787e-1i
+.107771167743570129222822875743061345028714598202475457698080944574072379954718357122738024257319674439551399282745713499521635231385612567809974256542e0-.110285823279625325934278913203547070454935622155444394932102588254390347170587995426766166250728955845543628190117616388535995310335993733995729041357e0i
-.600702262581036278280117363513241811667088545498999721933723971378372949389148596078952137631860225575458684091076581550129497902854647264651213643049e-1+.106468582990412586262615810785245936562342565578781840355082859841194389828323379336288090055867420802503145172378188052840963335137977131158020337397e0i
+.506703241021772983095054950985055566844629514015387188796618694998753951614807978865086897565117747620792116090230761028657455887752495638711103636191e-1-.132909566562694756031135820458901358847871261837381413615876912126930629782014076428414399016039929077308352596727664026430800663392730377946171159780e0i
+.106891345548796380818755060292060183616306203362485781599216794288201903146320729236672629650099063350030348829860167984097088486664977460367136039870e0+.785349524487282472333559622675495015869868712651175509116597120707591917753493298525829263328721546735547451269640317151438531908645643249780147942727e-1i
+.258223301118133516797239467734174909974359734636413093586703388103604386435609808587607254690786275663565585850789698407088403053504529066746370038866e-1-.545126290574339185481936203544782221662442353066732201987569280104089376147032367447632601501294508963984085633384202707298519832722693184640068318747e-1i
-.122149126299293236258094795858692054959693876735213381684457616613376721412841619630055307073203734866993993500029911446820794023723940721064935581841e0+.850919788621984668331965288772395864739557793283630547332822410761222223227453318865837453761781203030209594865506741297696875690886227709664758447088e-1i
+.322646782117305457067819316293758681166654242594278748192420150769436583841244962954090370792074503965611948444036592044736568728935095285549433225313e-1-.185162278553344827217069867536317047461368665038000329794452504937242049403978472751198575930184490731173203695916064280142970717684946838205925236091e-1i
+.339000220553971302735784004180137378899376285296971179063599443096621213582784150474575204865072358934346205931942280032964326824356032949577635416217e-1-.144066088659950697332374684509783063380440137773132034880194646109307521124477298360349741649102184034484319325798923433118864701352983437016042081383e-1i
-.315545017833889077439443414312651048246276812716944476720957055745918304485173922105933638654756759138958217767420201188139008722917067058472611225270e-1+.781569585889504512167620893479794543176860272637256209780069159451442596803032280814352833509570456320275622607655034862009381767025651715079029118238e-1i
-.777022558239672102548043695431486545003984814934570677619700621824357024784203168691417672436623064769574786743621306372492475088254237825814057646286e-1-.845527610132660757740413190614623858104995116007432222248240314641129097934214756197436514380247680627990706972639229279071866052913897463565939028436e-1i
+.653297389519947318796473044293749207049779392428331490361216385733615424319131448789485303403015369667920307701457830654348223705689706100862783425676e-1+.361250258571194469611853869173239088645391622895132321223488175372716791820566573385647853713246842996959477986587404228813135341368971673009595060249e-1i
-.263021946284147066970275092928047347340495607215691176123798651715402837128917148724929933123428173463749630096443822418954091330761317641947686735653e-2+.159086240395555859260335159086736309707370391792856668690877225424129848261188753828497617222960983210244355360341858330882832329418673093137966766360e0i
+.324287210266857905120317421813780201428330308043272183645285366305898244485329475339155952711742149201439896368144250529302494332879843928053421493567e-2+.398677830933467651889235858502759918280504551941778224627761647900023070392326449810591862790982986429618955263188783119499438170666443597686658844280e-1i
+.155207683131412568460944033924303208381845311886446679081099049873808586981920199070199957723079534454371157706528844294107822057415412258654648883462e0+.268341296795401343019044130911545993503757515753310551642500641745202655035053147992524120887760437617632915878550476533709264517331190847263785111916e-1i
-.647330947728138158551833122010114878293994271703801339083264725679015592378526551679036861617757848768255433509913883745633643435958372737677569048067e-1-.804747199354254231354769469725398321252433227481114592641797469283096145586320463211650412595137639707804141037520234286096738518425965467108418692650e-2i
-.474902533920384947081848594390386486058189984998830873717116566329071063485192072377251320717384299124777445522903212074672848349083562210423836609766e-1-.738683395741284829541693755960264273013836412799462855813612772526119875973114387735898109695953929537864082268545329302775725217079121967893360574571e-3i
+.481761229937303319963187050678710192693744099582914875987233120122301627315033182263049989774340707461041021349486461535996188140664275328289654728823e-1-.172789660656762740228745586517069146311978460765032466321322877163610210919833145844917328949034123399828948538735244653020880530005759438366455192106e0i
+.351151097268396998649018996978354044716616115809724183493355065229610080110894385799633108726047881441725306328502540077342009069260299963940189705188e-1+.480721910691463160495531239826376445329760193335251248543567296443869234490085080685377324188025273164952353976678150880688702998671272360142052608683e-1i
+.101350569609577704062345382025445992357969221465062497972072968642803875916004689740533301270314529453483419185347345879315618158590186084906504530405e0+.653752530410846687379628395522413617268632334102810507165310391233454888660158643292559566874069498402366759071681637971981749132364431713984702559564e-1i
+.763893429164157426868393479023101335202205892898030937011883043639607093268191313001743713084810307987134742768136548842398750141930376213847532382991e-1+.724321788925813451754886437777221611910477468753612134909845488340497400331476240050894689779921772212945234097465343198204247245583433173952089238999e-2i
+.487229475440873392621326661898419690504837069714177975948329333968042046899317220068391237805222771594499469830370526857206120266284365367705875384013e-1+.557589614565411046571883095920186387350930501049224092684718585920519569410620996525976907723672810384770489304766088022968431668526069042074620296943e-1i
-.146133137976997124610400585074498699803716624409668363788167904709863613511230230330372227130508645532403490437491316143571810163429167139855473974878e0-.153561671469433284686129035403109389533937111682557469968712783314487383965471725568790660100305885422620931534725761741744567737199677755798129890085e-1i
+.261316379068647978129129481322998356584614833094997750112678672500468964311268743762999425638171515536543971287304759200200952351043819865238325484641e-1+.487507019947106651469468367211169777491904342842432135927220269843406480809474610572172201251085091712204199128742665682861706908133637891719552054736e-2i
+.968269749939351800755252093667928762683566545297232028300564067501344867256629127851817754317725839233631984850410522668543024398530883352919742691511e-1+.879243246671902560829179981530569972989714394616840743248054960647869569532879003164528343583452919753941077981391840894042778961539487396700166791606e-1i
+.315928055379860580971752283513900611142941379634729996208618200160593551245001367552441906961322019384004522101371290053058967018506358121934773808770e-1+.624772802572240496283571005931139284759345843191593617961867777481592685920015107524999572227683830315683487706096055244860383671579520445129804559402e-1i
-.180394283343536399486501813746016354474827794058258464006015585077386540119924421343710508988650903153453387436366055363509298766258621515716412311543e-1-.337252903948739867335694106329223321133493308408206557152279732828831152809794334148468064408228127777198764842798617697387727946862337011967680127187e-2i
+.710215956449002284679975399600246382034738376075605155008132196574549377688622127954420464102505488235983301767360422245004854638140106325788243107965e-1+.284423541855163635779445564948407947809441592535762937960084436292082008460066381307908480271134039297150274067877835807676243231671140450867117973436e-1i
-.430597560777794260323216591826277769797544203496548194329858581666102130825967623690004663170908227188061082509392079859202964912024999279610369180542e-1+.152215289447601950827964036053960389378106838733105966119338189010101520293346334026306847247249580356148078559682307876790030398694725164804829852025e-1i
+.817359467709228895353281267806799155333448546863501928220477133361575519776387257039022605414900410536673729605422062906556157946277557181107463639174e-1+.689265155120358430584429622582449094548608461250884857719320375949133411472344302680272504260975962061500184145704082032700704576512369615072966814214e-2i
-.570034575835329484148488965696043101000360626189704179110806262666350990223874976370340848069110496477524276463910064573005683870742162110657745763794e-1-.849412413319319454745853902592996149779249564207358283235978285598046198604830320542103515602032323944581366216652226714181557848498033715699370905176e-2i
-.329144743988139893186397258786008289626520815198662717068114327653992630742444680878355246689243066191028622548180492971116189007708132259155131364153e-1+.729610972627956237843828847613639715399829167812492616176704075859314634034825671997358873322457895226392313108234898323610846589905617260384872898809e-1i
+.993403103150325677902408953735122363443741546534507477344129660622724271101839141563058423109152448449042267207208145102681030144652042154461090766159e-2-.637527192228491193789288291152060377214434816660694090760172826566676339320242744624840125773591895545322621679242168072486002280988078356579072235359e-2i
+.656242771595457830999415671494556562574151212805304423382917290206608705621132938645376511390766320043811687244076772750706867709779653025936749767840e-1-.147911891798942083818788035930011548757869950749822283633386184320118976921035905563978688268514724497378918089176905174051083287785338473190901562738e0i
+.546489325531427948308825711082627001884738822409637116289174375249273220297769437766200786222815460353404825826919301583406893425345025962699420521683e-1-.919277764256420121682148268337612105882984565286702625096813041733947170187599121725752759983371691234512145784072691243327019003465320673299384326741e-1i
-.277558210939492318777153111647929721172912464557094200443884348154289259490840573781477511252781250373238210649610313958563703776595779158142681247543e-1-.952157450241404584430508639070062054088095548984137238552957746543360053406086213762901489431420009455952559062307770960622979787291209875142534971396e-3i
+.155630240163358490384122153350033410625790587471909661052828546956582833938848919629214787248934104969468379134945582971072274594432452142978583053252e0+.553536304424742213123514522893762711350198144763799748394218475799888341401885623004601191628633764525687924362752817698133792227491191582368150408439e-1i
+.119962460590413575903874977796980955587646564934013993565383929868986653569638565593843055444979930572207719713691376104552037392968409506627151232282e0-.568063120795892132263128247319879908520433590709379441946640949438857976849965902094047161846291993680782889657764128535761406127025435221571447284994e-2i
-.250155166446500643221793915337749480410132797966312506357267185655656840738771453778453299406417224786152980531633376503320492549921047541346463966173e-1-.458920527227342328993805412767577113593098162081050058738275950856572380607072474373377192000760060215809710744903818806476593777630980256727373514890e-2i
+.283541983376985479033084741084114852553955405755092787504834180328580339681284239164893101510394124415972053996234717558384246230875783472643794895033e-1-.121121168329412046700320508401201781769702563999742871445071982244690893211105604413409834547582482040758263970060507418801737269464682661904744903640e-1i
+.103925733610638484049437432774022704423282334321764452866720395011222638892991590953163092142621573065435169535615090524995230636611004967260058852529e0+.318482865612914516868350960090981138855563347995651860992127486469022934174326240207160986969465753980115473327879560348819486549288670385383202422020e-1i
+.656500629523116997370665145611099307404370376745284193256000535532409095150978587285116474428666036969208274280660424469044018777985292210717636650326e-1+.879367054163289234790230758328268521863070955139170400902569918223736147611839085998704744771806530698849765284776317146825047568604287557407008290141e-1i
+.254903941696245212716717935372627329256447678555709299553032565415692507409279034371398889100104440762721465123408798837266733136209852186694422411665e-1+.756861631670447739249856997805691149906578061744707553742361403603312999710599351281690458006922389595951278760318701387550462520542110574587746525819e-1i
+.112663225546014841961388596268444990709463559397006143404320719193100571996292188148901171240180570991659618521140351289655939889525408620920541464493e0+.486137011911020084894540244002661522825334551813088288925443121653996024436895010128863655406604155147074586080208677681876793155748007666935800572602e-1i
-.958673108021762568138033193217214725925978712274578244832836146943623193145827934474095831411472576434226102083759261991176017972003980627944538319431e-2-.738310401017935358394177845636241965347583182797193085668968711413679732875506173045292046437264493356948374026798176220106596701190635903817921123368e-2i
-.991160707131448107678209418376248071542770873361423606998991712183630777375330497785050090120236430146520291978635476530690133865880959569397817700309e-2+.111668072156760166537371628511935578031805564898919665530325249628544726797973053240280550440493525647658922258019170738864430801711769281556138410806e-1i
+.120007206581328687882603405910672006445181791128019355813522665336309091965619443070380258612284373922091888741338829245003043725091555003364006674847e0+.279034748295565910308837619667526397930874682465629155150942478908402347125068223385510098985640304873848286207295777485757145732127791599273548216127e-1i
+.238921341955804138187731009115574604869400391793270088579205524851675921376784488462934498044869355601349224358433684780094144594005265616422378753108e-1-.134878024943656929432566307228406237259281724008991754285792290224531300451931601578108508573279945054525697786710287771282914855488170291807321258315e0i
+.137366459520825712056592295350926257092394675882822232353537965659822771933039400815571522304780825521702212455664325181649971295393033384513100554235e-1-.717077387555433905965939662252781311136108695299452029793438134824202486052708819086921177939725393527949379616256755495588334228081073847189610221942e-1i
+.826770026078142698592231679919307676621058748137261676881612847399663339711416163726756199819597894445107957736995355173335277264580310220677790452272e-1-.316738687194472623735574636585317000352621099025065647626666935559440025979775166318394035649819760275979694635936378262513467310616969050257698991535e-1i
+.140030060946483947670259648852504276317255698475841089849303474711312989783437997754757961402478120526170177805684601581726703145802641571819920018732e0+.867576428586714639479963902962969223242206477936546766031273821125095609313911873358956170911826178017345531068914326366301839187924896056244665140995e-1i
+.127031450142581859330321155241651036861557330202982465949742393333687904300686269222078745134314043494215539352539410029485354226237461246217566980807e-1+.141230778000684821520290928179893145599440040493582662489122576147217528198557956201245253260572707020542941749191074534621208437377162093251460467921e-1i
-.484979678484258480574422736395949239511381641202154970276146289678504695080170407078574054575026562665487394507742846898975757306098463860116710715751e-1-.779778184036087820654180833608572846834985210036984650903590188342880289186189137358858286359702101393645989073374392967564351969808202176334702917888e-1i
-.134884703778359440570213109552249546490739600759667827237760005748379268151630478207907607234996751081556646650930785330827106228749896341847397110614e0-.885188485672996214202384250138274221959895967779586252311648319701055384022837997569316618310277784223181777058279683267799325747719370203414428939641e-1i
-.123833877916299826754984156411903123870457494477838242209305888434412096851220210410437422828762042495693233531053675326640372069253671106718778569187e-1+.173606181794992705271096550763541548021024429046407542821550967172481447329961249322362097355429642679516342572805427081457865004425231358668651200097e-1i
-.185581261725284666817046149398347720095695915458523911294128406254457819828466046014706592067789752858146057819722488531974313755820142974604129650616e-1+.377509616529192063379866059277135298503985679356412799210941272530175525736646351773685082084143839413678931921164151736653295783651672443739411055303e-1i
+.741940547502802424905388350599886497927404626380712901698611752045442943045156449828065217256412574947139366959930125661273529570153619250548454440164e-1-.402901803979731283167164182033314204475822100490886314934047819080224310830847131813115240801998507214172043144667782128626363233844879842779601572712e-1i
+.910163558898899769614409651741046520318912739203228551192462106748311507310639482384689198895030153319832111776628538412338734068199246309325736468268e-1+.174843680796716447254609077519264934200835024944490766036831786103773435341928646570755509772518152990214864480270441589730647813813669452146318472931e0i
-.684053850829227707958293908414574083482583321534055754150729423224060749066546496925299757573851167525838594926888495135728820397352530236596780639278e-1-.224554316123830330337634555773760218701853549792189019374580014829789201843681814012880241628733729934658332708588035733774374947413933527479590559723e0i
+.803276774728115255653392018139463559856703462630353787357696076199277602448904614480660681647730177670573164992426017133405725888240364336179228943618e-1-.142961690291419725834182622792947797960397734631794851985873114868259502968286460796901738930844382849796160537182889584359938210125014824380403259212e0i
+.599330776685782068922894141656134775297919261286560041484435580234546573365683560293710746199223766451093707009396227108242028689464831649677064499136e-2+.260507486483387772255556698391776160495515254020247641332890878872996422263510828894794815656025811083499373713551194412153136248626974131462524180154e-1i
-.135467474250913056067524307536743395296436169731937020255326657241515995277279324859169649578244922007864843833000484825486758741573970497671285083302e0-.563331922289345625152153328321553364648730579398321698930293630077065684331219727746384907864363183461583881212492742809541373375972408265846511244743e-2i
-.982836250379902680461664800598723061736723254374392836846725133529379267541303734845540273253306526311654035230838190187540133107237512590289572631133e-1-.787501378938522326973918879753544840499505481978404127902981587517043993923269231882484588814649240415080547403392647335134332841872418431983532278096e-1i
-.264693454353994421538391091552811431947106599804989525158743314080160647701153403582376137627587089610486125806094150864911174996717964732000338006422e-1-.411876327742433618164630113949662590191336471861879046345013156384213084667628478250074185007377193932334376350470273739127456407663167931613146450886e-1i
+.215746314218368143594741318685045633049698637315167880631760524711140233342323539920399040844029490774708805807451050237528608658651834305543824616819e-1-.363892272435841120179940316563395337745512022767849226056124189614243891785387564540042115906761583652794837510347279875542245273779991729619167499686e-1i
-.104202873107694689054572048530892081570483656326189784178014680810720104922369818253218054273422838263659102077241363006680600054917088571897123062149e0-.367596908455868294682581498206057943859020876716889077727159350153198789482723609043342725707218936887660111202380314163912687718193224437382795799746e-1i
-.982679172394771304855998725422967393086270429075326703398865453779906079635713080013839629036292054376359067958811698068851079277022802016806472720968e-1-.737620095417875810000863525363587793961621609880021874768137387252806156311751821968847388358037975588347785349698247811171736328915444562033812570832e-1i
-.120742825142715900627325171247979120713659348295309381096860660564830283037079507820707804601061733948398780999720420705979987828275920944588133287003e0-.115549988609705504187012481821354051393390998866095528175590020427175487139206660396217094869887589138856880154265840191318629620644492340143644007657e0i
-.834753137194227894101352468467704199119578675859044533724669375283233363750476633018111828015156786589154287728400924603630910137210700398616826136259e-2+.854541703209079509196823793740233834542799044875987404239263943684534346888521048758889654296603655592168685770703751012211211376517493873421874394412e-1i
+.736525784057702759439923806370099798154149941829437033568455488060429407159429594957232136199040159224417753730112285476104670012177100531780791983259e-2-.751440200476166615795768366363824618595847015182856707835779645836104120914068670895886155324263309062625303971216019883537707517387788633578313572605e-1i
-.709499634200965742206128576156357725187702957697868271080381835362345551800504604652242919292147602416382112960704940507087604368025919878494972024758e-1+.322612895569773239655959976224491331000810003071804922179306623648441021374154013443084065048127607216954261462321194838805130962848209617003414880983e-1i
-.369993273130722025972400157925761148260222000190202372017393230264957700886147020017269285433131074571982580069529165292414945138412792501953328174905e-1+.761858384354921753920918790222853803280009535784754410291353604149194740333307614407470269837541527347741653068064333370512823829101309004703547212023e-1i
-.103692868543866885830424666877941692739922613045924017667645323520839254697093500608259160004836624581776820568353457222545721290375345032685208677358e0+.372640496956734930649329712365808296686577866138816472856378591549513638546669113797267015997308403065842089189208880043247026129843509825515768681979e-1i
+.111915633625201905762318621257959531671478873695531789415290320786582641432383110659523513427394560825746045306422888337286965219284619101615244130206e0+.111200241953426682290601634715775502392260916615466802902418490326992445212982484858451653912554984655801625748327152858950095307011522421777947787782e0i
-.389101895521627274835469938574349218443588998686716479358306035200313549026120559954738605611589532293942400964214666740124920359572152415166351243948e-1-.311857592901748717539584627683545155039208304203219988686759787738201841924190105493966042953077934286665728198655406977280131470678134784222032128524e-1i
+.365710303782640724285904665354152225383309195857907097535356833029540228373130166326020382505920777452793788638257392116452246855035597855669649537270e-1+.777388880096911098425355821888677391736217686552497362509282638775858839256441108319436546771061134856802472747547410841125751770435882387595737933052e-1i
-.189728937480666181367681306888979050841513587863919059797502235978048498290602648902738467800679496232055764618452657354657944839109354842780018407440e-1+.102332297243576608057372775080822799244478562580081066697911151478073240284028613092148586429306925262384302959678345835723369955164344771530045492357e0i
+.192212769698559012881806466523641020552977682152878453232734655670896114049112041620737279726185480014569881252439116593463497846117562241457312268147e-1+.382152532176144482898148002976345487859616740145691346524258680646353387482773710698685329613504088052312473032378369693671604550237062427244551927765e-1i
+.416999595750362123081406668506290254167721279019873762458538365095597639825243063473995581003843093565231097496653650476090333514819789899588068931745e-1+.634807448457880649125653660463782587186724174589480936093210562287924471650183173926991315831509702858824625432496761738374260535511786316697583548179e-1i
+.112698467034498803736823021164915765458570176160148260054069170693487343942744415651313232899074905743953324180478580570633565509719020276602248632752e0-.121770168198871132021321332316278616534998656447754627159819048710423926878581305982939021807522557253559385193905422200002342979936192984785682464659e0i
-.726743536281969807340825641904106314417330021918899007367763680470341542917111752183919186844542798425608977254320171782063951319386419339250092841560e-2+.197110640662290855355173495209135363584832913162579893204609501386892681672926198816481038542878701434026503981285372388676892486655103929018346613733e-1i
-.102095418916874670893837398876347490558353761868076999886008134106551091364388234710246910569820931688853776829381339748420109184605408801344846903243e0-.759364238768039539461891794688714062511726658811420430458497256333891330639254282355002120548349559581888738488428605442909351512643260078296699768346e-1i
-.260317189853993868796245985723335787970972359777315343622757347409882471712000992710705621344908874872990028742115437013329876068111320819920983956014e-1+.713395722596541301578585801335852953774740943709699135717781596364734416679957625290438359722421159452705758879258271882601764202586977061332556949321e-3i
-.315880117693988885723998610226977519612160288851556223008508881757139203669323691231256983536964269005785035166411221884372828054273600656268551763752e-1-.100666341808309888756845557007764434367669440430091132975456946108717935798911245282841556611184157234974705959326678735983443894720663665093383180523e0i


==> solutions/sicfiducial.86.f.150.txt <==
-.744240164000345836288809654495213137592492234206051008370087973782412843861608901724466521670673543280058948605654271554772224732736345044440186750699e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.691849645668020945490465276988727928344885878607448827762718494760895626225133365918388294489479484269217432717639095529520364634340755222474612811967e-1-.493606582239385306535658525033100175076502618846268766885314137483027318437346515278861948856356257386909457899268021033436005593995565220085090995193e-1i
+.809446106655726060943118830945661049890319509652684275774677531320635340604833908076017047044382499126690849290943503451460797622510910207674132117239e-1-.895986324664366321472003795983219805273483016077678836090321693521524100724993393268353353969919579156661661632113774395324832572913192368770303851309e-2i
+.711751625358781127674702452103786090250714567049990917049873426105947942066012465744636690951469552011864551069021428979214619293312747003812704028464e-1-.332464333834750109390609451066437190523154633195996003387408298296736760736455809203135824638704840976060094856523595658360348848580315005937696843485e-1i
+.358133704163805900406100275656033155497354644796782085534500133333984311384686571137534943801005953484847824642855763534638001761038380599757068220769e-1-.720283050591812487229169906467239427081498124546196339578374805236066693472471161157344655078422756368241763057704896279291691624892398597096778016118e-1i
+.443367321663562332138465781222044936178023266148406600724548149275614917409814007769815418829760792614693194996926850159441210163437484730879536402823e-1+.191348156790362644129612180704942867124862783883874237112063518292933670598180578516940503411436599100633463254880729620096846581631308059162987512351e-2i
-.761919051702282864649906260144347822626343739295756260230619693422369584396344223416389327326339517986473069364810202470422724443733894522974007423046e-3-.413472281744206070264594024685580642357166209423181184695759145718100964862883161349219966109188687997687931869114620501425733844440930270733191105289e-1i
-.130377514849430689265987686729327627629310270734272124755540906582433518663669827650741563668830751199570586708967525820759278074783686468193939343882e0+.756853576633861337754243776311386295567543529639777343346981107244184843067281527412632005619282978436943889122034651937314943670027246111259558358722e-1i
+.210772290970952405403821965753966944149936841538715828999231984623631582499752512134989518362579298215091680629671671994343542010048924789562570099753e-1-.692594183535797148220279127706982213315110964935960784133188601164318339980653171984185293465065086316656503659855349283694990473231381442804070016716e-2i
-.312229992263307010916375889939332261642659811959719869812083876648592703649080463986066657262294521314308311042241639046411710194947000891858964406349e-1+.510292275652620488662524981455351419957997609809278157172061212596050218612265344431947866733664676578592657966166402433091639566157127655330099961578e-2i
+.774821387114032881855364390433977085141009225585679895305836301542437151075256128171620145725716208743548334019695658904033994175498488600301438857374e-1+.119821408121274255942746973149282408122209765108345417771451042607947439238118592702772375457538368314417573883949809896737101123237316313485966693141e0i
+.217704684933241606721990129433891891561447929233134051555958745940391893272416946106099409071378249803000461139335305117862391595992489410800730313849e0+.643564782644819060609232561970026960502029415776611020423572813236794393911325687725543956122715272959499542166457268655584400828461292120567344240358e-1i
-.352237497725318286483603473384883909752643557087951114379609585238760543521224256938592873880444623707762300733325430042095236870517503713792494821894e-1-.126731699633920575636897637049129461183568604006915243344281841239322531953707625415965703913458874330989198841259904125587410755810255315622419713459e0i
+.512544693153956691915995691215965789070739901717053709606337548429185504842316985278788721099608285954693629336703150823572293583616421828322274349698e-1-.122803471609053640747813105369408910809959358246511184091451261275081774372835022300710313840364416499086980506737332935642331412987188408883041345503e0i
-.179241506972373960151382090349463073275330299506188584437914758156132168261076060169427106428502868397451096553679613785464328406358872733092795153938e0+.126589731456165810163339156877885547954994855076705783950260875148458043682949714461965292751345560292285989800821365373498524874502640917295416613684e0i
+.509658459734395962291134573366348624829073595625574919180854503716734205271967994236990380482390267815152724137282300998010618759195792196678199084807e-1+.155954223272359967957043461340391715952623527747480032366612781905474066091331869006572560370150380471132645575659691479109728236808401458412911102599e0i
+.457777584438864420182950463479422344973278083400288174845557745027362687858750064787077121380940048729831205257459885464487604498313162540419973658876e-1+.588929323724543419277119146737288807613466564963232116780165998871319220743776202897516458364032478801161893168911883247271277916172095684449053756275e-1i
+.808153605475372437721882636667557701246084386757023258619832324219279396267043071615319587233843034778525363396641752183800878220772825091212954050662e-1+.248315915468123544773554953322828753019602040516060208069295403664381577980067388570354234430367182011348867060040676462126759295978930823684207174919e-1i
+.397583979577486184673567282614946805764919897966443168123762664248737362486155487087895155285851349563853780178165518948104125979282371979948064551098e-1-.693587313424102573693537800122523772952661613495858236202376003369373887713284379791224790187756032809917704760081872056659848548620179898125528462888e-1i
-.441927181522505212750307616655322382581316106874290060415346263639132009080188742475347054108790252943820112964234730028151648271625881174196632008788e-1+.412809748398276050211749647057391138604654465649419130895747974332217236632107268718546111496644827137898408143423772875478544783248416573331303869031e-1i
-.172071525815741307680262319047365156650728194085731214998777112696670208524281760196785395858205547151012435208880132287251699438597821939745128275613e0-.154912038501416688316525341458717681995646237587464467202743791557743634923738171377421338242628939281075933238199408171592676520857468854403002702375e0i
-.304537037031467239953883108675550553453703080755269125600596975540686940469453885850061388147312120425428520040118532537048683187662607772346298177322e-2+.151994831568601232789315042659592126155730737746291793651559101571672006249165806013499334841879850165426416497373327043826201053704413444123354839356e-2i
+.966827057338374407855947807567965605279544206389470810058902770880978986059615329147644833503488598703674296743417892799095059567371167097980324200597e-1+.737209720039803585863893022054073985374232453072456903706434417742811055524609746192372003320450841919427411741263650538408042276621932717483100717500e-1i
+.100271120701673590152141876434687831038064143211573315803524374422235618727927058151425193520869837651239210817141809753193212125380556763855846640653e-1-.288379078672187320431430222525632712324340958713521122845724712375876506274067465189801012766846896524747265609572018467175020877778261088190293973538e-1i
+.900597772335777540230096159472845665326372362152772274126690972332220345934039052104793301294834035072576097167465754268349459373564948998271348768883e-1+.126874790827506127983689474660247416980540151617202340786278363700114897020917660960294683012265510950927755812642913779825384121866731472838677642832e0i
+.835184178963556230583827492957486743807603607033380513679068266130751926012590130970713890372022144069903425585591619403039497101621177672702840711745e-1+.355345386425564372560839626724940872636674222141715986197786804824685983412962822860715187789729819989893806885002887746529002537189228755408044055443e-1i
+.262002518105098796301091942138066745307005846789843404418944935439235452580179522078024536959926445469544456500089741118891378071266757033396715954829e-1+.630721061816378728992654150935974621265184472320234625623579794199952229399697426312799732990585609660106439194797373379677983720263780629540207559316e-1i
+.435358789439114525259740848504022157824324187423156039445137139065535944358101064416730361855693727470459131672500145757252411790407903892066772099131e-1-.521907547545323505190590365334235841616559259161854955291943710747573777903352093758401929096177809127071912663935532122293829383689336007732095123371e-1i
-.451438874915296089042254556439885919526074511214524364072427613597790229792771210937238475622475438216925694517068697535878742070809679983637548799487e-1-.209564805021911457582551271938591472440777076380207931629094671893130190197844153786209208571005123223108170094019397940703933992947155459832364445658e-1i
+.119783868595276236717889873743193547116343780044133534034790543022393146033274766515074979667139859390300446768863372983191291613380487090914318456453e0+.986892215583905066370906607326994458705712919504534756538720309874174518609318350425200724303134339995469910178161132118202062457857741880694119181912e-3i
-.152347351852839855776699073913662255424651507171082064291394811273053317234917962399197839393039375659196026493516345935882173121189924075674953895329e0+.188250113161144763756949295943850224872601256186469838626609155570486711749997818249841495890255660417001476061682568353363553123925538285981143675423e-1i
-.784241932031275269310579539196722400665430095526466572237282907602581752002710548920311105684976366027098247488255998013397005500462670708386766459652e-1-.832411600930042041968959400665889009735542914980736242161606233716226235760931456421648223752854345696918311235312991880665735990889745267748116784938e-1i
-.552287061979770746770639484409644055274979460644401528235425243034279756079779105563398241687409743216258408146752362011308060150746730800759809935066e-1+.973848174376950748043797195347196240496433802080303904993014723434036602848427280500372518957592227426560194943738890314367123198083027480771863630879e-1i
+.192025921013747709966518795854641444945959795013985929378865624178718109068499929473517809373224974506098989365289691630609448432971193674108117779010e-1+.336254158279426374757928345622067555252049581286702961416908837383100934676217609993903851455020131216855640983236209506907496981008561305432556326276e-1i
+.351498274242199801499941546653664367154015482199574670996292205802392663902994716708980113974941746578319583090071473144472212112284104896541727257830e-1-.105566245864074840628013366767895257340677207368642549610414189189661284603658366265764241755656587934643037803731366783239308280891993957075505686980e0i
-.604797134464506124460988475979528887190147688925547836016134896702122135661225723829646354118285781828010977012058633112882108383648597976427050987839e-1+.416071626696287290169691673775917597054114561319887810657612873732303011065421381141123699535125478547917996167109127910684969838730082904555006117910e-1i
-.822606681822170437719415217906835843121054438232904536377836599408296807223424569654115311285375065613111469595918851913753766264996005468152860724953e-1+.712949552971830879496631649058527525085513771097028381682267135296416492920458864238554742805813251916383317891281698211510161668730933309869393326197e-1i
-.126929319171697066744418947149037249393935336073712868216792131260922973355438834570014325137419775687257432866626243201808647180340858150925192972242e0+.272592045419803687355159798087835124107730581435035611685413457214811141680488599618938961223117222846910971120820479574049350205887515027701487273112e-1i
-.147421225375595965992164892867041652909698893791044615633648436699072071737438503368324723679983124378885133796255954130933839323902369225903290259498e0-.858110502809228636473877366089368494050775784808193229939456409453735760951698826355717510422036131536533885563836957557319004467926042552274602005432e-1i
+.448325782409509691375553414287698784835508429391733273950594823280925229752606996085506139711489380259864402088579097401494797707513131130833742871756e-1-.502481107635294838827412316737257236754146633964966341615463907906836688441867279606784358714217504789201613488302679124519172722304827985495259953752e-1i
-.168124104748192406650679885680831343902504016552159925526851683744572514016434533021043863369222719098087866385051611757781873098977017318128714975507e-1+.575385615667312499742802957649762597198431125236335837034616084170790276193883197090741076274123411821387063575740136451128233212826574383412779791564e-3i
-.516888226222537425987252234259660356750910910435539265234071638526630202207559848241858049458027103629050852654913891907139403074761831944254645591259e-1+.652246017545656699585004126281224559285103936655532192274356403340819190771862080826461192793721074857002229562551732894186211405447459441283059493206e-1i
+.103570508209813140809032408813152565535902925601659667500948976513133415310553944873941459126498232711655048483007147832913284094381579775879194101859e0+.210555505929844651924878679883068623448904857565086248064429571942625038117888026818485775304100673421914600983236883760480123831505451635798527694991e-1i
-.873986110275524070026197836904273245854326792539654997263172918292115828455778534595946608062085202537332045495585668957932537058542462767186344330363e-1+.217418428682110141772757156074714454022738427769503521272842243160060626339485841564690541751310730013528115234124066501944934141096954048961297984333e-1i
-.135954114644493956121227663945460914578492949817923235221140863199384977789536226940654866014326722994035546723574884654674387489100426262354866940153e0+.582536589544899857144559041293659216033347614591406728789383776077411476880933819009133864260525856567230876462698192167552834156130699597552644908998e-1i
+.114748584884742257496640250525145952668615949752451745787211090267500033649373907848566996526278285399201218086153022608978434078069353912641956010349e-1-.300185877531306829462095089793028930124480962746753164027886823916152762099024978141062314897309556999887743351826219234953963852416054778650506300707e-1i
+.148958966907191451069065441361849222038797333237971037274290545843484893305132986853188537594603607394208312182459581760909460689245176646634714402259e-1+.342509783682093420668884634634519459693661920583585838877419136941870737826985160299899811145657726138503504798871040353577186058248591795439408915183e-1i
+.186382932565528487178197266620955657470012227086630239032428278471024474586244763922407410294593569154899133804595959741237540343979254631826942227058e-1+.356704721071417532689684095211577918350615104582938593288977828172308504194965946854141861599203670217113225302372347469488257182191048955192265591988e-1i
-.247915179875076328976859640656854760500448837570597057561138508230167074886715837577654804447829084086584292064399336498868843795608299140710796386986e-1+.511560888184490225150067874130848243797723609312008898504013701358028397586748336592640727849109192905721418349916126859668102060717288717534046719163e-2i
-.117752077688992562251631743000950572824840520087359105700708726967722443885343011692529768365618049183064453760839408052270457037087495068159969506828e0+.115387136048208229734319664406604657043491579570779554390824862566539464866760799379143937963078207040925408140986927600596391083531862398599259873062e0i
+.207131743597601840599546158892239691790135707743654963403837656266626518877303689242109273955874975098485490794309119078839496816156936451788265951950e-1+.229239719736773824458775910578885458829343945961751280609268042264698056189285541240811668430290501246405766724052007507676205487682010371234498772362e-1i
+.240760192310517397551587172248382020206690077977810026801207761300221040365007067218976931193588368036394679634345349568351927753765456454426740359370e-1-.973368000024233336060414552853105367557298999779325412109368519008972430920965840095481951236815825054465833300618946059365472098015945214797374803593e-1i
+.536049780316321222236033985736340979984832355111750217828494112914143857607555638737807938329996879289715266478514865848593622629122451118372601283987e-1-.156350548744673341303902494088739884160146016212245754070064844683816098768022379895532474827978285780610861592007273552905369989171558243829539381363e0i
-.114328513875440356807450308521342010795338201243568663680780537683005347338570988080021546018847053546473313977489393689255331198041644341711018957260e-1+.768569319242706024869866913789507954061994637135539803815079279570037617861451417267039894239923160417426826491069224064187578107484912296872962617879e-1i
+.363516906208363091586549832331724937747845602717557483661014238384194270827487273019916716413543503810644612793083009935564767476660016896775287821322e-2-.174520368536004133492809392965928483778075396235893548881863632351817359484544225358525983136329020152508549853217505274614800450311845542771541487327e0i
+.776479646783066184490444561553758149963631210760923309856495374049733302309667546323438800953932365359236833399347921354467725213010825535037439457178e-1-.140873193560488475481464569047877735543823702120839717754130872656080921499234040825089270238486133019474535792321489151624985960821564366323932536819e-1i
-.487313304112918732889625360324098992226838222433050682073617179600614078557268024198198267414825563276665244295637015205642959048925327502414754825940e-2+.212855405193212439040140453410267656147813238725355991392783947227996748796002416085206283592683634063903367586539360482711022392372670412116875237435e-1i
-.616768869993320706777435808941471829529348694103000203664137387201978818702258384985320657408644883115034357591316653950758556337531950896112109071325e-1+.363038168196608661777581310692859803927518549836926908922321793027086732356269301187159537115140358588546213969214205379380140948666025764393696598565e-1i
+.729702415616083031058000306210273857424058478514566139013675616837283121714742298232408236615871490911142401894195107912644625874741590212097311801971e-3+.691325594238830366042199499337709807856480096348596959799110865302446215203661675070905519696697356094575252363896139690709401547069809377299242100382e-1i
+.580070668946791961520209199435749044917967171522100483216479935513645805818290409592533230258529732812133608315018210434282639528375398365786042146675e-1+.106286487833449179799766453943082998075981963027865415095311813546405123732613350055146627127896983934598058321824867179086774691501249980934139249683e-1i
+.551407996739190314624331252515840087074887298967197730280792840064490544758637295010181168544965176489732136944855135279120321568760442490495061893463e-1-.124291983320217848358592483888616590917212715046161563039928128332418446560604366849129719125047514562865438076690829041137659870052222491766297789187e0i
-.981358393694826591403429338115025854251297825903712179524969984616067330434109484141903128648889083517831604684016849056867906456672542304750245878749e-1-.119175794041857686299494168629794589262189524748800335480311699178159932446585777507213497448402544610522227599979973714037328772168584009395948169836e-1i
+.870104170171035552625805202712713521183184005045980051750687095285978198616496863703609552840230673916050841297816507490192942445794219607363839203028e-1+.196188354131821590235360426153329666177326459318805196424166750000314139996889572213509693605846721834173497094987297093521028729837203981725253459572e-2i
-.703705708776317177968068487819209277381654872682889411477597895060209578932082866881118567808113254313341502531858397915810526255941209363959664988248e-1-.700726113573019997219624079899723915347093561498804096081452470958566875694154933954056907991926356825413973507202927042893246934226090423666313724080e-1i
+.128709633109632167455996843404542354259294263538362939758868015427730871138865486145974616677520953358888083551138112840677011250508229670088088302242e0-.237944417123013630194871856694763596994454380952318832384269460384188958922922774032386985408528854618372130471340053403155390553969369274740642873988e-1i
+.813806246708989013313588015994092238933688142516379808635665467307718568369012016405221165860208595647698131873866795710075114242560232530073588332001e-1+.839557229556936608684378499141840400684366305377759003303480738770968230839713814231079552683140222257151966432382920703507658672125061854954805141820e-1i
+.285402253455452229677108756304315525758898973312217309985111838727481634913543305805245233855757624346545647693783300354212095331969620514274042650560e-1-.772301932721923858419774726155678197784652370730487462050606749510351269912228424005323127328242098610385857096915369764227015230426190678771416687776e-1i
+.403599858527405695451673655208802397180488322229810815010015743825180976673710475136319857310042682187971991200938582568986782094771912416259592872164e-1-.678639076962876694627074514427274699289573226871468094195869742281313769645106900455755929663449170205798452907000619121620175031263870854305410130470e-1i
+.655272127477163927189675352460859878444871398223762639563591658603365860490449187340329433836263322206391134647367027839699069328137585124396587806433e-1-.685264418515530679206975960953955216024304725363675681402681656135946115014455961638804157815750150441124844841024929554335272669013022867730448777286e-1i
+.103562444404677104358333779863366824785624269937472971438479557453305745920346539757171010455249984528539962844950052998485763944927996100087194229277e0+.362225898679852946497122975666151322137667276558775483618842982058451710210754261497286529478021639236844436220547824379641822707673578838880821441484e-1i
-.617761490804344314980109093092544168366112194275225686671034517538737726656295414633229993048762617808562285476614532486468743873519305758870404035284e-1+.698995600044483622183490318964805650292046131530093253617359969016809735006995251175006154946570023168929103632713858289924702263558254894994119070905e-1i
-.139763190539293346276583581072147605349021850674493787064423141694578231034462063879986455132063042460015082085190244089751272386499750546374178426916e0+.975104708414379715408432031425605486918397402612021801842453395470140672379237184210681247625203061768188462047466206194099197516965689435475995359821e-1i
+.109684016291760137059059572994396968043948083463274662852322939078678610800268441787551243843848419794790299650817306278797506090227699365899786520443e0+.410723708340227430601431006201424202534035753890529059620078370933536454440525769115081220294143043426222082473030514241010515019784915798148004480524e-1i
+.154108239005501910645472865728054724713754078156866652684688744260004442131651877602476477723893145766977584541580336716976754479141884128347557862129e-1-.105664130405701709166286547427797813803174399025921089788233145404907733259430969466165168756299134506149283586663223466044701768483489818507791337580e0i
+.471387118885104196309035221417484459301602042906685575849420475493015582505899335504733185510778121471300967658911486267171697988126004972874840396740e-1-.113697087006443638696795463156483938868869771231016979433300788207363299798904378650008493396586637391482487525413417232803657953761745053492395594075e0i
-.953343903014613702142992639869286480528354751529722544192586025667282698561782873258652613920809521757414563232746184414703459040610351083339263459024e-3-.522849851981100893352683342335091822100095430932763528446696562522108531836699644807074054895186514769200047617120136411113130472018134943526204172926e-1i
-.660929166460912974690449928217111142836133483934318495116684558022110317219349645506047853016020941457981893662348058731078804821095725296635454848816e-1+.779597540723281888850193130404327182506070363310237196854351027687487253576326909011791928381094366769689447233967132949523421658954777155276450128419e-2i
+.533180281068890291476323721169883166434440338226409913476914479386020065105176602190389036673701836903867960763972940890117731679134551486166608472178e-1+.272928114525461101130141276955466127623570650505624530340627077808020243299135383776963280762996245782990764030979101543137433841240150288919112903401e-1i
+.149873972936965993999245954840354933667274935069951934520173478638373606546402603097420863577337631546771456312896477639050580552389118704123362628497e-1-.142443929319045990924734012304639837311001617987334678980155123115251372822919824517025771160306870241555672771568889494916799705216488463097698007663e0i
+.541391714485980794756152868302498284382706047813900739012006108114827111868564685228315322988793427398679999473160879662956726651474378600480117241952e-1-.431096959781753923611967445822885173422198736897783975280203312034259163834986508683560582475879751647560719936702219930868851943810464653428603647682e-1i
+.134060360973242423592796964301537485231255145610570861308624634673778284739817719964036361473401135408921020104211257393154394014229015226340373375039e0+.168296378916648057890867346473229951333430417370501328042531471699722832668333987355010455627996927253117857841629684649741886337396733644741732282485e-1i
-.454903347472380782882788651764427536796560739339461573662679682321416106119723857517197573568157396224363469910148779379482716476884771778566070111741e-1-.405442928488270001647621506151228250451821408164040015165338443821261319397055867107110860164890862867559370266789854241215145330824309873933357748318e-1i
-.479146813085087431475673828247304279155552165125474353911256741793215269173754447089669006158287045992769071666568176247412801434955960632384035512101e-1-.493620227302155085598038968129801137862949096799658654828455122736548707961600996698062608772921357168732437200671585720331167566640926614458888864520e-1i
+.579739322207325486145710046305315904299344699363989473935097433451774636830280342229975915461251113814883831041102756189281703626116565134885858678545e-1+.295924928055150659426956538534487403304795203159808665732597406312097417588013128787743903355578094265760913815251392571080194415499159070577726319490e-1i
+.165122596710971029120367615036016715527090066554708481191433532310092996688435281700987138312737319335608229432401304133657574714720713198793283071686e-1+.415194994849122608774541495982592158420423065570656494891545193367871079255814421988908258945067702564682409169983376378865597883472318008169720615446e-1i
+.192603050560115975152455627015554304053273592425153264251406821581555116023875594780527791272518853572134912989497428750262115396533837906302255846454e0+.828166590424887623628108984671757548124194083168988822514037667176409001044819519833046586511680975643891450070421305997567317812733599768072468704534e-1i


==> solutions/sicfiducial.86.g.150.txt <==
+.412823719243380603333064340123959208195422338196654757879971053805422291197071410453612691096637716077150328905385484737072823509505912919816090650095e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.565496106614849728271158220765989105487580227829206765633600905515069730633925155985399741111746552736879290592950555322966977495200528068865000457166e-1+.232525201355274476612183283003659990277754125406861951014917522080001085991416721858055404759771661499311352994239427158215366660583912156189439320580e-1i
+.527446388140951120083401152248092282961295379977694970531701264769041778905498202809412024415983456724078438920014169972487027979732653336356753530345e-1+.104048042814857133036773958229749381963115950782563721137847023007430060501425097628640933832028584352192571735835639532531272818149282595408640374479e0i
-.840863064749839855098797513513827043202522311452992092731879348580912150552271409532990509089829280368462829888988841914933858701244274292821331827639e-1+.167022460592661819627962972667696950358480451312983527109899479463859331178659530630690685334985894399382263717035870201006669434235941067899741980210e0i
+.925094306394323637155021752903942708664609105424481618335770994322410692432741168465255517829064702539229779104872001883256003659457215492606115829240e-4-.139193200948947481175077698842942594380740532642474153022994740802775303069317030316486675918153613434184365955948723742372538771089511778353899743815e-1i
-.782442431919761677772928789207164021953992778290219129519633303096187780680709965508103973134764058081735290627507911303565363002578674180433503618188e-1+.133911914691084816470982729777910753539727944341726523705380781129145553794876865551113324441803820575110480082813515561213006813677389151059159115039e0i
-.127835153377298572031684338312872153142680342526012417682590665297113896859370150553675306536817451822227174303856105361318693085191490875248896999905e0-.382476327528612031404626944910430917366252862135620615262144695246612575582115871651494012796204789555595714414516172734979174042509232751786561847616e-1i
+.425951297498902597263764876049257577357593322516190516328671800899500168187965540380437515819000058879217227483918586664043755257543410384668054975767e-1-.127638932047982087255348805235021431267266396401979353182286508732557249109701591234978213988541664200956498601010024672104927819653446812282377658626e0i
-.342649366104980047889834270229787853830080965688174563595775399014419357001430876267981109773532659874791642442079797257508362745392643642924106002078e-1-.807959556582956249635259399675540801280024087298951058288545272942003297584639287711655734577944920999762575753656496777449910898105982039243609058307e-1i
+.214984406581226793930581414588730626634194559249599596523555190247879948830710456633008879074334254263161205280827240210850492509123495068480005217823e-2+.521616427152291321957728387677189076255838462075380951114179821001560168384205572735882774725987034413266480637158001481649863693522235597302245966494e-1i
-.655184197234596187710326053986722394609384540496797330777146482301335030700298382363810003590994231309366797276918704538326467046975726668719425191769e-1-.119341394306778817591714829750263107504642580485970039180257660240405302326955442240250032784120064781568342976284552102842011436885818700039025369991e0i
+.568390344897061074088908101298442712067309675224083877207582783912684823842200690098544031129579726805677191528490874532456163292296935235784296576501e-1-.222323954117639372163609210365027751504460326397116654888412369291534304289741266093094231437376500463491053309226195740448208356543584042195962458398e-1i
-.886435666671325015788922922808296421339425188037088594424562387692973498290783072115336916255585069471283337196051003609215272392037036023676615719886e-1-.107276430867573980668608606738130823256723707822846114058201934990813696631809865300901656418258535488402111094493483452994357733302466192185712832119e-1i
-.828547388710775912975859551312575470064028324827268382070923267271454374929421151892183458344058284498411884786119190038029811764185545343118719818078e-1-.109434797938425098786831979970703170509304925348088957680866583226879903739307146201592111850830127800057453231517089222745231198420372269065181578850e0i
-.100576756058977686710055096429693831910816150749819404076342201936838831020193445117563962545988433378281880532951701464337788366767299405747604968735e-1-.237699414988909779282641167168702186129946688420533725345248420740056188056957154294966205362137479968499385423548961516934543608796173891646861867291e-1i
+.120465074024692814882847902013265083651013568656727223018664659721928571126611880522025954727960227701923714394685098095014790561572013782384240120478e-1+.351877261075786778271304561592383162151512777866992524789118469411516692551532862638375017239419771786666123752242338823668611736435710025332749963539e-1i
+.281609422962691341600923712031417806879457263020026778793441300193712769521338004641861987769788838749901148423958480940945074911877206532081367199769e-1-.130934031385331699216069300810352200582909644479811701112890441295508271143247834180840881028139245183734621800785821203053647830934683788169106025034e-1i
-.374658580223563807392694399789573511188422634471619435291931804185485927191801428351966839624000389071158011946765578786212864755271634878728701458994e-1+.649143877998841690811052719953522724265707871569262923244418541926311774504363082246056341045843562404705147567735760962570334822477794943191824140059e-1i
+.289618854892442799421241955797877712124815924374973015028216667322826379798646984692922295723733536248248072861426007710921623090797858726438717205796e-1-.885489409243570159142636496485443427922982223051847624583855680072324044044964530774045302825955284371528313504399389471359489868732255456476581424817e-1i
-.126607467982099833346038481507922388517516946012583069189673006454036558145156178850155429221889699362739956941707190469650904952402173966914124917192e0-.976591850148803367505505673386934784429486366036318032547822121720193907483473136364204803711995054660599210625245355203286519615049861035608199840469e-1i
+.582311347611690543028116327819289484076986986906458506536718657513921363938940457942040983516602372088987368280628526625639070330048218669263487819930e-1+.145870967406626959524466498157237285645845444908106609050401574294080226530203974183974997199463561076734059791357159851661708691784044672218970214454e-1i
+.417269232970145499472781757714992867212400402700667082668858134626573628916395976519916766463979522933550362229921850535345337528564535542158941388492e-1-.531647845141717366099781841997088363313685597275206100575991223832994676055513286952572312547531479089116720025497824828809130456468523863918446383107e-1i
-.438837295855549871884247806406995663310209497364614613046488982368705264111068122723949266983446321913329937256167507818361221799892890850767658322804e-1-.310005376332218341585915636536013200870448672895550823602912477978131955479899682484876509769799827290513906651339785546746442798010926053688135757315e-1i
+.397680872569775687315951342901439072214317905538308220271370293196775970854545788756185783966087592669123198079147348854499247766055711423241127735379e-1-.423829624386387743390302747951938189960374093501799667957670293189561166032960147227141648898594802295757319146654731224534239191937074793260958871196e-1i
+.957144289177006318168439991890744770298840584559723460875926060028740797374127346012162146178981333347492479307769760010882602761858483171045215134320e-1-.156373055889154686463140191392695493482283181587976679880537061540978928162967184872397205276565826791253354233108905972714822205840061835356239291611e-1i
-.383363094869510114006480652704925079589013000860504154117419366206291472422851671441810044997605055201432738659807249261280040305006940033809185901731e-1+.101355856507221623009451165253352475641394238564782588525487749028717277761685004503068633674528633974740435917525396917733062502521625875342474326323e-1i
+.129847379424705776560768041736454140377932904109997949351755976422369459819390520626586441860208736598511972198202105448670949038077360140518092195047e-1+.750420653782388361584954662295894157487148868997448779034616068281825967185706699708152360043590149779131809887641846770854555164998776540383924251157e-1i
-.143747852111185987865051093635235311251401446414567465208292661005817290389988963169552015315673415704443172071316343092456125721435433471455126783639e0-.106888313034923972872698781367176516232708372953910434371017725945313498648390898977148237964004947821921708825997542393997569661238739673240462376988e0i
-.757631043481913164769720747134427094209219281542443200816967663513201025155346005449482140554554942029258566346819623955641136124356574853167635147617e-1-.387525220531348443681357621622566269426118955160845654352308443951331327403342657753702585279156272980535146699724815828204500192993251582149888097003e-1i
+.203159106866185451942829766701687227550328135857329910397350808159627726111039968558613906011871662653199164843209610303329639358909572603816261607891e0+.456563584370804087213205166132614340946027294107469136193727494138745518816455846355332487382544547043756195375623289020148447328650072842648410488068e-2i
+.202685902190786937405210313217589265584055309793934136318297040207177047840105062357507221073354367283793957306322885900260899031166781313088288900545e0-.806612084629175868317933347727390603064287259011745357435864975610615594517577233266485706934759937376007098255779739995569989160088258329934231300522e-2i
-.536813232653010677858051162064025199083741508262823934354231123956035320736645454320957571923559490340516983297072766473805403942542204139339939001821e-2-.791681884502749786151841583447029057262336531625858197868093597708493482511447997942460819164333387046525083413414258689668776563083365869802908636017e-2i
+.578021918096326743735376880338775763305254018910068374462331917246526786311207930811447254719186018363068427778798537576004833652556445986855850928440e-1+.130248527775909517627624928250323934504448527733209229133394422349141353460241240447259949300041076098155086438730459105258619158067712513686303656659e0i
+.715843327029820359637840124509523883232754617074619421926950179873871710270359940575352318737034549172808521280710453733622932252376614821703304049761e-2-.858480850357644288002934742115151764017248496857077449289452235274001995689058116209048065233836672923696220661409567779530626168014634799336854451451e-1i
-.643702981932409805177798715009255070158847391165414530176904431263850886833409420077652486807542801112840346169249964499660386374096872096600504696632e-1+.200237995963467511534973222525826230274772213899527894612699397837841588186984562419991255039553704963016188810114782865923168348287878223189827442836e-1i
-.825074461698763020720453149816733895929464294070794627539972688291425740129698660807345579105928549123160135548408569224098707926527040950360217674102e-2+.495399632464097535039464974724317666026843582877454661896258696936013953074490853782833189734873943140027088785123006885197574494637374206122496501348e-1i
-.340589335157120135433216208180097450731630468706651814510395861710489208899146799065462705213889037245873530525251593094687867520809450422899852648672e-1-.494026581136321570093167130481415909858966030300917459046908189891540114592929747009727867082884157349680718233238178356876005593221657836924210593484e-2i
+.499400671297442633557280910271223024178044436724963989491653816930751403542570300545827509164943614871984799123742369176254572617116858042962387670099e-1-.344981515060538060521575895521602380644688882430808418573734051022603415002315133220300704345333944029584822423570132058880820058547089005723981661182e-1i
+.333909562694734077232022596941495835179107842215379945223249724357273638220884708184497678016169088338619938579677948228675882721891818208775419909582e-1+.540208259467444577795338418938639574746624413726745179718134162058818701348886469727790405430436739102942230492022852339427155523757348803425740677696e-1i
+.129152854349680068769705924330677183323342405155661385707280789480814191041513625691147265991744726042940142180804882624819262917660913972672753852322e0-.589225165261644660882826868306303608630219713364749884850301012161810468110092100613690469247463667644960144297169522279411843217576245817666058527358e-1i
+.700156617386554328946383896049044391824167535185940777097198740397006086945867805512483403164890833274267507967084926060210334029471270117786848787231e-1-.495260552965322972797685763329537082924506687666826207875268084460016474247288900234390144080172440373984320073233657880253890519987043242584512809974e-1i
-.825232745733521227938857209225235180917629113160207901523930633713541953017142428771142949711525169413076761803267781240668014488430983667195387395703e-1+.669210094376300533358339566234691075720457949436827270504777693824268555206796485786625720052409381237669235413443295985465608737529466916158427498987e-1i
-.524943652096880404643538250357803776748798330755460086115859869635376013926685932422420481235426210890914144367091782602883139700045390121019666021745e-1-.596818729634973274910499250773782094008096807833150948400539288535391125160502044696658886851970253468784183367306124980220699344637296009933919822106e-1i
+.719902126855824982171262135652495151628686943665357298318224294646056384099941090102528203439897616145453473174598160872432077323061050097707728377278e-2-.524026369465260647830713187416287306840317736218398252836551629399562591525758322435977113294528515147175419126944799479294779401234347897635113056322e-1i
-.372714847172094030090018355693090620537835852933199936466814736815566096915846628523730116736391454920994356963629679494426637453644206279043593993122e-1-.579611861613904789226413999398474604533132188016892026918867638528409728401697649955368522464780160588011083248842248524508501657457602714093160140290e-1i
-.842702597412584871351834676860824967499750187345714025753056640760218819816551152783522350559652739536404573389387025011986604476071294205873771779347e-1-.139723024240860600299677693795039209196043779691843865084985771241200200237294520054473138671174945466780395657094609150702915462001335306106182226140e0i
-.102678928170594195540522949549439878793785905163951611152487409871661416058250481937227728987744869014088521003383679794539649498769606322644429438514e0-.835661780136324401445482742250878499340711749036910420000353962329221307784809270864852797232842489272074571236845567623330917171584906813571070259705e-1i
-.382155445182101353897312954834057542356405358568220077737030250823524668923605147892050198829445529048602759647643257211543528058425437405469074449511e-1-.199486400861216942341376816943909799151396827759779061684350205133698299493754473572783739553874204897585994976084845722631872528720497694477699508881e-1i
+.251024462682057137783070417416275564485450519176721436209250691424278372265427902568717936308941399175223826058149720758062598684674559106311561793815e-1+.112641587018290678545229894637488437464442187116231037964169587492943229314664113391482460279353284673472591536091978948974135386620472754436238450718e-1i
-.187146184508459072227974193643434515400796313499454130498929043401416129007384983474098372100419281432408238128780485479253411194511095748787160989523e-1+.693902713333092475091218690628648752564293282277822245271653593882189713080739117170376129383739337173864468449448399618140128690097146711719369736336e-1i
-.687373409259931240666175483798046175408188728792049802730089687355279151836241811797356639266404374942780059019943206834289291882117214720825280066063e-1+.126944214945624551979050738734611802611771452059373990154619729471334919124527945315981853818447894086214961183536169390745913732964897990977719070322e0i
-.518238756302697781543118044467553752224167784219788237343608975001288230590513025452292026019614326597434975835014046604725058046030529952490514889410e-1+.391901359198670585671134671300025142235995596540624539833962500991642108290154313216678191794714033056013138455491160243805655390096317489409782231586e-1i
-.374930657704462139557125903789585862175054486280185083765209676564544079100277037334474787026018181042152056963685053665653556144918264198328322532828e-1+.590181465724803313031117032037137607198008064315898413298382133329340145419770008176713939105526240345994894540079216275637130917746153872046626800222e-2i
-.141852137207787957450912381756795889378749370108487191259008291431060443204939083564198881296835187651980802745897746692461837001887209672546650268534e-1+.550945623303744208088211738681959171535865457516627877138957031752782978967734493862621063084201236256748168388350988445673604309865754512698580612046e-1i
-.365557452501339012491455137935219718216273878886411715961782073972034121506473478432140419520946321759982758594007347851749104917473966990322339002866e-1-.215157318013363651015962373399470156700439174669915196515457944839493737692045687158164212609772699523581613775088737358923859917447897825318212683790e-1i
+.833463268621431868676089068263369111216171436810581573996212166770360308285331130362972029694526488503569460290814668015940008942290282619313136125447e-1+.623176970825285130711275174294876295982445775352498571596139048751845872078672149238036379682756918620877555767716520688251263433519212030415582551249e-1i
+.134863972804769296785112960894903563267869618462893552522393673167401458909451814772395601512609890180141395094743933259725966823656316911788557028030e0-.413324703148109560450512126219616553736518010060298183586950417048712118049244803111248309539601933134479178623935893084826666148418985504867796103478e-1i
+.212012012541101801009269373583952483652463370924559181259853378484985827554032324038081177563193568132673949788544103478289474658203147582169584331734e-1+.945627919698756538979027857180529101700832307639221010858519092879607916333415525845219805789818088233710393877903656127741836413281676077075096978369e-1i
+.179899750684947922112719319736280094438627979057845870617747672033418504809418530309292647024818737581469170300991738221980087071607799394999180963938e-1-.467482715388926390731060368918390824010507121348056757087922507905519761509521879081040932340395214045903511694691071192067799489843239348377622598699e-1i
+.706133312858978409294023362880899249313532765008686524268380980514651122552022770538682407740429052626386680662692492927165404675283147092544322968818e-1-.919018380206233321460284939202736592042320651002221042050235426166454372222001099504180428756641853099408291697694157349649634598516481247750893120975e-1i
-.325979255803646898032215814375562994866333413879991152133485033335684788094208742523746613533273818397081454916792918223484689745876584431369300549172e-1+.100277584864435646696936961499227337453460264254501063813246103086653563999600167464586541790275308502896193270930531383788789268084916781527027617717e0i
-.822942519448681981560811200051756947592143770617900830834321364011793609938865410271160530875422989191653365063465016653695215041811808000666500335367e-1+.925794445458759907787767074156429930179822038731796479109507497163289671152402155301642023742482558071048112106033129356902965774452059866831036996927e-1i
+.711369402466637725016935329571216082260998368152493833322375149822074338779642253504993334590545315451724488618525844519427043513005219817747071456089e-2+.236604482968045156003097855223161146459651392415934540108396161270998387766669499798767742128950979457491172398764156750983688085729169142710583522123e-2i
+.841101027443752507473160783958744378340126383422171110372237067494002746512994142679304993069134817362115046486977629345387150338802702151033691881740e-1+.155146491711014841620018053545949034436518505644636998148964090748092075178626266082150372010066104123356734393106320958069846523918111041379658065968e0i
+.634840749104973904525518129651604580643578749198671275105200079567549832225964888103387218454528881172531748970910522930498526846747287603735105108890e-1+.198261042765190855512797710168035702173741979617167144830720971072631695793660698253089225523288775864055299707641708059006248896265368260505135139582e0i
-.175303000826981998335842727823683463789439419638928378932000174189147535650076764301926574537318953610240242824636912034945945110364051704092552190518e-1+.489350315621759465291677317885586860894475432233906678948879535374661110851944787988314836335244133071432861307824615231323568936547312260097464044449e-1i
+.477505757762587491494638089642033712951148247214512645236707720060265751538042455651309686773737988099379513952245641044815839160897071626523434731610e-1+.214438735118784941929483544747154592392893312982085455199187515699443050672566486215823978100091272995014396592886533431797147639648890337709447669144e-1i
+.109313701649467965481589149999418117397844654213029576766545538924435171387316896268776432686684302032964113060813619259438625270620267633645008241826e-2-.655274972353353919887438506450965845906497963785411207348395204436622031205537884948329311207289507557225246014445451478660135247423750166118550535616e-1i
+.886361271322615553627149190290949587647415974212401728737434417058927070356355069535819092519670621064137512520750470354345310357326259508456235179174e-2+.221264043718461870628268329197682990749310185167774543882134823580338873548627775107195355954326929294008814440639130861542104548523199024717824586842e0i
-.672810688620671450172091033359808853545520431780369095397445494197572384598939682230457340028722165329782910657643318886717325361770737894397627436110e-3+.205721282736610133950725106732974205119849850999662934501141885389895256282070232803454335493351519138979451476843544797903464813933328352111828486922e-1i
-.115212119104043955079305791370730883516479633223575303725103255368159879713945736404859870297749325080182766664440608256450351272503629665218976951054e0-.571069742108220088165091279462057847250655506382695830628486816827038715092731878704429958310959621181587585348944507896808831739349472908501509326325e-1i
+.964311097478338860785717220723404063818112269099998377276847835425036647307734086452550115460271759520380423420276936315012482648784189330667516640732e-1-.130647738017533875551133096502405022888599162681174369818337768914054782064825066646560297496506065134339034159785793757440676362850009313124371269689e-1i
-.124200413605937730568639299818121655766032336923988726626571956826129438867393350160883112585710745999667698899258710329296879640496319185628591744143e-1-.583451293952764137638382745360833969135870430807651920834324729439725685033384791580707961521338516892619414094844100821221332334549951863102587692518e-2i
-.649699313562432342314946559679409684130087102183550726809857395245688613515628513475446815973225885029533011638512726319543142220217098480806123288675e-1-.132608583313200325039171154310840510720983129096209947065729931668438292770703514939387853207558851444239185552382933370886681965109976895494303742465e0i
+.954330323478523897560069514404531956091670310139792502866169218314655178904168741464690969206612710519127436260331591875162014062358953407673517666486e-1+.815067624850021156901982032812205068113447904449562477548362172272690543401915066998168788447440857189767148039668179329271867784746538457283048286707e-1i
-.188589920747238470072286605046433023086075239449651665091375121853521154200277495664768535672058066172617593376605870576286273977065130666647102878794e-1-.154220898362063830531454273781986523626178597617147726639481944803678410116088705383738514644912815597899562251267435412723050201485314847470902193802e0i
-.127599525954126453803368305524957838829574660889090353760458868861014435354842920161985024520953880870960963981868698591462460772385717985808139868162e0-.914241642445333116432942243339180332675388907929104381483541591948378476234295503513805940617987995730162300096425601420356730445029778767270274960250e-1i
-.131948247372156970891092770105663306487326242678728094720753191714906944043247110451328638112206415081350450366596880709176757260451631311772277301831e0+.468985811174948730746749538449448243381466950666088966251985329043028802410434593360062226927794527775192502568928947371190333003112323877878399287300e-1i
+.499908348044996207362098090403329015322752749962176148616983078894646518691456988317150655957364131436308479033316988576635401320839720491730111306842e-1+.126341398913232582495167210934164663092149772297274654189602614450892963114664222333715366128419973348542921834201513631414062474493855679945617566529e-2i
-.773362750040971889506535995821630025748275498268535785945167726647879022809498846068775953746587418754451456485484431649118918038496601151707844642796e-1+.672213457341926558740350700766519315108015084298372996421148674833223612802186509559368518021870250706989623740649306812934766930611940322642018926861e-1i
-.259789392896497811886593784968196544196768022290704385122039652405432624250409638767962969925952570882802119624648002578882802829146191184790390588761e-1-.655802392085889015143658791723930845284397941864029261666853194589306820900267041698890111465439766011032358109773082681937721571135504468501079887713e-1i
-.850764707072653143370401378733062440734291085411823763891786093900147859925003212138763568082279158088185399472877210862830921942486804493749070588419e-1+.304145260049699225856531425557373900572619992328290321490560249548113232517365187378393802664821846714509098952059358804980616402121766346141642211496e-1i
+.696287636469146404759497095012201298641245991205769558162882291857902343100652581124492730902753832940135590874057864171577944598705936661235171186933e-1-.838618526399446695332864620828696341009928467578635389461429923314352511197440167801521560352142482123744931990751551651531372551053813816612898235874e-1i
+.965479044253480390144939762122117148500363552019985276925834792556718451865678074755492303553518036195790841567677170664752112458923293788508544584969e-1+.158507339294246763648047810517460520496040633718241612520066791071128792441375584930444613745521604007249307612300204557935167480758731927493278021458e0i
+.495920576260887381985443642249457693417748311468550469696761490257149789991567354722516124382839922989142710420733924241541277644133168569798391984575e-1+.141488648252395383653621875242173748244132260636489895892064279931612134655355149910486616014594729534143254546129965089167294759315748314589359705111e-2i
-.156483231281769236167606858410057458212924215943508140449654531956294673829065079816586903191729320862033338742657082649870673234884360543246100004004e0-.522705668157583938643219192694697470109110714926411770348320313646237518547915319937894841275786560914497391797449095552350907951795001848884568681206e-1i


==> solutions/sicfiducial.86.h.150.txt <==
-.931822421320013885862390345582850274185418961631792277522632752655870272162291499972176246370238268216454771223146295034639081362227965525516008421524e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.133991094286957084285522249510717308324978715663347690739432369591258607523634436897851909237000380595214951395485318666850385131069139612001372735965e0+.809497430332267892257660266883558351612352248041965267132131698075521306644590304355131483310683178590708882940209087325331764402402784028652289569510e-2i
+.162303658940108110311667440968591960298662165161202937270079070659500501610690236425967446674127963645187728211914365446840309329530890765622876389469e0+.445606627891707203002793724083002985760941031583665680663124484827595717116377808739324277443417198356916943026778781245444558803901536527679531149465e-1i
-.507619772777776796556404875822159900439409116093265285145356299668806011909950877024014132793233407094171367842316749400084172904425194735910806904480e-1+.553029149721841975217961380648444517205206178338276428971817212702948498044936427452601555148841151297855337037783190772726563150314130645943640950590e-1i
-.288577210213862997376120367913002675644171120843353451059774381709820112868482690612103560934604506452199592008102208965566031365979991566561196885642e-1+.181531365460190392655087956307582017717940345184095034467423059608189101065921952998185737846122680702662739012462026791866157248943570625034815839891e-2i
-.176110014108732787702514014218856730167662566040539346917345896618634063532349496286992975600286645084167797019096496710552626526682354203303146785726e0+.241876796948054845553493531188839395814238396760573863251474021315420136242960738976948416657016308051038604574057662568998561107745375489444055418404e-1i
-.255682294252562676756579204435845329003103325997091162801035466496074776830475046253291979228571502585353185464232655064337080741292308228602180710543e-1-.110945587695898307088661356858058908484761583758327102249621846705980281044607453763045677109386827898948859511213884284038204235458200606043068363507e0i
+.109061779802121240777193846848672960013930254372077629258324158661384539733937013127149554050409537196272847136870139663763521979748686586489992662870e0+.207162896253652028071856733663363358917818676986686192671837955433836693649965028664554197075031803629958191701674128940083284629692811266676720119685e-1i
+.484851083552217070833406663479536314464174005445309617045068343469391127344681514324826882079368014148419734436913184246862153897801553942012106924904e-1+.536419798528571093340336102049570129462419975588366870726543734241865267049898823823757727870877275845864044053899731475236156781274338981878756820579e-1i
-.184886212716197972781968832857367606024668372778214517340347891090679904964765660591079877868525619539807677575586842625773427085406081714383580379099e-1-.932905710456515094623388553511761972668594121151309222225082448950346890939184149731669912594562581170557976990226688134053554443578950172318979601505e-1i
-.439657965445042180181597871370144644711165256028926680149624933867443431961193280064839063031063612586144907720614400413429564164622489386968425241444e-2+.548209195538855636162072870278787082401563295716005615510331031675831986759644020531397029424498527827681519949875545229163590692959751084313043935591e-1i
+.127369539920793453255867722429727452134633117419052960704559131503266847815810046729168198488177349522876496020979822612755703725055989124898961213549e-1+.120229693594453832453509818031863549756715004094006527015570283919077069821103831985160635562934803690408848616306180467799082266949833926868076662990e0i
+.283404234431118651001751152408039440877175910441501244526304383361154373770275685210221063957528356278124951338988547816193263325588536528911321174058e-1+.849604030203913795939747790858616839226158477578004091351183946689672818310467305312662738200077282989079962523446477690657048833392330359268495487804e-1i
+.151966460970449180736327378969519609923733842158931330853783454484638721703305871086239587588472424737401216298216842897636146662264440146854142158488e0+.546316474071532193488615135974584017086304025225656282149609197643830181824888595937022925417986692622795883039550755384302282931710229304953782848738e-2i
-.279112423052040478832811571106958208072808719783376406586093651918851405265985502550238845949307269287897405792431403811235582340182265755116578263960e-1-.323296271850060222326984843533318446865493113766221003623199055460041165085812429289957812221670026929216787238425529626307431429478543463495790034496e-1i
-.402933514516409027264604510334041682225247864970271333447698638120554902719886328484129850970515298930712393964468162167915199589012587537670556043099e-1-.932910310199426404689378492776296780590978947240162598304837751595966926580556342226992468803925812335700949431586987042331406039322028621693915043867e-1i
-.176313421756191190948796377187738317932000148071656040118681289305112212487961522767140156802852212795144136975922981305834851290226495471231208235635e0+.720714337030798838121510492332421644148347587127268988593875292972329734213525473846948460431055515461955235384596685832533623877148280828717566495947e-1i
-.581232227941334709385440320995022361290644608301789359285444003432839113217138924887503889518296522676501098292238207921361434154132280397108078851041e-2+.745086218091426841169480320419400366493845901998470691447444454901570204832691739758530324853122228910785932536509327114179498858761460140703059909605e-1i
+.954376140236788265151973508817772547663988947197615358840110557689644093911823779834914060056647593810911740370092053666705085999868313745935184151681e-1+.726905429799346237510668983820586264381853677080068926141305863932152855969094643986549733871960598428835608729640183604821811836711544354159381386225e-1i
+.857282031171336908470920229939188399809986967989523057396201396974265925379289690860240072436220499945896132948254253851771536706127789766538487272443e-1-.305399363232391653761506620970745436961044783511022110140924093680309569605907619168686451105351130447420403524054176135367937382293780787805084657336e-1i
+.134423366783251497839620069694585406911182736002284400084198685042575228791288691411064747621218584859493652875388818270672389448542932699820180600976e0-.508600651463389937123667749212168813778169128556912003626073352982478530415057513340463337957108651841500714480104124461087551809249863119230545561927e-1i
+.118458998321519399964158320734320266530045053520794562505810109564012884705269710543400609336296296832351879950706059459925299415091464027814353991051e-1+.109959899822535813350689344527877597353583181106953915112204579038211788635481506653346498667125132859656947829111819334010612607369411717107310286823e0i
+.589211289638534466140641419386761774879305222961656149653893106840000065142024188848715415557278550203115144349942750370912048048254084604093727646470e-1+.110541082768395247759032065785364762563615465421595256421825501881670215054229146238561973185282901219770909238160072056603730141461001551965514608632e-2i
+.115939129941557406699814470586999744155576494706807399251207925107018557023674819677166189142212005632573724462915786487787122648437824911646087296208e0+.249651301011909187381499967972321000589230787911873493140865947413554784367282123198867285598160426841834365443125753455148371038842173795561430358480e-1i
-.845572262924402942429446237705655010396186429346312542187354725652504586380901921156220909531965646460140101688446866371736328736206360951577366262567e-1+.117941424102472933514457670106177513848129994221544614585572359219321490260166365872562597661427386662346319449490688894786099253790256134038236717664e-1i
-.259730870902722404862887949381348333149116782458830866210350957568780344123565320738963573537985501139991011701766264601552954325598360389575244775202e-1+.344340872412962868308235718415449207128253413475169030790229656415990076793635358047080194872778568791119492275339179153035700118735771947525614325317e-1i
+.127349725218770823772643958465370602994060793943218620564743637282362966522238574453632345690098599154905097895974501274707754744565769986790684120525e0+.377314815138343818765699624682612875463182644279327932777744447520798220149004347877252491744267723237011784436236780306369175667635361148370356214840e-1i
-.690388793334622498641675344159972426242133747709925005810043922666833500742916464652503270391680934537264121886641576636927186827762550971721295079169e-1+.748384483150521737915694326249486480708935780097107370773197026013630349269206222468172540994402996510136306162516083403006620112711126753363838754719e-2i
+.213834641126156652816807196696642469458347470423564038790099644639909035446648381569871028212496563046666516253266848959490734215475092954735730545489e-1-.792066830104155348798618557226937663399495293320338284135087051006545215835567047744926918337562751395996668705255892884286393647653743312885779006858e-1i
-.489137517639594912526306722059422265893595559727243981619114778221465155082535386837690782499278978569700388961370679039323733170316984748077693396299e-1+.424381817251389763922816506066292518325363174383185621641361314979707810183011489419031061584095068885229383510079137648873465866529451052969401535828e-2i
-.396309179433868095272401047679612719406220378849268205617498502184872670272327957940472052538586334912096541052496683952725775629331685133189221158698e-1+.579235485590331380925479183014299756013364035629563084173386118344408045041013699070442413186152501642160686548131503445129993107078935552212886286302e-2i
+.428249152174843616046502643291499431191876611394543822067770554996391973280272850878368800546677674184258872386588559804500732328443293183338939755951e-2-.115055271796667428108855082848374293434987438041088530963670314840865386199110034696874827412688791356407410244035114573852089030663567944939398274527e0i
+.602307694935151574184754743292246560224357896939964821400434116937564614995606295659809427360517844051584918044725326637548279738286191544798365814436e-1+.640532493506822349313990366326430912260086253773559971005800318491974407710484160428646716065306271340833704933448778128450474461915121892748367848412e-1i
-.937537499871027713222527438824588237662598768788690940520745939185685088157366693995457473355644531026147369364765629553798756116207808259595423276370e-1+.250365855723600946570791359247043082269694588027140829980863208776101024970257917468016737858205718623420869098882967072454941417471276997002378237637e-1i
+.106454615329468951248823892085307048341770822247839547161786704337343114932349881141729806314229401360321564127591065777276171599063310462179662800058e0+.553696523198262616503574340700718697155959682836506287614929035783696672179669605951222020068465257692163210303300257072726684123707259520694028510859e-1i
-.290718688771693923500582170014466998074329881622827379885050998453002531210291460874360655592157708776482305272073812121180767440836067459978348255830e-2-.215980553007464220460552419955924918827862198050925130013861562026364526997807026525169544671097636523192947107002570132235596665640197275544876888196e-1i
-.203151069775049904485822027558395024174884642922789484387233670091052933562116546973645230741460556990368641560520415924468152153341340361398798833828e-1-.413325537127289745761347935848139890125026349844903386967188412280661838917982344197120866867913250174268588297498463375379805487847818765126370278723e-1i
-.115415456958179810213799778908634711185531994587419699999462339549784180188528803886152588649541501559305362035420508048063001399262085710454422247310e-1-.632764169501554253384167070580716533284878899379536102032600977187804351446985211862576824395135410080905682774888584459000288332311473469904976571700e-1i
-.787255850978820737928576238414749137272463726652095046299019182673827672731707098523252378911468532810160073768634434879021648255500800644679549480341e-1+.404897737299462021988083614443233899592257090783278411183622243807582931158325110016546655611552906163550708648144363626761621790996823952459548463291e-1i
-.380829184472516865286138930171277862417916077667639814259592284414330922452602848758049787104252797501340306856018500150973937350629461585625168146085e-1-.194943870930142445638570429284629446914370644044545997125904523826394447453975810678035597173671386585688934019730166562276257377674836213395391782155e-1i
+.456960007286078564626327556004886505416967009290992995012948633869010910411709662609088452376286576778629107547567752731669753391421017305111435637462e-1-.136130607594356778372967195478042615732151112258104858574840237604455440966694880511699782322884222936785871284997247091631363323292611326853320051852e0i
+.602934926887082536313233017230523853091809631570176090294255111100724235136086251978014759053554980000890380223657026643271061046824290266785270790300e-1+.259631164889545996949203652071870881127870554855195130113094897968264687251415607423317333034563467629873259036110758757638927492324928077095178185605e-1i
+.503732598890454059451822723408810067422334115558964715160319503485710576226798203263969517305079163128126975148949763513249665844421735860255038669058e-1-.418197826620659679818290403082239843367014867211241220160649098745346862333089843352865847104955525638428645983114868837335571756877431353369337033247e-1i
+.111270257881291716363125599697844907518410789463415202126399998767837791213212779210743786327207848022435359488164157558854265387820291812211591889553e-1-.122016380463773775831339259032805210230911011516191183865105464970141345352555015226784306694113529429233791188603402924782170783606098198738028212617e0i
+.134902981529344281151381829146306080567186225944391218324606363192783095566362032515796298097706662478538186022213237468299686724090613165705861330159e-1+.350594804383079769196567951273118642440789740046029846359251023811402635405056769281178048492190905199169940775381756261661867076020118413149982108523e-1i
+.479353842488276871281133245241711553429129962239059141631144238479711716747461939476949689114634389862749269302117925570322382877786235495577455161849e-1-.139598185373225769022173895205659308357336043461743856080597838749044344895745898232507921242321099611501861554505402882031605509792588551148439802589e0i
-.308776489243405224928146800905836839548833273143134274450470957826658257290813242293078942131162814434798072676844403554985223301229710768253835463524e-1-.142328002376360212980198332024846637546405501862836091323389904792221123984150833804676115217979537843084164913658930116089281249208638354841556414047e0i
+.490681452332143020612212529508145031887074123038454724690346166658430524713598069004854628900359270654810637964270733178871866290920651729810280186325e-2-.697263953877148812859694905299103825930831122425597354168154620846681177854567069412686573961476484418013386881162547185888693630717046132023192079886e-2i
+.121084480388702416592007123408298503920860857121419647234794059325999581340079214351206125472234683668106921850113692741998259572645178967207960766833e0-.416756562514948877746499192215785971121461323379370183176601495137583904555731285468453493973357090752834582195586355504237020411005685703572731399842e-1i
-.624558157489671854415722647540733333881486295940449373699435825729618801214195952852108856483125545803669751899533928110549541752570156624365380296457e-1-.183767604130550463457759100578028773794634541194129435815582105664345551786655658687155454290713414094958571953884789639979053076525040344956231146802e-2i
-.510431750521725929676260819992612424474547999258559426419930436341419897514385375477018554414168739459291043934739914468214909251588514192597119381902e-1-.675871422129927314823814020548575228869257191235711890938265930721868329308962381676995804380020403370239558437156697892685866591607143418014849248568e-2i
-.294410424877319275249734589692199996177650522193465513447372902292595740598319159553246834289645937075545144939046969423057067351353565747997682935034e-2+.394266363441815623912421886396822541472441919767630002813253758398879763414822408016544248485204193706256890636682830415363331760741373323126758305355e-1i
+.549740868211163597767726723080929180950031473451622631520191998952760081692498253362520757235472995757777411354335422092809909320489202465489211312499e-1+.373878742326320177195209392663636429966567047599466644434981974868853988869148361219799084874277373656859292860059719171762897861403326524372194640823e-1i
-.505832136717023015137880218041003671551484595634992179380231114910407665263077775767081340012039271402566465793375056348532897693254155993398603494124e-1-.792877152087895333771906446482015939738193698224632417383457253104835340622099119987952599241473099714000406303364755207935555637141028251677827328024e-1i
+.114220721345689162982816925562474932650395942540893560819613270005804404574670043561619255965648997159284887370973735700232187644540158105810203041896e0-.484874500936406644868264138769053490790894535402150047768662817337153478823861939453009984276433565396979500095789829423969972839730429207084818710083e-1i
+.151874950936413436363374668622122611788013177934362639361689514724702758399981420436524849934675289286088626860681390718717643984003206259398132365988e0+.239244601779641119090553759119562913904828725280704721346483143849214967179065479310836581250995648113177926578710042375186918638105001346446252761511e0i
+.115235003333190689108306821800615183826762459493530641971979714193004630815042440407708314273875340898386203303449943011104014503346392243056483947407e0+.118435228505306197719218877917688545541727449453952409778069397226447993467120504794102704922819953365529564545356684511404887491673347777918910373132e-2i
+.666844510955266492791695740893095642137263069027231141621471362575129936516685018246430114784600045554115115307366953333464614849283970883926886825512e-2+.168382162333907100433276673527296986218291011804709042574018207714659493113786486835583628628249272002356995864637053230466584374208860141620402897062e0i
+.691448069473484956108333830678547825591271579962315926059439587250894624265318155486528317278379936899174063639824553145176779154933723028346392870649e-1-.525049466980899635834269837302301728481796292935156043581532498077922067612434407924136955245870322549122505268585965586472023579273263950123339270296e-1i
+.269528333665829300021572844321956566899928234612828574870934772085302812566840378052457092150108912941878573748532086401769586165064371497425050958650e-1+.751936332655229200232210768709338959755199264005958401569510718815311699804336343904068558238234964651245281598939082126016822315083938424858009596435e-1i
+.185074017052865053457814515977981205039022651790404935815362144057837278010749186871733686299311124604264645691134832291372092070835830204245933905129e-1-.340469102688227225025486776488610443512011399449412102283282285965022604174794661735031389725139812025378048608720780777086529502769175036616618310984e-1i
+.649998436873107296245606491919455909477864270558730822383137705290955729993999949302835268354100786455946854852400261616794331932572599293763858582855e-1-.171659217162494470603277736076037801681729907145256690756718670809781121939528255133961974453173253899122399020946172996033506508146823818135365823194e0i
+.456055354201307274291454898744479087128092318760791826195934577387880336441506859792590477749056364068440471269538208772022119916914366666844417237580e-2-.110152212923430235202620152363416592084346043951469941522114643984913508274359111137799763687434442186430369108417545248241403122248686386597353624013e0i
-.614100668889924816570581691443790416168556973860388807642635413278690450745770214395205241533925639348482946417233767691402780298195718844853988766803e-1+.349391572273025279568744524969134642759324394144910835959112399297243554031098980656463438171739128314424268897429804400466086561750673277742225603831e-2i
+.155016374755407131343510679862373127235409700367754299447479567502017992473545186614181512070083243561761085691416982414797190905391296131026922552785e-1-.142719490713199130819949025985242607103290934911104750683016384112119179006540081147445120868612513537161532816337812831265695282602887146017838056024e-1i
+.814323774814661116664996010794322041123600982516823089897629398265538794334661745158120353426985903726487947538345542498003451380419124496357253908311e-1+.455420370747304050591689367680530483168523806233707424864900445537227774698371229344132785542097517731829973067275174776114348202164142046325725844091e-1i
-.464658888707851765942246817705082146793776875666219705611194078998509450856270550032541302447888276683328137342508230937017837078419732645828413954268e-1+.118283594881983885940246893728144734584105003907288967515623706058517832480019292969817939500894140586611432124489686063020037575118300935980830785298e0i
-.273828463923261774358426808900053655902920003239574272596969495807863810954737148128495990663540373160527004509846545816243807150417915178754789015168e-1-.380238587887610581317992593815297540332065996255077148828515675835202540532162297540997831597276951910723452247538809045442021226352251061287107279213e-1i
+.812611024969586416335523650465577842591357892648233285951912535340021090876457962374158233728555993115073576220746330014076626786234078841900305471236e-1-.807660719525563075981550858031046724136765753593871334775912399989154917851976808592567547978732824765663165787161816741005077408138433951884088912758e-1i
-.347617225241169454353948755464948667320073495641320574352080467873433476696804793870399443343361619911130273814663531891346295527987501892176982976771e-2+.133227645517612728138142393603555161267391632931300091651889758380172523572449332465593036762674959990100545939120474437421313601252449023731222783719e-1i
+.316945225076103259670530882439378603657086044972530693438664640753595554865490901357430528458497318518505616471483292884174692875043743748349317704996e-1-.241653129339753983299493329888879325923159697500357086434450532964102504662992035601055649002298197365791084295297542481514498573777074488590970157913e-1i
+.157968468843257236527482153350072650973397742814242100675853695105452021852813178799627964074927752558893745822619263698872389735537478471237949693278e0+.159342142879761311984976706787660401967372612573927715583637983370167433831156792002473484475121663894104910760449052666400533564382644134193654442119e-1i
-.491220510712451299050734628215555060491068353779663708218242132937960373330907329639096165755591812818381859296350360809827616315804472808730889501622e-1+.640583171891169401840371406908830148089919164884023845654915856318063381663407552969651862876348440834230777318133366229223963492478215061084714305276e-1i
-.316850118699238885452409979453371345013295155927293146619185855735836300472410131996493497287295134254879080838425206750635075654546904121075985571685e-1-.852474277258648548932140339777455782789147423302610408667918578082177953992813150925198419841965128302093767001267666305338267101182324044304604188486e-1i
-.672076538930483392085989512208892745357884238678895872582969542918422716009645528921846584595831229514615117548986033186054274129340613151022456806821e-1-.114638131674569812379306449039559679115201912230884862694976435354465829993644209124516699132480310553660145834282565513693617357640166945166588543430e0i
-.770229361991801661095322235901002499941543976952272822316269777451097735132184228682732713943937318802744850793033582579962691623368164973943993470449e-1-.149448491647582394059508679504830687724233096608370875788168309903599867108810146093590440560363596951441821359519278429175732161769032822708128731012e0i
+.733292302294977120670702464778210554754987694594801940130765552916814033937172309276855882402661851940540830696882281214008696563618646653677477118239e-1-.942509625418290220154886097953644218292837138601527607428290706101766726105236145319850304504401843842393022150222615687640219656325474785515297677333e-1i
-.120612659412294643815908600052843918143914299917848365335276801796720025104052525936129752981348590399042519837337067153859923956105913066962181699780e-1+.449974668439604862572350697512222197061929853070859365768169980106475139339656561195014107983726200060005628407159184634700432576954270273240479730869e-1i
+.670277912330024542663954938498557602257643615493144211794758444040614622658901883681454183887764081309013651935202227941901307234317806355707478534223e-1-.677061552098750522249098961203876013713389992351313168287440401753686071162771628986428907515016268506466574032504778095244941140844359692331681258124e-1i
+.299649094910970908478070201040987326474284419179891952605317678521499757172785707073996927150234629037362012479567936854072110736781796182684980762844e-1-.155191816311223190602520034826000840784101356130575245341892393893557587352202051378353969244538415501490795885286089599677372214089630398333559989233e0i
+.534360240153077943020866701245854069967509602902632008856795992844259073142841784135770686415839466946850619747760820495222997225999339142114331357220e-1+.150500599543837104559878706158943215349541035612899768220136647902820975233517001640825603473341541434884690193473867304013799457853485566588419819151e0i
-.753806467717127668893733377201723758167040427292979121225966801852973869119294382929611530900918674498043920424017752952861546405415784846059129284896e-1-.180441676811960411294411489143242952654789310932363988386768748523164949847952846747324234027102461659709668453239177426024976354384407030284361618836e-1i
+.597286893121751553321120693637210086715324401499440967016065438201234539633910631675247427199769287035083413244435750381916618632818890625049236938306e-1+.251692403338649685619139126658255202110463723245551528028229604467782745466218395077570740566584826889961615270146494336093671246270619263733481908446e-1i
-.120130169279410018261941201904038314351964133524718206835149324157613482496875949894683074658090720404692592285779808408753704517643952844528347543216e0+.108909590358644881918458454285601008808254685204109311466467204173069847467548665283857062640075160773383367375300763536176538961335004472666052658179e0i
-.312327499767506724286723225423016035303167378383745151770266478940269672631343713128477958357678746058802364688724273043331921576320557178833651275050e-1+.834137880689293947822585166189348208372516849876283572067727947469216763307806065412604182730408563679049336951121682509125644891886935546238515444001e-1i
-.379809358967146945488932122796550028740300252467600083907079040881726796721193228335064767583647323894332172019940079226725351847353484036907339752921e-1+.936042172721133038210565998823515245559657450100150911540855815793192498213225320527800025893788465581276296329459451860013088573609501585881181777776e-1i


==> solutions/sicfiducial.86.i.150.txt <==
+.101555865818888383135759204373753131624142475271351449375440846117071949595639177374689711091436103118323465158572980974627215627220494651272748140532e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.133740797961059121316312500458493401274057979373496519678295513952176331722101805788384133210378972939951194820862638103996917621617827335623513881990e0+.271293411823327335174728109293075927237453226256882761974348552283238465003834802200227982134595401274115097449298211794453958957666534394267921110365e-1i
+.655144738042016878054002268898638813848432114300831347357874481529143306660104732001959491745578397033717432098334107914922888685976428925913204672762e-1-.586879033499206230763120941051725141063034225868042283090465681467064466820379743823281039064358191266933082948703393022294447312095258521031946734423e-1i
-.151889477049787928782299770563317495997842928974676935839600665686133753475762389810031362537683863093368808459139534342925617916964361640918465681473e-1+.770030261457682915401786562525012559197025095176111477719820641537849834927703410664124898977326501454972312097064771545355841487469506816874083582307e-1i
-.156743552966786907004560742037094565581392458066954315422604961622050216140014945097688536372377146194996911892437776166574882068965333332432165257936e0+.104262214212783917524374978393894880533812856797433574718584108396872019303922405688261861953935719941173831308066870580714372921082657517098593414680e-1i
+.419578993676529283120590312355065980957417879900604390124548772911253746162605982358061786894063370167751718539853666157520487678407979623349394644104e-1-.787498818768727559919517264004044896012327411887512038685502127898666051430573981869205145334730056701099145759409793183156747205788322703372792169889e-1i
+.106616489416921913835614933737722098529072576299793169006276331693071889397476198263605945363038689653646776586066828320893370132722638147932181602370e0-.782880749014360872389035910871586091816322073402490443789955871674473761428829413592359114046615133874167207802022401683142315580618377349997246595988e-1i
-.175951807966090346981854160085616441868154613316707608178050034029910438251429013169813423184713564604910791259542988518154192939083145494176361644468e-1+.354623101171718459606849966227056494409552535436817943496357954171698175130853039543172092401270472518752350870093008405951953106655892861023772184497e-1i
-.512421736538249609472778139662711157231919712432051986640425655565487273549180812813883958925931990934441131052050259043298350539125598907143316135769e-2+.170014231885130180907499170566711444580573465599854508369338037995376730543460567576179311356091842635119601812909621971561878084337448640185521381849e-1i
-.313677499038613587448827390198824401798232619956374018647965007193514677400320223105304456436109590228733119955637350558519138870393495453553041662760e-2+.136688230493339965258203350384295167158439822947155089171171819797792850945142215781993052124301556877421303920773540343071946336954718611950185603408e0i
+.295837987211830101156005084849773799489853236671130086310164193437993459259078393581315720926058014777278827383236991999677215565048179453963020746594e-1-.324827047934600007207201898636181413625170582280318062889399026110408190165826259325203418188415229631102891542335616260590254969222185534421349265368e-1i
+.638958134186757334290703362208373416473517517183689584601507108109602916813874550131907108187119833614122114820505849506679066453467839283299518933825e-1+.821234055961938992353984433376635279555850338014943940387840518647421668293903809134623294990479196658705488391462832585238006469689472359012667148648e-1i
-.599437019051839366065364315625746376072480673038319345225821984997532193131187905197565589442352156065911489181375320740588873406266944725111857354515e-1+.612373558581785029391718351016607984874896476445635853781841978970906551746294022602203275125968366398307392365897328121131330375012455883830354670237e-1i
+.778039704811479028134293591529568647446539997266634738134373784155643323287579949444023819693122478936856289990560944018358239009422232936750117738572e-2-.375550223688893582533908402268447737603487660506546613676305940222761945643070249270972850242220441730619961693607423891013127887140129986637070425698e-2i
-.447265180113138969869300678541023691137650024741383629506717026676893800033143376093216698877632572405056826050725305804851583019425424301707185157291e-1+.203456550412753562045850318730471337915267031065295031221569951573466776992073347752139402869155904714463848126065078446906547969165096711503814552661e0i
+.575902201038122468897368483745232629567283213786854398270494350549858313654369234406099530794370769114043656242974654578017849893663931987232648177027e-1+.667601823371663996839077429076395379443418148131918678353029184728641200261551738146920315555255058298111072331207305500952180507897457093894424520369e-2i
+.843892343960969309922090775494505668734734177987410463190426261279570473446416997608490524381897997864597392542999755516964589451613711353669642201662e-1+.101656596898683221675917436820607414513530194936405699182308087051349983503429786152144036279039602637622572968729010470894518153778801948081763276320e0i
-.187916432396121422723279500760655754171799155728915202977257898717445534625868030074741307479816647482141323961155179171467333258581381537825307676328e-1-.182935558926501071142607890030842254194739336713377859817026078265970367209016418726835571335585814671934936718256219956942245946878747684502665681137e-1i
-.223738921810384354164754026071108195447154741203222704624048634058523275124421940383012115416472751442280442903123460755680976635440439974494439353407e-1-.668282342441635603976841184629597999943170799864003054291681255091966859633878652719351521837913845927423324595848840717035935527164421901882334070977e-1i
-.147883778250363547560567867757084443093964528067209724720068015228906792474197927560614626242227183488931846396153433127809870503429647056400849596595e0+.161449428554345432847349844722150860125649017415026925951546509187387010315716530524079705199590414769502297948966245004397796410257422756562197623604e-1i
+.669554712806758747724149370583485453674385764091275953469916365336735500347177706722914941220342851577508558256520577374544706232400357827829310959793e-1+.256868820996702109500104871794215108340461172515384709215097018355212221312348797570734478887332595676580010291578120217093859358224390196569376907562e-1i
-.461212627189658359886332680956472884479629937447102688499393678262567851333083740249917197098073021016433388345624148776157635279299707583777795713043e-1-.450927878677454277704715182478914626791731916978991827883062091537523872329491637096611644363424034153005379469893094084543170273553056703974448853808e-1i
-.527693954092884234238541228504678651986396958086988099994461158708752049419163971018906560841485965179198591277511795838824348248762794915061484350819e-1-.147856190652919694842179771307365174404261843015925482878462577551785742476155391204344601952755182962551601338776666621621623249807386165256214016974e-1i
+.161388200847559037704259087378801154402311937476255566153487181501202921030312708444019028843355070702075616689632947922830917900410257280739697734933e-1+.693772930603407194260227432095483322000634798514025699681222638235355409013902555386699132599232273182646953180523443912740425772216767127109201195396e-1i
-.109047839395141864387746071742607278954223577889387192042865635190284038224616811870753761127488694818122705064735941208286735294645376822831315027605e0+.177919790251041620291203260995751836934370534654166932252200764096143902892518962032984292346944347973011185619360353468825616782517485103450557921157e-1i
-.106938041478006611730772523915479029485529305874789804969584473437860462919939791018470531690028195072777667162412445287560580930911684046809485928340e0-.113686523225979070611117891991328320729525615061789846391375312830320980792812662630108116817442174498400689690593077384483824072377873348218054860920e0i
+.274033688930532216432568566728721441224674505777916339694404796342992110908506348647644673009423954950422631845137878508397866143264881298427370594622e-1+.930455959535630768154334237080262422164527458921927880526238906225740337333391777848704356112967990897314414034714916720967587875645782172799101668632e-1i
-.689257939963581171655434307546900819878978197272627952314047095523987159398393610438146526516932533687627390667614719705637836403887163535502924255378e-1-.246205435203390634162857670042321711609871684339600022090814979761555713955695374398399328373327221069428988251775659019479351691989900869680815341329e-1i
+.151304414627534764531581601505035802916295773448497305525239390631083847319400381002225140544658068438877989301127408501915388046197457664067481616297e0-.134863750568562353149653662558058256564718067349388552952888475259142292896097198955307963187199500611906190948576520410466552555310994629334158432566e0i
-.205864138202096389103299145172543980779008694771520253056109514105810243369161887895066395923488528964457395685448159833377048271723918788088776000921e-1-.771164497769281493469271872528472206441427033201147667224565424004650308591639506404666547286453410479752654315620001893981610025598686553168382698658e-2i
+.601908010123525191823428204555443211552563753255100054938299616731986826194770767344214752453880566018973849952245748653451967184326600049303977191972e-1-.770657083999434208006185801676843906833756254566725134628238986472445391038364341915538949440970530479096161826999351247205710481237250160791450092349e-1i
-.739188779744623885870349851452422239415680633079888944213664085336036004701436563373665009893413156785159099939660244457400234279635491786793129411196e-1-.120183824033700692975188075533719819791746424106756809391539880164770410340735642050497592804975578601575904662569693264547899265336192491377787346726e-1i
+.693645928264913080769654557448628072297091275015089192233662314194184129632128594206291904074325591912511598180005736319480217021023012466224564398475e-1+.499727470982001082474786451814297599192914761348126364295691126420057739036743332526265774923104460107631311916127058116266880386586121196407704382125e-1i
-.640400068733716611719045715452868553497104396149255352018012159968524245172851903264249827553197741972647837165154310130831134057893341300440527987474e-2+.112850636607867799141586757849287065882043454054802319450671893611227318442334267978875249544424597576432025665386499369021858016432860122116425679477e0i
+.144498242547255117678562742214601211429331483046968563133158356296009413781291996292864161215287612016902346186815106272111576876398876950407810660781e0+.150267251387261991258521562085471504248122749640628760517882162915167081392116485942042423627506111333374800035355085768613150562173894143878446547603e-1i
-.859049627714290616388870036579771886520095272729347934902807751167106577823923887164579731398184186688542981896108713506974831486158022848208050234123e-2+.215736464156504312701538578416338389944647522451776160045705627070531110674286423278066734494978272463368007637872360522678097067975412211535009187940e-1i
-.102863950203643684165669576375845314493762768672888037431524132671309308488248151281454226210889978007552475107556791442489602827862286181597991088754e-1+.224296512930354878700585951362354343938394566289936936150046339226374131580284606638093608967792363173456976641626520635820929396731916439742844739086e-3i
-.445819993325066912552414235582355449509507636228354570358454680221400210753570190239778068571080143898998637176483971118087218782174203548544924446152e-1-.198542530901071064558915917353993218848735038883646540084645616280230335575283544837167117123852093969701460986421922312338446317631826955519002826417e-1i
+.212667193939096077486568270670063211102890957620760851498108043052202073037212903957265580008306853728320333289030172621399416276110505782769171945147e-1+.331472626962688511377124037925866533453423671631386884338871040428838081109581536748995829413708368429391985597762468245617786562801942644561044808314e-1i
-.265118247512770313025007768627858312079081654841982128985848107191307129895394978544568950778290644828585827057146519458781882269826837136230135049258e-1+.326293973983790991918407432475236826940353692341865830044934007043793786241040696349126890137274731150423951229317818128987952234132034245281151792400e-1i
-.521605116119121743247793836867195352093972674914567622342482666339812578448227979024549364799948264045743348160600599624488167549199361107685933347516e-1-.352533715827462714999443602576030597763016953463706910502245964753684964593933212040386638869851422472910397061595863433574312318441694320700048902398e-1i
+.154384475901220942981182945452212200858946466598872286475090220241763181908013863840690516485287661645033247437818536274407506135463286372580808340034e-1+.820033538506650738558658293310599146001498052843340894973710835145748632308914191997575375589933114271623818121368662749055576520517445703259437516052e-1i
-.118296200161630344163474617725244567802240539246757101000863490589443247944720392343335884200505063175915797930384958971763261277737660636337303998646e-1+.213225336548201415138043490936742997860486755227937640396119822921955738835879889432388778367140500188489603207302644477289722572700340056280608801048e-1i
+.185457800630240620803793707015960315006472622246563735398791914510021019667416821943734655899736119797335030538131242866698260835238628135821488178600e-1-.124174964998295057733985291590137904426065488153183133666710828846254144124894682566207849853929213558945239278198825260094348430374501043812184712672e0i
+.606866977940788709264487982250797793154532965042542049973641730229730070497187744394472188305387820311825861138581831564271387051977591908726280857497e-1+.100276352126261660083658170637117274007499732799309946671530276971431742429803143281985763174133948331180159278460773863055434254595262526977312906547e0i
-.234075830484127903009191379599934441414565077124644703439089701286505848092516605866382391371603079482156590111783493537403197018044784706545515470579e-1-.406600351067566390529600613361616945437879717368532107176350497333006457015800494318231903147687841797370212064981788228485092374188904559684618610032e-1i
+.350731104077522509176362342295843847392145516029726598553761367053090571768661519566603218788006961016706278536909907480866120572158165540201902050885e-1-.179041408191144977418810819051013390646477041913789794993455524617230915714372641431457602367320714407530628367757248235730164481150155602320975892165e0i
+.334110557044071660232882767346749368127967316637623451554538827200004809312649359901440178189898513965834900086979503476095401256002984761305533549989e-1+.148246342343039838872248362412669592507529552221206247165502257193465412575183087159777022446111315366682384181958648008497830416604259385112657788511e-1i
+.935788691078212685298121107804915378661047170608986579136986485006408929470626715759145001516947851401323091588204951662122768670179392340962577179076e-1-.560502069547350778594197625349960544156602626815087276398883570042593722100239298889877669696558883101526241341040605077675395273309310201992509238745e-4i
+.842758819717857981886161535787933538238522646785915894198573783235990759370590522760280227473570074741933949600040491347450092499188670553187031200256e-1+.421812159285557912461535351066622158283060636595964229922046397775288932988255978228441313152689956745856392834090949838303795263744908237587795767685e-1i
-.151929253896791464442120907578855225866536159495539378439771081534922785695691013332244377579187067230706675749893643930100133588331005782969038039052e0-.594878168137160787632700758035821829057970063222365392456852405029526609313216688355602339182419737029093314199911702867962891539737771073188485106938e-1i
-.305975220589049850001839370396531657510806405341683086801931611368737440604974476907023164141747719649240414159669762937533953309887669379839274858483e-1-.832123546511384592744672171877548792375478952867910684248695087596101074577198929455433337899945418198433115673821077938984425963340906704850093683720e-2i
+.131950600321279668123074399486838242894399603497605179716073391385030357767030623000602168600239605290082886383006580504257947650556442785415770334704e0+.133291058405123606151297446533797537687915960960225486533853717887603788541597039554366875676854879654181949401410703765513974779761575617809046277337e0i
-.208873853855018031473576906837096975452149085916350715125002287071022262008242272833526906889141060724785930065254086989928199270708613390264910471968e0+.128271587907034339981569603779503419472260254343288373908630212952733037094913311454402805768666364639601942207744742644322712535925802748691879562761e-1i
-.136957298506525088481018247692270054234706516930543295238626719257284887898967054063605639089252032399842465031387641123542573029807623535216535450511e0+.797803810101765690978121065240627503308624049804340400772414684982059472389278255153865892598496206083154308805909937087201784755561002124434313358924e-1i
-.587647894541040191579240452361203404927816653955142726934391952567829238641461887647965447228905317082894697431046932765000894849138296905691803501053e-2-.739097401406613881841590499251666347617394685245171893145628971215700970759398187667133278541180443573455049814836292166794442479609035640411000944813e-2i
+.356818745037385627895134317861863945062810154888804741247811419479222958069667103674899439426382099611652364094504420012762772461218728416788305570561e-1-.102601414619286412248034819679182092825620477605123385673060888576581569385868845492123890256067406687889799501738066225661817100906715740880227077338e0i
-.626593771171832631641544643532037498159421958095309507271379101468392920336134958010516208096670262998251287915337388987874669053702992202488889654980e-2+.186555874745544283482254786407513382358438581348393390095713933417803463765804912116722839283274372491281229528019278517482573673743703284305856971543e0i
+.648476775662212780149251625719068172573672047110689284901867708559385600778852219596420635091355226473666931744762521399866764520846081513948660079150e-1-.479304762231707553753624680151620697907946874118113834126078770416456003463161834020280097366559950107116814498007394369589148695262089075346632752522e-2i
-.423360775121865728089965791331596917514370375793605513526659382252317695087094966611444639033424526193313396942839380677809860433281916054292936276988e-1+.584951818390842684633957579841185454993575270738240616625051690506031686651197569849446108216948557581198368899198996259545991671969854394495056914722e-1i
+.358201951017658787002268532232468570113466160308137000389545913764988385895672271143496519314421987514440023824838977305643408352017806882940741166549e-1-.130793482241235494998495510298857020953504200648846273871448569160866206409424452754192889967585521068103885776596432207364476332357558918324749253239e0i
+.117080170164881627992070376528118565451826175061746698385251491263278773997774483180266608634743089085971335592974620071468013027393051590681784292016e0-.940944999776058819404448761602666364190650971110486888558250078456827515465716103459840225426082199582029500426494740368444400142498802846296909615571e-1i
+.386921590526421677038351681760544916102819375988878672780688928948083458510429729201041095877605774850440536131612899998111944367897425057713581466702e-1-.138965792397872580296976587419310527739022735959500434018011828431464867756294314127784920804826118367630621282097834359212830793927294489255061715337e-1i
-.269392179309047360932802454174822895265036999188760952030372169181122279280886428934652697293642000972471245433979564126085757542825711484173497262679e-1+.113943990881201477301894805489541534529811366287379434739696435319140653586281250276374442699653312359382339348646415078979352312705724276836897869234e0i
+.377240665757764633626006803601586531455985052684928512016051642281093201800570476054784395435879419929886716044484093939167982677242551572099566055826e-1+.193871745091223474760741863696172974548920344879677758041100460995422216007222725026757389485220827715345576089114854052488270595501394438889594909768e-1i
+.953712392235419120051025398793563250442950451307231862171348917405792577704862785042209749656834070660834429124420120567698020323550260135391212902754e-1-.623773261747915154408120958541543340680511441267118935262143109422819180915779852110339700267723968527421929097710236264020607232318053450651177935632e-2i
-.899619166187401315828685371062997199692560590949045799249303663652277009924228513177480111649991648002272237903078177416915599665450178120341853335533e-2-.645938069102111734725188758944248394256101989705028033330339818462706429942971147201389710502319016906551721784793195900360611762321464173870067772428e-1i
-.889797463803385778074926183371972962167071606414634397469033574627409527908264594652974940189055769535233130850909613721043781312358548986654397763831e-1-.124040810836655788604359499144221135170079338941678466133276556164298392650507294269133546691115684308415836186056095985332143139212414516212740051102e0i
-.137039598422472637234242186683417381636614354465417789397272963152411038218781868680090959492800712654491649491168939894103723051294298962912223407646e0+.119811882555708724263319428613584931988185427337278014006564890468271593312265724815195301086689013619280118756370145539929940672519846134053542414948e-1i
-.229207956530437411248699178187404652318722950272242805412307492633649866507404674303693505798035910942157164731925834218272895351396895867259783794369e0-.106324844956055571635378404684507821672284729786411640774902531362153348008898950746738721711407443421089866679278493666546314786408662317158112049230e-1i
-.436653437381121334794513909949137303492547152116856284365632953982952534577845479328643298827681522969689273165376021980690444810270752037936707188365e-1-.117861540037144911971818481916877492860234244780493405596139145226739966549483871483802233286509036069043171890030559957339109775090113621394454063687e0i
+.522760464627697581980933767351011909456141585878637351882223174044733882930841555634851532781084824959927817767982816911140102176342586259772077256125e-2-.346638887344305735441804759920386177371486100459492490185412709776807333947295554336785815921581027045968890333176138569072927821996973714568490198411e-1i
+.613954340975778475624038296819939264855271166011793645482548407444008903451472030379821126309204847536182619865129152558088613348479188300215492673078e-3+.441178559338473056761457986790349569351659260563990482972079450124430399026119285642476232173789242037198636612861103036419243741977613010846934810570e-1i
-.176089280221712750381779438210094478706841507724932449580441902865807740026835354877804438287707886639266464887764156755553406716523770989707469109490e-1+.171836117143204802346780398223177720158214019377601240009444809764554698971343450099734623850984589448592412017092313093999555864465188080630836010515e-1i
-.139324707267741170016862622629183366921493937022480417976707757490849750800523056347999674564474566131506147452784284015512846443626268515281769396509e0+.284540782774692177034433504273980560548482437340584512409711931503113367147122512296295237991653893892396278301657922540202370822536466014759044011931e-2i
+.138154204844409043690028942273509219404630075861244520614785901489667397911930105851943938139760349628702517981751109534643233651951776950474961242696e-1-.109010946342729287725826977140163325539028320979089227182974264720654261281803233982036145931708490326192929570412662959815357136983416039224535453218e0i
-.377164592918490918188198937035903297495557886359149728048012335187298140353452807801264940812374320393552419765996626509703435697424754836193248408422e-1-.100420520830862156096902884237339590348067286576536767444324056940790611434210754851977850592447101665335121476381049334229614030732591816033071446270e-1i
-.495566820513197887593200261140954286310987268364028700059029805903287195502254762264049488847946665727647547966901636721435443523396269009238221531827e-1+.737021786704631442719421981823065638747648720779121291933869908464786530081870901228230434650442336947397080103696367677311654437485260097450521489462e-2i
+.775590172642264468708077118602033528280724940978593999855528424900691266035582248351784446050953092929113348341277351040543027899214623548836493526232e-1+.590368877246130810670717005316100034082023650754664055727105266610261856788188751686247071429866405723417740837052687768057651179174575336582578425941e-1i
-.793266853708452186078134982036027440956935991387252908034062668411996117105991703878196962695017583063619750112805697624671679005993383374686340093408e-1+.412407010600054050326056151130154957870069300480382933855902714373945803751076174427274295360655314847204825076324080088510320757673103921397790783122e-1i
-.159229458994405241322240382107521344489913910491866609917097513505504913762638660494345175476750097001133931641278825075580101735393937425667423079343e0+.229294378443291257309269013083978588513860267450030603254383427280766326040395280783921049442203860845640175873385136773092730844129887835963177091293e-1i
-.126613713284815556557430812692929808836132699039202394084958218524735121270586806513260811947833114295064963510262299936584974311128900601323647811445e0-.259859062657728424482498350275700636796426613281065142334686954580475981219679797365290509455018246898205255631592787503871176402435614164435186672846e-1i
+.246790347750920317754614316836115564116142260887068959440017314256481687911384208348455823900461811280826494914699040628676511712075245305874556259613e-1+.118430725570241730080908414569965300695198307424847147209728293497132947794618268767695236567185780373242499999241819016624717288678090710467860533462e0i
+.779928739493925979609157347903161237702373606117888027862034580245997207842984875568593877281382702916969796906865961756151028613574316007794798338243e-1-.619604641425616600936695067911869944919530474402628669343104174801786301264255090846891600605812865644552293210302793774279271195580598582297602533292e-1i
-.102123350821852669126144202360742442875019996863493884175148540853498994359824033127817991597665666429219855815743158317515057439186138229058313163191e0-.473203600974214126534939830534941264084869309357031703078553860421060995493873038446549131862676893405254750504801413245575077513563083791930725661535e-2i
-.727845761353155835919898495169147728524304268775082115028680739191152173055373083591086615942805755369800522491660875602180860991398264559682512173550e-2-.354919286954347007302661058110187936777960582084314156862136203980435590426432381065799936336666505374094739597354860179076456676110580124011848060683e-1i


==> solutions/sicfiducial.86.j.150.txt <==
-.129122035999129544589471994215427635744893311810238042632345130465928185162762955251930345076464079789379603112953278555458038863466285992073124594775e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.790064222550600482485160545242169157758644248036787496205226678401665958991676628576271123080115991728498417538624180465953124801641662120918643581486e-1+.122276273189500846751436465432790267234273288189813292178558950346783802029802029806860362605640656709325068944851801019246023566613111873428476350740e0i
+.597372532967998627410672388512072874438617455230091572883692009750687754679335051782155048253465855620346819811334464036463862817848492291517711590368e-1+.122651741678404370018390671725383436288369291230841372211551709158381243670092844270008642294108310825502876882948008032232944831827259939317609527038e0i
-.120428547513546329462214576616693728832212693472916434034038667012749379872412134300601723871836021034953383714359720395051227362071586517479660820076e0-.463527236832255422135511048917283612448802633156216532003669650390855490189333255510361232144229938476631082070655126864817362358462722001883690289862e-1i
-.537719280587791942809210650669867575539686698897635707139524801646500776703918100529156937226391484157888468316276291300601472740233568800555795030252e-1+.118376518691031655847037037311288358837695165520938440580909143861248486437481463422105262596247782230962367016572293480145514465056411801494604211539e-1i
-.334413076958962219212444885798406034341904738071571894438982935722118971944002524767047943076807730955382165339707651528643270909712131910945512364390e-1+.520519204698375555645608508793875032523494537718302959258282621324032167893430512993438565943731196021492935991903050998371490091402618160153938345095e-1i
-.104129534839058232977670571575127600455597614811073104032248411906248811772212414889211534265491335457153625605634790008884955367785150638725456038987e0+.155919793182853381717870262434280365365679057384921978949953867855947728195249846506026996728690781598334251681816824393730026971087815086968357301534e0i
+.298564237081576948335742033092205434714986972943727507097437867878592921148379825256583322630307628315952429041389935304413956789801963087891373888184e-1-.499568812068744819860644771308144138671211665845586507990373479236495314856930740768087347760380556532901080171112775713890658324001097240451881568692e-1i
+.297460149750511055499894771460634583605430305485782069432053551667705469904808820141318590339075487295576741533197839352836516582468323948707161587925e-1+.972966366938014271443307570290397611692849214552282604307152767597707568734759122405016840733545943707234282003519827230954378070315641243105852590367e-1i
-.249794723636848095243949310642372958847872852662072759292948104375536995092261464825347436562407295335788465191132429680931164349736334271778959111400e-1+.203256414547191195309355277318142756926067241298664750254052317909788619534517181369314918684092029474113532192602171455753944448443487763013850981571e-1i
-.185357515843346859554664710326049386502053867964299078749907552194285526546992763058772961314158642777243661604650335203786551661647526378074627649507e-1+.939397992296970923279745941299694778778224627145690412985566831691147931412393405404433261986173126268948883758878763977719885333949290168350510467255e-1i
-.495725697534435878222380429588189102415764674624619203656594450072994324768516250080017331172882691459475133981828026785500562040541010863728202956080e-2-.731858583744208076938714881062587391948928752157435183860971460733093335120588423748623730022825278935371551420114754294042986946371454760042714078032e-1i
-.841582696929520863729261226853760845608622736683329464344015152426710998519574374993614078230759534087915844822588901924649097823951067172582054897004e-1-.403494749562332060216524471273868165699184586287705820710301519325390847117708959108349455166679412779685690853903995106346339011514841056348523373668e-1i
-.105198946638751393734295633811838155544206140371350210684390701538593292438538563885733460349978312551591501782859752147888243711828543235546713653843e0+.395327290285997400080975638648499658754212962129204095692210872739616428361852937412879429131236672102020132431936937184054153310310856607572506339325e-1i
+.881836200533395084073030981058604371472629928398856856563331632803248489704897050428323471305125065958449784889841525385355596454584234421961619094992e-1-.115003659395830846339641502270928512897395568318462081564497215014790612476117026014928145244993736024003971484535526519109361749204492325287597974136e-1i
-.604243154602491966538811200690024280392169575781804716239066679163440962828703486441048787178991159470655365906650687260243629187483038376500797053719e-1+.449584415448894062006929628913245662853271802281324787179877286204717948668227698042560508328475172435548592055221354352571887612171773244003831710688e-1i
+.131368626576099269254928792212768580748114662204955284849570182610843730274607350383121718372220556687847584639896201372239712419242572606635070783161e0-.500057196607917427226897369329203429702123418108099500813120258057440456078163411585804035901736161310041501111199936800240617362695357596303368085317e-1i
-.932716109209324030527094975208298646103023136754975684877793329727118917180934310709051622443750300509842157265624292189449799849570703271996443484429e-2+.337678482171481380458130529323760830734452195687016781837870300744056699933527393354392552405304139168507800526214872161650963136978439166915014814754e-1i
+.151600730644346618353366057399697589267090753161994048317447303359270663448756514425004528894642572649770910132756679560459872807341328354644818191093e0+.210249307250454495003847064513375792620232070602206426004689883938804220406059275433185640319057959843423306128263458769058309562907816251908661747020e-1i
-.831373605570009422375936954896709451731687557866143074303112022250454902426501851732312417923257679561712580592087117852976708081354794635287798106145e-1-.264116756207997592176672470203585404389813095841306388526668104423711710930392471057488735518202577129061402676042292947173201241801598641119742133567e-1i
+.372662218440763270196891325086595271295343056285479688534441208392080874153712318320327068311370404183382437737032761646070570502456768690733696708405e-1+.348617681470370841724483792937766093653807256424154883521778909044848949111592863991417408267424604020300963219195159486729171857960236311976947562043e-1i
+.218012758716184032652577783877195597302723473131904257769147852493527178216665599660090466129658591756116636725337485096415351145726614057510241235772e-1+.555938376755949228521071714712952618392085252984383713633776260432403174827100780001672048385787187040958567436874508703046858444496324217459120143159e-1i
+.119645099438662869898773826469224274770081623631747524709838822963472591574244485333382966147638706479277994802376976023961813825720936423360945904442e0+.500828697606623089346842997090656701097902953748971047984033831378213308358586424418045897979655370155351314654570432096551032268707450430209526472332e-2i
+.352388996322028535667061905213890582627353624636822290262311918784705273449571614244982680967124139301210636109449922471889993852247101381050893281578e-1-.953397567453457130479289603341884433545744482758908582561953148045830707726523157310836803648729142876597144051385042546154739520507169471985415819772e-1i
+.218615081666032056689060294182347403225786053079322604413565090420756011115594273944124795232639273980124553353326832807798275491047831723640571060837e-1-.983743344504239912682450798608354807848415912962342583150757828400194731859816870928970282932165033208370791573949707391304973859450938257060546604994e-1i
+.156368148175750636393461840790013265767589960022503600120648833925301828591686556603335169353936380249383759842243452013091844393229019530497232949869e0+.666814417652291568449915277639558271367385326578622952740799438324007479936209365553295626929467690577338297707531981180310220692850618332209121681023e-1i
-.291992916766903132338800701241271746268069730062991384546727676587856026219522687793054164455500114725951829083978905147968949637415419281671055143022e-1+.517431791967017755930656863896002114786836299333389240034656347141654639201374580588800054681008081200648378724663469782805872098513342313641593498915e-1i
-.336902000500981955237842762664345210879872185976913538051823867151328105909915570822737772248128094582834025094699343471302523400793814203007633589641e-1-.373176250092799129630661835554449007020310217484481756005757119216843962685364465977137351087100342634026886075906601296751387184153839098126507437909e-1i
-.441940715942102393402390318712414415481283328606505046146324770582018951709122433260701275299403352134437550806006544842023226984686068393735373855000e-1-.412824697656008775785422177708108278480619628658867461879131416287227535604480238341715351204081183869450575483895934674379718222042414659156571500844e-1i
+.196368714752132643021295609830502421047647996545859805951296840855439551044382849616403588547920880220013332376228715346535197162362380544881663894024e-2+.376959259255535390822059433772568523315287049213220432003608986704911631388476441976835706375144251499918853548315581680408564122950368956874648094511e-1i
-.449841826037353286557370374193373310966574881286484615346176203506670113856947628307072896366696463061201630133481646926745662322193883946305774272573e-1-.977526048428198545915415146945790156723811480291337692486371950247239146655178881073635155356643355340899125138897550428223604224149103520426573929694e-1i
-.702507757898053728579194946994024807765785012418812451870552036364422245994785527250549413117383967116197006310772178179005691914839276169883449229168e-2+.120089162651708736647847973257193849027333116222761891592487292403198982631064762805718051832389324514773065855097199072073253069811237438994281851494e0i
-.787495842791794438357145205486550982878576136189753871226703015543039663053739182800772915723142651683967409046562299159590372746730249588304308234205e-1+.252874408325082097659154158676577992540728247381390295711378516452290110747505446505994845684419715881418898518539214074818655367155316275532016198992e-1i
+.455506003249977743938476538798520321983402609387994410333086499947330707788159139752972711809052973988172665160734477168172800006327527614748898211980e-1-.811041294579936010758287830557364499766094566670856474522001694904300986975692523158594467125299980384868526549155204247095284799096441699138584066066e-1i
-.868708077038994130340514882062218950247548889128842627356117529718945821051747924259101446376278493026483782745913485136931882050105521272810911786811e-1+.706942795796298566094330782415682863591135001686672339811873075975624712363253407065473563242611440833272651644297360864108980307278670654149681684307e-1i
-.965491625383505636009187121523598821476053812628101035703890743273852168657698656846130417562982517089039483545905209777870958138865892776958228411407e-2+.625973247017434047264741392619223218877982708534752045236245956370543693852876328083711867317961269404932586267228527947169914910591924441926185884069e-1i
+.704815279915232541607658374205296177137852452580007206236750411711999190431888139120455053724728965251727939497362598524686651501852944947072540874762e-1-.923460151267205167966581884988538907705970733408879726999757798848339926309722234628893908471074574014339595595652665103500650472984713558219119765487e-1i
+.443070471678867693804454857477320054284846596851065132948939098657510899827901246897385338961975100801915109988826336300914205107288911458166820498356e-1-.841435553386111549055557390434175428448031289990158342636270706867933651586039224876764228213075036529964436526971705654219428056513525839716245479564e-1i
+.134959970937226985857204415665818780407567821855465820152963939465732174716987061346804555172924637354804421559493822775201562178485985387814793976331e0-.153234203976362231597113567900601242937528743683867504953259623288609879085327777773081409648363966988537754388053218576083936900518414457386232385142e0i
+.103241548605008760743717229654835060610029557320054193713746805708841455330997965301053843003380439527509391690238435956157643942270935614301438620589e0-.281276876223680674878928459188290449763525164586579219439627497819472349683225263608253078177509548832175809526711712851249655041723304911399569941453e-1i
+.184385801643560282879857263408653127686318839924067425493912341350504211503586004574481974502914157451209340261299213714954135138601844563311103899376e-1-.808138777813604757897416697861257756407317757168411486075240725435552132074513863008241627464242535911334264916439564938143919046080110342390134104276e-2i
-.851869703707852803586158723772984800176544010518470264284182942446557175611143648175281997969094153987125728463312142411749462150850186215256811438026e-1-.871262187970507411195411729774787532922808056819425426054279766496539606489001579088811521570531288197255211804632987813591114386147086920950556979158e-1i
+.105642849073340515630027096190089144164226541662145943039206396708962425243251128320434724800184189379024394805717576100827194245395705059451850614992e-1+.285481538737251836693670110303422013928317063044842364686118141763148438660648158218972856584059877021594436181181815147319174811315723300195572129814e-1i
+.792910147674054621236263947579453254482645397617168858544587369458308313257180204647879139915086226942540499274124703085522603427498670755493258203694e-1-.105302313581896107295064185500379988392850602616778008463958344276354166004651153665588750205342630552096367334565378399318738550037049557681877582005e0i
+.990270892874310494762921566265143092458890089640679793961137040129838782588781531657464007635711164874505381925337860533370974571865773696957058009663e-2-.100440322468749034051588380913743327406696700959153958051268061804946731688565803348245451494489909305581706366106377437437158768460574646421180521216e0i
+.410656946019310489710186312517564686132388267054674348111450650545439078035796147537899031622508682647778765052706721216127651856595418737151866665579e-1+.151672610477049501373623905633697819318885506323377921190125751789490523202190671410401768266644329643378414421986508076686981531548194073887761043080e0i
-.543114303525424842042038579177149466629385288886536807124408601952791181900597740927850889395722096772118570109033147205161670225903459058027479355031e-1+.492495426913634597398511062497062352314661624710039118124256940488626179904811790958110382250350542137112920684823149915532426103154459729473408817642e-2i
-.103405615824054885246541996875423769001393447676108912119293088849786620395480879255553536650050212520508273230919197260145560068751681096894059740755e0-.142282514177898100679773696006111627612342455591610743537697693197645863717143561473605775145469840042134157061707234618608239783451174033386846731331e0i
-.244607302265356664881625347710880561295410034806016053991581049334299434644359777371382178970931107650448510675819611968642488025583657067979514037426e-1-.413287915172489066576864772689477624117462108394540008290586262177565258587820207531431343736596922808733670368702640306786234110694273782027557689654e-1i
-.754054370516544610552851392537994123040795277523615967483517741377393672445463445080917186509087659062943378713722396104005483567075238591854627888176e-2-.656344844098669800261517909360154961191828119805052738082457187380061502159588412241803622548855004493920117699808626868068537601564565874551874534985e-1i
-.286809895531795832341833477899326304988633670736764583856094204526307084836315449157724545008914115439604058724718053408143899859893562859650825021143e-1+.101090324698905205138640154014442337446071458289672392000273293630448649783812576095400280245555052560066473258121105206519081666674506973453974480253e-1i
-.297095948166022997597641388711288903139834282818604527492847782318171574550025672388633141674008608098692079826101996719471673349797789781971499629721e-1-.938456203125466593058130367306021043714392912450791358007183615200682799256769085292664569670173087886688593233477563205305969886748447594196595106431e-2i
-.240941615844826541444173064500037727097464827813633161855801500177494354963899975357274784896335177265975918443559805103215188041801815661928320390063e-2-.108834905485923816593749655938773671754138372236965318394248238790155554762064601962553657889425734428596282371991847378965586862376318207052019408022e-1i
-.412344711535541375845455977904686730367542545184476344764122180650947276866118999186391649124732769309551281643917689470399733565922599200571254912287e-1-.943935205472790400277604939634327083698361876166597742821750528997844005221320023635508076966507064873418872471845517359310553224525779688645067316456e-1i
+.921053977188709603760905057996078622046552071367462713455721047449354566126030358350269131286598475398821798837146709261529114479221984724649067502621e-1-.347685952014876465290321796509594343085356720971968519215976081582852228716519532917865899108384974519158126800340779018280642220991097617718617317479e-1i
-.424851609663055329904693584501809305741438399283739944923425067433584921361403885857742936037411732966073297423869149533787933094151506237848985655793e-1-.103210944881094173851345235352477322612324893832510077640525180218639765209280934951211253222373227571976722849996181680878919157703688596618569068843e0i
+.145053534692155851301955503876210488539229618837586225692306819948593965225861904175702253649276856982008486836589088274631324596964046503921067538101e0+.887323049067403770605349286254262241212593741063289081834223471007792901380613300976336483259092306491311550782999756445427780289281553775224028341162e-1i
+.539284762269473585690505575534723247092300308673649408721048499164097614002010731789269939486732779236168861894044184488792018421491394291401405384210e-2-.444353339910716669174055817294040546854118914206788957851421898316838995672216597450169334074465107602604307559081960343586184598698909447069355475006e-1i
-.452089290160975691971379213246626077470706302773962939245610177028509596714537531279216229728976515959720142761473111416753997548891511790820331893932e-1+.115437189334916239210841707380643540270058248527948974788225862181657757053663926795681319635485295764969608824461776165463992778690622562538065549579e-1i
-.355350649501539999780211426914642565653280867284677614231813224419597511904235286217000084375688737212428517892883531213838412593082369741181675017445e-1-.928785381589315274515424418284108477628568123162591913438525479289908001655279370582497779867617730494448078969128523661327569738338278206039986563580e-2i
+.353885288230763512892372975812722051132494655019052177126164183102866573911430718779216784579481342814866885593761751778426123103812208094420059048908e-1+.729334475064551249398041383994520592812924801549306287218745548363267278059140702574384525254681153092331246520254667558663123059236021054474791109053e-1i
-.998518278583253569444535502707338684962667465571521239058919340047893950349114394779769070096684525129874238181787827673755009100795972634662634736052e-1-.180391712535890753767639223482996385099387168322903097799227315304569183691696707879225784095317776148612480658965669737254307114847766098796982127302e-2i
+.103545746688189636795197137463277824260459767268118028735047352249571322036308751308778384669577863951311633425119877445580184055028718121735051462315e-1+.242512924364494255250713255360945382245633797252710297662802005373557579449868066069893925733481738223091114082274971993479142950931724539197464628925e-1i
+.762506878451553014963403236569153084655282717854951175498764187979397869823548777575318316668868426093742617604855283560327312608510908324216669000046e-1+.862707801116695478825899076682629606531540239820543103583248375791463866937398474391290945174135059946473634526951298824087859699838730347604387916053e-1i
+.101527847719437403868469363185869623751645617836578188192364392138541112738417093581699147333930514815470672795148360495478592121211364120378513624310e0+.135457881165847255054717224743583678404899097941683036543182785868971417677087748973757878252417418869579939538172251546723882498347021834327929751713e0i
-.893955698945462001926761559331125169552596883121203665177169111626735871955515937222716048594447464641554646162894827337432189163008206104878168135873e-1+.472540523300164708245352990803268725917967810446124588565418051759034200901512263814232683543280899089186170516014479621302622904310786924215812472208e-1i
+.790193609465299682395932392921579344120113649551087433966706762326807577487008975698096167252826216435131099043300777421935587069815742259409203136291e-1-.425203259475326841881472749838670461934849805613538684225122978390744588696010716469777951130780393840462784500973628055977157043805751353228148263672e-1i
+.261583963446932299231302463778555367074652769322485518432347085043051509067992961340886521358723013849379812406370860679193214338553118441280105170486e-1+.130047985275828672505432398434662174402638255140310723925108359284885566254752696098886148354996307796534812787345551544332426656139403294755607399655e-1i
+.511828798277708253131323979901558847094500522210903868854042153526882044280029208138464423742759571460558549020970911376480723006404920793892984952678e-1+.230589508384639550450127299018804604371062092401187908854904552504179774355530516120400905034904624450609580615102323908429601826450839589708090708210e0i
+.526236978457314067912270856098799769611049129351015914345118935979853461947328636641845683783393629505990784348832626822645570575488682147882742618847e-1+.135117862183673560684125338178152186093469727631373836251495710152590284618373369417594774592922088863872829678381383350138022372515630987902907682440e0i
-.113401476226687758757389939504546766776665338893750637485270352176357180248730580488222913008450856283930208032869083491979044876173022889285477779190e0-.601669119413563616782078893144869069281772617334288154986296086311375749770105433644970261539699985229073293931539293068664286296690384494330767649472e-1i
-.940675508422945860220025085058457427559941341471268150999641519841616516875098588038631637916353126729896934115802125219649453202862355042444793215502e-1-.163871001959342124632584936430960300991930301703214409683002458946425921291821983805234151757955165054301262723707835678629497092025123771520348779856e0i
-.105738338388910301440759542895881562237971179190964195733302264517849416149267546858820767684331703851948346616426782573856849986512479707164798331259e0-.150899613931674878191116733499704786181150134005595815089862322296341258958943052376684260186679754513891364529214349671177308911861745001370444404530e0i
-.268274853326652644840728956553084407631166325942842285256277080193145751664252297858642391684115000766349941599068125162905468643227115445512715765988e-1+.419049960332145905331581546811403063586071856791154104554294728498090645644995816433909937251816536550084511190247881082436427076194991461427212729027e-2i
+.970660139989212841119545038982641344885796749808122158821419366588484330617558452270610006796915515102361527089650521900179233384726280679287773090252e-1+.725629235556142017616975199588345299667945326854979458346151306692527006113991632475449539245814428473288678932862163702431582015041355110014335783510e-1i
-.269859016725970532263884388979112812719608131624907781792452198900556551222961314047804756867121360567566167757201983448949767347297038728783769538553e-1-.136355394476235043905608457388939620002641619578834523203276926608412716067974052213293095798900121966474570970687387346977260711768076041371631711925e-1i
-.110521850877700659829171257274951837614076866010531146059372234153935288728043525039536754453164312379937806823387648883760776184656646475458841442563e0+.210923009763996759785770865968641299583400837065055928303167197698484539706191591978825103790752922751271898759713760668060632074180605233941646697056e-1i
+.138804547707184536329643681622077853344534815927165868038176273626630902656950486057999691125753615887796095510818318536888837309546806833898737514065e-1-.120263305460493056630004023223874976174551629452402783399817628764038130795130060896370430512420892632376886900994898876466617502464223050005853219574e0i
+.281163893330586741459895600389477741558166886461062899086838436913133853259673577698153075195105220933120890316576527558407993905108838648162962225562e-1+.160654624353256671653114468362068479530500670018130649516973126355297486738397589628283567058279694171577135840844902116911503555421172532819999718190e-1i
+.856557766660067494918751135228332954573544487045443030858594225137908574564410393277703122452406130388846459153654478601026485773733404717396377006476e-1-.214702337595966074709264179100904584987811157451048671049472354437832221057298179656380434115552988522725003889907110307751531449510521430300719815042e-2i
+.805174168047596630640910476742906811074090751278235271097221171349966677239003885977951039139291111297375995775598391807015703993544979871505509219787e-1+.254373873388550279968187953071482055606438426843961762743493611224954847878885603081305709572790706396270151957502186767270092811252565808396683935029e-1i
-.166164894079430992925076907876704359398373430465514140772178629461899981156765790037630679252031630362623197251152987143941411384605280979901588801344e-1-.724174604014367862868675092245141720283306274519204383961162072221307786339221250035051020566693077072905880890464847666113173406911078671343172293329e-1i
+.742034579651615356296468927397498312160144946463900416812962168239905628678686825512271240936027645695582871465627265014893502229629153528381976939143e-1-.214549039078377820389390714736230740045071971735987589476998557178469146740010198104155104363383474965673814714258358576180382897825426051534689619054e0i
+.198237395770598787827267545435243850867841442213541766002897166419121968139011308470474055925109028572246356869608795163059184178550903548569535946069e-1+.149030119072630984729226620436767133475122344970617671202817558741063200789054583633455532370211485954518615641950130386492258067026426115578936773384e0i
-.114352385675679965299169029013741461977685385453658212754009868527910751300896421139070845205873031268481617564121974692690259540880498843216660133577e-1+.292308854054411242890313785507636375095252324162242681429681728713618565319098233547158768469318475286132617891136091952304021142906898696495838322719e-1i
-.773115234212404029284516634637357420427791258487154194103231805132977946627209834032214159002180337396716460809967337751880480651044447825995577383109e-1+.707717933684329479748823398351294182177639349710477738665202005956263214363642461124309213368637040991836255323854661557823195510113284123855800361940e-1i


==> solutions/sicfiducial.87.a.150.txt <==
+.178183898591015900325919900152218746346810831529837360910322713141290910940944487691349352047779466358220002466293748355872176317595715818108885593162e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.160717911561253978777343255096374652332168955212735369907567396369178605460959765352121144312734497143699402131679405467186098362763268558773038317932e-1+.585863894691167925298821137330438111533423404023249287125606796648727449843461599036965301938895686967289455652601327472490931783180997414136360258872e-1i
-.350873542078458712679921217969352296220668255003547875249102395488707275083195793311694517292112707465610516831928007561792587040159304850079103545611e-1-.903972713810333695620995480873128759684657995291097139403711801117585207879833308971551149046827097374458997096061727444162474172920086527094766941940e-1i
+.516990589357290567223664618498788818020131154606152421482944408616006705892806472649374056186878922624490000433177420457013816036434574259835195627645e-1-.823368318896289869008236946275022795535121695908395607898409105738668190191966146429351701805064466468346982349139229558740726127857274196273982198089e-1i
-.450578682649384103433553001111778370022863403556823397066171225497086689836736536247044110011244048859997767035995995506516827103576258882757135862673e-1-.107812686552780897033951465999639057666925076766835472803224964110770803101830774726029714674003198579421438702368576977305500741404205354483639380108e0i
-.250973655209811163335719765712616877443575538143525340918541930110449274236223780551370306581347550469176639749619127557949610413608076848323859450031e-1+.777184534214540078464602851633002922375023094094006960462843836335409830250904279482854506437897404303253168741690993216180039582427043164103317340363e-2i
-.104205487596528894303571923176396917969566189110487555326673706648884390556926188583698835842492077363997283266121482031197531322555815704690416572591e0-.141338615834277420046281227408981538737644984200941633631876763747760783195627181699824218981931817546647780746079593921692029680417539023836280604964e0i
-.686333901798223379983367762660231383511701766095195281158833595748935152240785569046643802891227686914285528472355439969551143257427256149109339399676e-1+.171636007119883914755869050506572109191756598457476405225826749010183751312298917451531077473971746037158561294353881576167107818654471892807141139391e0i
+.203197945511429352439788640390800901708417786316546822917452115205862770702761540958511778656300945055253685001953976637127778104139702201422849935774e0+.122145883803540984948987837663573252077223407018334720718434324818935822678161817299604008677321021938087043972515159514259862143922897525040270218786e0i
-.150076768206548607473019836680282755651146170906120626854135625646975438362390274895928613006078133702587124363758181634288378231885572422137987659592e0+.596886617585550679336561554901496469083243221154610320235535143089444467003144715445357589975885964436077369157878407381079399936390437222162742525274e-1i
-.795553385381080517061334269490001406329330341133596569289246679879281721384987468678577363087136903750451470336932034238936735973166797586104872643982e-1+.271254070786578796298177826120770085404122862152495897989654938663751389012148959694292700886656904436810108065690895707020834088233361766503688148586e-1i
+.889151496865481754452738598492936556376337178018679767845655726207362998838852567663645769174907857399591735784296964444245032018972343295104363937422e-1+.831706908320468298126297730332290612133260654682096237145133842102381424592984841253371318872663006298313108681470223946049659996405302330125755860817e-1i
+.353060230986278173600639133031246933254896472516615340402189538943211339337318575916231168621564091303975835069689106528061231126310803238826711773263e-1+.451953186094091904528848310374049613196007153490248393417930952181401402269310610497268041175765655361770180853280000898595907109623788492790757641448e-1i
+.515407264343488692317228117481634971370484032846897332946357708258449362476888398889986469170381490195166037955746053358851232804284557143232468959128e-1+.956154946178450114152212626530082849038397879650907410032104617299687799804300922415424546661348700228603305253576890251270314705151087102461255402437e-2i
+.249849807205077633257941157814202309770065760910833928337970323934154961699266400051306879647178295734716120042093746855648314365323446329682157454562e-2-.157708925073347007183072019652217303264067698352080365668795942060215550420935015948801358379982866129386660108426348530248309833133069441805979197861e0i
-.847777193440720999729992110900814216185992102462629838056724584923291383465533358505766658830580044362190090529862616102874677027591965461551447932335e-2-.762006687786651645055821823284090512237641833183855181196602672176362512240301622833142170188882032305409816267740521406979880526904190232400996611569e-1i
-.102069592508151832053710517323547268136200673893835044547666502369899292242864591647097055060857723125817609543608871967193230603221277328528040725417e0-.115189004130642834355017676546296983012563790661059001470190564660235541679410322201381797408172542375262895796428660416297435342590126714753796487930e-1i
+.332183773334259365830801145140618759098727914723511082829347667178171291283540949701946447453831721453685946420230045070420634857871805476513008879399e-2+.387137603515689061493187076521113500936767112835899559953597361746435734419610266372879840757175941097088871672857371315039062490874491733326848172345e-1i
-.543412599324411048079422072409258178620972908133966358011467699303387049743422776422466061528620420702953274671025465418532065225979707471430309428481e-2+.193126068409632561713628140948738767333431238084855705523944634784081319096596111520819833230175982584597969466461922738704289535056118562672355328508e0i
+.561973649009354096418426165635807084463078929945329244964121387709632598448642755030517485361894386347986611136901065875065083461201652227881592822882e-1+.213374039736572425100580369686653352784987914132693598698125174963179426258953281368466111644596706137926448109545414688281070788046712768717320581298e-1i
+.221687787278456820244791501026155609159179413489530703235185913583477737934432443192545328091636338850399760244447500397028269983455463952228525085142e-1-.730060124666286182963831153145830057569306268367708642754995845531024632848605207221975026203726661918490089614680923966157227705887737476173033274493e-2i
-.174065610989117721949882503805228567364580804311985327322937365948682537342852554467331395463672952160730139647155630138237273459769226063779058045483e0+.369384738389696748665961273633145289400742986731155451319639808543682922503804376624365292976423942018695490222339634394630158448986684056638406373856e-1i
+.411647870913957288540239696679022803701815620899428572646381110152155827012093328983668210471127825351998586016022063675724838899828355643246923037659e-1-.435450157343693321578840833199872008934786148902236266794458552281152530402474710470684549248059873570132208552813514087846047843977926514030680101875e-1i
-.168882364958979323416994561302752146682686835363961349520550171101144735031079787529491743521942860545740677710626986196676320589500020142019242656037e-1+.588126456095608687372334697170651561021046581551588054919250871243157984972240788343525720267041057963012173311164327343461367818411019355229760867234e-1i
+.960760691767769986273290945543667021905761723878389052861118989168599319219451627980323137065815905821389942472810932339751635616816320982459490198476e-1+.285125460701899000321207631921781866535879174399809856410481467079117596050405429731102921296955155781527826961146146728125590863782932122161525896071e-1i
+.341699436403299504675554600633639189103999491518135821368424617554049031735415511303586151570237914242600672815150000616825148282808108588075859832935e-2+.151216185768637305849205744156195588853951113272818668992887750158282608148107465583842552501348180008439763030365476238600528441354116028795690431279e-2i
+.163104158188743144386366932999682131871202914757515330033145032418365639260833406833300840166581077479679331724018964015588787902386368338657819216512e0-.690726420403374534551808707675044291636908280032022659688760110775468896491855227815554437736133918765739540905125548136020729342256612029517615527080e-1i
-.116227708884903171468335032584822638371529828625553409004584561876881345898682537107181729500563522921898505237742458781870857153213414097057793814733e-1+.590330924649766017466614045273259749975158490543159270962704012901289719401347253561847355231246280924314292125479505458719008626290107208232551715285e-1i
-.216186879529796118486002322572595045583842227615916559264662684577265569562143787552998540492170509573377113145341529569761454074404286730322183820503e-1-.502117313088437539588499752364404447705743068488402472002859446080757946751145933342845442055713074732778479227475222413679811307115833115928305521956e-4i
-.383098758498004207679634951527132600342161290169931175313570826404228145446323920674482821962593904407917347892006375676802949849445341756589218557439e-1-.575336814001953431867463878337003560027922767932313823644837572964457023008811336092921926607612429937767448682769860935510445001399918637351691799830e-1i
-.141925178515110089939967398202321583921212943312320545715478952056990309857113259091118344726063014291478293574829803622776591403682299717322294229019e0-.611055193723911818741966879768010210532624933986169274042634011785486998244282277420134502552442739069342749584001919351389568317043235715558466409200e-1i
-.100778939889795918981588130178506994766340071755355228421726575207053357212118719250907911746525453506736363228582357105708272411116450029195914815219e0+.913194283596349293712478701775827369914879868754732513607869395734346461143629892330967083813074099942782435032375013700038714036418825252266662406176e-1i
-.733107751287954563978018942325458105090738869313422618639711738702248726201649051269206631838271390504139841452428397829082321655181988760634472549806e-1+.185701184809572016339167372224007086469445245445504052754502756563116065153003706565187008074268105053916093556225926626890822335912959416589967207948e-1i
-.294328448637338251455043925522556508681292236858367534692465865131928957804588688064078902658257598476314389988715637233357671454076493426926700849039e-1+.648703248292831131302708969581723805566919116642508142418603406296327093693417171412300060289607777548475146372437921722857640515827979393536156925351e-1i
-.139460066544697388204247938820116644887622866052146138580352393700318106689298253033115448013675344959877265928526229805328896074252818750095149576191e0+.270208174866403875137012692275095342162222161280846135443537391845786451094473184675958555492568030709439119619569533710908626074598700942330884110240e-1i
+.267745725271644682086449296648208406923950084441795015628234113197345143398385414974210472865446587353123085262602025035887023645884122377970458373532e-2+.357531833773521056736209626553992329018726011474067574531767552133696983821860569196076010877968565739520787540000493545709458135806387954889908108265e-1i
-.111882956331485199791761827167926924891778692236556136380023646947685407081520221073923076326363775071808995292049373282513585187216772622076535282275e-1+.735231590884874217357132337815432529670324989666667393016844632938449250292945220548349988108418524869996797379925510213511818090507963161267008070497e-1i
+.639571477473241901576938369035855826009998835578474875336562579234113601984188616955365541053478369386338312974455854293369428455501288664163755386684e-1+.537130063629307634313332439057846551690826297908123680027775351748435471167384372686029662763161787618521302220025299152839047127213181276038089534200e-1i
-.363616353807330429459812571900472555403895277064705308453619495387301127601316494687730121368407797376344549317145862176399740543444072964271411351559e-1+.571590764153461408704122074262139994355976559465809511238908261797655925715723871168011046004067504072532265132286513964709382196110633811427811735163e-1i
-.737128891980754614953166345260146735585451701032106749790031796257261724865042825027706055322004911023146357535615883243717333933042571519803453100579e-1-.435924649805621181183680674074502372097981541011326849927483856379586201359167306386631140521612112102025761600468047377137414838033437183655561362672e-1i
-.107981636425972414019908515790500547965944004647176474337927479979956221587524865778017966816688230898843599294311657443556531897319019192869929386524e0+.246407192391508144200410027910201268580641459755403535290362908286091212950109093833880795551887190305797523026896852206078075611624405472771939974670e-1i
+.132783943606603660374972026728609130294149523555902782020919702389052383061381090784686009180954161950499345284489445983138727517186997253626727898847e-1+.812619288022891736074295501747594266233899886938322702755018642826343485391541322125095262404128683133163776339972137409039613817698686109839453777325e-1i
-.201894846009934032894211665390685695929339391410185808799129414806504848121651345495286514345927686199271066491085821263360655438716175601349848706443e-1+.598263025192995534029442536606378774973325968977764975364067816174288803301238386174380214663345785036152611695822242952692258242723402983024626514738e-1i
-.924904152206160563112871952186130482072044674295833194777161877099092699779113295996946941364013707569444800641022584044698196968512742683839994244344e-1-.373740826382723929463000662181699924885277720102695278567554751704165434225174497464459695696136610172382706329385754168728643066332183635276906723102e-2i
-.552854697438948447613162417629721968343610062304315223219476312179413927530756443099799692767690897921600639988720933646768226600913540144393991965096e-1+.416250616056816648780610962608460253832570538602314739659978639401570905160164928150337445430270405082041400106427779145268278985492105446330615379299e-1i
+.781904086776571222129157840032387331991323055892044890698759535179453510090910714846652577309365301838162654576421263492404586361151918197828055015635e-1-.891450671538258420427917789711576760190792535380113224076494987728599615707774880212554268694884819440395373158154863697884115311013663173074603115977e-1i
-.722457727618479761226971640198122236261573629739594461851079785842606774226257218770740116663126842744796377543623259068975150848819891542122020438822e-1+.263267272518666668718850938953477777138941017067862907143987442097485053632236736587489700817907313186850258892064015288250379048524781905840827766774e-1i
+.258212273187667601886567677447368990548020312614870733522955457407406393911682586746398754043435530769049503410218021579359353295541805386491406978317e-1-.154753930881769442395310348313830101693860961160619497406798316200364567081212434714302161866254025487067771662776078101176618115207468974157239820187e0i
+.113920307459020526829202072260189073498238435195131986973185870604610848640329752289826382315761119065429549136073508232851348971149207252440618431887e0+.319228947423798949533167364293308016131024952648577564662131199517885688754022416010789128834875051298743980704534718156498212797526569236127237060753e-1i
+.594437129635017891649095777810369178963552817417115151552023160555343599903810483786547959906916010939829821111641873985694285566400699039274907945129e-2-.167950731651496761573280310596912537632377469961764142538179713835968459575461115821138052141674608842065368978146605930303840427788923536672055501133e-2i
-.678037597647106950629684543282309144299157663318246322833052707659979734156736726033325054209070618146259281606452591938903063896662582116813490995551e-1-.145057649529630138802608792055690669290930820432778078478018207841046987443999012881076748482390582293374245451121292194385068537066462157677603053891e0i
-.213112183468559629883880568672230909498947597809530994536196902704920779703242908038573950837274476536122828928250661808000017454794774988227035771658e-1-.189466258417288335439293395680707484369241784228720058376911925343401736661668443055371722146771826753308118164429241643422885693419413881285646905210e-1i
+.582671742606105184533497268185602339646404869137783752024989067838868725796566868333089731448072646109019887691208290582986871614645593237322665392403e-1+.313145238716575214257705817478912555323057579538083864706850364924828478295722093218949922247436259703928785266782440940821241071293543643281874823706e-1i
-.887014633554424378769990587317689580107827049059227497371966856734762161509854165417242604076347236828007005299029691762561439913042388962496544259684e-1+.441285531152545911142389989722027441129993058102567442631290800656444651129609720635385359734987902639713445985626228318551601833212820973879362127428e-1i
-.186540659874103977436847877381450329918719521179872511556476816632996657678153525631819106292846107622155531368883431907676877911966873157493537029338e-1+.846253471428920815842134241043924483770200692659237770677286000377173077416469316741555347976945267411661715473791398311681022918654939570353626697967e-1i
-.223919990518261830676700417282590046654956641362060136491345937723363777072313753438458056084430229761144425006518616564898478282854028853364178040617e-1+.520620797118707070032024433454665462464894619296450810246348982902980825811906744967134659227103843985010126666380639661929056727495539403795324380159e-1i
-.637149469523619146736907206416064369604123031942261356860523225779647985789460461436825321255057625355765016488769039502973866729725479307038976929177e-1+.287800649475921955110701056124503071035826211902422309556987938664709376139873209721025455938729883709572211405468375878838881626924738945640664086476e-1i
+.606135917379396551694558267233448473174016791669656309151057798748132842196797009506650086753254695002579965721297419843336405019547236730464286240258e-1-.328321144560857893291779222472371317629372795730790629236799216467326057826922456817192685182738662810379854566620352579451372560937928238214995630065e-1i
+.447561806817570745280082880979465219782570487078943873692252996464505290137346174429555646842045101591931873713896903656942263316472031196420624858458e-1-.289137596923705100229106068074209368861271336891423239826211140439466422085646777458019742734087724458327231274659804173457192159681311691125033366710e-1i
-.147987159298245307776307437781264263675956551103995828165000442888060166545402959855885588396268612537655461598819819856867949258761765427256877225166e0-.176455065297957632994606055275224387509317349778409969039973568772172811400241489809278376503077474005368006455132204510812081158470131958065505022582e0i
-.826633945898285214307648391460460841476617570638525907702694748077590210884873877616100084138512442998425296631365726023059136207941635556208063597608e-1+.651776165694730599865535460974526564735086035465837064327728932878654269904728336234568245257836976172797449840816779544447074899229943776352378067127e-2i
-.905311412679585899489898123148086096643262903048371309906129871544187596919800503841872215954387487138453730150973668523463557054239223986752852128544e-1+.353462287647636491038912382958693359789789868732311659648331847070273969722938967083715559999399227142698111704281514754929909247529700326857582120993e-1i
-.252687245971784155716561519213339985519276042962767371187021095215846899567167516853595155330063485854084789236244144956266616821192104316163204709147e-1-.474899805769437401072573485522170670296503671699265856132213559052569873828255759763984642387935332838376805398370061372564042028554059273014070011384e-1i
-.276897038801469076092391283620264569326960485247656550967399644443189211770634502690093564890781239210948134850841654618081253246475466025334801370067e-1-.133148328138049662845651167008359958730104067477080390168329749639612187763813941053363235169821891152094547916082818049109580766524518216398944128681e0i
-.172672515265094445807360484362875247647966718442169409325309545361906929504113391999242071468989614216077008583147083570544447210648238536322066666550e-1+.140070146988107554679570855963933920413607066035039862104202833892118991431289650377831750667969173730829189980987195581841656463849883621000076102371e0i
-.916424652399827637099847112235691236060859691014472464294500231283088411876855434025396415732869280597632585821047702224423849004267038683469433227523e-1+.520967681971937913052607965396458512549729498719728214639223457090317712808309926711113017864312156131599817368488636807367299925595187169518334959732e-1i
+.853230209280844621266193644802008821561370806784470457393643960060006076948338681378714371374506688796014896241418599183060335344588328524653748702282e-1-.329775149552981902197737334128742560361964066166662279277238771339577269814857661880876311622098565499157407968076494403084097077070891537343653861170e-1i
+.275165697491723573835518561472978486021246615123341959720170730027170394526913708460527572872062883328404991343093286526293378713892466909759284309276e-1+.494475435109089637181574287578910597229475053580340329024387788020300996042103724261817031539422584937685654186765890426767217045850366613675958023096e-1i
-.920238570505670964885949421030179700266817293790393160927045023266256990034497927281239049089801012230628002827114308764924225314575064150081167634517e-1+.824944456414924727052417344685729222723190399080856219887256074646620621642700518061961729858608754102316871949112471442862251131958417569136045434876e-1i
-.392773440843116759142625325552392712297870588414520304189242888386471420970890047913887920308595543168748236646027541895084310249686576397099726512505e-1-.347038427737702947545645862025881942428229271588432907242213851872102222955358912296809195456092632135774648598461571402434063403446933511110133307133e-1i
-.153957649828713746829370779023488771833594682329801393651248617573811946182037220812491422026145198443083248140778343585003011813714102548060878948901e0-.873055572615258491223906181285486420581702683059957540930411473645591247132177992914794533810172298152135500301044357671500667771394873494830474829774e-1i
-.410094459928301636912653173462319966403870633959842382706177743843739949052569756546625317139436986137995202303599596499623296304107138475673506651719e-1-.564649463614726790960020986267469979414118937308129607022834922140754877328140991947030895720524280581866640792430223123858690880887240036662465929643e-1i
+.351114175814764270296568741284112117571950401772885180669411111282407122161418201534270616043771633255435352724084770917060731595248881194204845177179e-1+.268291169041735299575877639460791670080915063505306837448458777739463783578789017198775344493262449734566069384482130281608862235959831455550099944136e-1i
+.116055966239818116741791807065089359499481407470775027849559175236471277905247652443106287876684150884219582549918744615939847429018967518613715920379e0+.262890039483919382420793584534835037893340641908728208827806690644759290604488015437009845327333337795493077248141162160890066100609767081928364384348e-1i
-.131218155291795191558720305062403195252175924472306025293695240316835103091442338267073633667457216296878586858687353326765730729920239867506559567682e-1+.156371643801971712033266274319320485471569999035089330657792711075351791313325944156819489431129031743775411427147813634523494042684284364767621414197e0i
-.103120511690350100086106730523014874949152281595804470757804722885767620931663967464519785821146428120847928565427955992602884519731836067853443887858e0+.860115653386021114029549356345155578840604475260929213354533717813214965565884221234572392567962958363580872677126271989112733596286290541526037693762e-2i
-.128772664400978426576811018738372345164568174880251649512503601959074850977204621108428820993404828333590970504122884954931974041491131335866889984968e-1-.124306115760327504306293549324726202242701854146456248277820425701120403073101068806193059936090026976759749828244118972655979254271781594672186619700e0i
+.667067998047891769910147431218976886948850429997727143137761629392709051836901592726770965875184478174125679940290719020076507635220765697372644157813e-2+.652609443405777728096535648986228876317485049221556679592518442583183775471646133192547393822672164790064829873095967984204524720078883632061044000023e-1i
+.777778101926534724911023910190977863345041095482722988359967359262193736329541333583007057504857682934690765526874125867462111555180704410399816146387e-1-.779088460861684472943900989871671455472593324650533065819438241839041539904784182258059363268688289813842861553971596575506712278537667366780378832844e-1i
-.643710233692015108263054503588867449393149221861859705141826548970732666828300054170696860617049441062555281493460495641347885033215992202930208378238e-1+.480320416476179822124754780027932478915993477481213822220706719611037171977921452942432053479834706853139683178701050024029007317115098561207837613114e-1i
-.219067726208414019300479292482560954922727016134674319821714759699471444907106673236406337637632855282853387220897753356309406748124348112968456870620e-1+.116936555647147460512650048875140696831289230223192659250025619327979983084993303626773769984125586219450708452424157270475345937477481655898951081196e0i
-.763706837270636551675484405435056733614438482797721262025652877452228856106509747187942128555279553049831624907204570758249820528419581726360561092792e-1+.661300025751193105629872318209815662640764028218464904046774725102093070241520926134136792715688723978756942019249670912848238611088069678281489101917e-1i
-.949964400168400895611497137557313993690922236103641058381429825624419873213061662169708462675684317421768955530785110304406163143615128501025415280231e-2+.144013396451250833468258590169047775776885007846522566213468069658906433866298767583911949519332720643054110033404342719307425130379111968113678002301e-1i
-.646375979224401757238449565654180455182673386218437372198475677427089513351938845720325224509966690916286396978167158861114195166650254888902375580948e-1+.578706840303938701806678843937857480499470906695090792333259477074244234807173324347732728689329332769574455402738672641159507755818250882570926893334e-1i
-.408130701002521009984491736271033090654515768174111605753418324266331994102498511578183946358457008178583518616973488778330435997949759571401721865094e-1+.331486697261772899047630443011496713382304510325565499512195278818871725357094907677178372024671275352696385366795463742678642689190574527648160262262e-1i
+.138264388338987207126796356600301986627783717858787381721611842329219908202835206623671675823521504926547712160171005932218406204762751877878631807962e-1+.426639996383756083384770178230156035527278684905996247428047785405829976992040207864454989574270951121880145860624437134272499852031900069657833515395e-1i
+.894254717596417201402639124724869038373208238732734224178826278148962647131738837967194929805059585515287168313331247997282108421841527302652498816991e-1+.465154018333675680225836133239266659810622291371449359257112292039207100564573946675755383491816302516238556680942107969115016427601438778774325050946e-1i


==> solutions/sicfiducial.87.b.150.txt <==
-.363295577733552868692911326306927501664412485911171108638474898841772336249211046902100586914986057001959611050190871516870175833334370582422056443491e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.232374604561277172318936684476974863099710941798877486862334952896663645093094063239221756607040854656007166455189777309138987301938046166385295170862e-1+.143370659293976710190952195549823710393776455129867686465352199034000462143616883703309908357665969875762028112184329295080260449940303276339874634136e0i
-.751033724175439440277586923276211364046556660054427162285506046199992942213181958976505773507088301701162252612192642485643857692225329125184656132322e-2+.471068260049970307535124302535437632980691305933698819197716234617503251688245358924384797741875827787305379382565931186230507229126465760758424632476e-2i
+.512049065803654435338346396642044228809674960803478744688876277139861802860699961674360841234567199574591991972161218995185272390674303342535493125238e-2+.407489080202637540717938570404320210479158460078849377364993775581301240507084989481076029270414071499721018292137078849359985216694581447865222789969e-1i
-.147625402019717082235032503014208209545158119388502489104341911685248152611931255515583561398178118139010902008281886413428273216633016140022940471278e-1-.500450478978581125501119413741844177173980582030969959173091366881950887242603478605129132731702238444000684445403940957449209477329481788466730221920e-1i
+.396424018713928859941304131734161719106634427883717128456039501444540777543358252427202883194369171950756897319534032071920513186564138279845724422710e-1-.207034728565513602843748752426420482817970223219828153535721406943873187721356127773244055820765454714624552154931496586857019453645005573021728187522e-1i
+.353555773538552596125277657576048511146347227839753895066778165869064172825521056222791564563586759698220431576379450008924908911947198457827619689352e-1-.880784094688117372282513496645443731812468277379639388157218096318232356973139967003819161034072435892449221970972048373313700239780953400892776489498e-1i
-.845234666406100699518956663442841037300472004438081950030809990258822556330343607597837301211125667928572368022611886654263128449960252108418462265442e-1+.278867697017413782973506140800571884018694729131399070017822747366867654820027011461791573941524345655131565307612527795577684664331058449658971129114e-1i
+.215932037253012002275117711843442559588905013569668397382358207096135735637699423904034061149555992114120145099923982188554655397194617859517125151800e-1-.720684853609188647847431021172542571008438843312905104799571055942362162771628890842529754762639913702165513420821835215407365612740392494366917764350e-1i
+.132289453464491457100240855848553445059851119616058517185132712653867667619401750956435145029892498390000665597172953555938616862318169947390045922284e0+.728766687819582277213766382433517661964330280342480475793231708948959171642925819103855213495657089276773815463100407136251261372822918233849757088465e-1i
-.326643473611858124683321615423760018248303800841755092734605673449015790039868296725870991817288369901506233009894568662642679654122651466219897469035e-1+.785626117826301651120994095083000221587151675636521189386162848679416876045935741665979843872552174489544420229702228333186899871078290075301679331957e-1i
-.928484614575592237281668401870879633242558559864805404795824888242817463772979197599758925066425934471386589833465347034490762804240835086623916555099e-1+.222785569569171392362612058881875442159492831020144046022035927687096785585306068796782426652833233714820088558759221223331232341582878647199449621634e-1i
+.327913379737688837564379530721385436953393443684471273199237546319849542626224378747642169798944683448226335787651984530447288166258006652812180764820e-1-.686231537801764788052658480732083127279027726633406890027192120670286036296028274797023583927097721456062612364315001123829645088449937502708675465232e-1i
+.790050564625454023949000221523939158292035788482130691504314282548318845511478885460104121646171527650945736874931459552737541160581612159116722855782e-1-.115816955109693169690828858468747817731548874826976574108162212540861010188466120891241305228790169121052843351638013811595583694110349246778426069761e0i
+.146525068028721093607225616806738364271854721200414047372936312166326086685370793681972990108753175059539385450919079673007423205103376937426193634593e0+.565667116673877018305110578698575887450404380040897720796607570295191583476657034337116122706770185285829410503320804956628028491896793135348448267967e-1i
+.630323012607486233591388704608908747020061491339944102671791592708930217650632014910309803735467908399033303079810506447542313832468340196911544453207e-1+.570328413019750918457972080442143683177521778698870877881261351153165215871232281917209279034720785543977548663791619781216700063914046574654643448841e-1i
+.769636226277444014923353266497136833988723471714022908042680978101266873586152203721728701352868308865470941256518693480085966068098509365753537955042e-1-.657824184949378042246217520694846413112719922437902419622130654722419304502095011238034146195954875692450836136154766777638333167438101201408280573810e-1i
-.186351116622335971943687570232079222186500373126707473065707944082477164762819215206782439293503958442821497160437804430718489316899804441864359144224e-1+.383087748669576595791064876828614162377926707736087642229861464893474362307026374693648643130842048003082150966430416807920052463838736131514791533269e-1i
+.477679788207499312345385047993534223449042465945817051277054522820167152940208672039847036570014840540780175880232799272583458941021557692889672122746e-1+.171587040035004126787236700586537895756806865870352678178204959674039902084560799460133450734544774011139291570843581861261084980586021292436569717613e-1i
+.546755002197667225121903411498403936895602688026587913487443435150019159109509958542957432594641371069940512007751675193745254958347911388604457638606e-1+.654161619408335247703548152741497974893471659698411434890478441738861028066530658576694032530756621771281155168727497119079440468473083493354749970585e-2i
-.312018714143843549998190886688390925318008390359250196243076106601846700576894464038327394944441072826004570950158902960903157762923124824427978718145e-1+.115533582020540636591546920856167312479935624628752996067563106689472139495274578735984238376722548179136445657316698405619674439545920445916216714352e0i
-.233589361342212051209039708850913990172667749202941147391835556642688532292421897791934704556260906662073206984583482849352131825024512063149440938123e-1-.127927111757116413740315633339648607600959458184604088807755326724789886162271855328324050855442227416784825540955202750210781231879380847272402127090e-1i
-.634990134509770799673887592700765101528976386245177517597967216264353863036031584888528670742879673183000783704820101749371428282175364609837414289691e-1-.477164726384845444965246753831322261646234482894417658894855023472049754566760262603713152040868523634723163120644119162131784473062637989172310416863e-1i
+.115052687515151788929844841661582862514665690799003473029141783702463722611092325714649832742640980490177857022839608643726829103328113874486189892721e0+.328708969903236745980390674796994020304835295171512147693498095603321423893961698282570971376486332383925089536160675891005611604011050510537090158230e-1i
-.660189139409480205224758257879163962774799420377216735077313718433466298288628670812966671412403861383202637350636529820669913416924750506689580602202e-1-.455300187424784692324924182828423919982957127880790422801278736502891310218443022849930073603114529695887113625115591512486407271797999423677831734177e-1i
+.645886398897478738625661889297421801926152893138266558339118361378799422802525848681652724668829788126596740607955608164384646780786808968549447930947e-1+.146348925942252193642059312698870466551578068645857702020703545225521268882545678659997757945501862867753161177956956852766163894520004089569977407972e0i
+.743019120332489303252270711466536738009190141013985200258512106875962094953252228075177590433224195052520347964525226207583771520316511601867665790147e-1+.233334203875810962608488740446597244051368335480106606876007027658922819595094056589666726019649672182565364461802994404396150565055388594040382520627e-2i
-.840439409983876951341675347068724993787663777218542626824153508384514383097492904945559927171247052938576804213302066856405735349894282595908098972577e-2-.105851750750543028302158684246684518717996335820739783175104687204466653477878190757846466371599541768045801804265902354842765524153302081984034247149e-1i
+.129855651362222882548351972749276480732154682494553879180645263295779816359447997917514558997500059892646103965021113392063012346288088445323302169552e0-.337203495305572149453896983483380588093795482285329588369721963731232433597179211861954978850924011359921700577825542199576163002073295704307545763819e-1i
-.198586853923896437129976931364681887996988887595660890770187606410942740804173317685085731617043215699509369255702747521500754921772724438650214100953e-1-.263186317366093174487344640934404295906014153068935782086125080329372004473089431492928311931999704421052655106540562366532373846269899347178767826867e-1i
-.116494485878924959100756638033178188647367654985790757073783275290206411141622994654030719946038651811323025706995880038304984358879929925794324570769e0-.158886014928175449475621953732812407063580695717898648197616875439246788243847008085642262060664251986740022737404595368135541742593524226820058854588e-2i
+.703951884028394326249779364306923561718852687222275145099276746858239867001843403015660449139549213842945700659688397195196967078708755119427544563013e-1-.291834475843943318025771843120435254094104998510984063331410245404742433789767764026754543223236860663905751955626839445681395162576747019480384149499e-1i
+.895913159137934799219707407089101308829965478926273556743470207186847986425214555215350390203059679982752717136402916570273994014466624393665518310466e-1-.120938014657169207224345846720569244014435727202298043683180364693001300920846790938483579605936173419494052352863195561066289768946289122069402344761e-1i
+.154638405158043402972367257346294765447221792423686689389313236810548656767349280511878613543641140689038416055867709520384664377800588328580495026367e0+.746180524214010436862544214708635546333067318340097278336812827806713128045528578644329863926198338602215691067009577406230233725424040369601599036724e-1i
-.544315537072536017242784597980024631812381743733995965570091875116739359763177462319698784934486857123068997989696061333924928526298751924226291823662e-1-.250284323799608367150765786390676905036037795024649326197236409827736842602427976275220634440743835564161218859610926835830430026845723315874130374790e-1i
-.865344075652021947663282271262622974346101781432645361413493446385718044770940072507120282621903762493890899657859701864564356946418704090828454132279e-1+.336555047202801883814716014297792000305327377889982150929751637057133173199973215956447073376058286606935344657257369848830810720392820017544674610123e-1i
-.152622066075367342710058514480203591590412065294035494915166182833730110168386314901942050201951427336090964066072692182292132296779934823998741106757e0+.511211967460594979062641349543071704313403957691799773719703706875775855674952006838597232772739238859360249268537700823880208329914085129242792773145e-2i
+.127134532363278943150435307756965339265839169137273286652972745081660625854513238351391137727721542827899692617094288855417487340639035090464755388635e0-.544560141055613883018747725869707267310639017845910799136328267642982525685447405933681413560191935904022506047289122264217560770901930189603940984406e-1i
+.272543124586993474212006599109681693299530373349802334076619859350351460398516790800971412210270733425504452401264792207364521335311302567150598295375e-1+.156733894520178498402477325784537105838067302236094175863966014093749280058987582208161809762416588792264291508964818636859911916524132353861805341144e-1i
-.614539499688535788557670944172835834499951969696384658720477516468548688917939693518242311009321723437821263948796857236063514372116853908861525622877e-1+.967588817305326085955654546014638503705994821141869714572219166349496432811572821994297307008594101205373365197973473703735677937932933396587009315918e-1i
+.644663739510206678780983370892429540123727738123372028720859393444557523994272123940398922637227436107415324892578274006492507776172413429116309846417e-1+.816564892577031816210371536853820982354487306119868780634867117477027362124785020374256737830285099298679258255485201562274091977533651869331287539744e-2i
-.147135937626992433290328555726152872883345325751262481710650241079457129038243503854061890739801259850386799843764075717575710863451692672038408137735e0+.176517359127559931885273039089738087611113220206620156359618992389341095463558498964828228806574338854655125806004912079080916518270302752300326111827e-1i
+.164658855511684364187232220978788196721155816441140291927464497180477263962972573567532661084695296176200380091431259286785453319308080213289590884224e-2-.179072578927995297246315484020141553474872684002145392720258417357445651633046186753198887544650519241455202003025899651909361967385675987969116285988e-1i
-.933809081038620424966064518560453521954858331818896710000524670551627663046909230127069195803210946585832194346232421503657867563589023864829893767046e-1+.809753530794062215130915530237143967091206765173599956271124578157162543870001821227799282971439646923625494659372522300756111660392269020577891941842e-1i
-.393576749527763984388062422099753447787045779712962255817641023768609405603945348245013816160638631826491501788223391911858553722032249426767514998772e-1+.532778397011956948891474961322064514183207599236703269053069262945503598184780450624458248822052982087367464656682710656436968603458587224676156367989e-1i
+.212034704735469848341211116810779461738435404607218615848519971003181874167788677382114359129983486192341831969619572529688988099533981478651763931629e-1-.608123010818972640037094802924775691995727821396065161667596297454346899600336318223645439295937693729773057691216742630462252710052136524402185024481e-1i
+.562753714076175784393528840711718682198253788974093285173045225067081258354631544546265397644786825471739141507816255216289937072513861015146513773731e-1-.443517124299370187125981212416717423549208380394727344347120113920435762414253378929052885785266058524593857517587925084873994926631569127412926990030e-1i
-.111799287111053189436689648797801080428033314029525460193708483035682963125442875187192003762674943185937664540513113146706457273320709498986206316006e0-.146697915289655993485978048067317904551931719962126362781993734416080967530733706311181001805303269861443009764357108477622432658232679021619798418553e0i
-.113471690520391596213385585904485704485150446487373243911363628868179068439029113427995690658456868799866622097904754721137024074188727021919100357903e0-.470937262897254777416626973703066412557320994166496955220586599855784362201358071840659943582119907469208048194794975481357176079302179498099828562374e-1i
-.832487587315126732796496951538312775142081036189444199209022366832694989365817159828591412069135583578837932688970701642273157998474017079535395893373e-1-.162309211243185963560491668942361396279136606807493986889733126191385446541744785497218692813514051091934896762291373865958999138040619325240235841211e-1i
-.130242152488078754439235449472958912936279133788955160669840697789922580249069525167255621218994578512085912738533876493469709774832491596757586535747e-2+.677201972528792684272965163873364164585655072393336005690103909806473370981023278727104725840847175249571865295281965173777736951803405526669014219452e-2i
-.152092847421808471366438651744262702223576194932878136296511704458163706496797143384872261995307978543413044790115870349653300590642837077384170474691e0+.537066874502289902650414148645529733886901410714961236018085293586413167287560399524856711323779932997836789002506071255722578199165901816371313186396e-1i
+.359531662562563504135831165050581698261189158117545216420144124924847323596172197009335608272254013153162819419639288716480912073277787130247501659152e-1+.165321661951352068508046205766884214140813668780783106561407368120397119173169334914487412987080610929032893345016278186239786418947949209967754506855e-1i
-.257737713415398213931020281801639245568769837487959528724745445585943258973028710341336566718533475645005069252999747766990297965787440698906320337005e-2-.111007146813483971538313221472005729149547478089692316510830684750648232754324451035943188459223135365483144577950000398465822584329878031042337670346e0i
+.633935810209285755274560119842354281438376103834728471693687381843191066247347339574920240066170242616125927472866422658865289087940706831318419134769e-1-.472684887830517048190527419380805564604439276226256044087580083002355466779974441312611897391867884360910046056266630662839022047753804100882250054038e-1i
-.764040098801365551768527457508372444129066075469580941308115236656412495319452493481760530052738586470529422064564256071549777554647114908842452347067e-1-.822581642014460227817148181205108075500809183427908308376397547079500914827666913189426590980855425763177740189390851013027776548898991791537782362385e-1i
-.181812712488470840275045664005658217774953701097988937087943332833055763221586154753794162103966541018684670308740630490333955633880915581186170323819e0-.414934500831447117306262768380878697129681193164514168165284276000047954712266591632602217575900558852722223107367845952435252230775537741719123762971e-1i
+.107257889632588705687362126331056095844359035386021293748059582041013853996550401745834691293210131013419872216804816326750566802593636212852816857317e-1-.326521435636621080747984120585463630026092840366042236398733790332308098628654032790164506779410204300430262052630170378029277398798004175150973364910e-1i
-.997370799644361651811939615259872556120551006467325659880269452424092733644170718558335959566368897264295672300105949573900426009411198325385886408631e-1-.105318679176249087150501569491993749548702136951879781221999889810404654900621823201183080119509257833885061718608092026037842403247459352030455520819e-1i
+.281361700806595552250249058914862482317702042152466551989594587599996406893441597228362955067177513432360384364012087553709804043847022743602534196451e-1-.266468789547358515427093945048737111291390325066814048233278103682964733871841205232966067974009435185094733701416823198150215724015958870284870774109e-2i
-.595985898192518218558961875328582813506074174383228529823755576288217304530443287849224189923891529862306390689585392989054946201551038421694303784023e-1+.503479480273813379488218601968180108263826269284869919057389022274330888452542119091043264747902474767376851289531394052279162826348402596538292647311e-2i
+.211726022734191940288029644518664251978809894114654088788915869560962618857723857138273561433240594975728325221853158502785230788385312134073150801648e-1-.950129683744572154175443586899279181373785225426310349081282079917718669445684165218499897284026761607590821639086413985385538094203659814780107439755e-1i
+.544588681997381505048378486691105017356559175805656464131489990591318829081930320081417401812411608858402067431029990515413241410716836238903720936192e-1-.142445949462675284589521564532343211516674372084694632050859059243610975636674480834401974564469456250917904130993735723765454558619930542747893021874e-1i
+.238323440081186617937337647861824751936228841676149694279507921562054839246273027020543629030753126774476517443792941528240251556588324573171372720773e-1+.263822332645831254885583810749465437707821399571473526628949463183416666814011543391020802649982488182150766190183505080470342812009648903497305263262e-1i
+.718066106014779312626897264637772078682300245768829457848144573531360454451233470821288452255794374670357759071086071257453353489386579483169758844519e-1-.105881188762874091994777232709362266218483769749865417425426302395305537376973936606449063336786539435782857017137384565684838254971235708126523129368e0i
+.133688074292461385115019824004872514197293122393335050909666740005339008662896912783054922951528494620829238658497959486921746771850281439259580759474e0-.475678272766959237983295284095272686563688939045362101275055822589844297429600775623110464089979198037203769503929755060971204218372575550646019989280e-1i
-.595986161814555933449580958414213322793502490791696683263895188501469836769184040790880572196461040548445152386930309102590714659570048630794520454107e-1-.147908002078436717038138965813515503616981800437265721744697900313097569943742870485135769819665360082208905615463129771609316023005830874587240032615e-1i
-.127481198084290627621720378838002660959508226805847647266833127285980989327100149235049722104102580328754315875909315356170277545015717035961387429837e0-.997991592973691245566846023953409877382256728272397942970306035657763294216574802565399582277302723167488469353630514930484142208336769686923109182965e-2i
+.435092070324276435307576628946198469046955794563571457753743120268832555037393878749486413456942192223361521537579843100504515639277125933434088182970e-1+.452549995120048417464163446734302965274965880491745801252637432045101964187645865234179606092574726689821931997634937240065705407323863097527997249866e-1i
-.899641779298398278079928427527070275457777437701454269208103405658927249470748907125069438892401279093726279191752697670407815684465604314002013153518e-1-.214920710748450873651383868969484219196890174696470976672058922627149737802223701237764048717044889315484317155833396763300153027308357580291909941351e0i
+.137917002547694382008212963286837080394038617688455444610623693916289808013847725854196076703855991437437147326332261946524487384883937094494837275186e0+.101623261516333983068746096941553198172119448550615033462587670416289637965582199543585087084804375300034853793794512940807162774877501691296516938233e0i
+.661264999766778853046884523295072625525013869617637341842612296957385925143164806913029386173302840503739157085475888931798287493482195909998830362380e-1+.989798231742484147486021403553043901586351596174848365394974827145174526195283069107069879363533921443681775921700708381845320332281128380282210294012e-1i
+.981439066107978713829234811547877384066469381713918579497459730239032484476553539196213577663306853285280206225474886139867654572303755918291311880594e-1+.268657084316997263649208083223865692769364083910491317563098246869838109965079238890566957888122212370764282206879969598541490173275747283091387273691e-1i
-.128767438738758681333325981201834663768969134040325794154471115673228595035748814357572526186902963376151404007174218348245680384234577148677856894371e0+.584593661635260436916816600540496101577121008088195299512370690877964135350251557310303017719576944151117318087343608160971925707673867169609397738040e-1i
-.103968363941358837015274800762052698462342985773590421496751346784737431714957743995070916082103845227070346329292511182184447096534105967586591834535e0+.622792986880827646037613160928496075326116546596508829617752283180954458902622707365210830559282244532548295671396532378539957407665431644533348990893e-1i
-.153518736979476841061106357643352469505560314773054848986762180684281250672060199922149296578268791731307449808673193711312109617723288561946400770322e-1-.101309901500153442855088542900869838490401551558997716591724826342187841949806224456644509672837645340703370908961967693024665228630973370823462030587e0i
+.179066833440446286147533732458476796324825092645751330481973112117440587819787702564375569845790012682902817766690663419364107723772259649866917140299e0-.163047294370158573606994017236470206543198115919217156824359558226191152694730133632939701061139232513048783867416584628156619909152067658963910678210e0i
-.626488459061049360846331787768792181046637918381543289270836028484748746962398026415388495964081746101941194786943894603183746274278423106627997192229e-1+.112367019796794213575822681096175709290347851750431799688877086487232111017508563973697468265141399230747826890791496396101618964160906203364687176240e0i
+.882348402318962351327672506386854723946812278456858474689137759614792017948007517063229893641546983761579820102048075162588216800403837611993669910125e-2-.367945908956110802775164666201208051577808689360375214562066103673816636422933729672575367598694562597720318833114956458317912883934533162520398018370e-1i
-.269332918463802703389147608135353189814579418195847776697115953055705990738061156627684827543493392312391647925733852983736979293180866105633842996914e-1+.487397482345273949226949267257856165635991711715301914360143736377530537094028921100699036847578814144766107965175455651377708720100863787748969061950e-1i
-.142400926766549390264423004927959569778671773361418210974001854568210254412296244282259682125569622794872603396369558261112803274528193794643485224724e-1+.182556229627836556354670901862266016414378028656334731371744121821901759870972263822442045613858664334847077253644652100258604579143460952013052516343e-1i
+.397387513285991617013882689090680950603178076404855327063432383793531933386580188194117528727122048917158037408847603759445814269402413191823471965665e-1+.299608237210726773755275175615262414810881472795868965444591894020542258069422278585627925374776002209300699469495494302625053333758590911415036451308e-3i
-.107497984214047531010110494246844814605204173982134360313001574242839401213723168572338731452705886649508684590107429356410044820628041416285761280161e0+.802806143500633059023354296503556842052804754860640529395628152228600509450896630529225891010893620998270942205517421933239930600194986860355052939994e-1i
+.708200438148926295314940167955587614843551569395641553663493333160587718654032766938676617349122627692715805597800887881723364736156037363548521329625e-1-.310296033504881228329487935537113258691113830270113268186381618698683572595125507517585635267613629746357309591167999025227074428535360198616342034877e-1i
+.493419441797161471235095953598284256277053577385760994844881609922236897760830090151101593111532684436352786296236861046700335501127810936957939899022e-1-.174657311660664461748525847223972381615990796979157464624244272431697330472539095028332385761946756889728861806325147024768750389658038925110223127995e-1i
+.148208036639598918433305646837467973606260449536981895100875650123041241936814708945871010273391812706391474823740489407923124247037238467651570334347e0+.301333293112477643172740783441226773494505860805354828160260254739548719660608075536641327780835055635414358029754357101988875311590131867056850979030e-1i
+.170192365647663627831526862969884783811955899916649092024809405695010080758633325816365301151829479195408562917437534878615890336017663537968416976406e0+.827319107579680109839889598897083689576514169530844679046409574535027156211916630093223895889870319775514519123727190076744229534297999713051048097889e-1i


==> solutions/sicfiducial.87.c.150.txt <==
-.137850285080823209537020866508246446966662834398919798191749106690828205646871036329261166425509342741997422578771290956053657825999328789316274837699e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.120896072511903485427258247426119538599764122403126894203711627118863181883116125343394505520908132432862550384740315389585129266096901745386050184238e-1-.119093663068901561606764983438638512968482658108583774756940523152865376272654337578051055709778612306179070735532788602010277541986749181439084548996e-1i
+.929349163171289706227188225286845420324778589590177671614188361801813705833757170757984745474745463340072487088417275490450606625678710851518708464316e-1-.262515853619353585538868137304703968397114822563034838041080191777528062558095647423648463802176379386448938506037234430531227937211275588911353258674e-1i
-.582917854137385277878963277752213151012189266812920962086307265829045598831763540267040367444198099240038814221529091738867329083187314112184197269661e-2+.549169626219317142204915264009739036855429501269995352266263802276284705786631052993846874321745794927973922241792490421232928111021018721373741721314e-1i
-.827334458342984670502697941912466805370448587112466006360737751447476230227609126977296753844248050842144017638449275722943222892014845700682647787215e-1-.143516950738702492838368611363230152400881573529021208392521353678442250526882077645578759282217510880809614264941857413934347396782845607352802689484e-1i
+.750882147481601900669022210142105928325434446964211084105279238824353302123924657522356679801349585622640805948383490424932756335867508639075334360677e-1+.385805545417190987641690729556684985265385724615240416853710163189787303432090785981433094344455728531915226856561045529379097394396127211766319746268e-1i
+.466469970752635369163733704555763580579319245715193513266292567177288059089691445309415503506690214844273054394850401614005551117874845620988909730634e-1-.925543083988439500111838013084057743707322899155392362723195379621722153661844362885777766488044309911107485899045640623005695986123598159009148100588e-1i
+.270854842268926294740458427756667421589686463163723761676037371687450993269220111948473169293776635901861722641614767696054447545719586946535740340656e-2-.861013920952195448184640029578831265807196586452560549923539878212961442919433157591128379431844816328241783556603911715012891577629339553118799601369e-1i
-.679031113655390061208324009709635924369963144601113321098610176733560210318298851311304763627609735975999973491844779578907220350198515841915625212182e-1-.116469456914888598975319714125343773705490041820701564939507553696515773529965764613266823102420593649505104954848375499068480594679993393580881271291e0i
+.132084000809526457200740333461019149887486065857657165219451814687808334353165618718348422630854076944735049350807863916074436405360660478171586367474e0+.361400645251713556570508047907517777966520651060043377646254797340580220599326092895801845350872995920553278273615407863552563784802091891971974896545e-1i
+.536962041484640396351633158137678927695945662248202722008044156044090021780542881053195266826221436682528319875933088672524024140106850604102079549242e-2+.445321547587014698813258156259084772270533054519411049823113913957301110087459988708747030381857524907057496773907665280246105134380316553758723237678e-1i
-.232183500248041661015220180692077718054341223110755123779985239993699661134372898408613688384113705729857844043350546497812022611240164396365494731601e-1+.166960600052543316542092191917315678538701597521993785849612070614855412257114589144575286996946960795468942513265434188968089198740833879846044610549e0i
+.497143908629420130727545125933550964144561314912040542549512230759414293692727940101271402319053712821824746134673529436125003951840576295653842555149e-1+.585112196820362182060223261638900644352559748238745671650509551847065401346632000658436464410644331304572781058278953326576086252082514554198400597949e-1i
+.101836297813195145863105644564862568658215475172953717310922466158029718789784665427839795891914688313183281621861142773526445335476068691171072495987e0-.519572282882108160370745418728033914061240094747715255629233601691057183574807541203472021150255226232259364121802167297825512313774782732444428948182e-1i
-.540221148232901527521451805293346991266961808172488106029044511246775511722136411874369721400748443109567667414774422786395052912029840999869822587924e-1+.105644932050101078223766090506038294919015748882073582874709263476349318829074549816548997839297537548065568066241179726730603499027563469024744636201e-1i
+.180324276857428536324525696555986555483146029707597102759759892167248954948320862369459180066753837085994580221894434334709795341437393922377554860334e-1+.272712413466402494880610843721401620052703138388278034296664859145066839973712987020469574749146465666298491985875041927037671610106061909021075990778e-1i
+.932932755409456319449708000907298204736723270363309109041520284265777564962335020487755526683132234334791844340626964598259737752043166600554799857001e-2-.805348111527851475518590653369488622631127218028985729695723778993874697267641332610097548809860572710717452966233873170995337325561663375532847002750e-2i
+.532733777707875880641526152882505467838560681010748120919672108014362972673091221018537296848032276207410105764313898948273149475579419668546384175899e-1+.149050275102042283677421596683188957185971712968996000039481292419437569558650852181983816264021525636006076604810611069274845058995293468231363692976e0i
+.125617580530631599911760775143422968745911310248442492210081418792890618857707524146639744576957176035023131579550403360339296689112000747118289789245e0-.218272014955602000498076423867524342127182871915551558949353575855832624529864950539211033702209597828240523814557240773733963342847187047326752981401e0i
-.110439487191879363696713675118098764504993016428321717643567940208289482219844279711220447817896708062472347946940284214838570767329757882352615955023e-1+.586804216252575127008210288078365178387784607339076925596046450202282874381519546099051226640441983247516042957946191580481588850552556679116013430049e-1i
+.159457513113612076310147403988707043372564871834051602666086054933277612473084301832646174125909908692992395630795242153082820808246640298091419222533e-1+.324262030137679964607600404302490791114250730729157402082502738442717733559307378356133977009320471340230564967268599395057170707964873200337956736956e-1i
+.716572765845219897862513938656535155020224084248837666680948439698864071200506256819074877661667097308770201618091024010457061406253763385554304899299e-1-.110982747081490322916361727696724607877611437539101197432700099776416021311497522346458283505238854623653565401444371145270375997150806226045214242690e0i
-.100908472831116028632377723639585696427926162202543531325539385260121158507752435398279035785084019596870883580083077658723259666489588937987862656467e0-.291467976076736891990447392140117904827060581193370500255392400952164899818264869886535646780520672053282095858367557653176287481503953523319123804404e-1i
-.497267742296329033829790262861828252775802750141120371303851919921422820517179219900025263542792477793433723982277740028566805588936274263887530515452e-1-.151766040233672165498132755943036479719395527962281720862284082974799938813026841925184957450915980413423931759930196338967439280189705865893521748822e-1i
-.290742661960936569617741993464928491882465153187618909909580416949052556808831308730513158487297978232391337842862862963217040188931259316314144482058e-1+.176582289971418749177422911218615609910496295568227801269759302405100907285954516815593181151388124347890319062747078416128061338289925846871524842591e-1i
-.137337696510355505691727290326476412856065401422047555703642565633116407564580394569284244689833689281282717700323790557239970693747943417724916747886e0+.532868935319750564701369867627523624155655461258628866839225057476918501608323670428538112904294740035341533430061901037069634723027713556026433879085e-1i
-.517451662063987841611494466619991113687939348504428710954357004810251184701413707080963643954507116416701685945645914701464549815975103734956369098352e-1+.419088292947669079324263774196946115143517517634363513389038322351943316644542278883381332781047961446239066866495605774807981881935791991858533458220e-1i
+.297755777111252852098617335644058801370318038956129264944768358644868099364162279425500172667480518458263252305072926620192860775844761681618197721761e-1-.131674651506914183671246170785751824702277427574530559650044579277532785248185231965415408605522846733764559846689828177541868527327984435418016115918e0i
+.117016769960508725680255066168450298873668841834074963688206317119660489593053030142094118061691566859486136984293079779847125037372655032623879040417e0-.508832468801247450156618460435407552494598005335306509226202446443541470541567291189225153036288911692550337012246277924512209312901164003882906185831e-1i
-.312144127171678687870363308744568242413846768450951559257230676850613108823892759280614375200024992595265299381112087186860326247238014242639929689987e-1-.163548534102878019699033887959421007763908954304945002241528701306113724933186107801535785220955493681310060085990225463587280780561973007122819862113e0i
+.987379040020944948952202070099140818921935784956623123870127362454857321608954734438936420210128098007246512279848441158592564005325826284718552930720e-1+.786245751153714040554977922200081739702108245633277479549952417079663227490973003823344940288730360495588203497048221756208366493416584897366007782071e-1i
+.101043441185307342493058575344072606913312086281828790747146867738940486097618411923836311300027853627060151246432007828141429370527796476490812947633e0-.128334921672162773943436055597720029610707499644704534202357858775874488489286788714974196318979466910144451258265602429183910034496904200904890557855e0i
-.324757394479785143870157424303596835548998837534984356126202103553897287571381438742576299095475662621902250101708573311640771984777478328109277285469e-1+.339561790427360697941596938221515506905296483074125580619472455431676097010993819837771011171622314723743643677771456809745326617695547481759026584971e-1i
+.215344516967339015386154178375648806217641053989805579577952164375399941195400619944141207378171263966503407651295809949382570118961144386858493289957e0-.478618208359246340794365500202695487443472291820240088436387817569260252399916628765059732113158365963986499010032679739654002772286670167979347437819e-1i
+.921290442165176420835378897071710031552730045160578661686984995177769457303147595768507685980442484746687705628744187836982285380869021514563609644791e-1+.919117830653491645074308382708009977967564897480508031844253724570562858195117097334411325538592981652275584035234330082449495382984518800835807831889e-1i
-.842242610735803804657358870213511401704736294904571742335495872172096635591664731521854743653790001910618433951828315515111498001584629778640353717620e-1+.873765576973677210055119720095358675146748635428481724019232871516000699129290764040763580791324295560971117550327363182341556042142228766385880254492e-1i
+.238769641665955414524844954454095750568614456418525011643869162509009670245904668822155197375035826671061864362979558425500247773639267311605508455611e-2-.895093449408987303070188097866911227209479483425518499351521705829889558482272935400463095873635834212051424545514660706983277364343195926747347713246e-1i
-.782865791421589743044346937189241406369652140910553665199137309613115493601174815022082893676682431007838648789867153009707171527925750849199149489669e-3+.318584997674305266398656832398128650874875796955736915501579497677670222178964125448994784495009744303522880064217831058975516869530773943250854667919e-1i
-.393048393529091628465455458757829616634034016340529130002514321382533252386737545633605362936279246883672038049194045896821886745273477034813382243616e-1+.292869402688730690946695452688698375719712751961116785368375269381396026880999018693387621888669948945481567511011343045719230267182643763044748468472e-1i
-.131135727473280400749084244742050664560595919084741135258966738975399725017900813674720800086505895193326544273869170897411153525022748235413389035292e0-.198008643817699792559188217255282212194371510966500710763803880123428667986513925755384696307036517503963919153115862204143348078478303903627562684910e-1i
+.736888869223683492499065247439188503877859925269981548484742261367125480478344494551629398647264463924780279936264825735907929412416731421639133250568e-1+.193574342752960569740151246476946620813258922470962513771398495636408736764870083889891796451096343987530290949947475315470989672319435326972612812387e-1i
+.165210536538520291671228111876688484548744459905712805977988635482498251000528112346404226640189218537056987760731958708349748072249478269944540626473e0+.850059776297325762370711584882340075372829740917109552245001881195247133139867024796916933290983241073019230603005756346390693710362971817355760454348e-1i
-.588230801614960381370665624995379239018448597616536877476182662071031418898078405197694132912674110189656767890024421586142102068536751569308428691989e-1+.680563440108786919835563878067863500149872108277683123701231519061231739596120092646610085163917277790884836993803002951317459987260993730109039705978e-1i
+.404335434702920479855053550196283093424472399857696550022819987219943902154055023713880464142684843962765496911571274441622056751005375021510578782640e-1+.763003814731025959413571515442823835523526347502842910930340744829772336285888241660681628985533242218796290442700554934309615231760743351653650171182e-1i
+.886237161865400870745536846174532219934047832862203437633317526233640410697905569653996335376117130278441574589990090968933596354915819478189614669704e-2-.160071774111871770026567608844400526841140899162141272282377754077043807012900087897919734899090718285723467535406340131304631476706740703955800007656e-1i
-.101436017135078306184943134219509589485574097697571825177509295024543767971496378137808914200691933455039869886047794384122138654339203726502133045887e0-.206574284534725067492906238365428652229353026274710721026912683797267656320117150496582944987531088220696957913718585714409835907348243548866996238848e-1i
-.930870866749329507930768344746088123485547855230604147589285290865906073871908876518583331123254423289424556909746876392916340621719338225475421066030e-3-.136210074341067866378953163124707263296928963723339918896396193457211252088225569423907774908433949593997670875691448010796463022698088606618563347631e0i
-.319912828070985359835150099331329040028032468281726825590246122223049339710693965540430508851350566796110080851949387842952735383443989629449587596638e-1+.197113191112573793500582783108745973790986756907656200281194243016145074895442370269886793343014315812044776247774418486024605605978296305720433833657e-1i
-.102223555939877000327321801276617235663255442025027437631481478154275054504892037376883215019040982518827595136655161183382200389212507456020414394491e0-.528067320083190238474787358410581290230390221728009801640747263562063586779681917225731586872447514992127311595276935908165438157934125798609139178646e-1i
-.727813911944912061059010541445093074280627184400581985068245268533686453331713593291473211924957497122856744580242665838209642199297109271288285687446e-2+.355194316276215249369169841322424832746246167337759472507154830900819449943031741756783554464934671919004834405534278329678557789650122061413034310595e-2i
+.449240587071824531073721160985774550803262294079316026195888792264247310498451774875577134301483959758755417387803332273872720692849305838882887334702e-1+.854070893236835247573104315042871646980129634835589773442242243114474546352442581908847662824113385695426534568243171066255858998716729995001348048131e-1i
+.303148943810638878994906799653464199296491394737336938949760816694591682977074693087380254601991027236811549720056971354618409226092573256457612910131e-1+.512742916585083470281402699378334086308556722350540623073516569127704655571690691912346595596863033090732874723083974839713622111938584191601671572459e-1i
-.685135697438596409429261907944557574080712376154018772394842314314650719598349922143555968773388258273403894321983510244356281136046334569795106877375e-1-.594468306316118670721997228179011634746042563448322491113826537923947279385469769888144390698830935297891379058812312295401103799219081120852929454264e-1i
+.707850561871732815846297483216014355196425004073194388237636467771480224895852723451328330132092496520308051241268845966599584255440144613211784488452e-1+.201299052485327720367149353152103208894481598538557957352634697445282343243991825484688539604988232591704728517973110152043308728122323209063494545634e-1i
+.241334445441124133056504104856461210107765339352235899348025105364426396698928034281735580107596140859887053039692313406844990414504459018192759997829e-1-.124327248325007435681333375480605365943783602083335405487019013829647360267067156492352556010711979537171071632231288524901596696947044642241694737160e-1i
-.165278239990436071193919659086178769984594288628927869198329714586229436418342636349628484690642281248404231052328844604672247614861933300519745386753e-1-.733356850310221261816463878967006113864008119898365176988391749046008564083619303678835426164774001019904290554359629639662983470494809847219191057697e-1i
+.590493169770584331335787214163374653319436084667252913796912546436616815774224886714089045992331493227356182796999635014393469948233100517389066574624e-1-.761011560650935470048971601801893368504177380263312014070079621448297839574075259654737842937884365929109998333847376605971636154379614276485762034169e-1i
-.576727917284162122493674150763380597692869987444115874631088437512085028635533470747618790020847382366127652091202003923088126744143199221870416242740e-1+.445448666445676759254427250584543768853703478700581584728632903982588227131536694787429827069840666754494528182424988021586422510976227163880141141506e-1i
-.765357359756099681141339859908347545138773769515287830795427777726915617705638112902442997399451916515781239946552147818211549409301036310449817439636e-1-.171211375191189283940332225915200242035616647353825907748661265628246771772176380517779630406259699218653027918344412370200273157569691675232150952930e-2i
+.105106907420667317084966219642632514143446574159630812967784472912754840422467401303804900083117202826503218606709748080996965946873337812694325784545e0+.155012187975751739915825455901036440501761907329145088548985982170854781759921543182473750441719446833872350144323698235117317859903546035380256373797e0i
+.700123820329591762732475988750728536729932815774081143971212843469440444188636233186060690344816763528527287350984164202940132888844429047459573633255e-1-.171366735185308077129451936187463187319456657311956261764685000587637498257414876667799923735794235677745766394186526000467997265615217264435655798734e0i
-.339527815271548455192475158574944670906317399355286396905391850521599551444169217631349619143405827253865833067299410210362721919091554371848606016005e-1-.705567075865719801270910741604971353816364008229747542682899243170167844982554466534475014239578189006669634913731922010108407174191459975544336509846e-1i
+.152545078512377482110256863113331346095870553797601044311784894709616885111075083363847771708432571785672646895931712664216589060811852375681236406335e0+.484336999791281206252496842518172108863478320024227860807058842329943568473136162116281157726400163674820485823252239872992253896520614519204362068870e-1i
-.189115286940482636664523477375697268747403093828524699435598714222147164364541707819461033276582193196158523882454490583498391606267688324156511684871e-1-.333961835086637678952377794678965955806406189160319721377278868645288127889071380439124065449627951773292125901935331217395375084989724513527139481717e-1i
-.185592738287065103079469447067262469313338689973885884455880798885052252915302943041289196343844534572631155998499046491460117621009322797554405489403e-2-.545884622438506817601659533787562562550833284263359947807901417934822189995412772516240474055059426195629249688627849592304819162744780214278424836747e-1i
+.177438886144239904058157593637741482700057644270806963487658600640899732325504493378677037910456046409595328643458729986110677804112744125778644581928e0-.829022613595586164329640006507810583588824582683357213844844456785842978242051962466694478690167606013957891911895055189057322643741037313857324298225e-1i
+.301888339143641904771081612910069167021935091250063202864188182798876846912332514770330845785998317273891838443578787309647053300136381027273979364298e-1-.532712815344848301887416252157355603664683359673894859034087836344802260892874521824960926040464754475351562714025936443353152859069819801207677130863e-1i
-.963974040733001323668413958559740031365282539083568502224941630840752802153855448349189980093990994184339176655374102465961783138930502485217944915475e-1+.860090814224212886138588907174003337252684891188516407083877172848567457784370606388267034203485767320684819996934580733928856447025632890916797671407e-2i
+.877897037056129219487137109348828457333239127040290931013462056563028387721280663726260459452331343272245231162361720724354101715794301339115204153978e-1-.286304504193497548925925308944868295795009186726230433158138317468627878841012463699866213303195270778711625435200615665373478743586879536771791745182e-1i
+.183043550841741987240325543977944058259369611362686064435884442851035520307314177573067104496304478691440052454942377567049839411252941053375502020241e-1-.110716586735393768044916198802211852230922416804823722977551791169643893023649572397089157202112067013866573214447166661753949459738539217118658498958e0i
+.876875298352285432224142467282219510864115768795690197002381872384814376827216629421263001580903686212668583722110362739011838943071341791387902894569e-1+.424970379700309277079442503112492533716343944689198777154833004497120411961244342541559672830627877840939696833047508167314352198156809563792130093720e-1i
-.285101632578883885199759987743519254644768400816155744027262639378804661657984589128375756998704535857868752342864335522928849103787958540568375119094e-1-.250298973356319053637396375850841166714121011898043011897237418097749221163609213785226617132370225724969653309334952506914800095237463576607586769894e-1i
+.363335856377542802860429965306163205067177072597345089562945475215801134588978253200174816828628925807273998557146845744500489900420175959546604078843e-2-.241092179876170568192465498167082831796322908586655440231506626511116336636475048154990183530963354343069298982337654923369881330128679147407170413439e-1i
+.324063116371835395409373530446648969840762957726843924260892352501986603930110439685090498734022150601293603377022947683097487459763008794843004675233e-1+.864987157359989710292210793072355262742878368194924511435405172376555912091888309298305132794351470868004661014797397527835627443973805750671061440772e-1i
+.619693270799446330126612583777675036645052997335721785099050477471778625615111170035240700520730820737909126946460320928585605250947879341420952756603e-3-.863168415359880709180719374556479301886917571010152991950952066490050661132141473191990070628353425494895502582111666910882564281923796246580912454016e-1i
+.362693328420764434274550484125731368118855563457789628328382474245303592787396066544650324619100899714461238924231075558856656508678588023635815718469e-1-.664484770991443589052559938677573661803277840225793884199682735504773784850847567939470589407343534714261375306865289286569459193291915490594740329288e-1i
-.293152145243951841176990953405937929720570227883117742419545041815124109525808145639673834579437604429002376260648455256070141099983878727077057156370e-1-.100622780013270122598309062056820798403756767579871939760929424921815291135251823411708831111458041371224653546869115639376200450623090467717896041192e0i
-.548675189148955031790097893115533212606299523856125499593933786141471025155353640171041656108109840481567300891292266725729311433170901124359470674273e-1+.925598592535104894119086983081026564942315110764282278721069973141206693750599094659036078852833858022884720085155534904701527366304009586783844784550e-2i
-.112383867677708512739412006074065903480440620924043081618194038879019427294108270051968524275715397367564545670614461668288018311143823376599478273714e0+.473549525165920921772633529232590811491392440129685700083065676707495527333126938289363815352149781576770147834075544330217723039600021701965712587656e-1i
+.944129717125605964313148632360771203644891680233266930645349704335326515747185544174890585973709135797396698692898718270225788171814473613705102967654e-1+.110407430971267204956425332106449976854240769489675801888154588270580677181315516059572768416736985102259912109450188674821518839701032593326876046755e0i
+.373270904137955641976194004190105914971048951144704226807842848961251047777359077032106554177262059481566739545086958097169045983136681082796944272897e-1-.860570238640452836577533701070379561644643759460883377115525606384790859228976289405324475081731247524652330585700608673039331012122902316431237728521e-1i
-.276949220234596117839342146420577967462917728679771124618949751210621920237158159434069481902872456077198493271527654901691968366534804354844188217259e-1+.158030417924403057610641157790853746414158345290038684332661007183417529784543692760286386258234099782031535468645503165737359483095371913230094244655e-1i
-.834579615998624082452158270007718046241051588613038525361787998585119929370371315895234966699350046132599945054852217546678933454166781284829107032923e-1+.586930146909131613204415713121611969359130561308181712505539280385183177537030991584630577806563787947646403507480590822160060764085258114718584175711e-1i
+.662518521004093380945747863596051984467655639115704943660054508249359486118166323295904101719822561420107817093088438956606450214917350780259870218474e-1+.956120102222243125331611684033242828253547366506408538525961196870548341656920657385143818939187520396807968503935086978856425389746596124931339738649e-1i
+.118135465743483581100063669257918936196723595839049063018513099233451196535057172622801314004777884747234531509308435033372681781781467498803313687117e0-.710739721157656420021353080784364563805394613538857537064046250221353633011855271433138583912450712703713890220956511421347812422575459183808516289801e-1i
+.730197324119156096890837149750350481356708256831236311554392337430794239063955037311785765537421740864238394257647954913174984848685493523181208993400e-1-.405828897388982750289299886852071726808109845805921675551325237677778588001299984279331829116520237508129505844595367677878419635528187122346647510809e-1i
+.401949033762724817167147601988865115176002465498438771448048450954054317599336029548402051088798733385200482161118427505631066346564236751778442865520e-1+.293176058549815237548798956083732276245742223317620308421930697666681932556994233358870730219592066778351751719411436236578183321863598158496613026422e-1i


==> solutions/sicfiducial.87.d.150.txt <==
+.510201384077482817421016779610355372272656350157575364923627182327680885454950013034285048258356382589475550884925264213962377871194959208592639809665e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.684787421558452834177527456673767532216214675365508163340107785844239382345836242915198735309204416191968883187915263239541957971651039861556849180104e-1+.343884331165199234627456843067503172152216590432364060890819620706083442507882045001311644382534859287746940379148513288880632893264417346786227146625e-1i
-.951365789615263903604894310282995124073237041094404164745398407843881877536483024565001759990608396345384284698985507190088352265828712449191297656957e-1+.396711097143334416074968546126783051919162888778380458825011188141476359557372004771706255587926184486609770522941694946169097912981916023554324279306e-1i
-.211057120190473721903052379951708268360480064760983947793946068357523367839975321259086044970543860004846235734642676044588647073866802372615295170039e-1-.555830944409420201555060494604412677473137177972384549251961983960240864732272564793335519931996477712719903940354350815313572888134971872624646432662e-2i
+.137371175749615139330487246454490746935554171316047439615206728640369511240087397749235575865308041155700174009032951697796098513346757427846877774357e-1+.768459578512331440364941153061933195799688504342641405156095252723095481977000865082136780045920366400620859099007128286349321431757508611751726086172e-1i
+.275888649042806417694578530284917818510340436582805453482409177545982267683315008663594952394005956423644002283631013920173258128364470251670378263821e-1-.114225391480121737311064770159780782817679552636600169859025230273686038880849956802802620707298795593975804595824163389149908540136901301715698843822e0i
+.622149307323123985557171546631654737763025085536314535500136811341589289704261970542696555602699141284035996785579290788811493965160105454671663379576e-1+.723262832626559746800447310357238546058916671408963996959666511811428519070978182175415172773830373839147905382634290411029554273564864637352191523709e-1i
+.757504397687401401032654039938077164371288820950417107891488218312743116680113433035378984632978456681720241025320030112171630091202260099692918726826e-1+.578860013369395532589110555348527639475390433819246404286173781876516127579478021918037546066796891903074489017066275419265373732058331736150051199862e-1i
+.247336136994010485166173018961224762387532534331897793304936196612539476310074006881152157297119003811196042332221259824448590378567792789034206151494e-1+.753037347820800599242878621920930123869876286550847152329315040072189671084858073951097463887603804664991685211857411692451078548717316804370559472278e-1i
-.182062686059013186049143016542488218754786063334326809270477639220766816844698884649023905383787594405707689536776724913340147676667945084494043769646e-1+.588471954541617065589145633870829445781656557838259809400975416613919873277492921911529632477258081570476530038758110312557345354991337948380172531741e-1i
+.648156630517650773851444761946538087794581882967978200666793852956035738396621476370310497496491898056683395914421750459940433396552287285527367284528e-1-.120162074222279665150933744823383944323303794575350543237023497689897566803189705933566726007580236427384780117678281393636198770985161620587275723391e-1i
+.250507244733263137976626648188205770543746057389199401362962364719030305398052205459372844206460504910800906321198430460826458816308742204695899181846e-1-.605610365403576204921619722630595394076534385774893984770642177611771970344565950507321703155333011871017236910250470787740923193823040843155610758481e-2i
-.126241722449178473405716490119876231158615495304300737028577334728639944164048680961422438822231932045625625795574921632900007165871836778709833622297e0+.101505966949665439623000423210147009597350591563167674670213968891511620802335041825813481758508676872200879958971055052446434690924221899894557644407e-1i
-.578763435890865792524002526775500112605370855026009190128688033441820107762424519347900647792256663747747783821561519368900660906420995151391629098977e-1-.310040367969792374654425298230243133571231493716575154989890482614647574265564719966783210991271020789953896251085186014990803512696707121109812799749e-1i
-.673195284766483612068429552086846420404153560428629276482275122390230488851125067093168117630077936443122829926564714321401982679874408837566727221771e-1-.177779687901432998221928183416050664447802943361250466938296065958476042147411253567655445141318605518107396036878738433903208708066873986928565095189e-1i
+.691871632012899006985470165858167107992462698073064934878449559692450268926755419714959898007771556877898137727419138390567718205651421811828321895194e-1+.756982514213579554945458987898971323240052629736867313927080232516802933202711201950431213567858178115375146971671991330862639279920021725045066084616e-2i
+.204407322617153924317401109691138049232070333994059682910948612548410690586348092486997641784648604944677204948327669886106623515912684048569494270965e0-.747918867547602201200870366712439939957861540731061569695077402155618046440072157379103934838727199947695211266129323637368894331928051881132506411245e-1i
-.116208096375564614727046678498796764105142788164091840437603828900187914440516422511190802355092130532867022002218135776203707580732280412645169096384e0+.718182258056741711133470934138552149365191753573532584648985458864224862865141905504314926007451325508359887269100918168495911300095510965480669896360e-1i
+.102512519877552997524182421946598914527857836127681795008165556966863203313944392892903365160432277591347456855937920481917504564130368809838707193989e-1+.500000509146723904616230922109711258601622608151688142689921602607760750854690726710275961061305451010011083151031472817432286136660918515655457279162e-2i
-.208142206356623228498829263012501423178189994779377144628337291398308092403547665038821252770162527713860021671377759195134408553569637604315201297649e-1+.645469714216208339318133541064287505737289785967960879171410082081338718758660379000765503223632418785353778699324539263334496993851034033495291478879e-1i
-.869522406753530533287895694801988173358123352619173322248826983314578971671636438490767183704065056034302746459977296350725686548652147511489751521513e-1+.278964933386583751168260285130416296216455286956725978557407889198584889837827295095315519284613157377962644352109085753562967181794443033154311402667e-1i
-.612269909722469494430241101545294400193233582493796951143802695503406780791489820660633784062187230102010526653117817749831378663888070315212525377884e-1+.297471390228635325125891948564810331151422376951760253590300841960613399097884066182841809267733188920553590137500306533191388791112104039501289691770e-1i
+.434545872604832558407962102168279436801198552328796435795234736551999043331797395444942771724511670840402659754691654172587727797277290673562666626071e-1+.334801750390156517316554075477337987407850533162469957867214769855031871807507035391887887633540067144219522601391255140760959364152292666428898219208e-1i
-.152799301130369713997473743318290620171739834971241588547458774604588809394562914143359569519444864203412135760721491272788890630120799306307727263586e-1-.792979947684343046898169908266702982238141120791220486383935550215439213372768979407410208805775762056294542445139491195946441342602667302036440381615e-2i
-.256875166929843247651666211434978767579479567565664140121002629244972210476511553530557151805275687148604960872132160843572279502675577756848586511435e-1-.241751295148165109706756300150170373111840735747213913934551588525880201535076334169733565603491194508948750090287487325763580093518690361840849560158e-1i
+.140350035094182777993669967109288247477616430324276046810777263639762930510090606239546920573977007157907297567082011547994829351471283575577643126458e0-.594034018434453765485651356458746581458362230934729666857761029402261712219735137884396418800106667452853108968411998320316775814681603640456758127342e-1i
+.509859077578582115765360463052572959647401389651337045152237038523156219978180602889036117958763645642039092432944623794018259956452411963720260146278e-1-.442845236109236857304446470423516605277246672316242644083772289036326419473058949520161695147664013377000732662194753689934987370749099195195713080673e-1i
-.573339897252561832393234772849956273697458465633253322419692344648883170379275160577294540854901570892803990042306467288481490416460032936960742590263e-2+.185372416044218807775806738814625870517564257416346271472941722728567348114812970686022539419108122064036468428118992566151151251626061823702668106473e0i
+.318960396903852866376020820011474327617194994614255451160640112749189201462972199677320605992328379862457343726961781023023832327139763925940379985423e-1-.196014372857190222712685544272025397960426792585988961663230003456932771899907469175428407519676050911489833227101893762096027042045321628905588644350e-1i
+.660304631657569679717507443350141455837887948802766973557164897694304690688755237729964572479533669946772778283404205359037243936645027632323904446985e-1+.651376101059735831269618661517969239303696986365895496535333416987107895572704398578893539697850716234520126659406963066289536213131483489713598026282e-1i
-.193784814391151074592238285833824632141952549284523540892532692307611446254026298776408470866272682846275976139658403994080913553752541497656250472768e-1+.785702408544349873078205608505880653007227289140434617406088903472996096636498677134952673641420834968854059855876221307851184238642158177916813004756e-1i
-.869025706658946149550522213363065762870645062528866468949199827723633023173130692474938403408409404354543601102981744093116818518480709877893420250651e-1+.996704362568137799463793284465821933715348552826415652404547270803633808648926635673329632423161309370083863286741496708417745244876678007273313265289e-1i
+.111877184226149470033024489029491382071918977147353210711591365908025215538603909183672026137175807102106614082583476722917857342389296957742336461793e0+.332027791051627748653067982523775039271729662213575677659979095885761087762667591048204055189548553841952766630764803949426020739449534421031831267081e-1i
-.717117397006903254243269037503073982411349242686565590523626317112205252672655074302215559170845075781647378553606758913637829991159749160406799668351e-2+.143564520589295315512807351883732757948925151099911129743294750991673294483226845972184899245993499668110682635054917242316384763958209072113673832241e-1i
+.528547722498840820220323958113186228988889493404573704358720152292633041837967815327907618502695848946078101293345051586908959303493441797401641217680e-1-.234342715676147784201408914987557021921917131377206816264505595050385734092615048105104854173863788409713774731958420859444190232941875193281511826041e-1i
-.419423944078370599691341024749929664956995946505137028111830733128539931980232597959450444271718687459659377810201063854354481372752782839070730226266e-1+.112155838270122974742836863511653378877916632270672441295099486378419343194541732500340796872481146404440547303460174956247427167950198158637661156806e0i
+.292178808829366597573168943604070260127875973272831834815966559244306411964078607123428048251608514884508511358628786675220085933764083570809416601261e-1+.623872105983736806987198289968063567523910168283969592324040927419213384804252122151939047766605184790662804295317142678981405467622536393651266621599e-2i
-.411799947119756958791011347387545989354064299938119368080815319913918606197734229371223325346994945363684027528331785191631369672265716498031195854038e-1-.377511486411626420305596398490249198921712930724598459311945462678902746005527275782926879100575512311549760765734642990024296766931335264106097062679e-1i
-.217168359604655930732860792961045206015185959359654160764318393996886113632047162940066253422228914866626043190881656292511723395661565698480997384904e-1-.135002686988922812062800295583173924022718934117935184122437399470334539685270829079341073573665560073893230948770498488658839192447618504122874189284e0i
+.154706531045596399485085027073701157134265392473842450528203565284107730827909221488233904384677344371045839563722828913261642972638142970807828668306e0-.817168743084645149942538450616439079403810895127839256911098014821395960505661294684973852132627391368142303844593928605437538077852751514651323271334e-1i
-.183706651666313783141288090591921867122431255032390538875447172543149128969155859163998107953389308939546129536328983053180403006343447504218550139880e0-.289161454536207464045314725821328037418030977916238309361681122815872417271832005160498547511776352061047573778343319286269562795515609743388357094121e-1i
+.362064594490244800610430044661117465927167696942118442389781174088478394081144144877633163518908095033383934228321482134958989984176585753203183069271e-1+.849320205292428967002194089235069963650098995018198527671014950082715013115219506094349017567916340939998854682949575196559700987003840921833057724991e-2i
-.105429018051293405832516554650739302123756274475572657777874415773257962498990583514387929807336134013257883424076707881094698139273373086348582616460e-1+.151163075381648980452520828571887857381861532903739560000959439110898142550660018547783384361069826569417886698686710496871590438480261962425156048503e0i
+.133023532038855359806039851251392447272175877444255736559094659310566403572141367163019856562171379721061238277231241430416778105987023123364643597072e0-.150546832800292053263991611643791170557754904337152390425614480882591992910287997601277079336609231839918040704937325441058053537353617124510741277682e-1i
-.132665528391789193754373834941303723315396502278478887312281738001331977328784534679587277501781578042066965872396071614589531524458498587381093507830e0-.679724505975190104361479515363142169520468390337908828940436179217559349834948003316255205382163534405469610819240931120780263153740666950909386485194e-2i
+.249389265112229770407999486839143011149983307547250960596152976485172620056032798760546953483387254548974069597680247112925618984441416371817756255003e0+.220648589507123661478472069849944163440011597254332343198103037155376200874870244484688613194681595905521899125459547927603379933680314207836750276155e-1i
-.935078586013389220616461476249370361590496806101009784905867135577398643567140218030131113996451440621361578121310218816118327364985655942391610831595e-1-.154793633972482337200812911338268121271890163011989187258590510558915265397526960331080706320816338747325019780175926460614816428119007538357060886018e-1i
+.309439910032667465178672466037777151685082396635062073139730277147519238047710808572788310626429027690219547405493394191049619774715423322734091583166e-1+.815367710333663763896604326096773358319496453404998319732559978959444946521269643080325232173919859660401049822027761676341420565440471913703753499533e-1i
-.913935490909422096600194173061208930381217049111425117934568102729545020485524544808827958021993450439076120117209431140163737742175938043788378346373e-1+.268511004544365896386754324605873802018999187747450837217188935409249148474770617633575123122849287001904498021050266124354652411035374541381154022124e-1i
+.578919618604825930577361740880251948163484914846251171837344946627748416493623459303882611063512296861765605743273312859832997197745776944287289113570e-1+.140031704507198831419376486482543373571603647661391138376001686034091870815589805604074763939875421490582963142878620457340793248295999765431370612950e-1i
-.732997743979851740367422848586024788454922475377085464983963747048182358833723018246804576521597804593373072878583603704420878774004636078044763178943e-1-.168501984725852476631266891945234992033039333100406002841754045999924673942365646763406427410561770660334434356197590638553202051860445703280983882528e-1i
-.565620243144750506580482060225977476915972787593619136752457849649336773736424859838894355314350832612831190138461031620860595688225806856399898863772e-1-.951866128610657621309223586776136205237946966142242707347537728133759257049497044423194105910226504421145394164448162137253521036788084360732811064913e-1i
-.169417903264891827556958777963054805333774019189351103609754986289506376375973684005142104411269393198842999885604691582768384046670375515782760050722e0-.784430943848008082057911992550871472394943314725031966964568017229787797102529351128456758433384242615514620797380149376954143648113964604874011505438e-1i
+.174999862190289195628402159826177726363753014769846194605843862536581539664889946380261895697156092102741890007277635799237467859325138269804578280408e-1-.215013338743690006347751736426090113929591683550147492763493717075258292376488165610650303805914206898074067811784896307371479193919642738078877106198e-1i
-.964229016663082513702031358923408305441250874857749046918643777785236028177074163055195657761683250067943108268045974318695564492054154524826057531326e-1+.730973317608971878340399152377202997563787478839067537581073077821313153140282635254602513748352170853115632171862325121575548642571357873336537927347e-1i
-.391303604681038725001323920244118566490968328181503240728586366867610476608858069498629409407950192185771542502126243525738867120829161606715711529790e-1-.520763432960501582494104837664203096196637571401418719378513742250125677966251284775113344360324916545813987907947792296481404537612072523052310925709e-1i
-.110919304397814882625800075820177128013065316104707406930737779237881993460535867729163827162879856276365913368783838997811016706677951128760904394281e-1-.763688065386034421683079481584052756121393221269533176263929324670857436074369540737037420403945593145183468114847908814215251006886288530346779227800e-1i
-.223887696750328438055223122347616491860985110528811686013882669189378948111142744690418066370622476463475236491468703230906131451349514005833563590594e-1+.625778479236694236117882694214933838450831237000077139333295064715403269465190643962576532559958136260095834953367534212721004285209533902451366883641e-1i
+.314286573152816174812984884536828528057878478557778971683620518079463798928286854425081915976652792215526076318987823346591886183237385245621821289879e-1+.765987564406947341952489833198689079464168197189999682938855064012034574876401287172460678579064231565783176814692281410594017125153240576998388053898e-1i
+.417548415049934997541345307608411259088945134859184215567144021038029895714565369866141252730058537967749158031519722646738843804861690471739280414679e-1-.235130944498867828484879700379581297016397892944154581924475360565807997533596835786672255907125071124980832009681200828594780918809342876374548867962e-1i
-.829761591852844965546850638407385346535861405792471952559231705759676668392218624777785632966654653202042224971108694108015819798635819102325880016446e-1+.937530945731701746162717481332992326272878135825302218950927395762178553228472241849047601847554734282166726263579230990152722435450382645298244765326e-1i
-.196973160100479687991082846382415294724816437918635937109158932362737279006594863489528839664279668543586354915314614300576715533218422889357629528232e-1-.179384104352790424299651987376802505648603836951379994684247386734971550819950628964497863283842877498179881458267696069362996684902851637642470417277e0i
-.872549685993130457191084504375240112892627049356238124139402140078501695302162793838577689446981564920297190481190665413750847911709963409834682679685e-1-.749614307097268919874615356354077721157144336789177704998882260567354762149225833603599152475602684372732706880440396097776173505382287541013743561307e-1i
+.573836341871498567516545398426179423674195680378643810869952509777209735271629657564894548253311814785128893026589482728122060942261454477851249307634e-1-.395738142113748968773837219978210359577045815307077222775632564268041959911294016522080047893604240465535040693395799474690132243390951570285835957933e-2i
+.540771033928947540995849410280133809507787152092371266810407269062710129778823253898633448437032577603379484738619171122518877862954573095359411500444e-1+.165436825762746567239317708096659954274734129881593616328185844273834749166349611225508431179206726731806518912396252342218647798207446896006591604980e0i
-.125263892515339385899545400023071813173342457648640482815984987923418868895898045584352289052665083075436057098896523539077996224150816962709185863035e-1+.166067862401300479107542895362087478181078731678370506077315573700158474034886548898367977141917971092846174980150117664288648387740398774711359972521e-3i
-.834835528081873763650102963674270348646489355754433512655498700129572207093402188421543950544190084495002175243823200667409386594627272929631338651337e-1+.567629719647553300813897634762230134749052550485395730476944214483163069841181924798681174067843900833503094991179702487855445607926861988435943673440e-2i
-.471042862468941125412926913015210727273200961190934567288643760310673417438448119692293962492647111059739005272322384151228446872936502702853733529085e-1+.112935060840785604489580051438386986885094061613350653721749254209509529492045663138220586528035590988706908550619477123849825153242341354742592564782e-1i
-.644539219196500437353792935476401544902571976130133036758162990928298999839467226467016396625847224517126401212985718102821039765050519293638346872950e-1-.726224068681499121112904650541718893462486618767847014960776491779218564931008812069071056727535995307222788090049211710887899653885562990152915347354e-1i
-.595901242649264901531612594159727606596122899186668652381586548897551045768658447553709379740718560111129353852161005718597995503919179998194199920481e-1+.112872354468263461136893230514944580000194296962927223555993424434280874794040805673481017641585345433378885283181809089872420744307825230500898064333e0i
-.500529400729235096904163573526028476162633905487661922779958320611783860236175480328308043375739588272393724843734933014675807270185454282937297795067e-1-.324484397272800353042837289689058833210936296481757313090451633505470587642153029520083344084270771967480232007924149383353663138442780934779466380996e-1i
-.543275356615445791090430501866640450074767118974945492521599509326494292668610018268953694885115038864045827055390331987370411416462569258435717250954e-2+.414817493924394340765951165931523779664762558626765087914571142256946532197703706403428901468304506736220652945537562573628807246563130239402502388730e-1i
-.163859305112027720079713211955129673960279494887161895757435990657210461935500882838655555316566645128564661789650745491482917529124580205152326865439e0+.473504181270620417518950597070294654940199649680501760999357659054063891650414935085655243817300807984583299630879077268710447268561295089512703511012e-2i
-.974089248702880484746524884055835141432904690936279595656234110944810700748946912757126346790096161019953316939787946796128469483480656867061627950860e-1+.458252554345720311029028636525868297910909808453398732713242194742926747078888772341388254998477286136844144103907377168269407570768245191994263301372e-1i
-.377133272761712498003119444940494216947695112819133612571953920215574123975340186775820114615356086008763339776239654319130465138227892649110713701182e-1+.997323682474713895678633939590783781585527853594548311919746157056393844804579136438765326036953013507093719267967916536800623604531247217557004807708e-2i
+.789612262088079978591939854233265550469505096340967556152437426818654639887231226066588850219604754230370092975332490302846496651554554176547425930852e-3-.104718137927172117261599051549206297145356338621101857009573920726040174631004900237949763491147406350222750940922598705678317197593500004658429709540e0i
+.623436058890299633879136887182063685653258887173098611028605059105673520451119127635512574558300046912749355572824697043247802906756089000021677877957e-1-.130478513252130020538280940343260459112503452294404345753691690302805138694559340917036774758720503141786818640230116409222941010364908242025822112245e0i
-.259527140231435904935977628217241126167929468711104751223481242687994736762432821591736507546752160197706887796756695233956599828113275838572680103380e-1+.115698505088529112949319873480213085315525544788348772537890108186676999213059970246615596645682992592966427311277395057481377043343056892731922654378e0i
+.738161140754082554108384235452102057247553944921131767058025550436841160712597445399795880706054141749244311651652105402518874846656012897314693896125e-1-.141847850085902772309647004326118969181784908447277375235668022868640444345041803295784344634388392977583501675913778210037966642825781038217062798605e0i
-.236135683255650487301135092971061772331520878269411888934646192140691029177238904545573209203548074529626584495489060980721783855736809187011317824226e-1+.128928863785054550672901629018628356737115037118026237130370291668131108837772639360387519049357721577887249205034702688371225224199061427648772294174e-1i
+.127213766259746312337119920488026469839546356243130947469820533446271091791433247171393661235402447701387349038686722696267765933274058680309709706925e0+.233406493997384469745735917079907145391240575786729557392557704656190158399368006020872770858256740473507140578296154346116859400778815371505528589215e-1i
+.373157363349098969879151651547934187307369304360917442789195789432676136392479692012203800502384546906491632800005543711704404747410267385119020673033e-1-.466266714893512464783440335712289818552431268876120236159476181991040622296840630631898193513628325428087623571304594713855312558968221938120118936628e-1i
-.453851604600456550252302128553174837179088366673799342669915968221777620510170920147430591191078981841480779540172813864225978549520186567675257665316e-1-.140666005031210709776246009683315892555629647041119627287464238730577005315037247901915543345905076865925109681585740030358937249774936513795501330443e0i
+.869104681745676152863406079522680763614393767970605676870860963350374809707854962408620576274396224848646264840426904096577103277479704669947579015272e-2-.127779528027055396947050689492698520696048075583366491405871286928088833304074871802376910107162740950041032036643775763832528669937756822130738289323e0i
+.613809447193549887398454797852254376383577846422485746062929670752017625042619676610864997216133928088850066079730731330243158005534688858662796136745e-1+.952743245497074162901447676838782428779803087661363317836857884557480669275294644437664733433807386294503960691071369279037613216045004831790294203163e-1i
-.603107186477208825863285699234582574107528114557838990909702428536615232925103800541670848294279646592572111396659003601946974421181363066066367991968e-1-.452929481165189610467575753908200390432851573746091284203451470326814051978120792980211775429362612717790182900291082961323670333067717991653752951860e-1i
+.148096355325958606169076029587203484556149428014305570730421079523843952183944884182901490596305215072634264998094053129528382181663503023564340771692e0-.513469493151962305749495697429811058609501474140889166850439935314341007887203797762010864882970352496564170821614186716484790927913237378356205487363e-1i


==> solutions/sicfiducial.87.e.150.txt <==
+.187305130316372139831683095368315536485461876145681763935397184474312273055487279764673134778661765908016932372904118454154545639782720211849268405704e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.766297943810613174118453915437670410017852337603758578378139641378676183590507864932031072601530488983270687360430653113747562730858595824839097521072e-1+.886649101515559433237757650461824764685162566199032222335326719993626668384462545181853206464752828056575893458599114636571119968992144078916586065957e-1i
+.451904781040006806631995980794213236308162007027380866819351117480898301175924997677347641693078240913976788414088777623836130094820700187842427863766e-1-.734476129048409705591893298705998647007462844808543403979215074975441187668157092048199718863571406594129885551459667678055688934605726083636661306806e-3i
+.187119443486928213445373326971282182903913433139000042784970955993168737355480534143233352082233164901716862608855426776666261527537021075799579123315e-1+.830893687656819013929635587884262372523952802048255290416750202945204881361298786563008429905009332098843441682641825654883990193729352614828209861934e-1i
-.530564232427897444620922309510353210344832443629045770807244782465537978269723628231489118822429326740167048412640685707129004376057344995501827224729e-1-.119207672139393524894662999883951590550056847038270355643616802657526931902195118624923867060767403986741785794262632196204005031162106222206091964922e0i
+.214899277183564276983631931816489792225545109154251127862769523345123188310780288873412579095447123955649331977365734332364865098052632720750662403524e-1+.122968582544167473470231662146245659084923234354844011664757543678781821659363437861506679634418517261583468520426137538832440913328551024020872133747e0i
-.585365118593300530410107767194248517125122728755645884479758815836583767280748111479296960675258625558757231234922069348802752562945904911318244320256e-1-.105286048617035138075586959592766911547878867993968756138071470197880281707878398271966414298619829011936392006883645004495468103640698747795790189936e-1i
-.258316126190704523605275455182411428583894604035714542846347398252184633335905968526673740325182570171325182070643678561041418114584611391714756237135e-1-.396990802138435489139000412430554228353696917476787519072268527232648763718225866182661049523336285252208720858943484726579467351683632022308821101487e-1i
+.261249203843444572399139808120534603789610150094806723980896858324132845135272669028267221739627434939422902008316077626815177365646299803508153392028e-2-.128348279994804616797099460380426070933204868779333781496513700086166385839802494895115121016408510912462633436676359435797372260657157588590287327140e0i
+.598476744820576674811065856876120196881053747338571979028954309282426905208703206595798749749112046094138170172483784380060513616044695101814593623090e-2-.183023755969402724025893323296431049975901787382348968806564356581421666283586083849247209435083187653245549183761282013370780700480039111535109617634e-1i
-.381975476971496935032128170930030522296071023194738990561745396714821117418343050577628853179216949333768058400614314976719271997919759753068644572033e-1+.960280414252293279335141837184091585678284204830006204537073498672845968768765576784701331879936681521578667454749019403238701668706145639860762570123e-1i
-.218708375625722669025004910418746735436966781358752275113682968868679262534510772852649984760824480883446256831850343115575932569842064487536709134622e-1+.813594343838021405541495425328947218274033476575351615522124335930364799542752283424948374500772346295408968695170118207820394194387457031177334360732e-1i
+.166485680314567701174264092279101223814544776487552254828570356544912083888265899109833336502488810105330483541024996238964226876620879851490955540303e-1-.778145038463637207519660992137328329345343936696456198124391637572554199059459440833366946869048023734917363717264078103136172581032044888756902130536e-1i
+.105946189272886756072029270013858411180128158541757313972225973461131074351917775081929980182100071568422826283732198976715106253164810869636599822214e0-.814421783681953193153407810615012117999602430320065990095103988162745832920725931632190147138246465078708152873834564914389881168908875235001025764005e-1i
-.937131496950963595096209402341018671097006158483049038417346318129660380651263797797506960237095905727968206931174422841051273797227723286939692589942e-1-.104409278231526344310209984358762093627069997726000720644801355196816477939957823648770554949608876037609536539107949121208300627402354382651295261236e0i
-.586650648184621730363811714725401926537895938380915702815655728363766253886598055810889373893012439554200291584775280664952761903851012951239360398239e-1+.170051537906480037171524200989541196979078846769299158635280469649634064572110258828269157691869163726960756672101398413856671697607438531619421435549e-1i
+.473563090473394381521404295688727878272458915875154451766133720293339492869294148395677812853281932443493273822543911281476038517636803886885119851028e-1+.900791915561660142004686660994433819852350041617401123151698825379478032226553657664319214383370217200933666076099414536610899094239148675752118045688e-1i
+.936162262157703393947442076847362541269684829023738626096705038093540903693848519226210755257461653020420938528940965333759668575977694358442790265802e-1+.228161835414564238948294936925940827327133692013973102687113076162348377836990442023502232326966358214049848793057646987008787905426765983454743183786e0i
+.645800960341040059067392069298648599668079884119154222306345239616681914659580937987403458622008211574437110096089752862795464282346668040712103117104e-1-.366963004857764225268901726844978972773080601967903628462237534049336642762155472227536132487854896980753918708734919292081799180024490822686010636579e-1i
+.521754428288467741778593288235982627137660928247080318291399439040365033247540707062614551135588065157452927050739788021578900331116312175968567819926e-2+.491429867472295671271756959402520781253307353478940374295816913589502807267734892573129478187737053140531079367625196935897009231149461417207880162355e-1i
-.168892777795326128961767078107665545908992169712728910520768285467531287115907373044714172666047578942670293625379625831264256033894485551926679644596e-1-.106058732762031528956577392751624534734310016188052975834731340740572392165314531358675913118025264783555748185965644072312283977809788334112825810806e0i
+.446214750867921241626606366639668852597349707478989345677864885664298450546702243655621212775648365097452404645019648602276144860164193051181791739974e-2-.144408146252761229512294780495407285897417205164722538209181762590736025111373142394493866838649172552510182129726945743717500652400780335870568954060e-1i
+.125973793258878007959694136961918530518938810587228863241542789683751647017984818398319430374309830996545654356106222664925747254717580625117944130430e-1+.698797373056944996616719138340105316110530204039252776152458090888596732706021689600313324995084028653206325101469303178844792646476914672134626261445e-1i
-.326074268508163172904589523898085853067181499231393374168915207092173155959458697147182918447454557679319418579155030343603435147742139938262222972896e-1-.648357414462624136841537482091959324053509069013610279410820381365208583671489707515549554804670766677729025997535414310825288144128817408812648623700e-1i
+.581137712016880474730133164879892864006869896134790874476038606476379094451451578988098279112194513280879274021757796333973281774184974730575608904644e-1+.243029583587135775727691014051067423047489460637682866495721151602156500620843734259564592865432391165347014746401244149244093049324056297163067680733e-1i
-.971967116904886372409505303944078902962815251737344727310713825207771906789542289446604746852286377013174420724529868297423088759860634690832117539333e-1+.564064519757718881586467663022737129276455847412688903415368524031237423212517580374596724064842973560592021738267240372943004311240131002936908378667e-2i
-.318143525723448168330374524702740145805510800521971847016901001840855109245713636614697934511215538945049358045762694428893020556372647695383924721526e-2+.392565217656206983734944372806710189693191112567969281985439340499379082953289228324670846974134997341229043160914502377772412859424777655967938752591e-1i
+.960338103044814533202111268004824704777270957671620053026132855602532993203472468161614306025629910113384837268025828232394378379646319115002475842141e-2-.308215549250808821266867845240071537769311207967468177516707438239507404491166841047612316526445688657802250074480433056667480107454751458094516923474e-1i
-.940919828342755408224016458669799176290235628426078969888117346424973323829402236068154812857279086683146592975607787498228888551885690045524906571577e-3+.490853201838324609623951101488552991141394910227473283179580857860736780320285847450686441083025147717097729737443063837733284148051419953192516912123e-1i
-.223192753122175019423233813413642838059781655699908984756001997555399954852188535374934011733378462012101908252612768191496234023142129788864240760259e-1-.487446795953783123252073065324253318521590414488780054828846152194088426504542037095559061873012658639895874368069901718653122143234734797256274921159e-1i
-.219428011045225895664845985154816921868049474642301240316609052085257589216579718511528316601155036111092836021910108661594565347783948131710700787831e-1-.183117335337583633564504250452998565474924131402764578543703456676676340398661689377784803286282681022531821522258037033027061846445594220547566517940e-1i
-.442059808804176202366715278416449687713753018440483185328111796748172459447289254266363442510359072966902615300188655423614996771173194981727181583691e-1+.227206021671245670960536121676879338476763820474025424223578302121421334385058170549343320955458406878775978387005351379241207503345899916599811305191e-1i
+.607026981716797016859556390439037824378958178787416160861199308959430323992483746921965399111028567533946380097103363197948824630235691404606520718192e-1-.740383558561767506483327565947641183729343282626044658562914402711773517340905500083492790702346985750698085162815471948782358668622941714813427073800e-1i
-.166649970294280586564855072154224811716557504811159944582795533709951912071765936999917426331360445921627218072914513247374736813745643487574608762773e-2+.957948060875547796070731894837659313938517526593638105733849999918737794043722005431680486433063798390488923748853803093258645355037697463230412257772e-1i
-.466833981803328052950349764239953708821849327118139917510783867674353327780552806494492633568843918210884495460488587595863718228594223494019322460103e-1-.531000415036892049805840004726800661134583544366745911529704016390800490577271758937321511519763933773756255963524453479041595681430267303753683226452e-1i
-.178586862005503698272940189124477289219580085786244777516536739679226353573499608549143983077158269936686225514117278398638948667316560651026406603219e-1-.567214203343395754815053288962721698877406771861020166067396699697670477078159886023766934510204181318113160849672177928051808811324907532218818050999e-1i
-.307401713871610718648498309006326129996099998066759217242544635366748891829403257744045647355853835302128999549237746817293674915441480954363593125281e-1+.156623754601686879879757218238799080943890879718470243927218100932070636808785625652013780644285257736440982597887501796688670410372270935937741863662e0i
-.415916890114387669437299430164945512271522458335222678333792646117897936363276704568195660351474661517962150003568404954802361394167412673837209175007e-1+.694765353108192645577171643483192449110162386336119397661925220276166525969864738445762773088322767993051106937288773300334255044915727258408402884154e-1i
-.235131822120389453240331680971019513589997785320450446057677634285775822364138038155005400465367042266489252592370660436063445351478592797839562401362e-1+.248783720670009161705760271830025560018773629670887199950520005645155327884941790550809001458937287918111828802930151339189924367896145319383356053788e-1i
-.471433925621985782134207683454561607885742505860497859529860237609055912864839596760419562137237965346102734626637734897717891580300583464396361630905e-1-.553189757325237836133073039068616704838609070609057990581313238641851696474737769754295867970593050931958231269796138649262021376248590190185786187860e-1i
+.582326625407316122716900335485072398519753077948521431260080660185163327616537072790922575776908578332895600547014172510360586551649250139860196485806e-1-.102841024318186268439449949623957790302789513379796609721220324371626167184388366111138988685947842524302364610384841827592483871346042813264517702768e0i
-.818741961440439819262530331442577849393254954943622243335420137882910050595051629654454652930203530150432887862013606522614168861106470886053314656354e-1+.124823447939664312399777335635609597195618359844648696715294159399492793834083167858140853077415303865901083521523407130490668691571840364366519255730e0i
+.750125370615217745435914073316465664081304110136603149632979398958541739011017580366453926266756382709377789530673799527208362128097525328996347364358e-1+.453452540348226527511184192427415371208136091919489365255412112802474890238432931444638440659251390865981824240095174820893911335078107807253869753574e-1i
-.172689128357997703287936315993078056954312470850462057092009786240710486737108582647246141704685894114643299710672546760546406208637888008288692683303e0+.119507121322266793590307402386541185317160481356364773290942818647335202280293139324613470938831368717827935971826496514333468936416222769165658200788e0i
+.712140498992693631064183750405284087362664179112509073195522742121054839257674604030166689705675909145051133288049935324556059491045044111409127515364e-1-.441586504016562505483443956553625705400671544355862212975848519766048850454429323719914130315126091117044870335708925643532477103725471876356578277126e-1i
-.176809592110894011651572214881273639880525677659754509423865092518068102403539925599628595794333208667508776797002507308095719884152746334265567159018e0-.481605504881944087841028937565070516987002730112101383784499745431281886173275282810114524014960945916830422466396948933608797608077484093919395311989e-1i
-.773013242273803967122826919615348813101939200625742171357702105320761300652720671352598972409231377008536299251644224414728176546684767693028021648589e-1-.261875099496108920279454317718709782126654054912957667636601013420038798597710770634517139089831742017122008701860290022053273525961397080525767764838e-1i
-.350154039636838445382248978459795417746338302118427660167503741102375061495718070775421669966887988244739422571808864351820780300551744465820837862351e-1+.200673114803332000084752749461667720461266774750271163326991807983577169299033459777386855247660602854153494701626648951554076422818156902882997113623e-1i
-.169008571319347237243022859377065254780851119379681038978569420998796074731546520566020587666993743516984949109813097249857052319026935205129677973175e-1+.211076117129980459034973728004586487983803863891777314772272750291291365035295309310705966272735031746471618881115902906006010442645740141680735489686e-2i
-.128208196942378363774360299274433076201942040159618276818719940548024475154728534394202341626415779706533631914162444344665742426251285547852499598023e0-.110136987103656787148878100973901085539000789834020777039643778822744071285996792844291471652303748891724294343879873374544712744097107022536074391492e-2i
+.890480003720317550535916785011789979111236441132582423430904122424316538167616418872634138164695527026210933799627449032989200654340288095948983164720e-1+.111934511363373067846038728101072768822162296639854077798467090822096615660828036510899391560133414696015728952612165137762764985054306463427981390325e0i
-.647317265584652487057342178705080977833806915813513264864098387220770033252133793904597372855345867348992981483739976617095275336032664028155464103822e-1+.114631384529941957622230990862849341551348233701286453850912328444967800353896840994866284638837734155649593402147678921080115152464361471666854770152e0i
+.222332452390683437103227095236227563283775072928555679343062576694717815759982301721778284019993131124888734196964342521504532785572448390454262140051e-1+.100097681341146291672028260197587805948246825606630045138345404515055719564741280224168933025052994609321569018566113457877219351032321231689039154247e0i
-.544675518320249564891944858100342666085047528885274967171062922564370909837380168252035458544013160672468903411268475892459178714511781831322446114550e-1+.328211427219257200873339550114915462643448490080023595048634299962617913778151446496705182314219179034285460958184322027962800601837982817671280655206e-1i
-.490282111547706580391538475661227808969677774692624966024609352660514237260026190083863948503884976113848100607712785965024495444241909158483341065943e-1+.701875356738192121906462368047290687441700963911649647458837030810832009651206947993270016746757556984641755296099665135851731059274963531559247161087e-1i
-.940675458799910406699207306901470017857739444300368347528946437388111709343004685385166310827061650003240137236846142140056632213473352827010977506488e-1-.138164564296787444256023638457642873611709863315288925223340291645540155814825549148360130289968473698525952443689927252837704552318733550523255428657e0i
+.545171735055683774782292866234518362814950707998117604630786595195498624369730472620775267473800411110914368756586292245658443029639204713925234712061e-1-.102432515181432128513483406347661124207643571770155664425588289453298295768625270184749863086521540214969591956799433457869365485305241747674448121485e0i
-.172095845714671992678900188397463035553745962537863014538826067596780465026542573813242927138533592833484780057027531201189157602031414916052306767717e0+.324021851287966097527692359446226333098824021024988168199968961828564857872382333808608858242798851896778583876741643302275091554042667127899045442004e-2i
+.834792202159293949538593949465365689723258530602438739301495058537191981029173184109049638080772626167487622361895154477841728290036327580635926234965e-2+.106169856734583780330159349444948658737330902518315474932149278869749908381654719774847792872401007653575245129995931747422492112036199142079927920923e0i
+.106681073843035441900610899388770312142491849085563926133154045313958574366170652330774079877050755520646938231737152755974505602188133109245339119546e-1+.972485775253433128850389958985833025210017384936866237387938853296356501935209016317525932931149796102244226087403295843685495707378512007317673586433e-1i
-.320598122084414690925591989495744118449662826294077586677944732152159529964644598171601403712449310221284148566687946067807438130273351669335368476637e-1+.540164533673656713939810300151105609230657679055638706515405888413447300186508090839630998389029688988381899261380364452386069063184602533954655267085e-1i
-.510465832979894508212345027360099411626804970335073531735128094105941757684137042790466244055296852991260509105362602679134095792574711154118114842884e-1-.163270763503920620933406979605923652210085794470797287878401131638829717335049369374006169292424740074946756355821662936011157774141402849089997021983e-1i
+.985177409269343630853962496544311674004381186545318667051937673859972381654453406074394793167319344519982261967769436312234025896317830708054213015145e-2+.407997455488920479289256614888943302224452064973888160533816890957493065778192737671659964255050577455817195776036340550577143873751915631801116758378e-1i
+.295952235631711713007594335382724165499106300482395250004227430584382566271287654205612356792903980035038617020390866764544883763372792745160179249743e-1+.962593020191244781308125468100096330473904600809469477037865415695024456090588619372949582933191988131392473506441198882191120037455557508149972821830e-1i
+.148396085902664170257172131187360351655649204813510304466005856484302868028895311980726588310969619810454528917049253482594505403777598084959818304937e-1+.233041433362700220681786933568270681550611153755315961639658469252058201619838187330661734464994581587827546508316320681758063054094855869956407506658e-1i
-.354351429692013869457963429623866497075512416129054487418361668002538295906368292020925313884862280261012034110690778311719267407227550355003069619454e-1+.215493243174729029523630936531517221285751407192304994711072345347400130964046757466906181250053259900231356166252480844930382628192778137641772885324e0i
-.113030448529361674461168214344362251978460757624657526582691613406130526037645693074292635878000376717774553975800270837024337017856190727213303320656e0-.207051804789958607628308690356281847615911759473896094123374145899748126639987380124967715152768561286559731560863514286600365442412926217897442076797e-1i
-.235679621968022253776738481371492239572205849054463865217185262540279211721927987307505814183942573227439196416770685854856974223510642177129644031281e-1-.680600230572308960895674265228668353627410780139045925607247467811080456749621641108954245122399919539418905387024151855565990200970264817595636587126e-1i
-.193724993936529389261458957855598124795971336517895483365168133726453224930843230055005738246138844395786206736926563917454974125996015667112536443934e-1+.129290267629664108726273685742952718702846044231999108869014690786280317357386913040103134411078515754699915429895933038732524947483841901199446123105e0i
-.682564705672818047713613977957256154683803869326306612490155961266083656873914345408382681435548250629624860736348017907768161543065954825315361776454e-1+.536474679485003290879798616336844838200501211909948026515604706417889720723159891363939831991636612027016666733649498921323537419170440979373187258028e-2i
-.558469328467601430636068236138858901439775221999969707595055779350908482166230616499294538471187572721539665674724472509051017109964855993220424044439e-1-.171512837008632464522390172926155680410593388236116208798657153684779131233431151280072934922991747559349862479674521945560833960175308322937615879057e0i
-.284778413418191027934807422809930259132029863956930986847492672499167688427787437284732386256907429582042530671771509868769527146054314106669036623816e-1-.282790451265853557021876109925753440539520373958241926581660339889308980466907588044849871664839230074480019603538769100040138063248085605720723830655e-1i
-.539617599940774453196405271296332822189028519861706979888102782672609922593239089853877764662789541533556831480801538212364538124771734435864889039994e-1+.244810925046297813030035261602325914872984548729717209367314784344245236320732169056515149558659919748874307251839041909672408935481600821347266103972e-1i
-.704471327470440099526465412667249838001130949872103046686118718492714034312697812714379844961324709209017266414359551881333823880020970768931715596242e-1+.911669033158259548301995995151880741110806134648888261113208287083322040822822495798848666049966627529334430166371728279618846727138758255045895419270e-1i
-.305364198270094350402689779054896573429837045277884435614377415617647338914917962642567625143724810811518761046689713963561194188955099881526757098043e-1-.134286407107163806224400190649375247277653413336454753191374506012700094660414280683446278376266114219763577696088809588017841592178448716059172390385e0i
-.670877078625918501927878413367188969109474075332165482731293271470940290285779355468469272560120812555287864661859144560926534633054087994334029335378e-1-.385168085679069367136610067371596353186380785870721769186485077273568869154700774137592815552800652218048940395611768376451437456950311870830492112837e-1i
-.578457782162262867740545431676920530849643272765901773786584912074373025045651921952394826980793735995951089349097339284065165423097843946635382944015e-1-.151937521476543525072046302575485662463539529365374845549177565313176681793950842430779938680574686888902441249528006281103665150966415453966122630470e0i
-.802410473761603735146298801107439062226757736653625385351901654875443060154315251542786737175023866554484579045039399366913786991462535338776235723803e-1+.794240000452289735470501819163531778454666724764572487499929884106967044630309057774024440965218858819572573435077863990586809789236580549752828542258e-1i
-.732237297637511825101089019366962023554206377899419224084524302090067457484634249734834481595744722642144108835582736684537493786778043357261929665252e-1+.248171344203691871602102606172887514308550143015744003902288241511878989872224570111564627757198504008592751692087824284262202260941485201287059497054e-1i
+.293121469950236033618838799857861185997451001139323647081479353430633124919358858905173711373946362418289288932855805617009283812129145377494089101331e-3+.233685645696594745284020124760162939162683794787066390821626790512172241819117990196769398789689340375890847735268971803068333332842729884841553803496e-1i
-.112143735381429007665576689323874874828541153241736252954457537059111040431730526845834415224171775346483326671605585616958978946776562362829308256765e0+.879499080155087189438677569270328527751150931638047910542842222125900137205565329091252968737446080894123819280390463375512680582643191172107684771739e-1i
-.476623699841798267549916915829688359378737957147534383031305875290929945981063333964803700140623823867644382803042668964777123660415864686200112712860e-1-.105890764064155796622065918059085874358226986791972333728192416250667538803689955684987150975693413455140493454097079530712559145644311357602365296891e0i
-.312134153777436727711291200411934875453160689061602592177721307304216002961557323516171567610059739217227683014044607747000772701995231034830027092304e-1+.531557967262029943405390541007668937008255765661394618291644269881479556290939113690389509270586793094872707195866262884827403276395528261704131568536e-1i
+.809128033905433584743308836595357456253389250049377175233910261702358723398295048677891390482626787802997940257820574603143206679419935517804617137417e-1-.662369859861711611001929471558051670757151536300039960958447241174878046260283210217816434735677516711021879113674693999185003156505385511470822579132e-1i
+.523008227305842307080912495358602151431195368639996467516164741393257975074296316319817922507867929095470948331947675297678245637143333185771000859863e-1+.823185708971664489656739622708055761630621045989665005514650508983416246567821850321877111784917334286375172815640084565914997976483042547983017952044e-1i
-.851685762925051574328018687841436188814929945974885544549100425543920594530656251917703401861887168911530856807782803623376272274092931603880517340392e-1-.229749519668021502950308869560435419812638979401961560440444409147005228146139992340603328160447594511754098514854605755628622481089146922920727004153e-3i
+.131327551344522937249748372767509996689146711748856035535399506667374465877525063766006859914686767608535159815611968942704678876806376038384102928130e0-.115417076584593519366879742503073005339850784883378513857013589495147357606240113449018732121592288852353692662791349894858906954462678946040855835579e0i


==> solutions/sicfiducial.87.f.150.txt <==
+.859711099499589049593179941841480364461527018118795992803401674347028101700791416477147733955541218606648012281689644729572556114745281550732529898836e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.114801540111276198549768250336675409339241037272959855740903394091212569862861060155613384935864583433111799232903764288621322574518701962292720208673e0+.648995900304470332850646176018020682816758247383747463449171933890299478836988625590947703530096993947628338510739742598672140287971974757563786209595e-2i
-.262321428338457174982909115360116795803453962043020349454328209978183665038673371419134022994016814972706969733972758945495670375771157456914456238550e-1+.618147236377030220120923187606050884240826343299767893600938642223391563253519751974877891864669462110670477481210511100848316426758062755102341428902e-1i
+.668587075465769614494869898531694434500188292665997309833442685854988371093116902693335569132697255296739448760151240338078280742568195105042525094721e-1-.816748343436152000685916222549949882174510598992682454348351990482659309007016781700459356081814863217269610116468922012441918567600619395514159840035e-2i
-.434657483667562739955478611925998252431793919231715699063136538634649590292448657154758968111812971835968403941263500052226484401751340860209305566522e-1+.761611583748980050027973583594330551954453019925774692299946625569264781875579762877757324752984970940491679449588711350866906208246350175441269715070e-1i
-.952981017541917778620572557394916980932382840879009759859415979472142734366977082541220799902272206644665573378625833083646011564701839993595769872329e-1-.988248836227499178503779147551708065508843100622010191222045821592202725200469754655316008774199125490099310195821556966269489191776145428823175946980e-1i
-.557991791454548495327055706300231907228415938817351360170755635305970407322882866560643234239297979481026995270337631114621418983316064336837072798531e-1-.217380214555693486116768914780948000755147614662691160287645658305888451961999719783308344021046183916995203872213474674754965031669757307849648036954e-1i
-.710776122412859972212476083582674072484195084135267118572786072272822585967084848331806370199481285872611665608619083925546419232885115525679163302622e-1+.882329007308315095603715516410019639046829599168438726850734070050476245964672772561802116588779784622545509236762357189663323563582529494716725421549e-1i
+.979037095263320553515992864274816811258779599989389866129591061483707772776694039461921651716657616525986137548566177114333795387640973222390711846343e-1+.131974217439690088084254245125767383697582989204861377956600154548506036790588819769263409040499970468000533510738899363095062774836316234881251565755e0i
-.797287007626635426741267647467244707493596908024365928641162826893048178119905305300784772002359607184265319347314501159929021707557596861484315634293e-1+.668020301999758335886844225574855144998166073628459831031899109408132335307456670950650602905606852765360921519432467522971242433360690235153641008482e-1i
-.128039426770437132912312978598481198239223477302328954414972948369930714038087862452172340024415157215766668592242224149986645932519863540236759801190e0-.424096941277418577484692820219286335637521457884696863834299590947021547281300608406949731023488417660488176429526333978648782995302347949646858974283e-1i
-.585591080108256199874541501725859649094344588186806998363945385456736016457264755058048421305244400685864767012783548405591075712108681694164501919725e-1+.524858094982302192336746045494816041358871687379313991517116690172454063778591626442863883976931090290854274415595848635664499675534463486793352491955e-1i
-.156052373261072623789323980629465912191895508817470542122388051643719654273310074780599091735515673416277656283922771640883388088777640075109245115633e-1+.797526799136286940650588727116733581018041008017419613995933419155652260974381874242324929799917278451049697727670899741580658387123675529619156665821e-3i
+.118468253055992806808463210965878281407754430113660581329514902706649424205623844080060996960323645777843800440983193759332669770596817540926897265681e0+.875660398443648941718802910707989880122862984217471172470871205671227151734607444573444962575497748540816818556663470938681680713296849011406842169148e-1i
-.417706038000941530965505992225761484139379884613932095154961396176996029812093281353253980878933776259297523777488466469190350838756324315457181073920e-1-.105514515697130178755903690317615115036397417282712340155815989348314068372253415504244581143017047095609873606863059953542394798344687474856494840259e-1i
+.433401834707690277150545605919670675966096271042049260827527114809184058444740955894565103172961457080869176953200930582906984842203528408863214463134e-1-.700914687016308678699099050155446987642974228228948652979357928735966443224667477204173245715877396674780897587950087747400482114144725460757808756946e-1i
-.185215481857065633257333278773400528273645239390506069268077026150015915630504019502072504069155587775671021025463561262571534179894333440596764134143e0-.167652648508115242009692440862445551904266794358281276489756767349410964738879446077482510415431288733407587753206210232755569380672067424027674679141e0i
-.786164045016714497145251870878001287541998057721286935597980387631617801775854563821749261561360343703329867770261719809137889185415221427908538983952e-1+.962124478247408990566091443446016484450708992685423476106635807042714449243146250477735246692770189427192452072296050462794789794823973028865360255260e-1i
-.904073273155594748744418878283092150179379761159549281083925630592120765550676591161776061963624412406524575847922375979693853523064078480206673819446e-1+.797814670389092511144230717300617602624329313972849276319771506132904169479363577753767650423371986867441197937897043209452415511658435261851602354286e-1i
+.813274933569650857350833184957542880840457727657114286691546267182190900043152983987933791160269000603246823095252284597356430161816565581642229179491e-1+.839538188866669689716381720459909922872214457871675009965558519374590884070425118937903897036733471083534418796973398405653050717401437615188899944367e-2i
+.389842778146802348959025516766996632763138993075891092715897750569953104054624190758422932952011431883100559481152557462080488880141629476261101619551e-1+.558083357295160957437739026353582130949794405348155882283736526922737062600202747428156580445332970655486588585967309175584423552305819559015880912662e-2i
-.585884722671106303735061912309247579955098910031506404671977892820228919353257873944084230045024682580339776546413246781702204589353101891762586855762e-2+.835471030043765789912903780575786399603288911023000445673912268906650449930711689120953116457866115474699765516380931522497224343365874998394925643154e-1i
-.906503846828902929868597801217488062756422290063628300351285545692382243159005506489547022624704882003127492606810799633503754269116799906000781220863e-1+.105500785151923824814384270437405135359797450003369797056794936852880073597434281011497621286174640200352769400781685528896121009467160513550025489124e-1i
+.638770937918445067412909355132278134734113735701919639866511308555594405687090339451687283674888615241597722430484748619687295245654214149203957094359e-1-.228948844214619361007513671875798167692496033198892308353991802269932675761501925147135634510158015425367262879970349536708374651469073823877769744424e-1i
+.143346451242281231758145469749893294082246938175847236007015102773431482163808582186059588995305720743013325774042937684303924538362529085188198217847e-1+.254996055013004773619413673047150968118748923492804992441720664598717151716414910709768968423881597862360748849836840714640652543271481527417199407513e-1i
+.141040621166188005652760519148240537377453310909347591568988243085595361953847602345498439041192200093680100178324800484970075086385564515146521575431e0-.285514547394689105861448039659739568043083737469912227521767322998172842581841038093864362556620669371355897818803747343515670908006146599318534936856e-1i
-.845223921487481868907298788190379790134890132439827329886795443085981796872434891407827705702602532980188094912942045459829280691892787437527037905224e-2+.288362769406907641285505392938411491260526425323949560583363676640576476287340077580557098246803397236147342325893680757315678469207873567378551393521e-1i
+.498796106716490777101270738763623021789451142026078489949089641242507532691218473212243262836602254823982938534754994336125386787516241335371279384753e-1-.948225789211741251638206046481098354060032877436542790484090159151617676201335924373896179564560430322033914730102040570650857577015572936659677698979e-1i
+.610125314844268808047068948913340532106359449770696438860149472419389441041601512899815729069677958953035167373621883394976894005197784900637301996634e-1+.126477511761059645114539156490191678672500744019758881269732786165742615975733790952124947346864517043969582752776010525777649469896380745896394073013e0i
+.451145720600029064170689992900725590027171292692847056585810947876572149908136649689767144642192487876993470196982397167490272256762854051126296641824e-1-.154755269266097089850908269057565963472229434363379913510088702090833468249669141089927526024949460431189885695618490783810048920392720419217915059953e0i
-.257833285679230510715395162013124539579645642475408852184773029412573702607011952501644284658761308688363481533847015116983240052595730949154086876497e-1+.106547020452389386686223602861438087673678598231288318405788085871789682403252949446138829939011455933438099479663459419163941753081059501532488370467e0i
-.652959289099276170884385544066556525637453094857046592594709641317375550527762300280823159477563990906988237135527297860347210401449255245452385614393e-1-.101698747382775844090288511542540133588245838454774887570185013783772124485400812413376850666253029869356908370181543967540297533250948267417386745585e0i
-.499010498154258307614991494266558663451697283986376525622785482989923726537146339084076943078775580698306602663989187763268313316144338164136363861433e-2-.575688474329867564401615514578988107952842462433959427019839828614988029368723957964135075218484281844066214666811461353487922248564294454625748275311e-1i
+.447266186131042184344705991734334002565391910088401748504371602242038303233049938130805989566401539530910066061924612784628467939612985508376878941579e-1+.122119083458272543123567320424999416941255273725925013826539330383366392636304318259170729687851675230299555136434511727483656430978009314870260281273e0i
-.830725694114750100697004552070555245856452187583768652171295914151641911793186823569460869724648931157897380275205945438821358585591605725651956634098e-1+.610128748314501843809705796448099368910499524517038971755791287205415902633755803862363423258502853852413904968018821610026392084733804610427522999073e-1i
+.592994198164837673719986707562860999454186503624616939597071923953699673729181096626153357382730269131097230416594717335095993949384528049359585977356e-1+.675994057261584345882823555678774902823295211847820179073830652726748576925711324545626724354523965248005520371763779170860355107362857617590396289759e-1i
+.167219161176594032434931133612232756453810849111020966440981116164046150393332325618119562012794716779656437727083727248703510140742755780314454402163e-1+.667131757859090003703260897498871732346711905372871795491848343602068225719751475583387404249512268254757179000251173209428153047471309332145613491441e-1i
+.102436001927374594934979977015219377292480752741718437816494822954090700490392702213640009732788145783358628197575643966442379750044654729115920350885e0-.845906796535334472486679876256759608614643218698218830840391432225126652558263869118576736613899381896019770925698952755848801389186630549592091522058e-1i
-.939258678769937888115804827587381182337816580262167947885618701472649792199953622418628228411396104187293291738753660393650155518901745421167299554055e-1+.396249797588747988569475739349920012291668111962197795067275498659944951228938943305799033121778584541466998824781621724619421525581926325407814215611e-1i
-.140332973988252855249057272543290103136838903217313136070879086232850036341285360502025269157480940365204126899600206591813565394057173812135438979462e-1-.486381962888365574562033244149979478988799509073192109446378409143211854865517460738067713149125705608459087607497814243535169784675188670861789199747e-1i
+.782083093584055172145296918001008356723710829510447620747466097367675172939733856656131822762908149164655601541478339816537008273033009396828642708879e-1-.139285695619712196052056055108643271270800075429376651664958714181368717665110801082248616040172352584203110170649931446023545284738635343785092819246e0i
-.290307607844518932715069048392961542417287158949193814884850456160073354300454744707240534434615511081252101466572694427534103727336523712950690835711e-2-.139914382385864440786482322570620200248975391999952647356128822450635195468230907110249865026755910771272452116028902210373981948450276917146599851625e-1i
-.111491271232165665355444866117912382749598717998709675971264234727468030543095889456578058260812822498658848521457495467264752126725270594597813160870e-1-.565672646283281220163157649898100736713866089233907618474746574354709213555173344960006231599894722485464449633670996153203247356617526580450514365706e-1i
+.180931991003602700292281115307419626229984522186266907379704402951087119667340300187158550561795333311642391672268422551995903158857703340594705949007e-4-.278842101357785215098446521938235426219265700257271649014735149081624747216273653470388554238559049029816009514750929183023761289831163519457214565556e-1i
+.156812041100943669956576727915228860514508409267951688566664681633828554774784819360458445330603818771018272831156894325365238241996369616373784864358e-1+.185376623702213400151673981588608602901521997123218236710258203315210314524597837706396747423527477738047715788171755971793587283206829862210918241723e0i
-.878099577619332968755808955979802676967361266075922897973536329591511111195761796515563773660666028149870700006003941056015025920239763635410279940467e-1-.168308099932470930638603183102618957765878256380197442404486087763043139957897109816073008521986505692909134107227506851922633125393019832496016810860e0i
+.403932660456024367568497778060497406148073701011171220819812085413643399896125135587473698082443825694349315068784250373036217308803215301656971657511e-1-.375264172269920836670600252087691093753681058703201581323309056378146418337667261955121262955768926312865596603551309392485546726454813376449986118490e-1i
+.186611753313412136413340205777814321445292931112740322664081403798197257647778605581379192907911691865642253291912267881868174705231068998852383530959e0+.602568540493822010876142425378449429082206485345035455005559866692890269846190769007660545694210266918578167837066835359640240994301790283051127924228e-1i
-.240936830290507069167863288389983082047688068171412500578423715361183808082237931872258123916434306617887396157264722511425099320436113413311325182324e-1+.359188155129317133717556654179325123649342622500389679115615283786425724552821479517769087895998063247883670999389012165410974208546677111030581785905e-2i
-.422147420353143172535059840194780941197234472575723990576821533845416441198930377704772361557636848167069844917289883526785828624733830469284769685325e-1-.615654819009465448756403560896144422788097487550146550420698449698120729650023687802454215663277190932084518571319419254370707422428271513423840691501e-1i
-.806825744089634938329061540054085521843353411542689342876020487489707436258398998850675798395634828279935595774315001568780315529520314488835273421014e-1+.110040143308352936179648020506570215122408645441380446845705611753011181445532494278107983293686019565060345435884743058789209582356552030511011590371e-1i
-.143032076157206157650806042494056320689705364958211562991145616632319869600458722610621710630565205184637256202138687646289818571598320194005289729089e0-.117574861576679023146722372905183765112219434009834411290996137490720456872587647894262803304473679461804287500570279555684205829758013817768986094841e0i
+.673387782450529960119060760269258171447101503259908180894353917463958488739186974071060749740432957637569551186813912788014481638395466252561642314123e-1+.120340816400100632410099452413887755866538530054789716905876349843792768703784871189994616458990388052587737814102687241658108674021936725779041319817e0i
-.632034856852937346122203935123636525934156380529736771267917677803677763489234683009694058384984344225243592706549186655334845886718858500480886817144e-2+.737330415097144319856374426936311294843289992202601524545187544095656481672054740908891680878616646012168743682649167281155269700302960005572409109353e-1i
+.100680419309729635683455182242168960474281287229413898616127270264311349941180922774284530614088938896399743199237946776595828244829520955121130406198e0+.108057015360418047731154002917411785800559178953728688890912451914463783264260914179341595412027111368407164084653797639479047299168418871906916127680e-1i
-.144935719640536126682392613802082142773281601678329802014335727381579439143946691593162496425591114092640168351654336695559774952888474542975330819600e0+.161516823629375457709024821119502988394426376248682760484726276253774772647957876570709748240194684660765955014831930036179003045320406762954648345621e-1i
+.740724559882200932300551748032213252021570319739803646087104127054286411360443788988052377475598402664912902769658910001122695632450884038267946859717e-1+.694197982543918983919024505490124787575852199083540485664009487192508751196375996043478035606061930195771926546271472614622627512020056146282706024054e-1i
+.790106874927632327211822401319025824130562261336502299018514148731640791412546079578438090813101796815614142668721011969147180372621629482847420370076e-1-.147977245554923070229811739211949136265030091496166607019582939415125086090193422064779162165895081053327819874712267824015841648396697744894692634117e0i
-.111296011926359141141600192009215149755736965202760190312569991032189026587483058613413970487756960565501431889751622200727603427640269088898902679335e-1+.178349189103472846793481641754499477080275710953855426440045906333909013052725744230284659464741210329384942121505431104277529433009198322751169222203e-2i
+.565471737774730542240135719585890431628505981706243283789046595337160677023002863650818926275904073097310014476339604671477003255883671031644718957025e-1+.152820845923689056894463212238442069386482638139077964678332587948093750908920111601900257751093714391023664542786417920660020787480731293553612793101e-1i
+.825042354173748048693887275783299465717580927731444385342918984650105211726780814961715847087803292513857293462340074300762460300897954278738108222955e-1-.208480491029077052075684842067911851590470968821898314488610052526552256278250322258449606082903323045477652125405679509338958985560037747961351411345e-1i
-.113462344307215214669658632435469821983887953408808599258756988915866388488625649503030838941548705930190608278115166953732401152858375138156704841556e0-.794365520197569719703040868823910698964720451816634834746115583697587665575186343733274188584658687001104691230968982063215362263822652787532114878835e-1i
+.345649984696480383809522990404826274054636816566320430404378982599630603472790716033449699967023981441513792151394772473505131656338092331253069395588e-1+.232182056013983183878399679950980514837103072714819933307055564678725584881230242731973892811710075654165703870827182387413777734676203955195349746182e-1i
+.966934365311653297288436860134157756762862109197109493519678905933693329133659700606196076513133043017701519085043614228106067381698219846835919034550e-1+.231544647290985594488805538203044117730755977267596185362564677983545040178331869020788264496363291851404369955654531318148640050163387415166381108575e-1i
-.321336278671602990135459446055841127295406720447734104825194572703293942049409282642290906582894933875680108880283304263226127297883720154624387514409e-1+.101317056675284306221080281946227649673956027089205087876284545213879784401792551982938758598885184272436733374471854556686957985939420917340726657713e-2i
-.107317824234010347215918398634789113938933860261451971278814516588243842518668364330294041868347766409515329952431348334139272725281425800976294072457e0+.127159006572477734355255154152521220154448766094566282480958018213566713190547874585521236819098887224303920580610170561432625038113857425937562463578e0i
-.363920813533633163337836295476764857128189623134169161577952977796011077648456429399034311100941078283612653975618137324941648072064965875732762591811e-1-.757965987640919242783915732881161245333302380724983248650173628659474151561689740898344373560397077378932449909051515693696403517034815429087417295379e-1i
-.349289331824269505071336793319457490220274121738505468924607644548766606940241599864584870237451443670342519098009399051166138186762267197923473413459e-2+.119684550497215389587881406944879753255981796197582011153851541431702008552893888036980307001112924729082782292308814186985708163525917306742996532236e0i
-.220080934553336520838405714284240838311084640439557854403450360292738858410304729524243217729187792382226754646360434745553147272054014858563075424155e-3-.119059355383218798387500685528859068546898944653951483711015949535319413548968395697295999014673454348797843650085862475541211500727304771188216362061e-1i
-.751983243041674843190703099959530994996871868311980670051787629727553930018768380776249594808566316183229200716015349994460284403773688847544609461594e-1-.573396054423874111060094655337357796569071253299634827578371496938659593383979955245639157024757954815195622597418293710248078470115678386564647369973e-1i
-.211595575831890424399744761124452483582085942821062133942649551719654526043498810525581105117559631233741233679342625161009125443374775903078243095504e0+.601138676674754092836163500710271325932901249743463180147782069816104450172649884093062215884391177578986366775914736441338045816638303106034855254489e-2i
-.121559886342516273470648264675160122136338254084384303198652291633540424107014439742514484262924960582389879142060861307409191365313597397369813422775e0-.891341245550372008966676312395855162041072770395297555058187179726483838395487180328709512191185354747827705657683519758729309322448959876864063585314e-1i
+.599949928542447159190351162997178453387106758271850296632648886368387547612270678842664012418231915914526238694481043118918102567164513847858681594235e-1+.111136917551578937623072790065899459885736405833195809200033240752536309251033119236362147155640279534557963016843748046923330070391731189932945794144e0i
-.262547495972248103915925234821518942342345720126430007103522522727297644580115119260867528748412564085327115571056107136809866118734272701240381287302e-1+.596874710397911899891347596009092752080785436724389804336763870978161656185032713277143745803198085938561618445393343540190038619553720371088799115463e-1i
+.776030404609631003159708980500779133004493324195762628602091199437806172717026086516217521629062869814900825556830860135649326399507634470926054605258e-1+.794461753637708636019227702339425343866674471270637144404048164913045159003517526663850297756658405434761557700726688447150633419865163371192761831357e-1i
+.184228536169502543673445052067618228223611630131214044363879470221363934965581925279319113285053851918202337021861318196203534880082991861881721298440e-2-.628270247547801291668419593453151048167673956482345665027368054662346786053251775323561601491727969605133195194815576008805500191032384611280162299034e-1i
-.192663898501459533682143078126423897391969019182682519822447906247868247218459210674097331756666407226146412086395511068086347962200110421370132013984e-1-.290171809662693610408780747978166498608924768202006091127711171676282813381029467607099556044391330310716083491568944220908241826369234391685722006991e-2i
-.154150170843850812161522153948828459481328141975726866884240853739133068036008978559154767454712644763973403682301731754577265855371579170263766256807e-1+.220845972864601068192921631646364831509839738295252375057817011129303372865458734714331467031148559006217796902671392835723519256614350797787901229413e-1i
+.613270872760739884357607072009842698391353207043906997748807716426880494264801348576976909493532846181374554291972379713828877314905071348001169355510e-1-.113367542304505027711142322958471007991604731590790333991244832230090847428866763123515038494451511105437469686548002710715698936427007252946336668901e-1i
+.240230566134853738359459676470942212286663515408487956953026547414429073960122963946719962514296994497267271887286744997605702712528294258346344369698e-1+.553457163835411208476238192830446809833993546226424640068695098413129641293562876181144658274907411639235208365018027779444367380397590192860575786990e-1i
-.286833574204320226275492784911898521624644328076746393123576642636485289675516927735748500609621272615248325572977971193486303629251379539733660929359e-1+.135722893926732640282562674354351167882508791462013805144762922054094380752692410382885188193949453272688101091218505442275563440276728762386208906381e-1i
-.596017376228703577126007643687153221726943883370155471021774021686988054264239643391900068254648267902311224794110316964160725329294989447786900123830e-1-.739165507304676715566430705767359828396387737653476468381510699243815592688241643951112735718932011140707085036879120398707498507379532607935822956091e-1i
-.667035879267259523923378230272673550428391788093619999856750404767572183562493051258720254795091099754076568361202497965639863232328027275215424274508e-2-.805865898639225172236819559776093090113206309970132506836732095005463504187030797313556496593457940343594355476677507884990612384800936613048976537208e-1i
-.122507751738030328572449093794788301730694669498074963895499215543578597521539443182899865822798281090868360499713781053303504167206031988263680225250e-1-.343902927566462991703749188613459497916621957139334665758188080736559473421244729543762614479366179577854016548669045878945200686691126352510483141410e-1i
+.184342980351935410461327294058691427004152866846742957889485369263081746652353537237893850845664471928342430519063882888317385332630604140584392398420e-1+.110044015825969516593331126242421504889275483797708492172645253890699274848392713632707778267733764128417632661226342453281973678792100825432134720891e0i
-.693487565837010368989968261346721422684278520071930018504635252914945091160004604163448486069891866695465831636253304643846699789704349343505617359965e-2-.195375517580390091603396158848148744351273242439858387674868514295376169277019767479721999718894068851116676979762666315750038577546391682620360937519e-1i
-.738992421958957546478623261571160843506201639317701063134000093908464723981996751786529548067476606209617222263462939720237188234454463500211596566644e-1-.155886323335160318436257442593383477541300286432410709248380860209606687067046873780496662563833606384362163562536281656299453828739654552943210741104e-1i


==> solutions/sicfiducial.87.g.150.txt <==
+.314590784462239452434687159766026860633662003619755547116280658747035712041110017906061086219661684370465686937797493003400230550614426919179681088319e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.526725774412980904390643942245338763796649841784763802357300832438671239422590618420983126363383811817368376971858474032388679408549238574723831081402e-1+.558690913774385992697222185075514898414020747680604062717421832460123899178676653095954382454132131447388837439627741602798382205552556009526445402908e-2i
+.154614574438557154982048835125755267526514520150240274545059405888196487231308077059647089983645740632783743905948922943976189459950754407618868780543e0-.901021914169317679454002891744660656919919867059608966867632467402159427447358662590668208749314512418122068292167431812601550048895904414014100206024e-1i
+.827638456506000138322743859520044932015443247188368118454418637843966410560448928870075713006043409477073844473472783043697237812367149893376723262053e-1+.367276853088017865541997887835139323381777421467491448420357901272920361126296692039069902928288617130866659264705096448277447854328701104158400147182e-1i
+.434944298314900048713438345676637364825913082190981420480777325373386749742376529847748561338629756709470122453395320221855794623897384914816454548468e-1-.649556092050342218908815532707738324074498402349639847831844078144757089306320649744561487956863351960591539173874371356240123220588851119884355666800e-2i
-.573307509138789034317944387248826514834821793771356179090736261851146553756857473884683171055899136813984847345301222076537845623468792820331288315607e-1+.355718997359416567012976857079054229705338398101443345435097114668580330454881028015154890152404361792915112055328318296517869994485675281483318554624e-1i
+.787771778385190671243999335309828704227093632283111554466869449556185318864834284549330065332046320007952357082714221761892070562282100220343996289417e-1-.701768344954344372253513650356617717149520063038324174821998398983189764648095072087800550709527006257345172222792589496416631221775903834345148773282e-1i
-.585496831712364857285178610922065244082945596368653274378621619915476766761213528116164074686666340516021485322103082228840300095912780928932235177580e-1+.129478869668783470701993076481194984864872289414500213565852414679722672998317764601183718005603714130941576766668941074825348833061406429206235376219e0i
+.620088356691342104293446567727391253340386709045414482162471282372383531985222018967092500622772036798412679296687150613560991769353062451213247267412e-1+.588492485367472430112432496888662485511894768176126725554798138790726019385473728840116189797130941411288225525497023258859423402545351033062285356214e-1i
-.171208220845107495547703057485870587387418179426900010697417386675465980421590899973015769414048040672152318514699863913766407203883484978382184855077e-2+.208181528843849525023171746411678851875044288107851706163476603013012068895674061222802444075746585222159501289359044410040358061456600311053728199122e-1i
+.533194409046136844311529276047525026540131233216139532085819656134632913920660322717022838985618797792520956501745471210649318548375843857166402952055e-2+.264382018786696648524737530420839995838844430601871571349459186447632843216832389647044589492321939965620044972542890767591904143496868928627245422585e-1i
-.609809300448437348852476118717126604666553101955805777936859548356575253653437673034714355920607719806881547575959822821189348782308416212441809337725e-1-.429723729569618706557299002386661954572179875450741585601857170576022683904693657051675199760762481628153750953731505662558061874462372902552792358207e-1i
-.905620044377148626731379296851239189849997852239508449351510714981026107664028769375103960805502239298927301416029371852641960682126744175139567422112e-1+.331015337683502946871205494143723189738077086303999174164479910129191760311136101909082640532772670325368036874620460854034231922987802726471631188817e-1i
-.858396929384336131252956314298049005127511332087231388716707589997913641645712665904761103519599118952800495109764049825042054524444021510594299029098e-2-.179115154481458354239164111582524765076904920739543015261624993910620180059041970119815109089178701189533786153446680318955943284748530724746597960492e-1i
+.215233001643254319002511664969014434959509851419163283298533018119727362558536166683912517264398006105693770571152046956721709110066278237203374757348e0-.159868603597692523037859629309790137789982253633443871722688849976337869744469294897694647419081481701007041235677443754254570141709875235091319065688e-1i
+.132731146031825039946242238113916754250920246102773559014121227041716798875153427286904419121793660785784828145065484056219278398712962997476286505713e0-.275766060280176794302145689339328687338076376281245763685326105769101437456005595162263523512883938522772540078717660260839514768995046794660371880836e-1i
+.121969043437687612422827840431087280948879234499618473842206832394543416610899427008946848687088066603020073307128542188408463319994602009088573952276e0-.383317968995939143570220182176218169713779334614435150188819739824723620039506959927221046304003331664422041169808633014228199702303522886355106004131e-1i
-.782194042861427748797095250794816895169427901386647996991236954212284421900228794247722653734148322767309043841313329988294586220772388661605946051795e-1+.308316171136293318627400881763394360449420131850815914168834414093228796340594536295982408161435422054475156210831072425615130411485198135249397470419e-1i
+.210961334817561496322197073843117289820376714728056563892771993438387175795335257672871592946285553206221412586677630919157646082182132635985492515335e-1+.132549871298983503294805298938494785243932918290046372506349505431850456043024338730004720655925339355513278854496013779953473075476829705744361032235e0i
-.471740869591789221612758504744805072778448409026442283181668670649934726878133732854175754794205741419412493090770992393370603127522767705268551383678e-1+.688764944070577648400117461759186484962475677983819093373444512728000832898757735139656390761055312625485350777534091566729675110468246910856768404342e-1i
-.252130136414762858524152039314694580899584029105093997809598006919618383216988516865666887705705886528626282876086323383664284391190576452058841579641e-1+.798104060349875592110940761657853928534093572360428445841426599843148256590339074935205279168930183345801986946492962733092093319609798980087000808689e-1i
+.198123480301603882129068424100561115971885610799133374603719415250252028891665712779500077116823934504103859475338446000874360399378995429620601833770e-1-.695819505045802056625370898709432719007837832520785872920661165213403581606914286003947943740924500302987199834909715278956820840721109050295242949306e-1i
+.778948602231787518395889703138160265401914134810593473325668382565220970945984557306806663419578372444122935744702750372813829521669961024446612483951e-1+.380651694114858310083540638592847648315333119541253130621935857147321189053756606593624438506951232616094358320111925130936525447411561340591713259746e-1i
+.385005804175117645401339742030752665767010105797393915055421757586258733980077925436798822657923340549028307888283183117988734913947113383943460381440e-1+.601749314115986926572608815337466685346237850471114134582934076877689868265744852728833792053660071836979751409553865202187568140410174690641967816859e-1i
+.309011770405332000407487307662453830099288617502176916713730833763594506266808815451544735117892949713599780020203114604318092183858237460940498338265e-1-.806058390612948898357305675965879427409927537902593638223234259486889442787567174616121723004087543508731229930261328645199149110021953147178882534417e-1i
-.114888167240266058149360741733618911583124570075233380519112148734613744988980887467755216654362542884631566436845594859212512273763525849512859707557e-1+.124071915520955657793466227826599902416529958465832910796693891642582406050830235716369743709279067091975517534762634803476018698499323162261691520839e0i
-.523601615929556560479712255915304985225855743637192919658708160428207810081203348331896613238266909855670976492685783883968771228679223011401359930020e-1+.119704488047227310623376177041334887550290179090670782173256293473403963837387029747331104977401506001993963465086407862892516224369316940920370489673e0i
-.432279804869820713754121194158051493915917699057378833666255390234126850200873410117796747260138006085428857060584941815824978563828266491393765631232e-1-.127052257337803598813239920001068858800720665157100875847788500420965880388637046279486442777803213338897974874058012014589520089965146083562610936993e0i
+.667415857939519029528668622057670882070850605080544755720885244449280758045857783579910952593372445204613297153410352591324836504398606903018038211614e-1-.104506225157688545669279680662774488993992518652015090942125097903015130226202165102741852159602414807344015634339195074535342860913083732847810944515e0i
+.171503006940850589784462990184417750901739857110165738661861527304662760759308180051250356301165075913188315922659871742401070841293387940278683120741e-1-.131368489974360305576864003609181537369519858740924116351149249089178976528294079351014100685396399458635878281657955330241300984347390003972567278094e-1i
-.110105384867989642716761167273496696103135218694599470421227181929174104629478093695924708058876999860384634308898375158615657654661899759098113208241e0+.683913864137480823284493774466541374458955601951566674676919199621110460756294687459840466053159311675314396985410922822826512770334543586754773361044e-1i
+.251671219334715647597086632240200340193951319080273216769905828194043121440407760569163705668336174753748406744713687490645209565665549668632027604952e-1-.776103334540776871706184595046993102691362401366385199473832348992909619026549126922221636838590773101548113043443881767378130210164846859300774410619e-1i
-.313988279034873402997855737653236639740923697384476879483220670986154671652538812703700273425658143817853087479235291431907886971925627374051526314178e-1+.113935351737433677233284921275548027933189928810450976803073695023828590415458594094233083239030795341491092369004786108359055578966600203066291405690e0i
+.954319751079724507720989734241860214879975335612329854268877418439432445463633121534150893903368516986837863036872330147451258197005830015321679630102e-1+.611589495340440312987406400363760572148356474238817220177688302331616044911171996729676344337120525439893779261944716631651529506874594780433942162243e-1i
+.472750565531279442659279848583217467876871725604577604667060662586657004057988324408261613728502580940821641002304703195953374212568701021214598280355e-2-.284047823311482122842628172240926060175975502154156765478694123967443801390663959273393525153100922040638224551591851377595122161122449706299858841520e-1i
-.250710256100758571342670948610938001315081407731158217533213322710097430268249007516224501351176539184675739615150886652927570576290170142635168185766e0-.884535060729520798929822116357638495242230034968134037702224409975690644548811171079245475888591571687350824140114616342441865026733198804939050157317e-2i
-.230523594339403011264621726356091238111275425098011122754963623414713543380258773004873706473514677785068693883163950338029478903812394385276971033578e-1+.218671679849950438332936156900292433490185571939495745138849118349186130570431810521366351337425581072352750724419895586583096457434352174127634344873e-1i
+.428405981818557924080451730856743124469083544690880317851073061858295046145188811869019147344708527474787405168877809685679701187592144354123847772187e-1+.438475364108859445060422308158697370549422230488072552926042127988065850522936541578799436259179135299688520012792526511162274118131230781727681537204e-1i
+.240411221529152122109976081728372912800529032972758065659902397883456477213670804793191479553516749363582306837741522243054509032718693807003482989513e-1-.575047406559475049014121341411108605824770450656915561549348107749583349752427018684879793829396925999157055680825343659776365107182876154769156203789e-1i
-.703563059104571723685929016711882164582608286869220702854186427887073122441827386539924361530586317062560432749732316473766541845699938242196794353859e-1+.233375087191160679300119339521132760206514788698736057048413949718919756869670906495366174153048704151231924699025512176481120037934978301119418828263e-1i
-.889310609689052625175340157252985003973463053325539869760313693388895796556017167682488102873392956097618609758456982649776008152636731004361858582252e-2-.101761920782600407024528715991521576065013975641653699178463321800854931057798666000107765163558362556807574395903901675395307435470142870464545781751e0i
-.209429098567017423648233925439413908713384010004946202682302666198193750163172413594009341001871413652453942155938511090283229275248008257967197742161e0+.101008962275327038210430149185977804913996690029085073190913836588868995493713844803023904598824046488792764923382934514061796769021167844560714825829e0i
-.151604222129689886939910925265001375556123290949577347133386827555022086409776751079967728902480334293084416809267127282470488707966251066576263257914e0+.176349147945128592207848700897017448437628840188999943718120696527149028502356878197844100218246969235075966640292873226736717705304250410248373781429e-1i
+.976468436533644324860582700694144656377280693277416112938592948376335099818820920745638277729845085138801432008670025133244576265147102102769004876700e-2+.746591995042520625580269843161373796248037910316812257133585178301951659240756683752406310705632083699932989350781844381874385580960829259249505093225e-1i
-.132239017568470439712477917292481116847180222661374608052879691241383439606956496695559270525480416608669571253402753587060590133274651807890999030865e-2-.170471925564254603539464391428663056677789749245844410193220798278961031280499045591533215122594605348533466699605306323554127643934208511949367143535e0i
-.143856408759487008518343501966458088096032366945516753463453134194098829033338865461733883223582468825116323002350075122262996179399475712333518332404e-1+.161236980804029927871850688932169352192236141084773663130963772953466890247927654611790241306034080557136243682673334461213045607990849400371605791792e0i
+.137504542139812670417198784498619225964505889341997776464349981112432745092885210831191931995473095372395021027951764241976616696766292613174460807176e0-.978448251549076980907688748386508910420143602795804984695578783862592087335002405180991180696743943439599942415418933516536603647524483152612288465387e-1i
-.598440857325492686259772941280671688706905105214377772833137976678184648250325482028626369103642951620037526596517195205613790143739308131910169879113e-1+.224234981388160742512913125394915908302643125135371667192266846173334983410229233659282525274345450638721396985597189717173308297400634013934970185949e-1i
+.259171118849443082058637398364845886101291229252462093867472020587083816451374804406412873745780221417530735921865813903825651331193800330687880494189e-1-.783115054416037110851271797709853998249289255073208713277753611866583170492198235371158318898104703627195586673216514574722192658211095660397919619873e-1i
+.354373616455661522710412771285207419281773621045660954351542377293892731386031381000810692774266670114895968379589918863851350943121965957158786871012e-1+.130135070858727205630013668683582347346202966981934991050745872211722479333236116651481445897412817642529135543758216758162358027900919244225380685374e0i
+.489353938592269464691547552038723680286623069674208512000027133683102538852120773196895723718199791830478827332529716726429143555118667403234321592938e-1+.666379741741476831300472822490982761452839920171793576838269143559140725367202523307799344436662102636526779094923470658344347622975307480655234749556e-1i
+.544573706658394811894795077266193191816491511921398780246504076605758995678752701719435002623397024377601103625017113232098953387770487653666551884624e-1+.451176500686213028162585202835644405699690849807529293841824626213577225697769156835401574064823820967386390742928582868668891790074530770719133396609e-1i
-.930500955972469972253560393465416542866795338982629774974335213788456624867769563459801305597785893512850514856737115848836226478563593899754061187060e-1+.754307852198741291448281793291284482338766977719808830887450965688962555113902747439243962200762658600050696160392123531613211665580169639199575512209e-2i
-.164698869508299016827394404281592851078674020034604557438510470806156197136229728853045326661168738406011544853383331608500968108969249523186380803927e-1+.211249624256755716359872125707686538857197047821973164457547049144400428994555117164832323186003872906353183456525424541208007311872671260423949709191e-1i
+.128556691506503774851029134115813376302133177108645088009857327143482739688750203110246899996517979356608527874931335985731291495467299213727471634320e-1-.589820358897179183514739599305203686687849556450911873822253483818422787496166765377599070545187785743966296240292226328043450584721029319887533508155e-2i
-.395593580715616055972739430079705554975217409481453300056436800265674663659929427822288827654991226603755379078497556719161752897454898964673609863259e-1+.506966766483919407135488156929454245071191382228416907919467549445370508153562912348230210719202756698516955308404432745796015005963612965448056887662e-2i
-.626217157850862762139795992202411359068061372054154521843533579931998173658385557191043581983118394121528066864252769895987193180769592303284255723592e-1-.491352225233249286121455272103861470839605552130877917953571787229385029168130804472133092585238685766409762459792883525112755408994759716295050429334e-1i
+.121951655208908276547654556181581809919465584808723660170565892185419811227328466912470835562448368459711565277264186726269095678199795229779710089728e0-.476475166494036720358786422541758866778727689042340858046034817618925362754343495633603595142849516007544370129414553842891013248971004448376005378904e-2i
+.249159688737645495258645112518042958150360453673721734105953967783731136115101705418694329372516154447101148871947068165077158424594761987878296641186e-1-.894143051647585048768149426275838901371599004597066388998612257642858784121137723062407449955077388902555943830237078948375439369430120464693799300494e-1i
+.121914445886420687961757024866571789558711603130485846762348539087491309542231989678980574488213137376464582004255384925162190562017935916421601588028e0+.268651543836977773703328020558795718902794446936059224353377256862492529596627323745514597596489324147245597019757843134289974772548363655926512666924e-1i
-.429534603090213194095322099029179985204814384649603251998266612232725803460395378474599649270127135220831377336230040215423291432010182161668896285968e-1-.568452536345941779185670528354213509959010389715181788101157435732862585481690754584837968886339950696360825190773175561808263630039333167039085721903e-1i
+.498720154612226629903630363919517909798262558974212012848531093512583310849792681817007496308288574800563872549823031990988604115326898673092311811812e-1-.242778835884686269091769407340255921822568654381683262836039687652485989098213715982394764328681288735030030536840250424137123473257879441520117232663e-1i
-.326129826978605853444515585952167682464017462055256285696857228619400164500944621415612858235157674999418431920065686948657398787954316170057607951948e-1-.385519110358570893660566445747162221645833581424843844293683554759819484158104089964556971558319618887994168036596496594290514488482192748129737909115e-1i
+.995625822212841726494387637204149921115215751003858312058959005489360844670089360851755284241743204747170229557874584813030602467978704510356422398235e-1-.158409896114831954364885128670320015576937915390469992960973958024731856888136951948490318715884280075477112938158599376216760287707449185954196846085e-1i
-.163919187436925394947092195647117239556240533641029618200192433264956525048671958254580578129546947562305426627615400562931483372595648944343906528531e0-.387902532320230626071180938489071052701964456589023034174747010091931865915399804130756813084063669947082546014087151985025919437165994985351645615879e-1i
+.523633583439624535600652549681461854007447240825924636358731677644983172731172454761594640456055801923555060000166551427425895788994714983029293793037e-1-.697256795059666180793723716171139834925364312840122617421821956516415891718883606404045191987799230717600481577534494867322962306956802340243733379504e-1i
+.462043352376853030370433161231059370707681077923170781074103083686667192111636091197250251162924379176424700066047671455809199877472222071023565719223e-1-.124865762138349249730794957278026831745440098918532326798434744638650473372824878783859001944056582495623299445707549078044363961159252158371958692364e0i
-.122521778735048581357449568015019506552569144047105419848584879360055680377183462291799590746250903485787952022041089903149605923541893625118686865700e0+.354336803239809526988624067285007855169792630700800494098946056926699754173654466327172550005502496985594563575660994165312771019211124105057194042991e-1i
-.430860136451322048575117104058429224666299730960046235014714139076528567518347261248684551605525308622990523474253546338562928500899520602757426154043e-1-.264979295335399796700559226456156219638208060077584718281397706308394219960944556304417659626852355326302538206964687116151357143475109197112875281703e-1i
-.605043970805843136003923380689984633989551124287173117238766742776903550416531170220727642913457715392015679241392432397028449502711394646908039305064e-1-.616341027499197000985848834844721703596650634649049594802523902431932074154815230323458877548021194109645682612596249384213754832688422886077621189182e-1i
+.512911760607345452728841749342345619062543363390904948565342262036406401492206282564963187832715623161645513230107730357117479733512982603793064268196e-1+.542625623464388101462811765283266148835824227463464220096734259509425254606762163772268571701902746591714477182994727489068917835221860987123713918498e-1i
+.652396333877329160554820103326372415802734337907755619431858366296124954460498760768141072788272662793011936740271516091797885909903014914821148538674e-1-.233508137558231025979385118289570523147150887008205739517107330438315180305728248731760529417542185875366930242302441336805156507124354860652911391236e-1i
+.219722727866521599530901962812392139727729523030724645541340686170768368296720724274505661915079105893663761980454026745915999115723146452535330359887e-1-.390549538861299220954090200522724187680336956308891977476327158539244219390101374107180683742494674867390941281908678026601059554718197710472799947231e-1i
-.184532261687431598063735310321853622787541942823773005932170070974410330455846489899472901875309344617687672656293296965008192886407866404405415288320e-1+.772594392259756650425765848858634522143355731298510967372724627044265461690095875161455068930988234395787663125123012582409243450844552967976339555778e-1i
-.839100736409143747035699232425867212645470577284100833438035895141307823048455565600521283805715591021251407888345368565761378637952518689016740685057e-1-.424299852541612903708041501447508565231057008269496227391783922802617041488447335322086339634383991639405932037109927413826673141952974606445312817081e-1i
-.951366254543805044414144580960322985144793802738131713612527924812394629896815521453914058143378588560854544900704419694340071492704272391455351150247e-2+.122623145381215954712775802968914463152009443460773186427816334432221222334971380872590505429109580325419495817108607413625781985087719092278461485899e0i
+.976947909198809016316374685024590416543953973868309139348563256733687620927399727858910025095073514011812938553698167278620145361800299571102511422150e-1-.897967332380209704506590788789646219026048854613970935361707465576037346604461646405179519412231969011735868889419681227701804447894697823592620408220e-1i
-.135090795069337975826065112288729181241479332188649619709367647465458437785951538572068666709687740386439476290532328986454796151773921425918858917123e0-.434141007550556118321162012288371914752368864444931870750478293083362697138206802987385280810129598264266865073925362950770378952349544908158002972263e-1i
+.105535658318370561262335490147472061412539176039415131405558834559777586004349383308738825368676617247820498369069693863549661722051896603853504206993e-1+.935879036880567031278451591537397315202730579914102344247679892809691729092505420196430774512415768726998083096966489649938223370976156139250915929347e-2i
-.148661657660968903630819097207488339683699233326323233650568826569944453525003235464571876075354865120077293872571626775467655184257874019679993266759e0-.191279831439758982643128491938443496789013355876431199879363000318877410848129264051540845606133629589448783943274696934169071162567908678769085354093e-1i
-.370720019959461135772696470426423200616877183826369094284086320157909401487712585371564607902446208299277700305122269420282079042535683529366171499908e-1-.198975914196352053106958516561117780343912463307523566158345306653073955098179898485226478378184729123906946126821833842601142858952373512018006103350e-1i
-.872382868356912003437124767495395692173861872278542539807325081117366851238246219772686805351592519591085655217827118046002785432681803755961296994230e-1-.139005499908878152467782238118868959810734188692456911208671072853403002645577805356884371739696721428103253569430628315743862788020924469378175618724e0i
-.351104014702470074835974392240223831032080110596960879443043684853479439894119910448384075035440010509281947623951101062886159241370618087254060873424e-1+.994448528896172910195760200167095189550127091805453267711241585944939490882545483839241977671933623406077238544877678423710185253559990596062994205403e-1i
-.807599267043346821881908867936269234163366374500538584936810379862419442033684331341384296179877759430898507295612853325714883545702283913180200282827e-1-.302133592830313821435456623540617802123455677280039310848204613892694527911139427085836746471996760650353062668998553303372841456393068173946834487194e-1i
+.675132653897044429221578826838709926187114762066103086605627619903858587865501760464102099513803615577328302265201540505411814579324378520427901494010e-2-.145368619506567994748086573515746992997556188042025565761101917623528127667675552697213736729603591890320829987385694420720572061274476584271920877265e-1i
-.396480814146328888220365578080455718837665899681742744884846829459525449634661362001828581445095056445571328075989033311462052150195883376437228107779e-1+.891729762238305979137379635254135162830079026791918977164447405559531342677204592449603850432346640016968176982953993132808116845396353838869610086788e-1i
+.129967999380870421971634179604674724159335809484433436619409711265967657679686557211287187782444293015774649601994606227995328438015810207611736366117e0+.387698934678851572685681577107396187076585624494705521952935656591796829969489424564587983280858017706891321574841996749831312121623009439405684493919e-1i


==> solutions/sicfiducial.87.h.150.txt <==
-.251225465823168343534995795113021075330366981165067830622661592023260323079307657648775866516054159566726866594401980736490158935279321014600469808351e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.199690167120165994542801966669479644191770298494050765566204016538855872643924650038826026425533604371484274451470571243117337893030910974353849796759e-1-.371455787861128509805345852235579986495776746182911601441771159060009644470648409981422798349292673793176502097926035209030514113591415386354899270186e-1i
-.136100005865732655983224695835852008229254910255584130291424197407610701957510403380140270040051078120064418974359911341597715752332033879620134170729e-2-.684640799755177659907351617406943214445747340698777536283039329976362918346334698614233338241722491570362796348773486553140302553739535048584054513030e-1i
-.757995362647525466943664670433126259750392170853719654546107576869864184864944750920436977811339311058732952324956272998401394888564460920285722287600e-1-.251814841912450369478831224170462853786458985574330338455276184358259746444149718784758746171995020135669006212514565681620532468025312222131110475902e-2i
-.123294032635491524432826540318756703636311248623469246060111886926633947443331537289182134535822010420009678497352369736092655887110484536708879712203e0+.775964745144830532170282772549861293847386071223139827053970354766243260853027679339248166304491078999632360117845425914027263844073647301454021010620e-1i
-.441567317740611359018759635721237243409115991725593349147168118144384832124117623870971160615940572260914255604619515886140682168934905804392855438367e-1+.581321319927395003076374568828593653964994322778625041083295133643349923071894483007852800415737160068358084990747125750053446021418271732535563490188e-1i
-.112415743578623477314159813913106056041740068585997701970791426825856159920085426367530533085626501259543584184634861683682166322534394378118961883897e-1+.638945730170024639352052415768864740956532563264648200654235854320337800032654050189019458701847238454731006933611531986999311959752459055461113215935e-1i
+.233955154263434614608663716056863146167130104427851016102328756361674217799041020244787010797717984856871218084225542494827769674212687453649197729387e-1-.700951835669298698429810116897651307070381687852809394910185086843873614097311107252355400630842643299476226213887668781396832452393148143771978791625e-1i
+.775401363303663141432969560479757103077837215206128957182538067642284583273855926940775343230735700082462562341935773494208445473563698914686379233864e-1-.130616192789665992277439394294730961175092756169136721028965558902126524465747738749595497239377303229708431399245221925543495029125144794123205647784e0i
-.421604505309154039489203656266012058298515320682078271300533906030671821623774344180376111386758043582644143862614324158053772833311451857321576349550e-1+.423912843087156628602828829272102047168970116782839879649136112480057114058058993076500934205312456692982546544333231892942181349848739249220889107897e-1i
+.155107092247728963032325522412307642582840624636424605920075995804845669967583804082481718330822765966698631534550558260963893606054723094306088871665e0-.153908838849651309562269658962849726484080798780040345087537639140534110045644947192339014407968218682735806807864837905341968277543829540056802503882e0i
-.100850939568634496643478891409968871179771990594551440852980703983073239871770323822142395721916767124301454795876131003080164498120972928367255368491e-1-.874112718368153656229598433900626925234502845857539739004769316610659872919250348109483336340623788069527892964740470617605995305611947398088938112040e-1i
-.145405696859495317562875570550879276661307014704961367004177115958812356702523704447772108256548820675117806272006913145237870336225826209868225664980e0+.139884108926671293083656815976880134242057010604109627912385412474120055912124888430647036567113442255526011171526925804187967876507797031815940842902e0i
-.932707611579102726598263663694745669101851014027066307183051273843568451986749963824454194203564168286046691567211006757284095619488669539973549998583e-1+.947129001319621630938719205694773846811476898461916771879435825716971502517793360448594058497710219358135223875515769532551803170067866177181584873090e-1i
+.110018936045380271176596309763316360092348755823676580183266296802925565471870439842745720171194627280656935871274365843224193785935400410161383993095e0-.172223077274065352128108232463833330317432283733873211446644858722951186368371687968594845442078902889501903603910117522825643472237334589971859097520e-1i
+.611937016382625623141158165767378277992168140800021628530557305565802602711953223836149411986164973339871146552586842414563440206542990898672733106516e-1-.959940246067023866563027647916018434550937015350981825688487631900713676391139932019794852306239079414008996282788292399010033684296342567866810014449e-1i
+.149441790195505522712435927560813205656685679149148600009012713092694638784786011267162688705550315414822571182224868899529701202611527047258851464218e0+.225958800297930062424432514060085179930364943214919971273513763570485081461533226860823950789335706069084871030022164205853863778331367895540416808550e-1i
-.444687795313568190454132692752569008571227467653326377581638371016585398834806769479589566846710868536726947851051347417661270886779308199569096025446e-1-.785852823954822293774520407537098872918379791990943908424923148811142680563488710641370015278967805234812065873709186623815961524056982643018178500778e-1i
-.116478955750883831476662599662696356987589659387894804764761949164069491689543514049094738220557646161471588012893172319966234535032622127188673500723e-1-.366714414769545339038263559605912922060062510784704141305051819437506461543760986431311405646595870860800807427385902546955637836190899839967630041004e-1i
-.599725904539552019505132659818043794361477666681849551880073867366501648022981194860942175650858397721280222565862760311038602735131249616001452505636e-2-.801751313151586104623907655103292797330124891068630900323255786234691566622376070544278275275412738231545358894188702698428253692969104472169494098351e-2i
+.400272628238443436275278969941039097581777326476815494429837175924710863913544654181833802952669096044437523559812632620035123038775668328764923318375e-1+.969817090795641203853041711231057604512973808108982833295278960884929437306617529062281006582919851066556721125829415821151174793451561522403907412574e-1i
+.110473292800340434249385010636846919930183450232809541813831162213238948326323250797989048768106118596415673281675423030879378838807507318922561130536e0-.760560922664929398136852906905921229614783538775917327399822635096599493854534575051134462252407170427917797337609991699791306004991347565044304174952e-1i
+.718924978713521803821783522803795119065278031229137767470608665924460475340054773658167166523222852434195480426259681665045854284198748852143091433046e-1+.531052768770250063293760725828351846357421277306909132289318349790031332944482604161677707168341830699555318921107174528665972116699101518403850713618e-1i
-.106586772860741449837667532764684563965056996602670070944899208581012986640833990732724436527084331190115713972210637634001541023987074578347082008119e-1-.941226239905219300262785044120955511515818884000245808682505436978170907223285207943346358243622969843517634773130179318709408188469171625738993557308e-1i
-.913202641483355867748795021370311363677243925839172034824340026716710741474530115763327611067022694947777112712323544511930258518820396169697416614806e-1-.491053452031837599527493216874386372699371434798374706400680768599018123128952552128937850235679490666980927467202147019092696185769342062902455033199e-1i
-.945915810561951433064097764605567556319854072586845162640180729116153636024065010169275619769358926902116891633992993655279843637864553259091583140773e-1+.152903075130687222526254344301100344411806186599242920490649582913142352002794169828074502914725367489460372071746200408547619357681881566827744161539e-1i
-.330715809803272733537456439208535665508773898718695662221609430965016957397080342162866291587636824458852487620810641276570916718589755818554831490198e-1-.114841271277730379381610960788558624254226702200087229994219636818635553510085817788295316946334970364365062827813201820191601330431420685760321327366e0i
+.374170151916803847158788115852543133707530152550192178676815443782457197382486554125175967989427587556018873931459757178910648628886957384634575672484e-1+.134067992788729234049445075859844720099862662952447792984689767352490110175001905180774586192112799305346325001359365250106604105226676961477161124030e0i
-.140914018631284294947807285688211388372467298751949189402392611687200580551485455786637791471274559147444213009442680434252504031226647732212293137025e0+.123531725926040532839125195551321044571836551889121270273480576162193531331994262902425245189642874104140343908913103576341725902396957468930112683446e-1i
-.638310551892638649655651823830013680058770360568959838119870733540925127156423424873458586019233241188860484309450615529553215215093604845371552028460e-1+.473126024193245996324207140212851679704459060821514976350357820250899111670158541651276585321798550600930967703657822337908154342509037590981619826637e-1i
-.856645926664315937659943451479015777931707784736336802077867564839013622762380111309947018516147166596589878812510717522413195192166052992001852376965e-2+.574909836263265285990059427902940247387795942856573341209839174225250089533226816912680787789380928450242494695172502516245157027275513506860195223199e-1i
+.966983765454196922650420373856040243963104583083653144321488453165369014507709552101725132097417123086975741223626760840039397192615926668012060220725e-2+.594012774599926355063140735341753368815242575327928623455679575845461631491026749644089327037304554086140627783872971985006970781717198751898619037316e-1i
+.956521246541626224891117023419499724717205027312704029084321961627821739938026081178708875426924179625632933991667964421009759538316278318704874879227e-1+.775676259093085767272597371318006753406240093870724302662678958751113811254155927134401323739102960137387172991365316351815713475785314392621324040822e-2i
-.632085914068205956039280752724255357813442729723599960471527168437331600640001322911638434427587965104533691983561404341624473544182876491285061869947e-1-.205591910095676511390419002179169056457885025903239054552809245625656814927148827812274826994130957314365520471630231931090860307039036594285675993274e-1i
+.257280531814307721292236758331925565661449479160181392198341583308851000838233365149307040453816669158013975940035105511279830670876314854210790651337e-1+.634145004564320101600457405239130865110599519826876944252599462722417166656632099171069937018119426969498503437739145550820154777622341224217530153826e-1i
+.780903027022161859009507870739421835963965019271490379968395301622377493108811076779164175519684750934847283213949101693602648056549784677743693887091e-1+.160345737873615235932933101308199261384086676834692829205266226993674881002040318484396173600204820509855010231253178206764220346106782130488884879854e-1i
-.737776147502264159127042468283506160660092098233204225785936528006969503742468522445542280544567757652948473706046907521066236797057902229949380649978e-1+.407524253653190230083464130120418053776673195992957002458264612531196982105292505779816315137357826034431478100450477568668193663949796320001850278014e-1i
-.204433579719527998861147889928012435312237216091644974743156792805101722586879182073118660269375021846305931586805318060780296663204103411092642325002e-1-.188308145939655816915265048148888045155811396596542282663431310618669731841582023179469543847897142277647787554874681922154858956396883342343224925895e-1i
+.113715169267887814238624136539447798761333353962658321136985853510168651447269339681662145695595294047646153527328953687397144234118135177460996418447e0-.261304655566546247133074355730390551575714288908209958297982885946900123609787671658020907102417524543663447848601940701900961146119079830223201571921e-2i
+.110747037748868973917990125844606226735103304136158543523944299223948191547679317698663112050118433229351033642170072041326714631472964447760998730049e0+.565443065649383881444960657723433180527772165150233297952587470580976038712684471820580309410373089078385716282307125462296501333385815777591071958970e-1i
-.738346031401057059598030822648312408672621825630860495496421758961405176978192453058358435547542268104400469574287259430866523197614342753214399177079e-1+.911619184232323652370164027174395661507005182587383804163452324256253982822855576595915724987729682737197725046877397509610598276111977337092934509852e-1i
-.181140799889023930602826217845688706347653279741152019564904918421355803162693796647659269350052671088119005446228800027620265170508289365766807232766e-1+.502376791972355045742654554177873120566612527645908380196957858612210087369102133536955749327006530448608125492363629674341112848801460835547927551997e-1i
+.833040308535760606121155058939664103449150996549069024860348202858676395230595539146595970043456623859900033370613727300394160281750424236443593703989e-2-.370597676564096927767284150995916735629389576242710717345564446537254056521272018588404270321411464036234803361649444534695167621090236737962988928389e-1i
+.190464398195965383153796618267443351546507251148992189935887811662769462642343012521558139649251184976531784909102371531717327993654583265564098403778e-1-.111890470332840389350147665508244826359364520390518044404839105008086816264824045089444929931445366165005238928032734243159154713576142744949957406149e0i
+.362451055088031127343619418290205744336547306351437897084381874522619808045603517593791903595538806547382284561088277651248241244941744111195751536475e-1-.588352427742734039649971217979181606738049576214923958214268640016803241039055905960900678189257024550231588496212180609415808225978696209071770282984e-1i
+.506934541001736454990917884670201985258803855473368622630337337953524685729037003085365659898273445888544681611976056405110083576914300600140355508390e-1-.124165176390954869019676673643406578519427407004259910047102630081757861024097609512688872934597762348319181048615313566194767630224858997901897095308e0i
-.112356527819267462417635228533100694066354059805401896365026865655746475484550524832867898042022719422839476161459661857185819518404968738698393374643e0-.234118148033865845672676775897843229826065532356394817907692635950234692964394987830434487537773261056731876504618838402784522065020963354528215410309e-1i
-.702539789039480312631388578444894668186906537479979208002359030830097750520282513307312631807860233503840339813239332296150488074448560020321055002936e-1+.310451341289820769170655854483384543922124202584015753641307628359570681797500094830802014079052435650049010873052767502311773156280803071959116925762e-1i
+.338700730078814448458477902759712232309158560511513404560464242241790618723798857396177531476147140461213623616911507712056534020414838117545324688417e-1+.318885939928963163069943843474056306520079324814816863601287870601354666780477890727946352760503101134127770714971535400883955394330306493515167509782e-1i
+.139066929269611074873385453682378364536115065239702924051370660954312867038241454444038838483281672573985963456531306639276856894155992704249938833737e-2+.587716701357945590396323722298563509283222814611880967840876456536212677644497679033061886732692763010487531934998827117589545732787821667354616454764e-1i
+.557744676824061627943416918512376488606916628507671367727437361598086498890213790261790721742156859766328093599040592685779371469902416090200063565912e-2+.113782426513113406147189360772898191330741487472225746291705701580060857585070490369013562405561051092074935595407560529989209086837656608794073225932e-1i
+.118721123312599385285152561335921120078383903246313653627291816556916726948516274611891471333979991857599396001483880895546275362629404347207324885641e0-.443683501857116103112803611505127931458069649223613730211990596546387413575917553311775881233180588377016523970928890174449871579265767479527014953493e-1i
-.614820412874802955463055997432717202740210299473097641395453353785177124290924266562714676246681958354921713778782444243197707236205331449392572446586e-1-.743264084644624982857579666831279164361649328003858131781435466949214643631970278551021366215238163605253756446055094183976972873908170265019830341623e-1i
+.658594423843169241960980108459492701290811082309275515048511172511536592451119883341080738161912390110090753055823948977212826191132003924871831572907e-2+.350098247641725934770204437341147581935158386631554852963468578333589687756797419622355402121642452955621433173508514144287499162438330546146536050521e-1i
+.364370457534115349663953647897576800535398987652127617902114922317327609376701171235114157010778018905757874159309977759293696591198664701947238753975e-1+.212721251973918100886334619277348791783190126398561248953905957409232297247566552049834778432831038995380086397717033262103025570299189553517994904766e0i
-.738434224295721370314806825308007890883557125082597795691648069510786318727953612298861133056382985806146243453499472901319967674420752489897357456089e-1-.528235124144000600478940791453448634328220895253828090120242592480289090128032256207586667633806038895144290989845206575623394517068249462931855924600e-1i
+.231538568563856572317020892200662568974350133013776319029425581049552139335092059436893855958859869360395793187074817166225426453275437563150359267814e-1-.410739832711266582541202575765747782136207915942040781759866317369557768458489162888904939904788841086046524920780235149613663365376537919300533157225e-1i
-.480688486802123905696313779980823204696265080905689832678181271037088610506235336607651208733198851544835150056275762839395383307598809580618634254452e-1-.402082998018816705139274555080744341236321109240664427527146447847456043115866599936355492024023005128203294431864585461938767992192887172938733377284e-1i
+.725580634685862190506916516557609391745799388096242038597200043670138699068372435124157569902498325093566526235464265084199621492938991417451546470248e-1-.355392231771709581990192273788812429117583270186763966529030473771846966237448050663602126663062481168171609841871976213727612617865373754571928927495e-1i
-.119986558174603369512221553263294522447017516472074443974118479476842903683126563032095134336911253477274064241527542392168432017373344979555286999656e-1-.142643936154211201372001528199921601601727149843162513085325850012012400545017756340744321731399109123248837503498726851729382820785054561784789182430e0i
+.371598639435368460487978462418185464860342825966343242377590166621411024781174139996919072447083620367503428391888865713245501826575411380332887670681e-1-.825566727233675901807695999471576104044189205525499589936019742915789691988134059609849110063903156177678739937584092756686376094772091417504016817851e-1i
+.992558887826880150451432099812372580308525369893583262477593881198796343290600956384860278686770951263887502153804738408459347770852473117350004641184e-1+.382079625582300116644994890411251226773954620001930216549403571062134787895706066565207409031809138588755126717419841848877439705094699795667675417680e-1i
-.424160673393914092710488648062291795335515410890047804019328054884412854207604909404602571719014969558726146505427218534178396125303783003047554688174e-1+.958294096388385545174437468682380366655962174649533414504105930176211729321529978399246432670209933909030440418298908754321055477839577642987578902728e-1i
-.990373794324395965963733410068749898855992666306900222818591955491521924695095044834653821432452405537518666938395847835331075350579694244878762270088e-1+.470930241489361030021800689624572760763044960938417551890911544670994691456548103276011799330601836337460918835484137770355579819901542553660360960120e-1i
+.247179501859597370060889675898887711638644345846851161479778160195847864134010985743553297318225715998586023174338575350213506139928115950420750613426e-1+.343396383579855036341560081231844551300749123130086293667842253946508044583780828749931899095898305808362739677023346503147763135215012250361311790750e-1i
-.570262121404022901273116690700746253694058354279554335456083326447600984521795629638112652027937751530391430046431495311280338391369765686790878297716e-1-.177818554632837542319733804552987020755730327261324101966246327899815510279629935062588583040579350715089874302229836601298538489955339095318113737204e0i
+.149310109581515189278920273544955293380131460840571704147425581816249041441348209472963405553693734271358176963199588766193572739594557203253048088813e0-.355716112215570149321372580809425688388935395510851223333353849210818262738322286208686748969892401461694863690967772876947237471345178989167155650527e-1i
+.959154283551722239940423419694180465202643025602019345519169859949893015873315770200733466330671963143708601431146248267741016292983294000880853244790e-1-.575168927745388582204075548067550763106915072375494637934708313061681985685670759608869966973404675844995575001486920364763648436715299099519626124400e-1i
-.339062249739340299624490335921131861280830179606598069860886980660822945994041489311694557296231480664368711434799578524498514132523734336207024751433e-1-.125314631227705597919120456617029129996250744738031555025982888493612540770678688355632345108309049628887668103079118571711466092020377845141273235136e0i
-.389623959903039130204263438409395081416547793816018031199143746382179903365357476485642929353816784272202640221278052448802390768792929735214599225190e-2+.287076240440421540255413948564709131625723541094293166798190286264496606634339291305501986786163885272889739593618682934181641827187086849292172821790e-1i
-.158067748079746490703750048162491837042651784875621642989144322063912985594389970834814926460884945482781127558538775801111485346082295610113490969112e-1-.117993640126498250305223335776931317309663300454433819711583551930170483204480489513083282521102674842321408468758667530095427151979576765785502051107e-1i
+.408111312937386281101375268085932213913502100681126471730858779666276104961372743309930346564835228173605838462104694597596117392451947494590613620957e-1+.396881059670053367971015281467958621104499265749260361585961466610915267090375305207338689918911311878187856676465230902686174260150149690802087901724e-1i
+.787205747920872340672540668153939304902508123949414230486192777313442570025968078658973852552075849631955042278146776533227504351310003397656216337463e-2-.197346719455015500892965951562158241212176085830413287413280737897026724452033609292397622727981547848002365913616286829496065352711248258019343468345e0i
+.370592646292525825364670059713708311341581693846559093082570926532726407954116830704828226397237995928019360463600067504851524071183887676613706345317e-1+.449028789166137555792037470387102906650632000875897713951897077406055152533940479381202246544930590953984876421978811325152068856341999799061102374146e-1i
+.892053244589787821887520614471533882325622426586399859650985469453354228053604622852489482722335105468940152212472956069882735028738038411281752274782e-1+.770509175758010537515136704730090940532331942004318804369300212256408258166629802555271364847421670210739192984567136467218303781744401566304134453391e-1i
+.147281047287572075951277981612844926595093239278045591522968505261559368817093581721981686619567507108479034868098409817810575366516031377929536385371e0+.191929310801206453684685088768042123726868271376537222812526871959078854247909480720642254519421911650059012226122709967831598327085132712251972724858e0i
-.349698081747893989467192467271708906683248601701995535482162191845839794160110656400246339679515203128273504355015915488784820021309616402878343772732e-1+.116971893366071496820461129274128758678304879144808822348897537209265433825146214046544768197342491134468913980658160122954151207669705373950482406146e0i
+.163106691745294228927696412744830045087954594860879142250817679890874364384125377244385552771222110563564945807853100052293823113186074315892190569823e-1+.257333389625516245410576094405954491987384564805702569997259453432249656153419783594553576019131428994537568377942741505383359906123095175848409889916e-1i
-.417352350998831683991474004608193132101998100311045870034327600011513826876330232309972563847696949221756429979696203666256167961030771627714550184635e-1-.356892135801785267106626086544473159539668235822199793862522476172554513861999412033815830964353662990357705184869147983061088848697928291261816952570e-1i
-.740528437274558523160636451542934242461505695107073101872507153092465498184159480192089708670952295238087200070475448310446389366527756209411080561961e-2+.903750912247587032983200936666436809868269474037939327546000579631114337237292151975866936797664010814959989781462783632937650999105378639792966149227e-1i
-.171557146449320313387765456044302521136243452361935309336039467839002947885981913674273944211170133705658286885498393327783358373656274641262820638329e0-.191255992222311305007529764450746668072389448320085030414441050998227601729924258872143668593633442820400060811756460628940059296405418987948978741879e-1i
-.127054403177279509911864433937523361451450746591372046650370848086523366497376211384469197098202772454468173117355306115984295716438143320951223634382e-1-.611444568093159954741542629731970291643393966243097994997848409386537252729305119407178745186268890385128882540936176805515633216132184839836622086251e-1i
+.338305301098065326751272135313079107306051290608055891195028838334468651428128625558181053943427730147244216756326009815077622260626972663963765421224e-1+.869208475318838081563212264360339497625520828059994874411509400532475973811357457368761038901734388303013259193595993559274566543320658774337195413355e-1i
-.420602077500490233805328569119291352637590613237740437577850579980621570987574940269382542763710847307599325473202813882015755910444036716841503144514e-1+.503244245396417570209917518860928462361755626645276181444071646845314673140828463174434242014466990835537845591125613543607856676533336546601216419041e-1i
-.829721980908471346484395500069837291746308101909064648651070483175426192818974934434752956637741585822577040989154854546702765607887837867898443622902e-1-.102138075062914307246881513741545048738878486372234272752037836822936276652219029842067144956519100884210648773774933777608340780820107389916895089304e0i
+.133794256504775678809665256092220793902331052633287335882515920391537221311824005299434127966860933252515999952406350567752835723828239023161625850316e0+.630765352468640284965199135723172055177014081172175763686101415088197426239329936188092118625803445793705497303251552653132266662952666536568005319017e-1i
-.224993798529855795082425205288981300210330179783576625207222833557135909726938272875505425341998682545201123946879225790099543018261637050196950792644e-1+.249039050411163267963791464759876070793237099755749570494418637088095955239931140933493694316409725555588683567013585163358205078133328087232225731104e-1i


==> solutions/sicfiducial.87.i.150.txt <==
+.128179212795017408980088204354587993468705361475014027749114614355427877011914871223900934613008712939088445389501418751790461885248145352370573712706e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.791184223469054311651874966859063168157989223334085631519369595741937359983271916175923621982417989690315062564950455556711742070099115285845257751894e-1+.189619621551725953356857816224451780178443896997028418369149797020076994684017301987605591466255686233090279704937245268081458864233292373828212506535e0i
-.468977598112729054384650154146713282241406839405801442824268657345538515244012755361889080952274346140263869286930051871839724318966190442434177970741e-1-.323804257960068487549926765804145816388944641562701642454844200315045957138491048328454216383896963652056355411788031227830828977327884097189923060919e-1i
-.188826664309093714233355077374338094993861932009325955170199419052290850237517967564148241113583178326952091636475419525566804844024245996536724180076e0-.322040238462299266918106115984700904318277123367711690108188160034546956389064373260057815521063318610514258692523007220901781758091174690470434273014e-1i
+.584892681269749519811574028870483524414732109668988127947151320602318633153130349031779409810326751764358244487434587623452809565245217251065176807624e-1+.635536777739034443821366661765630376512302147841970618007489445644110176294204502180534399437313268209255212844273970671938245917963689442805160516650e-1i
+.717458583438857874164540656504884927002409099272944825184435689426468658614437626817110196446867569147476445366473111139601307417040349727525434417014e-1+.924598958519761358740978265845472116111701835793534268135459704858254697837522851012415430818210213402311696910209500263592350063149203760078252009974e-2i
+.403963218362037484763597867633357268692328936245739401850685549573044309156920841854196990475859140160262127526210420642425627898274446112517157916297e-2-.106564144660473974904578564059984763231868610545117100189005323326293553863226818054613735076077648886135781086645500868622913293393850375778061428779e-1i
-.729358950088397170687116907135421707065083621364577220035430222166192572203062616812504063310949465839318049528686075062629139368840740909461600931425e-1+.773233201280837126192377799591120972897079217587035047175322586756824540715816020279898219694396249673987646168549889528332480872602763507794934416149e-1i
+.499692485834519037770671210575263795839203872213031240170516541071825521974259400055078707363885273150015647871517036887668677001244421624667226249119e-1-.608321392737215955326821010835381640345781087507848370458448878605287821578923348442328914361119557002816995665307183794133312510857050850084107867749e-1i
+.146871496224687941309433572114997412771085947536683917443723421532460078727238543865518445650544073527760708507498864907794345784654386421102726901684e0+.950677747543403897653446438711274786242291454525483151625869165472558366680182897895394022520010819156452632026503657461158062434568850909717426259725e-2i
+.100554643066634323095089237501376535638200658678859678908615998376032605637457548532288671020556463815308069478787173394764305906871514509591038619472e0+.196095408755457706191384227568348779780009297392686685607670891225035467498891981961718914744619315659482834364025491694295989911350324653132809202705e-1i
+.285502135889120526345680085928627377155128232670500810055056855757686881531211959000528630097292161200614179105930093187398918246783068523620101692876e-1+.722952200521567543270354770022657849826976703850876369279781856501462414919755907187419950448763287942666199826875784894633252332707739725661552295536e-1i
-.441062190968802141719780985076924292963889801576033310947124081771736041719341650825206962230713895362772513405251254167765789202690137721167447658361e-1+.737352114157318435404386303333264171564017101659909144582128179521936065141963453549428932325607562683582659232051939834536207399362787036870063431447e-1i
+.334841438250839203569135303621105253267899063627242047997493120917195134156838011014534832854196449406793800441284837293458303098123507424250931132261e-1+.218797505780645873561435753678427453312456182520272015761317488663301306815969551144857200823148997175660988554125906517927353071817725517021883357728e-1i
+.488528061842109228416663342427620533613412664780995225714098997821550591816445002858863380496345741413886444795163477377083338883101774237422724596702e-1-.702759820255726927326098356452747271575120414634352793790627840946068099773955894973642169489217466666926518249766825754627923702524787053899096825890e-1i
+.109743658939692555237333718777321779531244289425528263547201232474743257809422077980239937895073428779413942915434570606664876637097360267679770894984e0-.115002932695817181280067703610488756266440111426867017870311670240243642433992152538002519605243598513677685425131340466830088093880141645795151423320e0i
-.797953609859082932260734093421153827963264195153702255529570995628216870875652771663790814391655274542120690057643246909805827008663848950002147974036e-1-.766846258916090895023364598527856970800445369189805335145999886992402812101502449742942952161989237723389011820009764985428892831317395087016848103433e-1i
+.104413581739011588076367738159356277334490940551432850557632057646837080786419152402632325641095522502878698060193714019280543627290751485033275521123e0-.161061361516895372704911032714255387446322363077358297059345246847459521397692388023245797475731840296295624682641533723907347648500581037798642277910e0i
-.119379718202507651142667289405898573645782156864759125615960731936597784941691144344986298404556754387731774550447236740353054762573280185449593257286e0-.656430074925386908032527853178691522381634417411213794959211561571184531820674067481834063038267335081479129814333659210130175293574154323728264705517e-2i
-.127800259984163244233606522935168938880177917744576195175051651524254824368322719418966896615537425071926103333390768805998245052043265158294272298589e-1+.613784685652192959528766644119862865505515420838984578159694547692010786856179669555968893697543031325916593813947671361614336640019426224257601862118e-1i
+.558864457364772822819460488484886306099614400969347337159774681888456517846390227837325838369338470262650291123751331413726246533884129531244520152504e-1-.275720660484652652335354674143704629565739821059293489925389714048479828710503329938938520280486748725370950647533842713572414780035031424797621776762e-1i
-.342997148780651715573678025114805596049830310208825399706950253416731009815210565090224691515695102519004548408782742906653439984779969622867125529255e-1-.580655529251824628334704167459856706878087032945911698447417042162993538216378785053556460929211760836360985204351282563258415046375939840019601874706e-1i
-.289926546968045945040812348569858386936362089023018920877332648475864312730701748228773130013317816571573458614715750828661990925240308914249679557814e-1-.510664040767341422682504104571503919584420601493580676488433918237700364653659169880478924761118709400932112972782668222216449636028333672233550932463e-1i
-.110027146771982448569096811747653816685437448409057707587179365472580573372698233446002042189800653647946652559745070304783136673199397104972142804482e0+.443927580792070149640214237612722739192765377129822064875882935630034020084717346652437292714684807242803267884957342005539325137829906613448632969201e-2i
-.107865122209719646897203729377643297448884303616465976354212201293173516053393579708416984661748991736665362066774103178093538981682711453505155240932e-1+.854140885820070810623074921737651764462819141680194605223449069468360886080596202989267937761819536557827970254448212653857058386108305932205820143104e-1i
-.364540980436921222319045305536842109021768943448700838526216316197494695861498637388588042395862055280723889884234131411902555339279926252366501611932e-1+.873972487943767579047440336847140673561286186569349867390264687548815603419589387047408404631667888445588533211995895288027739500821154481853238628755e-2i
+.540132575974641691520835461157782866786770152922078574305436415468785419377413254762778537680391939012152861188039394910343933070348183214220843261652e-1-.109833400355102660022719227775970244693116672177491079233683804677260746723000020531209591055889312043441424603946363409513736813922222586950585704451e0i
-.569002986713144135660844416186537292903116087031592525106042161538348631247336827026143975064282355833640071630003302315130144774901499906930313648911e-2+.801050137764066270552408186475313865351468854449587365862360574072735444228775592758438065880126460795763077479552574184599168003184503322044276447215e-1i
-.109241687822563426264968730595077596253403348378000163260369127861752370601304374485292232783952568670895348759059869584028660862048033948789822259364e0-.126830580815865762074883768818440284086497877316692326296070390259651937386824111615907767317546169602595508447745569648415791865383159900518662882523e0i
-.872856972794498076630710175318220719679534195095468277227427258031293796291436201322071142614187445588975878100918453017785975554637245857759673871444e-1+.896156426678539015775305733481142754624408687784172199902028128034986729056777467469024548243175286181991742927567817521987430387379750253718895865759e-1i
-.149338534377259819279906987634890799442431628844058753882378414618507013395573165671938266993540537822120639171613452103872738912379792999664514608797e-1-.346115281269394002146683246128664535249461397628534029336539735233345681330291267977700931852205518226501027529865800314737936679418178781572491390651e-1i
-.324860317518084071000479979871192946014479771705006162008923527805743987210833273335849340886801403454653947860860013997511295939914634544220908694884e-1+.746624352597482707115655578657824908007410635132602862280053049177787232178201008041695508090467899682613115494184372218762367567222250928059306327206e-1i
+.316685066081714635602586643198766798814429862278323072994320805823185866034984630672960322330318547143526664844986244764234995643187520984455921873954e-1+.397036843354130581392296100230668599074502510985833279344654279807682022559671420077991647337554224672173810406914523469753743502910819540015001429585e-1i
-.713979455022396906263494924250666560931652469140636633274092074628318955922938515057126965757546909019381107100437747742892773212427675302632641443838e-1-.127553002740953162749820187589962044139824257428169126126470434507227447280615510577943252956214347186326136650529086486611402062849478891380461934213e0i
+.102896192118225578107111494401465727624750371654863736680101192594825477306410180027454821285519661224537204740748056672283632930242448167184627933739e0-.388428740566631373256267194256574674242242098949587734572511865858704718231329724080618685844085919991215359264662400168403580540174984259360383471238e-1i
+.119104961100344259251652472365481531385756010284903061705086212427465262314697881379216369041948140696045925248141101705979523175322192235450639369120e0+.234082274768455992008433249026500479199483365695720823034374354860281947128635139071703332641955610933985178155613905245532662768114438617699034726936e-1i
+.203413155182130174209130769627316878558079744339617216584893400045352141734639566221785782745875306271151689535534750735154135602393019697528518392941e-1-.394432624831240023481969353085512257994711055628776529952117102883691587616044083629912561810271377390356041124035900803380840103285099025086175050683e-2i
-.227509727949715840965995571411908339919846785444393123521070626818696858802679167700993478356267755977838874038356354202812126402086644943439678319078e-1+.255196074741419512455356501680656792256702187515281501818486899063350130175256285670515205133045711755439566706274731166766146927509553497240600802583e-1i
-.568547630852516020698540875423217893377145897257324075864815568850699027679149150397740616989819972041764939820977239377661773632654632203226599727695e-2-.572748092287674850470182870148486115703226606686593171857686421436622103431849173964711264690233774390296927654282399708542223524381256179064927652672e-1i
-.583791331913947884593097450103015039462004253579951093368336062998595788677029210475395227524395135533752835311193918465261906481252416157987615679059e-1+.104133310167193870511926926050704309647200361239835870599063729699035843457988844917231082381576271450562611744685417239108570340029794577524637541702e-1i
-.156635892812271238714630550492120756128356109288792590652848157545288248761862167673691039675300904972089724019244041553440665579694842669931323902029e0+.520894492500735060960544211569130576842284852274306512031026827806643204527355920325275957199752482599011790355134451924708375720938495291958197736438e-1i
+.537568826731897375116495257955911611514799019704633319016848290373545522152775751608566549787605215148703506824733524279368381654414680929952383210698e-1-.570441979637768572107310176721591061659575806995877614260865338712973218961984113722411833260060297811824979761394503217038072351210090176614865670707e-1i
+.603371239685106337849816104745647106020123740255263947580567049798616055153783607564752648065423931726257513772887840076518634260225251444388889661661e-1+.454779799611931755983626375458639808407735453129371612479995484370955365120638867345476376817348728024444024810961429278531782968094985072639101651124e-1i
+.510593429878374950829600869554982636787076533262538263638809663936447903479469176655354089213661817108300827159141551499291075916492777262794149358513e-1-.182057957508325944287557076210148915523470210476291562685533073820097385571716563843900019327114616996994130643909667875287542182798026298671027541762e-1i
-.880700893461203561907102309900248656411015071022071563931460450795170821625335575290302770197448906341586647117812705413180775544610501912535312073708e-1-.518517771428738857180481487424101209540063570258612838824581533954066089232755672945565979238512569455226055881692768712029137198604735554034201298031e-1i
+.486227732806611986103850654791463405956709454818628071793357994477746159720930827327114925937628210725038273700649665330733126077606556117687045390674e-1-.417663578901295224008515722438665026968354770965218540037120707330412524094590597341615064973242365228681959257234269624842231101305441039234727522530e-1i
-.131801878862109500982333462568631371323773120993816145947646584343748730264476449188709881758352103395576748785949211478204929223882413083252944589663e0-.103647615137222621553829824176636373378974947019966777474400408793597563065777794454859816227353263298623458407858706289260138616627294361266809600600e0i
-.171975268736283699534940976540398313634274613733102683905854501531961385695593237198592655400969395276053450751472568132230070487369652332074446746906e-1-.777283470765015112667737604343961938122130814658746246684020446720700130357909133407207192394469735048076613156318610783659635969224381277497373584818e-1i
+.771236211118080366238186828892213496994667422327823841103652757446790621647731760177930572173457678492259786684976651724168831358060126127841688021746e-1+.558313203699589009450183298271311293021432606154608695169588320380758967090318794563247650933135212925413774768171861567519479593619791477506562945325e-1i
-.176163292919886166555817307808482440344292686464426640290291217158167904543759596360823206230257711903738027915298206570507310769863631702364810023500e-1+.710564384005231085000562331878806935276358625802992898809194250298761278698188177401045962896330763414333195600929166646029140857471379940117306390708e-1i
-.754198189223373074372040207026856313672957353104261969053775265204568570593034482459885101572381971948720075057198420862937778103755564866573792792583e-1-.576946542529052389958160346540992359621551919795286588868001191001571339381411247775413177960351404049879733480490565755141077034863448453350617442719e-3i
+.123964746782550504082678070709995920403627725172576567726532472009574303574222986781645410162014766276925989002302934125213315785333817687009560836647e0+.587569233070649430907095240828556504540608496726937633632541679414571599460010520301988610114387905284088014012197756033307932941698923371147875843654e-1i
-.310392841062198659913230227898168413074439206106926056850512619355549969306506332789574399768979524300616639136602167996662672165246275049226846497987e-2-.420056348652186535587735123990738691071776253161403159130146374891238946831164292314670870354236994037429648408069898444305982392205953205981471504060e-1i
-.228372940404387667629046590231857862812712188435811991238900486718130177531350508329892179687929507698336940702698309504845415197216142314064102519791e-2-.673637834517594422884061181443040532031822875695562296016230487074714414918894786480224910781408410775798947915724153705651050217276227827427235790954e-1i
-.105267137453832331805101953547043316529377846419084095054880124102488792185961583661241295229879925367444041533277040120783320385274020321105303524457e0+.218366426078983157363035830650121645514974469410277769932766529680889590930524536703630569433613865982350588415155653227549836325057408617536189675880e-1i
+.345962266286088801201660227419896144143947152243684085136649295583944048421517917759646483908360110065213929253732686215780067793805947047873547400073e-2+.273812848562932735240206330131657689408789827266739319646172759154836520574067735456649104917743400074557644883468587738287286503026736554959380582497e-1i
-.172314121041770304549905787738512872657897708606530079872135610067410035864367947742884952586718937023408043853724159165792986047581912117754703189272e0+.344773075393098288276249741780546384780926283427804072523818676678912303774085332118592841416081014697283804478290201191830431108895912580895580282234e-1i
-.992045948466496142709305276063664976375215198597920716449720683477906405087499111975698317518639167421964093020266259664240903514193623009635647564778e-1-.988761841381794373609987750351739683967046588387956836178270358900891745198390109091379832906081053703383180993861866150253264412309638913064991334356e-2i
+.345549425182190110613305164718348138811393122807377038202917750959707345120048028695221409837245153782382493668826603869190313827675010911539440851809e-1+.375288679566953526506366282499307384687438406500759360167151023968902505286705393290145154304983377451001539178425442602584928758347619292322656285690e-1i
-.878889162037434217306158753110758481372523566418539024609107294852337720519933391573551818758298785279947761195011376381997118700266810344740758453801e-1-.185396321789817700488925105570982386159945108320363770955285014527148310953157535379845943310312520576629755478895462959190354035861400969629242491339e-1i
-.100490159276828787718206132775389120877394751491432118472141519914591778083340497211301433945853626670651626989901365204118370504218836092884398528877e0+.124023307348533691705630169492634469363325704118752590059121574718422616040882143086014968449150097547693195610213943760863289121664512629150292379771e0i
-.108436295742207962052334884417402063871005314110546228788583863249643557806329522651359920540350462433619958457323310348440564793208425625661789417512e-1+.144911407519495861046640297364946896683880355891246200818052446229250231179708819681968438461269622344101795120796958870125010748506712024247267330695e0i
+.234673487589427279140249247219020516338323297884740697313252838060869544950495292001550343698821475866643355919599876082002509226142326356192242811352e-1-.476776834106709308768343571487081293545433600813982899699872186110835002797331290000841081937245591089212867121691914781603820604946975625767914303970e-1i
-.142513351739321754951697980062625248300721513492483573163781072579720126913895604758957654055107535929981911126599164629118766645518052874501094218076e-1+.994988983049854036495057050909908215846551709631800209121421370980137001565849486071411351129738099094030760784927924136332332297984880730326308961621e-2i
+.888257656635711951638091889550220839509555003669917471745784803641488794983334422879610982221183371283257942736057113424220603871066973939707995117331e-1+.973388252893723577507381258481731577104784327701864714473611423412603643868753769781275435526661730346165054981455708135817402991454234364634220518861e-1i
-.581475024324807215849478301528066905040763014707563799209460562891120634201909169484490465041557508671905708541046771221456409835942344701379633449453e-1+.838546281355359195750804439768606764431157388860402854941819145838086049959425870251162350498223023287720613807680219486184533642712580338201630759631e-1i
-.146527377012493133228397432825808105194445078247206358622292747378292300347039119175737136322649639768537608720584113530872227248805042790224850500569e0+.180247306683509563577510491393350671321542841755672398563461766487200196645300456793754515868597117953390614611188276971790890182681196580532879710249e0i
+.436431510483742147932962103853055277380353776980518846086333304466121092043496388098480195156914578311276801183772533981426182585749243763388087911329e-1-.501599924515544164098605753582044230718215415294294200715327219721753094073843522034493595118178889586760278297454243090128985954036953750381335314312e-1i
+.121972521873120950538753125415867197212585058570118946731135887360006066794677627795392458524468587078429091582322975775948959509934988521059207832544e-2+.114136919059957871739454158687712146254499042812879353025610693206017874068896727896052704976179575972972672922933512372906082141133565996564249220907e0i
-.208126441770859641495788196083005759384245944052247474507411752303233366359584992097548319764269855869413825700699418614403189334888535553825474736070e0+.984769244930839894226201924258383221412648543636915210325053400626791667151023168404722344900659529755094670444576368919937041235427836195919772909593e-1i
-.980845093261107874264526635198617229602151088793383469407452761791979807325908786354721724509154275502744101375322150165486902173080111320023381120745e-1-.126965095472048425372401129628606768257315444312044653480698901231441519884069236607966888205489082274100997660460137643311014089187954609433202659466e0i
+.336465475005068593423504630199130237760634275413960146091273734710510883100552782501750093780463044334869703486808487931905303607309174773852793457491e-1+.457052786953666560412291106068165522354152200142635101038597904461800767307191218790853852523146062396013623234229147336230230783741047876889371807917e-1i
+.235737854150346027067607888051135339131687944873919097500629764689113425041365647786559495965465641450013473105375418253823006181546746656946917957480e-1+.785970536315370970984265245044362539155683899223407421974457275247953367986659234048693041662850507078546727350564688171030642986222753553500786246735e-1i
+.120976971322529045807864043232133323275511045051493210998446693853711986411489281806308436277228408170586895380863580002997849129250191075956673950138e0+.111728735742985512873654275628217316683617476248727268384405120172148777245479447228587898304479779408441355683924550857110365567682492404906691636883e0i
-.448868671300877114876854261185961881359857305653608928147172125725331378383231684292355437372474988982845884390066691969291399783464293422963738622308e-1-.404753039624915600408030849440438325903572572914564151895418880583096440175006640687705705124097838817796691409945834881685686446374536173828159472477e-2i
-.923678339107241532891993584763877771951756089250887777294799573742887368829811022203865923978937273526294838191942966985625590261859239742198599026695e-1-.475865109377255443759462219304162270929972563194956577262763367908144304989016795165581243037870043837121187511866976775051179678384861559679631529008e-1i
-.654494528263335265590122191093103249787861419166850325934773021720210946719124883661186598933554211664799765164692168631671238796181051338516881169955e-1-.939659576696207172385386093008203409663086350746545497570620052261338929343121446665300872288238885732191812852638813673479714309567655426101274633729e-1i
+.103836230482553820234612445115037068114516231192078467245822605618527023287188208938440763482806576239298367045659043239807980927486960139013634833597e0+.845579422836069769365985278740504010853340774012242470993631150574604340852747085241370127068410587839204776693988185832477215743413503901065834888266e-1i
-.350231528175850129018215608465481984435486482456138136115089551927127491875769349220971070908434830996174046102126664781644802463974890403084303210053e-2-.600737602985685840479871465319540248290633491442063033224833969874132954793532156857954502128114526521405555826265968467568735240810072273821913043630e-1i
+.411954641520978539314697548370704409450350245001650169327645895361386924303913191050203088208721613350227026283704473941756174317668449750718240587039e-1+.497810146732049936375593962061763091686187870715030897726380054113564244274513863544021793865169788497030367447460993145297240871437039703600241733816e-1i
-.101134737571912381284877910737790634742605774022454900428476624157860159607571055551728347775710632798807657084109726393257143802453542433074673157662e0+.167922330726665712393705801776425380578767533068758035076791421571912557879563704539248881947932441475888467892898988783490918936744092400441539568877e-1i
-.110974971892851051725226161468181933628059663565495078690335921420063302209485127175326873270883074531561806692172218408883745351327558869637135464805e0+.519577227161001119650627909861178874837921086914927849453217405662444972908971557513147051164902489552175082271320632506490682455603038735978967153424e-1i
-.114487786080231241834539999827172949085926097558653664163389308498881472092672713999608720862670128798207109537073479723053343449942315179008446419063e-1-.192344919293894611513354145190225803592107948310152076676659955878999844912680971456764072024800401405725296310709948667135247516524191763540010705439e-2i
+.292863909208425144203360918774419624379225996945283815441425747141908071784496551219833409690229043994155218600728759330423903984017817562268130931503e-1+.136256046521494693891950804493210085250252778066874244282984256344578377789566184877197567219947654145399101493977571635570401759061281417512867318908e-1i
+.945421648492525593612322226280453962441121059624854307588729508775320656732323086674572105370648114708630878172340306415999044486287591110302019200360e-3+.232233026498295584161800545467941863929793881807939829925375543701976391440718874289106163050494860005207093626505310467292710006792347791756197958094e-1i
-.857265661415889442920800904833325110889777040214837299220222114761329057910279223591632883144629177216054186581831196721177268843095584423881262333926e-1+.195090718477914612354276292717235064016777823543078382597405446729438552939381507750632487760366524676532407948325677452681739254030206340468411058760e-1i
-.449189619896299488387685699592875881551294220453262739622658779442561378489978237199531127609954375543869490670773141139087297751036311648603789544830e-1-.729595024918038472579712214819324754214840159811289394697125399408020898503568278544927501789263112452889940369053028317353039930629997162890903983063e-1i


==> solutions/sicfiducial.87.j.150.txt <==
-.754153080136360316832814220127632225067975011327570822464200317822006687454831905738272291402876623387990290735058157816094874486202793793619033134347e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.790259962068279906631331823520398890895573714919170788495995030081275285317339521361931464301096599656447955872183362696907576295519120677704678116218e-1-.131596457743110549759226296455794961339213766968427753739257450934306897743402075679359840506203990005964658066794860549305354768890210456165681329012e-1i
-.721434646278184905454621695235412235808627683496890907523926189340973727902001425756822316762298781219950747935414767595042794328435854694538442901705e-1-.135666446764101300281673518489937756896565678585727833625760530094895870192932875790743137530760709491182996816537793714276349658095129796936835882975e-1i
+.690368417289959379179570406263322696455477637031859601632058018550221402077371811524052564900972620785866803098280808053387047311002238300084374314195e-1-.826469065354471363614993289554350919860198964429579604141691915426334563854789080578528381840545207363136717629965707188056152463817796498183980742696e-1i
-.104794994358067958298455168757390523188213308103923018186479504934461465492436316474269492673801414969847902832838108603369529957758100409510664422732e-1-.605928588990744895063001373553774690389296468912366144505428308315544923041511355229207653298555469931815173774600489115845606660071383000789123079460e-1i
+.793544194389417976813892142555207706691707451905159613318090813765051558826719256534708132525752178792436843038229137990124252446585448598466575290729e-1+.232353452914367281169143910080775168414296983123430310791968829667896393013413539793186105694879401506848295900764126937542630004288860003349047081403e-1i
-.489211375918737179816003731807633713460633095897715654970217440231444998633804826114792842583636382390731249423310225496369337992785268768876857029240e-2-.204877961870947265756888830026276687375301235094936818725897238935703812955712504718099793739810934850835366078943126834991636888642373433113404587796e-1i
-.135286219261854899912264859780346194499305837704831346650284495263413302869130691620021077284548355216851907809468861620161750572580730822396906352975e0-.221451815088706132602939984520619800349990484622003883406402846986028405620995974969286479377076097791985047351842965170354272719396231117131382572304e-1i
-.178141145766119986224731042274748227441002486046558118967961771502016376076404885041232337914055498359859954737477175471425561843026256834612921503506e0-.554317915485967690705169596890055223811565295159192109149428126317204023245924592870820135649693965562481989533126291510893063630460154726097761757369e-1i
-.961441796025504789477199982477364243571474739750539504578670209749564695741998307108314659380462546258362302468644428931206630187560210769643428219267e-1-.114339095794986021347321179475549745203578904756576500565656117608273971187752734277251829731957387826821669944343550160789316051871104915784836729934e0i
+.938969372047565842120601749674352958360587552456577439987645906914818759393498102132715722838361176458113485860911719159301248519840376642543282705320e-1-.197983699472248147179686518307973930087790849981021644948788049008063166377258517343716381957459545541812668470948807697847620141211055189730107315435e-1i
+.445853507461380907037313222740731150722078566043977294225388135440285248822752169030581818151268236030502758328778844524277587180008160478118829020772e-3-.183799995387768545582741739568767606181537307672097768778309886207083617557136143981557656601098612018279060045850488683854245011719852291259272148913e-1i
+.150074694970500691966991078493732706697453172263039553850607154972438699074240435453130306826916157001775064677215820340888569281419441128636308812256e0-.155108315930927598096256425218595383817149112359082827485726764103055057161787640706944367068201515937067750636662692837789499729676614071274554395056e0i
-.835320136382800245645347932431493964605438010713422951389790289376443232786712856520851048444869004869137845013898248784736944839881501832004454805991e-1-.821855454800279233964112410724434129806089475809720906109029237985937461191017269209050859113921816650748545456772024231153346359718888977930336527921e-1i
-.116990603535728441761248837690950839088988101866528120948470865234410499445396116992565609005435740093900678614491968776913616913059794631339548519798e0-.679462722584134456587828946059050687849400066482609400773911011301613618885797793091659458185071526273115598462942085145926309896011752788907237286488e-1i
+.131547634848361887453017649048843105498808034194792266284565769285910498522580829002943172491023972965421219753216799968020397127053439523653943113458e0+.112727051608257986212953552514798471597170161769827054901347446729549130417672012140249543074026135809520205755666722040713275612220181589481043349980e0i
+.849600690035959237021957624438413058230106147715970424248444713347788427429794052852388050567855135774920517362803027896358491278558812942198037546189e-1+.784502103040479093788132825645954982351193034506883586265499151934767646751883137968345458997448662363733936558107107506260963477367119147757508235820e-1i
+.412615915791965608434238392192740842313043122593653172005644853871200549183983225576514998020784663804014271727094172029696724564986063880726823945032e-1-.554398182834596898978322306272553851436260084166490373450007363853288058696427474298683375164976633563765799413097254355691133595257279289674500713735e-1i
+.103957198898821940354780463754599869087292902169927059662828056604428431377289396446297294262440723887590038431922111683225181576439734636481633437445e0-.186007019926157802753793035369501265556299475648797371045350153097239810512464762544805278329044545240057242813859219525280949921986921242851028130635e0i
+.406715103013843197436060178514968329042588563129160593330222750394324059906629063404797496984736643034511362642601125532423004928184064105681794157249e-1-.766993794200375610393806506077928876515774993916898497207246477893610832167271398060632113992660023366155069024266641450092866232057456284136060275595e-1i
-.324464706301342074468805843167423047783195850990805400522608205498839573767868771845554504745146774236210201185721561779861523268940925695769487383505e-1-.110429655794304143597949653169654322279370390285220257320328031169057449197135847189403652838982605799694859424802224319149774327370313686383496496984e0i
+.102010628735492021841451792980762823822870964077901781821907957579187236771248868574265706979322188023701356647138017209454509411779522660353065864819e0+.726190463692409840430552229575731710658632398150004242173961253035662827707873688074256308284758977929164919169144153634643698173160027693368876881925e-1i
+.630984217914954336874155194067755136551979851710756758506249488811311319206476163910780016726048233593816325713680311582544604714565673436625961216269e-1+.110503740391259198479486710123947892303038369931180542139038255384794572581684118113303058678975612106539644924281452686775480829546678562120524036877e-1i
-.206617172980716446112931778188404829163034738265391014045384030179809166344162939082267377173418440227697326621099339034329395160281708085045141178214e-1-.319453996934358681879791491136204669416571613554833740585558036882324951174711834632519124411050535228126784809441231501540925536426998848653609423850e-2i
-.170476276504822587348264485591305226756881033919499382485947751004679121014009451133101806854872295502543103640892711119404859171185653622611045454296e-1+.210761519961219541606116686927316579321956704923427464760547526174887378916839906101009144274818368593155273390346212614433270030704167322492517985889e-1i
+.375309622382686559258569146702711785228401032517313620637487691287453463750946337955346988677814416549490762101743894013620514787663403838533072783781e-1+.477247983623984209204867092996780754425371903510161198874990377995194592069702123157363002353608804296260783771735985288462816042525180153094799174320e-1i
+.191462726345723987959118746435315724200973753072761675479226094432781823936495518328285752324986649336984912587987193328809356519402740027892205388034e0+.619222767223878601963281417840604691525369357826264409826584979812398438502760346311004105647102809538938585031604414118800237953198435709961244889264e-1i
-.148129521905429033377756938038710378036481637097907063387643076636417129324675988072458261291782584058871950907157804580689855677578221014023283452413e-1-.265881168364082380349454862110115934560122803060228125265459924956976981318799919166657675107916987492635809336243813676184324167765495457556259989736e-1i
+.191686440016605800607740494426398731410130334516912289609832898790910981668870515310797524559999152581358837728739348051124124808897278272324094230692e-1-.134356917429957010058424435092492541669801723602436310820837243614719068555648062721987340875883130482574912455293567365512494933467318681522837093057e-1i
-.604721604422407104129124978007010242341519123075614171263627352436389787178800520852144844209527479937230530479141814432127931328134769906150011042048e-1+.369599521541005630761196271841992371303538700741201647632516791016000533276183039145472616062160959603687753008227750985719589551201140607641875652893e-1i
+.114732561791729350414725633048412190220129792051853402859717468375180791651971734067054928529445179012174348590973698469238455327971621304275597520046e0-.238516299027699656948355061272790650949483332751204732507798696185488839733008024203353871473978878547712842880043136270336339256995072244603399633223e-2i
+.684915729931660148187959409400517824621490133623327030154665006241623097659194566476487352352159352255552717570264558299208322128509982728518602946516e-1-.188455767070112080626286309271064959946535010583847846464056905142843039363751426663048112857089412301100252186492987292144731247449779079495531513416e-1i
+.415213048370252118028239339728823762566974698549136627786751897718168124531216708138053791312701273446276078505262446061433470627702272869596818541223e-1+.461122031575567138415983073498351544814698966458730867411924936674564230724286487163601420370646939454028175525565723788510397975361967302893449312006e-1i
-.897795305820653987476624762961655060299781840931596342619693894850819347872945697734406176304016788742090081502163763691692905755412475560636438478747e-1-.149861136253536748181642585239087433200920366897972335187040712400412424159006966257119147131046256324416127353178534214916460071961098991868064644114e0i
-.536896787767010472431665492038343008592580719978738808495519803694026739828292004436513721927966860076877625402324634624728008027032178869276348711459e-1+.283164981084502007710375282396458329103491601216002044462323888782403711425882295575378809115095233799986221880348010810660645531809480617138259091531e-1i
+.546805211689698299973456748356300455004494148559437841192021584406584003127743344779304563428339412918527162373865853191057070103211818107020259883439e-1+.796066118949039360444289719776910770260683022257178482881644996243352702202907319701164942881554601532408959978301286315356631700646301853511732298104e-1i
-.126244472890067498551872415050119257101288418495306119354817368169581022796801088279076081290488372315711200711664525857576543232740616397331296120496e0-.172769830595373699898161085304468455902019465866859909117384093353871520270635447808760193495081693110491134112463630913575318233988304478294003037391e-2i
+.158649591836432246005596145310752239675538966411106502050965861328670859492142154026486981020392144641925387568560526950185648850317932454757684468459e-1+.930537012762327780338094127235427243646844564665253732552833888481260819954699075259310640578049136009186148201439923855966003886753917294693030324141e-1i
+.869626894080700857041802582031151901734260468489221915128120641458345545720107140857315534481194298380553391023403203862224092756540759301011027557407e-1+.167466224872389801972010083917104495227720076715398538302960706745956257519981766082906711894840172623397094679223240648092810724136967787139033411376e0i
-.202459013211641332846865778553261446712392499467369869835670150451841500891955075716758440838663020918934031619573982109149623938829637277968879168415e-1+.822979090040972773537056877330011408898518311202856564948090869793033112121720460904066312792667330938101532994450009545844327183570047474666560438794e-1i
+.120264923776093009803988015810774954308618580128987043611374544674477171370716371957797604469104253806883934429912856611058836848402036931264627367899e0-.715707856238281123288729808961328520468831653791222124747307782256804588814477381473003017758857344597941102832745677420657186562945113057533150732778e-1i
-.227271293069103044184838839683673173144110270756756808032084938563945720841307269947713006840281491804197912602076276395359615707615942355754623941808e-2-.405088009238281469142366281220333626249556041931397732032993553989939226198423692884874668980556664115819649219561696006958883987660929703238963613458e-1i
+.292350813929403969068220600927127450329410877365869669578896756841272856081135191158755442031606548592811121234752348782240936886177536192941075357927e-1+.882196386369658701507904223994456874511489995328835123206904731712333960020722163442694019447614969249406842229558035544342512437285316296372122652437e-1i
-.970744714637945863557915611349502631748832556650762430437764768444628184333502009819071972870275269990439908610009280826540130464208501372896878367492e-1-.760609317040177768903147678273417873685760593990994803938943347932814210618318118848578456338217262834409075231376774576290734966484189991641871286624e-2i
+.624190449766900602314618223253563947614341494557275380183079060185523572689435655003416380645470123092836037464861458375029065885360833697070241173432e-2-.825091978303727610288757986684288033331148145081306503048602165474281278317119989375470322368100529349209110253393209767413092351292132726018885598798e-2i
-.481268125664794635103926948081090541186525320759138693694931249958228613859667431894237633801616942298985336735803428910445671071235961274459601315712e-1+.406637986580748341028338434817304416520035965436365053860466940383119534808845141678647785856717133523086914850904387188062635194811010167914922959870e-1i
+.587243933983805537988450580690934148818914378285404831740100690826172379589691573151372256965745869045888381155636629018732724254140568498956267378749e-1+.445430025259956924415564610370209023476511293551746742103470413747225241208529245013218377116370570605309843142381141363103598683600318502998182874597e-1i
-.243760292306889755238191636209729665202600617666750765940809886181417551764957641488424417278009630799446082301353529073421035647761485308722178228301e-1+.851308785517280472449817000172443507297901590871252008331650454026520711113911929420063827372833331595960496688739926763411862066371132936327227604302e-1i
-.329961423796123196114709691384587018582183838197980037087694469423297732050021955527994202120998679182174064969491689782019698241793956643505800940729e-1+.154748735981868126817472983273128055922712569344585314748246127235269854582859380555814383294120379479160760007185270797504431391596372433106556949815e0i
-.897463174557660337699830098835466877046738731453665616578046483827681682552737915853656209830930103375042715735525568167771520257545881449840462653099e-2+.968812478901327723658448808275893347042169485339047434094634371679177080594998055069264471860517370812893702223549906893383594491411314661233957978308e-2i
+.114611730615079698014109376423540307239589297394932163885421574024955993419001610233540180965991442981390265931982320081348647828516412850780426021444e0-.241843434736161434695216207748221681300614484480266232310137275028763283658971133308777367043043823524187565547704826976947406073168541066774427333245e-1i
+.455478335864173606771572604511722460806734078664277626373970442379079085623296542760385413133518021310206056604375025228882543742859801306969548053323e-1-.714635890300300471627991604241688901082576565214702902579151432818313328512807601393771999650864210722895449858647276154145680729627504620750896983799e-1i
+.475369989821188735813636748832009125513838831250227344791734062429304499618443236106838424287031041131551713544572348211973044083467940596663143478830e-1-.740227682102515388495036082463073225282435990981495144474849818252969123079146124019737068102758656258216466177164349437758803170610113612073658292805e-1i
-.571850559268502387984516387504400576173979395114863507312363545033888379895752814756329556028879585322856870748724754795526036373720738265831265881059e-1-.289431428662394143274939396037295712304656286030672320750346767790734810653258098911639433591495086060615377990684540908428398535791829807017300883734e-1i
-.122317561907243123925592153119074895411682871069300220588505754017774087140742990632715443043580481211452739396662172519020483117154284649759401899318e0-.246805317906838907523877639322346438519317337179569529626591805326230453710284003971637046767945704563328847114724520958584341193056952909499222081625e-1i
+.996776156718319672932798458342137967009551348771982506410725356251004214957871556531236846993362325848139020623321879343173120822418766671866166733747e-1-.342454383386336950276599582189498784442918323321906810471084880565406495748417025482331513284169921677017258954441393516387180053331651386039942477156e-1i
+.245828632246800891948587617793951936815938482062788322686285584276904531450685705341142269415880440807662839504855736998769631908320805925288570629908e-1+.526468479132145665337283705009316308434822617683396906419071368819797367018122277848172347185394102030047154514600489605349566009063918912582969746451e-1i
-.115695701342375745941022993700126197942044233917118696709881245036231980420455082289761622173205273273219731236446551040992432836949285727718092627943e0-.661762976709666272738785453628833579083797465511382921519058315534587679460575816588747146958158489919282078943285211975148822656230458672169980476771e-1i
-.102799612708169041427707755639850553951940693864330130495613130365540268871578290200786380544103820312682901511702778206959491498606715956331017031025e0+.195776844137678340761247923652434235199596114164328105078907459816192429249794465927186263313258208295997771804138248610394969992996218887403126561292e-1i
+.908325621383138247407391701053732980050709620572801626786486515895693616780511901012839600779577442317414008592417863389677682333497597494923558264930e-1+.157347248716501884820148907230884806205722546405799446261334110406668454847780518736634713723309161741860928813498750697271721537165025434081387955749e0i
-.913900554521624373921022513331701113353012361490934601297178678976634634223099282012673620296811999650250071494864165431754877508830166627689533096270e-1+.126318985176593765366839317486806092469698558484282152760472694812561353441568485049928584229646481322374238190157146589918275543847122347518273221574e-1i
+.463870846920202485020629557393079078454321336178139125384021929673092520656303106447926481665087193386690349894901254015678293160524696853538473846004e-1+.792975168631881554873637764270900775375961322576165555694579107901652239791141262122250156030201280355509429341918515752718282494206256121494631542378e-1i
+.113702899711308807873377887219277574427986731648888136449019418226376532288395108028164745938897795162218986041952108265089369452341055739660474359148e-1-.426785140913800169131556399836898013734603905171628157170354336781057487197810539807313992949624205309447644585544876640422292361123513702026915663403e-1i
-.970733262784770665033363349534767619913768145241787321446523532109445562002144349866790734124459372745948133301255995577562769196526104771747004331691e-1-.732383667709191187588673479759768739677046754308561195302655367747994569958971943583513858824815789680129534215477668194288806609293033712922226948735e-1i
-.380606971944804360848296381604474981756722895287910828642961028919147942934436452402791595710220328783107263505948420166457257596759248274647503353998e-1+.349663360548881987759455780901345406362123901500880336187141660671589621323228029528274942580666270590282614420230041892921073640672108621536646377115e-1i
-.308808341257161101558083086172333600370599519577810128634169167478017825565505664638525821350194094704613979415102474149061048400453260606097024390197e-1-.770445719091892977871206113278111817454498867431260134313989474894706076005346840254733225706557391019490814171076673537418437901838260993392351332682e-1i
-.771650631313180100525420839313126673386583335046169946946992758310853511035774795456277387842162049206738305173387292239388396631343645629596145721304e-1+.474979408641131881545009903336984106664921141089195872069428938703489507605854650073889403352228578565716816559794108543158690856719339266871285408745e-1i
-.199979753095374614886765127856864931719064876812660840816235225169177263118478795846235417799143490518279276571946656676940869870727710254829757565856e-1+.219391771280300797466435211207942575928786263183274121208033148370937429724086438619407820537699727526303694965819740537695932563747498871269383102970e-1i
+.804429776601646039489228857541110823464918194440463577751154052216259332789049716184848679015076379852450240446077926692139907994279128608075464245636e-1-.971709671464385929635943605912569546529409230217614403119724454344226921532862083543067088526770796189917152189915026734817939010824046730394124159669e-3i
+.623626664501799256517156539654539024271927459047342583833982855832487623118197272637087102126467363886243494897399580507769193781797764905034979559380e-1+.222274742625959508077429212771617589326694685223552369666528647475214245269058167159140019652002247430227067696173987570298123757705746147130533208417e-1i
+.113227800321147381518077160480915332364920830308351834372968982375598907635525333940418240993201529263608432860228170441669316062501493973164081578059e0-.172752236058694741069865414983928683831291940615259791208191441728111534294518762815124625765905930249071342661912226817591431074610547149864189554322e0i
-.123663809593038272115348693860109581769453329520350357245825717650201022616021669498065343379993964598492939836111459180720738573705863043175294917520e-1+.162240826159414019899079659258898291305691748767442893352686632873163878711014390455805878015894641573530736124349629873082743458341691793648601263290e0i
-.106223689538869664102104939072369677719963423998889494419500120011028285434348036766073431429991130678359309157697083066649047147925432417837754571169e0+.347752723244270786420736161409407569320232869123672620652660461572171015161386298159169822449600235892141677105208823323990396220177193055673527063794e-1i
-.508361786040153853909565103521037158860255683806276492867746861091843623027854748495149447108369300002164101536478105770703961724418332396705756287802e-1-.258879516549941136143786891988877592820998221507644127094260786725585730220375881786711545077056576209571152079175154929568781228266666765277166956827e-1i
-.357406905576578951111794689609114793757043018478120746568291784613979802634106587335559698471897263699075045637738445778387759111733672137590924072777e-2+.155284761243517166611776214181666831029219162018884636775881409602546440293681644458005804067260431833381715530375746611866564252432236091724262977663e-1i
+.351987638369343620010052795409798482390921779034754058730234749444729238151011260437539279233318117797212930286239629570466566381806193870587814306005e-1-.385782501853023058955610114873974668305700401131798500325869358876406867912168508783697931404064280054774315128072069090701713774930204103396306924888e-1i
+.268844262310829080773747077136040404543913021600067754957117904473568300114676988515886159462978782421718216880323168583685955274413746124043505199252e-1+.973483249268943693490724619163102553465164169723548399892427628763541740038354479852265582732130447946024075340802978547542997504702400951384356090499e-1i
+.230410974431122289258862163457200399343511773232548710956335934937119056290389388419196192438550360397755349742469734036321128892120602692639140780816e-1-.614864647972899263448870195793785918983994486494498263300221692878330630956050845197542851028393597278924423660421236318423544687580373286952460769949e-1i
-.197620507432692137868417170114590475886779385140742590664227740854120025713055018368644056586974631791260697845623543165034900154589954785414604075164e-1+.792731245441401079877817530277163058079122912476527425674632820093200356615276627007151511082724735872727502369883037803763843020394463397471814228700e-1i
-.103299060038139916477893621644337627523576534720092239410149027179303498092895212436649828908715439361936669571765986024237887978523699478691496331715e-1-.120451223001156630448399353844249135030672891886362194004667945988546645615387704505074940357100294037823069576887920551699657226258796942700599238845e0i
+.334429606811352896204443433962969047039126855848578216580661042020081186519456658667247767276633204372216209461783000327668167644940984522038301106224e-1-.258903308807469106316956750210378469020789902854108441167591436094568398438917506273549671047198296477595008658584472888964404329556222204567579741837e-1i
+.577904045881358738582307868429913821902824196131684156553444282957055021981415401752736350388590937439104100430610108225483917057863985440389496631010e-1-.220859030890051014530974576248824093926739808769985565313663948269785236309098878730375225574388775554905326540421017136567041211692441586975328009397e-1i
+.380138562815237180569785615692232537176179340380291654005451490089656129701985941077924974741126322255037276742068870381425875586124567056080598171133e-1+.870782512382287280129375895812926419838456826868145378102340899013132061306910007186250542212494550937241919238066168615384218115087468402120324722001e-1i
+.231993556930703744757099654133908623428617840157035880894170030902644766529337332078783124989324972974681247706703768558789257464110515712338966487997e-1-.533290399308724510284861621952486584348373487278848742499506193305664411866262347105989510323344799589614421445247413779683596993195236682798594284810e-1i
-.706139213849506086931552436170722612027999496133142203367620410753757704338104612444377956642939256420341495051903112156670903514860258478638258153572e-1+.477942430433177939463187977032353784455230822686543288246728534168231891595678231243308223239347625022802084341345387652529011244183172254470004496341e-1i
+.121971485375311950950268336076246524466838119596945086349147677088948868013617662701269659638494297778389468182238780628781755214682369414683931205449e0+.186194514054009002017546404711221470205059909000324562544818326982563226820229813495394588778414903609898636153265979705474278278874723207376970967715e-1i
+.773569166644117612159407867099380059044034716439147513596266171543084547807181546499873753950031362962230086086800549830609599649008813734462844649650e-1-.191666717696665058467724526938080296016565971062806728381492544059924392192242608996065191561255724152013498435664811758500786513092310787714615215770e0i


==> solutions/sicfiducial.87.k.150.txt <==
+.576022943972426082769155575419617558380732235101184340980818160837681544055342324508578468624465178183925575879642228970433178997441501177283773447566e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.105708374218683750148837522924912913399106009342078789507346132519967717018850821402599070184159838954075043626332265983405315385000766582445846554887e0+.303363286793055487482073039494718682726473090075100488900817637235204539141582072964133813868292258902904133225358819685711583472829340777460417057753e-1i
+.832925238884590629192768024464690790281177132498005754197462383580830356062629696514481491171785965641001248990767299905229362455091347940363550540388e-2+.204454682524448682797683151904328527927680469650213841665760847613026283179640535511119756228728859645814589901640287130883088271553756307992325343574e-1i
+.479740850853282165770538931706075085316148509833477380902923683879363937038965483386476963399229299530775418776131002859777091710042770098396649691540e-1+.908734885024593986644576019668031953000710811518481525897192545306920365563200795011406113334663497801563011088652449006984045351170295355125446599381e-1i
-.881881457103376931037724040132709370226178372218103141855987517645402810364687605221918609233914500431715002947090045963830705345457249237167408216178e-3+.450422309247983337936696110014715567998785622075309370229151809558700213831825708212121002986568387612500531580940814891812672199660052312409357648197e-1i
-.101023677569525418098321603373346493725673437684257575395263784354618274828907993084573032788282014314143649070349724854034812830220283568618576739408e-1-.112859756306231913690398007261010406605773369827376041609778218190382869080886108598308554395370752315040467909722539239359609407705589296350902825750e-1i
-.599568157247014601325688064219303113042226837087518705454345109645618525512396270414889071486440295692751348996050998045963543585467428425350731050768e-1-.578612069594873188899047289930830942654609674769986435834652005420739151746249731442617368831608177102870803419598293532872791927962833263033816716899e-1i
+.939334061692522122997045375995808561208750861635281377471862428289572296197400115453503833363006321340116999453187688528047667810734031303880315501002e-2+.362201693281297979979455280078706677542887393143555650723113360561337925937696959581416803363978567030245957932163818383110509928962217554709851754857e-1i
-.875545130329494737263050230094606762389829622690356016635508977199050031501182668294883420822422663266912731725884107802557856502238308325473421052814e-1+.133001253390606121195978858110636842724887769499463950171980474751629129785721557686642385262404165231802080844009423342693729580613534782114610816240e0i
-.340948293705252052006453750455531051130608938784359677112804588923734393655162523612767993620915729315528611300815549723110904553831970057081704866415e-1-.463287680919524278152185940025670051281487045324457290819176757462573151075707896177314181052803467050829488468435259869512732978538606859317701014606e-1i
-.120618877897731553086154041684476374307632974445003462607279401804969111522039272482064608934335862922414188982609450327829461386172394012172550859870e0-.106754547500675229463351624026737318064410253908883244807378780349410715340713552028337579547095663496264104596501757039438039303641783190948607748525e0i
+.445422804040945914315963569825435273247765435276557072059625014284720806832223974768378481571048172844285170507967928279443546485126408306492400329368e-1-.937966177849198416698531965390737473321023548761158126494298632256777043535073130662916683957313364254878962795085000045075899762937072108825501737176e-1i
+.824319964803613364594688667479533630193244769465463881312020903163571518472262031112920276893246714892168056187236399295894692903507668415655631116509e-1+.770877418010494542083148363569779111764845126385244250976193729609873856621451623495298698132184232644325846154634447189106128475350254191092492209785e-1i
-.142139556306346041082621307754470382741128114112456344969235898866257787289802375152367436719541099627170121008196038592979874614131245845783812044567e0+.121419935324682279273327418777069419418003872252080549599433267310313970318685671575567289560113334290919857405861849926544581456297332476812029821728e0i
+.474188020865195298979089758798411901072706179370913767946935372052257448900513273541058076219336501590023760969649333609965754058469654532164217458577e-1-.131150337584227948540287140201157514230135739143509203644734547949479035844853430421967208129619530609244074880949798377276991431035765598606417989647e0i
+.625955845645239699622529075037155832559275380380211120223319059295634606429967559466459843918734986590890897666513903885923421167177567875342169451771e-3-.113693705586242421873721472791898354230673548308534759856950075575909149012512240444706481234404701636680553056911469854928212984586282764733841286655e0i
+.579394861170013927661799787819856932786878083905241350423467529102566682168402070077434380992538695541054596805059897651490139702451296848337537108990e-1-.823595900409501087597976387188853924583202786410555809827793105042115920318030129353384411689154065114211593289550881961083375776456447816017913194959e-1i
-.110941320346554757080292011916383781616528608174063304144805865811263825910491148215420781844385352949636536063253550163161066283026923411191672343883e0-.112339238319502113565332026039588375724375434478210184617705628221967805323870517077691275889589001812488873579115957346940299977980157845616058363721e0i
+.432769727236441273120415351608382496120419271487442523936818771572374831089058690293306611595273113871693553403189626775910532219645745902211348396864e-1+.731412324083372574888854652137918276974673965396767962578069581251671306394516569523904163949916049982608053143403645515964689853855790418210735814191e-1i
-.637819101379148668207854396598403477312593984796108788994188076023700696492838641377628030602746764495269398564861134957510948566109679226022862864077e-1+.728918344609339432287921419977434109555454603231384764754309362261956421166862072103367253437235220846024283376630716928446263825705939686640427279216e-1i
+.293416060768575368735283101634183589015706682594020074272755329336409591119373753635537942301515869300263466439974386796519390656221047338629141050938e-1-.224418466650749866735130193984545590142908636704708144369273178445062935440717275476856525296279496274840635608534511483487960317775614379555992628589e-1i
-.353441357103731550093350655473769144844175073706062132987634448158095029324155057821390545739872643394903602949932660562697437980716750617078066714846e-1+.106025537600307204367767932926906085783164900524499860498809813638691239055650146914291229923112076804077848170712702617381146518361192201406355152640e-1i
-.238644881462833998062926818414964897089714780806037871972631253544159102762602843248294945522093114122033013258269621238864739997896616455503644013996e-1-.482990147772788377205297281319379689410923115256685509811312792368404753711624236502387094275008164470853984275435932821913339761813556031887912189168e-1i
-.969667771210036441060732303685009151191884340701100286815600352415862592628776553704570656984590456428257264023922992567559840531517598926753156429666e-2+.889674763149207490110154106304193509454092567791395423167383629302427754071273517793524792513685739270473196348424861666978841815549382095490793036555e-1i
-.676743069817155982062165982908447992854065884022273047363227156350380647508309421737397435184304082055045996167547163985289346064738286259864138697368e-1-.218832519487806676316646960643385372786858610818200319045345887842468408366381408808625818787032946825929760241392118114085734881695292286144927779785e-1i
+.123230515937822037278951266285134083971536990101425077886449140681353144976826767434038283883080537503130368197749426176544926164369600814642720802748e0-.487042161276348186432741984141318674021075551124596501148833230377958862218576458419185937282087652214040362550138933468810286814287331645873375969787e-1i
+.300516358608051100059571269283870009008553197642973244167126853970213364732091198787975568738236757265773603255167420603671802903659502527588886649893e-1+.838575811069219972282277108338248955727336574816764617908016139863159097619965168668029473427905762939526202776670415399465431850437927588235817854905e-1i
-.746725293570071399188150426386105356482406028494831203309700989192939492195987271366882475747595216788781343023693011521783300067787264713687631144105e-2-.293651866012836236905519766368717541365416308420993229137167919079533576764532869969894573646671682826149423221197783937718569520382601697847259363089e-1i
-.815567660343409875083983357011179943187981011426479403626669809010790932230528687558190886229530996366508514777969162699271154201515313811115325121023e-1+.326489852325461931761324829411253768177567290439382638882368576997513251507989607844534514266156680671300694461116882557799738461323781462518210408322e-1i
+.430803839383087821684541414598740053875383765904625981071536804882799783141481156864023864810632560073063518425112214111670732529090311834193702868443e-1+.268576108240753480133272610513212408457164353664829036547463262424232922601669762247115667744612181835279388448955661170369836420282362478554961816473e-1i
-.448454838642458971453884054732539770136056327261610957439747584420591572957822590789498478265546597542766764353094097342166181534897269899816402366252e-1-.114322350299991338805691588854999412156532111380206759888604397928776287445306012154212155674580890737976140072371746861440882554111073671637908706008e0i
+.249498055410602779483996240388991068517752486145866793042177318831610171366280781619264923999334970302095681179910486163389634376018248147034733979044e-1+.567461368977748989496170103313512771002911999695103510619242280949188775339006991396331341091110567339336682396529698047402225922857500214123006116793e-1i
+.830116034197697758354401402301530657846565945709700474272207189405949130902881913032204991917507974285305530777481553870576080558535259358924569475067e-1-.507903624327027443525893660882658121600021832290006892103008423632952924989786672380156031522713520130385330532652432814508629721680122651359747423348e-1i
-.152225206903047302744106272623323302291776976210330736990403938370340110428076542834575014930354427616487989930095653693882455161803492077998977196392e0+.961980607364287810076966886656498697706114419376129958832207460003384374555156832671122830131828550914734673251361466166828708112426157510700969074716e-2i
-.132126710925218132884413329318055945223117055618906088968650887434783377548623889270058376844984068932080352488379416858550044264512372383596375594424e0-.583086457679180443307091082624520819719468411858111121599997520346178750078513664331812182130685117855465089576277100792740507028256192989288725352605e-1i
+.262878978438648403932631494543365031408200680544607021539619880539413214939824200470385073711996960527580811941246854200403049193150321628585605183251e-1-.534481457980742857531076228609900880348053767181395262573063188878338596114544348989965836059420625367337997196938772366253358918851961287059203413266e-1i
+.211850767358733593651812146181807354278381186058284418466254779222496869074937770542926212363879426252940221317984755254296531845473634055677617360306e-1+.669639813697418046640046963831856878356967666401716156643085795312855496698369117426132758180712215032474961893887209244758410564370257682317790527036e-1i
+.254195076028133795820231312346798919358945336853408891173041072385502192816246370994442504373095328915584955977190786094777201725438412818044403658016e-1-.678855352490723170998557121753850686586246438459692013899266483823300738734000446057271718504073865764131947157995973117113823174982476533672827616034e-1i
+.300347244995302733709978125062841861889639703634742970625666442329146915051930568386665327317240611739616441623695839919191747511538358316116188587729e-1-.606593536484715017757107906593309216781885023737719982333875855474496891032938167702240298126871157827474871115426557105827776082301056365842771110776e-1i
+.835312766002371071166395730666095466678699206087375591145692114917100633116142461836485660749638606773131703139257970575459221091410049447625414984454e-1-.787390107513552446918850641154986474960940162007220666049359079622702155065145664924152539924714701841628169270881186248012269162956570992381843577460e-1i
+.589766968078893282883641341412963074409408443246681174159249533954800979378270126000449454341614220578682163327141799977518607058881754018269827345786e-1+.591701384097896342837122395303639185209147059649851958836128550558215980025167172420357331404088610140197398663334909523271744616449879910798358618559e-1i
-.119591666820903423418276094485872736943453601625187066611427685724460253861825614006066382755000268841015534420803650405496838091849681004937754108148e0+.100363496909354584545650462528192567493891704752925693198664137771182640104086207574200646659695910640271621338211703001811842570963502810764171656025e-1i
+.963575050295286308194120396942935660144869148029319955415741095291742940270188014547316842512577216022751248443228652107108050826167437021480810047865e-1+.610603592717267506933877287382933622582799159632418404146048922744514654970352124361895221561732438442915879387644063137690038162749736652589014400207e-1i
-.106239887073342130586637659486150513525984623016843903601992832551673189811911275604957673934108518998396397473092390478280527136107066711361356228832e0-.118423984247422737097829740208955625927479132586755455329065851112677390328165874091493663233792592598957417178029419755498715205199880756731997198248e0i
-.512251388224633623135972693658091828054522097433074925738634124410556153802287626651910026655239003598999366859373911489234093458352326803578621326570e-1+.264741651154463960175611800835040631964654597367170885690658530073317681684363829902725435074685659784581303555718727307173629794932872707731754774236e-1i
-.988410768681191435945698685030478144410156144587241918598552585520768404951807332122937443044764659956244721566748574167878289752241085010896750871425e-1-.528147242472613039405008824711973555987088956646287508631277371250690715065837813418201060664930122522018137440903829819009515670634398691200440881802e-2i
+.296005066777118806940008028234443247505646973068568296996625245735476088806291021187886706152254850343554135898700457584771376749065042893286392276669e-1+.207951537753406683466622379767151118778845194296756324483896791547101353150054474220452005950323304168202694156671871640731123397560812295404972479408e0i
-.111649413402794387376080315358537729399626039618395545318527742995427417081689373168242962444997656912471096640031729953541675735266449568888022784584e0+.141606597034033400827786232401227821629184568738068940741063248714359889679483090118067899171939425306306011001600951154495099950361384756666746541920e-1i
-.430718375260736845693571722741847212340036391623793252394722985394006453364916236490415492938395153628611968329204397545971894163426756295701988303426e-1+.297670749013525726911015104720798122693755786305556352316366574392281818045576276158659732819140898058097476586734492819159160905567769774623375112957e-1i
+.993204065246260010266311539768125757551948661016324302860550018204568316914876965886018339802344428588903730731167119469483654113201360220053608043125e-1-.640391335277676748273005170038361460828126169776160518884915235647799981847804982072638563989388317921430460792191842850339866625888585122452797636471e-1i
+.765041653430247573475350714322192581033761091667214828541923902391546738898696127141788669563292173088068298007496609972139429742077840007424346788561e-1-.227036287519306455881623157141841813720309221665311809813135924681092159813524208658628552034792553249329837849724965829055808360638032778783454529500e-2i
-.111228899774844038219189091801415679099637949451590609684417902754651959425657244205067313173013176872448479614713440212691510148859955031004242808712e0-.890338249568274039177956185305511789169904556854300498974725272356257702104176400548311547805073798428027755808731209100934040372782394559834396507239e-1i
-.173619088958804585351568688945234797610731676813878122659984458304604785522793375169166381539568427375373837973239052791243218992137571898649625048676e-1+.838375989533046978133226978360550530380194007928235600139184985405039683095101146264674028888528929147186565413801693225655173710556774117392978151942e-1i
-.118442397597726385317273822511133791667511170875745041117752532504620163688890841285348345336532128965460903333652078983490152779182765831379902985194e0+.888294515777955228139933650922410425610255766247408539884582582840939061467289074184724719029891425863453244253521568945609953118612612084143591814757e-1i
-.330145672937160887323985841164953836942264547340357205975284344344273443848871182788377811139558062924316344960251334780901069431222983505850171035954e-1+.469119499169570485562061301564499050524336070186378463175148212302367757688824702170355549510624046521812001030377112847170768094299037548419205734800e-1i
+.725786071847728516572254479683214335380336749566710090685027735967262544885543571453360966282777076567499838991750453826346020337518357821607533054349e-1+.203607971601947545183652528511921160861334934442475545396471982429417261192436264095474211645309409501823478960736000400233819586726956321995433212897e0i
+.210922956016115357929455397544825831128789084054462276657542893336306990218169751921748578245532727919696941356832263615079035247449894227936570936721e-1+.141543707513828875134571727075818355977942624573706917961112298367732981421840590436078970861333368849600585337281823204485733645210421784776709848751e0i
+.458403180538146155807274134810028246817145801713496401946173527513315329690505702621002544395426263392926811423504198140618783723347628411208343008022e-1-.808794370309667733693847658163170096310236052740570022571131361572045641864206403698832186096131970137746089869180878536534612485434307816077093554370e-1i
-.472064898513311384296174831838877247188678281878417953981525814210796349187972649185240090498786982937162082570170866788949872780686735705969896177729e-1-.770218755536232214653189646213561079359326845107787262010460427410613111316005224912521921382110800613625271207262350709621296462257436542882281824962e-1i
-.107827326119853570927001509839039862900683829795605293081204207982931486632162500759529148191987312030709613259780368077241689082461648992044736000181e0-.204903449660709894681175216717514224956452174890814651500768381367353001071972421231251842405544221539416005691571073119289975797961473641321797271832e-1i
-.628003899871242458878015325256430578307074985300182559428153972765087140506018453137080855984694000787480601581604802489217983198455389284002032641862e-1+.149238703754189153208700139177055807247026270987900289242627960699214238990997412789792123253652017566530415665578659485199323082938366168470350141330e-1i
+.148326880980498900013708937415741701520234369110948518523527854925159736730800082897703501593380973085958301620272191552676745809066125847944760275514e0-.758078661903403624034555105358555390085292738938287436039803106759929419394716996729773852894986764146963710447904348134842791374318070637728992232358e-1i
-.116188375015063577854578657248965026713271006137547321929531430012294698740056141823148789676903393924003531859347454215709735432744266994774265814650e0-.291537091203995014348664239412607457456862572342984564751467141587039190622537922619206671055187812684261117322136740010851670878664187919598644017253e-1i
+.105496581370607739159274997897716861012789829701686034254827072100489326878649267584788491607597689556515808654477496507257332609905177989965029189891e0-.414739732189431607158458174273397578007524414005214775263140283450724190120139279293104917656579750811601201119379561728555513923465610048862586695633e-1i
+.658239600637374574343191094176327480212190038505859503567851009545488575072545673326454793313506304737343334539902676057937044629237082792953697722627e-1+.430446662774000820275150908562522800439777454297455433520611614215251369559733749388599305803817084213488025312648645861389331690253546611456947671646e-1i
-.855119087267488971563958497244933789912715297774021399615194561552094838990093989401850213748997900109413942575134494530224599247387423555347681663268e-1-.138653934593044948811053714565848863100170764657871281638509893345696902138180791737891984544602272433322814292834578540101269720536545588278436262927e-1i
+.615610432124303389967261278555138906725049629398324845967939006558769991576863820991743307173720268331364842959113843131760730520540366725708034621019e-1-.395194182805641826796165318938853790282294516637172357953357869850190481962828494178865694354129763899592530508472658123108746802011730682154771253157e-2i
-.288852680550243285452992672520878393452587660053511253785683025959584928245051825394618148765760063550536646662607718065363083136689691801805822974653e-1+.463713990342288680643094770035680881930587643026671816506905234417836764884140296325890809014921381750653245943359534329526788277497013388438012917383e-1i
-.124750064277013132812516187700079802947943819163163170572525369409702116404959444179369290767078035284069647972388919695270805374479096068762201379992e0+.132301417733448472277163903151032856768834774939860767684158763750550632261912024646699276248608691523447926818465367812903991292699596489941613166961e-1i
+.147664196269227936808297969419665884435159980906067784295738837362672127472034115077734265958333533329220097088786668037651854921148823426337372514650e0+.182757645311687806160640883702232220791034776839969955564516834246683357190361702507525517906697911060721655249225286526846130204725587602943749335733e0i
-.890027149440209431354556374215866276584831253498986636493958979901448920088542127470469582693857782519883436359601223738758396926880126860327273870113e-1-.192929936052078125263116383145225923939744609410163028994681366544507644300490136174890387668932326001959468517808038852116030898242958564919333022925e-1i
+.435937248105938748839760087763033366238819586804687490057129854496902749624743183873456165212301890453051352688141357235081748204237597322391240001739e-1-.941673063062279485641596250516659164444852577811022001322845636765134403215515687196606236458861834799159754787096760364249922666057766394294255658810e-1i
-.103958199020695378242480506345864084642747234533052291566179057253040032617191991946380764927888642920078273426188422017599205320307732017749296109239e-1-.522239593367094688587998169011828074446067001854188010095341520767887501020665819843666792983040475185557664011556777534188110155251815776440424839587e-1i
+.366240681597699018054583505075775307721669136956740086750160782959433987843030578906052204069878946306069070728402282564723905927094708977689709368086e-1-.110402006337013516607199407193787977686731741964026955180218453138632988744627162840232426423907793149044981146660383583186540368212226527976297769307e0i
-.575457674376391072038573395224791097441927652434059712829354462663969596129864205947123944984243531570715254257973178435518118536974223830173938376603e-1+.109345009076310662954874273855030459270286628011739235633929029512636992674145227016682480739918475437324275609090177452057359795138315953955699003991e0i
+.270152291135911146103942627528289159874791936605922564939155552286800406243958274756430198879650631312879611823384431531470745106265791667821311449138e-1+.219451109489365660131018176168845516636717161487310597901364781605627349912331639867849045091390988781323379702495123574866658787719081672178698008200e-1i
+.111987372089875768823306670899296379409035537887791539032696886501986723645507946098991428314655804532237711570291542792827115422572691774573182397433e-1-.606315446833848839094749322750391383567569714124097492369128870998894931694023864052989679617218301939492235696037800789257664248536614414684250407908e-1i
+.661065701424779079887545522317453711338814078008864712490861201613962304115157079523700592590765987804654639180135014538210582318877988357314034007686e-1+.292361174285552634160331555294000672841234711637852147112152618041886529935308657477540447602890878342783288000543789853243284534329063415696498600189e-1i
-.386577706136549918805052582829983544305225660874772445485778083803150801098831020380378001352793083921053769614866044361777202217735408709201009264814e-1-.693140867550780474154948369650097745539977083083775686474204030991919840337619910290291398459396467228091816980381602726500057576782109174873647522206e-2i
+.678831087255235037502473604854064400467560733617206335033592786893534579055998391365216635577266750071581571982413524305771124413613736202640731045393e-1+.292630662922350651511378589808293240422953923429093685088067077121679553504722340378985263042971062370498518588384845412365436677664651565355710608465e-1i
+.417720652588730354479754732443207539485417204917117971801076095316231713458413845335284050510658847668943133756150303347625630511270547529551622127694e-1+.234580436626608962415727886104445561395536553149927630877398163286217292475668180895319111358079833191607041465851290092135845281387123823199408101218e0i
-.563529421467656456170315656164435121965623258835535435724387541118226147991538936509707246223027530451681086565938932558728722460454510785550191194645e-1+.120927761996167865922237831597373599151088628207080028842686570239478920834158889634134100187141263708212519338376120676244463225542997080803371898048e-1i
+.537011106479965717337932797109240008335057263365836287425236846610539120352458171528880645030803106003416976236519795028729248214452023695766375880761e-1+.411071985513333837098566465823517644769021537149418329845107609553740295126895318415661855507107256650825893505159229471373542116576858726969078355245e-1i
-.836887782905380966408072124255220285112554842911404812192532363933950867152880419942132524718078882069979389407246051474733094147267088123289886845713e-2-.102035661673104111896000183334311104079873636153943460545443680138851463663900376061156077965730039258529493312642403492177381066506203343132501595631e0i
-.528164811152992575641624048972057848064253893765963707585039982436756052124346420469159620129240283430981473693209690448241011411930015820534655962682e-1-.771739624434014610875024060677859742227519634338104603192636312529196104389407447778014911644253644076158485709960941199773340203448146425962146314937e-2i
+.382388633010487170053496918960628096840326448795113551684726605440078279202238292419603351035161474073574264553699518190027958532884477623381947119587e-1-.821219192962398412005970664713416637041606065504055568875268342438292473127600384459181917784147678732803007684474012650635379439320343670436355930966e-1i
-.240901964665963321250154893137106286112924191220865470986721772476512589371029374822785500376098085081046126133720578525836268828078929933443389054525e-1+.830142325097111152663916669628177194011557243561246305203891235852523387106026626035363613388468892737277105075520453498590657786295559785070815815447e-2i


==> solutions/sicfiducial.87.l.150.txt <==
-.100673925306773594943741114428688160622331776394066476949333985779423448458405239763118615447689981057119459336006140978754598010024698695533043565834e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.303748319195512561770205833082894346954787778618113255078556802766371959909177424902794800068701406822160080572009970476224048097735974590601026605610e-1-.170514992999782192974423635998814653280494350759059439007819823396131913405422544850568917904956168474786499697829757840887462357159467727074166990993e-2i
-.542456125954491192287458217865965166923202074483339303008188363757535940337572635672114360006258454581790498156185191571670680332511739720179310093909e-1-.400705909902615665992522404779613051402633460068599160439582548354570986127885742913841167232535248910130382215563363141938318924045907526966856728831e-2i
-.199310382019910733693299285582809607462579484019020148228898323622503709599803618751826836366098111565282538728619471228877342648540904985574209764560e-1-.687060877957389956902290587404577694495957814010670270925306415703006034405126568394326143364970674095627971527870743943930318525154908311541279548879e-1i
+.437664753155149956604691475500708117387684606566380078088103287977278763609997145215605192172648242930719394937999554001139811620369012840576627635058e-1+.118401768933589569246915073056370376793148344286265448256846849853887242411300838536171642039250518818897413431048181609402603832905492726977033763596e0i
-.158412939212164722297983049773797955326704419532739478724101677479513840254915263076664667502608844188195680763801847383544636243077215375609568235354e-1-.510068051018563078038271686023082543334323201476365542893151188125526404194579295170307872697222384060547681445120810124522173820603222242625500376417e-1i
-.111574514289488710367609355462947661140558866738691754351714741790442432455506008563675525310177344306586366344051401742121849103482438323825249964858e0+.898801241344589211753421535303213601494307777929296362365960508482216333242958301704247714992343156721549999347234925769765458085258335130789428400704e-1i
+.837023994804273169049817508414778520165534136443368645847733005738088635337135907956542526972711931682682302821289532743091936980884271395902026824092e-2+.441602976295577882028837998313539546725450213943290842494676620456571196071717034662733222615861851949894216386266870100291944156347196889291651629159e-2i
+.894723578738445870555167502614425839149861831353984036956416842233727062558227354568792302457301042735632665509928689861095427242259703400632595541327e-1+.428188222698871280115263188235274827769014981780323635694137465648224746825636873861583855217731719487851188878319699390097329666678296349600994859445e-1i
+.512844849794479720182146298079121247934254506057412949633913291332084852106542100524175973102144079707182170858997837563932889447455511199401720552440e-1+.294767612922138871656430463783448241285692489266127367397326169915132353734678055916916485091552930985237500527861437899923371218701935703695577676684e-1i
+.368806915553406073244720287511189250218678717719470224983172889582093812067717070794297081800471393638265790544857827614404386579951408142680563392523e-1+.964817737517551439729121845182903907572642010340902778125532544469303244051774512280060185132514391717994164085633638055177865653462703118021600779966e-2i
+.107177178563167319051312850542273978514171488955308712094066885923905177266671019434100477744994349567365308630162907587346938630856324445768037399084e-1-.144553421114741339272578031805401706813603547809637218881968299161352744191120968603952814728215607509147483632761674033885204366668180206741537059716e0i
-.267614731150416876450483684233169860121727174626625322272976714433745823563094874996048131935666876359896213954627599012356949219520422845255488673056e-1-.459545142773134612016629531506558719653539187001592277576551767401230629686972539989665686343849523139788869062679727566153184499604218363786825859839e-1i
+.944062616363087612582136569884130979225725640026062670462172036247752872883924653166065485743046293657943592590354423040787359120317707241695988209653e-2+.175251584795077298477008207437199342578276426284968229427526645746487393568358486394112928251372313384133269038869890517823727545506385675290127020307e-1i
+.184585817888858627119009615311604354187125503333149251100168515739443261867783016323559570143721477731291180799090172871365160760448841499754672275799e-1+.199696271567401275679343134570826081352769926831841653020713773054287515782030488995594872675632659878217482974114116034293725598475946311074820610541e0i
+.174019809171956827049600856542310910618553864683713939065191369172527008037329981222831530002843388795992908271617605857382940711469749213737322331549e-1-.111025583612481510520189510239671926517870724234462845255410877115633503951292769254608537520752108462685087616349722643042964557318955859241828710013e0i
+.757118683860728304353029682132692583825941466001405160955707654915543918729602171761777892379054868430606785278891133448433611460176822790792414185282e-2-.545699342117648810043295694091341117826690516469200073005675221415741342390145847609399217680230860211853470070675564024158033163736713252053020360318e-1i
-.101982900409806215176466536061515503678158775468303823489163965364748087389486161274286990023598774756583296826220269349409533335402968527058164347029e0-.109996266936556322375717632794456481350074736919724151963927644646367817168836350065087046020524866699071304798211860237853498889270834886814837735340e0i
-.117596696534332420510320026383374921913275020433249927251792527729127335776789154936364420190098858701062418648618986537732855317683931269829350586422e0-.421509287951915471457142801661967237571554255463418382218113135745658950249656664080675578601007749493419968635518131254023838580817608489376454696055e-1i
+.663074763963622434189045313441083969490299039247407847535196197435984559589293057697939986934136705311389288992758145951095261544946581821788488621927e-1-.570809955253214018054603843589385600907970536418072606479334225052896919226290053647922983794576671504519519097645810709398789461823880376849283907229e-1i
-.944224331565201408886620779595856814247284629044453247409939281897958448255800579521236602439580749345655602608307490466230538377160040949441520094958e-2+.537984241579339325291403929717775203565819270580446833197711659223775283952091528959359793302654300336093573795259049297974602174402535650097051927284e-1i
-.345339697017196189236074639705649708293305167267667613291465019789750209202584692161022073961080641906513743798942639670547794702739434623954483250447e-1+.761833280667814067636254113675727988289864575810936827042236820995203517090655077569497893475449104904495973894986392995495203349770513874334706267583e-1i
+.301122423629724442467279347495893976763365441190553669486559200036873578619067688806970953797095330487967686561617439605720265948990914574766837751795e-1-.318476830957959482361324009925053521895885421418183647011359628602760935769069881828740656137987411853281250573712627946154778137089839369021112621876e-1i
-.319275448720002571070262083347949343098132267180311452646993084594460239644137702715222353605883012843227113403224335724515787183460728026696900100354e-1-.122765498754832049075560665198517088628722219008711023753680749780578424019178299474632551884135993897666875727115935124413753985861728578013885077466e0i
+.144670917511443304851155377141698756445339120488903995954752277968530426953970092455291316560704883032459529047400725376540416245247969241073921231765e0+.148112017506999145545532734169974236457758152962026621866215339877521969605251949667915461705039475350209105260627028704197889520896078378019816702226e-1i
+.130683122654625124546589186376710804812259073680722795352140825285534337401315136368133139487803180772872364305636990125830229480133563796188789911818e0+.440758543531527447617784164499964456467168440953062493556077230919362081837751067791630898730245415887958926231775533465010039447429349853768940592667e-1i
+.369879069376116097505700986502122635792200441367879326138638202479468274705196497421767564478722378756479605617921212945786203456738074589410221685088e-2-.130533766495976452160009533472806951743810021764634478940060531567648267274005113119022916270219587203484341842142398263886053261940487260379682073566e0i
-.145009901856685909597089083655215702179229342653466494758297075349183605040317006493925695746346195530259355164521046325263614191919116131430841617727e-1+.409505348155801990640392434618736614895213264765795364866473066142841462760806753471940133919528652985886256485200995226702759470790613255351057945351e-1i
-.168115411369018955245349389365256397979051596726320956526268934926441846320635986392471724053736629967538134434388776236938833324894052129723782691941e-1-.382629646147719634695691501088690077377221229350461207413772188881442445213306255205224191618047929174096706370921211737179565759272438530172000054517e-1i
-.243232727459259798395802057276580439151457745049298093896234024734877180184860914864466713598466887826537225818978829337884339496969326987894269042617e-1+.964596371068381137578464923668170451133232765600319470692674088934976957432777699544923921770476693817035995807838061024136718465100236441372276175360e-1i
+.839574322540242028015477262312509679004383731689344652196451637008559375719181203211474349320590270025898289353056898327196576990650670883032074712379e-1+.249169607810412064092364841833408421987101936171137654719515833834600227864253014246684825125545468282640795084930770747354546274801200464515488221312e-1i
-.679772431948660959527788469867685607964631162556478447071138068634239891642608346440117795942226250532250203577991580253280212761229253368706598203010e-1+.126155679852536874148132106105183028734655516951898533715860831221183533158462666012104676208680453740846688471399777405335033497694222042468337298998e0i
-.169570542465931194615789525522479302292484272517863334537025508358109530359013395418105490509583695921740366481315654271200430585721089239220369187114e0-.256619005701830680435141923693827288667406317313234828638293441680596802696233684821863592199762420488736783057944937460133059491554673577946418534413e-1i
+.163551822359131619842887270838802157099768937507769948860804941500074370850891979628754875294874361302547504510742096457723562640095281960950907527063e0-.100020630580615755536882962249730310224382736862718991366010004560046250410425739529862362874115129807285450224317752405293364619335421520673059896569e0i
+.113427290022382747723161780714433117395740593447701528894548988563502982109091508891589924670147057310573710514063966528209847025638261125658608930054e-1+.378064022215306673901233359541375375436519007014480263885229101288159054628578626400088281995661643717886564871886509430496558857957859123315850019421e-1i
-.139990110843877491641874422745156762447411153730374377721126106342126181057784914536590573411975428013582283816168085416334048815295769954383528279263e-1+.325532484537761630161497553396005874035890950512346882726101030895796475107423874043095751345187690673405231421803641377656573108234195030517914789821e-2i
+.199524402387376088377050803127213732428866873066699901006854284019974933081124258107734613979323212385051195521938823775376710910077985158716554278049e0-.249113745010213827100834924623748738939387190603657764661151883414081472002273954972153077661876167418050423416146613076306198518457300798278155133244e-2i
-.867185792874480182505085965195164627808409285883376076450839155594471528765546943333970116483519575708473896175001526792895561740150288137049334241142e-1-.847869942472770330958527535488393195219401038466635301040724288097608371632738687234660803785387010918374752718527746993517476555093054686059275503872e-1i
+.120647892037738917501348856951672082340859535610706076440909717437089516546061820007664975044310809978559134490159132252120379386870340816270351267845e-1+.575754701795165782995218185277615652710697570460221221136257384063392820248683543087587190383832669459063551940826888490878422307200636995240772176665e-1i
+.341752715976591678292139478570369383293454833048256891285131585255450992216853017060859427293528524921825880761652527443547050413206516366974355095431e-1+.155694493588566272732213160120853223271051985878787975787098300589080801476880592259350234716309142652166817970186046574648261173334868761394344987648e-1i
-.453832331192437187391143871564689044397435048744576394859633951691889519373846130238357657011701559907461461899630746428661755177718365989685395314550e-1+.795187132758378642746193423497773352365746989576172450117937348130821905449418866664468719285442914313922527866435888575008398198690505853738187953494e-1i
+.101543681196569860773213379166123543966366365898345207764918556171830485537151220160066467864448114393392370879798519582383516505427277197139315624769e0-.172734294898419749302034294954660026168807864745183013063838971038629440645586629661784074557351762205098165489781891455527986120005633828249759485407e0i
-.439184564134091689610232860085082536485920396078585731891460106213934339879876528213231615331966219640691057510731699135208454803526817725882684799910e-1-.128168459888502653382133812319510618902100485895398209189453845223277075688786706243121893017681813203342561286983193938536418319854820848495935729453e0i
+.128718854582633283177525026070435559666247959735213695819550351012623233287999795494841685077634280691566073059079993161590972829710303369628071620815e-2+.498417750343320075109060560907057284747247953412107762898382175202605841161343265136682413906612450410359540342394533142987203444301348057051005932997e-1i
+.159921668201457871075449971274193797309140593481158992450805416881861586949106803585153188200737679459689910490957961589431100730923439679530160336237e0+.264282970221301161526921310746754369941575837923334489605993537693780100516568710424624573902325346221868777931893727114753168522043442473771823978713e-2i
-.374837718078263264488182395394425356660764226042281474300154946417800603436349308771742015608856245220591929308949297227628405160587694028573656542552e-2+.235396359723798356088046688931278224496843182809071145233568287940940226178187599863491288362087597386558312903320320182909359955980181940279970202408e-2i
+.146685845814052926832485051759050281280244785749761471772440817913301637030004736481397719314238342917846073668055523224846312844829669262104559905053e-1+.143585678957719548151487529291340972590917579443446208749686533275808838391295416393100486251203794960095450716675610348723128708119889146166469516835e0i
-.612330911965586481254315711112508483970261559446190111731598718713256482211896311305724788427856492434110203792845863995119161089843736787490717846691e-1-.779796297823801338742755510413121672071019409210469118639307921803140812371609046043278000444490176693766955096835925603403348673170556823382719782386e-1i
+.616231855519289952258063802686900804363070233828702395606026298913487098803014896145836937417543918879340985610148800291914615572101278885383796474122e-1+.138770573351685393690602749033253426818748928716531987872542138334942238459999358027648007964295209246800394817979561358946468574584527618560020788518e-1i
-.292609510355124823999295542259277391982514184257571786168381777896924556187811316691386645165323635538370658199099225117429720245575263800562868571555e-1-.329635934071120179449750669318962366121454323961028172395422318007210273018398549866206522047709150335962260888872185894904213160097880922769968401033e-2i
-.724941686541986012762203378320585402547892669858679180620434034001313455731266855081862292533946385803194797786269743224485865808311947879249292183526e-1-.994242140336271546131012836119523824779102138626384797128843869029968722225469854482078616412747369464296432815625421613570724079763035378945130718705e-1i
-.142665232154425405508966111714003064403716879520511450157015308792435877183885903119224001957350203825548883338859520309405729935432385811698627007341e-1+.671601380980510075118439926075347701804923585038902792728848345147955439704368767055404195916773460021537111187389398204118465578184575882152254481070e-1i
+.654424743600089335755918813646399618748783476369428256215535829541545011949591170982402531047017012226876641734120184427220355832104147424145528664780e-2-.104218071049074258870952229159110992187174645839009946989033578124413260205488261057962104265172070905782240505845862504031075789443008845135231552428e0i
+.983161073194522380403041769284457198320341429450658842070688053415899292880069742647465124931319260820823388312201883221216558708420826803430876825875e-1+.553068935832864662882636323596879726892701049064519955015975565522575591361661019436834796891483349947827368818780060205292754166982204214247497178969e-1i
+.137875402209299063054954004992051985022572650270047544401665014728913813229046030129904625572498414523948847683831699828855168390026629781290172265736e0-.189817927348479660925637124388152016684995599505557122555297782262046888176446190339675149080614820140970563774288239085083784631057920558004127853072e-1i
+.414864079026656089592727985708669153233290142541450158173751803492108195342189843220031453750602123713949353148060794348121036329204130455467418650701e-1-.242797130277334479426926112833961128112084542052137020422213064699818333092750467452309931346488204234037127086382688369176774633455510792998814250732e-1i
+.276039365811166053584703024674164159117638478911822770925484471470781511970376096209021921280446562783771010288289237281058835437913283033202491170792e-1-.171389420865733181776862881670340697085290931350728148057654580804391741447278504798874574279871465884221148463373906701619858379455939046681473473620e0i
-.963017237692750814407606272735691772354234128254246300236315979582858346496972279958076051065536231199799645606204100533263326572988771309536580917691e-1+.125911900181147072155480689172627270206954730538050107071322804947852442057825238972447656626959718878986081831518271988792880989691828472566042269663e0i
+.700323993765331428625188332976990737499529344239316671247170703596887920720586901743121942525179506080270375393575265350806833312652548555889096800539e-1-.815001594736464460054509374944067952071218073279411906429074014107487553772351802843870233905079794098858611315569059381878162548597045574982246262612e-1i
-.559348847207794996096942587407716697715662551211955823877823932161444714260190452069115892293331080165744978945890181759142986586566151875048978364213e-1-.476779602368957497010510258066299405977063717147600491771463271796471131370666071384872193234171833365698523419327260713743488373827113147561667702755e-1i
+.506683890373620153261874921068786335200663868867737240179075057827948285224430885447548007832464146544577971543962492509398673809566611024896830760053e-1+.685788446166363976850916703683130633760265741312925427987225762353265482728397184005591395765890772624259321814299039944988749892618205055995810858522e-2i
-.643739092136198433087294162821150562738392552793889410420774844900072412263699916943498703652780511502592039277233189993089358705939054843689726861374e-1-.176141484061666930786909060468038530413100887983098374249719739153612058209852584217803789764964389435143481076722336703178435706992831453128322797704e-1i
+.385324947498294690849393411532297694947596071552077521321389126361927566327439918855507382138076747376594382110614683208708564615468713665655074505475e-1+.217326350166209292533777038857972794116320313303845065537169785087573344396437139021876048553857844550070244272481046078024188811823432228712338816805e-1i
-.129445493175007939958019903917303650875534871409136218491205614084389095222396882660995252696387052424000905479180142559148373687088270112595938984786e0-.127796466618459259500413411555576787955505512266380985527064748961881351829225154248936657426800293734773159227368055788016790228473544017580402660385e-1i
+.464718281755390767944819336930266467579833576577887114588743115702874112518226037208107856353215034308448254796006947239815628242325442555617891416027e-1+.149377555867092419606166107700887635125096658419581316433332932304065659899200756665010793179008282534947191719402312878190963614650648414539207576558e-1i
+.174667141969192187719763172182672332528074034088016189316280108859900724352959615149862185790224617988241352206501343698385193236030316377312086806766e-1+.507677510211307869244438700625780260128994512989282464873755845801733655548515704207757254717652460696090742588550699654689800555374626498696875899594e-1i
-.250644735126602860223657525793875681313560248443257306634519678753451225371382624606084359947442644062379153393381041809697070509773380750101848590124e-1-.739698677245879171892534808845329858349183794914357705632603313314427212920976429558049454281923754116595253833581868314302389051814279754771210871460e-1i
+.348837971047011017922289331896033838282579736227020884121658885057125896861301792975229000534953765984919384748811925081073816959234203943094732080175e-1+.474329159920189028368513012613077776596757509957493262481288176890122710331264351108101875638328255869587902092005441630351870158766259258294455815711e-1i
-.408890345125360032830009873444128331014674114340642241943938359456151189132815643505988086346135335395571238889453183239751575740723339252182068051841e-1-.129936459696179848870834227201984257839729449880250957064478517944161092841526114672609008233945832269425716634018488208839611003120228372346954909314e0i
-.666379189825158546190187150971762776937368691396545406701980284865961608169775049363976997018153211472829291466029154591208415298883366661066550868896e-1-.947738980983599010335218617112468150143620561475183811055832479179962500722402461109089839257680345279137370074053851608751052081394077614941372552418e-1i
+.227339289938875576033292146348909110888237830924683275796658858841184539059816405247943292071662562584607762604433471038365243632566293269154400966847e0+.982561392647872583427263994538134428609916094553556299566823934285183469301718041492621216208617359193492086270393768324680265498419045065768174006120e-1i
+.330036167973043851342707156720827765199348510605540183903158258096559981682050571602093445276336670452082142923764429908550265380918586308230452200051e-1+.409962271883558357897684359503756732580963496503028488647524927603575013128748924853511154528391257955390892079568249289284368904071376444864430215263e-1i
+.496221263540634239750733024099171913662711549752006069894446663749436305359989129898215696041658250225295135783585835444577824140225059325998746403224e-1+.152967557814996358567316783995203710378552162945864852765805362459728611287573539565812932606418513093600982431294629064294834612483581299135996110822e0i
-.790725630133664275557728293737159371702336033179563491488866455048122400222017016717413792462726873620571076632065088505125680062038116756358422000561e-1-.133107281448769499473194953489334089198180438824940187731673683241992434964378883914499860401080793776903206928198206178164789263455758822047048805141e-1i
-.777471499713522095087804280542660314628853470726757472681336148768036795591021777325301957057147052539120104518071474221778361379428689077633699350181e-1-.538848041826846086585671915737915470701145115911110690447546440158872488618467948578971151838774078523095116370501175209579938058283556896233077781662e-1i
+.197322034999764790318187011646349191207855125674272057218746602277595057742063709257630529218506429613108048930781391142409394266113884131546140780259e-1-.908169589201455455338128396864407185652651092247473521178083159196615342183901172777769303395652836882860789152925785989692615647679376914504251972091e-1i
+.491793695377917727375575170099264275699732441227215026014548784688543806787509976497451265728713184981512418148910150008432375736591049283462330708940e-1+.138279073009525704770561219502748913736407694040785645050689227084362656052199255482380882664435340533270619865661316040790097562081026249526298695833e0i
+.127417619501446841783089189609795690020354598731138067779729440062387113006484035570559224026060516455220427515852181332997508789157703766704555775205e0+.723852486241376092493300206043660129513882400870058026040117224862171475760775567600816109780110914964413501471440934103839971458539849866378793201139e-1i
+.746886630172571910362241952166319978708962062122144572394074891373993689704975898359883168496521227450004328297077504599155251967500385075284046764189e-1+.261390885877400554330893726006304293616843199992794072902058941809819038419055273882096131053917788133652296985277796793458060820606069946144565747476e-1i
-.197737648850748195919840365125220592099982350970369252938242390596559038660091644542444235470340862005800530924714563102012805553050942504854244098815e-1-.771015111928361276273622485009112670042666600027941884911913928476273760444601201238472331647251209668267711392731207151200696676546516511086372226822e-1i
+.126728960540342738596941777044098784974341103146904927643103149620012291423423009489708694650005811367140676755004457379713007008817946127047915703798e-1-.555219789828932700494757215679432709695574091457875441897632998771100370616277784175978747847135574693181390170004587917217271831984820215114079902641e-1i
+.117713874494273685861600619031322378117188668134463189162022612787207933859900393653528999515743470191739688852302495941047294817083304933735666040355e0+.348556170934282159113726584271639416839436983299500163410312651006232618333257176049919760444567704513600075080194484667410834599145146944081489490165e-1i
+.435932978276467358098785354790536000167841382798668211007025890591937855394465760408408503206438842623705910349430148104636753595543121333737376563288e-1-.677796192977917573480969031187769790494325254603444503436577683936941834624752545918081283688890173378843051109749302932566590433218545365148697984766e-1i
-.320177487301618757685112671531513590310921845476221178813450399573884376618958059777266929904943940339593176691616041219481202334758341616753126575908e-1+.697573071837145525367592493250034818793749688209374925924949894430015633350219300028887477544899983925934152424844218276815541173704240675091779626628e-2i
-.306416058127642239461572459165129928757084256074008365384996828530387800092422851977185401140352466497927456008876510817741876094495659400652064903745e-1+.227613134408049485972263907916331385707792857584990502314145473453806270352400496738731762820649083851090787328115864130671722133172267423700724985562e-1i
+.688925959354176621805014488341945372636668752890577061367219714460810512672704634418302954621345454027119508564809178950758745063271476309565738997185e-1-.250912548700432592233104338304517623808523237775716650122981334843122050653618231595691614864665542415488799599876164416901586034950564946780864578031e-1i
-.560241100492885091972728647184381107200777141848412287006766936077487771669968917534389974346572804806920154371466215829052441444483905435057686229323e-1+.208810737798937785932368114518094628802151741541610187735958752608685154494018618620815753893519903899124784736012375402721087673988717427843449850177e-1i


==> solutions/sicfiducial.88.a.150.txt <==
+.395246450487339867666463735372958836365138380005027950557976245502831009682573274660673502043554639536988702509185605144956085194386766414127846189710e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.311895915520176749307899836863515749160380819466428726696917073556640083417814699113367605681183376343041792031515269243912637511550704227450275250934e-2+.587722081915071836495557763485108845785947384914820626151863279734310632836349438770878580319002910666399003876863733127831591971856843064093700393811e-1i
-.422673756451355543547749251305382235581849416366090516246815885047936526364283420500609875998523996647376265634826061942625746432170071206800407987002e-1-.348689309582379789686999908006536837789274985482826718368177707184748514481810976770628799176492877229826564294665235482986044235393756452785955249512e-1i
+.800763765354186823708284615580644326844988230946694546139193726243556814642198225393998948203691032363564823180303459411161244960967806074169848796562e-1+.418735040132306414593169605702904854637303756680880101621659404937427352661068913193206657637408593913287842113815195411574517606671253736046062843269e-1i
-.110526765072241186900443872469165512493259549056722148959147321835551606803541344643925000588769025276946078960929493056195713637604929386871262626561e-1+.474306951520986307350010431011896505609780568005111156946402748813636697328263746817661768343620997441567171960036722509535510795541115246295883630678e-1i
+.513559782821882753407852806460903844195830658126204974686065392001269702596002563867165052941995561099934555819525571674851358542527322436194209473901e-1-.293334749027598323677952193085971666112823888547248229409130215449512746318552781199101601933457697400849471646760778787703094887939220237826818545035e-2i
+.295783510903140956876835182135406362860535228628678216019148686321408727922396153308551659665760865916954475871666408006002690987769418532692490146373e-1+.263696472088601866899040810997643186846164302180166393597340081485381415058166239693478252182625441081432723276700336529296726181776079700230501184402e-1i
-.330470897614090851308329293257240308275024134249587242620838239195884067811409985344397863035952085623702873631284939110852563893836308124621585730691e-1-.602025922290401260946512947764491361788737711347353412518354352340740383595841011353897651391300984176269460101670428154227218692020997921857745800434e-1i
-.442979369522583187040708406139044402458622510714652239216557430440307879782918134793149531747273678254549241041428253190856379162177618587228653958682e-1-.248595675555095407273758008553120828504041530200077712122835030198990309390905440442905240903374046693266234874779832671782189483592438160819529415406e-1i
-.783171663576614625848088984873461638086003028366058342789010583661526592628288955053453248157699645708383706620302590977856646914601138265525151803351e-1+.106156546869423824581005260625893655002237349399756611235255675619953631927158367960711791218597798930800322824449215813550452728058751994811979939947e0i
+.136899200735642290478380568762038906923058924618576107104074191997214780193311024777683021294074194490616308707191004265362418938915867734375347109210e-1-.960382198324924363889438264799010799479839524662974424680071837314747677937726392748891485921415575635071314309771841918344692482572565246191487158169e-1i
+.911782895109807154314942618119550380061635023811976410220074449076379772357161471152290264195396781228084956681462121654390648455271586416879879285295e-1+.148368483268296170416731948291794291621456779330308568681124793700057393397127351084532424927384341131378833316288206601610856989249777818415758027136e0i
+.136531254037580008365516857503687109172079037492352226677038408560426051520627745861557523380053294981207819520372551441925077772602269678749575728389e-1-.938269942624984406161245122528682077210095979165461813660926331977767950138366902752992456748161195255417756377958818378027576887309409484489826689864e-1i
-.192842070419219006421555780193323807343761975145431691258929346996999222195367461111510409452115727843353154611871987716705059836763846061742284078259e-1-.426750984780710199142011037418987046910851530841356507759651945737074523149362822799550769718711742762539657287684767511946960663413565471232611414245e-1i
-.175184952103088510892275785615608438126537551225671377842558915687180594082478955895222667159696480491073779692857304770309622649193163248526089797994e0+.684912753526491176076421193898563380658500398430855141649384417336430283836678013519856033272156850135767615783867619273524076193608300604046120993327e-1i
-.476124363070118179750706341013895456907322037782723271442186932120563794493350609209020347791490873658863568407519585373728379324064029724571403359127e-1+.436594447641119504400062810043678350587815036978532368817415254066091812405580621043117384955045333916689581171844432547217663993968386427824975433424e-1i
+.117982493900585259083303430611624627369493215306510675239363543662308311291471563264295464884585911798056031380963061165822082941689741793515566197243e0+.131539582334320682063250833657085374119015720503343310542568006965479944699662375238532562533613962788723212467222847165617352091891194943467925192508e0i
+.532413702463977965223708689936880685838794056487533916145316203772376645421385342331318069282604735763431114623809209250023333359180964296516717512889e-2+.619619588059248843611592063913504221704522465346339619755732026282770738567178195609922457652228610229578963388926405490633103562413749409361065573146e-1i
-.418618353185352911231661711707443768489825464134979072712735962703673753623109739791358534022577283771669455906444063674276698270942426023238370669980e-1-.167828583491756080079208584660299250501300329362608341095600764979707818044412201216388380174409598637067895372023371037326564308222143727512035135391e0i
-.167871459461232971502122958237411304261311533838473665209642457398751286237719181533006276091483516832703443200981850084186752733460794015862264074519e-1-.260482926070981465754474337880160429878379009798943425643654445663931154907520622652971743038887744616439986000497856390364301002160713213600300657172e-1i
-.103962526031366293140073176191793498860084762111943980068080076628701955136087152452735810271841128684158771426454294662644630219509665123759825755898e0-.471096948532061643397752725424120642159986313062895358774381908802022162335145326618801240213424433983392338064836857888851558809748759247446839318663e-1i
-.383020511547830998644223710293813480928151602332770918568655080192412725559998658014388817578116315961704006036931510034351916242761570652930025538324e-1+.116846507415458531171358682571875656054518873853115801423797881992258819803570200584539042855718179748084449691101059926969833536896382955949917239321e-1i
-.106625693302977977671179976111634661476590576511264251441577909455462657318119450089518566456555758520579315938668762016660786922351481096721812012825e0-.108702564831287203697548237756556689302224875273385731033963185922813845555218195403398832555142053412674474706026439626415531784692248524935266774710e0i
+.393338854766191277307442653525234641792089517417810999876842909307275547841565418461481377452898189946265460332232938877984520612787941126245909764387e-1-.153809488915503781995085943460095318958394517610197251378813782939100245819437226258543971755334377106827245846654993571747592671497985225240543472169e-1i
+.602332132846855139881523308572826025295753848772019217938185483093557976331905427250163109370599853700754551057623124019035627193065626515412210543581e-1-.372124556282215897177337067727719185467450587600743836232008569484408593230848102365902305724865434222099152082193789005520464552131666593515553826321e-1i
+.507882252169914050668460937380896188797891030037077157849387613774826964945872977153181263957823565663511656523233497811694877509266927223435993686965e-1+.936879184561988935615771652810289876653534581140644324954841002149644689478610267481140432351552182551431265387493639435256528471053169544070494496462e-1i
+.490638177345672052715960395622309369763448233982053830623191649628623565306685839326163181255820959338555962177871343066088413122613250945545239659779e-1+.730081217096222588120952076618983513749980857917360828863329942135228822072074679028660041784594089528530740638968805416861170992185066930943609360623e-1i
-.158454828543375749088981512121738660903314490949962470227338039759935782728996640606224438002112152223683040983133891970307843769531344546246933718702e0+.944440138101834255524011276733397434919707913714274140303744300526513046527280192744399163449865471569353108869378952911736024474511274714585816298190e-2i
+.451690007719041144598031253530362582494320383523957609602541695539767636882718725963596048780014542874430160460664464026315554947664394401551988858932e-1-.507953517270152430563376331137791920276371975899313750232485453516942330912720263799633394872111767266924424866746483278388131346267333738526370867615e-1i
+.611021517090260882058401583257000294512290032331636318678064452905935715553431412325519605754723688047836863437980412790094284349288886875967143975976e-2+.746445399768610145824028868137808309194701108973819621889301125915650247099355350775065973062910067898207850723057623530715553914527969436810196188600e-1i
+.132307655237169542606420511817945709250887321216465623100686214960327281068077619524036015442732731453119180933804802784362988106919242219702020122675e0-.151940098955219825111146211112486089995366901936001575916497182641544560755608135818285590706653780987178665469003285035806823496624955548236253672645e0i
-.381053162401799335018137036872198465097803031787636602683093284235876922353008329823373500503157178352307378000185641789202968463755994984880053571524e-1-.940216999603161749190347017861062846000071969585600844309886950339355680916120029778080991447883133611161288046490905787997718287498751436838678014805e-2i
-.118794992627033805309531894623474628297195045160389278510993948957631642999034288568261425022771840663568628036735026813661861827679915484174177533587e0-.360803261464488906115832790751524119066125774174307791959917499881843572785853345085248677701150452353776898029194140275441225949000237742609035746259e-1i
+.125398207864388416955564660912994831546857067636685085345021025873681063758093134824972662532993057427165367919246355783964991291181099761709435784178e0+.406622262120064327471306878897456507858908543317903931984694893844455847386203988524017490841453801595646384671773970650772245609649173705723415170607e-1i
+.214555639796958331426667469421069074382942052466393327074540476905327531921533745879229549967341249753590401696793632435990888630743218172457273953103e-1-.437613910736066464448031948402120689510411857612038917565221614675794210372597366241305343660168454511536535848027989896832655599381292908603436565627e-1i
-.652827103136144286712930870581984666035751986747570412745345504473978149058350339130650884168957560731454713779426840436240506692493314510833503339277e-1-.472066449978170905294795057461212886978370873178819086667062781089871645583531694105927475306185649045400771062666787546006526179968346259346316945196e-1i
+.478392465127641664855200354078496720669286916409845103223327772652838439459684205745417409360875703448704208743166528697616558253194258696730953980296e-1+.160102299787111731167907637757501922957621340929995606433928276138949758838996971001104502038114824834635054488057359961649958491119891409240718527341e-1i
-.453385315720513342400417461962577164821163629162942441675595818459157430580327436954869906992466100757079832774070647798396729035869333844958091222622e-3-.746731530873378277666941992891707457697649592962518603841888905452501371340069325192663793032942888335933894719094786240794393468416918255569720334947e-1i
+.679327739035874843212118991883293233540784858475155538804741135169593754145711090460566885179757289853075292218580914022236005614811149122942779268389e-1-.952620332386271843526009133284351190657084231633190453613131255413666999904632450942656074019535044848756102091766871505742821974829354552224001271483e-1i
-.185250265452900651780985051290346049406617509827646884862191480648541527573245657975362094076872792378666125270683660440855054539599639946925264285729e-1+.123567796978410272593036431901376587897198180634168612276594748016090249470416616997828864389254543063712599095599210994635823561067345465599076779992e0i
+.587429989931014132358515058009734905266655850216525385012253648101836929841279533398511729846540226987119114064889382198473389916583891937395494517467e-1-.479470901992174257647143814495076677532408029487707526128032751655660908947643393371684139260149679094225224117775988094502936387908415494731825457435e-1i
-.420473500276695052930365244837493978853760058106140799591389687228077252795473373283829991775153526507798504897855926213675762682562053748137071880259e-1+.396118853825198529317500806186781831893056444520873344274766879253867079961668383890977149331744775245859788237675317148978243290672292778606952113448e-1i
+.594066100332353967958619842830025427807325808150695982238125812264060833814773793503361608335580927647445890572721904082175485606952713054877093929980e-1-.106816319403819810481260810230749542435096117707385933027292789983718648592251432169728470213213681363379855399738047749000629724499187208125645332690e0i
+.366955160651070599680221575443770450168919338713661533095105407553308769934651211028945472992642808650633207051112352974857877609356887063761272113913e-2+.139086339468736454047154821537193725119850275297988294648085090240403497435160575476510820746376654939557277306075391561881684197995218725327491645099e0i
-.363934890152826030418055075979696731462485303193371073166152061356624340998685655966163169298180559212698266287038547738190095975747618398408895352772e-1+.118366134019000326066043210339533310403803894599444420460109311329450264392798627621535473335231994679802992151477259225010495647724408523720628344985e0i
-.643925058015800165592840154593698913922237026876441328574047465122327217575651740586848099314370605566750876493956459181810810562484790514209846578497e-1-.118063279038904732415604847213550410254333893962504947804457281717223085889044889664766212635045888712712548141438190191602373293086879641286510670520e0i
-.642348469168361465564166031106017947019189435406385162654265075180435164481997499245375138927877314757642285885536991648323192584432548517336207133808e-1+.867400233281115416937037662622831587724723194566675598922490555380321727079497077094187080951252207504285547926689091538075819242724980558243721235448e-1i
+.120624229060789016621653950739603720269531436076056268036129761889392332725471026912877865833221369544157732005864980817133428014511127808940831676121e-1-.461735065774209760980745923640043771612753497232434573805184419760381052951646338046719723923111265338471634620300777927097718869403558228791199782211e-1i
-.476018578349738802825494351850076357083810294631772590686907730154030797560380237082082524359628466770933919282132281434487789470592373893092015182671e-1+.410858165844023751190920109514002173141977327146563024967781371988892297999427748166366889550609955909368438559489531724070132129601198426214275603793e-1i
+.614676378313052394590730726549790716135119154770044477224115148238493174766260764477184954880095974426276190689881261771810449037155991406087617982334e-1+.998574303599760552923893312283246363745392379763881468312016493580932207324761433787144790248780405077033372296779034568620667959125359059601392449239e-1i
+.597143995060600368687581534184945531839181201309267558950070318646488409359305093367403260105327554223848473581069051634361033768519833422897904824762e-2-.454236700135816998463853553673722294370704437765737162950398149811629070937369785725044653761465006235677451470118141482998525492151342912701053881994e-1i
+.651608950005219672765939627258470967220910970144829575536463023966888153331338374276850781501059467538396548330571578924185358899411678403759151961470e-2-.729374324567886699611706587518445522632012630325957161420127412157152668701540685540353003497018380157104945382690888579319408432299054226449589392361e-1i
-.219798550337111777590615597655061032125588898027932533742504921362110843089858242247447431335789667513701301844406872311628626873170388622582282460236e0-.303156821180319696727434171276185711324491428391928224814613182632709678252932251469995092095988432086224634911397962891791970256906112051942532171336e-1i
+.218487651540933423185255673159891746457525418040569670251575518428839558106555438242094397642514297619317268594230421242041763666918345951226728177455e0-.124337280181744218553512127126968566707850841130591646928109712811808306097256249831510608749622309938538326616083648722838658245434520277962111235602e0i
+.110115685871827948727591906543317118015554559652667835972718838784161160507408447686211741143781871156738082412756721736871519903380819183223790441429e-1+.694603257045529792567075725355615284349127726786952110304361684051350639475966796685699300741196993584398223357103036427646973730807260260778559318198e-1i
+.257182458304549733493855751172559728524266017338351485580963578274511543709650193604791102267918933655332062664799149446686955333181928603612803836292e-1+.884557450102234330062443091544629523301039313640023205631542962017452158783363966328591401893725981912723611859204570047854875368387776159786369375923e-1i
-.229973249361329629462989562007080767423217952676983716914274812881263311003740272615905043856899662209257634465788264397118305493625300330969454577396e-2-.691890496827980110263967355828441520066160952101729762923040681547942665865544647024657774512383893747753042320291742585785873468445955121169114689364e-1i
+.501814954740682109966277968312303939645947548087538304680502193027969414006540504040331329315991315135919424334217723357443321836534454327144848523242e-1-.118085973481265677680224047125385942702402615357571920873371276796206643994654190603913551608870783799005063545532321249927112966079039359170963612368e0i
+.828603327089515721014762829088281657699603513199927277001990018918343999941879329720881620292020730655344818921005183168285456161915794980122924037459e-3+.133772505383335364972625042463712390633174745954026272542685606855552483435948942037038901815457478541182975008911764529221209477328086953824567395069e0i
+.638696461946859506315357525637812978989187013997050737209933994707293732324944349006150787263260260566637734355058900570030525172948069383582741468410e-1+.468963884493612095584619237292846391539830774302926269015972274704830637830561374632792881506680375629837557568147664937737083641181459033579635009525e-1i
+.788594540065077144651935333832010450902981967780843236344039347568068861569863441754590491367330107072090682613356786734060837967616824382972975780882e-1+.546347506409340607664245913461055737249901394731388671108282981248847903680387251252382603406854663254783818109607596273248865973938679934353627918953e-1i
-.432000748018252136833000372890238531810779864161090546873787259254527466506388690919845168544988115842678399426791993361100161894254846471801046378217e-1+.631561334935738080759426035244700649482086079441212443459629777838149220091949576780137178161031955029947055485225654155076334580512160873309777199402e-1i
-.814358865997742153955207239172016107598605052895602155756821394811471117176022528064500333173800136377834524457045666753171277751224906513858260651770e-1-.577698678741620096740160587784250453846196404256894500452998561419140263282156115504625591450885773057786065341396389810245522754489706102809120092434e-1i
-.142656262009271140373608768859731206010533433829215572375011065254326211848947069602737317781653576003862681853957669156043016266917926542294848300309e0+.116944423676243127404297991377667076434473854352876998370610052790639855748379399998193492315980210621899689912374471742251923698593243507842268377493e-1i
-.852534250120247637857916134644535694992395527166764119790326735610942307747420661685060842606599474488911661382985716796330939076813870655407796015025e-1+.681510666978880406722811841876448536102120576249655382292552768835128695575705155641034420413080646900968737336605221941428032966502662552539981107751e-1i
+.467971279430685937323992653048780072669055146291814260894447179700239455572450483215853976787052788686262332060722413877515739071417976980739160101746e-1+.822979366816388275330754950556878720150080618464238909072356470920287275111134089024521615824074056772173602724163557885592235587024757986274066360312e-1i
-.752996751064263963033000846982479094469026579027368493386438586569958856743127168831267210243865844032211734853970405405760520400879629259185390522749e-2-.348511662110531920941556474858588667693314564820061808702023070359204189806079915769203794715859618715556427451984962782440324281595135357540122578317e-1i
+.277870585343985500558528463012403977567447815513269555870779904093927199326120099540478936229143425344683227530198374220836588866997189228309801447421e-1-.115088749544876069383977628685070040141531855718253060109742461391162177780688961041202233732240952887486612752715687183210920157588946823615798160486e0i
-.337029606289443001898064286902673315792509872959089415064330549258758159607823493440782663514948691533460155403783224534458140468937057776568675486379e-1+.824645403422002628709386689949097681664453420498120862841294053502344049675646631845514447400967856574311562021438224173795535488211950812236564838036e-1i
+.403748876284064508167195217317358100230898098874310468615838666775244574393307230709986964896900534537949828425223789619191281889955030337695121817893e-1-.570158895547819321029881146167927859229724266179406077452011560849897742080305984150596079970000152273787646169881578574426446526999336134972658348823e-1i
-.194445983464451358841644982723625176222087867549050181739246498668081103129613759838997539712254641153630781147621657060986038129808451545976085883845e0-.512061326520431847142940304832839798923815498898238539102007674799032973720136859552632254073640497553047411030907609549746013921102692182838424936707e-1i
-.720310857692275741344362508066724003386371819474830001508241490842884031228988524652376640097278431449176058600751230725676154046049122707228746046948e-1-.340637480315109331052623115587394251534117374720518542073665485436257492322969537793139488280804410215953776480458921348505796152520922550039616062193e-1i
-.475766422966303889973242605095947234830266260693304247853465051576664988208698842805438340251254196304216022950549989349006218368143046297690453073781e-1+.273365172987399352484141079457553905159726065676009234003000378897947106098778147400814951089200018302731479302101370605916223935167521849986760758609e-1i
-.161155684695460382603126055188959620553942952285832770023207742776121006977630625567425254699608320895154869343156860782320443007107763681092348639679e-1+.125960605876891366104867843270208003620955542711884822808788230299879195058039311291473786987426945296405962922678628844888213718448967035964298681568e0i
+.849751795362925748014962645503606355730500770055592304931098703591468392801317909249185900311382908881407664904166406664364611010375922841967312475375e-1+.266191961360014842976438012904885580528214982331368319451240552668625476569440561431071915452315540530111530564330787838219710586133303521190991050243e-1i
-.259656280619181431611592008783736751354738615837464141054960537437619626465260226974169936361245043318870577060742550963294267312937159572108242793938e-1+.542380674830273192160785892096810890990543763378800303065729027050696608692283043183994205091159456806835516554058449116509192327904309545622925221597e-1i
-.821345405720043549581094760258164126014489176212981917834410832101061724897732218199502440980182066539958075653831730873528124385697723605233211979277e-2+.117989332323146168477850375615558301385910598136915338681636843590055551495823799028418698804848565283402059624975505203429256059851835227105321110779e0i
-.479638718615226992517971514827474664927125948070194868057686780440260912310615411845472627985294462587491142361535489824343241983111540969847786471710e-1-.982739224936020378262018728504603787879820432953720356888316167626710348022249426973446145965806804672187744368692218687115259783243370702743013129496e-1i
-.130386556897213560265317525167737835346545748299707269934076161280233082391362309379374937070293253685112480738147467210654176210150242742198539304350e-1-.979618759621269013490760214272837909708964241802709685940253966787230841494769805852795165262304558758533729723346943676180015471505965810220897351583e-1i
+.846874380575961589959185081197535254249882082139388562852934988708057916365796860053011159274465036200919120550410810003823610896588610767449874564688e-2+.905135696971001780865396179483206101775744269353113350664782177350650506475505836631022271195675065751554441298835837131130966692194607240250025128794e-1i
-.185845268755603773433386028927807072490815749693998772846373403467040681559893170535590148002636406029241144067694279774122588147362678592546016052635e-1-.870467149876501425730954652351892271498917155656321412607439407017063918653177501903167086187162439866931512850983159516667076975799429291085844689003e-1i
+.262718340289112989148620472257759503775829296349337374946765770596433697875666068843279819736229791657352232462960428195123439542088535566090066547688e-1-.319637101937532520549936119535868663031045047206246182720715279862947599830030740120593632120958923517047477396137863204128344652456825278071011267289e-1i
+.127860779772727884481454356859737502815081965535721613278429589308705038865615637821025050123593979857057021366055269359130013022044853385802645054866e0+.952131174383703292001851696203252126644429055104251222238856278589555039251635348620197836911026033415892971643427835670448626988976306006648237538407e-1i
+.844665984207787531801472312498094623957688724679042483642136850211807774735232618843360983572364918611664255675889058338788668753332258752009072640756e-1+.106955086523188052248698279822329806505799161875974968205503747795581807729493531513974851472570155180384685920410629626705104129271828164438484072621e-1i
+.652969464181127312692258334783112008940272017685487906959624910302696148280858514681066443432321347648527888963561944573735993006140588218211448696158e-1+.556413483061377162516125627878093391260882567538480406008929297192596300075740142817142357475846295634507054193442328503679803626950168773441127833914e-1i
+.278301465811840295553132400686598995110644930318549319214178780700758281615881771336216425926570433483312827591864365858723764403167574429591570613411e-1+.898886422443459825224462269010234768718004100946175309520569182618811858777605484861944747831456277615615189279402352320165522540828912080880495088019e-1i
-.301863444947599111927398838242308639698025549979334126336454945666911629082572415612858945095252857961559711340261995153361715140896339436447211414064e-1-.105701628983401440326126049781741938212359599515012777273449211974090627651375651302390102791920362776666250384289836633747645849030380916771216286776e0i
-.410876944721684976943904018892323077629549460097665613219950866794028378674672608988158572691299194173487226543962512044140801140007576003036642876450e-1-.179426155938140986730698162887376491599860602201346141160554100218471164505214746374240842215597723089041740878687121646700546163035902206265781310047e-1i


==> solutions/sicfiducial.88.b.150.txt <==
-.330794482099694301166103774850212241575630210619211110585222043240432336726347856695749743461320633500954668097001584988473087319468970851623489192544e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.327841403171343589485285817201411897218506133156713684494849336104907663192816071758613277862869566941302055903882041424409483124898583263075214491617e-1+.565735415459794573235263301154472198803845061767606439664834297097318782926633351802142957964164794315777633673526997308416271458593122875347850079255e-1i
+.542496289410533400553449439691024055665996097970071350167738732508689888183629165828304686077601095102679661221075854496095995600465736270917297538249e-1-.262852015129978370383083778214801287105644819219265651613928468140685719530722638069160606036898177032733845102989312937514029158713575356664209093290e-2i
-.241403833272731176221013251867216717349678338640623142560003015255076343127778123006978953261907606807497604917071253407923537777094041657275011605386e-1-.268994419671521977732465388947015140693371040185738467741712361643865063093779489698511942414930901670112811092187178792162149776669759343655587143069e-1i
+.155483179186241156760754012226762264090319126519637555705128214851691032837987045705900704591008625631866051021946344808656039993873604736780689586967e0+.692057662100468477787033362388936031060018750067850571125716489171854948915624222959503293534886441119468054467148270591450022097575727432678694601189e-1i
-.368960591121741599980266716420273044356202249045435538817229946175855937423802832333489679009705067804910067369276159736169875500277469933674337646808e-2+.226737276950408165187071127464274181323921881210180047086830454918945928005196765511478520721373805321555706016137789344554816809492846724779954935467e-1i
+.104496556081610254222815041638205154061036875472245778675467831929071133190141729635291649550956981148254493106423414358450913145773340899877756225284e0-.349440665486177287789329863585672254068414071472451732579224361082732692072888680603075080574475495184958846488238554954596952773235717453621012450037e-1i
-.888809302101982056236890960904111618896156386787863957634159683093939048550899550155641648309483895036212869320413122187066493545502691550893153315340e-1-.111159912433162672207178306373166351861419424508148549773701159850789915968616428686911555407512349365322992217899402841666072066402090352431357795738e0i
-.182962187867298074885232642896778352965033541164586835136731085060651188626446314973415631019755768516143322413094487367001679471597765361278279438006e-1+.346010923630210124677340533259424325796543628712304405589421474010556679799515964420723008991386492239538481815188736206586329937557209200438920753007e-1i
-.344798122906343355798167403584025810073780714472676332360206949281673133553130103879195661529083346737579302499729255557649496880585361131692311042379e-1-.105342588978565836854942227853288981442338629732332734024344147340338391784858952649202704235178127516903004592956336991477349871791059720174660326411e0i
+.582895818140075920757743124840895676429507993560848453604043606175375284207372025797397012211551545299166952293470689588338182347645968952330088329014e-1+.613321926288870985833595658691855361381600778087007435043849449970887184977834029633363040774710488144575528993755192769192748734935756507084950893618e-1i
-.231196997370303100542564624314947635590456572512883841792519834372092581003629996209122787330669146069265272035230367459579172108186333371557715367281e-1+.207952341034960788448192240898637927887135095518207158178975955358395537602590026142427941142647569580277841685701825357337403015422710494837911618609e0i
+.433253760307336425910001119911924160310271180294013148277010986381218837732733732390031519227644220465648650061031679139422447267920724562022772189147e-1+.876093501452048211872997068352438002934398244717638797903979782417778930853310416287438791821806431018692513213322312989137799216826311400732424294604e-2i
+.137610046201342101110004464085619613108459275136885791576663191177422549738469420106584152972366097538645521363654491698269812048684448009547618537883e0-.206682872158786186797650934987720834771095319738615161078866237695600042483415795528547425709075925327375639346693425888848268581893934074132588154478e0i
-.395479644541411329273590086001321635746642988761268861205991734082292710699651804176654931869886330380799570529700578927123835370449788801152412045482e-1-.170115052772287097734946300023760851866082541541545327312309057060172640831333356246333650203342063252881362111643074897205916291391224063333806383693e0i
-.486474492925165070247234401835835152972555102603624576464275510866392643535396904659368447850208520168055759724929928023260598995693216378778118186270e-1-.213643229796334893141614350731550339531994847108865691916737054455932800000384341089619520318163403236380076805341365718320568572686023451349249003770e-2i
+.779226771306715451240702631311940601626897546902208816774577846727629265729213365294344264822858158932039459305645391627049251084072573499869360280513e-1+.408215671528755389331165813272169388955816700867642393597479215631466169486548055809190818775677521649754186276193973476868702413195140892503116794558e-1i
+.866733226697973259960123746972110068863150756718888059605397407134017826258164796835942918803424049378929536404825052663211068803528233742598007287213e-1+.564095893739611681295923845977463992074916537115424537353647342009824739879413857634541037215666138482995452207432479658615427944775215481446859430125e-1i
+.877590037549231658815952372442034956979135956177493963958687248632440941453334728043652739113749670931862568584604567016930072058801989096366150272556e-1+.106250744970056017312324444950230542059636249119380159865877434123509339519622001374192176644951459990640073803650876156688120527800344905696762838095e0i
-.307619239013586991672218968365889257491554653276479698791387212280603403234557765543731296201509174652202700664337490514384497378176410992429858421587e-1-.137300681717065108516144486655817095867556980968154509432689782984809629008105065483457753079570615177879675482246785980305841229632063330971619900148e0i
-.500580650440087300362992580112277681523988165779362460598341573637781941303129390047725887403322194196056932135638821798682937783647575705574806114340e-2-.621602229503174897153318620652107006504394848794633901693340848803833311216549336435759653116922774168984157358675533552563819526804309744519468994159e-1i
+.371404087727843104940586418077167137420561776904184105184960855971412712196151817971255828384033482435649709029373966871252120709760693629147577407624e-1-.500977481437513769543066761409439138023240513988444364160937498039856514459384354228383048103821355629975761340982840046363340233659823329829577308428e-1i
-.366894976388218673501165220196096952104974650920874567673615110763968602896854521043347137480791518848455800938943459639151830252928430543442535090624e-1-.624585475541744404196507648482366028619407248689780987207054876439085718621821232825322746742020113071633852901691494585890444525203904907924722532681e-1i
-.960065842021173651898563721324910125976745316088125150705276991493954419028642874649514314205939334775658767620039712965435835821361774157295337504863e-1+.884264035745329881350725148292458039953799273412173885226495056879338369978496722955096465241752757999113524320510160591646931331027627965288941847372e-1i
-.620280467810572316628455420827862680978728836478274083983027926908533236565686686993918278241225796871347450960105155085718381215226621509552783041569e-1+.155104309715191147512991844778063661784571394362441893702568871889291740808592092023709100015026936144727385493994026425286068761836963416198566013687e0i
-.816827693446713451709356844810290893536857307667472816511493149144389588176206948033883379777296934900866094299972007523360488660291983975497219929306e-1-.614996201628066709437553269104762500307870179874450865282456320260307392090233156737342590172560553249179817513094426948598302139601407347750349760540e-1i
+.428239615465882510026393431459733954543273990697433326216373101026365765846341826527686128678237682678309279124390834854225380387788772075338849250158e-1-.258912940539759234932777696871278989260220126762718908913292921028831484457031978397879121771389597244481883077904373136268688649778815827643730543217e-1i
+.123512010220049488022472539362098404930887084807212378682136351097823850949876012155472521131141625554987067107107413320351534770852384124350137854483e0+.640476204458840171618144223477833657630542257404727226460223682834430670406112647897173993766359699889898301896072011979275689670106690635862830396124e-1i
-.204297726157600863972706955196290653588866737656792516465936242496453581133939287750060124412261726769688419081045128450210334911047631989033291463225e-1-.182820284054160270785191554141932940004043175180897505222656998022870515659997681564477278670094084758224404008351219679510101706249124405218088044779e0i
+.132391447097520867867592094396583865535477927209291765183652395143314845710637041420165433608308216623588253171301849570219652906286300444608915617247e0-.610104602628854584744145747694130869165784909238666211152152153536112403735386911622025836942171165222620920402256965495872530236027382604592275195432e-2i
-.848726092675231398022333908992514305729225680642468232184321203453540177491518533195729539848627680174630161002693483697446527041533406891438577733228e-2+.567616969993612422931702912227293605564718932037587468456797948717147153138518355576438168100378836125431491124555721344858095968838744681676502747876e-1i
+.926393526374020269912754073555791102056698902272291417245205041866140413604765584403509496844389115962978995841305320386731390088080949541301628076330e-1+.281431403252561608373183959532624375586424173095754516537940558543015295445119213871179614469050081046193739754657776024363798395324491741432875232972e-1i
+.931343861867008902088632018781963496693785432168806977138007439594405971002829107753660587554667170255675952828149840759219463252210273093918424047941e-1+.101888862771397416727957592648960934958658071168630936585942609765698415709951385817210177074614066251991211818756975814816177630355727841915515193444e-1i
-.451143738920451965663753243304421643591774001123333791868293143107459526677629868217800575823576653998949776010731450021283427426943802242462947814881e-1+.445714898410421211090728488196083239495975749474258429549090065389964083214348589242030251976226026454539271634616271486745900613154288564112744577658e-1i
-.753903569464345723217660822880803797318027347912240907408052810765581309578630452217416754899969375354203893391316634133119845087298712591440787607442e-1+.145834309886354200893489545307757074860930711559809911859168844081062371865633415887935394643220227812433164840556697893256067239274857612475136365209e-1i
-.293690362873266555074466046913972434678166557586174447391852343548861074334508685167242055837493215492351976966365789308912619193263128503028200743274e-1-.111435327209788415856898741558979521744921443775405665369137187820283276237983197090790668223913034134600572895235133339641496358186007449159741505899e0i
-.788319232852488496836213517417586452629079316916951458191425312435685844037646547365956585371690938797333152617264736991401720225127118993822700489650e-1+.422233563738147175811409586911563872138915674514823584108651725558626020545138513977483477325846744696614595612814629474067226624684681514977221377276e-1i
-.872895710870829060279721056407721673049331110618917220702373459007067673943610850505854588746797427333996993203090714249169456101440937152212553407046e-1+.385090207532109204081029425650469827440800108724150187790027704685523551394352524907257825396088959084690942771905678843670986854276176611397863147484e-1i
-.543942737992923847841457837383048815790233346664368870480638227429220449549848182501901456824052807085389850566640458452508379007272407510391113777139e-2+.238279232291185745263194346646459750288224770260251622452302572417876804682545246032439882652164163510734654129675264945826947590827373891664381354995e-1i
-.391675343933792115669783371846513213228827845361232262395900748563556520415717006859769797998724906393001256694229258562941515847334983765324241338942e-1-.785346453425693823500630845224516259107294384466146615016182585396892081024204004744527804418448593207972503431416564054665064896180879926244483200614e-1i
+.904883453664208094131489254001494618503565694584225104794579916696713617735697749971360974392917486529951147230356708758310535482917404733468375348351e-2-.790332217488858671663531009636092016941175709572854119866922651214637391258741398835008349133636247017810210928892330489434673047564793096294870458411e-1i
-.210376529100929796184578956400827663049054648581452757533901554145064971023042394978950570834076297499679081354741029700491814801458993174409325591552e0+.519660460604576031229646345318530435178797002364998423297562081253085957565607229986010214434842665571897046688370648929389377171375867560329223755379e-1i
-.781986948965838914567239060949584248030507415713308701732569947598847749245003443900227220197400606472180657175125435767422788048109753318414142469137e-2+.840928349320065557858454252533331375605841648496865448453159039648301992985403200021891095052087593234990318321486418842617993481220942857824246432889e-1i
+.241891866889190027236619205274108172183684518431062755906518937322527083825054459646693342537140822790596408201808572014417691799952920518746448947572e-1-.881808444267048931608629211860705978910636868377640169001593717028384959168712955847314027899878089883427220773246652095815109353946794141232737151113e-1i
-.191032015098289263025034241152251897684411367140215295248829860107367065712011666912594318183364236220638546594430983510035207272324749868439053795951e-1-.576719815323529347000219717497943056135575306854493501677763461663613743474987600787478202980184135343377289682199155945764387901319184562126761352488e-1i
+.404101887652378634275682917089874668127833519045525505271498906611118183526339950903419880552262578760357714671908280551039026337112609269919249601395e-1-.336001985950665510275326264715368978754625419371530536520588736710829579452624949684890633184635838457712617726014186138110787917103436390133612568952e-1i
+.280491341398502621789287698367140994567281349404468674260842075354840684497644654533908125659893325578167673131800175419784005489879304652157955546702e-1-.934579073439024197444918204442637774707587427801547402038377232845740819390056473175459797556174046411799092810218627643909695580008836821739345526688e-1i
-.427691815316693177798694035868636010388472504188064978101448658006101874882195396833804596841744270407945988360894307874359336305414478063894526168535e-2+.126745396402884095507298127024140759272318117880137876960625446524556814851753029708219050867992283986095075426779901716526062625586168972276338205931e-1i
-.486947220777153306136066902520173649573511764302617221279874753989856410849163148172598571417682233007637285905961290795278504748324544180817885300031e-1+.503455071163804756358745815200107906241651372838695858092690520516105492063968523276769137526010031186938548648407635960697428337375117439159007972721e-1i
+.185241739581329017160604627054729852512630957258416849240225073443898748719422476292272624859165823031259211787405368765643300175293203036270472119874e0+.876488149434726690519492072404125771205129966612827908929665269145369226419824390401758102958609035304824193847075655563880730563857643675213633811908e-1i
-.923952316018158599889610485101315125034960861107159577269887212745902583925963000948836767572994472008764705664288710276537314724183558079673214486740e-1+.289785739078252408522011031997135523177681639359045569740736244810183407487454290673383294519833547728275695712009961836191940545751794825205154055384e-1i
-.246748211735906910511318698545455057477954930007842585360971693472887987899857235187887186993108307472470997359926290355251294334307380835595680073388e-2+.763381531513658557614574486214529280552364085848368888981575775698965258975831820503035759657614656163688741575062490308164700596657970789291785623837e-1i
+.110479755759385487331619332871679212093354742954530416539429029029461850089861836456104223083102483124199544536877329217821709382591716141191804600498e0+.193386362645333913507345746273718564381218347940856521184741194157478609043743509883278048729451004470206422468719790540465468982959180868051842239048e-1i
+.450195693772436164610258011381195706033254037454770898988108662120791264338787653812783913131453988649755379709809287446736290735527614882424347363337e-1-.950203886055418616169836553357010944491552991554383082380067168115787756951074319434618607665560414257263236224832285465668548873761400895811114294767e-1i
-.131296820536699986694754205008266088638834196780530102698720544253614812883402829356227574527851361010374399262281331347019452248691400462880849131524e-1-.393953544446853208420266798315241944329529197648857279881029767577770985237197510379461351756164177670641203634908724007208744710490422296777149432943e-1i
-.923927380160191893670317625541009447191225656550501598641674788827054555778792066402531780033465488797787430797898341349812707572444039011824936540452e-1-.387268207277655095245342241319750310224948993419474655001373471735087245934734580707105918212746126513116071511651423990834723734892293978235621830414e-1i
+.889034155385122764781557075934106213765550034859511401146790413341007346642232642212209431969676064865260743951366095975073552605117074208337492151622e-2-.839576186544515388002380979069600902494317055207468050192232946193828874557539831432347011110385176933140115103413122139449240288809339308285419000941e-1i
-.577952604926740792210451868023081379239610249733436907437983132170244974993818838353651856835486917746496647568500030060972676616362739581962307741446e-1+.101782659350385835142073057946037439436457084337224769718478323284897048091852812537263491733475882226467005289445600464166177078127818206152223167092e0i
+.874463178302173366643172891543463352869594758139597945311562718291701491261974503830957179758738233064116220995435602268196628600192502971967798352487e-1-.190961540580799919561001171836564346756931590236775150175333580828009092269433102066092650927152928582521785017738452327850453301671763287544475996442e-1i
-.171697394172779132258701367998407295537210390867201602359976398523973691974084380568639113189311998207903404307559631365524921942171888176940319771008e-1+.272464566981476749562115729942498947430559378476444262859153629484159437064540592993452811641519414578723150793607935624879891623167436309677284022773e-1i
+.905060313473978341082471273639231851349609193061459724880324504652298215497198361675904459901911106834471162121640527007237458410954589341416649446002e-1-.130729935282605474338408963615979307448245675364505206096897028834969772828438522365495560637332526563553283572745836081052506830858662330207506259758e0i
+.653611448401944577494379221414651123544799708868276306711972974684582929982270709150658718998622757297312275380138117974682761909980485270884328349025e-1+.143095235719279991944391641259602931879961950384302186003607249294180064821651478855835025228265488334068131694623790258979129368134062073109774079294e0i
-.586834642749407174669894567006091506695709593771040706706449155792183606657570511979337294849197875805477052008419790059095743800915445896757683809776e-1-.442443992631594265558367236601751620199315637600072389802170859761989293674503210843025336638688514591209830011797631844475610624535371420058743330378e-1i
-.930086335586042487525984612117341585556211441796265724194564462043490485498332556717888431981872410931186785419205843210291127199543335155297930484568e-1-.407009310232310129894816414979091783387911331769972170893026679152366965559780136581747380426867148166017620012358162188772951395343374413573039374103e-1i
-.945115846791549019218980585708455539519785491490460410444541077508515540532590666491258773610445514010133549590021606705495211623891054621401541935979e-2+.306339439380810220536704653319666575097219232688644466812031063191637104227284832167726939978694885898612237105740313418831037439497301456326395401360e-1i
-.790807977060963322485154731682168267624495318507939382716071075530528222156669231312173170922883898147255835280846412391410268188652985245634445905041e-1-.118541780793360035809022189245044125814623302651051019347959872985320140227732384654327338549104696445819822456192707146392731026265039018884687282244e-1i
+.336260938508712103076826861027354665333433012763524731989976434003279079211134133240326262636088084308256356408277379153258101091548634754589089465194e-1+.586777603673018007394660616011120783768776125802235224593814168312975562539359032395216538456063126665265236579791147748509718175366614104439492161965e-1i
+.272268241139778409258490668647146175131756833270377937948006388322672064310461440085993480748417410554976770143067405319324981937042766597051984963473e-1+.811364616223597223970702477367309718190782806532690968879046744186513831017337407031218835269443156451332787819564697892635921337635047073262354463962e-1i
+.950403217321823568861417575671645541739852232527360983093846347353801067852655755254448513948124580066870631316960826413515173760462986170578142686411e-1-.802267247730341077502768204503284706009822158198738034162263497566722549510237710384134046478622748396879154208211554891981731044026726410979819265253e-1i
+.322264121450303808258810780631600345710009985377808788434528106670847302638419722422823644915469670897547519928285794145398124545559254285674802235874e-1+.256228351322685828525078087020849244792909857163768062737880982182043135269611671409442793341181430538117659126017210021951516672410486519491852402791e-1i
+.581368114374210614640221040821106034001144042799497448017308687287867119589506082609252203975516025956911497029257580048417760515790988033546607065079e-1+.966477612327024372804344922804080032921843037861578240855681061845350662222682579586535279955846661519792797220291486458561752920859001100024979449637e-1i
+.125993188022596370041374036326104618678668791894478909436499721359575675677776091637666311643232985736406806772838934813728544245532570956474489343293e-1+.231626114783003297209344213402287628542310041895219929822654073447160978543715577473869079170719683020535286971382087877042862078163775669467546659456e-1i
-.758685638514792026522589557526973918407722100151603668928667640230253914004806544924896125951100731414102559482834841450558659084891584002087139404233e-1+.121482079195528807881633375528676892494426086717838904687043008068907296396612746659299788585353710779671058311465616774555065409643242471066931475831e0i
-.526971781723647625699699612068577012980418172008577117137671642013013750726864948041965090652896415131389692129566308951057460874488515523138699249352e-1-.126684599882040392234426399380007712983605116452009002505765465013416414170539268321237084602980009071730050713132336586331577685225297048367447506034e0i
+.230357932015376358990301344762954007083570617262036133328297706485921431388395867170791998899050692679190736335376774814477476385736662665121185310189e-1+.763105667907287287294480978332504789204297393137445750591885271641059221416852568035674410412088205853827861778928761683656195938387952393763012514713e-1i
+.844778157685956308330622611567213291447670136024469357794901578720549242430643771347643070243574619130438467807993350907725562082254367455443470852984e-1-.795516486876702068073042949169362367599833929832994321351850739022020398274550589888451661122862690899403239532501788394188784174339140987700114966340e-1i
+.605655373408196786853965624440211171532070979903865576734738163427064416967998074527665298627614257632378096757552229882565167733481676014431314929256e-2+.159893864754809185364551986361936213607213270791184569893916923317410451194058010214395662379002880397150376410953271144230316614082110214287699072609e0i
+.151992248506639566581949248474809111563451853046893743701862212621897543757962856710800464931229551358570174399616906948568250892573774616875373575928e-1+.494723237601397430526531256583557413787081466625221168940952049359850349125153104462424056235462479387752170808308497041093360334358610179305834490227e-1i
-.206693307111259528000405455104427871809020263732172404846921360094956357914855079374160282113258309606717100352485015298445242819717633213889981371014e-1-.920427460159525610067848723858888033128057170950035931583922907433749284943967332559327655835225137436134574808423696976511960243245103073466719245887e-1i
-.481170023315023729187608888492680906458853419494140882167768513531948463521365385749937437751373403288025933129633708338463446711188641431912543642263e-1-.813048553222841364830031133382274419249774149349778237486193112355322821158018678848865130358770820889569709620809186873013175472352546111066378897341e-1i
-.654839286485144242559743980818340643909446535082645873605787320032949139247191171923988588116831125980907082403752488550667768372860151505018303758969e-1-.166800955016793819085114288987354201799984135411290598502565631343506781784430778942282035556073347276633550194502181328002410577878756987279615620294e-1i
+.895051942629917400451174628255725496973654407297720522371692717850379708799615096921258610977926628784170791531130410321397109356402081290513594659922e-1-.539547060882402659295965477490979133293341744755538425018076362824699663516085795499106279962308060553125127493874537251451744208744836225467204602177e-1i
-.174262558794498702344438038509770846153270981833290927842700476353139270660158821274914085253134912980573724320001246281217747272663043376835728177486e-2-.125824660799495970690409008157883471551491980526595806549542508529783180211561877593348754626999371035524782341888808386271807953313522997241614957165e0i
-.121247432373130892214311106983462021342959814583022238019648697305123146516679059026954596722142007170700579290624713577596621717663661625040218387429e0-.227944409520240509069823843085570531575031536205825974613156128470744620533626145885071047383082030865570504486193179434051976330060868148892650079962e-2i
-.726310155686775533574439226939185627630059209558749412239881855863043780486028067761927354392556465385048769058641391004777703225030436897821628736317e-1-.288670261639399594513898364144201878242413828115340756934913413278691917936252378254808979942456298717815057819857151885547077500036765006956728364947e-1i
-.233106169835340444982805157383857309628500531036579690920864790336884566995155416530859079521512075498014101277960405149069052034450757317945258874979e-2+.379741415653571169986872468165027671818115976740014434350001148202775763989445319537751406109623394597937194814059626474245947596122166305923880184151e-1i
-.345552290772000310137509699834704762892782790770563890817388387504413526461254679992349108680695577788427373050035883599677268628283967232431237807393e-1+.100388437216497258250795475669695126843726443393187928146663704212922993895218201842161728610698036504492172681522468628405946413340740353438547205584e0i
+.418074252454494350357948577057361475959766287043407628261478724450312841967174551040223469241999818812755832013849198966792508142770401513622106122016e-2-.140085116816383823361408023759724816964747603384876339258519422136848483076621334728802039385466763382186647465725998773525095609840765073936025684741e-1i


==> solutions/sicfiducial.88.c.150.txt <==
-.375253394439442482198328063342259777702144927388618630558016543042440276313491535088009146703925015930103392537015436484675311762679615385624278359723e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.113862781604746614065743720051047028974399293926815567061155279274607877474452041632200726960827924863529176776167578393409231048749830271640416713374e-1-.435257922916024737157046312953621305094438393422847305931629601635104320192986244745544659884269377347326874281224217270990978123187705247375829075710e-1i
+.815219369117370924299492297368348025910663538291161616598175440975961594457667321734637079680500589643150228130678043712038703886857012128738282326473e-1-.862972812113253660912689478949356521076043892351838593815827084992868930458498358913745308829105359768115097812372233122480957858505499919423014743927e-1i
+.129032463431605644670926625400660644920527392906913370061921758104455468354089773807510208109657013411961749330724753773897102716192407251835163206902e0+.966763746198634674149060996555928464705024608949157970142488506754034200426248127852797106099099181370132571162047575489962416864500611101527056533608e-1i
-.756641209572425123618129268261353827252906215397519112686092438193516647686859754213988120514073098339573982773283267693565863295410200953189482961332e-1+.640746399627549816603213406139356282515737216657508711389950305340215585856115749401669708701946251400984476829885593677450972348813949575075919768842e-1i
+.258085715668422083696653326818352139045586070827440050045929122576607138979228864799747254665143940387569870087383533273726330130771162864463331588547e-1+.193322948929885175545468998949206672755991992425231769066076464503784971097763495284092406623726618858692030460098177336621588234023072041124278978747e-1i
+.288450048943113412485659906107468931640593101622070402951147932610925369824904071410793403551104169608406882160619388029708940049253543189617246095560e-1-.145551788878514152875211945053615045816037818281921120314134183450311690986961173516226992316083138569122026808048376150928242167239745239087698456427e0i
+.349011673212525692048575261218782202175352511761375011799523717271292814724865321189417051498657853227324072164881834187862722536084976151140247254233e-1-.526050835165653111782171117943815810941648807409606101510439025493078283742089736827308655679796701669269019986139874839104199463502597064772105341350e-1i
-.878474720842350097312432260261434478358772285714075983720168376195698383583356498068053686286699352439899549752105178869960661713515660019812124971961e-1+.123564237913092578697772093965062823783362415927469812974187927251563308455567363096447509080440918724660216076643849962124851633040926553817388986662e0i
+.885221921957816516510237061681709826030999423871044537841590355151617363782242089181100343853335610357421810598297391879882616998591682208998550998895e-2+.500501943592218589228134045283087039573747204933340975549429954336511170445976423334204574695432282552448667131248600050737819932023200446368244312417e-1i
-.127601500067606400723216601252326939143859518962132771561346983050119160499249003166428002737702365129859446924325665620758646287974747170344127037190e0-.502041807544114284593313217091702036187229092848890287552151162421637680646127189676728917273282633231603937906556494054602293121769050102211280269649e-1i
+.634017865322243030989721076187303281455908342005825320561494658029319320349301490518388669432336476394653434739369438776942395816692895425431462413349e-1-.418286278392690187205678318576561201619911799831710620012413359404632366486847076714647826851965126292265457891930148512019501586726370544071780302589e-1i
+.318104658273681916099484478142104836050037986156135814594424817998723167887233828456039955240612952091001903405391463923451246997930940234905258671193e-4+.195655919438744315337824166663373098220387490618454719786164226562180800937859092424908986504425270035571625167991031593894706110910512826451027414888e0i
+.520006101180065945845922074887026132617711911838992658378763271404016643305247884903083488801374245313142018375578707165977996080435309721103730243276e-1+.469906797045258282628165840184608645131374506828045595869753768450939565718003508874873936892609561379629929872993175372663909214792992465304850158576e-1i
-.415459180129335564538010916959063079517690046326681817208142445032401981240810949835498416650491724856635014219115069126594271171219504642965301040577e-1+.215315694790391361413393163002360954197538464975640465920365298014894975102053926228934928247384962328979731265417941875067623231890496127742712070285e-1i
+.828150188848432504747730847243754272503195529862634888255517116943530709443316523662983701770311017246439679921902150305615288960835421021656351196332e-1+.521688884068064978563611099846821215448799692491194761236438820722457537695855992133352935549517218806914578148245740840714490760766348701720668051861e-2i
-.793049161949564156430916995124337533600622314209051322449420047738726240478518179331186593506400087841370282623763357392009894532929901280478255717667e-1-.134300938123286928886637802756946689584633010899669501234644722209218057021246826156061649043736960746801000688909638116116742389987348162965526067398e0i
+.103245943805883696803461457514810422770430636108331694950209418386818614288312659085302754780831375089061453974397691293815918621025952840910056714646e0-.831403555218475516099113565911525445002524766731567936204994935512522300015510382016357699253209955046343243372170203009647091990679419959722440254358e-1i
-.444239333934304521617787461958301776454350586412620429152320956895073277160582473012687247445141915731690174711139718358851259697392821863857363455028e-1-.105140152190172308564645971235498895943568321144764997233780272369699377643827895477064396745236159776721779773323330107844027696540289896904907162122e-2i
+.441733105788914476544178841040950459297244182747984218369225751887069323047329728362715312449067205290964526137272315773882917401363663533380420586279e-1+.411993719338901799765699810101320982884727846863575883015866022443445451095464492225906935434938415926627503615840446773582784389905433556625183459144e-1i
-.756956496026092539698617380497011458322530820960917032345385240226790296789112070763099840316028640487344317891216580787536564639456282858450610880381e-1+.618313272839517081188263906825522368019958870063814504130815553862121163716631632834643423642830658496546578464167916476152189642936232628325786221249e-1i
+.112334494502496599955483818169713644007837788693724774219267604059374200016301423962457769833036747295642879655531139746336550098215505420436796149062e0-.945574457653137490046634674508959919648724553562721623237431643127731104255963326824462886833555714594613607654153208411053433113089582376966093836675e-1i
-.666944426699024876549099720345613303100781337819791518114738408229166268488372786125046403635539930055319972336526454346844213585768512054205457147254e-1+.948138037443558294361920255751655387276265586231718309173649811843116304106989637709916402908338828030833918880555641835539455147652207498514310735534e-2i
-.729352417939495559665319010665851003451338823459089666764177978686127645554351534728342553350577118318902770453393677943579935267846367193959763722506e-1+.230329844714921216993229078408039429970338420843436161194877448954245937143867471905239879709101114346597713337803767506398046651358238587738625658299e-1i
-.711929480606727861345471951569324938099939456700288704893984850975969533925167237810801213544990974666854743387219564512663116613878711423556747553206e-1+.104471906822670862109079842797388231625077908686302378825363021085162610690677874185497125480521241483243118715155194744308354454909389187781212494598e0i
-.269819386533358575426456365154011497934049366048252035955941292585965741704096494573051949388221417827371284654242680313265564848013568598625090751113e-1-.121886043712499926982864811454600185114502712121857645279077960620242735016086478552626781951395367358589684721366955366172195406801395143358108556150e-1i
-.134320619250708512380399061656396244700030899002923356714126275848036471308609724902373046471603735112688836772373885542854094421503330259166094415309e0+.477135714700543014499162439434114398602576030900669159517618209427878577130183933087857824542257736031235929958344930575538625032494361590187631128827e-1i
+.799476924667912568172942412596853427422480287668153763096751251726086782514075832549902730435701799042749599372166518457997856551657338049233916884587e-1-.968559649623240089824833524933109680399723350082211905112235086630419077153181143556187294224059355111669618880778818159849691443368408208910766408653e-4i
+.783774906215315451192708893645516097528314833806371859843253626183373195870543323229657681805863547776747646038649556976771408402499596318312000794224e-1-.202342565239159811584592105322420267560363099992483690076560274274465135119525469125107257241527363703030701100859429863799913176660931476903542455269e0i
+.640036776335901217691896906430560774349222092879193561515024441753212673646266621007221784721461575243213737611640505386005867919753019503294875494573e-1+.111853068646668058750951457548888068009438620689415581791794993891745992963178671305711703620339222360440365071368564879661684463093926945081650247225e-1i
+.310962598564599221580891982037575827923419186516057723188902674261557935836142341429736458276876491314218588246602293790817822814865197677684993127968e-1+.841489357136155449835650641537807119433789461218360865234671196423198908555438190772349094307898716284174907175997692124375706839533506575303582502555e-2i
+.428924767003883224176189801480220196711757453869726825229714434667866598414363508827791109311082734912369925528188865994488468438184063870567100624248e-1-.356709166150415681282340942065224091012860949465570068650883979794605102693998996026093652198502998007522337251652385353198742634481616609184387338740e-2i
+.256019106862191633022592324361941149331922159036667653600915701669651899028025885182145857944459441175071186728981883430027101740302701285848108196851e-2-.462324933741083254994174999940021423418730263993533857497446074581309780368217402912026297996787739643942312984512022182902992139765642834794363727577e-1i
-.570930000750946307096044362968231322171253864455476158327264239885007868658450887555716841558739584004725821577192752689273705002377305364740710784195e-1+.600294296511988014584102785012922278002540550770088363533134506312182017182924017850510469565619747205436367106366993696238162054478538829246748607943e-1i
-.168489599719401502717562994126004231053725825867112751678851822896778785313687004625646666045261090523221892708932617683813336837252058381713375782140e-1-.324836950042740270658860034696296480704331145462998288475936693891945612513205861087692367051481221084458564171781946392907526145701510114502199774913e-2i
+.602014039950316864205555410879819406813528629422644848946219945814362928344536782273590641427815715990469390916128516986875900675205259864384312266127e-1-.321622110485736645606584144312475047318002032138287111247466122778990259054017460151247343664139614882296592439345987712528832869197514916370481016371e-1i
+.177244827669862824480199021101056469074845457116179020101960107936941372303192665500769788834508492639933199935426269637342857886285271942185472734193e-2+.765693531052479551010799318737636717700264412239938830805902441949214996788179336582174628524716547311622487896311462431852100043047947523232987347086e-1i
+.280632226254782590815487790538342046570646657308642385721255241564586596035243647044253822017235441908383859249235901596736476680355011842386978612388e-1+.578338610589543085550422580929077165057873152148004376863388569624985389111958859879005738441421738275943006020317915492597483726891999508962629945873e-1i
-.880872049100456040903045654061369894268565589210364379439145117471570875748253052922110871880870028422016218645117509752169371272068505499079140227728e-1-.834269349080916934795458801819187664883299734299721698026119520614894786954241015621727664794169398451069164592418454866674315101982807153966429905392e-1i
-.379093369220068340736322113256526015347331740989859888807632690037555543988511802674249813789551135956642059918733332947980945824561577552445359162179e-1+.260397929669002989926772992107803900563899108797053473773856385324450652388285291706495289645588041849746500602360217296372263794042832075925733736498e-1i
-.328958917843286297397237968729050025054986901350344505114820424840391010305652676427831842374571024126824365197822245527325793929309610687992599224053e-1+.330945718198654604219048796280140287032230559706481721066749105059253348602033734931032964479072694671039997191217098707209467322103242293325340852292e-1i
-.392360986237923561707176299919872915973832952950339522073565198550327814310736521992883727124250687288847062931504813493110339895091579112911997740606e-1+.412857363444164661202257459160174137532832400691858512435588040332050662353199995366535655484718906634114285945605803885230198244819724426872883590495e-1i
-.108458036920963051637801644503763463781841739316137766703560959515851637106532907201107716967777955326422481051108212626860984733342682698394690315365e-1-.461685366091594643736282391963438993634213617356375642294933840432610162097480752588244065971053874581442725525495403015957621845390707894843496728903e-1i
+.148562747324959152098461244169737002793479488476407230977275955862252866834663330963389410768984476641356340228258759863631251286554487873300930716829e0-.815439040046590858716042552420115236307017612888498942283672432551116910748869082992063320036400752380999425602207088515453894670311573231888004668996e-1i
+.446525258179467015248436386396229029357016512370204882426658102958325728689172524714915594934944265575663255555338541721700635190261792060124468813795e-1+.864385950499317015581605801650262805943173581321088626330249729553949531905909449576546190963192219499781427574517210311936747340223619060247254512442e-1i
-.109981525094054982696811802687641254638138326281709190153125817501484048429489626225070988874821615190769888418446336630286754648992937866955284703534e0+.176361972373557389211819092471611272112950215889166159142340501587334906664499971218789320149552882493684302921715592119317215957468170476692630954323e0i
-.623517275467838009324000542425085621079134370700520754375773188069664247175694359751689099887683417641386205030700248039967599953041498135077954756225e-1+.126246008128634188807640655776794291900144394098783812585955488759128256597666526180168900920789941045451400320216573386642683223791779032979797734319e0i
-.395985773025216889985684671223271264915796754566966470811001088703159281624379127654957342960934378834268882934699041757695505658400643054169287671020e-1+.829442732128956361754038757658823276894915926678279140029755725404967811907486191866107070951316903797378448711206256534769315810576783568931089429525e-2i
+.470773181666682461145143484309436941727857695196461849994289787938280922477842668003877089741790959946527350213591631508043002091727510662953343979119e-1-.267077649709196990425936794060525450466312799295254415797958163175135017518633662860932837318494588675349765889998473281171064233116574192119545321776e-1i
-.713122788751641712810802606714078242493617928613773852200095354413169533183929025940881594618444884157611588942339078947373070013132456349673964764282e-1+.730973551379265487033572840583156658723825415787339556685806706454952647824474266572435655509838243243480408810261402555550902744473937255164137815164e-2i
-.390736610131141533421793656678679230065708920935947678373997775044088116767575011386774223140872796570589659440959135033257321583570806509259057431353e-1-.436071495280654451598269766838575612149145100762827349756822082269062303130252514646624984937608611395437298836563022312390663579330375446359853984167e-1i
+.696498664330750704087746786661844485358573129471191971279902538313991332095680486878378011600969165244662097836857994708333276385496581117050753918000e-2-.352770737730946013222670162972684007715301603247145125210473010406796396647863975125086304584548974726222545654882012448087112879052296509468539039191e-1i
-.294936273951628259291216332347057760043003740450059569135006309539954300451138280749113783712497212807699569327023361386031377075208677658477825190397e-1+.771669175448277074570062734511227167463125064799641041588509501852452593801783375412227162167595887347268390842194161316137060788658118283338398662292e-1i
-.764266534926302251369270955574085415649252646699418143444303932825119177361864050672041081175421508366003131675651858614071661218942014793145411523366e-1-.153443724331347395405792538922343810641152341954873807955060749128403010329445392659759659258722607224898032655571241584859290613425012144451554863780e-1i
-.404307332677241207944105874565217269275326705726842771114703729532634001160205854214659733138169202089676608257074381306407943085601328338417665255723e-1+.156120130070627720032450355088437337534843424827405664626977966752967341569928256769030847681738257404610381622472107877702287377383028904825280837268e-1i
+.865585702352629652832557246999195602486818771656666474621131406960726618631078051228216635739589773743877345274523140666901980988400928036729429098715e-1+.719448379478840924856488137862802219250908852114335162585919139147874095232365032653712562868605768137507056883765431620418881179789627600761717939214e-1i
+.926664466667563710400979702679492026834222858334021440141671229810747083729279141739962063713186233424952327733135644498500938657380947069139021889768e-1-.798019578153192608879905770443609629638067016498167121108723297785335259486785985170687277342130961673603121974892356522022073378779086435624480704104e-2i
+.918885848663724422716175143574010116758589944922682644229520921611643428138131970304583362218633882537025449772248097157155943411438387826258835292773e-1-.470883486528975966263279532743156574970967129649091114019356212690726739964859289896359160324908104773644260198984509826619395603972861333467164015560e-1i
+.171277143932611260439717029024744357224895879920047782699500164247739299355020707142489918100169192984992966146305576853619841588864838584947184356542e0-.811326517623222914840323109487915493360753826911217482039705382996560818968986950127140896443297396347677418720166141461070537250431993523645581583645e-1i
+.113331576546885390681414762251876364290501934838268759804975450008745433333888087846607203768305061875818466456052008953229618324554550398343388293891e0-.212423360274167307061549691091309779491783926734730068616509561692957221093718308614180227693741713349747958516321306457002041622750638808488342071344e-1i
+.582765688621587038664774535414955836211612083099075972246317795134288151581054135666601372197879400861772298280485277841563789512287663525190668492258e-2-.505387529102820164684589263692617352543790521974204276902804999345845787833967414459612659872316850454300558645152695026924865149132639492027287965272e-1i
-.510578511802714417390210006973422150029075188106305798496190482070945146497951029322192237532717662190823214463189674920905969557080857744458004490464e-1-.743759391017658095671551137394003187740663080025474190707261921387848785031534253188336937867486368744996169846877451359546463098324939010223056859916e-1i
+.172219210573156996941214395154965370883400729223709221192635496336571715189239063075427368220925819578459367699983563345567227829800572796573646434649e-1+.168435880457840428357131268099577659911088150902890184808370039922573348551377692318358364880075908379374200933857433516634732766339903292093363308547e-1i
-.516168600867456217096455931420148883384688644322917472146157904656074326430111938511835477257891559989449772437606545895415829257469830659250617361322e-1-.713517583398963295555816718753718276661422898141953794957644866780690486669202697358038733095152065007217352593242125046723182535774779745689249969005e-2i
+.146000667988932900716114393409736783003574094852538301590936196536724288484434905630964082595695793799270163396725275967548991352888021104405644189304e0+.452196744781055977633512767418465402596210216532227516774509701357961096868456161341602046150563550907168996791955995091374958136518309488855597751956e-1i
-.107204092526846762704848335491408810315432368508332599194384738239684887598664514755626182684547344896130278169851186927928323664456714839757421412709e0-.105081979286948824183644196816311706017392095499607795612214197956220314863480567665891802974936621979827614575429249117209119204188508476695581144491e0i
-.165905287984873413132284694335926901587718180351914072859780868664135117273340876759563985562846477401958708798994514944071388050277506483910650266757e0-.124413603707828822387854409019599761920725340524235944553128438462017091994111704791866599660402908310872633917333187807311191471258945461920642743419e0i
+.606321954937123880549351093468730567944247988787491873908625532712812284250333556619096813896473782689348223101046765556311491209823793782698134737493e-1+.175031332900380007009534667195139869770641048884649839974707488358405390576271724236444562240986323113985472683668381149234052102012172036957603141894e-1i
+.485532109522630002739551735736614794205470611340224732854824562101903957181622643835397451980257914475412323504884934255250795939191980184768652102107e-2+.781252846707012128496309846938485327704830035931313473152469231721559768252030172603535564621847849771271130928538233679329142121197341932982579941102e-1i
-.152552237270769261353384019152850325645891794340111868211947056560892665185404832845181781431480894144572605402628483277214272406073571044984477146203e0-.136929050292912156056082260003608133897132774038619192612890654328129673074092738672298952662279206783294141553554840188395628272061673829847343621483e0i
-.214276014269884786719864433197117413759213201507761127515563244796965068560395861062907686904063406373287145053068733848687181645739156232116205833938e-1-.887403002043747058882598479272006590230630589413021267853749034989055857768764720918981987004294943096809138457663521153108517858873725777130438753406e-1i
-.109514883362644445492138094788098000902776170128490532063422792107909278061143778799426740547359526136429781326615694909700459109333586095598075264028e0+.258944030833054625213342994252502308389195471290524640638956377678288711665979512186892262789775127880253603175176881041309098734781772178011324704897e-1i
+.146583367037589619543825017132231325032806260960780348296258011847419197665647525080758178975470020779273307383264696929236350454950310536393304386005e0-.122857083879277203705544234685852849009264751542289413632493381188083099035369509093708866358611272368109075288689200411369338554728927812263443121499e0i
+.517034382000053076289135964266313615983507037033380185605429795034087825598545607974997982422202734909341214106882631307787673196732676528111237093027e-1+.814981796326709553377462621520137243616616744348815830697790682121476361550345415687746682230181071751421649405903513125198649465265689250546898355014e-1i
+.486809522710219683462799896663156585638566740131777193263263577502286348690070804644821010354183921248775679506193943976942745802007011557343034347760e-1+.132117508271655903950456446707939862328702611537566206829188796081596542197695237442856673109481118947662280253818986163176456952938061919413207102454e-1i
-.745163883970285938914197222759878728586630114475672922594802237321506981413140805294400222104101315950230292142390399318702823156264398002117621604447e-1-.118678922515050996684598648342733266728448774261424388671788103090237314989323013308338429208162760617122111628464300472087687046698000345079102825523e0i
-.115880753683897078040490007615601258930600126548583872961304163149505379951591979607474443284164292177006695956913686000009929180348990724361108889014e0-.276145543347526012214723167348989625015126783725991770821699425474552697237436974660552815258507007927910266899413821537780140684696771314004801644377e-1i
-.121724355974622601062147455660132166341852735362955008089155251518110119751753680817712740185296407064707329159070137310963335565569425824636617036583e0+.483142832063185890664113993801542473637750868052842341492485227000565658692450565994417892473193349921545157782461080490152610705388003046291695961925e-1i
+.601727975293639060214579594340689310583232585999936126749009648358046143855058244046930100933169279079235756990351803689954616082883861063803147679681e-1-.192411192457200563242931733102554793363145671192263338969884934047150225744458816528599902332588094371274761995551281620730695002385150343053902052729e-1i
-.276662074495741417797402846579184527163115669458500485010624930649378848098219010356157368914646823303674503462318744675004682036236462868612843053720e-1+.643314879927297473917820990175523334578994764911723365546227153056892040663758492481777939026297160686616579202278979265189279022708413632784751225897e-1i
-.958360240515169748849321845270411190750336226924836831762659385670020460050943637304988131297751918171766491016910065320528613367643115155655784216685e-2+.102708719272916819942989536277653521879456530505609970543529784627988353218860631099034377199467610198027662282128609491217762122106927936356381878740e0i
+.930919307581179962954988557995482941342672721828511581433265085623894198977837510833952289203428166854819930616312795315358237017433592469287960555504e-1-.116793673193243530708594990335746104542257995342823648620372089540570075652620367130985526023510952718417231643184355508231615481164437703744264690647e0i
+.615283507943953461496195249353948106107750397434504906181766498461931901231208679316354858926175893860520958824673729962311775609376938901390239685996e-1-.107897452555175805818778295926594955602362234729437143089988694454861399479403267810000626625937714146401958545981263142556261615987648559709908825997e0i
+.436162008011396755909718029255960766047822438904529325662052108859250720737648244627551129990410433793473416033483953368780763732940373610503245099390e-1+.216660987607390765972235239769038081640437909296045882368329783674291958649256843067169329331562098603016612554672212670723227336005804483409290090220e-1i
+.846472683210992220622225352637825391016489635770036880180263582332514377777042924779814827194168545199925935271790390952633693880061487569434615915308e-1+.144466561831169402273588458275112349932980934991266793776851694567081889846808573932160318306368177542345100322371286894714109457169290001889145019401e-1i
+.642475401982068209293222106347492701106155057991647667485122656617605996193540104167587901381592799436248597710598900285881510847332032445569794875968e-1+.783823710947489142479772406441001165537465621993574449112989616628834380925849469275403601085476116796523862426616574439764081103648755418121333282310e-1i
+.892224496042188529477527739720390795868331649864474247269137853090076535799950984216632853081065452256350501689063272153560274056304065183806315790024e-2-.859136436214234234073785158242385955520496336690545095024807092160282326077874087909996074262376408964207002301320722543717409128243177080827775698565e-1i
+.829069508018731384861925293073498544693694996913786272521982178564086521047558554590140665384492838483076728413041288072626509352881612309449074542890e-1+.569202392101498615841751041831083952925985766277552683493430631011399676320260964980125188786815062952517276938741550493134025110680264797989382112341e-1i


==> solutions/sicfiducial.88.d.150.txt <==
-.295305338559085307888721261502864260205514276328121527245290856562088373185725097776564598294038881660616786862722207953669193720434529622800791580233e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.854792411872841496195079099865276253202091765428093256892729909993502497644340839771498020955611987857019260621694916016446229497957561237347139123486e-1-.207317439926298307618028042356409046725743098853883696709180537758325339783835479162539663216014601841590072447742996156206954550911178665966563186016e-1i
-.724368627909740081733430474688102199572717131297358186519893870187084013438414087350081301420184033629219722482518116620584590508534732356961438991083e-1+.997950616314906565761519070683741201542076715804969270987060735855514198954367395985466258715620085787862469649948327163542101919360222489947515729511e-1i
+.128032954522042624330868563916998123768517148481004641203363847312237493523881982718471201362662715771605628821906524565831149331683675009902585910191e0-.534964187421629531309932324701503929029340979017241979793181054392120609715839036547152866863720541260866163117759755112712817160750215061885062242551e-1i
-.767190561580756615883966283074544700056612260669373489891782034173285540207008125995810868522138614048892354518397515711789752596461777331486249291612e-2-.161169754088521438796041731914751470261252005206603012012634790261630332076195129582559056316204239561599375833473095043714224923182304772591843285116e0i
-.877095571903420158493186647121104267848458642357817168279727549908663327598689557380423748063229078121241916095518590476268935870712282197217413988750e-1+.106369442446265180719140223557570826864396894164464856475872185620539104661617956300041373515084259132165836668777793702718679408386470044278274048039e0i
-.858650165278981021509861603810966665317961108900504858251445818661091433760190073545340043959610560421516113022697032722782087073267078178140668632079e-1-.901090311397969084847363569275555711321960492345290821259469750394494480881393191772978324779321748946531024779443639194151487840115268898477940260038e-1i
-.952774213316248302142092880041491177149906571564231981769229009766891351128235006413944026511202445831893967237465357208940511618035411738516200056692e-1-.142328145783897102804709899154593998259788109737747975899512406402316288699548878179454918686614006879200798317469060275476484131553592986035193287275e0i
-.166794419889683046545896661340661710516559003018379921921675334272232483501539030833094387931220846767747141490267191812194716393776149640625845543695e-1-.808432109884241943273411949944798763030167301735875848630070435369422131480904549020021705699862180501139146726235322006768174082539339267991375462450e-2i
-.599672617184251593839304470633249813832667941067094382816386649885829723738539246005403480555604697145742380993102512643617708480118931957749952976515e-1+.371968976325234401399809067427780969234265184721097186435161794589289524430833044070543279329290345181063761098373287392655588856594473194091410683397e-1i
-.109000635626750146308081632669172373708366606521016531342967819314401800806033608413022180455166226599466755937141025417172040572599473146522567396513e0-.652546041165131991336947557689653258822624437568575503213267652548861126603131421851223830561208316010815559129726129320841900611925775346627215444566e-1i
-.538058125618785291927538606842037155849770896080321062667297625623935033404161331952210313521005646796317838558343182188416821713997104694362130193696e-1-.388749947883985202933346679892500881141662285366840571452922432016485635868315460350204825993230732672862421145761760522869030451258474962138020417618e-2i
-.367490420788305002982623770853482580454060362521837016330821537370852510928889118041399272597367795830385836182498208447813581945465347121799974638990e-2+.958400041221285169754602757932928557352786039750492953620902223645841242644656194470539735165269654595719594809673892099638105393017070741703397738733e-1i
+.245788630263682101302597989552762894153870037101462174363918873039743308258346111961729542958656154689340068214593194752697895450257569737289101067620e-1+.754422741550977380160528910532239462053486432017307616113799933057019428493775078461594545147237158801228733657940540191315794705267831352456727137780e-1i
-.906325666033182578231194719464217160204378312724638781503934069419718444863067545415650336305592123912175475971585657877618361022286646632215178975164e-1+.141816818558924229132497440354752524482480176150771610040448482516023532984073538725999514819849558133372932964254686784637071617417418531699029133706e0i
+.754648119244373756132987736562906453476028435466239532945171996927445976216902845876168848409356807453785567999597175898158318539803809806065863173699e-1-.393691334143103704348125863739484996009625859732178621882970545872972712945001203512829420649231786417749411879750468677940096488158748142471557100580e-1i
-.587816865642804099982484240209680743945999634699347421029144060143736742741393273051493414051431028233440456248950383601479373658806172299079047329379e-1+.525470035330144079815674239786261110862475801340113052412071914770489653763666716153688845324863846199665067713253739767180427434987763965125478348734e-2i
-.513094133664390153698895816376496784343317542428084464367712065854402969461235233385600387356593260317189267536347833776049643984283087363796049992660e-1+.366628611337231359473027922918834187328096942286272792734178896158130269776469403991496056768980502870147441340768767317704868402991195684511109643825e-2i
+.780700352033324793894298605404701905219757856639056070680412154511750855018174867160826203837555135884375567760462115139364261454442053610129644950236e-1+.505729277587403228938234323098956050149949504469240244063889945850294424157458424604756737973586572182984518492587526329737439512645777647000380574991e-1i
+.105511493458054008413119932324060465751705748059977838671631904921223198868264259278201718584471491155160880465312343015358021111185286653561292583237e0+.923705709534834064447530422210890040452376625201672965153048211963612908684168041921400858169326596325641518412547545366406475367408468244626442435407e-5i
-.277880566686766340400900982509216434018361027469910512810363866428308135442610847944476834688372075710318221307954711768428914462271032391691056947935e-1+.674146089372345583944822021101225657577615389395035228009645150793053579694850072509970414583822691026022089896318290777535563025479752607851425234850e-1i
+.194240409427414339295794225625148215670860797719928401571182115116221447484313767099605307746886752274394903971822818835825731919161271419338087481936e-1-.771136936688204841444368178138077534509320604031793493781284472689712578690256569443417101002903530186364452667591849092599387344767070362789310536133e-2i
+.119460668490527464002768062423716836153389091969538937694694999858443529017866321217660987320321323499932367257486831054892035281958016792971095503503e0+.438227611460071375241243090441709365345832640447349672245273592848845587755781626526128821154075763674046900662724650929338243301258708792774426196650e-1i
+.110422738792390805174703625700482261983162174906082241920219147783855669209171514998365559069889739723823731888563186526383828973785068016213420480043e0-.112075949789761381152267275328632658943748574793401245589453045206983080704044680638461274921436570187503062221242935710545657643543020993512393120685e0i
-.161471834940613269852951178509701952561573584194709396951645648500114241447978475880791355265533946990832149053805342751024933306112987435225293099132e-1+.448668694411181704678109811050756129448703027323885235391877762366576434533309467127243509577799542468988812252453555922188422562187745272199019126534e-1i
+.366923204188097968039923060693840190619493662246108527052118038483347818459471435143478438779493516979074136273087187200221753919295947042183695350088e-1-.521622685372705127503459535639252393413581742844308116874471477475013643954427825390131673623733788540428555835804376735488213868332404963543288195925e-1i
+.360754162197537752545774956749143191767795408379760267439977905107038272461145069767715781609859926794023741919819561358833123833211739230800034669133e-1+.176284241038542366193193405286523797391801075366476503902418759237422218729017832814251279439609821424076692515592872489309722583416139938989718210197e0i
+.309481293068122658320027425893809286116832733640600503125444456138760322159547890582726395597996796102505764182610900587865419090156109742105453888095e-1+.211632395504567419336901692858880911789457749068417622256011074239138739789492821249403032208175559676560542120869967303799935929489625827791472758869e-1i
+.411911558920140390049513909599213646434400924438941414626444261009784831378126005472824854648060490800273071403064804388058980323243084127718460517972e-1-.978342534500288664176498132946487918538284510625565793674922817292189093596421013074329022953080711648982237460920346767932639740148712961449678224728e-1i
+.178160398398987379240781469414144919378386876619921744367827945743568822930462897432508895527485097726097322712645368735898216033616684837183199548027e0-.908016302665919020558950029993810061266792532851494800700065404528242808034910786344600757266736292294789147047505482468784979257759983914465441830374e-1i
+.693850242181404509885584786187604962039472971252667421707367895052743168175676839071935437676104453972569765162119003435829945154775565592141322978814e-1+.676304818985996543812049314656974298920527637256499263030539916521886171475325781132518489376706523597684412776889777008424776715934660186532784048051e-1i
-.418244606664775779126854943388240699255106110195422625560180296702692591150263426071063220984484960262700461839813190943684340951422130490721859510405e-1-.135499233740778166456555340277805476208697813890030567272161579821638410240137340344667404563384873004092431880713115924938922876026012457447897667940e0i
-.818892810995637363277738468264232670650126842764389070889360916504077799794792618993199783335114550977672730968721731938123176816704872268645462796004e-1-.402738642921344484620857222053458536643914859526946094372087459557260942016321542794500898584844342808056556636578583136504926592283307468254076556683e-1i
-.124619721049357203015330973687904772987861319945759754332907819615402897902739051971388924580927606379225284656563590353327239699169033271670596776672e-1+.350787183655965062004775805151357302930102994907309702797223713740381801632972142212576456882058826912454861200089685530443989623974758191339537034484e-1i
-.592597351281481456836994731850493569011870302486829022864689848137256430635851232177058396402646014095664530319252757664156262680696876746021748996077e-2-.166732575441786456568909050474896764514447482246074654223166628728246140468041617013106507546832315997129861151922227878572084121373207212185104583296e-1i
-.347228091142077190589612123352241996911456854793814545284593268866854919300162510729698824935341523967662513867884016410477830173481538844001260933864e-1+.469220266359714968443817279945070666957585447039093683519207039774264670455808500317944845691120687607482586801568645274502070844004768569580732372681e-1i
+.488954164970970958849738741248397927292174898821597417171572698958167895598573887391607296529255590649311033478905350927777336706557726972695389637010e-1+.126847626178740842372419155077973236106333950367056660329861283382565139021786270880683352617345221825676368289700861947168245594601597647595617224064e0i
+.694596017840669239891373656015591605531230173087540338291326150145010020534637391903984971499961413582727241021617555216701744769929101711712362258405e-1+.151593738375884997634700976543583799232374528085156819794525152469189862345383284892138445915309055505331880263073153171040724222798843490932723384499e-1i
-.542473812237559238845993050044631615123304399952769476996121353738279161308769779702406247551547577411983357198040642353915170446435603730629459140584e-1+.523857328190581652743100411203983280163075130749766062081977166716623729604084110046310205591251669982152712236628201732055075730855085072292640857013e-1i
-.202188580776014691194450064626669791324079744617970759046215551240328264511745101102676105494296411485226013742989771422307573093605000914324053310011e-1+.757055376135428010245910522631218006764114761390470684577065952542314085115581684880204107235839173939212864733588751491150697978791600321322255976298e-1i
+.931176118490541717426379285269843632688424281623582263093748044981034532024525354465639809286692934209834790197371526945033990880569799494335127500983e-1+.164306886783288006180274918847530992743806246827615851388627595633003659212744690710586348016770651158586383485691754450622263247187078371986888279717e-2i
+.107157115993178522526130511792059115373192347106969911237835180641586239506425005306379787190144705825829630452587811417267439970021402732731178954372e-1+.206134389657986915406659934505470736022044994159744245645049098128662905476087883882111470969364077013017099331332815013671440693521564224631539708005e-1i
+.943380998662442572262504462230308093279762774602532162717738381720364379611092522251940537869461207242086192223781489620917977831539542755879482509641e-2+.484355988521642647408401365008214721862044425020701418587259625297649297740774099984055949069812077894566937492725150546596789971836588405722204038345e-1i
-.487754493313731915234863917065150824136685432071136770116832810576201778589298525646045364171138622149066847294115031454798661734367764499692202242204e-2-.168998680786857350703874892847836210823643394979605297572885428100093226467886145782885403533005108551713199919572379974988319245195601567349043356212e0i
-.186008802056730230911660599670372736317654655896697725827348520141879440080322074288410743495520508327182351482501004266966657053190186223457605987192e-1-.720544199373400869806684856200898883247026954528949327176592215817071402656000675350795825974838248279296707960624413544505434304603384578621725402878e-1i
-.125688217761324593711723745072975146274012064366755066241886868170810343166342203980800066881769098615814244124464446682902483941195935687331260282771e-1+.162232552901508051982778516902804744782397134821555657033922695250276351777060296641493603259881147516816038571895205264300157712652278783145447750193e0i
-.667535959748366792748989476259910004765083283425754988656876932822599519002526437210233366709337133679633995459190504031118217894185749845337559461674e-1-.304875944549784953976293635427268513050624702449053614874601677705265405612871944166750838162435917484638589386321264580567463048269818225214258799181e-2i
-.496941469882856471060117678835741863925740536906154000536490785854281650564385500299605351887349558806618763083109705916933780033315587202486075515367e-1-.936629623886131501482876792039890770751506950683748895393784558625705144591952329090094261947974978458783092122787122607879033910319811778956859122932e-1i
-.313829363050026675064046830196914036335708720412594382423724278389304033357317807795324504663453873494315170550224695998922203982163182099700018762397e-1-.433691362036784610933856335965090860475055556167166223122814270901859196023083017210983729102746448526141996472675544722447601137558027550515556379422e-2i
+.146120385735957491397358581938666214357566686179936874499488800761722909001163927223144628230629849679051984253248384051425944249565592613347672913554e-1+.877711490567116322318148706199178465457118840725054219506277884629734028652579626815511569606511452595722824466651077708569811120849795455049490306567e-3i
-.144846170350294082275484671180704204340635499925928503363625515960275881456262945391949447178317815167189340757474592290790203339503784818177624998954e-1-.278902738450949937784808435470586363664070494292448518746135233525640934182589476981614491528412561085099358572025771440960971935283282317898318744128e-1i
-.551516743137689029371630015660579886559378292840280722579615294778807246108902764420957253977250301289676929181976659970820535308003500170173778171646e-1+.531217863200760650850737822816274032667294319685690369614589731507564935213550682120790215044022479189634753013447183878944794452571004720487408289284e-2i
-.541871222413652950446826869669982393644463379412159176630651577916927031741947799824902397427462369964717901691522165992030175647517127159357194571350e-1-.341549703624172730697466165205530599286172071667254296834894735251128261405406378271438756685025669063860115633064990259680785070813307008116945037329e-1i
-.358817096693765589701261906035432597245066502067437932963192466423118572704427364181741939918259244752859106740292371101162212352204135282788245393477e-1-.468085878108969074123666366786156082796159537289450735552532553558693820665793577542287926454720408758971609367707933655210402207756947650056703259759e-2i
+.471844838369303550392071155861602524518391909026756649555558289044101342828087573246508885059400420739510895327996084704834683112286808284413108454076e-1+.184440639597206133270942949935199441892155969545601997746580861835578409415555932458105944772218705225031568815393468453976170733501223286203476059303e-1i
-.189507484708892062856299312958265786874807577770999728998651008789421746079348616981899133723459570888939117658009860261527782791621552902871941356058e-1-.439108501756846664196895707739609627835041601464313585812641147106810537498060024421666627902477906661856428979237150511674785146343177989626374977946e-1i
+.618673798740865300400293264618017261454697848879944825121950143486751859928290850647330485179540496498257088451803381859475692300692820801629725331984e-1-.136827399097670184208874478697889449857733165580408293037306847670225599974907174898307493103202198508652367425163270434923262234467931653106508883272e0i
+.305109018770467086008124950735193471601365256136761092483246308414908804668950667788206858570814525399534266341993854170564879143955883298745281365311e-1-.986855564431135031104758085661529513496821819707062248305121581737219739843914516052228379722140876626943994066433980188818216246376544279132178939719e-1i
-.231130231365365148246675305116555003466673037344713457049241984336733778911394467523656463859041254153886642672364971008079007635486633202870729658535e-1-.141754288975107332774027432828942901425669440700545956826396057263445786426010373469488478872610606389445986505315103599097857870309731042583298374440e0i
-.983498958375995232492443699295760322663398038776967473696856053113312099117531610461071642754915783739790959451880702610028270196246328469135070686060e-1-.179564423256679996704207806009592978385804724969622426230916621930115324737766319181812863778659536339610733989540247972488629721335544629043818544971e-1i
+.915408747674527734327526905610102029411343956930113310375534199113109067922641612721348623023833510852345325687755079146274373387181327861090551243154e-1-.846005175635709285770905860974421619355361071434289726740899060351230746463095491739169641084697294357101725661124490085919076643742154255868078336286e-1i
-.182093584835539927858854948277994777671368227288735952756490448232691663112917739614029384237738329751956420119760341670996423824825388401488285219972e-1-.322774330401974839311661657450523254006779209674497065821999465772061784168136115785252085657900637765381297687976364762352769890112113552853900894253e-1i
+.416324576532343086642144937019277250479000546862412205638325614686486755558860255244200910724529339746798365947203481475933155995837712500363439672252e-1+.553369921980140734282261250146409542677330415583386177700336291678155868392788557403044992833505655983337589989443111450171145050285898816038845095486e-1i
-.130062554749709011089969230064954562822109046244815503996588877385814564822762110877515770877265695608334592073731058330171306650642338702053720916719e0+.188456176661163227012076585039321830084585155375172019945606914337204773203897844350842648058182076543851441442479973602728102407600020714722511303479e0i
+.294682530970778420623696677036503227910364170147844733136415998069687257118603343983708280740222974437387964228401258513671186936862340467759618932118e-1-.858667411548824303467681172080385101513068278325892852885479026112774087966776440107302330164045632340640943087871170404202565325245396650953842636373e-1i
-.762233400998352969275830597780600377434846442481278466913733788584184530435234572019819598164264009629048985595766374116525224086145668730390889762403e-1+.388940290718917954068412042457081513197481655005242474685640535873697009276028803427298851346372185872423946337344199448794720207758413288033040845823e-1i
-.642490066024724615628360318718370954249052397490376702422358672606041771871486651524588686867372657031242604692331108168410169783339111135629959908176e-2+.106764140470687237598189803138322647321216858239721870479516521162488643917862914988093576085401251760723304423106023109158576992513541807160835857840e0i
+.709142183665950543910211997370260011733445758110098488834565137666974808466473045696894917033961839449790697081215961175859273165027561311762978766705e-1-.639788279657869799598111346774076972201942847571642154411924130463055884191983843774357385396270099176752669995479115971750256136954575063166222486725e-1i
+.647056992158492365152829034316831200279046721906763660594501453938519669272100819740238462736211928525488144620543069729568052044157855404842371950946e-1-.697908684806180738935027346737123022988702532434683051320760825354641660590411634907217516246675353521968002265143771411761735982528040603025210471864e-2i
-.712844856360312970936903323950040072762482642641927220602269928129683859899027717910162545616963498416056483017853587052728110884598034528015334220061e-1-.126181438199602150689956630403080878661648911502124872242622018842054622792466838833967770932926239049613051465674085369358366700983353797495189274788e0i
+.190859177088821805658797956655188314258114285221527821705006341958161330333047471200751371160460008604900139138402353081425774751767599318972860361353e-1-.138597920815892023449991255794592878522996489241650071689684090751233039564499989792019314040100715271435543478653941647671588157645307506452458731214e0i
+.190871666681845002017997218893040314894618801335355177639621976115129667856813917407684024062930489847700697789204104565884213868321384573814338696905e0+.958328555201058672991734428375783418520118229476462832270081482421323624738939708522473606207727834765609668548048756626745567176214397865081959570113e-1i
+.116323822088973209101777294414767251221471380247596342819763354525036334476089423647050902021140104721079564213365875357490098317762074136505542735337e0+.193458179686932434154119025639611018912481101297453393091474852703135272314576431793305725717875178903927214878279717947191583157881621109790445064978e-1i
-.161756254961084313261226337837510526344053266777885501351920306759541754100304538913186669565661890825566957303310753036653836728480742829295921640257e-1+.143302296538195464380396632050630764603561919598567232072899915540611079634274432279077477150776636602934245481542279108473651375058084728896082567260e0i
-.417575491410807684325230639327165898263182985513432437787528131310949292417175537884202241880979610323086257959300465598719685070510447710093597128778e-2+.192939375406441188285118177958765642328124273666996627802046775290419780050176516484608324383637515347839625101616400812713677349883754890218973965641e-1i
-.880488439677060674417782545662005271441851425459395390670199864867302555895794080839501146849535795511132292014383620630425005499786177118816163054481e-1-.115906905225419420876684103068759442990307011205675741592811845755841156529414212802452477930692090492142669486076896404499917008515052971409004105512e0i
+.834886209486186014984266939944537047281160798214054058787190271258623023401959320976791293346086973479369203647334203150921381055050820329625205102374e-1-.540563876677451307817947075720096871822963960380178605415548375608764843740633368629383779427041888245885927903011993277380740171515683024994793623616e-1i
+.336759740969837512112206858378873830167154171951873126068051134769355565407981787370944016520495162838839355312404507800892577157043610148452428643554e-2+.107780409720215156117536332914931853087433556652186705479293225399799859444005666066031818961709486372213240303065389951865318767493859172010314967319e0i
-.226656035547760394098011245969222709921128017200900327619642201955747998198741584667689893097330433898149414064732833906052114576692515899902230119626e-1+.406712520856408187793704629918113213101993667182420481514308898268766921545423848871055957347387375979179665719009802997256210552364210200392475919478e-1i
-.328229478028747528826965527346789033613660816761387205985504188520712903743553957584145214758387959932016933222660654326984166095527467252651060316917e-1+.401753382300762793720457763975272748379316806298239650870231152463533603602355302839580103749536008886517316221467384304710904237400593198939839826170e-1i
-.662349312872731447893271434794932351719916219256094520612401659061115066421346950252510663456769018081923022835530366156930355849272063699339443364188e-1+.355029465934127913287756791487354883345255986104096933810813866863667523737970858208496925610992428787410795153719396025304165521189568925369688075393e-1i
-.101842974375271143496526901107442455220236461332439212499816385875692946131039616491496230403160352702057084783637761561249829203407326085540132036484e0-.178678513009624194268305915115474066052021945865179080173182119975035858289123247856773034435329680418148116714245150414709725408977457690235046987077e0i
+.110926695688587048001539470813663790731617915812534754012098445008976054283757675405824372867940027007565004562422848058286450558021707248324389958026e0-.238110889521366322268273089869572188218539914858550299021667352390590585327488054547761716683155475924220897024243290961655202335055921225634027178791e-1i
-.941382527634512687351871082709126257650576293247998834027355345133085237729553147808555798844618819474692994283308887004648795251939043863068171115450e-2+.321311782615643322515268144374479912743407043564655747867493355231729783637773642409681883997529250903965497443862173617010066524499093368185582423851e-1i
+.435471981604080906943277468440700224082254715174113642879178178417051115145725486937351541570523187861700673256595201765059235795541841208565283521111e-1-.797393650095175267767714656112737194837201007485337317987956939584082612246716182651458044984336519880099466844231610433157202363457971575773911524726e-2i
+.358471992938265283131923863017903907459957667157294956423355410967983422177070209464054039638224211130142799528122858932959790213425681498166060945760e-1+.408179317661939718390677749760841034488956166682539314287512933849206418969231178287304834843399196069737052362751220721091057522442734391653316586459e-1i
+.161505570189227204068803751295053023670251236441185625574806127640933162046787107987989007847210693007648272848078902961228826678763716301936876200596e0+.627257724434147394165806107190112094441645592483755478254976736627193023671534275022185679981572761002848745508997709113981190817153205490084411645153e-1i
+.240727036467137920294476491479414118748403929027356534197511569954511164003499008062299174033368636465341772729828037173972153416863739801445223887801e-1+.346156946227531033597186271496052956992135693293643358393134100755521905293703970949475952734220302059365154653871411175548470948425942470110628788046e-1i


==> solutions/sicfiducial.89.a.150.txt <==
+.895584155441304576900927005761205031138442117711079964971233184196974258318784687450072309335631764605497106014830914261972649631762516510372447434125e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.193312280866788326624334853774052913659833754703256682944746701316507452189393581090929640836402378892873220361761608605125533615945699043902979337047e-1+.208100849615572892387977386837634876706530067059475984994688570756071364856174362864150739166181572758724635503311462947597400937722898639219186951036e-1i
-.197994001957001993313384354388447732546207363290015794900254199394054660772607721778388233837358870689448219056064599616454597231341397553092142302865e-1-.255830018520262889456028359555015282570462142532690233996825868604469563142431372192047681329203065061695792820480518965734115614208395697579882328299e-1i
+.708276304011127193544787892934067760450752200052613837466396039740697561039923374465736967530734662810932249870417643361529003977618902793431186661515e-1+.238133715097978787951625369170693913473458519405337194804477591502554578101148740129265753151581982145198513013291712024955266599367459902435892679595e-1i
-.991464071461863317595235616301317022356229743091052037203689716541158225740549832241604256310597237812405055430851662956738318085672277528307540052687e-2+.319566132994033235200764094193238106438562858225807369782545986714253178387102398244721745762845048853458605771877455246390191737725247229117380400928e-1i
+.644516170506419438534409436733594620567820664101453949374442693123525682348193399790325554242983787812959291274625218201278404918163997849152952522952e-1+.937077444636905670503290087205338893041567467522129757235858280200317282272437917017199158089386951625660885545232157472126754838283393798539074149578e-1i
+.476771226591770275487479290321520353828102868333567771242499341158652510955302967658031413376589675362234898288283110770741389957815336210154548887351e-1+.114968100555657133176306682722369989506469877500872589086901819843702333746188085334723491340725217932059311750042838940159086384995806914464850777217e0i
-.871712003004605652476754340342520595696028745054258808016573254852877237174981243619871038327111573294935210650176661846858381506971558806457900407580e-1-.108299864785748491807163402013483857451687981296407090219786842345393663888986463208614541367994336412916275916333738400273338899511647402188159301588e0i
-.139495405079679979945365826439276569255470012159322777726200474731729779570756098514559857366249819732974009918253929942565791041015299703064023134731e0-.752607520003936077482320183155767827396346855182103191718165326044153051440228154170354978207181415324305094332438512756240159981852698080000903612786e-1i
-.494666731559131043973307794967472012825951748651404451595700531210773161220044170015595104840292447665079548759353255393572045389450525048819482671661e-1+.107049881790482111081964704363468640049044626084125651452340258871785260940994270389556512272560676522309612546021622350150212664316545385341632867611e0i
-.866217210857231064483862365881431412565992182678888781657896350188131353752597659217169909999970431730983686450931240645901081474369440044757723458826e-1-.339926563146753396079275902100830237097165087077859821788150491912189349310839405631552417626502374531539619691174694698029866337308951460801535511615e-1i
-.193280117445457549500830889960508511396819223189459716047614435591561865422001724644684213063010806270117581517651496108018481347809438034225098476812e-2-.263721426216754399403320277112583277828329080355880159650969068315382314765398281364431015618409725489763695540449162662791735464094250441137298062387e-1i
+.833194514962027799712788293719970281081132063777470572432064087290190468281007680583553763940709485268850406426214604522018178110523705642134484677081e-2+.102910623242816085878768380802080740630253090082375557734961542348332841691491258379469959842372178179090039305051855693876677450687509665436374762676e-1i
-.627806261226532750281652683176735169910447215645783099223322234613334199638396831759871571778228812483170173548580255975500766412691452813152021124102e-1+.673005723223206496965011557604154165038311713381019333689870910588698005133367529693298790700604702482935876509770192639650354907536883740221271558721e-1i
-.887193475116921727146617127279695656706184293562670489940111080477316323779948087322236908599018088067016164109151299900767627760552553137747070875077e-1-.246393868388214849216226869737222365168052118727902354511997394503625988798391644678363423300060319361510625548941181799881939543338582164952497229841e-2i
+.262909074717988466314704586388174330999518408702231219594684053725774672551824439987611789149714710975977453455345165612860098762503012086749516446909e-1+.164491154778888754524410131933120405991604889034287591110078882634922533383695586357950294150075511844422185509606513174000451274915477086430690355730e0i
+.489722884767759565825789442991775303816008644877688111338866681185390903346556025360280431410137827356554043213939857991300303541884091817195775376229e-1+.814897101121392233348640316663756370807211310671752903079388763573951957488801608653395481335648621979325278758009763297873657005648180375010328723394e-1i
+.542787007584552135805979441549887468782698743353143094101280114534656567362272737419810608588598835090082486036782694811782792027286461023633028653991e-1-.725341085262717505715259027124109363413607697731180145138452101927366540513309916145457080609999068910340518707971672737776196802162549834193170153576e-2i
-.956310061079460002063986239248336186453849970665663255304670485829125562790287019548323906433241171569036869749444145674743107868103892668798025993432e-2-.827032166798347748629303583965035349269389374149335971365428148746297870378909892106096131913898576199521941714416272304047570043331260683277424622386e-1i
-.140787147737436948511955536323575157473777534380915964716258987389471180629123494079920531495539172004232295626999808760687126477086236690212830866782e0-.821426209157069988379930286653657115742682967173827483399074422930075268311984532015675680037320228592525338969502541133483149670584543644952925064857e-1i
-.979831568192993262706882482326640357576188499549745962685005733771272533865522354386831127732728922734242310265137430235437495737782613953720608196570e-1-.165790915743739017061878036445684635554255342167306632089003695502932013774550851244454488499049266443206977107205178388594963899554077619719072292608e-1i
+.777050071208455425075275791733129727709858746787935201186183311522409981952826779261584303200995983407228920116090515257939397935322465838467229028996e-1-.107260061370360270090940075393090671693087218244562709516064796355290460500681237885189108429231090881881517893524616237852896826735729473210410554527e0i
+.413037307707915639622432169356654560292733660690618226797402019114837873007482094587576529900023406077992721368492306279231924300659125319447210594025e-1-.585910113898121484630083031885636252062024588862769466460227336620198878009448584501626793316530952279574506657000957564944213368488664065622435174927e-1i
-.635059457765141462080810951342355079009539697881907628978575994708814214911141836256857951934912491446802050244450526836438475669959891768127594421841e-1+.441558709773030532883941380065832353982803061624708152178874366279952798047496210648849822943264864974963010889060190865247269743432030798851261322606e-1i
+.425617452574840379355528010948819815975681278826590636179333192397688463797073063434196807988602569386597026220046505853386136642898814978668781656929e-1+.298350804689539011437619973237022126651337620946542302115322665297685170018370008678433564998217242857601700648742063100497979683445493353612231229266e-1i
-.177824837264123475470445865576491655925391778446865165069627935388522146011791853081358048337147027369259271077792847842524825690548898968734918325975e0+.135525096038241726822926632603676793690578825485937931084484330463796909670566538995701320240425086310239133281677419043838608087423170209570076803567e0i
-.122958630066840523288052655353342787673353726320692640427694589797424095121056889354785049318660264550662156043758270897519975882883202017729000225163e0-.835656267952767590530384074394376552847187403193086539952093132214226925998176458349901239714617976648595420306826465622567319110964065215511808617683e-1i
-.715136755415525973182844676600459371371936150953420058911362472297500009966049119632130167327056555150298297667709526171651136401693590243812954792626e-2+.552509992237928711643600279509592198479998907333468541011697290645557531459889881886690489047559407431141062045879323934526502441188917450600296674440e-1i
+.647727320227233314646815408691507381184423156233960024677738087328492366332905965846600266731639535294500781697601337971432046066817037623435425049362e-1-.650829329961574002442304018151090785457481818094352637683809854088874200936008771906619250167036346226941321391520110643306583461587268311389164456246e-1i
+.538080088218040692068907551477166457949256142192888665939882300394722498040033284974968893530267939995985946672589806307225510991185280666064252850874e-1-.318164241175358381292106447039027135914105881079655856616460422942934230444137540831035632542678213951788241874443598054076085387252571455788711570701e-1i
+.627067128130074332589628380358512702310056897368999597254582847878882133881262316802318717413434908016857537386014440281619301654961191350675484370082e-1+.220912944513993856882205363998758908939926589989973190641996480780859432138980214059546516371653873254966601425989615355211064312186593666171889215171e-1i
+.764787645659752965545957589849102078431530151844055351876975920902880558641034258509335400544996070393114350696586436291243757708406361623678515445023e-1-.126604673906150890421573423898441560383228233272969010643737379331375831566638517112536743726206832532115680568929259658807349681365603763577712833807e0i
-.673539749204227635199218576117279529500680793007517881034516043588140130252528176588282818681100775039110808921411834737456985095944605524244544578999e-1-.682324259954394550901469306575000391520122099319828002688316155801599645017270411268691142962783604889775659190707798055992791952485447957098978881902e-1i
-.601069285332242911156443162008838691306876465050005494656658329415516213319054115082415629255370090184254559605607114848630505980024036105359499777375e-1+.236909198033528925986998852539086013900191075136393600338994816328427010573708798932650720273758874450177102294802221782526612619580717678111514397217e-1i
+.658806566127950500842541731570514631567701732708750810489992195941933161792374469642148913625647115008712514890602739435636104528224795039843197551672e-1+.106243802398955453977518512619396763603863254441788435549619556324480748436569938358105546930182399744090410135125976956913097354767242110064229054150e0i
+.771212869317705545315304143268529460489192038641840722211918884101877012979342619321766073790017727080666795548639743830554429587805326259515807055721e-1-.286044256373606735981697867153540608754575690459304050874254514221648995253703249973888414014643195055972958698183017459122241822239361134387163386298e-1i
-.406022940314954270337512339618166880770993959520667142624058847315470014295875965544591769952345654749121300348329957457767474923640207928190770895848e-1-.388588519823441366067528107587897420088039958653513447852763918984334145299053870599715086498274511465307421613436075468946452353759392338864225020235e-1i
-.105559987589251270448864713899747313638504863823222291324873286259173387287390384282414725361194919823050368230468552964955243731387194043932914615149e0+.904283636745300635649526311065054416522936741566886951625545675208269573564601764491916646139640960505263997079422512688716492431639406382231830636057e-1i
+.425813540370842738588234939412303321528905673585271818718376377802130682513977043987008777704246055099716467790964384243936931418193314858051013611153e-1-.917530873585691520649790878673754824565294172005794750290503044790710912968746097850933461477718267354426514915831128656288047152669744414061544937813e-1i
+.736888746933117149657384150239895583991600137278943018609874949036666936958001155149700953225992111880583025158167085537723938161850718059062932377510e-1-.141126445296168856631092187044643403930075286616977678415638272022072257226773765265195566909461941632745198706384314904348016921701803093704901083907e-1i
-.197986100960860804347446815549400364216714096228362504443300840612940026001858490715587252941635214606347267669712486885303479927635734719380771533400e-1-.821116250117175361847780726645013015983791061134577440493778799113480110939531908617423630086746060340508186839196670066442539594219988567641836194443e-1i
-.456879125250973338759034523106126185151370081194080057339115812763407629161289327589200587352041372643107977508045576469796012893857276957691218864585e-1-.430641230831565244520089933285297294000295765503254646171088328216547084212390710945775929175153476392590050871547373123829578508961394972487762956441e-1i
+.182341003211395722620136833139061820034397082858883576015711928153954578684342088534743677604094965385618313563395688005258785452083189437041931822598e-1-.482233082158003651752661409924652088693973278900499283386493512093695603789921346957018445940901391824215258599077047800142312472911044910764748923121e-1i
-.109532465460551473417153253077810003925788088378422063261932808676321448440420677879843177418106245181089291892609852138406896761870116576892266656170e-1-.384748861843272369737029008426958633974096445043655750798253387658589105246698021630465022232979319909760590652839671526511130616943415343171363728940e-1i
-.508172497179874531700342815621602937720442148831617163242816116787500165605277005963004830112874459678755305899006048753466728665224578589188581225933e-2+.898329776326245155087970897161548122705782466025811139189165783863955387803837392791024740705221644379171668234690052683477802362181290096148743713968e-1i
-.676916137070100965715275512798250446269200495033842398409111731904297372815864174345350793651144987205803584923793725061326712771039182113506102355722e-1+.123354786934597142704162021151987941853878180032643294718154532178369214706364010662930485855209743246816099542464645505705719302826678851358841700685e-1i
-.356975900406021365765730537602275138612879695367633246168586316747365756636238965947185504345060202079390773579394908452194876139420473590984731864081e-1+.376130460823506624444720765115732749617432308283328411580012248677315104295418374894171751600812083724485470961128761588890542879062236184081295734439e-1i
+.530717151732578437502380060723290791115209443096940729754859123347027667682137373090773426143752352666763851732251362199568663322903237639817622058996e-2+.528038349128808780520082356418656201417553418544092945601169450062095000191947990192062635488237296323069004281714299552421062216675883026759843854196e-1i
-.354603644343553227729642723679726276263736213002006878607950921730899819403826129811223448099482056391579889498207008054216205890587316827329327600434e-2+.354705568297794293567461965474051819579301734003510573113231990299481262718787272346263553155249030538374497110212621617121110768600233254820881069249e-1i
+.720761346414404031471762492316925086308581002634290956240870759966838835249123522223740338731062465885889997030767829749146627749575684056270280996093e-1-.263383689242303136016019253887311673682648198222402430476939453092654477682676029156246422751615309463413259187695570708682804652948740622093151136368e-1i
+.688945753151090923140450425016724534977777031320409630711194706653745291410123190678196687500902859923847965150919056000503788989411159027749889329503e-1-.310051545792030947660713833491268799253963075223202269911079358786505444063091235258973144633778469211072559448768403389135495283836160827626941321989e-1i
-.644060383342023104707497776225242735681362496797296308117903716853702057517990007016111223646255493587479052416703557474058258199637346378564703079400e-1+.588690657570780525829990522604337410694469611671605664010040381726896916119499366838529372532635089751889641068674858969636337108276054040161663318397e-1i
+.144917496159559822832977666927604329796960273419854780774016061827594704483186502758703111655899584028166172159096256713383455664613563212623713977159e0-.134884367839951065503957973622417498407218375788875197063889108871822115320811396897850533838064148722535192575876910058076172841828265784900404282285e0i
+.605361730067620929614132863588299345696707972034475122961286704131086879654550022496767206078427303218578658505071633879447994838694735495809905821604e-1-.278574600423362821247409755747854120227597740505709860209391327408310130443934747376338828004747768773080544364122569558408511349051790511949991742374e-1i
-.171609358378741336849439163800800879320137985182733027231773091406344128885435897754300174365745576873179178331069674835037268120291782278303479004718e-1-.477844101481656515603557071933055814075251450996411992915292251298190067573184606931084088495655902976568069579613597334455215823807118745646329488664e-1i
+.106777122995756191815966115423285582163179433335484719990407153850169435237023207489708255222149030164367877068388846060372295325697108505880129776120e0+.957050265128860137830470096233469227344875055982351902256146708080296785057154472366670122900886587718773976998806762473472287376098771319918264708846e-1i
+.862749719369672564815845269826971228944866846741283983448059246903708803890702376597435674157583419190110584836411459853820515774442010089370118813860e-1+.471342477885376060184404996344581154727989938085381453044685995909872020323910641810414101377540946095833321103276275742680282328971204222563150454576e-1i
-.715756879803392692757707254627849240666314432662098315108707035223905033103056537237390698124061612781166354576573107409767079139089640772240243856800e-1-.552826952080098619560513201926597448284058307608978598157459183278824658921877714816976028751795103558867835176822362541149590725425313804594856597130e-1i
-.810152471107807123220998879647090164463650634153799931433994387844362035516426378835382093039806506064860239835463583173176145135397820728443473629828e-1+.167686968114617618046471772053417897812428539519617362577203686181059021003927571577814302227858318451820085253362308985626331851965801879072636296615e-1i
-.113802730574396648771519484050531864370542475012721297516541380694807491096705450097992632490917351444974565276841292068989086336994824569948489757264e-1-.123947311909741542994230364590303720853380914039407568408218873075452637955707854991854332602141482978248666458922848173813737384692251309637136197721e0i
+.750031329905140603011540562393274002170103262969180982966050962611387884319259131589226974166433574393879355082601853294842583240491430822923259268406e-1+.299426626777588907537604918100753549556418966337928522282909683000884633258775414408323898179300374059898800601419527377351606450911798892297351713986e-1i
-.865926036356877380287539066757738770125340495885882173286466031283867742324191238075234441847592996273945825229187426372606681049939455863404405800614e-1+.100601235215270386403679133107692674058932487244520113800950940771607863231896810287677614375596238790098697092419898630273807909242817167502131642976e0i
-.498503727160279205544423686414563530314897981584026885234155101329755980394422828984421666612609656426070397817000306203853234628795452327661134595913e-2+.116418605602798353615401932479122406929577236205139892094159026487601092695180999638077784406290617045306720490156628622107024243202304342161818205836e0i
+.380641479111856736061193039244181904258285048064527070486216750748758235789547977603661968167596427163886585014341583054825147040011519525712205517537e-1+.145044312139064903495791168061121068317328983569805177691258619660114431516963586753891582432278237893502397446011105255911476393813722890175158926363e0i
-.860099972742495557135125440679672941617069501569501827195878304736966869992599753282782942137119168345588806716295997271621553031242849947205136922543e-1-.333416909898402896690728233070221019430841582959136410496125082532246691008627994657136591349378752943582854738303880220816502929668431549324123105776e-1i
-.716332021718301584732088745679310107601562271233961060817827310043089783176197449537601747149295659130253454051740280600642211172372409115070253855221e-1-.122373064529032663319712080647132559051049255572351013176626856998514466381634406528039341089669032121769699732205855278047628676184144838947645306310e0i
+.125433436259533522976431502306956524071399149570352284293886570934083272604018338834208036790388636533516451567860200333357895815955795147498977135880e0-.865357078674650058950335838720686920633357070463652277335327249775996497061836630829686275121703557569541904658815493557032071750943416282939419858769e-1i
+.616200445135781655508254963775372245203274143416367782148988851186133265822066488534862672266992681522271894664161843997428482421679231057791172575812e-1-.522473163686674736934629160653127808856116398001983726552173686560303169861474027915952130364000228529152312565301417125952296534055751754640408469977e-1i
+.170833082175038304792039507499552469878118785193650919372658047484749940100537352825433579979708025691971621119604728334867650767610682669735449596275e-1+.986505000186799176661898757610415668483083649242769858940711533657467757442927163070123427685996136487713098112407969404724569000825286019490047724366e-2i
+.298007973046007724413759210013043838081162462212318081936808753518995634108606371710907597233125032285903939441095723238652165212609972909541177745052e-1+.282646839778011567077284494505414405794953397387555967640008124369630129538914447272950152877396595652851282036756631239049098718660385903668614173479e-1i
+.118681077850061260630225891959608727416479747046680485227916943090244989790258063912125897017225872329138833792648722492781347511194852263552165065591e-1+.196877035115939268617479518596176381642569716430431544512355632046334842585392171874001091840366696117562406883651886767135045939106703990146705339872e-1i
+.199447695727889683123950216149232578600123551507622768993476085803823516963557154872237457170316333253351092316081648149000418317286442230155136370937e-1-.309786079023914120798988507194800750180349876901197536127607637064498644261773691991350178109634211011815032178528771635837088134184964131954957093662e-1i
-.343537601807683942056294571336926685724057671563060095443310371795915417124761865079970428046640950905288151794324784530825599227152986162976070017678e-1+.833585628668041061602233896292700105071614153006285176412953772732161432496525016567162137995747322929588469754342147145206550300184339213001070103748e-1i
+.546798718573398294965113481238606407637152502767689913244391508950084798554228037429993131537644645277976398520911153287871328188402152837168179041583e-1+.143781810000747213730877044240663014338960030025630443278765591413920207869031169143987852481063257634265076241660547047310856964391829069137471613695e0i
-.246976616652356161767559570543887201260718213547194184571117874849554873622595834802862411646002464871941468221443483688264346948176941125634927924758e-1-.102913657824202881113413245144046472586169650952919050079993376839493509814045394103207797236764182923900117104445254391570245093802505526887938603352e-1i
+.567977310876216549410466205541639008968084608262776489060907336030124208206403713967970953970123025723758918126336393750132738564485350694717437580734e-1+.204270630518320058901113230957056044770261396880571865874109821925325916770344885746687520389851347688405596406223719686418244672084617965948018285568e0i
+.414143714550153094781152233205563993688631961628530054813809016800387035708201351610727256767773957970686841907724301924673397152441021930264571698014e-1+.104125163468663357938529340036786963849353978986653762115913830495676905648597450139067993547897775036013452675765001638683277685940681935966414509144e0i
-.139489407822265104902569303279216626361036388593942125781510556231233388183480792658300592036378736243672025786535741073948649911115384376540590549262e0+.831068456788269334910692322931933335248858057303734444554813523954370015994623663169513541334142424538469586614019957402889498666222596243544744125853e-1i
-.646834417815976946397469978840203805832468851320366363445033316921556207605945877110205757707702298195234955152604904083773762709505444758046078545793e-1+.440868624374059983625344169906006097367561930089491546515130633759955184931556012875516821433384690513981057166272899052041245645907322198457475757223e-1i
+.223797560217049419755473891498247012688230133613052927087831229042372719272614412568131327076958900592347397325146776443788098526993895143008483262556e-1-.108305317920150498560679064079109924382629584661119034948093757366509789357524222321470547421670156836836179334129617737793288848180422662591458442811e0i
-.160985137073002401549760999691813238916121065656526875096899382498394000639525658968273571889902635627925601397567471507355449457239166801224532356493e0+.168814177452607861732820058374275360804705155929711603338443880785340279516851354498787214808769828982441826737637240583919847668089080514213871301817e0i
+.404684648626054782387209843844441885127567670040680792041587175773677642291015493565285993433564934627799357720858795214221176015774154172612268280490e-1-.468730824027925709826532531674661872398350589605652994530526587390570170703238263977266774179988053500169342438892858376338851748535288130427924655510e-1i
+.114587224478576691907945214423823037656678549934356473085210940319387191546315764331410710958663962294762908967521268954195371681534645842843249133290e0+.324904875039047212520845121603590727008042458435561158495410355822876249965871080059832431405597065234794044155724920501849579787269284029697513521816e-2i
+.689684494671221901843812194935249682447750051368406245180291776575453307770512753226675083562780083257729355383846651611793449985163032234020297441776e-1+.487219154643447266833432942430213129097080444074085140086640059994417823428517891765468538691507322661821666102201931744945665213711755072319508473967e-1i
-.574624659961947878407191961493439814949942521303246747385987982632492732570565111908579015011300915524610262452448928851319776178433565793444901493812e-1+.116799479842805119216318412922476183333591444260815586896472733909171538017038468991248109813722974536128096734162831940815438549606056464973790163059e0i
-.103132973809653256765720014153772529473215029429264374824302523538067357644831770839054626890829937497074062724842947174447218249851309251247421436151e0-.245253716095066359197548076033047899391223674528836903066450275112955681579922985276277172444270270357802786362550697816645800125709671536500226821445e-1i
+.583847812974646324814210723618588546970030029297743901064202221731532964667053641699357176061743539393066662289624053731739653550966711827567677406387e-1+.570654453094404341133700244557739157777601680910039033928994641669503463482027883723943026098300057354026868912864608185854319879906388728588314503365e-3i
+.842588027364686069818353017260144841324059959273837288537366013143859311826642107099679543916858698416554176923081798917500177032688190471874416128319e-2+.106988144261488278239664053477808775197548299656443508695244033877028893393365633713103177770782875797033224345716051660657603757831766024959181508157e-1i
-.192734703975338896873692105388350822920851218298985742737620296213631671149951031065034861680299163780767443232719891302956758030371785934560279881523e0-.497644897886379270267301724079461611823639370481187057427370639667324540387682436753041994786425262697031359701374848473672042269979051554354744384146e-1i


==> solutions/sicfiducial.89.b.150.txt <==
+.412951382193909055525804682402598079494273897089749325899417405819894821776310271475293755681896988379989250546231903371392829353061259116127474057163e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.215455042014808125996232869790586348853908655963985413895433387778590777503078335819998210857938777286502661296537163310366844905264443440822734799402e-1+.594579074152777181618271377741337082508527117542578584801590488844219497351100782267613745275497907038097509064341779763215704697887100776194275087638e-1i
+.116469097160308186603184642239657823353489698809227897861802247172109674691369084262991451970646323277197685362429303951485410556144326462908021671205e0-.119296573424120798432385362003824787501797180657895098455848572242347957551875441382229371012246195159081227059097791272054363261617911730079544266352e0i
-.330020932092137603209539860810229765514432055811223832828006491670680689448404445364277499359765039116826733182339758953717074257376379618400549412865e-1-.503543866344462181324018449175985611034329467025570503996166854496246289177865586915131883730341351943949023247586210560907324643623248887034273298336e-1i
+.530784780570883461395396110134860735543791106111608880499799490868548306454281538319726166236407554883980540655429626997139598851513199923762385989040e-1-.537377516976351548886919061143696904699135389919019099568686856472102600848535839088377258672899114137089709190568000043253662188928968162464848626901e-1i
+.384987140385547047241067294495057611132959732509312273516802175495293676444356629736103090296325280407509957747337443245081797404301788420902666366854e-1-.324935602684539339197693617338900270920667878450691281459856170591161420132645413609284450990935057791218148342924707656133325722942278464633270265943e-1i
-.362564079923713461449309551112266440432840711465492641995566565124299260288720560042163164039410956249819429599498436765523608795014358876088123489203e-2+.811147533059399408181635939269324931005920143776414270581262366379903375132398128388247719683017589237913074029994718495888838541529214082333357225790e-1i
+.571311891870364863452852068407597590744861523451903759958433289674726686052126542631359028352659107427438973395907149278667962863179066188440730791210e-2-.117422804049132964204375734788683722668622115890247627072601584613325488045217536114106890573220819413392501692445450705128321704433361317020107218837e0i
-.474784684271814115247576299683638705793652639539877971564614528173854640309400405886773764170898664638225996743259917459997800138889600309723746234269e-1-.170116652974143481146004359842304871726382379810830578299380225994034833191288326714258660052718515202636455530986887541408337149509186758948950377214e0i
-.464127571648359567610313258680400013677552120116691902027068845166661123552986701780088603535157672663108176535932197723466006860218870839026633451145e-1+.728022234297959167263095542137414843462883963903773569652308737515919364377840933294945151785848585152102552612254342980393289089541472809685986432766e-1i
-.313951247691651284679914233060364757402764355404911412896800950773100566953531064889839981546035789163972294652843556083525645620336840098474231812303e-1+.780155493466780474614299969215579165401937625714803865162147222665076227329307945919494306316140149248500252572193674223117518039833367085396829382260e-1i
-.800519696158172288997995084312659482982834721290880691080942055180565969355122161892801091542562426869399933363280575540748721230387482290765243897946e-1+.580517402015522192717283848518363473858833030164724689228723344407189276638270593836436798578895345686313554891017998963029252566684082217990133438396e-1i
-.162480869189113174789872241893315891705671902988098048997095503739132656307982035588848394511134857113626008880538548725959046275508506237574682820647e-1-.763938237720931557123106910957711238046027360949337186493117940278775256261691093037066486454760168378285931969084807360466012345033771529430478710637e-1i
+.579458194631415418445728479237154179659008472415044689867281016844793163842215222304374545238747873231873587529863928205057427836605880415766864272759e-1+.197616722304898879220380663561214580567914289369219437838728619791822908203664937799956423776514764138972709065753895718710478520030601722427771040090e-1i
+.926612843777586493085971832198007979605550279006735953796043255096014182409957642182592321620152722561402591539922071082865559144225978050509177318843e-1+.169028319795863486525918096814731571721100352234234734139327098236069011847939634311631463431189608647391655810394695817901798296588000455258333075143e0i
-.751493475900730940018152796896190411931943438865845067552321410999744485957830717431021415914688654142508034408139750889821188036030703039878985784348e-1-.279070111498331939113484274086889102928616888340143549609390408216682078723003264960715731927094328061096356628089742649781206355540127890423273861869e-1i
-.109704064208382049250962316712610880153611689670550158749737336041393995214946578773850112934104224842733539139928972463174483327198762339317799119581e0-.424011248188687737700527798614482272569979837592638777397662407327614793972183804891986942821931176090354661038773042648078861090148867774005690204412e-2i
-.454334487743203446954950907900873756132691886543033450190736858402359650554245149888078142984148777797640990678266061922888273522498451645528677117055e-1-.186445764169409161745057533377072350879425382406873777561471083692451331381117499247099350759592726745506377083562774147467689276451454434699063984749e0i
+.651177619912740740180348401465406613801932650296673848889872329782283818382741924121256670173577488153323257939323758232793043370994658391726609595397e-1+.849002989873284627138997319657586636107373605616759616025937726453862771531752238198937084848429223549626023948238960953015078317738665546333549957906e-1i
+.188931230977664927728895694198029781209298558237071788299207493167295081585314903511375295734769185125601224256372367648605478650228278918753859378996e-1-.359030310569852864560932165243046116407061938206043358280154062467477635530469636895408557541518004672368736315134447018981911520996013401202933636851e-1i
-.726921924992495036671457652046071227978774434100389086406629979065835464917227369371678736133467570710459278566385964137486895586132600327381624078434e-1-.211608219582789365221856851802533322988471467678085456579658025861532786089895257158958876009376790764308597085715625603040942918670618745461878340309e-1i
-.155699276720297785265743126971706018857081897577751666170525792655298318827813546916576480352169702620962628588539341755713196904597368190661343724385e0+.267775802943017019723665394502669854779644696746265215497717204090511854418404930692226620985716035799144097345664346439554976308120640683540318645935e-1i
-.134904789409773907059277930498888421436850092775670684356227921860653546786018140380629809009514245296601693393125727016982934637828453687209298233357e-1+.105442018147114401343671581450069228575258522011106213266493016476114128866261812933751527003873276948247329114255812951924900965163495775979304916852e0i
+.797142727947670267012668761684412667349573318390396666524100104477668349714846783362191578580292680191626779864359816516573829829899710674658240835555e-1+.178175123054243147246849656696144752566151022558534358325328245201055821874169922211267559786176721197237080591857661187305115200478102415958511526156e-2i
-.239532241349725378047334414385129282120326889549479274751775478614336149860020081640202399036855948619586567574161315289366125390455441128057612969091e-1+.463252945175246083844808725287053782120646226499320841601816231423386902526050719225936510056526965111769637299349540549658450004615975803834755087523e-1i
+.809465745354205409462533874339082337803821196314508185107473471850195279686747503154739531501772801407076590130855694341631440781036876277853808152342e-1+.193446503804046399998627291955813715406200141076036127278239645539918389230483374629649547405146240975999447699869000764541408707760243735112303866208e0i
-.330490909456125229407831146251412232570449017128519400488665427563507769199699574965979372898619440144296187467187701530891262810298833369068409336665e-1-.904037414908566868596197230101776522985381319047471054595147945470879019931643939028586358348915531292721019944232740473790223196806214540606207042773e-1i
+.229706488661703943374091871919511081264404802121368945981949972545647510803666815325613214425631432894007195378223546648613148332551376842688951604919e-1+.731963156433607634184078782385638937994952957943629103700295699574897266039178066435116512862728547178057147870251261839439225079900315270020626840318e-1i
-.707064301654037866156210047284987684151170295502220153580517449607228032033086019671149374262663748906113077542210257974932462782480007549005925311604e-1+.569805240679982713645734779306014964542517405654131011739372193762593826085965550585437609799991061579741094173551808079936783646648003865442871056621e-1i
-.138333717758035828665386037630313788454373227017721932725050756710914320041139683649675223346082865221719676368963111489310470949596846430646264562104e0-.618332733195533153597578397021785424600105426179480701274014685680608433185053557348080027698056143309547479734430112945518115549014313797507638708369e-1i
-.293234818353770842703587120566640493502908527165500488242768041815937126439239079926031690752103265461937850714040920823687383613276984521277669347080e-1-.112594777028038698808723401782367221356396546891973255571206260132265167208534579700835828997425502438101223762565963263232347851675600219189944949446e0i
-.101946976278373303580785755331518291617998268369830391383381400676344839621744442022650825707913832846503929500147880921241354550277271274349719048738e0+.158262046479385223537992933081051886258182103793033863615311297731283312963081396128469920759699143975172448402334724021495751879318371878482812184395e-1i
+.140087151616738461889232193500733251485176936184630265993897279417576796687424061443655907210984012969805733495865986677919606413500872715882084165043e0+.443915512125395694462342300219462602308884686183090573134272819768786551091861211119164513380695718908783518095457257260404824188567953817467705669776e-1i
-.717658852902375817978873261351657512783161382655117795321591993775034988160676951881257545095808576180645399478896525485469325631385221604392380308711e-1-.418518861067183747513960643297893316955420934977286848640053881753837386114884434788249035278913831139302870849068878432850652544838127767188987684985e-2i
+.149147432648947516472991886265474022961239585227710815218624159870361813487826047650472816836779247973050245654992767082971614273598544882626508540886e0+.252406241619516066189185151955916995941985615097586527524485558138250988624272656232231723078784614698362273875902764178198949390261313059455107241872e-1i
+.731316963546610251265889744890459728997715844524425330773224095066719904013683001583923352569606813679136951745766994903595545619107253237129413052737e-1+.404370915350097838257774672074741689131501600609660057807460675375848271783849084335099466139754702238973291120279397095670961880892002276065041132572e-1i
+.410854234866325126652031122542159208780217378687599041051291045838309616103952220098792510162828974202517244438780004251126717231355692226822262675501e-2-.187854517921056209486811938820665261197366788917874524403499635950116222889644621305949016394446132927053659211678365109438154646119516238342965047325e-3i
+.278572475793908501024783781414271081388634724992598137778249489205862934362549768674575832731142012242314377848966669104140613873026936744669615799285e-1+.173552810117275176780317672620141520370968183923489153025430509214946457584101458605209117946531500709687195663056002993728199333720979475880730103703e-1i
+.751282027467163097097240833777195480679005050889892075353342751056123917164772400308065683793781988659474659597565586933353905762498078513229413866782e-1-.515346686215494740108435520762308469880416791011149973788578411919186054374691104042089861547652425844698792245753872229261837118176342367239729195475e-1i
+.118091439016523396589067330403822151877585046709728110542374491053892521461619045384885065341065436411953203540876945346548372654929187169196871075070e0+.101194617899168015616604653984893129755408856423643423898217270737615306126216239748099692556685295805933777099399604887295177479816725531894430545615e0i
-.222217534016973113062858326236720618628761204383603416236150048619833009540636361832649975089578925532268248609695849900790608234981457541135739563124e-1+.129447097804390235025782259263866382291587902738591123972735716528107186805010043431132292033177293943904515668215633249337782844166312171156734613123e0i
-.208903959158970946226010715542904190451588286843090441866710673662408661743098907855971695772885421710103811951865053055602963232959826929328088078071e-1-.160433793040487063300254872204305115814812589141490710945935483773640824857890685354698467666758246013818924951932719916415328798801525129897778303791e0i
-.782403174871615087001766880003754088080698658675570981618412024279766222176599517026356317949877312894011537765932907433354262637254963652958774861032e-1-.106668846229673237616627051160020745950199872440054736796083929441178519932485555725757685608730014452280874158301967978901129874060349295705465237749e0i
+.738964831286141902741620903301736332298377081081322366439440926545246296842326876824467152097608055801421436150694223613673336830826432534262914544182e-2+.521714405775649910248821762156365921671084817489315288908657402350810736675911469750260356221070357161276804697053460051044455089570553032765863384525e-1i
+.530261780608785883376835068681245468166678936472043756527124153192404932290608395215935616846449566968601459610801617992416759773826856940142481094236e-1-.164189173401273860398292594373197997339321418022905355394814368592854741866840893769756945446530781755766659013181054165976087109955166544841187983188e-1i
+.111356092612677046534127031368096812883575761965109028156608965185759000508717809034313190106077745537057431895478010447495091768378923377922472021591e0-.277538391047644320286759771914832571853877014638363691441909874439210439322756283056995083105259383223811228506966657020179762279755055414610561775233e-1i
-.186410537918936031064443887577365346532974867290669713956890391479916811056057000133559631828852270263219583972203008725430307973752711489441118902510e-1-.630079427149646224402113224547304243822552850492213449156470202712325034066262566590773043047973101461404358451034614855016018402588299788867385880581e-1i
-.751406209431458134647005185259117852147370229281185452267062356087573773045282425695267942703143548676680257900111207824736090934874261700943901048607e-1-.752280232482450592520205875970007029160593310863364646350574665294813984600772808293242353310882268918389533731104685206778034175094641815845425264874e-1i
+.297950611564482554355849150619649733213049645821745965616221529664221943506771344668180062030518119427844028505458211639510368920737728042193433331318e-1-.389934411295678578615312821023095354010114737075904257031185722049023941720469789578104588953522125536271753384830960608817388273170711694685225490613e-1i
-.612922066094796284952909531749960036686413166751091899759154559741990014752292794434663445733703306037115509169874971027647395667624164526634333759836e-1+.103124657996038084987114524032717830731341462552548665219507809145879412986387483006474742054669677589375254126765969739528825623743616219131487917105e-1i
+.114542880794354556660317866691816457551936829368611112771603554940627830270805125409863977912262332151760673168076167918914092229500781380842993142480e0+.178480169819048546577796680969135780501829697931126441622405550504136866652401955568946259397845831527945325961648253191785210283498393072862988451173e0i
+.254265122252252330254077981810289802167916888030019415349810671938050563255576824260019746278816158171252028998132302902232991168521006579241658006903e-1-.102339571165379506723345511214988291450476627784201309719446936960451577361472728608287499069597282361394653717451775838854345109139139186897264161535e0i
+.698260211565594541831663890888352121991497513492857119446294132577848226636559165114510976413879992432275138128054763189044879127405173397426067776311e-1-.151135554564545138447938650632550122054290344049775452899921206500535027843366720259518935240390840169540062988913848574226867127162662304739074044082e0i
-.602238876728337768190601550736648681525298173839482320286098922458827059541655169902146803361339619275764788936214020485682540559297200120557790592331e-1+.537864245485898773283039260012151298763735867210322339205402407583368999893842688240492525347926203845279862749328183147067301908359798005719383925615e-1i
-.427470898821741507232906457289615886658452596564527925786459676715939207566361962387565656118122565506085811309178909068250561750020056971676925307310e-1-.604445901111741204971837753677936766459683139351914299679512978753385499253236352756586133198040939262818057637125325406817602980983213420417521147407e-1i
-.132804291494965477942532667721324167935026789816761850246979564534113019094877183685000461252366261371992952386188172593354547531339469548207058380184e0+.435121581502617466414338601672212532536646655082088755836712459293154839883238901465303947269920553585616683560809615891896469735076407578537428448629e-1i
-.313805574665924032360511713845348613108596632859254465920620114170582662586178637201026036164080781353661978621189461253856556512849136184544037031340e-2+.429831122523115762313589072978644754079434349198934796121452840740950877421414427230399415823202877246882491615096905825037877794865724940483808711810e-1i
+.672905215355672799496469502167382451376529754280153796624773464027381189914756027063426712536916194666897235415184323139342316232281440360305867124713e-1+.325907590592755524368039804579258428042374450190657246686122190444044666184482625827356505715047391957517159271409601672474395483863627182304200710097e-1i
+.159770250443118709542280867442964421343778602032636232535340484001886365803138260476784166495018373001318057844130978213981506508899410062394257115078e-1+.692120277213088247714262906079471994894606004243068846241394445823615817094749424266818080466535676732223994886796636866345944618258306961539694776993e-1i
+.645694690526910060515341858584129582818767892300281359210576515060598611400431278635101661241736698276646953144843638320990563467768327332394629899262e-1+.362625426445484796542287114718699616012741543855724816544660099960178365589769290715565042964688325452964597917664243215866443635295480788491109956587e-1i
-.567793084733064161897282224521182860420949763929689850087449186417277133283460070043240436245722354632941792491295956636607684349780748715078847799506e-1+.291710043659590611850273378058338423579516071500796766701875405684330827904735400425874816267592053819645924909212447989254935497061031489618697401411e-1i
+.649487713251833699952962815586372821274477688566981847417516160933176075304367193820166077241108150482972238823377833116218474361929237196049016739685e-1-.349769335409741552468681150909706909545982465832954709131472633138770564624924311739265463888966758643795535229070319165038403577513919508696688223545e-1i
+.292707569247507406848170520083508256549213332085488720593893351397655348146891746337325156193280894707096290235804252342153882857181377881729399563331e-1-.615631571249765353930517400871435545553087742981053228192021507793719415808471575264424727469420612368069490785193046143362359653931779364258478228425e-1i
-.337717143962051467170322038117704934149518440160008197619732216016607405445293766437365300323657127671911956415796710811229439877711579451858060318870e-1-.889689801646016146177299096344997500791321586314629806767398889145167345413829454043092672793090769313749838040421356445432985827782678638331162562891e-1i
-.289194786996964314716504732702100851899518026672887788439233463480364356233338396616363446856747563401565819399965801885989308894081123269368467199188e-1+.103860920634921020307539287569512430493619628431518217904192046596238948747065284731784517617296836962965919048981923257299278663537858203913504076704e0i
+.967107184261193003853458460761650779606918677434497581024390838014532964090539196909510641475665052141440444540700571607175251136858289924727659620260e-1-.121984276582242140624418007088033374055981120963054503851829753817242463769555970515728613732726426100740431518527251177808449384878118172933072682586e0i
+.860074269773883570758527051345352992681308564929085216798571839652299221709103542501136741384371619343524566871179026355984725296166028330662741022111e-3-.289349044821525607105614735173688734444602858925895803142572154294523115397082551105845812733913212543537065685570049948022609811113891849262033119721e-1i
+.365407558639632029036316067042701158480662805586348729042617545842607840361472623411370815030030575933937826889001223156281842051201529559811288383813e-2+.384056070126920580392537150042630114004928377059919772472460620404133324054196149386315040478822470891060655378631485923815313483300363286637549804916e-1i
+.660839874096752548508433601150980796997256158146647233461376485783873409317500201277508622744039417688106485176445058899692294817192366808038211284967e-1-.125613772819447760172623826432363183147234999239915970487699211099435268007123490358472678045602891072924121898551073896496202819528444811059696788414e0i
-.613837373574740000465562484598691942579428445002920824006378947577534817443966225820657016629851432394245454412826410011653844344468229099466174435758e-1+.213782466057641788372558282377179054009287342797698572036223461443488403191508191875389598449287794541943532805745082618432545793290236797124535624533e0i
-.902641517878722120398368353321133870228753233944896279009543066131523441116338275044524099871938983386261543097686250816679840254244817016228040891457e-1-.839250174889394526158278153474825280567457084952807976003657766039635644540385803972509392403673391630556088398526980377233233600146590053644743503417e-2i
+.159658112434922742124233276700585206113620449280119408370576854098956518718206003547783166802291250125610354124969884009259936656424983997839382991160e0+.110294551988080600489701376287703124375013726614683943248731794949444050901131804805817502137583949462615603851936166271596088210781070736903575655098e0i
-.131768122919145672963772509267477847636157584924836901009327134686760258948685478388697976857006757126972797516194777531240014144502955984436183109226e-1-.503173577241430157538243967453605780664451538055039265554573292107843710932904975044323935667508965293657661837216117272130392200164296195260727760798e-1i
+.178673716704490816672146922940579604874432448025060394392981210964239073853719629103921955870949380968707046994509911176945879404109404926554893692577e-1+.272106360937797263917952620490374709456457250067701299943043527816523487870863316941189090311334075289397136415165369072224591816583774003765090297593e-1i
-.111311655054703908004062659217020056798882184992337894751868447929157409161837097011292530400195188450845418605855505187380250299212921315315928628000e0+.274532876414401761959108239388530305517822339003487596315110989843688135679743812087020079243219675016052598903818163086524259431280554798311452686907e-1i
+.786658134737464957904082262914028781220747239849026002133459403590059171017153383323911867037899262022256358091288188811383797627008999793841996205932e-1+.695480260635746293042657940955165879901868056977751735033603175360237970122594400425909795708503989130686376426159968135428316694886560584118648735918e-1i
+.714049882030413315435665693596753165481789745829368298480949278110953068839735122795715780943125527128941409103529009023034895957817317262539350591283e-1-.727850977446579605169848441434919743250744852544150587878898527234855374044258940830531878740208996638609164392168507271513355598757798520062936703013e-1i
-.228967634914723814296036672496447184516197781876894349954731059290162996761628660595063309783459219209216942951484227718256365796989934081660314350998e-1+.339750822416506459775880743471917504206718930839825375883042376668795655047928011045685597498539952380582231835910151690266469314131788444274364977090e-1i
+.129425618548958523545310724464707395121815127955843842096145061194757032280937011283590758310801923619362653609989559766551327826778897526036704049854e-1-.180205611003673796907563947246308607872805850143012905497822450976087887822446977553653184036888309711655629844935600181892794693934159371860490631161e-1i
+.446817225495540757968639468953807963163567753419929062435861173500895586146216086347185787137380567451833915094633427757490697583691064179085334236336e-1-.773336648153745406951268248088827120565299899960189906425680423207964496520106177652988770017856823285071476318710615053616434131728174251621817562230e-2i
-.237901680171269644220657915179509568190396905000955004566075003835454552692205591022135192670404164368158708172806670120545414227666746863420955623395e-1+.306840544003184636483825120205742339231924323349804864200701281164322640788912877291753021363795432459484837426475228975610125288061509355792855181644e-1i
-.431985569281580893775654599149494009822364977359883534781711612378352540655535932117177748845727234423969869516041238626474636182658599763548500231346e-1+.123517177656744068940025481550256407686273458543671418601993972041441509893732767441483685597443401925922244021023190387303897502792895183490505548474e0i
+.659812898564190976000893146374305831128831179241487802968249601255209925028110850520555260051071067291811880801086805822696455087508785629564262098937e-1+.109166903910354481690902343530466340495646776961100959181192555080950739420237088313673455619780690600958941945141935674343043680707443033120853912030e-1i
+.383013009827755915818231769746217252216024015356623806024202142898123535440246903564308249127787948837216577147951289623043605154867882043163968864644e-1-.121264577772852535156306864372610411240160378866567696123927343452220114599037087492387943717018814453751306614001167724811173003172304377020956323168e0i
-.430779857212275292873722580549282356214578627614471732466613626667839982238240228409444631595340319592905450252861075004395093767546686971663980772573e-1-.550724090871461011771925526903632377311882224672091328483111921565073952005774446448388851398835303573514505010063069278682676018780783160833096607658e-1i
+.257040676477547769848773290570408788822119082300465998659599245110945249753106592698132962429355841684888019962422148219600686322387966720191115358719e-1-.689567309346638874663862650421799430341179835087334626566548019961716154879025711726283357581243951782871669296634761741260078409630094644290481513633e-2i
-.133631197728480226973048602196386099847811942245567224755794594538642622722976023095462213477201584931798055974777277129560636261181545175191388708627e-1+.628757452427689823395365318654924984463612800045798916806983597586413815090674600818095349575253577755589002266750111571111222837557149522649015417261e-1i
+.249174324516217440589959631289720864829685187765697339192153684063464726077143229207906875571801520581639433452985769929004709636362709333133666430540e-1-.386667123706297798563678344055042492649210068273484842055660637769073432081608419685864251777450301656769533192874170416541647860744571316129836610525e-1i
+.305873273887086276314104981278557721851174921006069496613034037625319079449739950146238615660827986902974606749593507019206259436608702861981065455715e-2-.421546733416315982734409113158772634975396324877301939753230084434499007657364395206068796253957954063356520844760620404429131259480054093036316901885e-1i


==> solutions/sicfiducial.89.c.150.txt <==
+.688240813623705738673637453657566016042641749075168602322020794123553427083418894790737677798291676373226397212737433680196593747446138688791294768223e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.714036220280450052574597722797412798508493033063049534203657368593665346512782766209992652114552482512431471492665796016984469448956341305506419278823e-1-.761742509689358041336637356852666723504787387345129275264918852698349482978205684918847631393567882779408781920133151595099734720429167528225031192423e-1i
+.199123693028201933525965463181215033665818517128491522873434160361499767926851714857809505298769156628980374723053855084306405695776474215736236105601e-2+.115877424361076698720130634540405700160310605327238796612072666177193807766011192872228914690051288390291758529976522373554545552240648820319257072146e0i
+.184169891232644157733112488019376432881469715944380590447508934339556012578206497557490127070511597616552835337337340320092688058658967728019845006269e-1+.151915725300669806855342177956072238123198562393439928445031196271067553933811631501136602384171234204515670369956802821788492905919177755646027900904e-1i
+.278822019393640624466529772375227903812685187536250873358741567448922603761020009517935482550787865364968546920597384571399163998215008217521992872277e-1+.157892230779509090633399187570996986779236511121699044019983187051531285865001483199701573479877079320878363378751007857985387900292990217802833065042e0i
-.158067070322085271263660333537839914545838271127823523089770370302445490980275771583830498139772055850143690353198793845750881070368889955034684761624e-1-.229858809131204409274185889714218622970140129450006352812555048497625288172112385074396483082354741967338855358727243467204384907566839987184597653596e0i
+.502036731684596961391389229968652290768179319232052148528302144129609878493569523189062256789271474186728478843138563093912931855793050905351593474148e-1-.491427871115950145423543863697198753430179880206613563748635276266984321638434305819017700891483889669177397525480128736791570744774719951575262493767e-1i
+.488071696635740518948782811372081886832913267531739973405910646148875924334765810573898500412124392129935287836794060787124513682549216169788176599067e-1-.790747714098820989853222098372313107542600905613416676858916533529466599101874971964324548862871750113438281320975850124025812972844985659370709461528e-1i
-.104035008187580962379493778477642019006948969569063768538755065357840008252495607392951966499400417657110201328358986176783470285848085587282849498353e-1-.115447058141507323902444047609034624180696669381818813866331320701589297215438361856297931110731201196702232450530564024546820431092871768941699445419e-1i
-.468833962870199473405323715744990396148302146518171319712130167680671493849238096660823650640306618440456852547406131676286258310514333283215718974683e-1-.205414876822269706313350683621163722149879501852479169569257913553739885095956646443201707257354485546577822492436266908789049002878885977486739356136e-1i
+.963497485214921158751131039728669185312265737797174643763908423609840713267126163034633275209376428395514185218704990633005528341386624886848903412990e-1+.570078686868057636714195483640784805189903848046463666013570569797953182806402819252022834456716455550814946954342295620234569056092371745059732284610e-1i
-.705280108032662625025891619813908441076251286810748500571891918216683583957970172392440321396739921290809129832093341292471709427047080404310744064376e-1+.201009168638149105896299126615238174566765155799827504616702996640079964585622593997432127205655366163040438394965407819609634363879153164149633164080e-1i
-.401956556183791940505456543414068806891108015116490739507372208978421025313456609601064895850717174545480621628060744050729083288425923369584720715433e-1-.300802371732218858970863632167895582662970340545024252321077191279594114249167087569323944850237427046906615926586726447732624567954152178793192618347e-1i
+.370216771138668445443397675270451439536300248399000342417007713411296548808439553346816615702573736204632582824932623856150998180282599339488995792824e-1-.434739127343665596110380783460199147793237357931634322648497686407155418568473357677144392578231476604700340656335103396261222377082800664340505073724e-1i
+.127862942646926900799905572327652107031399216908701619468545814357433921765344345431177125795557244415663125812483115680609237580046220616486606608130e0-.370709615577087282604995599383858594665385483326520420163804168963603831152247001738609237150953982178835320684503729040285327275977837648078097993707e-2i
+.510336676820454151712934646207049894279857401071834382155545114750859835297019041719793876593156789823902962928262650514534333130957545711358588142569e-1+.154513090168349875136765011164166555650547395087767505308049893384842966680372755404063723826171021692852402989636514598718958316436739321301710105188e-1i
-.439951800487266278466560693095533528681650370036898268954720166651771382524294837004014587911350507395210333457208722807791619179559338483874371863322e-2+.122831592612427728379611280017602203583986742190287148264616543435799441467680603643354369857902469046794107932335995828076205800989836433244172775736e0i
-.918122431250908249792518369676304328928179236725112679302476798921353527443226638890091520973447711943668920451083372466651352067964391902056236263101e-2+.559651983062149174247509097359152665933807342843720175866199288488194638627819194614402447907902092405366614479811190420941398977289158338749279944041e-1i
+.966250979553698377190925917964484980332672695335909378698112724568752239416826932368512870577458886724198096116504522727424855062026538501897061681436e-1-.589328238136938455281382150107902323043811189817464641037160251145969911395084994385783776724781212621764742314004656708215334731803601501878566654564e-1i
-.941290487809911904207711569942859317460982627956110096126140664396472676330240580121537446213960849473370009867016607061530934156826831167914443404287e-1+.869869264939549499279692227197430696719126076402848573219732663778594966908223953131558238633176254798286720934931583308890232683420558874531267906715e-1i
-.242347174420231378053845744567325658766945730542142321010567800618745762945499065746149892851445737323208985174977979658236015139107831153960434719463e-1+.475333266614326886855074412817048112867489579518923590293588390510067119671987185219094919109222550143642505428453286246036725028144674256969771534009e-1i
+.121316175444009083813682294680664415601109760296828363786085974987180774723191638821241202777210549780524664030925594391495927919905215128842090963296e0-.856022045289180654561070057944163152539147115797137532310028696134453167256371211489953733346250142436282170071973167805487338573240234481222184527029e-1i
-.309171674740068419741331835963222022575023963603613884442050891789938352730207344092794192153810084141621518587372982077694580375289005769547690457313e-1+.277394817123723042188856408145405148644376461749394078510226588403845100846329757016283958665121689651018165154038416508153272982348405642019002322925e-1i
+.697992794753542247520400201053606040858209185165863950471716308105774554740379164939635838739784825551934989143758065852551874876583345281391284747519e-1-.737883772482231189593852880996279485688826544563989006456243397680447599634294673742132945366532459062106285363039224988805070578049608906677610088315e-1i
-.149370604067201673361006883829982607921478504806710340505366028810154683775519121822890299602047626653796550410611116728826936521939827258271262007017e-1+.969038781174696821465603101152313173686199537430499019607330309117604959802892865097350954402238965832895350095176993254664764781753299940434091109506e-1i
+.114842528462545920933587206009701244352153020089966111202261843809435248253430186146623969666830632816753049018616927212077165449246323065550304312711e0-.203373110254505679555119094255489332449526640969252040194275831011236841621084506128147116582019940618739002349775837472995303079996111007471880460292e0i
+.131796914216286033474151845804430197405273436542307695161648401865450733606509932543466552903105524339297077464798456081222156747777623607859188817653e-1+.593790613768843245010839255837018329915561258208836869803469631488390205954514159594755559702960528193799940168645251357457617962627705167131606443614e-1i
+.563403955554939765978167941058705890802246649191260678890453763821672979550206718774919274537677665222307325258308386196528150965300166355544269311967e-1-.139006467292379834873792261081168316042770430324612768991783351391362381760624943130117725507584607979249748813648196630932463588771851313019684122688e0i
+.473995220362423363186620111886877304359996122787390980546433606310775691849762705766104968716861222177943333683053193895287601843412985457575227766216e-1-.105542674227654336537978300509118829391785699357466384025643436784713716070952678403064513338899413670907044151589937339960249414671532486580514949528e0i
-.898298306725837342460710478113910200420659400738105929022664037363415817495098660431523043193351881904890881630065865536735198999779562119759572388140e-2+.455148318994730525376765857026501309529485202529555659872529464351639119023353539632005208739505812014943190985090156562161169336043151128873856696092e-1i
+.214603135107796300407166297017540084991256940752864555824444697529230987712074701263292470056811210615520355739332723243972544622962891924681244518402e-1-.438108144847629803826408765294036510020907000634916129528766102237186329229721871967686630551187019509913265736408691081662707441156098454107295761893e-1i
+.187106666681613066742357339437993727673098454041483377674723820704510414318012481348853386909511947862504705667823466439291803907267645689487880876070e-1+.953157300745437855388000698057168241034283966978571139955386855150231041461772238627111130706970404114383521608609775615750164463803424781572807045047e-1i
+.579408826938783637957369896017445292945935070793619937260448554379782674465033224849920927441825379864670247748133935275687913547368817777805986963365e-3-.233853440155834764260159811034480359844246489918961560796258657913190247744171092727692092491533326886880623481624576751462720433477985932031844924036e-1i
-.157050011217567722199734198042065953466232878765323112522729543544167221799861149868817652815793512973614637724915548386933697968070638874183618414914e-3+.471313073878489741588416638204721064793825065938845427645755852522757231087747731214293998687229098872786162595791123440841807678305295844142806304576e-1i
-.570299563195055465377323407148711528254982413788056558303954169482233788538072040966071346232723690973506559157521434087425700641368361695628323759734e-1-.580950978164568556495533713760299151879896429254436674022319975210695123205290138734861887819122374284855024799441481566724815490583958545390917766064e-1i
+.738464086692757656089563224262720058278526817225432294549762702599938173229836499664569465808565455495920648880271171877058701788711139772198818338137e-1+.145690540494315576811991780656252150258851170409132146711232168795042846142784190164343683579636904656696038478737941762644051673913687073701004579854e0i
-.654616637100418658225098057802851709243006402064357457753502928996473037618846576411692617885609312778290900546801900738594326132642270235016718971338e-1+.979853892467236396684384066164197124245230843148170047311221588833670243552762925549487120906791489039391696371649241059637218953589469294418901215915e-1i
+.455959549626920643768838334483549505206142434170391506568386254491210195023612721272478972983071152077196575935144237794555755100315308511432300994069e-1+.558060175669875446625933513417890688319015605290872902448427474589039168498035284090305743297153929021491709019375394597979300332980798326379985609200e-1i
+.521789482538719450057351997868550503968224233490285934184137689992293271233330064962951853524108077494890126673191165620822591122815025939603160828669e-1-.745952778761877469033471371721564752978597355817993706137662573903805169417182145587162461008777740763480257694793755761744842334862629811340328929021e-1i
+.549230024809486923065876905666441588149023698034752253619383473277148332297413687723347897549960199725175532471277836194992712980681489915251800296687e-2-.481235311286648036627354523675996886157263325322942125608434027018315709816832140586271841415132619001746479419591521474063594762567501078766206334899e-1i
+.142529858769917831070535053135221921886938106684464685068624438961604842863038652516505198692207758351670354166318303282666211998829419887335110819802e0+.949791890221007449247924492527710739005472599579586650378443444696769210619427426586037315952798189346936823300347125796881732596836580971074489585944e-2i
-.772125216918710571555640237215131137863200086735010519571647229656771613947208876648530736298374383223810079609424851860438234709419380942114091100600e-1+.118431040630407899561233211200479785068493146596283981410930274780544194403512128256929207281954708941893507895748181141462220542933738052691364559553e0i
+.442853871576542329236723764837655220210000515116881061761788108332103074119139297494984352224974803024505181935864290934805962707704644159310621168016e-2-.311873192320309637043127427056441187290931746783986751142183454349906568653904993038171107197927951536412355414341782809504573555421404278329747173094e-1i
+.125501696095331403626290067558125404191485729093367084446364485234536382109527316134745165196049304335896180229411752046797339287608936572243235823058e0-.904289949058354337255452984195037280067094490896627560925706207094933165049246019272333481543779101285780995585635830293720800643514574886505472635620e-1i
+.537579221795083724462129980395742480664952223293901643915790694667802124588145906792506755976720863471264844681476143489265493988168364689493490651207e-1+.529743339891691524206044544485069517044532898497542015447308219717134568400263732986728611594348019371697929654835075811034725182035057785581449157167e-1i
+.398479979452359967386618151710093260442493929772508538830777869436633497217264255829375173878221797539440593389055342602100062123239998442839845389821e-1+.294365915288661178960665960193533975894196453954215546028963942337762776661175148819631623166813496448160054217790329382940215513846936166466731332858e-1i
-.292432301229218095649989199438830354456295333406472498008483837064568768441846597193024228947043594738297483302942880120438746905621544538715012445310e-1+.631752942625646287619000419702221834823217654458123190686166709179668727323835998449731004148341468156891456953021616299577170285339016217183534940518e-1i
-.480105901911864075263242210300696205970935673891211547224467926050993486858405392450120777625838178608838166439068936857194408869802896622812138053221e-1+.544234969879198419164680024631339762390109407061196832468354446377799758439065338446008151852597104037132611742950579903235501433272541253085373867901e-1i
-.687534199730642923523196257100448349263963358613408169424739984863088010416209640651633013178998968775595023434278059815749873167862488709604683516984e-1+.160439008662436910326301474038100775966496877193957774032940810736555291124292732131246563663801006221692707197888899489777146015579529743444448820839e0i
-.990572023563570961613648664059260879342913636352394131766740667010925137178714777727561525785665428363723527836657280393797883778449448598390909437140e-1+.134463663184341453757762827169641982218181819140721977874932475048795422785474932393618422932378785352306973933337833065352182098287974616948514386868e0i
+.117171883801174797457405937124930243003175582800455933277086611805941299066610998189795506317810234143027603615321925385957409467104772174298882656394e0-.131825873270082167576393058266203168843857625469457493983205835427963769828806325763791239552953379937694515708596867577496182129751383421488352665437e0i
+.236702216450286654347964068506252949177647671243684030402127721464527577031144183134351498280387664483151593502791290105533570098395546681128341122258e-1+.305227345623711925570770291448300720510472922716510969003134651913692222666291671481211754637208043640518928945038206213941880109984968872317765463048e-4i
-.864582744943040249092397854732752996094340808490798497088425738692844097096969814854563544421874724004007962093257461553260735248631225224107943726903e-1-.816430314095969079012400280768725476355332798499617760560916581048927270996490771708157567531124420528840194092698070378362316790838671338412105747742e-1i
+.188460552581687350550401250992559779207352535792661564573595097578514542994971203837965692714831935862622875243145009270056641334156242565262567479098e0-.921351900900944056811388938277742083024329917918577092824125291347493040114289795976975563646581904904020121522386869778425839564080420930222908858202e-1i
-.918758760102080406998019858521735677875191063992799842655214636608318658055778382281785742577292236539927457180615815024768920889191154606428772113738e-1+.533382780769554964116688571960623855960900547632183324004399815895734078723523767760976407692114533988498581373155918515872540131675267496884711058626e-1i
+.626342687656650453011946135525543281536917075391331896376296220899293848511642188925138891414561076331247166976483353905932144818156888099990476075429e-1+.659017853121028089619235433281297366836286331738330895170444316907332455345400423844021168577179912586909655050170740073028154625349020995661700145730e-1i
+.125785187962818420894656932692035119605748413180235313040287457812749907431717218628132382483969735219845888588294665036952013458970306531940392625074e0-.116624751379566969813155275077845832853863191707654585282017914111613059223917147337265108618576813643505468948868762794572116449688062678188704070023e0i
-.922823548192544313800314908425287305273642666820291778537720357356297492833241073778129385722333367204186089920757858643916859463414269463829414616465e-1-.363183170523714863660105761562341709681080587051502664264553651709289778224826495343018550013290885517595091586643055000049615318609242982105218601293e-1i
-.366448726262653046279931148737285714286336645680638665054582691729501056938569503252029901975131239546062713597927360113357943894574687113131504647648e-1-.641690638613343053501740714848537213643257709648825202819951990097633414602515181861867790325817352074994522906258759578202004039830725860813252089302e-1i
+.307608542393126636477544947774412086314324798000744638250437343012959270487428617157149496278854316440558677413363400675889955571937091686724147761476e-1-.700522480814644065737437314564249196992426411501355148118908253371503062456576219597698170085137196876992319571185415421716522844432435554978102980559e-1i
+.112037034866073618387089715184895606069127917422810287453408379950093746796401274940556409991865228280214401187469527788400892022544343508276368577718e0-.691101984404596379729251457027770619646961949420521399680638151121455414971889119810533585088967275754036582861008132331860950918404695809780177999060e-1i
-.115761184264391305297208260529818332445136622009894728327879399179900589940503353518841247929089730453537639544349429867157488537495516012241441801712e0-.122987566512539802269458845230351870345132442529339571462956895973639680817463054918304212382036977877490966485546269152514529119513556605351710121065e0i
-.754594597132945354597975698623590465335411245611029855095113819661350085303565417889144055075323505927096934770125176974723608409321612297864403400869e-1+.352276306974016515850485500717548474052341243130042212071221859837512793511449217448032011824578177425818132067102753198173143791504353718114746863587e-1i
-.904816225886059350672956206166612126930115527037293510198063207273246000812734513508883709581391806954131281218777310316532096929571329390057831036711e-2+.627455808539214436965103776490881345714277734064025574214515642961554605923986313560190218671704307635649195940244630046049235823233449731844280515748e-1i
+.743608029715238825440347965623754799326059781384410459133696559243902973230940687715453040944387891836760042804472877318420419482234732628184700779432e-1+.267860339728013378343662931695032587907907877656555110472294372521488254856839252413792539121425644737188561989649505775523839094221166914132801739167e-1i
-.118073997991983682097668179730167683031338312466696572285323190582128834820431614759782344048160365615131534785953152478375053821694857873407352982882e0-.144133929573302370788261130555473998851623475966095161513774533948877796214980821778109721514468692919723793224861320884424194074201503326303712196714e-1i
+.560658245880179741950881114936298864293251381059082807588686401903623283192203301853097012129893621080048595991525990519566409662376038239907411443243e-1+.172750681799924696618329929040723359683661780110795533483753002490939576874885800147617278652526451301657965701034413560902924670024782777479851286924e-2i
+.100055422423780934566818417218452440623398321004149432973261192654701702342566148239527637494120728506782218544033314073390109658666814946265314449805e0+.116884718399027294390478496703582550970657915077966699748890770090299644149496765295027860359152361437947293077187568345235951537792368326125656690203e0i
-.442890200049470159734019738637366146775655355302321121278769146658152693378734172133551892095497834347616960232939002247329927712606121433048221959215e-1-.813686705409857624203554531857828796265226409442421911638914888069164220687875529715519880866346984762489495101915003114287811250801754757848484506344e-1i
-.261330006412002895727221225601011432349044519095629912874114563134619186191103612248465555969221310802053075712413519593826163552086845381112340464828e-1+.453338513094449216300305744515820369223206886467871366138978440396807518805304794929693247904241267274447940595488662810502892284992037599951424236084e-1i
+.123152568820695418145035760409234984466014633092851248780162014705670564173044857375323355007988582095197380963088163278441171544052154960040473705232e-1+.648359643041352633019778241206657947778610192711496047334627946815582013713680292388133905884583549682392373258204573547566562044337657805357062324341e-1i
+.412944877300807494092368286568110004459429743816181865886383825114641884482873162826460130500329485644418067252108236410009187502322185627076298442058e-1-.536164138809292561487832433933514825147784217583071149569662513914578222325455052789582850741506711596881126175290158369970722994610164489195220054895e-1i
-.606779425088914665561324457886935506264633825015275365746776124391505037951821458545052285419260707954814096005492788432883517375245563538825763606713e-1-.455547637568527038813764839189344831298628089161326731515725193481677292797761897833548172236172900337011343719614148413406266752887894612385410379875e-1i
-.179135592465051093682039634820381463540943104649926003539043935404191380878094075899921038398547702517552723258485106736143738794832044035722974810873e-1+.656309346800168834022591333707134781118138732691131811374381915537060579987251519356332973910373090157924868358901818144240001862536776488776436554961e-1i
-.265786624981447535957148537614015742652328147369225357538396531281322654234544518767295985443040595357137265532038334986921003063265766723577121249748e-1+.163627693124529820371967396550571178482689960643874052775355767738265896660222530356524555380171689053370958458620116390342755685336598566191366120036e-1i
+.900654100699517689095316903357869411166276462068696892321438078861667463898299517456894090628040093366772797258897496808385018225569727226244046198299e-1-.125846874545719244402476120975268150093962127345569468434107428276514858107018573262299078639777293522233567304043969531406729017640207817870824344565e0i
-.448721885661929367475202492278358775562529264012793643258154842453627394158144685355464804207438598192657933529808440446604894592763526585955887892013e-1+.416628282091762841336947431190939069710173931639646209491579327493761400185700734059726420554229510701435909419028774920520491006295092210820703496818e-1i
-.189077221131324183570307394768848547476992990766626428138418355642614280801009934912559224497263831049956714225344574655821918352315589405603749088685e-1-.165991238613435008144013221413661323618846591718419844225057766850804898720558878660816298818444113681376148826005157709957456806316651249360745238721e0i
-.344317358516100359635895648508689486262382108518238432338199975859648696012962078069803670419855326249433270952838758893474021604560382893636122373351e-1-.520070273496965806494078043351772032248848900920726404642840149907998647527625605286753291619742788604174336930859602448069087013757866497473838716272e-2i
-.596634485075999827190074447656134592778172172187190679883568484732789910558471312329514306074200322407713294659971117742002532295337326773966790586832e-1-.627999060140615247025231919580177837328016546480846854084216523743911368649144420873371186775585433043338781879327851700634647568664015827765544484680e-1i
-.633954363669960533071597369770099418233747362235298728634869302304249812028991620231820180581621780408047528503656532403728552674650021438075708841342e-1-.180004078604581443642425692241783956616720112825340785120540025220253359177749904463526313334802481920645307994187633181111256559116921474919551441063e-1i
-.474275940304824982401686251590975959945126341727527762134195728376334652057621349626591234952801461357699349190782447910102067771085973753570449073253e-1-.550374410445214241455667242887429826258680516989938973050267925545130757658793742871379974701761941351114916126005728258408054487308019862434104934716e-3i
-.102922629382050603678027644065229158930669693912118132616290733499602295617561984423845388533341776813560475841228493629758350185033629164405084472390e0-.550511250716992642577407492270288585655772837796385202199862301069495074329462006278542005674698032292751060003350728126914789937922197582569697123036e-2i
-.449593019664271544611507833704388844992969961609771649829355011479009109534715325467544773713389045280397742965541560429630613821934156393571713388954e-1+.887168312108945657242241506306620486220149627543775053800604820376304574295901281788053789221500058328557254353653921916082448872210052088394120971717e-1i
+.944269692941278623650611090969768519322156176901223102315395216716497319829632201901764000197484273232836116782550494162314521524782300112756457200845e-1+.585632590958051149695257802251254359068639612164261003884007490876894936117042273118174423917069629980730238515295349221595384264621990206841263843038e-1i
-.593393364183680325527502289828181468223975930660281232412090587320644900505937367036065812915811439883665622313959973960874460810529722990254967829830e-1+.353353052734739000006520957907789089718279669366374246373105646160728677681613329589085601424853367217121433271830303014928797787634230469476758288843e-1i
-.603159101661285953511382834616241671535692877473849087281393147633207293231051323597512088342812094176634958047285632481720373390204977892376654220349e-1+.569145683185276382072964364514548704158424349059397230388213359241272640645110368308173182764399510832909921535677486520258419381192234621451334029196e-1i
-.446719688899067911799213175998844889165256110311204656145503057664476628363797021800193534758792808039410994147906116693669027092084608681653297850992e-1+.264192395038125135117996985237746372950233423399371932059252760819500160510832760051694065484384222993778662342632104773940933946545434734422578209761e-1i
+.145794555678355841053712850590979761096165524485433987106060096758014086025124946646487381077017702088737920117583846081337364095924969023425058048455e-1+.916206325069328614682475484416231512322194056564341151289302833656404568327625629547878083598723071185790476482412394360448068479098311767800515829745e-1i


==> solutions/sicfiducial.89.d.150.txt <==
+.241920948698737130958917263249116424727817124622108575437958167445652757382216900837072803087142024899635376993191834999593790746926723576790438386818e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.629912239650021845591168113844870720648816454727798667571563080751064387163992046787174527153681916530022162268019249394615274895207710651218585344648e-1+.124861694442914772207933097221836689284410699140765963245573971695426005633516054038658212707132522510268975115023219793752812484491405974088603633508e0i
+.168773549976402963225355346483171403565085654986313170529570756858088807907006343215208906357928611299115858425749904284179193639151108318080950867562e-1+.120046687892485154490508244849301220313697909728030669628335762242587869188356500669365216410578100684547449224212300701842797233107477251266048964223e-1i
+.894219309635295603809223222409471354037401942293715432825221637564544074595042988242890125122316102522406154913984199574589345649746032624825628779608e-1+.198038515291669821453456950400186132812719597212275703704890034012198972068249112349315416356894765119513619919076569774006307239351331987403359237734e-1i
-.127084921216431412225824094230934056745283264843342701609516371319848333766851125007253636751041701863809082395885722851767873725474783855502787378348e0-.133869604772998494594258530347915794846229470304365058306359607366831703432084507818240676093290628084384425509059089120346998471264056897301477957506e-1i
+.601301565215001329196577737146071692001160906811450016553566421242558318738054240126751460855976865230712028669789206008806138350622052465071813214661e-1-.107624636637425166357340743582680113081465325085048993154010276634190687103305962716219433901029707137080668354205300669468867340544900468356695430257e0i
-.771261932682847545013623978701859645029814381275497497708320770034809912698499856374837216747536033360503203956117136717361899983391891474606899374895e-1+.459401019867221744445781378676673172712468313019237333512239243568179988863430372573234746887244580475807811747146606943145987099110469768899234169894e-1i
+.655352426818829255705930801127235431277339513020613510752986038763600925823291937378971183348792328331831709143008808738838066414435859391932157916810e-1+.886928964599894065850137769457694586428495724614775860724256745718312368193104640369875034316566725971815185915917533143718286391856328698185937013299e-1i
-.337569998977064952674828791245346439651441254105630556460455658548287579244946353620332165464316353738441619985434647154264531154622726333052491261012e-2+.126211990390002531620334377266049295440980457338808155280966130931868688827438607929555023584824632238742988438197142451452192857881315048589217700258e0i
+.302223229790217157789669654406802624902619510808620869041640264890415675242252735748462262668463651880303694130066801716262399781130052639562985448860e-1-.105742881948533675318284770841266904768080985001436023495859888627655515024981564356718876442488728416169712029912403524358067748092800489464744161616e-1i
-.506832712043558737879236840086153105309557835980169037147169512336894801971477481496626309444464432751457334198631665192561046169781653217001532572021e-1+.492213504746739712666954631682200809784652062943764319852263086531032254353567021473904283267625224013523354519495306205894876658920437788082146012928e-1i
+.779578168518621461804269654656425530089525421390997461205014775625274955319534186643312845171225351511507831578696423209235974243819586468696100515014e-1+.151966289237828934123596681058077981369066565215083137660840615059188702847415619381702016516340934318286178438329989552129707258175944593672573776090e-1i
+.116397543938573200677731332668880764890125533048269686440578767747770923925229046640028260968799503174914527313955376423461250889651112076393419509541e0-.552351608260874622762994677014457134683954307368197307121770737490364938493827744235763322462267259348323729996390881685378471324178873582371030106902e-1i
+.836664876800920821770355112367498078839475681405498912130790576704708148026961184059886496624199808604257270398987623344930771059106853621202544140254e-2-.627936213391540157345828668251847622920014787896927542483380168739785647239684006997183733397174440558336981789429287313923681752542326204477212214155e-2i
-.555915118200279553516070651120634100160061942052206287137025157925070912137452531049074889014144287780647270335499118914276896888341302723089747935091e-1+.970633711701794667979293077824646406003706638630112504685392131361837959448869390918463226898244353286914617431427173803591979776091651106172791347200e-1i
+.334738560098137748775505502339705931813438110847358044031799248825738110763397441941409109118498908454555695714337508869434166701021297130955821260032e-2+.211886880239147805897230912782078875175225467510606291785894820392031115792353170635687325596708489601251564045220020295253147532797317634348436494888e-1i
-.971807771568647544258528421671353553625631334486946861032799021976976890815737812217745000959482495822385938429870125065441609930669021082857975786686e-1+.437299498020414001213848319793416542906084479233323558240708262295527678325781939074791536415262465912340903474891994848575733227122994291830135266054e-1i
-.102931005250346965045009309271794563289914011808901340080465778745103724610347749895887116349520057899912849043639480320798216932972205662655123655424e0+.656120704399829796286645003908175926329244200822030516012334727662617063597519866230899780973176558079563667985528451046122687899995033029257464026967e-1i
+.378253928333330834959028392939074964670937379507815737968357480399281931984429021978304533785809924358853430825071204924667308412605545944680897911885e-1-.224202722734837321484527019502519787503123849977194522153716061223729910673332684459999186462115541970391445150782514794603001180668423444636125442808e-1i
+.245110185385629555704877339381551607008878953438425114928229364343574987594800367887128152408102486066879490972872689723291354293391737613632457615033e-1-.952176947521713049531830266368574341115921981398922857548142148482887958385403080893209278141069736635715907897164617980863377482486259266035173226219e-1i
-.510833504200261029948343709203712460163354167311856679295054567345589939603387004713511995197234793278667728803746316791656116388929826270311265035239e-1+.338032713949112592778085938113485551336860077882704131833582619622747787773399507166505594632672491466299225337213906394099495609179331672789794584015e-1i
-.754935413298694461632549617501583234202910303327574868133261648014365635493582160640960103198507501491377344011882567228248188065505606495559669492773e-1+.358661834218304909934833755077835731732054845203190864217057215317627651205950663764202474838800423691488289485374527514490301337463401868908462587755e-2i
+.111707592741720621843255469439856855946042364315704654143221511333200691354348786443816327086699656129279009259719147376620835920887177776894008044931e0-.128144967989561923834655044087330939479250167098788349863627757323333043970487531058268997352518893347124672971844164212720064658115386357956117970530e0i
+.312174983208811475282547764047144250221074426935859838634794540624493001388605256601582729876687318687925772350447890934962935802546003944179329462426e-1+.843435958797097965012447474507176976283429533266950146220695930545385166775486442788199741856625303918311223401886816575518687247011165034772955489010e-1i
+.120939346466929943531135676660244553980154906308911319929902045969666885187236610702593597329611300950629088711578078702705639001104398950099988516310e-1+.536853108188564510341710631524278381458422275398570267144112950486364654494775816285089419211673148031073788598424446942878650559993476760741471627521e-2i
+.757252632622880547969009177124650133843867289348877678078540853036055835861984366264582323581790285670228800023883048383346955387085721463739426529359e-1-.550433073375842205457192826111079536830679097594523968897040872397490652220001942739788674060379294006379317599323904708144020580897143242201241045901e-1i
-.185866222027848906089483752722414654916651692821402120575142884761031948314504730734638932062277081262205806725185657806883389050043382166349996009181e-1-.127194708260236299011133237291758127646770351744082557008167159214739822218735916264097739607771716041172048728895216925394817463841320750005993618687e0i
-.704877268916647555144117037507854433483375452732996670367971223922711867475251719979609057913354670057705109934061057081263975191654063329583261110967e-1-.324106178157652489785490518184411900386512632139799218238173674247362989987404639018455832480646690525081647242246415031842378930910965422784435308256e-1i
+.688422972315992396642043579483818042196348246707826622147646324661537045360391444427636397863474772084875025836058216099078981204124351600739682377495e-1-.228246258837427784210662966017964431056625222312294159632727013905059064526584735404278256413336464725178610645240264237436537797968618729356077207407e0i
-.576531180431259774943953228048410685000698379864103757236611311607509909123989739065667205792902012568387532842990176581438830600936285818116212971105e-2-.132157686316902801058941537606442238648916210462604056013084573991156095265847287331678499380489279888525325457210551167465924197424057902470603358506e-1i
+.576353169099271917002724099850067163359343243394184612738876127658544154590611986163495566534020181748051546946490575617296837837889821214557280419172e-1-.918370601166612957152863953604252994153267956151772421811730451082854503485649558705716930402675732313039032815193977453607640602001188300965039540967e-2i
-.172088304989348288589029599903168534153887100405567826572832853734196580102087975945101944899857283048286100402111847805620479053088049763391076533671e-2-.761375031793741960910931126912871802730480700884949108768570008737413913417547498613078631930003813490099241291661971450705240829261651000625151436392e-1i
-.192090138276091704177052050965021867274649571166397182035091873710927936935381171054658699796971087298420914418391723097724895121191497657197737954768e-1+.444656487799206651182466583655415890469934307119014356181141606177266352153438614296962139387795623537397269055057588220411919142532840039389068094190e-1i
-.717695639994115508521867664268885888722659592620083930489368285635750127771958269770607370006822505478298428656184292520798377098697498205380042184839e-1+.980492843424621255029261336187255044210814889340544822072007064205957953377735481924749120401958608389621051245192853586868796416133344102533149275106e-1i
+.279476740066260237666005855558208988146406960242795977772311425675633438271567491156302090376401218514082360119459629757841939045286347645262860324622e-1-.409913965569817000204447192965532257674700215014541017104149717716152000397725472931961973788017143009178283615151353585073750669639214447691235442445e-1i
+.141512533308447583616203162933027390101121965066182414687074719507395354282184387106394290366541728501301263579806377585279493061512686251890035767191e0-.206957172317383148239030619923897745142382949334824467539805195935181690111532993575645210328228823867667403406751977449732503245218818297474093316825e-1i
+.306076901056747693145916553778751449358347429527981571132181262452730547590720614521402166719348171476222016416709218985617260790644025060103236646939e-2-.981612538022581938475251914197403676322817183757223882508800114702371084051204393655836850706033236604950331260699878459803932537177025011146915694447e-1i
-.396932598389864721883851441612165950538110564097813239009170056791594608474401373814254210763140234485312287036823383411345414220706692354664962192687e-1+.677917698759363454938895722350374146652626032464403403983508652257933894723276452236150382669299809787849924195498192077738710721460007796357260907321e-1i
-.420600035800023479906051948350505330155229542006577534903922102768072557885381953605898167544178134024062341772762054730222534695709401647986964073318e-1-.133014179213396974309656573637008774298281018332724785341093159336843944116346507029489529162399338923557998799308240085894057255602644047220046163756e0i
+.204285495613087690653411699515968869516656224104320426318332774381180266051946588310941902675476088181491841189366956346600359710246179891672531446715e-1+.142059559902205226251233169788708713958813150649307479958606403580286691916478436527516125732292408068696096718510948683864558006092977175692104516637e-1i
-.649220127603333385053447011354522402043480754716761103443210487850923987348921737933591187735143546106183643697607587397764012481871165661101193118145e-2+.217461504165268666495949414732004700063350904870105776358275368431610859591673579922868254880371352010917455142582029927429513790164466255336134010304e-1i
+.295173887601974315857955520889265313293895951909054146221368333042931591796591664179311447635281164003708052488428408795735534803056127537887190747154e-1-.299773181063786595175535047744027119411552558310387369751436503415000273961834282242445811445358918009914068834866477234560403936916155359226018377844e-1i
-.151545910122517922834225756913887862336326434875747577268134109861596605144040574885822406250566863030933656832552707874618671393765817057588275838922e-1-.697771281461336822829137043311881448327488284010089623183783162543734768254390669757217489917212958441889567688425281941358922606094856989142556318455e-1i
+.270830754380392353281640176930486073602525817136396257757450512936678829999492204409005302780992765810853466670302342033802199807379354796817184661667e-1-.606310212005054874178906711780021941834165689777279210735974250202610589815934373652588137233669230344203612758888770920169153636910231711673458999340e-1i
+.617970566838890156178062779245621993544388991585388082040807498586074014747756683807239461633978184595602181736654088831982382940814980223629469094110e-1+.242353937050372165176276267471755916833114595117855282853108958720838094819053654662399751290183811221250038682915816340572875609835825728242519748794e-1i
-.985954292735564626173790507325468548554728381531362121970030936186792420718647516237111294599601687998793519289113477552885298600484808229231110143203e-1+.647218831381140427148724551207920936197257098260794931752923375136943136479455476263376974429594938266861459346370717689467606038694620847774454845500e-1i
+.173569888874387245201205662524888460231769449483388697433235197671921297760922662232985172611099103002611459214183184393773863858094289341844929500516e0+.747173291964522931139172086903616336806146805580436515947158290684723279417834518002372420245405688898268591303553639600920135921053579167856030241686e-1i
+.921883146247592804303549093924067834651297659497720978052977859770612170589866287202286979162722372701522210134414777678021831318600974933645219716221e-1+.390471628363281306413186852079861956945045221108610774380319537157603792128733374007583776293061166909812306947568281372624309779564228824956504575357e-1i
-.123122437523040386763468357526673919902685952755964086389768746764719944853240511238299483264883512558125668226024855519162943046868138088151670078834e0+.693749310118389538158924804889351717154884956611577356763034385140850457587604585855456336605982905274446420883142573937811319343170265293128913681132e-2i
-.407718283461792730417181286428545323168013146450666287058398798898900814833103230691776416553466144013697170192770958142411832043813038016937207397379e-1+.444042121804514039742564654696808021662197060687534496913741019581162833037023511401242883713834506665952753716152985967596605435697377294224778566138e-1i
-.431054340334146852467514962040150709431711351980445680209397977827751858413126821704967760379990698629316986414794079063649156778417411735345574275251e-1-.394780848423331167275582945913775814272908152713998156064611327113344424482239435346898040880210074022171769681803566804443314032297757811335095506229e-1i
-.981260125600731257793487102813620808097287731730769191922478064951286099539116827518591487320006659499245177668276991584494973200504109413144576306965e-2-.246713414183478341191131361216744506882978156911116970002381725063730514781085581424888600935011726384619843685493982170539198548319577584511542942382e-1i
-.134151425670468666289738853635056492304250681510999497683245765756096937083978955743993259288780885270688370205794144019103322010847544562972788514841e0-.134300620793467341532087096500598752949567674263779315049916036120605564928945827668082071434115719585956646375820356176261245522181469467748034936757e0i
-.159445297481857128295604379779478245874071785820610498528158612791550869922693709288761266022702907639412562132383948158707814619821427778805387070217e-1+.884467412063618646196055927882500142117845845569074602439702863797080238527343346102104122572215123995631081492602317736052666817689210908022293602836e-1i
+.431951697364047994456104104981744706221124590345804543953751714474506795119137850550020410325200373543445403947591121753483806698867599377931299043584e-1+.682875095046892638531513485767066246385112168536059695453754769532230953087098034397652617887828074639785469207536345253166714517382623990306013053103e-1i
-.409375632398453601347357301351906813105973858463149517873073117033438154895919790316430993408189620756725316710669559159337416183272254532532041869880e-1+.839862860630432185028794009461281361299124722301871470275985834103340318183947820410987960384832317686579921386029394074420477161194103502165050880125e-1i
-.256358311776355168946975000279975578786834201055373670361505970459279844659817462036206149803418995912843841186983420167943110852335387839652222496186e-1+.202618436245014821623684102371075158921419457051385495627934770373176750825832022692071014501876914663423507300086959806926362910776276515325469768080e-1i
-.102214668406876581431275314902965921422294394682235298137995702762782603693716956223089693487309764991683261881224581170166134305764204291757878348467e0+.919800525630430731581402239538968293278756797330237548875959654451659979741236883649032435359486191911047347241553388574664904929371126696474147570904e-2i
-.780328938012202915000029969088277313922240888591982610873762855288635471979701909822776090875185949183117586866742415007989302803610970316280778922252e-1-.607879014122097996678216281885263406393270043812985431778453293431778298737233138855286995634807332920292874655543524650946147787864122732582265624659e-1i
+.877499468925880857410096340063155092548261424777992260828048065520533325667282782057914667404306059878464115097238331483326234572432669205156366331122e-1-.411107347067520656913087530978401444277560334923194052008514560711915600981801910233607472815865179296653768300405603769761287592286055720450226690588e-1i
+.186973491103658954770461572110780631446030268645303230084616064592538449139934193751772446716971293084774824065100813379465928176611589206384737144575e-1-.125421528363894572876177785769200304609884331035240525512983932444056855225272072681191412116388325156042452860089395095840109474951193797716421817752e0i
+.160512103863027439871073659446777409984092194512547548672567105942915030852259763128756890857638353256969436344127721368169517196158074949064590309665e0+.714192170136398640826109602725902660908760167594644985441257706716320361916211365931359321508521615107925655339559073035184613141360593579327821169885e-1i
-.329260127052103404922988811527547944384135777635601696511044862214890907765146175962986085153073449614707796156264696981229179538591468045546144674605e-1+.667789588477505698376382082684516451139632870712501781336189316417009499056517835753675470014687584541414510991541166983636974501170913772046234748207e-1i
+.140135156133511913836312667795468847267961143042832617519751332832043250999392047436439497445597577217045169526111564209629263717889475712232317844725e0-.100239973742557052856967963621998405124536091908434771395828795459954164982904633645157609111130641084415300579919185590146589422093843088624960001901e-1i
-.852812536735537373834491060281714110918058290622460146198048071618544085352994519649497881783252825948716082613691166572261635018916149019591371067638e-1-.338775017895863766288870247855656283890597799436958517174569743622282473187237670707043525427063407754069037889838610118963324566820227301466270396519e-1i
-.592874819874025713657464569334380572461452844587621764349978013316213368904304374432929541129878070177925817745829182942323009848775212788622322832168e-1+.346706461762114562258665254375349232227357380353273846590400728883160199374931311059277230167169716929831689047550942893321260838078383988584551365716e-1i
+.221388034086425645438653226546791299341268687458863861535332273719300468009198292655526073066902268749793096050858209709806765712565282620302511212982e-1+.406177042960962017813320729479604107603515469893838727149419662873261674195310987674579939441372050428244835361492650884471999331782395413882447349155e-1i
-.214427705964885747528548672668832206737445773429400061690620403220882016705249875806482994661042973460267273136873677201618400736424394106599716338846e-1-.760335401558470954783066076296333119509929405384524017360353449253980498923050775414057845648145830886725675358388060530662076742117619562607478525500e-1i
-.386927656282473501834486669849081295358942859533605474054007057335438488174972127049961609285739612969641760734922388933223879477607557036418707632544e-1+.780210100868487161307222756282274606320557162399850133932043361233172404804721173776668073223336770582956567205244432417291068685459852689887210512071e-1i
-.571603780173290391463748364688806206401958023073458531817360958556900455475142992972179378471754017550134747188942139586969423892965391615257222785289e-1+.581308551126952892190789249293382036951926898474455132546595968880780004593164456808289885703627951117014855560684578562010467136229196218618275453970e-2i
-.698286785535507668308526326031705838164681818373893453011709604040592342874013514053374044201655194282776299160343714351372906932676690375312152332493e-1-.539582192523042110911254921797453597827178142485761664215189258093644049802454902160977706481055344196070430496106806582085335705451734237101516303812e-1i
-.222755091075112719700553823349247755573663903559787703195588319801320383304415711522723690517780621379115681846949669730244969844745365743930525000595e-1-.833584667212498298676791926402669288244824545903107123659785983335158659245965704698692482440816187885551198335172689292633941577842938926914064405494e-1i
+.528584084134353606934116857319270220479524883068222235103472018344065528899633021394541282022024555510911256300335362405871453532162569301392615269145e-1-.140668834970267074106555736993327784851639740854996685486337049495787487250671382933944700932942501141178542886084882839121949282574884366733813419596e-1i
+.178798787511668747072509064874837901386964106551417418057009686034277174146501301809705395174148187746640072713116347812306697502573460506524695025790e0+.892443203484892161081503928183645662846227799958164267937071551786667663280494707993925037114057063307220763898944912086314664826627605230852068270489e-3i
-.707324891820118985916815466227656515186815303635972932307604762810924847148556252737242135911110986179917280622028199346779775235883333184482897414389e-1+.220173790971744836356957425400463446784304754458387286222036886606169054781075343665023823192781688974087866018714529864875956641012163247048160314714e0i
-.956071095078394163525541660290112643447030107422790992171632179403869306144431190456486400544714737053983007323113963214237265870192056708305072245712e-1+.102382308431159132447902017980333062006371645711719891728251444473954825462907470795293670243430892821306525036118819831448287694369112343648085434376e0i
-.937280524139158444159326632372621092064002100275054916720877427219121295162103695928818148520413742133878527687977138955886938478936164454841551131007e-1+.386508219065789219323613959526236117974184251511288350893929071116092318608275590229180219181628747687766522935331475821334655978834172616524149637109e-1i
-.100120727089539157647531319367495997181148477894245074964948967190249162795542919416947089653376660778779614755254343248945274067892632535363410409413e0-.207382879639953659357985617603733173291555547522404672214289368009149669529324654037458592275716552714999753203746619114789490627780847391104799569790e-1i
+.427919974014777889815561282970085718138903141043770636194938369909988236022352337827751060419634121588002654066802912603133828085168247767179101119595e-1+.196220061416988052360885891884823064672147942481285067113652356484495452412712532725133731649031783911241322271603178511799568267603216072292901741005e0i
+.142909985945736408309818589965765766385692851746259101188619212628832643394615162745731525158677646289100034865194153443754583708490636855822147558289e-1+.498621706026925342773638803346648928049700963535851987177259116955553936471458275166658089407102558973247230844981904220851055302126384528480525092853e-1i
-.464688445196579287069771139456445385713921133731362969026148836393958681679066982130719533911014927441396438523903264575867973689075786667578549577651e-1+.124561955433772009672731590201574775893161203725310452216148537391380326922547886945577316057693324485088766025982952717522216818502803378217217080389e0i
-.535869526073713630484898677705238188896993444041410354316684456865548881363362176632605857842463380426717986493369880817453031862985948065917738225814e-1+.106806307794590018453448927090120145113349475728769681216987402747306459890768043603558561831642375952490531420260546819841395436965091000310688273413e0i
-.453271088751068179147905950298817474899231845204528223233889599999668087760904531321419478103011471958532065344087271776728869769520562917439651601002e-1-.129111449934997212435302482967996780441190100745100136142130442975191203546338555437777468681011831903578901083291952145485942519519941534897045942401e0i
+.148940024551146410518921823258972824732602719354911265441217660897770732659379816792534279733901997419745966774831243820935715048309387901464945802956e0-.609529035300231899859995651756765088110119203563237249026832537955524372713569534989984947569659638797201130205127438151662835453557920395258498230467e-1i
+.148013820276396696895014577521775001032329460194688437934153982693805306469911415894113533831843120968713626713782041715073068072503643011970920490304e-1-.386407203732670548606702678996493975679014836244685341384487178072705048447699714530235329538862592074308095045927062359072642334904863579615450231971e-1i
-.455981160421842427832237795306151425596585924763273640263384980030744724485876587027308974855007000190396228047716075965168661631166482902841813146723e-1-.661452629075393959013256095801943129657368931158231086463334752751146066999469653687265910114777698803544997511744102924093988130737863989068115610194e-1i
+.160447609363634099697284990227615598902768076380465171361471350966273157433404304692556744382718119723338433312162298196593809785547937779914294002546e0+.207470974064021183283920960951949484932000541835519753235240551142970980149065918172388024108978179445755285450967246590339857924971010760784112244112e-1i
+.201386293471482668072820100181914637245827872543398320204203700187761938210999956515809943547477002233060650277014079081773536281618955485037503187574e-1-.650880823064054342530474842587164116104719532545664911569225924706185173299577538305362231056252051063300685058265853041481529041067977763721541718593e-1i
-.638527464677412311687308964355466365782921492581135531110870144318704659170368672972228917180535954406625973239716563826992271098378952661553063352828e-1-.557697288096779856303624554920836630064998493336145485550771489235009621255368099850272720396068660586239039963327401275980537540054848959585585623624e-1i


==> solutions/sicfiducial.89.e.150.txt <==
+.122705487739226012757892149922970343513923865730363552622423975287129404148408782471212203640351183616477231762274382188575044998284590184210939314955e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.130654066547372173723708894568107187398687415223091204616952193964367930905017105700892245268418313875036846930130874616981206318463999626808282308459e0+.552954637421609779491199898568946100001856661659507490405760522426827432843286502993450292307861202305031538482775627982926265725994286572295685369808e-1i
-.355217472965687276152164288463375199066104847083795433771656011440826046193546386743774472989753040835072460361425717143442338802267916414613427374215e-2-.634765283701229261321407377105439776873201969392752046072415995617439203191740519130120265262452696795650664920087483472033939620319605211503318883369e-2i
+.183333414267648695537241421553011464565348248297761250214693360657419665476030092893575328121403181872965387891910770553376760763693505518373636768050e-1-.520916031778718295846108675896375244272631009767346182789329232620673430464864018549366647329246863443732102020455797033147570556925396147150167394177e-1i
-.197081294133903563532032793727594842525544673673733815080020189004717121764751509796286076852441267627739135015240206579371533619428126026309671642796e-1-.562164839070451439207210692868102400782937082965761650275944540691267307854537322174522190653507721444470532413698517862287696058415720924614514475786e-1i
-.656460741121056394993786540442167310304685962701280405738503024808245774840028969974032080044404133610319498567809999862219419950000195604610605768648e-1+.617621482817224997935448483632591259749234117209767351529275487330427691707667302590035068995943834811915977219128648888775675226470670641609451292780e-1i
+.194846686048799320230252302522145921381645677692415229819801394880541823065630264822810483665859061752545235303740675778498420735836305784280007181632e-1-.881926545959245514149902448663039596273043509267844701105504241051621407762810301522531135378785834435581206529158368973849796959404773764464698937925e-1i
-.677479792503238537761106728329560961729050876887638924641896076388096987913185522597640403799760484395118309911421485608727193734287011177703208191135e-1-.155611703896189387037704541907998533985227716855359784503841552291297738185338284660154563903841967379742694455349739307387130300119931787122226004802e0i
+.105711910798433976936285459296631307764477404025495408781946583156482501460453632049769683163156077978622569272401704379661886724210481241217488525277e0+.156372693881682315580223378652808840966042138237591900325476102773615606246480080633862543623355546175119916760676305236708482844497751476744241174711e0i
-.142056120838899132099071849391287065271219396832083516415678211803973802558993382816628198869198807540841522495145686189242576044920802292506093329224e0-.189077602517582469868289992224233287970056910448696594013956303240061156731217212450945818914073510607947034320767018893325608482021975127077439186894e-1i
+.522568314180226909893695345161939136759372893722561071066392589067980617729123788674341241413132877450827470819512398150624807413134195878803652214810e-1+.351131586184493141928031400879878209449108945374587436990471154066322588237368396458626480274024511041050493632523553046393951889719087314829752564392e-1i
-.347162447716779611051463051245560878536005363294038853215434537144726050160528867679304225912628672575729535734476613602060914018743937198750178132475e-1+.844993037966584720404632910790306540203882755676237306525326567521601148245565220971707118126392180028388494649302934228067290697234249337349023150421e-1i
-.113718290788114337564955613996714651406157179239906335061221023802246532788818415798101601843733279352431182413414713184037449670342390729198154372611e-1+.336415686768036805985881835850576841696460324354160613685302435906942990821388184677567032973941808465592501546292116010785928787103850639955983344366e-1i
-.554736888452387566290682610466408738897313476167676053615943418829738746784169144334992460148872814889385671577898132241697044773550482389163331180360e-2-.289777389215611704776023734556165784337101078226500857844590130367613584515570669449948792735214488126638582863947804606254331875921747226258578621630e-1i
+.113620611095310865014469805180124770244921799177620891482129425164332347577393137081509550787867799465175210310833820756834160119943792566680902636188e0-.661097599132040924067323875147943649914327999786895837683064472442651351652410051970869930251947392870708382877337536335904742802748144708893169558937e-3i
+.385871730365995790633276714603359539131367992376950562897848196180783572517774430301290523742410700570133678888204273916715692828129339394540708339425e-1+.365077430285571129041820802110232578895539109088807988829427103860354464095118788458249483057142305193790879435732730230597846725516039289479249571089e-1i
-.667715005524774319035854396220451062925902161172605647509304162677255823658629170081204748694754248262061108334381060508403393363011996568306449252122e-1+.108974092024698471018556388378735730215402813668914022611881492287378072893176352955850387625972848784427620106902154535325566393306713118943288438889e0i
+.806923446792123246791336705342913667481629624255787766158449187934711700353722496303485694356449857429165467943779076998370532065584884766557191183098e-1-.498929271646894373407628450328256599057812294043973158309830317556477610047429114207611582263087618805266011486960712165377194655900170876988382542019e-1i
+.113129145351464440008315128323151359151718725209889534916166368647783220132599420959456638866197001880702666166532268955740822333878801877814394714806e-2-.968794952899754350542561875911854728684797550251793910018909724361093898872621217654507975511108009928999018918822382600774770571167423889316128500733e-2i
-.699384938311155835703075948944722461861718310949319120283480578067255084674510841156331479551820519619750456061098529073904230409720991056782419681721e-1+.254270043752026746436504405085777881193326794317763286372829890881855683798896286203435876521502602373344927044537523193886732388107087371284753323699e-1i
+.700816514030738258761368663972797891439492485803578861323549245365539236379832586211223869020893196235085621904447566449571483690657843733940404822524e-1+.958649695527670928357496786945851103428684193982582848855430649296374094013989662364090628225449890323811534956359217644963591335062263921186428990330e-2i
+.556345492037430225439159787727186066963193936764256445052342999358008010453844970627046705145011877064071863913024275861742913908273641614380245837884e-2-.298889660059880917626178091153542198004594135878369847932101605683809543243361218011394378357744961201963437016798370076102163593511271555208715161558e-1i
-.446746453938842196210307647589951364050771503443088897721578094246518375670772591065331605681505690190121966477903057411296985719409471560839756651590e-1-.419336424047553023581051606860642971016039016027552754980953655936201916393323921898743049566322535801013742147522895634164214140168259960389531776868e-1i
-.658064742447134613581514854257479770669788775940333942422170732353527192709399043795776422931328461572351228921533745584361441035424876357878315012154e-2+.141906966447607746734074076936288924554608903917740585735189059131797764235448176101898329350253093616300085284133445210237525515005824908610923520392e0i
+.116731066876646342204505009940765032191873287468203435177159634409758988112931880312796205264774036702493527708875406046873471470956861289190523536575e-1-.487983818367517817370125833400566337203979168342212443320945445496625665301581192613423067232538288418635866721909385278056615101996410171118104663657e-1i
-.774526364372178899019713512555682368477640108186697710903901424429908378627107913477602108524404091060389311554404060777754692243639174046872524203192e-1+.103663698652656354812227838101818305370976144349220327807910471272321699767059961592155656805072556777516580099280096170136591354856903327042932745224e0i
-.979298042055879591902380731225420855136120302917154667610195395839091319105535727896017851647895053336927900666354070009815643084223064336026955862715e-1+.143964327598191736352535910108460367310306708618196754187988588714260695331216732685750787549508379573725942415573316779150491009968173484846734332574e0i
-.443340244598320995783259228284365529101325207534886839809379263092170789300422959118612143593517865850921648800512649434389296169534992710804925819799e-1+.210221790578731278495056552526651085218369103282886343351926112501265738839417159324598797089282742436214296428735698115966307283400045062488806983307e-2i
+.150848788006054897964226379713958200466288510200524383540410819680599988191738014154886826311913656412441940600746536358841603219131424114645611357709e-1-.714465301439677764462398909048602007827256625636682224566958307443112517119871603156822647934645827279564687484000460309060430520705062715580448352617e-1i
-.176437084003674915361655610535637465142466805451867352968730494782285026191659404210946209275283713825478532818005769528857591217639170156639214019909e0+.333614451895805321259108668782959283968282959752863880105817176504465585075267848251626492476912879773031755313756004708383134059422724864427196333278e-2i
+.114085690907394128785976269539289483740696741522166942163951304290433857732211417412177925913438433359049236807305744917378205966889712268075028249908e-1-.136615929470946266626005058659852906766968917391353107115427964740432229161341271629720012186092399100505171391402241542223379302194022515932981475348e0i
-.845045811047773403805938204668522471315576382687514546249223194818718045576704348200644997187547774308087359543184350761889247769070647443525222868599e-1+.507189654290555691894951813175080379185011627887347766722709974291609635520471212054871233731662792963985752443080301961945441632336859368091136061672e-2i
-.567626578436471484440787015846972989208201686679221716715924516590894011805043618360659604324368326554618492929261217240286914525066867234838199476480e-1-.755460756266826981814129509444387771914040143911312195977596403568956934240598435576244104036176002168907212311351254118265482298516148262366396481884e-1i
-.893994939342581163383825681776549184423477437463487693424332259087655344351265284626130771111175784056941262046832627402400604339151508873288397595346e-3+.125898807152695626595819620305456456262578830739602442651322923164570580063872485095259330736950289310772374914374279733521827995716124613203211514112e0i
-.894984560462306232069205760490007078356257204744408812447701246735562897792540227213273274781978560339548248018366728604273970764109437644978609595468e-1-.360253016857956510415243387582109535494832882338402631685640069276927564407826128332721905454797452804040821270749621275700015572646955643252778599899e-1i
+.548523427848706329490964652944200260606984758568080611237280091941217501920176545146394144904481535251499184167306857563989448469681782594388832048546e-1+.447162243936559472267925154923955662226168564726721986628274674540413863815093831683169975374030248991808423220728470654408103913871115719076364786047e-1i
-.615638478893576351736234176106764717635553942601575602275293715706737988261487553699726474292143833735864524115248830000176716956122297201939069305922e-1-.412590855594570056094232649835634728715737977456220607108299252062839526738256768568967153267004714881478029336823656117702363390328815812012447398606e-1i
-.207333096492774968365449603609983133815862633579434212136899460485777825812170367340943614716478782469178289383072751004110876467693777891376266459705e-1+.137832394752960777848438522175328087819992319266434470658370781970843927392754428768381531462459164545879657465775937407594888564033801981876498627604e0i
+.964283827964945161663297252040969208536481582205831028796693478685620584109860215408548469875121770765226210182257253831290935956445007960878206749016e-2-.825815442919037360380032804635293196604828102050927472266682418979416464386652765416054053574943527656749763834628525840335944178127082681853545350073e-1i
+.494743509278885030717103941530001267929748052207087655117503967924570248845551702210217573075309184530488188611431860498945597541379527262725388043096e-1+.141697955363001152526733772890696484335448855688495130926237459620952273951039649986942625787404886279944654735419677193269950419263653886772664719852e0i
-.330871206397267952848805634679283139678220163168379037944098543802308348849379151729807730343887194852961264331655851576083194468312092566908264172507e-1+.575865628471744505287003447932093544591181198655557443289783533265279170682090634093242376096905958092348763371145707792360073320354589169856871466528e-1i
-.255008943935956764135627014093886008644261061283068843421340687127312018264233448715739867146652177066328788117281869201030829573440834778021174048787e-1+.634296185438272625256088076761053403004435983985731417603033633416388833804821985745292015794122957538746907003176211146119851291791690637415813453151e-1i
-.894738743768696293015826967048791608153396621025771998514882747866543900106097025358714584413015550106774274247957346487230404127915370455305811478348e-1+.545555335610607941134966932256900516695047870325330681356321178349224919251577767384778689016903224289373850776426433677433080962485993645693553967122e-1i
-.915701700339261361372994199137768599077399613511427650596769153796253183524424345846296521674886376728593707955664028875307283172632631904729329135205e-1-.351590200577596078249309696035958510555808846229480614051388137745984189728037499060452416579966926143778073236116800828211126366193729398303178728622e-1i
+.400360402028598336636605834005143064808509481916596404931750857400638750071781820736972437806529939169159155300724820128124670979844293376467820128613e-1+.974912716964757538886051957127592129547982951979592704351884771206134017384097166842351143103586645868687001538226934094429101300978584655581809363234e-1i
-.105429976759185611138026388609765693159352128648350838155336132475560738095917323042966016031668419250760824400090276664180207068077702048507712438147e0-.433902533956759570598276751389202851737221111112826844710825081474590391932945037898618282372021809715477195435479308863471926875048617251155757851480e-1i
+.706541465208361446340403182834921140425506727502527172243997441275939404935691981060780969893088137396565106126715204453723224966267181290514964848952e-1-.133529237317338476696059623516363619741602241755012616539424396756455209265430249420391360969124584505787419109779846595517573804972642587747349193808e0i
+.188995469077760460165537108606395043560284616719212007025508117827822754995039864000512417367554227916607376080103022204268908579966924488908029123204e-1+.738070907735762869170508347011961908176956650282637804561064507621078214395524371319899834151847952195586404827392712079433630120633162107978932941266e-1i
-.274595992188576397781954620558355442083172889969400488356158509592954354968540279437736678646854882766126223594973360653630846914305916436591821911721e-1-.595224619482203869868570555125393985183621306425333123741676651365813952192565199048253319022875035644142719895218279760235887810883361037374784399160e-1i
-.226881004531994811258541182045602146683020655039399822922714335454676443969593034750376177032855977549441604253524119905832173996989360993171651555183e-1+.161350443603931954408418414407858164498699495719422097893609460597979563736092928665604922001356260227587342149222224888765249019862313773654158450928e-1i
-.190489997202336638338904150454477595087913955644181797310992928786233176216496278465231201911834708745012997629511950709864919002289984589628192601949e0+.141019175711757178927680558807493841013346639372837200767384435707774776571283654050999780847031274052735041667316582395031553064056643608165145086628e0i
+.686501438657108819141970774144974583384024110378138525350716713513306937806070075852887005616387284042491684805143039090766883984743293150707417911575e-1+.818259458401122670594090083149989794795498971034563794325777544300005159930485076515564309109973705066826128276659053580076323516365426725621823844755e-1i
-.160226421487559879696685809138051565230923815414396052602486960714486548378414678505948860058348213012912635563571778801991504438792241542481392286447e0-.937503668467164919236267670238107780940080564807116440811844032299335150520833130287963568435951504203097262579678384343218677436239541470846562665811e-1i
+.197398399234495859862921015884125757527257295941428847177826208645604183026648707248659534148052116674167229983846439127573063523769415985725142657307e-1-.790549737209794903466226266625068559450448599904937642360415907516419505365206142018418211426768120213691913987895056906229738917867426922527793057834e-2i
+.138769033841263869504800350449964714359149608930668155586960943238389962031006455258200717864697272204055750414114956046940875551226476078633545869790e0+.713569006525160913984943122130000150533600112522713450912264335575682266792353212156657160552385952133204750424582795975788729490639569824115168123209e-2i
-.181346606120468164161403289950203646769944325037314831228718066863129551389084100158488691714132729857491307609163497080540966677671730411766357439446e0-.226230736952698151873672649009161389589033329042618183123306904425838038156901298400668629115529970570169900055321144048755550037927114561760874195778e-1i
+.895990647432099502929601396909990527637940981928532112821659906710477240173105979289512103431501873390409145365631774306072960343782970194713245524091e-1+.891202096040014122675603127790939375649459895341488849792046187326578422184673938194304798699080054712324364950082419573840641245032335125251178803044e-1i
+.188534441794139928636383969710419269970001273685246419573483273142943945394174058735503840373759824297415842880179857208597429214652633157788123858015e-1-.224149576238309464112946822154315147675177578472178764953304877089248775030698277651005734520752039685294951056447653475168819388633942923937380311822e-2i
+.119617381070208201082863878139932146356269964990349437477046330970736663324317475643476171678908689056926951900399246011235416865838340102508063967216e0+.504926491437475316877190693365232033453969302110662695326552912827900366526941600018134801834088672087362718040197144857953418530816025226914362696738e-1i
+.499681201775375718441799118301471615288168945263487042387591191217714651975064770183772794204611502493328901244056521238808444836408500475241135804091e-1+.152480950097160076518657341475613876223265043264945925066551270624524557853426443957070427775994232855210581669662184869612587515939446452390936745528e-1i
-.115584173315470153253029763811362328769909965818214373764933143293258297568700370126942023396535558469336732756707898027142151071233663461465104727359e0-.353603513541336179610180463659761521032343840168471881467860478362270430948565305311913545011643655891538682886954364377961279867327708816976274362381e-1i
-.130058382340178898273872153691029769073127487066962332146099788028796717257777699701454641380726222333283729350274934874985653720052661828504787002609e0-.558532548444347864694945527218985544116624405479783255103709681415131450276414457634330112133496567866935871890632549384447487088448848439764948474521e-1i
+.321794120203995495047202998184369742580259620838854187285028195815173945681808709915121061494151579475794776065651537788464924958606472318214810227612e-1+.265528456929821624002836417507993495040250484016100455968216597743664946220876041862677010799505064055213345732853861467223746433511596559607087453492e-2i
-.446850957953722698101855270719877819108300823529528725040178080351899780452230986815624246808791625764109795701272783129396469791945114665107529898991e-1+.826669611360839693111224714441133968284169117654577339105870183896066441466076841825880520798380628058477037801782958358195479750686767903965193123096e-1i
-.871243653117853114620096891604694621544455797861902001347643655135263685947266196208547640272942338519766108347555106729714183247355160865003483834377e-1-.116327078147619006928660593016692836911946114964448060464501826853131733542206946991262943168397905624137404333318832720649973094151921622462363159728e0i
+.445439372581070989627370164255559575465322348091670278960066071354306178314304825862692230695251467101756328644772017905583350270951498379009034395157e-1+.130054335447817748734397280226606872688278813638710002106816565411204160706906926259576863043418935139167658921923576640038925612921323495379843124630e0i
+.475874332556218822742597976784108767944108070037290305648070315949627020430442806627119060654203314190821949425109937521082717093348106607056112131535e-1+.171043381132207789463554679013775143716767074644474792141946797173178384011921090958801262090270980980223457441264283644373903083125498152339263896921e0i
-.128428724802218879506639103705030186403264236890230723942587225844310315862463650374943767002260276835640316869630508613177467311159242539708975379332e-1+.562047224487863345545347879671853897003519099007278632047635870192345312344456936675982035125271687264138537839135859685453903800506438216928769441866e-1i
+.155430081050666172657620342201890880133764276145726400739356015050439523483948114623533824892083056541270748512695796555364512261387973919632505536864e-1+.519275290163979248381471228609728551216849586544083737314131062105448411560546591420543816587320206315658589027525123639428906152359948082974667312964e-1i
+.515985981476578679708202849455993036687833265542856478496954419043397821267309334756106306364644194479147650984509553665069863893906840944418806456496e-1-.111841381740227784409445761077583211262319298082091381618540361986866569247994747741480411471439573235263432809370566577400676674756027562890015487251e-1i
+.293558456874199026726843075051431300778863120012415193908697560216902974048388550035560868168336006591729912732210302660885580431961763982662371400656e-1+.222506972446749246631818592746290639531576800996627444905708611229248997072345210637218854859639593877084363083633343819355211773171810569123658159453e-4i
-.394842077711548793569838991377567435772775107837797818059215992292197740859793531441763956398489691155556501668900327181438378014870644785594906833744e-1-.788510262416010241934796512413897657178008931911712779868968089674844286723205985504106743629299059682565472762844230355786206264180664508903724128260e-1i
-.193768250018034608412738116024470443204673794284657322803300193099127506319319845572099712257005173428866614553067857116364522161007431652196378154117e-1-.264609515819480157685459550743224470570285849916188296376498790554423810067946498941646677128202001958096734034557225768695340558316013020181292745767e-1i
-.314070283025743425622093194484710561436982607859490289401406081546251170104816267295680933333566261538438150740762512728108712331284152898437729647598e-1-.364901247132922183726003109574555369399959592049315282117783373301007776451117386382606557686352207439950487065446077050484263974323569384808809783614e-1i
-.395411971391520647644220865022433217867207317796581593076675645143576881168503596247740392069994201468001728337748795269133902732499971675606904374110e-2+.575846074158173665051883978920109763499174268558332964592331618718561373764841197153281298171544531078705456485550281852223292513566784535785889372152e-1i
-.882391297487040194086300630116966256450294731784868753497774876492112435281470096021090711502055001061904136137724120870888789226661757358995202987472e-1-.135469006318746518906257008145973907443139177037232836532558715116844580257150362710634423177039778918192620677647020875070373347068311858132072510581e-1i
-.267827933163066016878881019509076952342435769294687485785967656129759984571479678837187492057867029507946852093042864789896546786803314164849153770436e-2-.193162706855339170185485596498251126488853373121558827333594096330714257235773159857607364723296231593562903208747047374256019357873227239119208012761e-1i
-.113303609006956249744032199912315753293181515700160563201251740730133998555058814727270910856867561083701079136134127332173260791849158807322674569613e-1+.231894608397091116414178134906960756484494370361340299423953031103907318422996140262557940923879879863901558916173563889471416951720848635357259633870e-1i
+.215602382322352918200596928522704808578323370745884847408368127546174927712229908960209104205068891700402515549759769674505606802284227723515150740324e0-.342948391660948608839074098346988213837788533559158465532842284514576325200680408729191229287764221990632689754753532566400698751045630650874484248488e-1i
+.639395243308186648648678954801090132915407358840837754389584933531188171699306828531466833640300051361093868175646773060809160956036950935872365933818e-1-.316886826609013406091253117282474225602456414759773664359143769289676497919093314204463683592804427920663639522907552972054145170502711153600679639818e-1i
+.368995223280598041430420975579359111945349198961977635515674838298948303327570367906345222914531501963108838332820767865361575402464843835465175149110e-1-.429786849034634721925874809189942521468788186614459699660793424714136781596027624916203299437965871267075171822700446623416364182762001250916978778031e-1i
+.119572096765313823095881665181561022211810085495449158179309883987965486369038832427521672176459466767633485022829149219956925805180588966239061347675e0-.203355048675406598077309356528441753793228618923255079587712965257234715289572561225435705981381895701519186627718043795958769786827055837942568053892e-1i
-.161417886703695553906053697086023380583797805272181668859096266311897273491269946529156720670651284054648628771329076696474918426175990535446625353006e-1-.466030541627289568670786558196099644500540591046718269146052494569798348489611300287541636915607034626100575197420051139990058949235626293409684749214e-1i
-.105335253134795035239707203963728277851865313510216934743436531098177415069522805315756964769594923333083802973800962293992079810515515341038365404843e0+.129095805071780784012658006428557661732922994775294657680855716622583492475507023070381924344805266785188801203188596600048516905224426815373429524803e-1i
-.148121766316459897773033096663633686484633506237389536056928692087871003912292014794199667737849600147492452805168856648866299135015409234294798121043e-1+.327150335510681803814216958552078975280391534467208027119990758523847038947427551905781812975489523626375883311818205510049863719262893546690468241094e-1i
+.128466409490080346810597314564737932574511436492168333276823265423260331169711258007806179670498918975447247244535222104597865701172613529313406540646e0+.761629059780659005479454948578266261354707752226581080629862040358723081100798134447829571806186254770139803647322199201565971765348855167335521593771e-1i
-.231055604259116554572409930968511001870515227864920562072426725245608327344291727220264209076969169239697180097494432805911159326695524467838556331155e-1+.104937703640218992442818722504139170894122643691612172742970842830124821633655724960486314849829206664811515977780404614392839780200584611486585405937e-1i
-.360369235683934274323914399663972028389770446712274510818225472031173594894448084685333565879848763251582965891277503050246292785988350356295679375269e-1-.407013517432554926756566153581092521765707229996420967660549761763112776118466536107641212502486384689096182150459336299399430499438045916964127996267e-1i
+.480564290874329798616571185551484758703958367707346696710668917626819747351272103945323667967758009590499387829811091796223041915514697527353640301459e-1+.128461727472708316828974432763856209173850047778485420448588750832090782153580167536163297094833375053257201143270319911741681190530099891536156992257e0i


==> solutions/sicfiducial.89.f.150.txt <==
+.131681392444544952315801572199037957887561928403586663154280896237598778833259274198433459058537352236002087171938562095427505775795634285134873007352e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.195021515839485340091445139040885952798601683798773649325284720574672262881510824320164020213597712106117213874308814065117485693929110371957723175500e-1-.237607729727200067906861885656138200513767176658617287165901967915997832417296291353049151109166774535639783848990556112327346681147240960301386210877e-1i
-.349874159238234073476932750067955183362175648994490818286372493795371420333696034532089234809324347716492877468091474589209054949976287638517753755649e-2-.310381829871578574800552987243165872705578712841918654054193238931562788846758296585798116395575206563911102737006011760333058571855526551028032852715e-1i
-.547227559439439415776738901975341795356248049439852335142208403909862095785157441943473804193277913668038104918421696449640106876223070018503343607848e-1+.583824907654964379384827378638097363455305109999743310627704444623992267846900842817949818581366925828952673513931213867785684224635110568606749228687e-2i
-.148816178007350643749762006025994039712259364523241242214811265668726155322702811289762304550492304113518444831129587055775804455990361068153564309755e0-.111677906451951258530831564247768747676127097814111006842361999175609184467654822681515279786152021741951236714888455796335364044194152245062276696071e0i
-.427042896110401856406871213630344980954820357542770789614231497207610053408809352319325620450019500733261565628345682862815893264786629808125287067604e-1+.624108304216724212643162473394846770092068101015077955605179214035415576488396664993999918964046402491933090135452236738168649176481749258689152860312e-1i
-.117476257531662751789959322806131650120550497748245739933095801955287437011446411272710267822136591360890752090367889409612397491702540089014543349527e0-.216095947790455405838026635100700916636692776707153124346377340774264983675172695095068010121888256497033877015160720073363760422595422694361233515620e0i
+.151313916457051031873983348182841806144482041745462871780702016442053570826625002509769635757062601642166081573250826755761263397411136257812413282021e0+.751262610572271232386272317580783373490308527119428228563875999967230356512189419297462112457892155532073052509097381282534821246074988138355836733342e-1i
+.101671189376877840379173097068048938740892749783554595137347049540726400236273058680248223157392582366433448724378290570432275480250012766997100390829e-1+.819129106117057019692213878712395534901022597885958450939625517300963849440615101140771656684525995048266146902958371235376742058369617344491874111242e-1i
-.794868529056251475119910240031025699084368555669247222590757643157937906216068496677696482807260915936357889279311434553096654432889162435438535654032e-2+.591742382875443478719780349822699566759335743214741740047753684908805694841896354324344287031766959522023186696913171787839925350401687043568261929907e-4i
-.528756141667126128620153746514952166106937014530683590979819718134301499685248966781288290336424266326175773366768795253199323107273695863095301935673e-1+.834482164647077200913068014247337308880211105010593659520006694192085435792653044525218451022924157034901357280852955656676137695791452748104384138507e-3i
+.121020045625031897427927448073277589789912752084615650329302016858100186419767327390970842561051998273872069901491502423709497734571262967929657388475e0+.147073924236920148617360538512015115175446810116214300592586654231439327128996719074178213942433211090169161813874802761863211498394066827309898509040e-1i
+.395060690320485957475041339984687266295164812420802609978046665923181187709813715803200795723369090272288709222297920350093739582056965065095717742170e-1+.869157948032458738044521740389231382898916363667545538414181098221930100491211708392626152721956877752320954566421918369972403796760078935282907642407e-2i
+.565827882804638750330390789099934080522716378253175258601023046501484308902276846119897123456646063567703025233541378168535111476646126708330535863080e-1+.378076317056841502327487961295993738744050097471666258989402577028451958131211228559245910299136136627241357760407053662184152893553300053466141394067e-1i
+.745439615532899769885264825045550246073043794947607308855462766092170810126261367924902301048020697754738494550290638516377928118548129374603050248886e-1+.182121197928800458770466929293677273800778226496179633854095968397212605315966503343746229503114664258708186576783074097740683893013007575513876847319e-1i
-.494459555064071025019541311098063625141626896681943385263594843246988311528285152032413563139602382365679950177151620206544820106497126868789894511857e-1+.434720277031206857194993291419169718101615968557410794740412169086832980409197688026541769760694334264963970068832315950702868268242767845582374998487e-1i
-.687434024659758462791499310213925793658895204054096688657877455493069160513860354036685568898196990292592386296787190120130964088692511726295468854992e-1+.816853097750606599108761257565621559160641533659134471141949893522908768168504515904689180115745814887017371085558063338780553130673217720218391966619e-1i
-.160394068924505740136881744986541533637147414599047254894228221579786210857759522263199876683671065107623595632812054391637204317581745615844144248620e-1+.148223529124575948570706054043728145592491635170014939501404263589789401099065486711122062167166528835656675225232731699243618373463842403047422725291e-1i
+.586907908588960010400623221603753313894356999630698304577425814728123230281549195108405692087435879251850868537547860943537992037604646333597419102815e-1+.375614828628604708493455586572269913581205612313325756608640989213356048663609854054594022465641833987626688352747724908494440467064612286707774963652e-1i
-.493402854198043122463704044859401218489764750530136711174787716705568574868763414807393029386886381508682390750004393319334836440228819731330515241390e-1+.603396785493470133307566705107548399062865973783582583721921774298187027272918361849189669991603604585658589847894150864789715823785705593225720711063e-1i
-.146733764687478916619795678580673845598889429958954155601985988020315475977231461359621161992360630143288175894977868178323995614240106472696033897541e-1+.620561329579760954277269883915320626483764199381693016318889239323982762873786064703718526049004032684077601421448856513478529091069014681416641807680e-1i
-.847119661971617250132112673981036348308504651569267095213459959522046475784933247698710513883837430420747577035652237315122338893492346214674796180577e-1-.617614228440949682081140637887736715601037465969923391451283678556052363472658113303407313686974771227800192374839569009857523961302008310495334809942e-1i
+.239414711820512930123841567994107038961612181242034565196021245591757232342997015713844057621200318550607998932376448175224470121189022518410929323257e-1-.291395972688277306349334648462465620110741842052553082783129868347152673299187604163720576329675164943542622745667283793508970444236578893849194090691e-1i
-.105666116311963657753017666957537478338667526694162016468255076605201749878881788027312952539085720765587394257717598499061810525752433110155449646327e0+.111711904746164522184769165144637517831474304403999668431670995260342908920671418081563282026781514771806726068543602180409839231418354166034805591411e0i
+.373957329017056704479953276124671176180213982313408130474024200640598275337200104854264277918246531126252388273648282484883009131475478707565917257006e-1-.417467239528564394866502446484265747763506669363038968592416483091905363244724231592566713067265664752504090787300124511887670848059916713641149334293e-1i
-.592052300367779178305288742509158910906056896323684496739939034435173183279384477511495455713493815800262671035479210910438314712505654312155875220246e-2-.974403212958280783671831308480522543454370015941237243637340670805152062501310681766618985980101780256949644799141734645475911820417748278800447897910e-1i
-.551050382589264080631982942552772863647613100739889086457640954432050728542475861439392912611895121035281682141316960380890004016997207978813976916623e-1+.120303433448728649806475672745195326714703743557884900901458439861486127925745301012407328588990565309705109027330951328382735202478275775587984008195e0i
-.206507900108484476586266474336966316393963160351602165472822229797435134532705180880797715503004628742084138435762875974392221557000531811582787008079e-1-.778102363587255674546657593146363287229104349136886858853285220987598381902917452510679546099706044414921270119460551613643019293878083176517955136318e-1i
-.955485848396101311297935146002723922911561548601552945747955638514906496726031271156657903286992575888016623326629934538182936945293264720244438945374e-1+.547285194582414551119467636329078971446894959048501874982231711842988037458602786960502401133757550143085814838214119469331734394133282219194011958134e-1i
-.106656523761351957578057227174210529749999266229680595470348612404430473078915000570525642883889385484505422106205406631618438812403007815462428467244e-1-.532387992528831284564580560450889328064014437319985965216271439612202331252457363406377421896979397985429189451350947476067780399007768248862551146878e-1i
-.111705299969826982741137807101151433997009961665851675432944903675187362820083824410187640172125658988233010713534226255691132761822906951761261649128e0-.947677740294239944916539901817562744034199298933466126562208054093424785237988781441539431648059275697726408798872455397337212194405774931811661080388e-1i
-.421910303263855532411644229506297581961377581799090752096734710535277784057420935194935556898098246496077942961273827478553278003302071085915233670047e-1-.500596572903265935687709652380182350135253569334512301434739379421564819889277404518678032807531230838985864175952230037054619190318388342832147234746e-1i
+.381468799399059459484430438882158963857851164998032104506263429510998665237097135029990196329047115280619666058809828335204131568295975753857373076822e-2+.127108176445242654620958201224483568093402348372501050137127359303100990185108604810137343111766976026580384824106464322592006166314432997204757728757e0i
+.175292810560636224264635794491534381920680832515198170943354930432441293648326219559886828428230374326621324860683759967914478287107694270467629076160e-1+.100800714361152230384408395869241147590923439070984791633645868882930350058639307591111705569169454075427816076744425586207379022433570335231651385387e0i
+.206612895803413332176207711971062663381302658910690258580605685974497742335127892323591783041008779374695440667500542170306507305912150562844693698381e-1+.990870164628490661070103835053865116575910162235727710920996441988249238620097888607695390969832994759236672939274350825472311678818371540211449438432e-2i
-.190002406668680463056063800047973767306700281158266777959914545495551901017530326579958575344121936426325110458051233773861721638789817709951243879565e-1+.665470530180482835560346634588343815235034025963641662987445866732103183079796699299315281564413600723873808373728888508558183365860774520810935953771e-1i
-.585127785665207831099571663469316737733748838843953018702090191702758457110726515209375657305059331649100116543943527206336484138979308414608893747657e-1-.662418392104998456860753898597390537559758587985878617532339452918845178577844084599624043706083002761232673144896133007174701854687953891383993823027e-1i
+.482179057713110636943106957206867930122671985482474554605047052589818927759392028192112900648679808301853845559577181596016405950907872150607362369600e-1-.522623591244314101377238869734023948243136183645761848854899699559197924741349326674113242634688475041700883058443310303758159083340156973180344796854e-1i
+.158154343936696966506325732558544150050085799777357786573594924475035695001737772337551375572299175663500896361591826158979735160950185841312618828010e-1+.116610603767771073544800266410535888337353897501979190094565459883701621848517780008635882222708361705815867816680065579879916999713624093497119205890e0i
+.198929291399354619609174792106211546989110621921217310324448080787298703213770926781523465646467753120267496344129662595963163869126945578283208635572e-1+.131636075916310702517967407237927916760232336697698890287932968702197738709349243693867369332718951167135028215058013382473387694823879804594327353829e-1i
-.251825557332254464197532167411953356987049154231840339066481796437689335692050204989777459498510360131119073782015802805880004520164447632246361580844e-1+.259009282852317735657421214640473258006271747352913815460405075198117831033445699594061909771648744645816915431129515143064189487160412077992829676916e-1i
+.145351028693557292163291175309507794035371778793665402601752711264651115467092137929318593347312469305361493601382726050444080969603859175601390818900e0-.568399875348837820840713062267969433501524995714562594351053297311974823680835807274581832173459496784313751756470008746159521297836499488021642558512e-1i
+.118221410868913392464094888849001167893132251498472938196533730010562567637048311748546334488866401561118257425141336381993263034762851358635431406878e0-.105738004040193560619589415379463298703596474084095054512031820600483882898079066959548142794389364264933110228265075431591897329853039223077059788943e-1i
+.422056155884783992576340443322836922484465355217286398156927504211245849373295773044922106136033108353259485842298498808477621721587983395044478006377e-1+.913415137381560086168379575027509162955627106269174140365357778658718846653677757461305235137529500692189460013835932886576131639416590719736576125533e-1i
+.275685751033235478252249453554542365977811976321963954036412287875841863700914482333804450168603089574172050737323052639865183146476289204192559752205e-1-.747801865995442621650623008648935751715339497504185396398517496229177168946755901124392240814406532913931459529936480041106274845964121000816692229009e-1i
-.310767990815463671814316498186398898216127331693785865269332191843940745283755584106452984248068136939350993956348117510726413626804243656422610726013e-1+.449564744912145191112954331533551718905136793113097704009280016611443779948062095147961521699432073624496896648674464966032822497144495055239703203686e-1i
+.301290919563394729320769729255596996932668235506274389980293852020810053607312928936987135898392291722318733561037274901890865197076479303752540069710e-1+.983299805453210442742464724377934319320532456433543633415674657811204934472587986034292125906821352005513263792528815872888408038424075734346717221464e-1i
+.197661974539842668416233807131140544313346941594069928459271735809835193853138606220185365925162322845268513327081047632536550258263700345929993150839e-1+.418865368739661905836314507385239045219907505691556216131251490251821185248441061539014418914816652551102421688316382958625030159711591498530167880722e-2i
-.849078005206183461636762153902118188862882270764322732518155861169946814552300245506097242884937367494727896501958473487602352377367373215476644538043e-1-.753402873998714249369060058822370598753791100052455846899592706942654757623284930944782859230332831934093843862468129045196352787277737278524740207895e-1i
-.132987852097869766021465915255843148306967630534278032883689078537815296017387062491088875456231526286567096753385191366865846171264856209862954038188e0-.131416515391610237785984365511208215546695637896085907161451441959694431246034037927619315233637617254675980643371881470789389015663628653912516250779e0i
-.526534432753102556319216459485001976790837418735526544343040144929402227687502902399001658926514994339830779404033099777316855721289436618243130627120e-1-.673909425599234546592276995484637576101367118672834279017082231642372913840505094231869464501020369401107703448366677417931080663097074938629289332886e-1i
+.104131842723174046581768613759123486276963821502568447851478213061425148769211737662952175723293786903252540303848858563728246337949080412710158186492e0-.870924580358843936479116520830409804144153061947016965320449098621750036701330267153201425974734615952500279525671633986831666083499600576046942272419e-2i
-.125656402012302463282421658059411915567698120775942365458976883194019674633482526015718937297850479774213658459500432690243931651799104113340505157443e-1-.330429191844788460777930877852251074801173193187670302284594505348886464283691265615543330969594786847404042381031843451992731457377650466814827696541e-1i
+.717114731839795959626625625944935314916959439431018567144493839060357471572067875982038548374726121318231057151079059944328002711333537979333828391141e-1+.834916077353731217284607399639058355758079614097177384720779173050772829604230551708629737955306175447200087566317149240142325693871698257558033129291e-1i
-.410046448471492184207233589225784534350414563809486643871789621174574358774676975418966127168928785749739429663793085913575388793552982128697419087727e-1+.206219983114463358031623286903094296526362450368753841133370694683359516410068638041271711232439661952422635694559882029710816537457944541762944069011e0i
+.425368152873013441901536907090993460082135291450047227090405957653836724040454135331232986189546829793023215734912022368880760764745406488828894475744e-1+.108312576270727248523317185823462058395084197436911923769171005276752986760679020848431018098056667870907267594879747201062409616635161646365785927755e0i
+.549229135902898283586986667792860770378329272843254159523817093790634990384645306826623062602703054144545575236393151607507058273812716615705181995821e-2+.647131667151428669980335134125678324674022178512268887439320993541921284171177431731731994302555586139630558372580962010114252012118547427750852320733e-1i
+.365212830147313316184365123859657294482453555900248498805499534332683858844775518330895349159880021343732200196638837063123088216344634154526607847591e-1+.153658495099277998878306850822305781327056221287089150977796406403409992050911466625588822786894391035491078383968391095056648676470799750584114837793e0i
+.960326988181640210215248092115315501907319580119033742405891350819418041612400950651507352104462825585657731913835728316288060068086127883493053447002e-1+.451992224733226369003043905031128335988792768175296344696671937122207955495141022954634841305519634872768982712212227323548556618545013287581007887175e-1i
+.352646069218831420550920501644521136430930824492681508111637345555422288127028683076501056641831772248124397665111021688404691273798687043375717862844e-2+.808953861812723212928404787177466327588728511100216284417811250294208190949656288634109867035127895147101900374866550437218656182149372824410830519281e-1i
-.110576425257588024052470729776935986702463659838432355251700885955895099092723735546342965295970401225466016717507937867264357541395089156833844101777e0-.818461762927641241023438682876195762882232015467080317056506454104133957498937672603828229603681783826277860165077407131425507155248569949162371184519e-1i
-.427347111638348119255367965697251469069749042859244581207418816532952839860070886147904811345552725052834876018300130227837131194457577623123875869665e-1+.185572452992074616030857976992737309776033171729057651819461205332678303220595959928164081299419379793535083804975263886020833472786533606248313915806e-1i
-.336994691625274114116890023178971276047581770848212396984551161907344524839240036693133273991927255431588369814016855833719102055449351245525592172744e-1-.937387850821728567279043766170169449025436529467575024009139458603340633381596264653681466665942252098718284660225720535430901769677005141392129179334e-1i
-.709069231554079190287264986205766762431896700074193309825615329394633885115733903309955414208346268596730666775979119131111495975129578153189932472707e-1+.692351439637815143672083729144504399000057385683181758532318014986584637040245132834879057293034147819430642256131089166283798023705180639315904629071e-1i
-.429320057768532286205668351746402031812111453683598587286300458463250573266379635450229465368997244608133008454044572938292915022602887783949491773251e-1-.781067570543097739131243296400915500118567960617716310267707342230463848107758514681963111111099476493677847458353263600912601447083483090002784553071e-1i
+.521235117277659997577997351344945362409238502809727699185204280597338864423361341512608820925939619937397880715269403493858299281212913292795782140584e-1+.484857217604626148070625146092897011264094707470407675137054283400852539213240259206141195626152563362646748584437597247210726896883001172052468948040e-2i
-.111998966604465129032057804774247111727917567271585921636060583081350826544566092037289510055242465306921162114272991778823180015805119259585487625439e0+.146009832932129587681024415580160549713700431149171035922413389539024819755116162823979057025260613792058270462856833628626767019289584061192435084455e0i
+.339142120849203456863291391185283415750270236534341513775415618002304719530845101079198570139905417051144498110593818496173619792925834702139659694250e-1+.290742507476514547200881199115392281392823193715039668028474483912725289313293581788429570187241470825333052391193846949413326748526188029458393028970e-1i
+.399394745220444627252654305485383200067308703378092454040580846268394956344051669436256730383055458575942463022339270494724911706812617084519729710726e-1-.203013317535110112058742978333729145964607294248090587149271094498386385603391062458645234564079546975681776875900726279086216100939337007290282405527e-1i
-.284631388241601311250386829455197323690022915808102453573901329085202952567670207928120034094452391970420961261042874415380527985102655443708257154608e-1+.172999331441376930659045867566003761057757486526680086279217432474581350398294303254404135055664167171811862543840239123692979426469589102689610943765e-1i
-.565335981911157020729696845800481983031643570353232561026503910198815947985075798875178979424938566964535363457526830239267246775651708892997105252173e-1+.644859994954387334093498208368030510837164842632257127873446469578210938480239677001174827745506483683323440406022634643082732992781509258857925444619e-1i
+.110027832027340723512404312388178431803001799864807179896359528161769604971020569058855613543629003685493191372251400287572954215424983724751023293705e0+.286317776829821239683771264091695487166679985683893544322463757500931123189473535970306936856016194962956718658365735053721721855098621240004731447951e-1i
-.385073133842757966219603275490312007857615286532975450698221174218869278778842681285614856219179135609565673764113823344825465338406286796552701354976e-1-.939539641161420865004191068629578303411498939321895811376821389546596240936283388767814624850358380920721005020465675170557284093557558044956415443195e-1i
+.308576432933598058328606219554066153897716215659045385267850475572199526643115664016995790996057232669315322028975014728671933070967772361322919440145e-1-.938246219985963144916881310173050248272500955913338956231115545223253959856081338637799665060444410679837182646801636526739452971346806735300354307041e-1i
-.118170020791246269553129633087520232437120241354340451622671689406801160656360380426695520598246635262931156658587366175814552401371298438856891657355e-2+.538008424387728482001375460616206638571901104041255432939170813855407941146439533077148578622273908483846225837597627219533378253572121015190982599905e-1i
+.529566997353447505463438863287116499950968924747554174135623281551885474279601242676574322299339255356264605479853990021322667084563825112663868111123e-2-.182980407949291147592473112939798351115733945176597083224804504596624168500323257368639568453539893250427843802767900845368188543395434120922013981381e0i
-.464359136708075027972733975534334705830915381851386255410831057149148566409696493628118021152656051534405329951656592043751922367560366882663646211912e-1+.260168967306033206770688373714545935866370298436658719966473448035169470855411207878411569130192196751770327302970960061945654853195443703995998922370e-1i
-.124443213286838061744435961460998849865595967153415548181709623966141595941799126817485217345206674530845032541411277536762695590641195466247147852817e0-.145840981298388553885164116024059143999416605333151320697477167559710004207999680011584510346586873860412314253775880203650843409757130260055707142517e-1i
+.503268138888690821906136011822816867403228710399767052413271407552142943297335981363941037763601250829488229827665945016464089584829776753135130278225e-1-.733032903641029844634051322869029897841482215503787361011225632076732794929438029818799422571542350451316320807546664477295216978675536644896990958492e-1i
-.583417288203105763812678624828172841057324299274145222394352348486940272355842210357261455308828153203854055226509765016966413239300078278106659303528e-1+.103388964876860236930305061962276941556163156792737782081883396118233806365160407195182380064676475229819831050478267804545905830385239822832247737262e0i
-.841267728019472876009387879665400059230679649121599070264844502894618149010332314666636482136842390776169773757509265723193877793308794645417972108201e-1+.708185222302075241317534701003721499449666364197811796547482581271948899424886323603099851944692349844019049206933973767222879838531152278081418764766e-1i
+.107185768636844611391166495881174949751455650574518524339780234955657859082203056483234898596549672593274826528295691323130383983205507982579680040496e0+.131681505006597148197668417086724481827757445849207822196438194218447675567525556472830459211950016264903192829863650330494557160116944933003877041431e0i
-.314594675942021562205521617367475574967330226689313891527182871974456095305994570212024836497453588390569733963430215160601403857801140288813191755931e-1+.184386173442797883913355484145081797742363236607854927208912121443360579984285683615770367555029759523304644472134870609674530908823686580282818467561e0i
-.159006388187076423212698125003821412016318229763136419771448112463225498955530599104314981250967888807055711836187034218110483797481078947274234718930e-1+.780265048909445007662748749191165821672449720069501048882082139294774014640313761331750028235355098875966473557590616069902135972403026745877564534933e-1i
+.101667027507393604260485088222283289710838242888608671155952275195877146540514312908512916307608456374791613858014810295495601962000203133445065063677e-1+.837811033421345746454206748456673908684250606191434247372058246747383882444526370747192506455507171203076613859306909411770779024673104789045902442185e-2i
-.603898532159852554364528502081031211145008587097746469753668890440470816209961674101990072782083144239331340605817596829789952814170250816310698217729e-1+.161590386362471173170515430024938561232091784569139501113485725894238706095413984713442764554411092695406844089475132883193937047307214235230070124779e0i
+.923770417282365747247143158296121015757766947676812142487555618671740789605621113267356317683002139858143713411613018552003247977161649557612323728496e-2-.140302911883318932021291605537884490613508126475110055700430324067727770642285891778608722335028313076989970699639175649259474075343449464002776148854e0i
-.822829745441636374662535286797122930284879186037543952511471529755847002918183921518136187263489376101070643902325214192816057178295537326767722837339e-1-.614739047089427761904355591558208899387072211308077508937929534322526023160505631601246374736357681175274050615000689113782035898093647772158552826796e-1i
-.643045083280914592329540667399006761106049392057597034770862829130285250044420175733636636964582483108601724305833499555488249474831633947820612070166e-2-.544614643115749233989543563500638388793085796220303101294740629345577762199229606253631255612516416851243553463037657084637415086105876249693700225359e-1i


==> solutions/sicfiducial.89.g.150.txt <==
-.156101250842085812631393094647833951464138544805083989572903761489749326440218959506453395455273905295861695957319307612740480275113874338198410373579e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.303913782293044955148629894275586222912933126935221128613466067192482526741364796961898378895554606757924049398858919615044155729398765282536972806237e-1-.561660189042841125992449355693907210220881937296510814678742942898168221802551969023189586508280310778003872662890116018066037799791736904555445435911e-1i
+.692303211935997356679324583161980957312737367815975223724537363438247166596864487205857329136393123345972688279086069623569653636315490800961598508235e-1-.685785028236787041131020609537994889322478013226262391493703951638073684688088055936538820002259556265616277621578452542681895875828144878212827742902e-1i
-.126237483457733548151817456868636899614949164974665051381184183347052529626046436722067707887002054900595045003024778180250235432564361478395508224925e0+.153009556884417239276728563604101056033414832754561830160501544552744067743057625004057010766006592645945675441310628062242666894649401598049817540575e-1i
-.977811697576489805320071175682629046757611679970254552291947725645646142939074170222781670390900563254941323378808055153048875355061062562401667207391e-1+.171068436443599908434267310348727721029389891853835526875083688842126672129038129006604846157830361057646098791111194027927619332442393016095312852941e0i
+.327178178671848314651093356723012706305556849116614776364462129469303120998983992090615499606008829532571745255332935916993126702534748979049933358391e-1+.574318985087901117911964036158608850721607461100951723997613154496010881745090150238044794342830467573525052860067597462310476074293435839361938392663e-1i
-.954038442956251091359125135695700547986613754159709760926311716275489933763011971082318368838003598161470252893491299958347327087507782966724682905161e-1-.673393366405672250574550283609623901420949719844558124883642781895901751154317068587899593135296607684957456685520799176825499934756503259708703489330e-1i
+.162066202789016856877808430051708686063653349640662343070974168640505889555853654404060706466200544454377355603981274139333986702915974791240698764149e0+.535489137032644213955604196700293169819813434574716495974457264060199007492417100482695802111193913449209115321090546279033715822813489558291680619623e-1i
+.110229320378754885277359025045278748803059386195461276123537072128530152147148789780208556055551071136359098568383640602518722000098488857857653177813e0-.914789018976185590242344244861306927699692288064680343024860424048837477505820356988602689279292241056119412567149710956931852937174658145461889868103e-1i
+.153215847975255118049295887338515586985099364490394904373305164782474796162827150927153364730019382595299523688455576841644515055695438440437674372975e-1+.110328838049971810603147169553405726143909964498343309472481268075060271902432035332872655898468205915061271682859657882360837916036265024249450792092e0i
+.939759673961536481101063461212457321105069333454936604217106568375013878474081468821613637641726489625296205480307626363688203427068043110782522524948e-1-.178686111738022906289868230503543048200276997974078180812897076885300876357357464578198982807452700031177598892753475757567991048046454447119215238944e-1i
+.523012419943995492206388401470472150979731641361976151231053353895801018902884874491979578139771719530719238166415570983846170836544424626638101089012e-1+.337328270186023727122558260010720076518687765486393682482215327643576499490318289836119369187220686983481972206346706370909319316401202603058561071481e-1i
+.435757041328371854393555950749084080388607658414608262397449651793182954627322066968174623641764104536811264125235763169409311568396060516923614914140e-2+.720710099533391751065736159522603836873032585326412283499837027474301667980355935473999897823679344486003737213017868940776791611249735981499420753145e-2i
-.695320772348905744500090691466761089568901859166910701853180830312101035632063161153458160460034286283640809137046297175869222158485231611483692358229e-1-.109186629789790968994471324006505731756349402045917867070734232062654162189173540095150091050662683496503764462364625109087346692347918297081167805651e0i
+.201239377179882762869570473343203686633342431354847844760639067874562163768308680041389861512669194104855125757935495524150412835413836416672170429120e-1-.111838296648089695447634646760161253834562552735018078007351605195876012547357846734706722409844576247666618907857304955951913105950462979706111674886e0i
-.446580690259579752076824220847022352251884543926746381018794950522086216434637071510760679544246918013148353611414489560025783419260973346834668043522e-1-.123429449123070666581309659065746673736360991762772825234988086424784268622071493049872961876451203102760629244661068333463158548726843896831742689565e-1i
-.495685359190341711390355920606322795880604185618682353304797864128309111307605935778700924192975975900426146904494476685380467312844794901904144973151e-1-.306073345223853695086191203959202874490374538960359093344103279163115773512572522010527520597833166393774269707644476541672526824849594264252258286234e-1i
+.791306488411670476577212288261075275851320617056047774644501239087888105139270698173976732634530426425307056565008160465394015093448927532859748879209e-1+.287627371443657589935870248050882695383570385060909954246069355263327870149763478148929265961043909136311077332279928881189514096918684342064975980438e-2i
-.276064481872589475913501703034890435466889997671514883288153947956122971597920871632385261379154947353446616409235777729753031194917192754181582200983e-1-.184239490949860637849586125570888463203600643939750100944637333762728793239354527143384131210510327734790842180912204726042774034187689528990954166993e0i
-.539758173872594732000086649881890934271091434414814548671580691865087096342405035862280993881465480108500458928735336674131475468968811830431221558183e-1-.425418138047549037657109940151008598872207731625482004715774175666940043738106769103406932659480176203075628711039770665294988132916668322436757968510e-1i
+.278609323227363991357952953749923123686828975461209865047212957420204862699280923774049901427346293219635394739101622638069090202137961812031330744543e-1-.608296103743591203286269058808700306019523260535382482728526272336756426714609336065294025443795092808089885157254079815372849321286853412615777838468e-1i
-.598228921903911116380120556329725194001098267565323723954627136960842070033134489788807764544403974783684974232320504220036504712636194285548073730415e-1-.631359362023797204931786192020715412015485028742139115783287266541519316644221180663394034618457695746397074604823590796349189655761337154372455197727e-1i
-.172574685761844269707052929523955031889924914263876182921201749069015140381147913548849356598731154585907181723436378645457833469813113715523869522928e-1-.463401647380580982820738582444789874139542971041181510034452628379272624905375809260119969446958483843385694605264770546889507968587622407735681658443e-1i
-.725136645504993005291362151458034330211575496096938283034917715257216971063421662637266226798753447223082538553827518588760286357090040330462485671094e-1-.128005170587365869506646935538894710833232675514108071649178995755160865077973159810647711542375172836834798780581178842762907051374678413525074058142e0i
-.669005318204427676925055085943346751780719018075116739535385907156652743076453414571948554933689657941068611523216156304659475001318243473781161080992e-1-.230436993543593625327865923852875522518409184576885040526307168541793102606640625979016005535670631844861625390735834020598290079638667355293863517507e-1i
+.117320347817625737048874083098358209655224178012436715734796680226034152726599560459702723618174461101919469843253356514852532820458623423799003569328e0+.804869459285066521170755716403579504718904424244707143525415678278362002079503078543746157768898760054145725344179300512720006926035932447761133429158e-1i
+.486092364567040786627369413901564343145578347048208205428626323108817799486994460794501583092470078218369883523354562517390541921329586613648328641257e-1-.144967971859253603175624254980424601427836963453338396008721292966974475264380508309520204747761486023017095716960072676756406909117839905063388658948e0i
-.476002195574219421258151501948988163831550490734109211432040523052459575581208623378002818159317139914639678129880940336054192275201810558263995964343e-1-.230205870811817748235772046440431513089652357994810311027300372511557379654579530615016590685769401241591998195713955554361294397743896089877211397128e-1i
-.101525657744028041745067823068066272748532985643849932852158070535599827993542626939632187630025714997713745730245890751720681121266027506759167200440e0+.808708689212145455877368624004491838777446357116634836311664687925703108230825691989914727160539633599557394988863143776848197463274811435277720889099e-1i
-.601322344474793329961660236407944564214476912207479212626350729490648963247650555792282929283980374957249513989787594797977558672996677707501324509957e-1+.417043313087177825645096182635950722763254499479596083754387295180755209632530812325300827123270621122172707493599745040461646490020868641217111068615e-1i
+.556807714098452837497549768875050817271497749419957213523738901091667216381710857396342814802273536828425179137031369547116157799669872831282839576054e-1+.140003942987197697674352473166434244013088738151690906370416009277305070850532157232291903302557931952230290850480141614036734262335801629184377732409e0i
-.277059782095115905542373623136318105921908554826124782392415145637727494258073710210372974184130806150674053519391766255376072107240813413780216154022e-1+.110154688106015067970244089467554912510370865275926485544151182934902520198675502434519445757076910965481851552344100507384765332102418631512020163311e0i
-.664057448238036357630663721177825069731598597782297928815125100772269981615156724254182265748368654443901248142253325163922561470964146811965421754893e-1-.353151950660631096604048762556839457139289609914302486332004172724267673297051945741995724143716030141053822153608044601159557828743967486997969919800e-1i
+.205417290102253823998985319971536231968859973835596859128374133456446273245824790488531453789942654165021042606792757853470993611189680540457693726863e-1-.120742911697838758038045115374241667776784796628754884394305789003182759340611231330257113929489119763767110995755940086664066090660083583762911802597e0i
+.190378354779301225517788746148048021453756585226938587128124200701048125913629964684252850262176243736354684365698117238894284155659575678847808953303e0-.484891291401260651478274876147910106750032539334150028341183532871487166250979553309830202570894888994426865695404163307097595258973344929547203920660e-1i
-.434698835761762279148530545177216614819587830401294508687073174328068027401268943221224727050346075616561791940783578507529455821796761061221033605765e-1-.534661370168584676634784731097241455217113623110786551468812864800637985542562573334350633734053899031154451943150528366770954162095939375250117130420e-1i
+.181901691843380831343366727660965179821393787757489947920146085764081667170325648532920520051241400034730106241017207876214779970352464041105524004795e0-.159743976952271154985750016268434617739149068129850949448128783475292814620639303360936987859078717871427246798376412813753224219398743195975009680855e-1i
+.110400382333550148781285239415022167885564977532553041268999564489520966987276180822231915668016918823455018345879617633343328264403201849778502124167e0-.328847409347749352604008502084046082341695566961741896880095938012284450329568709437966957388556700501380690655722948550978552066706650704443607160802e-1i
-.585314263725383369527454240457296211340753906497944457651807229871656318336990984093119259119196161027258885337594139950880560230552442770908209457346e-1-.475061487602777678302380712857759025765865391326702930433487330920135153393992706106384377480282486481899364563045915085412902128968357320498176277435e-1i
+.626708078236198400252156939530537276201435797827939740419169918586319611657572128502146190381941102116937024511125797236654664188738166672131422918293e-1+.215602433195513991729838113112043578886282022232253650240446169058872180996336295910305421445714524415028284227919541905223996102508152538562530024807e-1i
+.314000206443665943496009762736393829502079503766690160473282354991753212289031365652553689021670045117301989931266158581450274452600693222108417136864e-1-.668670299180846756988279929663724920857992505089878724895137694780758004452352248309701736017738004798232889712799095255047679040156113644188787061617e-1i
-.597124776867817245057185328474818464010207624185176443350037268352956639202680280028742115123712621394494573531362686153017302348030813177997500622572e-3+.704577730248274617470697454163738579013951946735996689449240888313408734590230078860246294455749099979940333891539831416494200554149724749437860184016e-1i
+.104222204411882343212461038639994190281882371330259989589615869088774685417702930825861286126441184911629544752389449236740856966867186081849890512102e0-.766114805695157140557742172722511446138772561001380001363604520085888990628061805958899832139090754241381652526931718805032408334576789784173741461966e-2i
+.535641860652152160513868244488003666391443840910272095562413050003920098718728863702917584885045794172919668383868549165433062406735303512011241016880e-1+.810190364970228317823786872792968066433573049781759458466260139101735990431554732262123500722911629192053702763179373451518190996031091240601925620791e-2i
+.609373813180723204180099380464963296518439575624465660754778337702201218694314201009133988400966246889790445029637549723313915078866772945255244233395e-1+.128943161897842055992666382492272186375546361595459762952046284627837241452942291509053742538527144709422859475386774761844486252456668705732028423179e0i
+.320280724310475174316281000595530916800630188785300022040658817053699787171054289952688917831369935914575081436562411657046829411496785139109457123805e-1-.528207590692822811078377784994114577430077794626669270905505460209103829365491750647788645052658237780097301649665652895712770252630070265905295602952e-1i
-.332781229423734177594908854294520730450159718171508628245815576337511883528985878578534728786404650069851070609977159201941783660232535821249291843120e-1-.355521453418022519790265206765986666140904142937777397173701855241538087288238430596988293807195090107927151046951884396330513812283697802654167971595e-1i
-.601606949151962309582821564687410714325178278415471968712542942979806487503051166557460702124173710062242614446497072053187642955059943074690194566329e-1-.614408924480091993932425641647549532231068678996008019975742061735271418599021327487503405604067572907468308511992879749521566175845788154394917353915e-1i
-.153881298369446276649211337843214285123666840688635119602067813289304071703278436164877081053814898152679887849808986502788795563243704447396915772910e-1+.456537202655304630780743055309039361386262677883260938852161486204784952585798400177237996708828715741424499293058526477483636610364215584543269732678e-2i
-.402411502740005505785327464185159791928097914893543978770908864377389826101592019444331751230056213553219570179410840817551652545594956297297907033746e-1+.585664262849827174862076014346955753786374691952800675294976360457385362024069239439438518746355606189281604013342827631133804326889040463989674295528e-1i
-.949812826177286777222047297141834135275662618678903001037881329830448978641834088332578171916211909018275689202802738633302329147494570938419138489598e-2-.252652077328009387978356315064271121000880304447374557523622085532649821294211382381638248922428857405029245572407165155910093612543183826505417972025e-1i
+.847159930033396873271462223369314149620751642850247638581147121938801837071964799488751483051774980478008135958304002935674120466097538743979680205882e-4+.137356288866744181164914029324823060527025516796781376581029580174398491581322803291710810616111442896788197666054596965171644128252251216474107210509e0i
+.917487909689977318258777243453098776466290025326607972869678123665880636778513921548942766302224697100077072030001536274699933598957712708636244747953e-1-.179351392221167698921968307473477798814659066416612304562375865186932199983482186154653393009879601333732826006414374580211258000759529642860947023975e-1i
-.145843166216322136349443758322286371261431152411176077223630794277305355146158606055057961932550926793089000777678734602006960538701676572948155714401e-1+.809382690584263411709415188496347352994710406323180383557026800784374953027338828408359632089093879139058776941194154065261776109875511874725680028810e-1i
-.351488565663867710369675098443122123978309961704206959954462544646164204772605449559278571754369312143280547534007210147248015662809703935143059444840e-1+.518556656150387541595650650542954524932376245441549447168800341935829117224510933798800243570706420293953197862457015010496385520284633614320233928960e-1i
+.332382268745760724716560355901659561827025431922050354849749468230171350281754176756709614333221191065963949015027970034941886436187177778041827846063e-1-.465866460590098970985926533558787356038616043568899306403621633105043332846103256107737929536502807593353660007486434228628773646057880932948265690215e-2i
+.324435362276436208934949655036845910349156352786490591498248188959398469573944587948665490458186781650283426020021521265660358014382026395753432045100e-1+.169320503704523508970073415775403789732459940797769266086893385703183573996123834615499722947348714570404768639345953894570219750729513765613290142608e-1i
-.253490808489989741727023562834562253465634411717481109684996198572076881088361444668614490172639962649422890410625232233091417186893847596157448393447e-1+.216051659324861495091489526390965350001975512154920815048551846661738416549212904919314533195408963795369945028096585873117881440828351727091097876948e-1i
+.108288775377955354011867775179069108381268142686332909886289336120033062307795262653906572292665621778864460951232870761646683360929471745352859813511e0-.567044074672994514963665634118569994845854717524733569080135232986110635709608300547138476434783656017510496547996867172574128075111208555801827923477e-1i
+.132844285467645233730012127821790276443543926525382079203035255238358322143176601891091074542314270578273989404642785070715588122869774021852500169727e-2-.402559994399710987853681420109493360389456053921990650128381445950500824058773193313212312627866288349786688701383517308902911786619037074262036708500e-1i
+.355115230005152709675415975067991331104924468021384184576114594597834726510643294617888203035841105767135084460967389205624664287391982044448243086271e-1-.679830914863099979504423535179452431437957491346725759702252510758470194423794715081850645401977879818381415082696094061526913650687004608340779554810e-1i
-.142569585166635354523491154222987204249025396131128914298120448537378454889142072205439657826334333720876486947539055059647752053560533522122749683613e0-.181357576758657104238413124395765535035101962320779561930543443436444030748687908401640083620792170852347875857587462375929137048382279795915484885387e0i
+.777891745777920998237663680985294032675831262999603414160250268366337147896195887147898468112921025270474368263713446096700632055625304554355246150444e-1-.251119758007358731987745563001620232117359382317102724820876103063058494298688333157548609316491515162283169928800659196753658413780339694289142772034e-1i
+.468501705714401682095599257828822317993192185041934550721399552323929739198175593504912819846539674098666324544175928940618047991620295789276373595540e-2-.503900096234162533960244268420804121833172708715022189769784380736992453182627417413847131509331137289139987408312082321731064374950826262717315835157e-1i
+.532831194024135977655980485435457127776211129661518680171795985582501414262669866135569827283256436584477941056551209723858844395917963557440127188804e-2+.461909074025322400792628136194561137195819902091100980889307588058691850194745004013034080100657439990131857352641119600250395949403219770488394288121e-1i
+.785132328126882396930045181619226009060792469792848872706926015619258005628979357159263290034779351071388611516065875507907538546769166047586375467978e-1-.240881936440707459080143799617590713286467923803847790521723423994325883146760540347583442532383736577016980494261790208149700962209901687095106140498e-1i
-.322009532710199150298640070800301466114156212752671490221186204440316968622456161341238803630884550146421853629987631436036535500085828072130207142516e-1-.350085170363873133606876712928634969290687950814129747706017395653835056970864986641005784193683510815379975105198994122572391823457214503907366641942e-1i
+.546700045789108951166226788875804012418241012329201208564639153323732366735217307146742830334142754880484735278760609320740350748292131682217843239631e-1-.112297362303238697817123951815526840604182982763939690302406500334261350895919458215402220460414691810745818168849180407398377041337490450131275950129e0i
+.642507049397537839380750353948950902610710533727523125677115604276480152891231964170219785100890128843338224736266312566858816521411372918502880357706e-1-.205147257926848325065939131779274667309871542593535273681477827376278231795221615288035904993898170143539191592386768377741062338686231443678216848331e-1i
-.878300110630582056646957020239436113186893248687920700515614211345931046964379205459423369798221187057393531058955824519104396218724882670887083560830e-2+.953240021954645616882427078645596094834165328991271214559719757535965845002999731960680762076919522053240612886470182557930411849282945005197010263491e-1i
+.587608901941117805991006848288814157031844489653421316306895493612965944467873465064592055461765080892832230365853124425829987640679830493161135271718e-1-.341190483162748446212563435336025616844485631467374878084691823864622948147469690431692539927160110182383331874141169344364720610763158336784537505245e-1i
-.431650209688851333292047938041822874203962178483249691753556288133132390384602503086642673677122218958462973385823306285230432740414883686779708526253e-1+.228574768735906932552470039621937056440734025102992124034000988610105114986715581596323772899191159485224515948151173758665241177009028298060279762060e-3i
-.573237413882508781027244770032134042982257099684356902996122306413477366255152464723903896124574977655643650900989008237226700652526619102786469487428e-1+.126463478095989906639004676570225952203700366838505392062947915808316955389729968355384623692016738395560725026411458181756580287444017388570098528971e-1i
-.760953309813805331898873489343061282562612639528331847546198196671986893499370350539859733945098469277899940024895432280713529303909823746272737648190e-1-.223466555559092646271886663654595290293284020131816523097572413026185808196920195682941217198975888893018648294344402624117073171323808373243966150904e0i
+.139123833565367561296604981065056819623775256780259664570493241781866278230851582570783940280872007638009101428969413886074733923417940368574621387843e0-.913537755903491942211080394548278372961798043495825234133219816524728854541424414745737690354520630800522475748865879437816492326029319797112208550264e-1i
+.793775059953371386226203750585466679597362991138533515363665146050034595608160282541291891760269832533385183525026120465660268724073849274722752605959e-1+.936132732103029030466640364550567421134720267776691113660252614009056474528142794335462661802027601772243762956585678626941245961585754860650150172333e-1i
+.108355860862272666658066534727642150368155749572220100313946367109446583436081125669200197886751477249147248479104437068522441496346252374200304696075e0+.129341205854524663302711156706034484924683802756234886386931149531650800796573368713583155703848697686657104344916051601923960578772591458193262863427e-1i
-.444383083975579202011233972696232431345946773687482884996141644890445919066925036194010065985067696277309393636228051771815832860391826979230409295777e-1-.122141160564808341527396997333566273885159085511747641625079639006726594864203720262669373086239924804056466372681236833876723975998618985330495998243e-2i
-.111316338768307738552586695290498856792461199272651235983308940772570125603599788041823189462792160263281068492697287983286989330207982483728455845159e0-.902080047775621382589816118822739820854568527298444021463612519085467694372732014461949847534037912558685114142940612852756136168945057472649356627214e-1i
-.331110093569834168323366864131173683330648889062172570042623744090945033595396128833025967432507959209030405208485768640622948067847112103693668289903e-1+.758828960573772865194177493574160166286938493176129811941950760732545663443992801043953968010306995810441382402504036900091287738729107009829862538351e-1i
+.886840078310136362712053772622272544007631922990764424118745551205270322549571112694132950090467297318094114690290638713691695393584149932822533875966e-1-.635710132964298555339027415678935558620537131579085577626774333114561434976222938236176138014650339131809605625212968096134717060508304019796676146948e-1i
-.578747329474765101207284948251693524540073834141781258991287477539274722405497266631747357298181763323989192765448738189261421905623160828027124122604e-2+.555167293523473850808948383808603221755416606110743448411010938117606451691188201935265990522817920014614344542591269215752329778542113303363400678182e-1i
-.151720804511728564122467220945209047470200246475893467053965255491620055619772619476965946084290598881968337120938390577723490946640402110121892120582e0+.303401696489971560478531278226490952650692488825011526468577799057605246289244501241307712577357209912619619390467570895106124244034252504950588449733e-1i
-.444745275406145390230697143342315478077194954147971393070118731581409393430856214725275359351360615003018915015437621942927306947542723190387550904901e-1+.656164932944097989993679297222138255577930003191255440436695974706913658453973955161094536670455505053041705943504784486679676637500763011988451379978e-1i
+.869855419486032477205663985829111146839046887459844940267667596416645616005779986169329073762881364617775103114750582408578571800038282993731293849347e-1+.766428465514405924182334943534116061572176143094510412526212074259013317659426138431365491647209723768757633797005813685776982146101099547420801984252e-2i
-.169322896238026381383583713887759860349128038319900156850284180379271274967284941810183859652805619192289976129611509281894018592735989321245082094140e-1-.725160207307088816643262600840535842078469602286158377528540953206216002021908535713783162518050104235175985553250852162869502188940140138951088395592e-1i
+.773349191958394495667423430723911177495924724221532682965724128934216907140975002371533890297370436594419296409934942391626691975003914084683273599111e-1-.509822404785514379547425301862614212819288409377425979388826311248771115067489559909788953967702621376325277065273643600343245612233171379690895793401e-1i
+.101997265200096096183068827356627375813662700707251054468013017482757254519094298243784102852286422198882458701477008213552389046871657740785260077891e0-.655575372920236544792972402277568196113719688632024200350258745125559379729288927539175059981960947390837034802017058349066678169758972361769201384416e-1i
-.146398773187901116493706419335962066877849329283231195629097665771904566733834248734768985483601655384448472294062690867086483723921967937888908769346e-1-.620957324201221307584605090773987090185112716007305412213569331791759756742793734583541845987783890505785631438706413062364260300958512583631759770494e-1i


==> solutions/sicfiducial.89.h.150.txt <==
+.202017750021937875748232373862095803884811437042553505331122557513927051917017737936202059759459033254742313015658950583647318051258570921374660740967e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.118380804984152532829830333062662126143656017584916413234252679540414179773417616744771889384932438288916824221977955309968899738903627644219607566492e-1+.552963566385513657208764364736236051685106244501643630226430358088356495205682229757061367930169999300022769388314992445314538042247324626088100251616e-1i
+.798303628139724974882288208923172108470734193360469209568729183153652288751525499764140803367006648295250887462135793212322022887479608635633115332692e-2-.274606763382352307498035555013232767170544715297391216547266447932531054797921108569997704819559585842490813370300742422959815230943467474164015988812e-1i
-.516311061611310600343520391097529517831242029172010559702603387674601349274008945719903013346497455642607780054814662883716872202997188156212898571724e-1+.604165557151354807407352713181171227831425024331809947294811940883785768975262648487553097192822008264652763617226865193975403974825933466130952175746e-1i
-.143723324673745007559625068289709798465677539547418787283895506559489951287463183039162920326608603696741237335580178566176444246535535570927455407983e-1+.825572217592313122574226974550632310840250321965303432613190568090694669518784932143449767383733036145724120859324045264634313077428853303201688520392e-1i
-.249163490906906954748903825500828755034255925126582717394517972676098228345749201324259849727789527137963317317790655506058072587824754340147608637929e-1-.470575583574423009888164611762814706711035910351511912916317406362800007867812445497297539516703374577419276867767989264458115135373366943651766458743e-2i
+.603378832281187612262856932350037381134558399513670326307545062447417090115439205619236769656259404766166361886591818344576791780076576704295781446191e-1+.102397978793705295896318134391825487695215970089197482434758176141700354783894953280235523132532387859481133124762299269351314315332176877479317540710e0i
-.622236655850397301321750110637507721332424982385755282389033440287099606034271438451831831669362224479869877397056338305352550416588776047675080125529e-1-.659656914357875056363258331743621456229736237283564976731302413636370584738017869303957083632520616140168381913016148519029963047597372924776986560860e-2i
-.280029904989220218952186740353546947704029851427213852979618669021531840913246913659174597226963179946817048156843207923635801388393796808988202870650e-1-.273483162720225265631552036785700734270760188707402053555883145449760963181054494004263921919084904463810983632231385571091255011905546646876989409329e-1i
-.602586193934107918042567431540841042362975242924214717196224396022360487600372420600685644488234520103556670882534835220035038463842350655391656614018e-1-.152823073854000665679284214321376656855760675995062843859276734826253284981238894525692949748539454492278161854648156229676399252539854807430091254755e0i
+.346570530333456408795876201566026303572151102094456483132704284983342657330646177389616045281450631858792229973078480625888829622321759915781252366893e-1+.479882865811818268563854009591659400406816151650485089987790216723492399398471829789018735068008096914483160227848540452073218972400880524238955401907e-1i
+.527225591543671368106334087926794636596643564390098203498513680077348182708457726294881949685301284223959211890171711099176915720478653640172962485963e-2-.637000835923855142323302947976716416620459212300407507325551280863591790589384439799648208716264613703542969457540476691554427393301070685597103466757e-1i
+.610752112479998072330885555746616477882987560898743118466467486465264267529502468934742914000473159530467491468067013660068424172165046671243228317399e-1-.244214805456574973163021482991013100587473934436060924655855927719943035199620095456627893961950987177111158839814218926345160527309518146233528238855e-1i
+.116635671925757508902504339366269637422972028778231722022341320343227677810219471243220926465134751620860997145156539732016154922255648541812334309205e0+.683708916233651782174076363761124128814306562266650606794512268550043680179498811635461489249552829845028912972346175150863948044773101930191165042781e-1i
-.259115106662405366731183172522561737972993764860555795098538992592356490570270242978934318756446748633616631131014572324008015237279726495844737252514e-1-.122211556668347956444363184308857324352773250584967010249105432077465396880950300671798528461227365076276398625887852756964090447415284644576117363038e0i
-.115277230411278297336648212678241589627671316505142600134555382304009352605102568650656570048525810340221473149947414487120498958669600086902235865964e0+.104092119717899994674450811247461386327911143321135268885670471502271113652362577158781324943305584864759785878015683540905545068557284095129714043834e-1i
+.806273841343603552737264749705834524379075413418425081493080088262213607736425901847601645497835416521720901267291088804580338923011201098974382296745e-1+.998279866683966982970322892006942017094555439357999923017245682468571073913706945914895083623372598339048053426223350461781383521257336022598640619221e-1i
+.321889224384056345084844153935832823515222148064321326148141828859090555585384189945260484580870433955787791144768282885093326939846294737427644545172e-2-.759435160143722471209330968710413645493751374845326650978277414373231639320156552792484109856987619237406640951837686233491946896397149311710991166151e-2i
+.261083191901976925931887081933449984514596818390844354363507716552781375695449943774071971681706167488323831398626066825855459333656420435214197329969e-1+.961695590558610641966360999284243261434656429421936145983517857289923542052096984097216633326894644514238672281138036272494319970531299006967944842230e-1i
+.545676550078424330806607971901893398989863113470823722734852366476570327283807244811288376666382268684228089897250779324605668771488043975983691303759e-1+.416263760917247285040231311519898790880243682013379207765942232269192971193737092097341821022507398128756932541004392581818311272157273263437164591150e-2i
-.119992331917575854268709612542592748367318876074045973230380964774005760622423587443803495849658722035142360005508790024426219456208575030168379147122e0-.342616202564866613059610617013365701304130816542034884964988347996440622649477953524657368431377954045937772785974320758529379596989041979010734848427e-2i
+.620692239450260586606934355924132206403098826292903057812575380178082058100867122512734832320070855586016873676804984052152592720579404019345775247987e-1-.915397748282458414848462251598677340379782571106684717902611558768977714015663280554637143280669443325706769583478338589443120859086564032844557583284e-1i
-.653938843227413493174770970633335198313716427805511506478139098401825224915238388262853183275662654596740898834607495059533418081855306186976602205288e-1+.102890052027690455787868021959724453038337770494785096615034162696597277701532542936624068108366067710694856332754224878181843340042016931525737572113e-1i
+.733462662721190437656642988747390181074762715402558637726873751968529596201380850449545791639143845957816598771753158786920676185728618359128652019225e-1+.183577976079360134932398601519585467154300479748924800919584312805253493233375045176360691258901671469669428038728036875045413075590979257371467496670e-1i
-.539522766335687205591530539766308115913557311036283193048388440696584447659625626064408533757334374992955527220267862861201185428054514879469483398891e-3+.142288760414208240990402938922789183546983749306679217473899374705169982354445514224285633869915813229404116787757847355677735045893601779355653288665e0i
-.983898527421224249441846197944281674069594205155359352766873349767529857744638905487960092821510893348313667265088914019018756258678985128604924403422e-1-.313376483440409965639613438053495555557232074405272286150614993283579185926030416239457100382585457048850984682620386377887937316844179091209388995002e-1i
-.796742429244986196838091224202652180192182399272093278831819702235468018151120407086783596149351225533385780403307286228022663001896784031645807528292e-1+.854693003190819580382797382248931276872637683984314247961901656571162950928393717299039317377944869123454495918099946538747223220691770574936554893884e-1i
-.365189312334604311702755340706963552612390851939168218493495729268323205589069462993633247494113300851231641899455568840560852685898893226617069110791e-2+.330581072981248370949735108015339499803437368249613009601483670191466404939435901916446970502804654652268161563821910531467135865464991263915191766348e-2i
-.115257154760303296655511681012909208603428120001781001557278928774732148503519772793109688366264539848166293728437981309448307481310375090269171282894e-1+.816383778901004951215615808482245049928053756688312353879046086771082668310954676258687106856196167490884042827924012982682229872035862829910344106268e-2i
+.333723943535053218748728436071199715606620128530386299514759122758552028384164665834444370566431884309237051246314205155308263513307352975243520126806e-1+.172076409622332168370616141977340961606003695344936690267996350884907363894107446355900408615854639588456822434586263770933423905822084340086325722390e-1i
-.267786790045769603932113613464047135906672901308813864465876937435273724084857699838256652722275962918684313026266408443562197435507516500653516987561e-1+.965896123783649338427394287065276242441363463315617207913600744785249130924375427830848001428885586669710936024609545992904418254745364877727236846833e-1i
+.912339879813558522038689886696821870348631548096060103041666143157943779866719210435579000610227237555177201632395194627782359936310033993730696006133e-1+.151800003203152389143173114972904313355931074346724070221162640222291599089011876979018954201297635279956368225823101111960298548831464733019666508736e-1i
+.261285313631554702640611743978826176040217405474131570052618313974518088146507067241746987803009234876090447890230938802829345001078306762152732714013e-2+.889356213980612770057035199935611714692818855719794492143572745670306715705689327312030232986518884503550178920127819094729639334601474313939190512778e-1i
+.182532649455992962599840025865313623146568482697295444850613291007376302839753269690276882381007527581669727775250343845960530196476871704969600659188e-1+.846019152701950634864342110005041554755437849478617464543868569233544521502627792097291335116046965627761004469656705473981843741902220944667363551652e-1i
+.101214233302247923647598760516616679971882694829873250556906163981160444920977607158586283045575602305953704955449617577847203568816878191834861667141e-1+.957575921056442721590542230609049791708382959064494233824661425025888150377261570146458649691000914450889364262843321086453697303002500406554237141251e-1i
-.152042205683565279547873573155511122389824203533799528137473965117196558801554877002160765060462985074870174128932326402477590786365519904432640921495e-1-.882766850885653107683378184075459085148315722582916758771227579076299369567291683798042489061817518655626239634379636292353060129492717500266277507644e-2i
-.191881448803906492117809416206716663678347383549753600841837942896244405879223461933531633867702923386101223270225466399438379843565908645441987348748e0+.533745602126563866936000553448955685151291918717063746210748325357913472886968138359296231224575404571831175223582483469116923147343630618526102728098e-1i
-.561108193935940762281293825171677999718834751663416214957218258641661987438702595015332309667523436734078706714059216359903664740606075098970276982911e-1-.219089462205263149036863520560404594261604491729450629660349221894526432331883612991368476138764151408464416644281814830594702524376702164831263483950e-1i
-.207952269000718330135604790735123183766947416699514664021040331021419370645315578962087655175198101128902320982258059559884209207058377772878188490119e-1+.118465110371938060570043624649721084877275071078671782868980306442727516215818213787941857381003524285489981255612494493726699147009948933091264349262e0i
+.118224350943859544254563171178232321520164903135280443637239603013619686839219703332193535889494990709736423960276847171539082967524936030632942437451e-1-.147524344530496324891704253911498743410205732061655300704316444063894831871085060604059725595546050783909910653957186115462575529547564361868290469141e0i
-.339761470205976354508906181358847939202550729615160738654258231057499527227903380292592871582480087458598908507252671580872264453432918035414295750818e-1+.224963198631868754614343828632348482011172094882516165925780761024346033652497256231499019857635631378982825711026541214658356258111573903693088346744e-1i
-.509913172928840541039519845201333295332428637744213636986067972886348478210960402444971840822148637876120616963524323532456305483841750856267206852306e-3-.156630770133840861858755950535793824553655888057103515729692868883997533925060036937074339896787471895638519146315453454964000375418195838624370262482e-1i
-.303793600721170940541388205363084339810593575917260991740235238024054320950108461665706942737349426136417644596858802959448489099751777001406581289721e-1-.130696925157317316256091724330676020109406499943929425267147298698308276542994681803612947662732885408383597647880736830666081277655663007425287005797e-2i
-.102769297004377835706720846855455206688528763857368210971390671488814058679083380219312888732544441249424758747477959052542935188029696168072615382699e0+.184332743555354580926180386208312755142877813026209218658163398997417384910496165558313754567410849159075294928311774763424766658754870597446837756471e-2i
-.130938134863019895633578375765074760930801895701854928129932478318602809064530444645077128618978240498626465651574031153750458725404759157035820659331e0-.215795073897021948863012316695693483069575118953590560152036430245367320115005781413512473092177548056353940432534395739142672285693699682892319109494e0i
-.742958744612361676604023350150852151467634813944959077672277752007409586338671194046975393125113677006594764126612087975610999584688787218463623935935e-2+.494199104508526000259219295786583275261036407915231369419330217237392412195214231773116246768976964911071378796032071512632314352899989512224593909292e-1i
-.862076197318246679000911490110941303074545800318665693171743202985426723567974029050834592278885575593506024864437445739613537153331774058215681165282e-1+.436952414486512372161833964130433986752871623896426224727712318275296936497719824237652633506785784182067101853720271822205833128642941922780844708810e-1i
-.129504180618981080563065304788808862330534244375750473045329356233601260939933508830257843752778176927827327869461533031109338107582914069239901819219e-1-.274267081874469507431983919047233586807823734080281374297409954934223034678887602089018423688709863779226764244569380954915195415884194080059719108749e-1i
+.541441493230398301265414651594432008565847318771760247226402727401777974051786481711590285124124231654690214260028627595842807217718735706465903889389e-1+.413850998136234180293799267410482019920142261884094513317614216971711284559414627775481529520976339993109809068875414130260116382115079831964022436108e-1i
+.367385984782483277934862544048596393417808146225260339206798074246540149102638352645203722531444159074629857646129154602541922833658689745026454672596e-1+.322193213960605003541767220865454559651869497775344399248451815419504596442024957904825900180576710823924653956286247864554594503730923071140848557493e-1i
-.306346498102697765681978439504855964352823572002220973403213669857877058447903399405542528178488022978662487184561136206541467671153144579927703505408e-2+.682583733243543493307139279381481838498858366594709633617644188092031823886136545716111484797031935898611597854999074367712158740442142720925494255631e-1i
-.169364595649762601381502094091950923327112871748791055663379900319490996265910244029018963916606527756284488711369555268307046414195423558288271025161e-1-.139487274307393369202730197089986459025779574442575829307207928200188374965066795438028277634256188207078148978067119710613712425027461525902399817345e0i
+.294611294890151717327149775449791182087616220491716249227112787052190958289690611943350186204649226960889826183749244872205907922591230271621416785474e-1+.663089532478599894958967742310962887312950051043885166161686703759050994432374034039780721204729265447444329292280438764693139225219070887114757625224e-1i
+.929388743281908908163636410685285486563796272296166017418239401295777941849158320446745127959974759123028918914458876803165592773680303775473726948992e-1-.532077453277608810479482353742395765955531217356052434426513520365314938944332007473669056666009434756371599122869077647366910181089333733495737087504e-1i
-.371810937304193320992897514003172243286552717800483306221988458731011893788444461602362847234131103050409061548232542855049207947022865148796487282258e-2+.937773711130504878063688842856271054669985253264212476595672499054932856854329200995860481011827916422766149264404609692631574641608726999211444366646e-2i
+.914219367804668811609090346003663291732706173906715543541865098334681964244867165965505342291212438446068883271928087086964595667928778153115405303013e-1+.148066544381776172613112881677219384294144455785587585586257423247302549245463350559342193628509641567190174877011731121721031861100118731762555085239e0i
-.533442291809601278535482670631236556766010284373947320341565502104699456843662596674960872157622834420358582741379618370167789677657698798892757320263e-1+.302982625134975619483840713703291693076157224681244102156753408020699929482791193986900374022091804758033667608224797572871181110098204679105818521784e-1i
+.462878691850845348888474533033458882074273598319436731857592616399722412324709940828202738545406795712615166373566580504206128205956833976237530197001e-1+.841282265137143700159385753203933635912976375195755819901187376204650289486360440846906634090538494602620147187252160221259727295896151874731966123097e-1i
-.100122494602049443177226820713978033178474411277769629681068917476768764326432976606092945394278832983061990694148105775889262083922462552924814069686e0+.635135313159595788949663885712333902240728072728513637452015337167816307817204803297006959542319552933220543976997600159264481978269738483188686396656e-1i
-.119313581239060611684813206896430821717447894609684066079822456011850136603300626056267194433127259210680063425838188455796504922795310431280041366013e0+.592592233206391971466349706308514505483533074184449971840792624884762687331853827804147013249295551284641482416317779709272745325077567686424865817441e-1i
+.338015309275914800968837836726953177829370174221630994592110716983045633044114961390831172658155965521172782205376644179067764037288533425010943499661e-1+.979204094490895907139582911159405149878055536890668549386812501726432639876001256742547625594510467229056161638099515375492620746448562257186551663391e-1i
+.104405219794618126655993143459087137055404089861961293416021471097031843935399384097854143294650657583201875429775278348720593978661953786372653682808e0+.110994352457535610528442611676695678291100504550102431950964947933804217643580594876928759531626673695307864635291365364182542453178671659512728994954e0i
-.749333916419585063476298929755917633204496095712183073136739542970399928340452758347803205215936154657465646743207398167556042559229253626962096842193e-1-.138063246016703285853791156334134774307535829323725655929135058691387868753665180607343149171242159030889974881760626306856743518718471063017254262162e-1i
-.752278377316649477303368156876861450363082626167427020431655077066412420032530735443251725877835537060231422129918551565039832088401784544500777705854e-1-.111290870410108125986919965258147550852460507834696273189562160800952554636925787849607367665657225727586812050652088914599267805674868812904014728091e-1i
+.156741045511118667469874643327966567314683899688948376475418605721633167245667365300369692632017708713301322392735711662223320116145556192178045456792e-1+.230917467085104148123593919074032469479865077529981838136494524971347508674791899933553837268403429507589541608152474665612947360181414998285990115790e-1i
-.485431262726290184251664158497044974188847035068950020963633273520476328432328105754316324199543584315253072371375439782610587780171866054065944000645e-1-.926648802326040720492944485156588308276412009608438531095892213584310065765329218825499014022097224091095198004665484081593191320662962894480598016795e-1i
-.890566116060428862448433089241889831036808179056860530751660916757144899476365322368069348429075781559695034145560609165608148011291992945655128018329e-1-.706387506381307798384165568161304277618902768765382199815886390814090003198921166424729013157152805889895276702935383912616437881824023406268231601123e-1i
-.192402654557158854520155760141993800615325149598648293904893631128890665733680074116858300650574721604988092867620754881255657891429464858798720054609e-1+.199183700899484042850848366183901784678464777133509181328597004356032311196656831747214670776450457708495631204456477500913516462723587045801450572937e-1i
+.384868779683988294713683642100497401717591120465628997360968634813584771028093527212745743239607425511639800766786935046249851273808350172559518884284e-1+.614804570588106904066503711347444222656524076094361495260118196167238534493952538373276307233387514906507515988606093495930612599151493481890378804863e-1i
+.471160809080837372339030915695189240418442290008325618582856639986316346988643768457512671197789492616099087949833695080143679951907181840105269457666e-1+.172143616560029061243277331408337073903861373888417981757201306969591841055518724600389111191577128894775875245488686234594205025896685151650248892635e-1i
-.834655474808570506787331748037202290771267094422941835194897384952233229598328532738145784137399046410116104753245696400698971098408942226315754881549e-1+.833512769237937355469524028031302361444330125178140615533958584137650599494552494314141186229595864098721818701196929814841442195397534861232715184868e-1i
-.975994462698968995871008608039585782672668691502887013250542564571524427417410986078186310489895935704744506718797874942665147197982685921256404131384e-1-.214375708587118031343788270316413033141787723023273010428838082585742957075272742865858515477697249310387931942831030444228244412474930274671098511880e-1i
-.849227159576041476947696265655536008104301418007251582533882411369955546732775771620029378651841761900968749199711935266615687157144139875549173536807e-1-.965271045199102317635884871542685640469021293099941833334245575805819963756950145718003835254057625868794129410300749149002704339473059703566213771028e-1i
+.136610468936786652884358705351069190898626927525005121145840102074866163862170637272332432288703410601639310024976134505993984948672542062498104210748e0-.136374272672714417262068038912219793887408666812620887221793028885718015482687517320643945451222067736484475109776371661162062521014198519280270427069e-1i
-.161687875970405509866546197162233290128414401790953897077169999479733658446018355137577060609810470466915269505547913831534476922840682025429584870178e-1-.497089132396131241056321958792981800319916852744805512202461243166694100773393032332522204047128905904870758076651649669772537123539025027814120630028e-1i
+.998098712441200844981203512853435752064679156530181282454678019792803838702191487977331059041143018745706894173260958557704686115682142694077300874553e-1+.134963986914773953058107532354220839779190800267995582833084227537551091621837881028367712111164217135824415579800010752276232629544351201358437930490e0i
-.464339523227702950189303526884865787488721010053643145728477162107329773710961937740723492354020043048727995614633357204938682780588274976052120669906e-1+.194981411783090386371584649776259872835599420427013276653704370837703621191146692095131079211734449313820925032280352678523722067072793298324291317792e0i
-.138320944542349913682850865272060902771458388395793940319213221214240536320726334263709033201591673494329665561038224055374757252682961820394755826813e0+.127076784319521104756310368403759627738089704807760129722669680618136115741380073523738294302051836285352299922149540829299947776836859696917713487925e0i
+.582551779054802837509832975854084757776062432884124552175575884281324566337747390417627535313557007278362239911048090024875967539093592204119689138842e-1-.875604834353367231285794232518134347841689684597212188652747866995105047316914215908218662387691476353022234466398189370222801837458638420621488738853e-1i
+.122890274921269553415035962141020664309083244910675824893998572123597563845816208719164906988625071164772136322239197911221931901988932591332019461369e0-.744245803138319940245323588993387508090986641478409020338190578204963244406507492159697062079922853732304117483843461102238261046069969717642242931920e-1i
-.101833472359477485493528414506200107507284393315338228835750161448821161756806363658273162427713641618356639548659022178154846476212398831260833413097e0+.690419911202747854463752254015118368763628310287954455875139884771883743316154016893601843785952810380322108118633723281395933719466781163251834969422e-1i
+.883940693193632215977432593830514478601361229095772700771138382040495105459586997973374535025274680055209031437109915379540040509616792122597577587423e-1+.101637823278883727461697508271690941875191563451034832840427754425309594418210209781817551471648068129482294083948516444468111227255439340638664515244e-1i
+.522824290910899593613779363922468610577155821858259871003768571172335694057656152748350131524158626907035055254300427109929549345701777789848270506421e-2+.100558201455941363850355799050174537231793603979284942774523388916169486883819952530157328952379772490188271503935530460295334455950743232952396775616e0i
+.552055830207893495540031811135571008999466121954394498949213889667238508294654773483959659052792015357822788654744672660340216301709497406627283150618e-1-.456851715177377461084193706127609483936656094844845231699655480630880278334010458818403886501751283979617661836401471239908766301976524420378560133382e-1i
-.916541229359523546077066422822219128837314375757042933171548621982197437062608870457143284720960579371977166124667193906353175603933207427840644971234e-1+.564112446918596016918303511797223115238951924050978327899246975992282957176363644813613918707266648051048087545202929164047480655659285795932358762304e-1i
-.131616390498495578903225008215544488099838300868482686922797868152050971238039995700988481160930326998352756430305789233079816551493933985613038035091e0+.633891047890872625317277762828355582872332879953393806041644193258074711420272727643719151419409466731708431217514955945617801731567342782461819139223e-1i
-.170416465827159406884742473389924846804452217776727983596079940479186927177811276665865967758670663386502098414259437048420727719405925873027245553914e0-.280558198470599522401957868282089404974300136507500903789411020431629533206780258446245655651030465407720655358446969946611893829726800870202259994750e-1i
-.490165882692189067458423111689098791411629505938079349598399061880667349261478119134227632155352712199121200538782070886126924625439876115620913118120e-1+.813295496475165610217580267615654775385069851433804055815782462886036416378970950905275384028824425737909450696482931229596293633004199051208540351271e-1i
+.156832024983864340414355881111608986293665823936071999497786640705823769378473730101813543586164536526650014282955353231855190055604850616210018503981e-1+.123476321267343823008927847127198728452441200582738850959697322650532383432786805460456304920096472894388901452443187674949255399935979707941128045154e-1i


==> solutions/sicfiducial.89.i.150.txt <==
+.466386717583800823482768627470479837852072846780908420029702929776275550503440227477449251165926276849041582972209534063456230341980282917689293087223e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.458233585398626820139485622755580599558073848586158317723526267864188777291658660790650267579984872814063887989865024247484910096907520307591511549462e-1-.832904016637343743924464010567563575449042919594266635203557777718946704121726813064875375445400834454370319370931438926712855121513460609477781749742e-1i
-.116357841086394107677321190038449831494967239897890800898560743607288910874682453551964779971649389723694844772873316431803955052824266412772063657891e0+.718667809860101868197226885626981064044330970729583211218570506326488330630256823095458694133525389767448800558393960993704636458883959786958057907918e-1i
-.539853354824193492139826641233499864517837709423423063417415824688164366320635527808407365783431795783635032598744831993962163843610656970703089315293e-2-.442346506694857782507591153158442875327015017493063819162804130520136987153979782444663077146496046336994083882788822449399425746864771563272038899124e-1i
+.550364966809281360178474179258311524484468027839406319331061253483706226451372595014885368435545768862279622954916885676767596797190079358491334816220e-1-.343718523586921903089033948554898233578373350554230440536520633785972832457184899685042758663727900482167624079708210992926795619334565860558004565734e-1i
-.392945551786321270660575564517007858441297157270614142650937882908295168643778100264415757255190590885374915256869193969146937315775255097321816459401e-1+.254927196667559537999170684274110519552306925844182183177594242835495124601418839201435914078179741368010211358037524216723833517417966265640836984724e-1i
-.948604214550978720569107226058733876544309640607337368650845177958274872493073160232656663647081964357900862386147857384425570971258320383759335529298e-1-.410154578515886679544807784612549841369591567414565669490489469994344189018199458988756963825098276007967840077629230001375825610341363523037283382513e-1i
-.108729269618279551400937144053318086828186654201514246341527947322228468228665263140907900183737071648229215597112950849864558885014116043750873923095e0-.102471018712665012567909495104049054844904934860523234134152319734140457244530059760176707906800321799844881492593016557112306794392694274293205372237e-2i
+.379018260468593414104192830849692030180667306780384413788552933296747075451373075270623202211355728533091748973199358455698404349821447240339205406487e-1-.849351984394027217371310392093859525233759089827273026379453563366579804142631103408168148443732163393722365068214095570800046979443472260190696712260e-1i
+.365143800755505911629597276551486875845145783085393457193713153953656794682591062592046644390337238348355824412088516905465538038116185367576015482419e-1-.345692221927066773441378374847328026478370009544393010278525469455957293307688702174316987978251341931824286071866072864562052478004836092413158844679e-1i
-.554377802465938025799274180224431144471768558578793551853207038272959288095997140863706263538953513247150235260692428424454374699192496592956593751446e-1+.285981156753207824636996636863692792921280779250378588036319556590113641935440350154246454233435509553786932129440256931182751477538065917969962692988e-2i
+.556573840933979497158963070672259962024536385620561184226992380237638723434186553167518639717685110387916065566277361665879469189428119078885523676974e-1+.558477413489481338856985809701722506405468150722255514082727097340479768688213380540111157439016056523960077659661627066005438160889753430672236066019e-1i
+.799720491935640369736847564211009623617146661234307185110090955783597878549912344690963269317129450812898065214353277728751050774369210842377612335442e-2+.816824291091211912278408655541080512423088771684717197620809193450825773429027336050966986959025755224276674846466918184988162415839861949919133466159e-1i
+.365683966219573907924933900788789754381176931631619290439543150857250759683287388270785455843441620957170802730917583412878191636732463079243840260660e-1-.606922683384482267922342839534121725750231409208481392761212043815062313716068996707026535328028459441240419258535774446119868353052322778391794046597e-1i
-.578181187882388691740041507120338346886933290399511690930195054857861389942534237421752205135795144058969896035075874240749429338551528370288666491700e-1-.141645170075510721869577886136860338752345480955729607237225480343233393236520850787702470266300881246373697075534178786122229147943915748767138883987e0i
-.219181252362153454267208562306400044772125206297082332192225042668349642024752269218975609527867683511862898831388165480278571098110350706878576920480e-1-.111603498899607938896367893612448764520727278442393669050130648218212898444198184766498004342821222084721770340316886634364066269473156243999709169152e0i
+.604998143453427764786244872275018445499939576788319654531176521254957935978773922684416479576345194327021184823936632311116574709916734224696098078169e-1+.522259521009726831153591478778459261777127202023754090252026223487534356098408344836262739942680435961232479533413923329623502351338481182837963437345e-1i
+.137070215816754465039306878042426284856311674506525973506235400574311440135721030652038021441667705226178737852700760355847028438347403339997759546944e-1+.102126475044053195657114832664487797120268125636105198198762272846053618139202705648011993923618222158771852718176822924249214674581728758854898047722e0i
-.379756331667266112044193809803422979496374520608559404756383428833699116219765048253476864795788759907580244136589354937853607294323405851931385724518e-1+.141281187049668933211168473372079438768539955604086016093894143957737858025325023274728828907069890002414099929864313218802951415127443400648034226038e0i
+.145800831154276089305392630243467139248589323772102351540924685913535289878662737047225074932579387556687376590930802373846555664163790533896019418967e0+.994855873808482971471891428141955911360624690890789553034633778331405397889318014847781503512024297571085636027859456730269998192468131485459758297013e-1i
-.475975482372331833000769282482425198725877255913645324406400237515321428861378864974073049448917370528958979471637623078411528582614665420710278315357e-1+.942840554211234545598537438616532504503858106402289839675566070337549347571695503179946206670348579014102327814023015393233481292790277930363666142326e-3i
-.109202703139016671346790951319005208319769455746816512880947093401366804399571624681691042656804073196561389822483403088467044722605404516799864325328e0-.389379121331297874589077023704874061864905570219334402878602626382575871818506496375178533496973446688123801420760869259744154637668239844955726609364e-1i
+.170319511507275690718495919510537847850744279589793612755168349239240156966197035317942077830388480525550167163628792066472039555371802328778176914545e-1+.361940394376564421236435303984581452007814490290649214518285264923672405493537149760812227221625225049356867492743065150025186431710725414252150845856e-1i
+.119775426799579248424337865870438648843960233775113934613543641628190995510697630879541347015537120477817387094704945152014015901138333442646555619832e0+.132486961183044773481663591965658967530476279069539950006831069651453477992808023872719795141868151545171523333545803217256606735232436760136286298886e0i
-.916377946975208787807488320414940515034753620969789158729028726807605862431518241259814902939804794394016078733461998056619576697278179508924221223791e-1-.111010964202454830726347150255747207132528137941646469503163292350104008341058787416137267477650460507728321466185051732851817949239610972089653077767e-1i
+.114340322769194207604173312678865767748129972203886237811274479241944114497053927111632775948336497173437205234307315504610032130252630003811581367927e0+.341242217346590999727216223633627970552652975460668147748346136751237115578265296824983297403339617745425525884213253086478419644239183029389480007694e-1i
-.189850118185364546247242263486519846002050399807861441771222464148388963359417579305216568021116964347243772791873898227364825369779414890000245661988e-1-.207170749437293088213115885051670249617211555429784516281407854787108151565416064980181805654535155832397773499210794268932322792690929846126306362754e-1i
+.102268744553205170060317812216706734110081075100325735909497140130691697957306101582717560000561072470575697155868491579793825027773632428288223090967e0+.967108839574279672481509580548305989536310434356372210201273799000226793196928147941324620760560065148467630356091566440272335732917077311434344274594e-1i
+.124448502529097128622942053986315006756268182777040293107123876209608776231190549389263108009317582395537825684290846529849540226279132151888264507893e-1+.217021589849181657865061998619998399396983317497762931486892735747536593030981996290352528621517016007668290301038884087148076198954289497407317932062e-1i
+.328858277164281259635798451947090214962943737949216836479676986986831926959329399366445653603785621270084813925868040169996941773694623344917796890155e-1+.586222394804107765169809846006269023738056883596905314167673724663107652365759245288313500330178477819570719780151642900716987386704335945443048837658e-1i
-.742199781048053639254508299247102262303583645647160673988801344865054810267807668592783325045308630351491819839695243107699273545428754496355139547596e-1-.398788880903078694788575066505243181909017930934726896247381576598161560171094333738924078154123309771028013065388576369041937355987469597600989383113e-1i
+.428222736192432722378019744576192870751085528889232817021781933622927180887831299737533844037890938718947093310909046486931999845480548375556709744821e-1+.932881303802971123068597363174605304027581711242844743930627743324127382922043449126182777828816754321852231103491736589161972485110029248732869862594e-1i
-.988193316425781322835840524473862367835291851151263844463765048491798580588127489400900324361839271685163634860109326006011740017438386844925342122153e-1+.774618238281477934112034809020356528120082813254785852728570123730525052807422683060431018141947362918494052756080022001352145289528674339178892162454e-1i
+.331125427056961926788157963626211206446184501495885851816859717985200126032731806918921873471936950917811461800265254044167441738290160434790894767546e-1+.480442361636442902992005069419830556146811915332421928100710639843008656683640718108695655674715632069400189954225695893393541194663507225039527524969e-2i
-.583033360469343160268162856320831717904683198942041154354616998791252975269840124394451470805731964993650920574974144571264491966410663206954081227799e-1-.775030633011188727377657901104948143894239498631060038428922533635891784067768242180247276732744726086165698893630347381107848197148729117967882634432e-1i
+.341969764434173108779093238675420233897015883463077800185852097383915241119473707183881109212491912631440037067420230129402207413161713796519096304405e-2+.507659605575670377253075488090258027543647140426756027598022792058097612419195167814624959171950036611686935948414700562210969010266777927274857289780e-1i
-.424850298214598960557256374801732660542011086577394366961472629826999854873936343294650225656797148593317616400972554978250861212555741023310924475058e-1+.594338333245929608855696700416602405375238596569640451197957266890657131633764894127268207492780714124149730629117049374383581193708561957310805410725e-1i
-.272867506311533696115530943698647846154592241876685698528146414107123072521675612487118920337594192362835384382000905501112637083456355225870197121073e-1+.432608146641743123904987720012025024503587968118064558477048733897726889283872095344367569436461671724046447145310393538902071799237570642351679437944e-1i
+.840418348713826414942958992113114404733888029417610111715346539308412119095178275555724893341296111545116007453502627036966212274120220845101447616457e-1+.949643732074287016414300108372948926506120719914468436554046217564957559670807585491943743752414190901431844882724385928502012014945876737708378334365e-1i
+.562800397742877419036713997060841376436741028558137104537705642107894541416832085596911518266391262247189047101888672736183987085098739397737407303316e-1-.843485817155552920826100481143597326458631636589309384847245990025689514145012498472722323389530684186490439923521270056597920431650838442933015967189e-1i
-.168444759091400951424461820827854595097348714556506521721463471972391916310091266108345084573597341935424098043406554392496549411126131756987102936254e-2-.429846315272410566128683815472343135077397964758723717643755791611744352583500670989700953331067813432021784725810507266350486806109939460002311435475e-1i
+.751830525737823792653581461453920080885214839247992975812909042932623667000818210521066704369241462574113793031628907993485768678072506583015351318127e-2+.913378764774832710754126849741868074945494251345333379325342351943931574477249278607631617376247066854713992272668395291716939060992130515476283747480e-1i
-.230344692557521584928739305658214308676305077059770467686941889031872403924294846062929050007312161465077369487969730535845167406516804077433796850743e-1+.825031837772950126749201631243094109725564278502952964860509072333015046389253814122372307670404433282629001798048387655990877627742019701508114281982e-1i
+.475044168633699298367344703845250782319786897299119020976274395053995513420347518045658757053147076903073987129903704293585199024403671725429370692091e-1-.960065073303695802840856792398315979803532856400161529831792276533974557802804957496407788025750785969703055974805433772342007336938232156999187156304e-1i
+.131676858846899173200147794647481632117960634840415822758100439386990753466774543887404288553741330217846553424853143886406032131184659097499250641665e0-.932314691799066892518808744240350656373845644853663226574121030585188772458447885460081289948639027246804619113738971005019630709832789674133859191867e-1i
-.105765466862174670672675802075642767661516761172508152362300114480841476127716000919162421842904828548632360410470707153921827108841299897320689651034e-2+.655509378679483698562088318750447742186757958157635552822041986702774977366006515182883574625232478128232179038656368308284438246341205736080025878043e-1i
-.111129469517168193392441690182073347201736086202332794946367620729924846303273857686295929583100420102457844720695064977169921272433859007580230771724e0-.412796429161551698376575538049042321972077048581169838230613202098082326077008988965800728814380240524402194232980026227638315584042988749041824271128e-1i
+.282137695981845637950139220714910429806576844378305708984239627933700871397366433199531109545505158322788420653257021885542680437597817752087334551295e-1-.158714965181060252719035559266755455788899265112851989269706229182995271499334016378526699674736784926848782750189293485041689219972054010601570548609e-2i
-.556789567084135945153165057009502206404868455097796346774184510288686687044134320118325666544212978064727401786764230674842284439631648893997020518001e-1+.667916144692817714797288260144932947229568687369622713251237407408922887329255789180388235499065182700282455053099472713444784236077705555774024593884e-1i
-.393586793626081850793837759991539962329184698032887168406340530377850280877135404543328401548863084493997007024148564121819311414940211843833346206663e-1+.484333796140915770664404344771368602337774637402579165620390957234333736486882556736431360352832793502912093640681134780679905272192041236906775899844e-1i
+.147391549353752110005052851172084050789767077696624741186372610734206985290008734844007226910959334171741101015231825102410881423773749612150861857287e0+.137857509597787619936983933731517289226662679149492143271603245298866732122617363828649187770355211757327724675492904291385580949446648668500409885855e0i
+.839708935161046343680480408080267710057585278856277459035371445264301842900973547212271816322553628803171241434685269881461195739023954609710478002263e-1+.206733426707102171119101216803387790733397561765837679972398465792181954809380336734850607165479220661379996320791455258283751412165414463076473749884e-2i
-.646470822165723302119597368811580990324039211100023948984968245493249331666584016489500922798561623772298479015679442638826329229671901172371523236470e-1+.690752559041031279315460159644840520257754699151960281849791834030212120557935487948009640830504937849096859583176070301071367728482437579329936452768e-1i
-.767775386239354480432806749226795232123870176514166143013184187782202635936832702346267784451394156084803301601929946226355678135305031696037478850129e-1+.523461331438598799382209888143422681256447014110652162892486956071773270784279276202812141947973884806817236326701063220859939190587248350907773012741e-1i
-.651553259614508354080063126549234616616003307671102328948360194471537103997813245902808747720260808020631778212296533128451319854494474021163535389130e-1+.380784957519029680234685342664297805871210142065575350865418232993960371554786580642955837699023215233404990727965832456676705134358850088466179823583e-1i
+.640235189122247585930998827493816405687561112510463520434852774857924296172332425114321428200367141662589279473997112430424239467201246874901709504614e-2-.329093269105568012186277142962909943927216364231167892320589107112712218241815898718960155820763713501312434430396042170040877764422155247577921250297e-1i
+.524544139404394335565757660508665808603883781378472900512311735313890562690461617138589141179101155163227180529930229341209814974022062717093594259055e-1-.605254390842082639061428907037578547950740843251908275450066030221464756158232052433840372003763552382933754188373868396488534455940370912352658887255e-1i
-.124040532689247805937127243180482208665865467182908547151065596988420968692177047662985078186965540987686645070265231459204516190892144063877802141919e0-.191382676362727064377792969228386543126439732210260276914753961093384067561225497282932910159838494624126051634746087956935554916891028943780286345875e-1i
-.450749536708114942247325369051786346783531310802044581784900792186205425253968764094250598392155533047893551117693559268997107451526902550864025069175e-2+.334317941265343556318577145493868000349758817272154283713319846260400798196312529811173168102323688052486833550611054983179027188251494389904248410532e-1i
+.557950646402776203630380291073730492154534078110063908712273062631105256415468960055095124107862544676070883900380400907643119108071840001684544280762e-2+.689299420560213045958249489228321530378070755999350625784441603861748537216885475922648503098305714111878887848673238469314517657556326177515874115352e-1i
-.157649089242482811008141702730796770844008172753453788049410470250774394295873523254588278121432175257696942831122578779297908051140074709372118284470e0-.504787106816784281158879106161864147191558975469097866539876686653160653526192078497385153852089359897149468369045536104617971906548784786921070387555e-1i
-.424807524055486985285840341364547292692496092981986842770337350238377401759326404538418311130655749414499242061653160153195095961060692791257839939188e-1+.141509177957299820781638792796585815240182377619317269060398661150843489296644334648970721284209925039516544010871136369242552808427400885715547068140e0i
-.143946067724635719015008168116862588711519054542540193067140923650221607732972504479340367056989672190585458695782689833813098459882783097625684557630e-1-.233248607772576021807204479653221812065288920222940520235968933524437673726682915967305181707104252700506613562907507723822238073137934924784348013090e-1i
-.321241059990204405506362403428612201126275952162473507059516536235618973425510549421794197320497392403893187597815880510820621778246509859133085553611e-1+.255237447920917274494431051128991723607056525010621961509010454668637347099190052997151597476857258618522925033691549618248556903340877976427800901177e-1i
-.977636414148448175591045638356383411575415425689470794597342181538461601372862718527052432684153156919796048000349894047779560214906196891603810948676e-1+.183361390354890777065061725261451921794145571717934817690491169282357620687164852328501601823478998814600649779049495730743334192115235848310232765361e0i
-.441159470709105097458730330492282560765210399132071311224649450262632311976540486562008211151735777129772804205496010535883840860587031834753206298754e-3-.203385086815816206593242103377494542214686265560328816633317614744230541120733952625411991372007068812091901184268594644687708844886471862525774758192e-1i
-.153495378874542126350946346397634375142860339932676301433755816705222935367855789435595146046270728168455013604706958078081813007405235223393284104636e-1+.282506890088221306265910406887696976355585587355779977769030267460693145858609697231873789275845909503700100344012259304782220467785552133034666379218e-1i
-.871507162594418370726106946898668614824921275330398660689375553553100860615518035337308149562686644801622528765911690276531078158114598646735624453037e-1-.903559341392334735733301491279794402533989801875583430229929708896965925058461921118391881065916726076789680467453076109636083557136048650441797125631e-1i
-.310003231524257422874657745094547698560749651599338587571644912747045434553795305590663855093799230961958703906370985744362938472805328296296015798275e-1+.130690524513647254545670137433193759581348020186901887108641056876640089087196043163292218440903460604260876350028187156121525873301060389338166437266e-1i
+.754576787491322504086139946200795276543337103987107961858023055494886123930267384861929023507627443971364552328472922535472766472054494084594163451232e-1+.189021167384688632013784724140442133804346254437702894995447082229804140492683746970337220779784209155231901797387606111534117327450111807289356446028e-1i
-.152753344430485260168898810550426471043882708748755224368319267032679770963150407410874655524977049495986037455312686608580868889994457136171006941488e0-.402127564990538692680902537693379628236955152334854768157084350055640964671188495677349860247566384885620039866683411251882919942280365914882823305233e-1i
-.118608510483873616814911418630171120045762773429252499013585401648663521769358482614392522537766151628586845347634734669331209367508061457143518054884e0-.111503594682584670042557607858455004818903488382152038171554474319298501506722723217088355505060891186296499773976069567768338682817569846640008421682e0i
+.144807505790483883231695297694492474720734011203948400851780519242144184176129400432874693256324435637092164803466884151266693225872694595551726586657e0-.144512640704771208539237014913040418615387826296494161446176523445721098352380579170518262896712653580140706213135075763797308380976295719768493856073e0i
+.192912426420206902116569747136755853011749248934810586817359295866511331402633349241973728007152219900009100949029359044140335432463855929630437169024e0+.998100700024254810526509466494829007373772585504525995975564703642566503211992191849456044886228441287085813325900805899150946975604932057621872708562e-1i
+.650848873524130129238978231419603754978984795021953608987850620548939376526427788020500607964620906534990939010364374470164707946470233951881199381674e-1-.552042700656739740235854218822213344644390034484544012021441846494757888832053266587999770705139262716274086905192044010878190777047860287038766512812e-1i
+.417734196981761343669985683408801146361655194850970359883684285322836249057124659095084314529894274121648489026477818600052346175359296327893850397671e-1+.834575258235112655159564839043952374197245034035153760725772981098219945558321447957209992968953424833846343538724667524231855944551384380588960014436e-1i
-.344118327392711956283464433079685979365448075417935054345134030559275142259560561887421729624432336044001102973034573096382955624370226753768495148756e-1-.881820240374848159948279431200938578471201254225511293515641723637488743767714023778426700202428794983582823339936912642481651467891738087586761925527e-1i
-.592408710283249457159914423667113273227482848004787408489120516403245064196724995900781768584633853813496975347720259439759343659044009377891364771483e-1-.138075937083075705637298733752733218256142555448912747279252272200097728963010238518018767922914580009431091575969313714288720834746080997978924864873e-1i
+.289310732025905689075358442714563150996867954521068598010002893609228299981464689136332301896654303627664387482789746969287614442719682597423905397852e-1-.167708859882023750632265920560497022410921874759967135170811430827151706111447914568430851240549962658093331298916088840351284533045315457093885813721e0i
+.353332368611203382669460946967297989921243169931592111511879272054879479451859423347361751321171152383229730772538734222779213306891742333827737356795e-1+.758391428308105864061752740130095875904003156938186725618830903315838985408033775177396979726879239500287034034953373477515784144962518034128916838485e-1i
+.159355375447413338028391262413694241711950944208390548524210901684268553165931931492691643066149503407726900124170163523020725695844305126288660744256e-1-.361110742382364360812537514386454658261845069700772335183085003887746534575855533311057176756259484523884577232417997429417216681139518498801952636080e-1i
-.770861056515966373865068435888827051035983664566552429426623550918923537368240446726654071606170724103158951242103013172704723844564970523232612306213e-1-.481288168082608914612206374908341423086297409135916806211125565465482747461231498796933459134698564450841573821258088906358810193840467427368642843654e-1i
-.837038747977568505023148566001073834486345185555216124831208029334644786484453613114839946431435049474656251468534128812609308874640945049780965439483e-1-.430292884312515220576058199871040774890882248095237419277651250544175060327634975289477473248592766277098021409535693757181978638848042223095183719412e-1i
+.124056822612128442890618500385590034955470576570099435989105424669835965064196572960419517333400240484211715345142491549337390030742535390957667472116e0-.911193240949127440268283351543708061686324148274236260126408273489444072734654506303835405330122176066741723210884009848000610017852799760967626328173e-1i
+.731438845488291762768210189931706866764683738517120674029723727457000219177405353773213552144252088487238912137833423057506501231485215011567284609529e-2+.337695780934352038280956851860149356449089236619512281049276158749412262882338641682129494298429316441729224363047427868254414888279184107272864430108e-1i
-.123720650195045851820615496558554421033108709774039651492678457411449762904823220065986049674277437042418074971141627357939494513620133301060248816525e-1-.264929582640885482971356801196018529959394031028689357513609193048711566937648791731844117421708575863332634840995080604495712970312871693716831717504e-1i
-.109690747004158466209265135297133150982203602420341998752976224704371027262244484875797920675974652706021912843900508600191592695085565961258904406188e0-.848643265021145896664048335431885818265056957471814723825015959306163867478455963217194187072718552048366816981844299089200581929107430020230567251042e-1i
-.303471843269248955779806986609668240576512856019951860510545085701142973505478758589057622734578150626152900711374270137936147929698722232782468854849e-1-.667875525908452591215146474246017067944759834259440536990739261495938233884482264177815123352591281157759338688052810354355662976273228283750575285429e-1i
+.207085767723505582883316530554146777363545498430702188716323153098953714274404470463430278849985031471613568378334176179345090623734947319568135037322e0-.167916700217445510730090389371387454815465320573912559227341052486818679432561719342665485514033392928133835622530820292695641761930591079466192825290e-1i


==> solutions/sicfiducial.89.j.150.txt <==
-.140522230515967222194499458458999009486567682579088647573731497994521452915108203209895094436204875052643810220935978034431800037234665208373726287984e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.488400757415606330527727553039509111171090578087778892650158537894485395544186964536004208370761078020690566801777240157695755742706579143420904220796e-1+.421638508408180002173542120132409288501461124626613262843718763033636632817709975981029363727362893254905581792333401285690439316888295233413947461273e-1i
-.317883626759243604268296033987792306571448540614895196248373660775975973880678121056459636060204227795294227196844271895578342382154224433180140287414e-1+.468102628081905385448027434762588082539106890885380151506737461729754518569152165345779020585143460890391050315290456701837533656127730565196141478382e-1i
-.158488046579895613545154455874082596764773576715438739667906730771079659248231068790425139454392356254650881752224211100358661306656276391722785807079e0-.806131497606316003805025706950291738827222837295071078679094839063167357430063385218011048803103453506627495630433471327859190622549675866336517476918e-2i
-.438539810093164676308314967429285077081364494838897635606257803980125101414807599366444771534326450506514887750991512097879748186618647896739417398070e-1+.100789072565144741184779995530610786370966483044149765008345110837432614991035001907735073296238706568480332605769867070350473685070380094885537800869e0i
-.396963597511873904408958611580015771596538020799804334044458249250721664497598156431677433091131214984717668805049082774744477431891659616151390182732e-1+.310285027456550392147704860443102444249737415467252020830636043028795644725291046806913825544416279546217302172097038507503880152857971240304341914842e-1i
-.217484222762731615623451555235765147983563564508494039919301538076698015166140784010072768582726765226541421183844184916348255439696817345658655480595e-2+.481177796966978921027967687570448957190845651731777227624014022280187010701773034233825718474444363645341079524398112465636189040955995716744350819938e-2i
+.649813328793238020281455753230132104862078079490306123699431025864561494516397494917451115660531399037253394825491585600300222776616473675491804179122e-1-.196813227955224904635717703649316834943374919681173130484913333116577299860788111391810277240864427085467612214009509794407054065323483971209966995306e-1i
+.299564156466250529306124307328340861539299046112413591488671014519044817734537557496308854928284429324559001083519080803449484872712045786587363203347e-1-.154558119523929237854964762910965510109003232833403167919845308130033291045723469576087941581668169456730982393456215223848580089243902979030013311142e0i
-.585833361991073717062563578893830321526040232066916754503270437112254838849264275751922345526107615788340234221737410599148798989653176740261863118309e-1+.872227265631419285237506307037098825357113472064563744051879712115638096198304546906171355797539777652694677990904652455134313846884624456483724174748e-1i
-.104466326389702870326612320710100256046917320532868251848488048394861274417994662819010892963585771685439806172247412598315869728517999536159250113204e-1-.826583273536243017607051061804488565518565397366471303392753121866338336298814886604908202530466729670026687605479818012910659831668112918516387105748e-1i
-.435435101563258459723341026064779070586261947973852264952299297305169902035734230249560787042137023050350507813215064246319952415454924685264089916372e-1-.818541796842296795143249085869407722072275884407714714091307967391499490661389198605543558248606967450985511007080723407287075257488712804904857326206e-1i
+.895273781598224659757601100783861381870047394830049523216429660331125253869770275767739710840257788180832903129275198101874279132409564167451084809205e-1-.433298438896710822028043082098325900552454863686805381630064591049223726675932068924209631525832202004093008396068735929693656631907525215035275201763e-1i
-.103244332817389864734863329281571911779592952696657436225979010409204502507468779825881881181252145854379246897543569108326999111121424403222910496346e0-.766483826635775646193627595994481780376935683043435281805563175227049140152863668787820834619614116045378475031485863948794653114785774166031955630528e-1i
+.892449442952865301795551307308969304755012436992986977937794442740619569513120925498922215183001966591047660848126407500140816414072703568867946558467e-1-.130305049930487531786042429918591049460363510332923399010228826628751420583119495187190545934059452677891340164177955223645607525001705144655590994007e0i
-.118996538512884885136372654863649514586364717011623502378813816954641631307489685092838537494293771518025077998081992449512497049566905952315623261456e0+.207975378705252365370438110737145056512733631354731147882488485812944497250874570323702995025521661116823369692911824245684443400439674774707730562254e-3i
+.784425587774597648029904924530071450223985948392972781985641314237469632707040159633128471409117440965626705128753300168459926127877686882745739928529e-1-.472807048120848670960710302595934236560201297848733798947596054208037166387898641835008536526648658901779864139562673202953966494189130522508988693077e-1i
+.848947745665961235749961625061488876173713754871086774608896078671610335694491763115793424161832380467871189795260974604432070482053416511163669382302e-1+.491777882126020216343099005652560198642601563755730464662002550733947393993208982364347539230812708601325301980229025229522882827053979033198414429723e-1i
+.607729681517917987945247734205480239886599938628887321610577713481945021064834075886607301973808110025083903976084239316445444516576358986358643426680e-1-.144048521854571689845106183808998902498674945508520295423073553043451151945227370825433388257705631515260634271147576775578149210894445450115529986968e0i
-.325429725873069280553318215460139953035020663762402417483906812569541919102948432643255968213474735618880874602880090253436985363207915452032313430006e-1-.863779089101230082890508644610308733886506148560918269470144618870185833374311959793146666943771123369213925121960533347364913178142193462924655591667e-1i
+.141933923463599942496901766462434642020197558264732772316178107937042240646350335933944134837956324079761161423590636388119519054452146920525639772711e0-.704002696145672258018828864037305372833066157034193457462090811562139260763471321625949580418487849662645620812776744359638467995490942362719763542735e-1i
+.320989043531173234973475938435992750131550607589829881000763025343678722044547574515156986417740915610383007578120743257426803585033617707145953075237e-1+.922415506897379521940099942051569848894340199817307823103550443999647205141406328638857734288096021942929929092386389870937625940119065715590231498973e-1i
-.330575790587064281859508284716623357111136459635805790839475628851143096252547840207526150946931523868228790780941446323550785355157838267148698255610e-2-.317521740762930507390808378242784509871464636977517059127038890846523698544727506810175586230959142549748464238941199021453261172220770892255509044706e-1i
-.947976114446117604533777836877158004963217953505440806735660821738653824301432897254013545242271800648844149970221100610844827488850419871207281589365e-1+.117715382375901053111334779747818084167289232122350316118858333789747857691070491272022985391875448615770446280653974374125913646345776541023845069917e-1i
-.816590106673620075691415528908922767995602703871388374540589076372080282290605995955492655212728143553315731498118595811147874441847367223433608144055e-1+.502732083947614862995414248572954473377022060870743681766735136008549518514418813422472642075110807846768394742768284759718786094724092198551399084153e-2i
-.369312427535673477198904867683333838333725715012246106194075149251117787076098352760522515732629521740125590044986700674659924428269740217451604169664e-1-.334277608011695084724331523701919760475521291591698781334732648823867207498658836489809264146271636017966365328521838551059583720705134308323987972888e-1i
-.681159381779116925804241063733753943137324981797204817762063538453362502567582197989896799288166453740771420567489975537520033223043440366345212505906e-1-.198686774656955033953729727745624397039994571629716845087666308901169745810891048233011640768371056714692162119181875633482000673215405975732097411700e-1i
+.195305190442766192157019494864598714672391777872680455431201703096639460667123756424414788561805063379950278389016329843227389285935249919112324812271e-1-.126591204054382674413009857702550543762734103975303815242034239855077956559044824645464826531487490359810811752196717024099456697343044060803876197641e-1i
-.686928617141852689572465051688345919427296435758000456092969811325475599591686426588706303485375790388167627984665469089988007649245592301208182563389e-1-.272489217322493602800986472216205542086692029504125586743893825275634120435791769915476012604956220470853757629665332616303135064083920734630320489262e-1i
+.179193860953947010835305311890649540052229198673434730690755586773112952629965607091576235788478243830822548109716100627517790364172725261035841412897e-1+.354823051704468822910766287956977397148415988752081363531716628965065830808950633251912344970514827430501073013896678709933173349413198630323807561706e-1i
-.781635526403377629917910435403744835545100357688239912388590670294139995098775744401223394778163333702350230978992162025625424991609779262518224707400e-1+.105715267031945658520812731663632752822704394472141672904554723449529208725897855170862607410256844988099597366457125598438059309764293774307628611462e0i
+.111021571830413988969754104883868741706555112825486354562694602738488782727588009502272060618357405375149524945599370297793970042822492171435819293768e0+.642481561870237970472998944111562326122989446318727849936907040205522870615854417004306697056320838545728363153105696761651280512172007831637501584046e-1i
+.115559608923844416111533916310304372192487925236702486021312725329110655845586049726008565883129130825763196309433861618853266138576290840617708694392e0-.693487596370875060632201993408688059236477531133664789059962959493328319699678028281774363435861484248251623583501571758094963599439027552757680907566e-1i
-.123177798817971564425661502052829626273553905427455077593390927973370339205963439540014076346689049687633942057328477811858807212736195292995166858080e-1-.990943736031771148735267996993515884128295555698398382489883450904025102154343056278737422526236513763304220574505239791687856650817067450351097665366e-1i
-.532575334331970886594899612499718878440195262322212350859494701934634418418770120410022831764997473200290923722448609729483520729593636331568263503590e-1-.379639382327581342506001098165555188043358480102847455514570100251321333460218550322113532836783544931946811565395377899201884366096709101808430074016e-1i
-.133518791418101351653589042650904073674280841483921663797810100907004465791173133989949665360746952279576705321360581163349264213031544041546201362229e-1+.146648176798399609294839842463680092640320657480658774587701007748894838021440100954689664900465056006713625407012784650283935066651415308557825607498e-1i
+.951566254901397048472048377154367774291277231200452843638220335605679374305093272602446054899924173517329184639612479501215980907798283222560085846797e-2-.641056015741849258514903330266583622662629226351624481224667915989089546262784951162369946819834586398892563423128510395063131572130854209736577439350e-1i
+.139356919968476764360246191245181113522414222583557746252953399941825998126736216900217205544442299875137914664099113671678392273580783461649465208944e0-.212261163198554015976746623504351296764048070589526889185917964271793594322790897624727935316401530505871361444333185503566521604278480995013261611560e-1i
-.324231672793406283618053659049004166620023279807989443245836354305362987936840776856156453886996849674410017527101591808943991567798122317498816875338e-1+.194777781321424364599344817844962759216578936879757996070955602753617680837823220075527598236561604021917546179494915186378354995425759854753721175849e-1i
+.923427667127853981045446226322770289548040021289486208393470985405342255621023901768752585903341666975928775618691746326273518704281401572784282424042e-1-.212082096745804383537645206028847397837606271239725243112561569872731105341782713103737552176083853122938988694175042392474000774307509542103255135008e-1i
+.337173187045081601873526035184625366137090581880509438322549244274338525518035106393485223924793607679837950933732629359245078152073539261605681308826e-1-.620342396006667921693917051947835897729762857745434350840149329030321747428052074005022353092586220175492699627308999524793023474579682198214933858200e-1i
+.102555270560061490446967517798229975622209471991534257311468161759809676834904608209965073832516799637965193242765626170508863553310615200681536753285e0-.101371188686776538975416991813680487416892699968777558207665518383941418124795804023722609795299934515527300518782925320329519743832670993196826700233e0i
+.265586611860110839042293573125597484010366267263562941264221801427952657850864319254517388519359781004685291968869906888434552638085421718481487589538e-1-.108650698800715699963890961073654699317009011595881563765909483213961659622792411279109464084624225668366874858590271631264340298763806435555055962607e-1i
-.522446738492219578587630147120317216429276523808292449164004757096288590694391159486742448365703798349167093727836307666342679234137318373097809046593e-1+.107181497066892478011495588036719119041944575486749385628177414795811442602448834506080954858763506308572114408835377449267970514962173085917461439218e0i
+.933518992474014201138834395598929279621977484545574057724920972071183377766659886867719635488764728500617643019334594326087765345368769666589213509487e-2+.523588560562728448465673805666386094847450477963434162992596949660171382066018765447930309014085581443321725596232365375416633509545119550050075385235e-2i
-.147791179241427138140175986414186987003818589028588062100894440698433859887756623853284542419673322826252028201652808145618030855853356685468456789344e0-.188911704743831334740771638166088057390678908069429281025697052919034714595931975736956712828070769635296562024175068848297496710354773851203679647666e-2i
-.739613881122159593851941731121652112687879084661905106047076620308970189533279495415790943417601658236032704337177570174434429985375227688020890976008e-1-.156501322096763171002774930075674849227560013709809212393761355326492386061788113731343879730834069270303568723828368119768741502728053638535580930815e0i
+.144327188279535121227262486536729844648520026596940086901498318945226462176251924849324265760300546555101543211484012969383150130149486369694125144924e-1-.102146661521093541754971855719245831234107759331814608460197764890106811483232774540782404771748389096492609239158449483193143011632711216276790128437e0i
-.254266412507735151524760085484069668488491249037366207632175872409126000440501328293459492765770046830491276191933078641135787398470203571362809340100e-1+.808866137353504902993810248086324835854495065159860861269926814941456875630753273836178278483463255419775924350901286271990859801009402050839452240825e-1i
-.257523358650408433856624345471072336209432540460996835260933012306504485261057290556726269696310631469337627568479181391787377312390351867372721717198e-1-.327547577350338608960712616823743027993930978419917326020287377565164459214346167313538418176802253197412283670404731305901766167217436015452737656845e-3i
-.889711572781115149981686011854615448673552630751576018328941879494289107520052349751088717623268602706820661123190733125571339837369598127969959227046e-1-.869317169113126339692366836914655228769120625413162511835215331901565647553377723077419166101688067492115071347024667600187081290691392821752747656304e-1i
-.369371922039992125701858633714704666415462323648686626327071058367089175205276791224394727464435167900956721840163387672383033848199352393801370878642e-1-.245338999473627126248836365140437263369561651535473912884037524445527036701055262114780464723872284340103560520697969775007429177312289494909730107878e-1i
-.111567358218043804318980915780825553282226366559022108916223656865383950293680009680770970330493581890423238833279550781158837235427864582327270382885e0+.572829965346741019465158174560617358782092812519819281967765364080037807411636765155573942033628959103624647605564144259567090589868422677597326360952e-2i
+.340617328983271324492603190564212843287583978646875694946568099280284047822222774918385392442665746466478927231868898404205110732510813938586670164101e-2+.342878337141925151921395960222900830780751311880355111293495157637841901984083134994025829769046036038251604532648021837741878059904230740083812502300e-1i
-.755377130494906763777904451277823995065448751156453142927219924739499336607903217127809774248727130356083894937770732648421056163870803359921497656542e-1-.116725409001270816247520836634361586588986293807270839687930471765580147645421898329615706788794154357525776999917114883130167379393010014917237167577e0i
+.881797592710186843577021587852731659255135903017434064285178990381814561915563790983316419044244555324242435580601326528594771994817981324243898193804e-1-.920137994737176753816761076752524455182097910968342115969401929632268265270177942842572496038707448074549618815993627226939489181840792850871606175470e-1i
+.120446371715545088490020940535896029120202081190256840378762105369353101719458776620255768618979394281350152761619031454457032824432933731932580004547e0-.101899673227920579513848274854065369106563411314380465963754527471561554031485932287238862390822151855063181847076342076647626014992296589645661564705e0i
+.858727580105845317290195954172581178910251778425906085248220970516222948819825837046424714949792634535115579602067234579681184004829443560838735506483e-1+.828538941904528879640723288867977877784238790798362454956837570222915913078407174473449376127836691097113707583284234784167341873625195395188564390906e-1i
+.861427107278304881547377673860905296016400799791049448109678545157196000820785379352583403494699892436666194869221429338532934575119730603263353182780e-1-.442494736525879842663883220998019784803273849055815894004653519735685622922125012340017015393002486632968487699183182957470898809453046589470396843759e-2i
+.119667912155819997827983895131004333387392699612308738679178700884929946491790234199655607162259673531703700165875265736185051084215574462065945790043e0-.129727442657329917159534587495869898556329488350768346300456632566002332235099885057233902573437421902757441892862961238667002469638313171426185305821e-1i
-.851643070574956431394928752015493934069389609711250240552607380009733609041970808119866594464339226766715869914614919005209944789218917739819272915974e-1+.515741662170949290145465485128807464107782452536722068180635482863639689607835362887034123328554777235832402488265941613279937039013715453878444556531e-1i
-.696925002445277524629813375619533839268349421785086055156811731552969035358580974574739793271683929370681568827710846780424850229181860874437713135018e-1+.102428415265600122498244842290437563920533956513650300723187601305895167694208915054606805400438876263525010787230463480642096546356831381191829789861e-1i
+.452696726670232224165298108074402186855380274257977972589061602603063058440308783005169800391881276456982703049930717811619128369152395944708051223684e-1+.111330481292147257787040866934159844007097874240134715824675809872167979106653250378824802215416924096794061611271271592630207656487100406178290437463e-1i
+.112430754447935909518224031052176570147268597750337040696047147100987003561369455977694155441164275454337950532957536479752370931679940931205187925687e-1+.245293182954729478763935027681782684505842569204120527720762359653089752341997880414666180304173064746874391884682314342341097329168564644522129368570e-1i
+.329439323519017986271853690832994905959996454579784671118969719230414065627570166263279495528023430195599859853791830044950634489036172227589598340798e-1+.784291402422350170869909900814662608062549322800007531104397806520834772411239965605932081087451219161248491917014647715628165861516890927475178562028e-1i
+.880914166056117166218958817659085161239107029016339106165403409914079965718466597782777221676540853998181496357751732509969042364518246665271156821544e-1-.698890777269076393170545340314432371280868195357947701446275980635810650066660518558316541566634766068064748913720309826865345043284037989855527843312e-3i
+.128529182766018336999314022690998562880772271771469877155401904972734299543156856573695177648760892574768680230054402847562867457821698225177705797393e0-.425432296440436291175775440783414405510984187725227938737162034700908470428018504903420923072628936946804433737744655770861284818496247245694089473670e-1i
-.311144496637323871040768145292150174256481776264453729056011009742238167013768749053290082900260621496366219297411349591846874134522522338929574812193e-1+.367762285867995532504114557542138506047375603266949842008369798635251068196284969107548897744536784594145123699166272592902491788948452424632357921204e-1i
-.339833033689164254430534320263114236660187961202327263951942640654866887192678869461342014935676591369534507999327793779764609656497182903653259621612e-1-.500148332814211077670682186684162367741574567130638132972863509281963683875736965315114850122402938339929956068511385238850888747143720314485362052179e-1i
-.962449658612938078969917588326990626518384745652746085774776065260851517634650045494695629430502777376715238774775443396103925439804862649164781886732e-1+.552598984531590223095942865134863479739506236416753666879910669209267961718604259730193164247405438702098231960316485156081014622406113215507146522989e-1i
+.620815135336846872888946527860320623360070165744205387305978720812166657646246210810072195805574380946590949808074209726582315932491580445346023522671e-1+.237837593158813782572222746823257379296152562897476078594538073163552477582237524911795102840459074718971782152375070211337973669632040039349061933320e-1i
+.131543654077240696820189885590325429059334230852856467418131280443801198390521037766907218366081244891041720497753646857211659578426816190316589034748e0+.365496317958950590971007867437130064615766995149109479362894371497763255100760517364296433048135930197621690933960456329574841072016040643954478577771e-1i
+.502527515868750603351619541900653705726160314058347148203570752653454073057989540067905944057667211664352609701945188297913387256151672258654245243075e-1-.863197343969495005588228411891014495847813629504255584800968576607552345255107705414583032546479207804342239121457439307757618336067879351347080347711e-1i
-.403204443888555764335794628011398387404458759826186848513484922675324571575678624023648178485210153442287869191255965228288516450633881311692598516302e-1-.242681764397374945710618556702303526380064892661584009510953848976391199338687991411068145531762665876085988759066289758064061042371016250353286227498e-1i
+.298266216998011360117967741381720050334902397673002800109120230335955472726186461544090411777861746165309248162322061171762115894159239185287979746948e-2+.801832637701862744077828874282182562016074821134675995037103003259488267570596970252007246841988286127169353758603975402327645390676958786367798856611e-1i
-.101063663670213884815542099827791905060253046765398844716280394565762231620678963326589797565152769746727190869789177107438021721888710467797169632100e0+.134662931667485117715163595446912768964729801907933960942141212834135199129445646641819193715882023431147914389918198795892219608782337392228174680560e-2i
+.111865164481201494802251971499735993412422732970010017391041093170382011229378220269684231453592182367548824353375208218034941831894098576246901182720e0-.608675340693860168854220882308853228383787527158468276204337832393614916509939316223401338620292185157662504980429979337123133699602022101343571280353e-1i
+.912928710200581325510316738625122091502687140418400906828407993574697703737971625356619730789581693514645165602469914803245255128411290393591392766748e-1-.131024684558521566973601246899239661009934314050347368536528125472440543374854143165884792069938164495411315391209420125983819184547664664205725017073e0i
+.503568277681454462130924438289139794171742739344297987237755804097143724108515066132705708945128146412099676770795078573064560473159377241123447317701e-1-.649173404693246849689343527294938232426893439790479400554992971886382214752425895550980192890498478636884760923531571594566240946426809242020667503641e-1i
+.957111634756130121654641274760630521965912893366794884945779527472121904534264949834429668555016413914127451571445265279054523267748316895716274191214e-1-.795227697822250510770009232744472954375316999151882592427234941290379851682573065552073633830054991903575454915174357907390213668918915049561660795635e-1i
-.908001538594405563000732288109516054246910523573349511610437124365725302433804094068001696892575815721036561298607891892308050899990113810509316634897e-2-.100203738888096497560286324947072925813371847282967490514776469850386395749401148957487574714532561110390855080145295031228261676026488569936681871697e0i
-.437463800235825442463294386038832338283230719647867982249852801418476784028774212442007179600273527004221374972640921557828048997730442010030634906282e-1-.130631862723775461683208973363404062256410607517844413747256101441137391256538278854494180883286510580871925537754417759339618688497082883685394566874e-1i
+.138874933593611440829040993341914415919875793114228215151990096244613937920975306105136089531168838259797730240770134074664597404695083054566625646400e0+.529680691132930908540866668299594192890357863012502059448858093344303745959789095829033273115415094467371091157497293245964071176304814715385179209089e-2i
+.532827575152969623739550981229096723318982847724501944524041042693959824396880612044441342767852244555998771959746388348011553300798304786886045726424e-2+.836558066372302208377486292787869829913015664983442416551196318208889187490723801409682713635489800784940704105773262648122876549056332718678488332063e-1i
+.177448735271277070652173186593215467527739635493590140449057128487642257902369271985760500291751444398580347853277479655594300024094784765717099434240e-1+.151735432698855870887239671356874626461638001795799883802489750761811199530412589562356287252721974561094588148853902650029779669238686914327140494079e-1i
+.277757182801520188722314997055862790684282744791737782036132854717784686749440089769183969750874585593923108398189311135817992608226930304666257718310e0+.101840448294981703186693725726378617500022080273718379299650722000373205014420050482932419736517821155452449556164961738186310991606468003732013095437e0i
-.121571581390980510595017163513688405964171714080195442875044141037961693656066716931324355511908045427871641651773451467527009336235145350322095386351e0+.411651230495063870619177282513055340320920196423814031077937956884718778538945231337096873403434557287970128259079522128518952975458614170865856671843e-1i
+.105240821114533045065799074514511005505531376528785446507870434805929192606434886168926270160775325404132988147469127172373321193041197211947304972353e0+.588570840796733536767717059324210977667385098872892419422566695520750826830808962742220978851224224447816992621415897564819171804251639870979732313998e-1i
-.103453763772930574380131998376204251305476399692624118387723981349677366047401197252238251605283343705545718007370810882668478834260948662443522386756e0+.203015186457781664337786190231545148750067857023863471511416173366205186566667274747478887344240907849894921032115023613107740736665676328833531861024e-1i


==> solutions/sicfiducial.90.a.150.txt <==
+.690074512169223353767526661780582510153221627822606793196397956515659934703786369151304208851296137824833234429514244037682353588018515855498908184693e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.442680363445205510411038748057280630866009318038432921738058570679446646381652306215848668761198647343827036875091909888569440573889992056434115438039e-2-.178439514915459892991069053042010954810787466618669468766957672176413413464568993210200758649142315098614186083840850088302562830560866184356947615055e-1i
-.131945930991718433914539766636031872586265111080215241217184479854763643356738444020205906706961531445175667405374422395421399798515721319475555547111e0-.149921543764137561783079242303139944804969368356319463584267270348772068130860019033846829262467977339511136082644478437091956372271720781271774693024e0i
-.530803339091792935685293741656738857507456262240058887983060045567911803395905102723433070247054807555954534687939328376774193067466986783904124115317e-1-.115447271087395588550786149484249975542775142431862149722370989308401117882092594515164760328041410780144737854713067876325106749148517258060459072631e0i
-.174244646556062273794516364340000909173796250078371599482143898719821932794717697695142671813868178375346533435304025348472328463555185664753076198900e0-.167823860562502604461200482109368226943949178162539309711991396201042454757678607922453232544478003766678643260051451127930017274471562213745225852563e-1i
+.922374526705209379017075513320685995001922666089434025173418026550267362788981828274801753345577831583317867139900053345477593743306054748745573203063e-1+.320442650780334820242710362204819161721035208577495567394443193674491686441716082984594523669243721617906368800346256845093847281303923216182453887967e-1i
+.102883488492109016699172017802541915586280729915017816179624481226575234120582038783486866335851505085293655515753309953630949001969978621695420051221e0-.682084131142302430382517931561511954058287841225575976031748992255086338945535868120114024314993606164361568449724059860830232761101383152539523540120e-1i
-.969458166298266226271141982244278674574467218821303666236666693170670907283964146023108481850892310084991505100309309268859082045071605136923148259498e-1+.331654936666336148369394169786593344110472554104520898347182631519628984202000333292790828901309056039785407789269299451250135256365059335583202198169e-1i
-.335009086342238996332159545074766526595093785465299440110867058485757113078200210899530394617621449544235493136494296392790817428863932343430551376207e-1+.467615454351644146104548480486380121023264979745502451624674060436472043351253315209746292735005906608755844637673666701973873820481335031824716862416e-3i
-.695242715081841488281999163144409914747418456811235300317146321240773221080559881182154674896253851836704518132060312184795608856501339980582734338949e-1+.126782859674598666008335893692855718051900747547551739549153811335984641003623999880779967346369591318913608406731140662290903738972518451079167080904e-1i
+.383784801924399979816336238067487624993666661029735800964671197954079326952592633189365137743028745160028192668532094294814186745467780738979139222063e-1+.125977462554966817532398009140631214922929029588468704474404852211261084651275132829215367855875889510252653203234959993681569077592953870631687321640e0i
+.204095287131580354400400498282804106394044860195807824659647551632172538329450096616384109037970073106178292315791384453047259302669288876788479590337e-1-.577522551204931076013604940160901524706942063931592969907141580757995895465227830407447107702023011868935101420159816921156337445271561473090621718437e-1i
+.150279802035412607883298214268907267570706395567638707777499378696456731570506919610593995353494068578974357675732971254379256888890559128995685211508e0-.918084985297572796524315841050710576066260248258130812437837643041393243915873702605412563815943101264846824165921701360790743508105569442783978797191e-1i
+.111271906761667365488242059219408492524053389229502836411280601697951329341207865986326813979823195830286202753336069045391624317247228267082011783785e0+.212467436917981633085291904224207907263393775963489529559270451033369665017816612568493687038882063706022243601441405090718718671124133384573752095655e-1i
-.788344577583875990100939508684648379715467525346532476962989953401098668546547573644364386325735604141705529735315397567862893178381918879300293061158e-1-.281611645444311582397397876439879792023035916478931515237148869035339613153248736551949938929430096345038816003933016037687989276233430574934094676868e-1i
-.225946323176022745555185763377501595858586269341816713680207894217751693954862229382714035703609187856329623601399981681114428411341686121763595174810e-1+.149313791824252288299713820855167374960582032692360408056746539221864159910575019788993912865209796989388301242389154663009545243598437906098075983627e-1i
+.171875458801812504311955590509738156019033783793021331054111331580387754465839786330518097205168362191918706741928766369520419722350907676444957965856e0+.205422015805118447101930781985349355497041070790390339943838266597882374194619134956580353670633214690516473872320685680851033543318652896792927292247e0i
+.128810448388055386511011842478989225402812096696402716006157575535217844139558197864612183833025628678066330515014523201666462095667819870802894079520e0-.605152271295476906954472769680042429676408922020099274811201067999131844242519799660086360914395104196040536991647006261983370417799722726451563975915e-1i
-.140201153236182140745402687009072150418261224877933906120421800628882697912509023133728378967526317966869879090774526713625870672474800707274694809015e-1-.647034223451720900356049600414105909092391580407404142949944001757527403257465084716128148299611966949062406686657641413772490120097805556155509093385e-1i
-.160509434329435100508796546826465092759690146980603289158911339603592044593767346633374374142089373037063467702288094437502157201162729106091887291987e0-.580274031785154861606626143326285546266951634807002672854850191634431102085443631135854007123209590870683451079222692256285074143229917083051619337891e-1i
+.215770491053585107013647996996061770405058491030043286380636546948790442817973364121883365405179154504187802791196594741925825343964820467420335874978e-1-.304308047296236197328128091465017631650838385565612365249843100218105594096375596900085136760907477226049655134329128799966944639663213519452668855748e-1i
-.766915673539656509142185281531934874347007678707956738011649069179345802642135871682508940402023561255291651515718746223889546979293761935660339343961e-1-.618493123412639630210824227886185283712643743443759907045889642488627031488682769360537515747148221729346533806623703720596312358576124516336236695192e-1i
-.855341552519882724762917633322174259711759613670422068295669612246348352121008557665355905342343961445316571921137511663447792817407823216285051419622e-1+.503685883982869041322949044762322421257231909957068318235583522193207152237211307604096298504671331596642197579757572858764061714750892397931326171899e-1i
-.569301533701581072000089726195038582868718755748527647601018418021844428639555326623504777031706460853264780701211443021712217095436617062218617465168e-1-.751454449235414555810218175770294050238622426814272049740116773107685607716044494160642179493817316792850727518836976570728458537031557463730862984608e-1i
-.109976788968999589746662190165937383499473646805454410911884390284827105997904513235495201585926266183383843037465983471748154504045001365070947235285e0+.835002372560705716611284795504557376835280024040773345775091890415837492626729124431063688049948164711618793909649801852842237244647924798353077392095e-1i
+.120907393542677068663401010532869056198533032045979480768273753768365135765921547531677298989634027883789170623379907360733999132276791398304376485289e0+.707519420166506420715987956878927951387654590548926497122231089116175588765917997695300036128755544169919925735428427771800202754508987428770076638186e-1i
-.826042145571907581332449340137352011474393940407234327371059644455101255091657177297914685516739492779128385690559637146112005484457885634268068354209e-1+.746717031355207403756690697535393336613874288755181794952080419655804569793101603202919168222740009504160853013115150778704459652003413699126845470500e-1i
+.560110034780913849784467278363800202039436200524863492895875524575602151210796676438858944375922463780132891130449694253781152742030498058376599881597e-1+.119612974538068234042822167196482181056852498877738489570312145526292754356116926021828109972769926344933228204057378160167086053752379135975778176497e-1i
+.749779253071306267309707088105697266291540986116779816615958950026022955915946431514889516564223533194964113428338267969953061636388991196173618523794e-2+.102199159601067353285481868084261337148914290034876965828562160302675343358352128240370607896475659829330628506046908736854299532718142721599425845613e-1i
-.326613891397420805316027521396523394393154380739511248897749518470895899052098619455223910412353859900884931904889331794169432040217055002933448789991e-1+.664330698250956651055243563688238686985599283855164788038003305744259163171893927713726052480584515282097854179997845407988189675522432865413187912993e-1i
+.440925830628795977090929372619495547106251346801950843699611030656631338043408264785593220321184796745382804184182677231086253898456627552419203812949e-2+.108425402635704101788631899806667734753303669719769475376791124552169778376607917923312130433060510264786545573138853519893145983931918392398916039744e-1i
-.653538817212487197834429492991023445122364965890974740846148758157565777766553743614980007552710784044609737908655940380785848588533139897981014414405e-1+.104391140528431922284302404030217198841779560554130746777337425250546233955122538227159687951686985321397741803001053336979660261522158160811172181566e0i
-.436895329555225797860036395566543817238622562177925763291813314494824910137091735724045237422489309277011596728793536231630467231413810641192344752021e-1+.109089113100622543389879035897925364381667950967214574795949287046437230659182685709490309859255148130768054657363764201493164565875221217163088490079e0i
+.135043148379109745781348507899319922397909218766177152077241547620462244467275679013060285554379249897012945633590248353597965997683001086506293816760e-1+.836116056591543583736682705688359720679002565132166565408792987993956997264284649326757283266597191360192052097571053882014954739234269796395416133864e-1i
+.125287549211284640683555574815393043989845053729797806233900108924667644798686065394777065583297809107005890786389863072817489669587860568367998988020e-1+.581741826939271380551911301524504196309517343104650473839941175365350815004785842542299527368781899639018703003322222518081951201549828697246577638010e-1i
-.207730970431384831025196500979860234162987440448659811204035725676443435820906427188550900003180712281350184929613859606202505938214455678452955348704e-2-.568667902027325955326179357538872382569189272139471607974770317238327798921552379465963979421925939776403797083765082458371229667836579597373269505774e-1i
+.143373370696092437591800675648073060005148903057139104675728745320377888450129475793537562646683294889044058306569131493718267167525351163859124677764e-1-.884317785270790723746199056398706888253369465150224049676251775256042822675200003390399721209768997722759281858720836576717803281139202905983803712745e-1i
+.112833231080555988391203916037210893488199460545412106578309816072304099043248115058288979328362718908339747710287970227782308880513166323938166976317e0+.143763336669447498956247281300195815629534987916605754199705025580649323689552542274885637532249525423962111696752735803043554781751437105420843749269e0i
-.747921013403150342973943610631871257579702500180925938737183303732019838655671145908671429738565794739394422445390192008041950889461651850558870996919e-2+.893853975387928752358521386963229380188776915484270294873326380985267531934061427000856952885964476948087244451879875718370017666683767220527124658617e-1i
+.142963296938443067208214075303321726095420008623955780483857328531332818902124764826322208194179929740128371581110849798182604292882642208213588470901e-1+.469671598336185275064554423577683054002538184768258559360629769205907406559619330970641180063961749514937684636868161594650960227615663715732982567491e-1i
+.900267542344083141277258327497972282060019033123767660514013317525300422467972690045370236808258075713666152186326009639974103715494877204170059268734e-1+.110426516164599924384268932664468034018883673106513284604362512760466333308219260763027389944196823140570287371272908398101878657473206756986977735376e-2i
+.442273882908611881377514210223305181279075699297408377970671570357216948663909933854295061351055439383476117170731051721317303220266284592448619470542e-1-.121376488096410783848351142355663285898826111418424217897752449639158278513214893564997940056245414910652770479766778368770205327510450418917584773432e0i
+.168813357934272746300703542764072976425046320258351062300404197783998779875418506744067142480097795112973484225285834913882775076155768727087387748157e0+.100149814240271577334963759818777484704938487327250428416583801683652834583407288279135453577748772204875210185290408131411713062737305455981242363033e0i
-.115994373841597148259912237583778777185212680664755272170332118962598934548128455247674187051135921180969043624600408846025419608681765275142106714518e0-.855268862428340266693878459789527436929278288015261632933507923133368630652213247321441021045356492802617572864728975429266596666027262322074196455575e-2i
+.376921128658419971205634338962949694831699958481656373024595313918710217700915828934740700001366634302102486910680810601811565256137016653491222989424e-1+.106459348514869863424232331823473531175097739295099235484700811539784891280987841953207868023608577195142411887936146697655919299472349026308445042093e0i
+.504074343870205333813432039200740196285133454209647794523659126023092205066083067916859067139620132467886677026462002277179185121282070293200706373194e-2-.112028613035407664035604790045407876177831468659384902811810617083528198828670794292081709865403106583436932341568548428643425075497516888040805910971e0i
+.644755387378314766529347877043970121934714348671610676754308042359949834763191108380836590542590098892533140684624667396437510936555672880620775741433e-1+.711213139847441189452272351708964463620858850645700438950226485742560612527785426792586370488197267594751172513144690645238070909669390455486089107322e-2i
-.315721631198889149913641694752215364443903059717188627814954621934801027434267086451351049647138735496402707750316562512154118457335563767420968859612e-1-.305846362490184344210768043067008963348856406287104697050663056559852509745713667664851854824643701088558483185263452724500549312442866543012450242802e-1i
+.836526948227613475519821632969335175712372922361056118207524476692423989501805647473135833056637489839866540870235854919510089835962136603949228404785e-1+.816969782824939863837205750383685885857207622344141957964910548223759482622371602058545698450374543806923784133704605789483263540199186557432283036750e-1i
+.346508668516637963639470586834760016420110325023758742825555284564281305250507308315001314598096140029824602014394467270485785217398321489135919061371e-1-.949529498145026724995599899062949748515977688286307733442485813824695790733810475917564722320786437380060198681645876598016407244441286563879461813957e-1i
-.144270255433723059615560975111484405097070767568868850990647940372420742732467984724594852139178737593898730929784013841473535526554718902515523745837e-1-.201671004634615235845517701857084175570724747661169521736257005782180186526382123354001953844081781127549180670834911799372446254748409714032037868597e-1i
-.455515063146740065456012756819241824232056320621618428036951106494213772357333406813102121520102506900195839780642363886848683364595249142329643237714e-1-.924124257505542658504132175504169926370928976812304224828153448672401346155795612648943719193480623429193315880693958840984025655638303967598743669402e-1i
-.549491328246937466031813690028978502874414081613296993338206309606337449980925938033024703013929489735676585745725071795914938861610104784863541454479e-1+.307134070789277471776975081043503128596493471394496051181382174988228211445921765469435682906556871804406319541332265255046120691953815265987388182880e-1i
-.144760251763221595482246138376663469333954131001663165535545286732898829981080363126367189916331581954460841763905901996157826214677138407157442495551e0-.733256312989274887360468774502715556445606028057248300799411495803614216203360336536001059305773541118321619656279512647370391209673648678075426736992e-1i
+.139572991715804270598012246272759105579905717186275704092111265914012615483415863282179902739973393109286674277329566100929713589572595216557700146125e-1-.578650642001377635409819727806841179061104735961619891792721830795602100510737583335177595165783017815982328086561941693033795455598920581406671733257e-3i
+.860985699702480339753377183462590119269283395711549997908861298294809126855814605297884198655856955080841169207527079363724283850190460900190897996016e-1+.423328201057586838293574003948759172367416581038669691469864446108391150351002770984811731945808637026356909407576521114083828277936091394966898911649e-2i
-.637339346167014815551628766518612381118810475921365885400685462114002328116129171385446961256093367455255249035107869899693012172034865811727548186221e-1+.145054017634880696135101177283283315892514335996394440779394619734498260371015012711119186562891864802487192824889757821481051523898894353311571078566e-1i
+.309216947506526942017760940700455146496672695557518086480999522108401825450669530366999377298282585518967028514880125125488438666685256418028947631015e-1-.160972802535864014787535326266726665361104457946277505492560974636263309638989641325646747529620516812083061824589155279294326499052424265297677866949e-1i
-.572794473925897735708827894172667552551176909745708167736344598105897601950243685806252391896061230084138935394865377955553100382008244291540895328400e-1+.476147139852508612787321489582305866131736791804875867381420829024817807073232646409874905621279022675581067890469282155296666900896945399815811872657e-1i
-.520632722853071843358989053740702032554221674803593393984060524196389422675183096881391878663402825358455668870513300651195963429913671310482903552960e-1+.951013848115438918301067087531431035154513735402450095145661661058317743453550503212450554898429783015036337982436867538443301903461791278914527505898e-1i
-.175799318928346908717764545723225639852819772082232932725815187780000190345910907524174050260780361082951068635821505419911792671793238119722881660601e0+.519332645520782534375462294491438703804729888792217933156456483716927747663619003641381965069552921206270580143985912669788896637178666437409200034511e-2i
+.583380472453475108224102711752207315927973505540311060171355352456214417697008053332968264747647306228565146817467382611923691595718331431036757369352e-1+.112465709044570628376989280373347815230911903817406851556577168418409530472112623063057985665447895903378951760738787833411169522993432877563618319309e0i
+.222752361656605536010374447936596783274132414081848298224155207238859661091723781996109555131309451070457206468366713468087215610341275375196350341787e-1+.112615385953452191637003281617168394424521321065499113502126944535968353288333737261169921811791364198568562052981840887496305823598365161288587581540e0i
-.449466292322678347167154676232629959306480185817778149649226119897629489462565383979224449971271260926796707538403775019364649130726775249178124443106e-1-.298330235901998043286618459838711392037208399053698874846725025678373677023785425696561311773741057318884835529474151203332920757623397142990072942978e-1i
-.364853402851947131610715958641705682596001046690416224900074676436669076131065506666487225271728524399488471967566227217162873596881962672053692441496e-1-.151665188738605412691412765253222146536579101101134570049652070479779594360370331517526242880423531883717666610529122275342717363007266798588735492898e0i
-.314121543623579568943405748348715043719078704746403457196533528846707034237512722154674891804300760852697174459621990298403440407299835491743728683744e-1-.301886743021502644580971991703595190457891125926846792664327522907716199922115574771556399832987774287421548213000827282006287419572407786480608832465e-1i
-.858884971214203552373368278968105424475176533161846140177029905011463305814089907731286613076305115832225910933345659849615092869847728201004603336986e-1-.390309181519615381830201517062717317459803641176704889004626268355746197276338552504899584155768647845253545863940882227240135889799948830125056843338e-1i
+.191058289427303700184683461813551127954148320652231957410036761744437793738272115544854426545044972149727114379185857365625563799798519083026163432434e-1-.457463022514241918408497978235213644180886571526909496087047719092382522013469277554273471614301505845395905519473557866572103744808082481675102374840e-1i
-.742364617583053227955672942602818046315296695402642102388850554615368227370811087537878956275323258829327803222912351714985232579944988971543347906388e-1+.109863219821755782809716347085184964516341491769634839533383970168823892912281234351601268319075356221632522069831645666832888494857123598462406631969e0i
+.946242068601878043783589706853001907395052291870226338017578806213927451783270260848173885109370675697209696247127468608680379608367580155442083678572e-1-.162200995033974804198197475953135139972184352639104120971480465963969802144234114502659239336527340824883032345407885695830044157513411830264138028229e-1i
-.446131881849941269208988499924945934184436201544939785331373734305766030586523996845177313162043112978551625823380934994946149291381399291761594368427e-1-.235193063071026661141096473630136097852053964189916612888199389536462934583764351390191334298472097439877703255666205816072785304255594611997130900968e-1i
-.101571295725673700058835046058770097905892968566734366557107517115227615160796479714892902172620398863220484512000348310871743392432402205811134742764e0-.362972684447068018121961703821355104161667323135831730028459622620071978068843198739180641062912936622694997619938806086299264055426822901449228653503e-3i
-.763399970867188563452532653630040758160402432326855278490908216453717206629767080247483816362826524475912297485884854278394824630470644365591969187147e-2+.786591830648892384289737426902760717212467660174154141163831213551513895799152327722658536854362417766511213285410152931728805984093224752493054482474e-1i
+.111628249447522312883070008752292671277433171518507518863293425574017801271523455463887940264232203286406919777334931574961577203225664822951904606858e0-.133657151173285877844401058340233491803173145864212053966723936964766963942966970972848949600552808782526075721582458217499945213401089117234804041520e-1i
-.139110866494107884124247334600013486075470059063628925238116607365319034570381245407512236629584209208305719396591966448941950914117169915335508048954e-1+.207681222661073735839203292663494729829072802591087679205462248426581936597230741554425340579139098603173694678166978526415488391940516531676662932436e-1i
-.114783054198987105509665304564547856444942590170107189167309481085124982221954620625695126766057867814001513033420901528640800943443305507944975040524e0+.221232384384944878904198241906091613748706983397526526195876102238521509536556867719422934264272959505533074716426816417011840349009859572025126184590e-1i
+.597863882531375779810188027444887086358095401888428163551749858479903262800215437878482701795358060856427976991808408938491737631690349656358301718683e-1+.870079473597702777599120808420494587370566210745837701293085418003827906385218608625304628531817763696966779417190048889033416749638253172534621877871e-1i
-.250895829823781142286664184093840993191287204016476755206189643904214205433395109603049330122000118312155284507231591055928082913664317312076198945415e-1+.884700213236117046430733537861895942088952250744170364533462884803459499407331925836173911056125550026212267329406453301187670263758344664116589580088e-1i
-.410944530464270601529369279654231910118363804552917858143024635940362153330758307476339531810975842325010067045115377239682547946811315497070437542400e-1-.118834556273804926881498517402417549906410055057487560846548071871655888151240167915173167564468407089382293593114468470108447802310406315443162314201e0i
+.106699338711591079769279153573188125512079591530040312590966368409551676050361294138088631612371814317233841946007467684771797686979995348568108175666e0+.364162408596399900885350933845340897005008495188431137784214777338884014802524155184720514012183454431306245810311150373063697996792485348084603249881e-1i
+.197825357362894711081408961692414096271311999598637294236003433467659504343046116900480862493560352476376432896968182442442851925348316966560671373955e-1-.672937998377621528566722774745961263748129898609367494346271596067434521093745250591456903120778204728334465058527307615519470622463531731447589582243e-2i
+.575271372254142963635471081170594195651093613400579117033091059650334424367793227956598529275215435859343226588526849286135960072938348680689279143534e-1+.119946813966035089444192304875755236987125847920633096347527714845155614808244767382535487384490667383949402673758814289712827961443377321016273772003e-1i
+.553393257189001201203706419113195021113131686238315748475693893542004208320839875448006953849743423624198681681061139816364995408782431422076602338498e-1-.860066956697866032131843411880297522586831477551695859463122837866359214081658927238084665265874676327878941181413913789973064832697081508480844892716e-1i
+.465740778056928081599846550572538458541305160919572657700974928642107671047662862521390679108899445299551862654552816423670496711948252894146827273673e-2+.886449520998321428068438303407381316961223997554764596914098201802360569538499831109454529024779763182669001193463572046437754713517785810261449140909e-1i
+.159111905376423276415571793256014801958610371870712827871875704706860676615083059379978800037805656248447736277122877283505488003092938931623189742823e-1+.117287755448731134838672681062835871217176578629324853680309871799708913984504412818962501691414073933754460600965983602907407582098453365875727151486e0i
+.100273004968761700547394915473007843599918681003031266100626073620749177771606546188437887876684443318036421650895712371141248469947826233662961834678e-2-.217933017347309387724334440433351218255185115425320179439770871817915111712391963888521979236418541532348981270076367038636455244642739207122017830081e-1i
-.335691070505164086104830730274853735958830559230293932193776636580360920682564052323878236958799013233219406778799250394627427053291657735165442869573e-1+.595015146792139276604926404469224204472961403650842869408874106514853817216040395159763924341012583595036384675066378836839610657936054181063493119181e-1i
+.122172507019963150795494195096922320868285935008621035393095231729775626209230516113185258433723280818980087386505371456717243307612140690300378873699e-2-.919682058937673355013103281627724350768599177544867328601727734373329723426561780267993649652343015924080113587039081872068749066734243618448805091518e-1i
-.438750978897079291578307699392377305927545385760207047828949489022843385528791098297564859183599674883242141130494108925510581399118516871547169302297e-2+.988902337148342386167161434991310653706778833915538987448242465252570559159669923464617205825971454423593127451863489768039541042340914522768662617394e-2i
+.895728473764539345249557265823337687004592614935198725224275309221169418057618904682766720111849972547793590121267666937507796186718222969754640887673e-1+.993602275515748921621123301995760670218609683438944922451341366807363499326851398536510525794699063035907156585101592683357509660360440070409694330000e-2i


==> solutions/sicfiducial.90.b.150.txt <==
+.592023653847416200022378508684499516582386678951064115619944748154777027951989692726094704424073263972849419037867170147148104602329605379868932330086e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.672812487672112197081092783637313802427833279820194953581617995735021873021734688429345397566875490852361274681080257302185985644814823431796690149789e-2+.677291936544344133098074930719852694215362189295632110686343742431136401900689678215190878761342966723296320580180087917229589305395685958504393962350e-1i
-.823258175376727656080105267788599123135258899459973136202756308443335108275297507293921326668478823296453573553056864519225475928751838388833378282645e-1-.169372744206391824215273963778465362554298506170702600094049727471589348697838118440287328469497816330620794578311699168916220845925640116842448021883e-1i
+.769381789024705192100525702753725818339812893612603215005892689156017357569430529730799825681992499265181456866090017073802237331550396055242993235343e-1+.359799606611974224302466201782560269987666643045254113648277625123714809214470407626622663709949692521490101208921697657441406879102835250568480190567e-1i
+.352934863098766229613933850875033648696625203248557599748954784112536968408210318373336240850175489714627762818389555167217520242139178521167249798312e-1+.258138326080903543469509564760578484215176274690087240157371562843509874714256164959230245153944636093903116922422527080763079111877802303525438848259e-1i
-.129281557634995920332902341622903566389483022606029955281037346352562488128083476913185446037677379514096909898698238413731862517878597407132915069305e0-.501321939810205191131881760525680099132624321817159682055898869535965794854316772794290457959327435773898614981872090893789498717918270146715505998126e-1i
+.272061960473813534372933711725937028708228164545057622331207659791217913786745762257833276377890989511164748094279260595391211041796594506853635582204e-3-.101712743547673393378213521246264603381465548089489058866478383764009583679999491738096751833842802525717282593575561162445695649808904106051519530526e0i
-.149887781731795723969986098735671855839879809479747809815856967119876299923757306299742512975444595800944587024058366637217147002756681749650859182487e-1+.282120498386007633603289320959131878817856802387899696432261906233016347360278829626877787066355146397534696878882923578615236414954672647302842153262e-1i
+.548335156332843993963190594390938918603513510892065476555758641403586052702046454275283243895233871479990512423833161477976176541930371807062675474578e-1-.654316532324885440057110052700315582418915085770646493643627114419710918034883749442814945116894704916679593787278742019358191613596648578406718868447e-1i
+.124191632622376163261814682965637117804770229374992772695635535267504151091073580985336911609487721426158720726038097004247552205396100722745784359275e-2+.641238032133191629144281075323578815425353749465354957154750049987108892868212199157200945095399796153818968629578700540210200158264114234897203730105e-2i
+.170344286005284912878860086893308288706447997623878473290681158551250757473386250700019713385542160543762210281927261344522199404526649702289632721301e-1-.835348268150274014116876909566082099969031631289784173366758657071008708296835734219709318597829318006308061455027140262261861450845107053367416397019e-1i
-.421889022859794058972475094864196579242011707039801396395586992886281034669536224583940861081202514293938661682870016079583503406753259709189006222267e-1+.574258686524138011466115669590475236850828141869660683833797007422853327242334913153002700595891658192533053068466048743000216246510145069440197912278e-1i
+.488965480341294652998084336378369916167052190534106927249543299798139222059942101135410980124977187747921363178718203730245554312990661707067453455574e-1+.906739227835282150034587068995059095738774128866065685720365723936913995558414662482216667156882737382432399987533414136450416053989786868444144416859e-1i
+.356605615573412222761747317137663566193208214918758777912020517352373574359737703978537478321908716582910335849498482561521555718312088707917402180022e-1+.657158740296724978536164108169858856949724570889211501749350577546115022067816814569612756304739302017907293020294779062222537459601952337797827404271e-1i
-.816267446327456334942144621815970511752690633175532108807091312854880294257625949027383821000635369709827746884567776790996465513149254923497681649594e-1+.364670008612328734779176781097948026315977611527841740804997003556160284580444720717998536495921339904793176628206146129481768884591031827221585899577e-1i
-.404773663781680483076657358321240948745054810832650973630437007622121965241090348242187985659291141259345199609556655064074474220368747612932444251886e-2-.653044426549467908100338704870153043498005216615431954158592452868783640390881017562402610914456679252664183268612146721396487994908908071565336970617e-1i
-.187631717651770079412920345765639220323170444114602505869202319979868138108439926257285131711655145312211357755529189234208264608619001651601653870204e0-.473252054198619566268486396308497773013561101482858948267405277424605457726841342216404381718591346127868775393574259825647708315819425824023469106341e-2i
-.100702107705166983598780962320922527883615286874564398299658332407058222374282558992954730189053266008238654243432879613181865993305544772403999945451e0+.535047426396165181392705973378086920692268160537718687469431739895567363491190412943026394551701330772592293828665348552908555282696180473225939912100e-1i
-.135571008685109013707785439448128645794358381552845501421258091950311497947208887737623190491429059082979497261929643246350060597583727325151047272933e0+.512326680860472516424469982666672371374594946731373846573827054387430131918343228676160450029771140150644537020584147375742894040061183562744147842675e-1i
+.967273426936995599397515735628712224395964000150696993153597495313903769366830362360096447832732671818893884942581819695087727713781635346666235604551e-1-.443765677217032295533023150180206989230779879692621652892570240143810967372291675693190662381007703989955655016376687500990826239297584475243272881709e-1i
+.524642285974320448479641348709657984747877560351100558787355364875456252152130139634237923291150136441688410632968204416514149302479686919780694704427e-1-.301713426305509698091910792089557204269205419363493703371187155082562264052859835625778513990701112638368568961446247579863979396793703689529858418223e-1i
-.118875767026293865123566330931647490863893584159174732867804695643947392051523330536566957733982534890834130525650947038118489653624800952667234994581e0+.406065875961038497273896317424537342977628766692293405711703050430952258283938469003362488739168459452854355745705501687426302226675153434257275687575e-1i
+.439498217494922637872824478459054106544634701121983623366118571333475776680363085918735524671502564194395635008103083995761031523885989009435921755230e-1-.703001658286394897140715196322393761744613333999886378920582747537323502988147585732433220310086166725120972470474774564682536134381504976985526341458e-1i
+.885602481946213860910808859346376922103784487295529347538442741991012482526506916627077004721225663275435312258300194048730580852218497728325964315379e-2-.108144597297563341129235421210306123818957264926939044633526414103187730235132010181887341664199291703988934463843558458866640297618568731811728941657e0i
+.241337226776886254521255465287386124588751173745092958926807037737495702774500715681519202953225521298884504627462433257368896070685864483241412045129e-1+.311272637330138330560574299585928400770996858047828456517378843697525983666193101137928107371683961303995379838920647157075527883333607571825560335527e-1i
+.888020525300444928365011783589365206925306468755301722864450406957961681981234838437455241593094729979837138948328266482259727272937749181221786708728e-1-.495432639582674888759622441314414137919600863473309158816735415951922913472253249012393097188113700265648221768321129168294448671993345416482975829021e-1i
+.695044149823669848107943541893187554209122062364319077874035635087654206165549199516413907015991457823942611665703719893649727529514136174581649342521e-1-.501181019422455542832837485497365452490926119263018170309615289284593496119741244994914858659911406137869675856469022263757342689357453483019587634881e-1i
-.379867204463542019430967630472985964560393728024684304237798668873552186343230906585603061939293985664378675796301795289260044576097363844326514555122e-1-.171880837533814346138051712557160489987974690144395865413520922531775773413146855049455761896769604959723824110615860322101498877477065879815907425655e-1i
+.271629913572237091231026185553724770247239210295113769216859818789791434359163055106249935940036138872762333301742045689688879844047398355600135485021e-1+.169140105530445929282285370488331896394363259109054746510395212176722957050222120013363162016249993171477403676300944871220700270529599708116257683142e-1i
+.956166752970561757431022506529611400682294805263948620265084265338139520863159080218448921197961901443678502115239468299206049375790182605454646356464e-2-.209417796116576075752385077484516266503457735207450380534132474271666473617491516396839961046914729947552203816671590995318805314654860486210508345598e-1i
+.152944025959196620473676696139487937746535697890231501553538678475417448974386764390773731105521342363542164242972564542390087238494686845964295206823e0-.412853721293684598430854815231588639955955641775614429160456313660602069925049757534303254583924266436285941219638697523959118456877884717303646674057e-1i
+.135674351830314380443517033346139809638183267058075202134600293864319558417212553732689896683527316683232189235552000549016046672271953886985232142661e0-.293915596013533847712797122241818160614410730163305986270878282050754448770778726803313033326552829127132427064310259665709524465201947973427235460049e-1i
-.151056699317533755785998655955868604736446144806072808502382101763817722810765230605606407592107291167560164914233147706489823742608367506631340733416e0+.825488701218392456530095581859050544438239315143990709222360282148639349021079560350309612760722674053094713062688688460928568960891799091335296074673e-1i
-.165731426638511410053179925815227713817298742476910480974909513625601433007294598054555486067099395047646395442441014077491754457155596081144045266262e0-.313778051456320082647031229758877562399627927817925253636889136239844102146883728400521113716871032763044470478078174521360481247714823048830166488255e-1i
+.147926204124797954627140728988363307804162216426768824758950293372272437374052533142334723693810464209166215210657393082744642955852900628945388662495e0-.197256935174729288330557878081445272170619535193208568789213507487167733142300110246705815811932263021640051821369895508394737832545365611463599347244e-1i
-.992297229846108289163610049617802566188665600941259233495453005696201516632076231701532922178380325049620398469712859492513266449009682402150454537115e-1+.186833858008453399439708703693035877394481170280747282909925850565834367291403768696282783749368341164344837860641911395662150156999535331548607946386e-2i
+.195137717980105018464898463221458267814130938420766430599549305008549711085045990988662884428735554956046096851862543073956639119101758391496308983236e-1-.415698318435066429688550316604687737520841515915886041520161551184720936554215871927614138432150407691764199125362784667605319961905142961823148434751e-1i
+.151059418030847912458350335294764979350696433640468517972585707486879898079872695874394323220750621071167466915196462637202517728193164614702817000893e0-.129586935216345650756113265545522749419998859672525731446989969067034620573037837719315701338933698651953071419857120840399284772106940450288188569321e0i
-.928506729708564502958823020570586096786387805930556195281957339729516112595541684556953577035724170698271065202824131364004682843067165523703170212873e-1-.328458746789782403334705537961667170080770097858348230136948415934266994112683049004190597171844288426110868633540804713874961650112549999535706035770e-2i
+.872716217572731438883671960882756529839268425081804432324146400758476836672620646769586442962396477188312890408631855102228294098462604430585020071772e-1+.735337166947645726430492105453148737125460082503885670658783141787617542435422502346756757259052487126383139506658903225162824120160525520349878687730e-1i
+.245125610935011365918631538913037909360171269553766305112769604844992959794217613473503489301116967838510948041207344004207862985038614204870713610509e-1+.602039181098473507500579331059854015332434946715531670609579477647239344607928885930031770515138949302104166217473044894069223231795622248902526874151e-1i
+.280131733330105207853381439791744566734432014738714612109607123977623095811109705095296463531015859107855309893459671987513036700408790275260450029299e-1+.884922111991737235484289048455143413062196640029635431261897099196100609589295302712710735863828734069473332372120355953921460139279760598674782251609e-1i
+.916564617564706099450191094548649406087916857740788414151060995452646173000839711175841653029224749758129369747471408166759355425630806299650517939336e-1+.533063535000946842178326401570515702234368070173072356470974271587568366246432454205978910607086473265301053257918464555382074001427494603348496711176e-1i
+.133155417034101120703336713773086380545672227084627448837921655549280638124553057101162738613089814316625345315398379102867971918500895369860926149220e-1-.182277665638622908669578698973793618571476144291498757394200232296842894461183580800817337370703453819087335186334111635228122300726191362868347596599e0i
-.467697411443595574645870583338134990624620255571935414418384752087333006465773029923949283143704546771028373784908269491743101257612154303079196056509e-1+.164871550319373714470154557511134258169617539515041337556740769688597152630680471327927846627488273633710576332302007128954510993999278696676503547345e0i
+.318052918757868452123093553262743673896949146292275725625215495542146063736124360434534610653216345618597225378804922286740806906450555621456884673634e-1-.113073027771195779838738450567812454447711710065215047435799389584739781160391122498317468805682535047974914851115103401337288914189850596378587788859e0i
-.543375935088190212031774090470451995498195028955118955047172349562837710371610315707801872716849236443764373358721657888546586777886265209667963976239e-1+.714378721419491839322272588903373750735772771322477292896301572780843179064769515291750591971747959031534834411977318957689328794166965883572221260516e-1i
-.171134337221502901550502070245551243956083699748245168061096519102171209637950679252076106634244050479909262320020746927587492317474395943844348053610e-1-.137920208625579277237039294043992743177464165506873836792784125795445210403192240311990017896936222557682571004148701775450429837407459605311078899862e-1i
-.155662095068418935077846421050545875138180906274670198263702044292346307849791105932257289422078910673657565243775893627716578037069017304214653124452e0+.791101372044073960114746573889242062483307941933050751200507986653435203562481664481873609209917119915851873195319090620958698567077257944980925422589e-2i
-.950666866858314794838420210425163562421722018586791507220245749953373779273930954784031142931601017220927450412685700283543080374694417223017691465427e-2-.335974594836502183618262012768412012634399761473751279217665778397255894696021116461530362362619351613884144150531927405916546424069675099662999493099e-1i
+.640696884044690344654491403297155219260877849134616740976883676205983043847066774474432515148690937383122414069053775280872420235043717440490062907190e-1+.516777064072849829939037807489108020129462803841526582550186248290021722223931464945005492074295303690450954836591829010800060835650187182664965102953e-1i
+.832295455092214291333806594983757430356751952145020762278908579433663648581734800715428278698051646959167076381865406690198381591862215129018111900756e-1-.445190767206132171512904555242653241222698118497703110020748403559968560527069796059326742926883149685835504941037529053388815646827779762364074433859e-1i
-.112400419376805385552832711159610540483895286720970189883300890988323442513735350810318061151080123788144363653565794871848589712736697209915374289717e0+.589335207658892672225658314458882875908371417247720278729492270804949866271664465932862365992932116113195813261923415351951787978151502770719291869302e-1i
-.285983854758788044584629882742958755672936200608578999606630677763557752331059661455649895307854307097931468626038241793709661404190781952391671476392e-1+.264682301829044509943756356219405453437421368998229620953460421055444392166551181122024555254838574710237027204018802315409718052902815000931482434932e-2i
-.134083840924132923994290647911753601485090298764823739004816844594743440934384298792497128264786851692496804115124906526441563656828479921674386051839e-1+.679811615985715467762516648624675966985462931801326957771913598692755441338919715170431656170931583038598827213761793081418541399175426866474880610409e-1i
+.100462894740803695731687420827544809767757269071542935359622616642043029276323819672375766960618894109868723264708216287193376181776774322424896455315e0-.200787542979309412244662683804984589703495573728658123867447654710131188298399607320031759396271707891214719746291293142871388035434297248290505258325e-1i
+.119377619605438545444738685364587789211505026278180331624341288236004275468920287144756297284454942390335280657042399811962919215832957905262077754067e-1-.790090247496789715283562235372603234921871630389833588669624815481416126047048567317044733417018085466662896002646052382706429315599944489961806122406e-2i
+.903395118272604689740589982112890920092233904497142177100769188413053137567601297679708574346139453338400917072879787928935828701238569497434997900571e-1-.253047474159665000084232213738951082755213221238487694801469125690927801596865593311556014459776173930741635563859495636305906721516177092245272271596e-1i
-.351936586011038527635160261654715421400829634227088953261465439085756180273937615123355528773946784544306915854329507901456391882425766686661272329500e-2+.129225436909756479973289654578707504635447458546607267546896418771762032771202965631966060278513755440470559364570846214488952314210122885228713668478e0i
+.327533413367913991713286354296112099987765279223407015285850038838898347192702483688848285059879664946537520903626522144857172494472863612897280901048e-1-.802502972664798708548632805227466651934138602912204144103496030479719988284063403175002996324259414524714712950627101850684000251125635774929372387088e-1i
-.628209120051051451834674134889071282548158261056326024207846666252239078720043790188304856085036974906964350615540489143590667646171622067306907173367e-1+.511106914499896376712654051616079114434347253896691939323940783185368116016712173038904146191121384115324221306853988225535908310855066006140166700095e-1i
+.840568919252867532374150300312842124076557984358703919167533520004397137964092373755057704624208721517888650888185392483238579790930281576112608370383e-1-.748156588090191056251932428833878287922652763077641778566103507760530228847532340686164840134582048393169263492506557612469257548247591581404335709945e-1i
-.330312856926917227455295455608705764625428929298207117438913417560800245565411127462548861488655819599780068089267407692113430821842794807603621137413e-1+.222483888605665659503938879016735285736825144530548758867199237035053748094132458765059547523299198230616359995306103384227432354497271025116639923160e-1i
-.160084969114491246126194722949258996527622758414377555322301483437819519253178573786775823555714809584389540218779913588793093192989392279682707099201e-1+.141207104457827027449111923639745965054617132501511791687283000398590272806701222437939379465013061963150108605933991185509261814133401401607181608203e0i
-.540984145332550270798912059792051054167496324802598195241529845881063913593717514183686468216553873445387294214964169239849327958142728957954140930918e-1-.992155880552671029753504787840994221361531269976554519884420567533944306131527859625843364909037560614814076331211609759541825431852807111143146629547e-1i
-.212624696416570779654261603254815746948424211865691784582405416937979640616894876118924572230378083884761801383043090301646702185136349341194463068698e-2+.491525952965585688323143105225684610979962732851068175349588470080502903326701661101943932160422168559356231630909093071107254676182293602905759971237e-1i
+.161679217022991943554787496710270668055372458702571761965968632345908975003253173874897831174541742205289072696250179002883639519275592511206093115488e-1-.383183159082976632970772746861521420064691690458205788774952230279427142238754603289002255197808117240100954205201908816192163599133612283902382581479e-1i
-.937604653543160583051996578562374015223161408776672590554923559762478567788565340406356547562766413949580704458373447599172600023416600917539300001661e-1+.252576015592921542814823298619851769263194662285549462374541009954869553214644852951440048805062174789785896226410886043910349580067334803804982424643e0i
-.842118945454500868018094020555606395034782944923215232132497440379587607220771075061958958041844742787771103194994728149603120666225970313809767151320e-1+.580103306930796957675809313409901772452422500658206006363091427251241170524675902358557785953721009656587780956717370463023669638461836862592318015768e-1i
-.331806864931996957416658078955408224113652539071960193866031553910199223656518995475540094924504555463233978740545727017461559316301846082536709209179e-1-.483672537652779090568231894624976651654211686397454460375655191248420334794880824410310188085178574718682463022602703560056868896852053515407775162017e-2i
-.547506632639965841826060582014673092407939576810389441672267416027468382526509772729919468851144801669966128741013351478560707612203247715322785130882e-1+.774672636925596225852679538075590527903198615932897935617824940964372282867365944992553569890429344157587565206215080748170565891994115843551590521473e-1i
-.163641770492937556556352221423740564516500611913806336994399851415586324213908549205175281297938036701134465642457047755363190381120566966584651923924e-1+.408073071194004337591336992575644274776841017938958740791343675869609971142690088992964655357851056856100843372183288802330899904147061911936263179881e-2i
-.112485855453717608262219217076047919477340849435025247436122946314975672371171288132549166117324964099544590572173473828211648500431877264015699147536e0+.118333416102323842864507482124498403663576563234309338149421076757438002884665131303846732097668693819523574718527178597407222506429526382202493598133e-1i
+.443574660151957846277663704676049340669152058292989006544531200792309067511902070388957173542433837585383866253347411003400676037981117145303609960917e-1+.796177772368818228526105673146510655262528498553793388757497093527939314209218227805120907093020949453270414443880524928024178037331953748668394564232e-1i
+.679917053465015935332729852162559658608716260831401914259362272187448945648783889476220737066890448993444468122820476115107165721747483132602730952888e-1+.539286452642071859047995439138617759043367856830651754896743298767178798043718459270386140684062981857971954241405623198649458165216110578748957493927e-1i
-.404817510343530936165937495418819423210727355072583254178612385199859157805456407697169058236570583188008540698329626016617556103599083494644860293769e-1+.169868153830152517171130427812335949681996588843621747997416320704262770878369679312095319066212327784041832602328847866952831374440692020300085236142e0i
+.184326421264511109107233265510169656809700315399395985161221307963576897996198122267626233145030654287888551892837084183871821910864183149507956080166e-1-.431112592636613832040064835948582160954234616914495232386729498609412768113374259127974726259323529606054603486408517359500486032768601270479809230027e-1i
+.905821217138583673916996156611901464002932823414252088929365201609481126689454067083860371091774937950103101905594476661597016697197133311908695134184e-2-.140288155337898428178885679215819946726896913657029175449786975850156498304971689710289148923457939861282586737766079852268085185804609125319080246359e0i
+.553348794395144642443181078140427016240580548472552868276910700715424936933709798147687538871489310477698910984945155184935084985811623096663493728290e-2-.259453135483397415523207468964779153215968393853330620579768438392588256124764881171903603857532581261140440706696757525541676374686692729050592721578e-1i
+.258290515503103642276783123729210881465274773949585754576695220970249564092803724121393582591780364266112902668202512873200076815726852038466523849525e-1+.514213967841210935906334286918909427959281003802440861835274616443081197905643478797827981371980369711324785652465914866155580326658286700254579951606e-2i
+.101271325311881181778804074697888190875978483425401804883512699118009767139829191457815532509694095526382230800149676627104046477649485165583754260242e0+.608208403663690512827354636572159958875712689562329235999258554770646338805163190280391041631917799956644822126389119627008921389819021964100478541588e-1i
-.491509215095690231345295933151394780582723979211627994385997481918653456433424845774639077029328516650219986846242829677333108382157354063651290645326e-1-.785043939989953981141089649245014371085775700805166002765053553996578800880713089093518460013085583409009278098466206503640067406241439424332576381433e-1i
-.315517291801245188111830895143469331842501028609487074648889323904690999849933288706530775135353790176081136354772736455193356248705871628028058397411e-2+.153441316651470491783441261762154979464046461485661688800969508917018718412269491992608067867868019747223760316053123064509922768249504820425602157322e-1i
-.109436417458652413907030224987346268741110190810788990908205516582790138610275979429725699131816838937215241580091725620544982090299724287669573481036e0-.806556177604451751694542521020237555292705354964315527081325665395217171366367982017431892690186780028089440378134502504213951160054525207433899595320e-2i
+.146468358504525614430867353186044017152135823033682889402692836183134150406873678412733202932878558239133070527814040954712078583911489733260362304764e-2+.125896681617229559391355227200525852944412709026672940113959861625688144116611233094449827248428384926353078628794009067160154885683997502891528426031e0i
+.117266610731152940656114875096737005216285079509021510507109629049619617521916227916415744094453567216625866868978997578675995645327533284401733942744e0-.563360941168175065374100022228742518591952763973487035683023326614693464024667371103990635881072032707751446860628822831108187068412695112798048949785e-1i
-.187190342920934586772372087485940365605593069801592934799369801486135394746009243026590367583400797131646213145908644264148193917636790089621951503457e-1+.745660334306658099239053616277867741440730811852230485139922153658682266774363492660979977528503157171615146237763761819789314566671708618828235372476e-1i
+.257236896663992210287308371064223989244611397832113078766810842844474843569362103607382458805951210476067447779190392829784745714127484349247056357260e-2+.118335778663782993126176851256021234516752193594053719711647950775344555903840668439751725637382844550975639831250983780728383748270527741769368465316e0i
+.270383667942495295337412229981099845811561950480609440154148379958793414400124776230087888332971293424129407031941536668785013186482626434359331793694e-1-.579744720592068886480674369759136267887949762277779402209593667662664746776243466655721889197895257516407984955418558273982216702420840764375885637549e-1i
-.750313589926028754296246014324307626212126697223800972834214314201511347919089282628047935244259479897259718280786768374045105934109187654067834226899e-2-.128158227252402880944129159147242699075568446875496510828814970343649000643309283852037339078690044565011955340830393617301215112864560341364620988534e0i


==> solutions/sicfiducial.90.c.150.txt <==
+.143778745141865347872591415130461627740668631670542731660083682893421611960704757189324194816964981793550588221144875374529230884767245855350932176309e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.302355177520474801449775296723478916227786137767234042845248899452607766585532408271245598130266876111226994943156767295803076944629051415390218985632e-1-.310918985481997537411473040263857879944980767051450932469842878483766418019079873975309146114764185130468266453428804406615103969611029615044985476683e-1i
-.102536692022229697429579759198493101647548722308208720327862251857708819421155883857604441498856746969648408709858989104950391767623169846783755848495e0+.451513686736323949435557519422833248235635997327928700436139963764360545249339174244531741366263690844606191841344536166204954078606063826343971860167e-1i
+.471982148569632190804776634266363799944791225912314588751930660417906765157497393905252555236253413072221129436550682275153895216888226456942150619806e-1+.250599161122265044128873295486600161032452340251686542814178485717046860653198335009034615505846986170121447262571500480462042530316349273944590964416e-1i
-.132116282685370676013314971208749502242875640752513360764385169909762118493801137482929657683154155420044514321715449820690293342245377903492410000013e0+.668179468551399163549870289999264851056760207867523369044575529820100118265908174372961567127716296665264413489174002728963541818322104753699715980684e-2i
+.496262049002426350546643404814049116181971078866654196654816597222387887261908931845358931934048891264175400252107652913343847913959072227526751917696e-1+.390381431809880150881458616445178500333272002572061029572828798175718268227234860199084265103371303724111269850473435634017431587837508480421647541005e-1i
+.384620679485503776370380034403529959776702488130876800923368105720048001472367968670150680512498096492946962415192464009116062493115013719379226855089e-2+.852023283652295885306769719196620270938518362267151204023080376405873971876168701128849665153618916598695214332686017287616501528885255831462993625984e-1i
-.501243300146072388845988591159505219611540474666131522209002542501934772481636790174345821394520776441457765344739981190468440838819458158012218043270e-1+.813235246349538725486581198351308000466882113304581312767150484399354667275390634386165065403028523717343848837287104136759957986001400011829514840336e-1i
-.342260382030502364655138219125886232365116846082942014040722878079379803710976137447700521433384618058780472674903755984954840371126603481104982396880e-1+.936527545491080748651924647630426009761095583413653276099847324411754361709875095885935079678605404204094590578397880812115669682874024717239713056283e-2i
-.282742077151189616662545679952841604518587999992159619409275412080042182010317990873624682951394989055174234561116316403049551027711148386901048095077e-1+.825448382192955900797185463529139825521928328394977257759362555411753310404987319504317639089402930687266456786515313758442497798221564650861482873186e-1i
-.510664156573772948359209654148090197118361946401947610741916925945537552270691605557639643768872048343341294739987317312060946728833700819683490322354e-1+.172348268220174590884719134969333048611347877836969006777133153409001086883774807171212347437440007177553059202015161977547986074189477369817016866084e0i
-.977286766995001611199438646589623517701215566821447703070314171005486861677514921309910078856419885495358381236402227778549487172024593910681508316441e-1+.155873946712945214776434050568061683759996159218738641114711601191165011812577839911105173958778090076740465750029239007754987111638874924744807981575e-1i
-.907354809133021423885261695993196529726836118454950304353642265452117338940724069606680710159434247260836884436785153660744255147590251022239409359454e-1-.150459428841275833753966548264310444602930673300780855528849639905323696201337756187425475588869003661697449024623950559729258071304202860533847221066e-1i
+.321504196422652625771157654449024986710528794961657946942374489238812075884914507414025860499593131531494831015936349613891311831480911242989070942576e-1-.961334175424469269427230776441205143114894724674551475968806181612007325487583784858390323373533125990589376668447893900520557704974261897462061212969e-1i
-.255605959161743784552611414191592066639500709941023537253016398281989696023228090478809887396858704377534207980212396455070806334414229083286305340922e-1+.406601907552149337218484253919312490499176294696207368610149315656854087113926150107669943389973468901610170038295396580213992243797241420175987261449e-1i
+.451533938258528109864674167848371504227447345931607453846641844828029385935339685742912370239229513938222701537901611690603074413954664653243900801995e-1+.841987474288013177227582681434818292435057468507105781707140151595286325492926286970771400753686406266363648204379479752915815749177823831046267013000e-1i
+.347433404199027959424919254713893972751294510833189818482666624802195170221130150969805110379003403052727826484940104384134514580964091008887852458737e-1+.157865623919716457231178185577117600633084394374967687122263832260416190468733907151775268224957530245593571370131905333065906221375719391869065615522e0i
-.232550337517933178576303349187100596093076838348675286733197063479584231501279415243444283123949551005437480686720934449806003540283247903617564161381e-1+.812332189527079451544009444797356531165840362293340466039735078062527967376015591516598596891213305401841722796022820219476024784304393483302520896449e-1i
+.398395598941585182645352482787489592084730354767617966049353230221351419350072886596378268564003114882888271357202680436119375734013810397259898679034e-1-.264696877554442939896993599079535528863997635431899153540277411130631679041486625102255798731745134031993899047454951426566086526246316555876716005094e-1i
-.152362018152484880779404449781668561542779907043966331987968557579450888651762852098625061257179793407675256573164037986411138793675941997938447868337e0+.847444063821760852279790581571358682673190282274154958811153092298807853593169130930461756817561743308059244276720992433823200691729134264965994540612e-1i
+.185562544869092105682646754269014842640727544712923942837982752637737320580932013832623435038420398846245302119348116254683103932083293100009492417189e-1-.130888173977941770596520546050531152924476927877010314538846973806292217601482353303093165502385832241804743516344652689510100368875169602388767901979e0i
-.176442811020785370862302635985280493010676456559881931676943538582803520784315292344833604614760733488536289633280022289114363124290650625936219742077e-1+.641828141347548733641139649961741805124157127097574060413114360535239616455610018908445500191434121518560714646729139716150819527775013507714088072331e-1i
-.186139358802472193804260321400101985199312983333862049668161942986161085449489281464755364992748015657513178180450352344884071607632976432794404067099e-1+.771238354931275479986995369910022643993334551355108759663846527398066854915844492530605478681806954664258555768147257919124906625153523453958794755738e-2i
+.270439570064333342931283844305864845962640308692857525320944995454272839060772076471791621488197481905069951338916133983798807581580745566052925201803e-1+.252430826177486804908806293038470029234319235699334514449887593689965649157947447268068264755245369029626550314761612171723827782892397176535084131564e-1i
-.264574487944345965012141196033921806847107185577999873448181986723160998539237229649501922050823970630063270834824069205750538635556730186464100058363e-1+.737756717535244855037822000202126629436723282708153285055327593338471396008910073074597804668414452953602358113553777063105110507138938500160579400100e-1i
-.805566365438722271409302855800255519477832691226207850353476265575262156158673040788061082448624473853545870099401169349616033425843002046387159016471e-1-.615452375824180539254534192536733427468926904700592225363522595084117475166701993672928892293790544975252796347766250475506186343589869002077750618623e-1i
-.147750524872634706246670467377300616449332993338393526464985055621318031179486327409023561346699785531000136899352469398902207688455990062776019325831e-1-.158007469570558099541719474291369524522917936779555274297767665755387701139813613683113031089574461375414764944222211723921884743294410099405454702809e-1i
+.647142749424954431794996218725552764077964360977168435340195546590014978278292054925422300318750661898628933539763926403201232938027580394821968094493e-2-.443302600009530866708584133206162863918479802679437251419845701369795833938484077077069353521720660290283285940629873911985474721894262442878837631504e-2i
+.302306303477226755017731240931861578450986189992553108709029003395515548720508980966812318456788783442549152769437239708736835224446490710091354805097e-1+.704170422368654060436468483749658682289176912351208888870412434678484264350713266606834809236802139688986068857893614401453010623295022522969563164374e-1i
+.160625618936842693010000761553045173393300383625069369639522055907770016617864316043770182238627768271356933611897877790809948407805007889883284819644e0+.106673679474982473524714640176827971658726941474573114602443282135822521053389598656578838150576845677431938920184069158113752245754128227589173368440e-1i
-.867688103488402230244696582740182021715683350863498922255316971388249954859338238610774261693452690478874481747146665471324448741775017826907096777971e-1+.117633358046064530176071387398421475790733152043810738664918358293502577803694791589994654873442251043213451983644329507424699583229282180849257621370e-1i
-.140129131535049463996069914482278162884370909184118454665559638891046937243891906182932588654351855712102274304740699662144208444968214298646360102470e0-.109017117176065105650266172263033311207554889797905939117046316459768992125220823957419844378466176334546316579907486390189712684583969050047002551412e-1i
+.369861371627992163962903642676388045783692763452076378252867670059807985152901795487759005953860409810812764571154209482978735109484167337682225346204e-1-.498956885949942906034146473395357884179879538430818724899865790691330316211477426176810382578781662833394506186950354160926395008369867814412340614558e-1i
-.169266925748250562696978081029252829386373630463185545278373487919747156587706847203067679354515402855352197452664310137645687304943477132606932580190e-1+.550831826006502359515755980605023164109389469650760167181458094779209828855255630317528837281218077999354267867104361903211874481686278618727677715575e-1i
-.543805046062462136115486809641056062890645886656547333318529380975613579625847181309574039339061708867490221936988331570742004870414762092854373400662e-2+.100801782812884394278473145506768704999847543478839271356761429529220578508086654022937398454145406305303253199767799306523113255449992784419178509369e0i
+.171158989036900591467357086522595429576881073165192950616698867445172161261037531050216068467906263192259238669499196961997484405005905436447042236936e0+.458599111154222866373554487763072467323362686639958290312109798398489345551461213838017459730574452941342392119265434027456148603510611038329108493849e-2i
-.151748691808935447998602553671720649197992501873945132764593649169075281217754509778213042670576297358348988086650762177866690996589932157330455470305e-1-.475787405262656856759007557699258127037406277671277265579315462664258054976321252984642511814881805182724425968116818438788962797269157706619600873994e-1i
+.880566026543184952450159598050368678017045625960940841561804331496744349137552761592435637332119559833356941937045857680855103758113088168431824271602e-1-.867822703423457003132458716547013593591224788309449001691005229074152186220786596695079826756303645851539493389880941917356145379069730415820164488056e-1i
+.128297175196082010365208614715712325758858348001035094861323048942796735049365671700185513206344350985226540799703629527752210828715245972342242266485e0+.938896027881914244533653743458790711682345022570314098039105018608798408835423501707969082707536053345541564783216184510697632986196256616788061661743e-1i
+.645480611896317850254433404663337227394571389861349717391565815498358746531116086655399299991092149859062980786561005044415084537662055003987070991815e-1-.598666720931633116740567927101206563632895866798119415319533913875604179212937408109199379369417904988756629855268651324373662753729777214638263307188e-2i
-.163559529040841508571362026030610080281603805396465011976970408862614482178981960379893707560161882660353529381222698481234554419002085778621580784458e-2-.768260144986702133999886968809517237357545928384302704830703815059723436209515367349860522785745758451301230656230790853225827042001090055016845189029e-1i
-.876572807971028300482242471692498015381879635465361338202420128313866362692972604333696073271432319237209412521314300415498508625144474341485853595577e-1+.276942251545406576401157876517936821278963495623224239475537673348626345418684071427857153882412873777917239217352109705211866392313628170370964206825e-2i
-.130534692310869232684173588179192638545663355427244796863211869486734468038466844604055536866978091358663232506483544427616039768302946133903704603294e0-.185097161858036436394132649794971066309092428714752103564981085710927024296551522610772523243706139741118283006416971309227098572573585959009999153969e0i
-.168594711209014733313042668312066506206527697169076340559801842211816949356851068203529357383509734941798148194201234043696986292776101628206857160261e-1+.229571682090929970757401673678224834055278820476047160006380388676795926845038281310599859948845237498146279287661646249707542217204867960143307824894e0i
+.296576944512462144409851271864409713212569207233432021965818448155399341932613324343190400846756329010994106056179091181119046980009800357260167107718e-1-.706913243337507786965559548766473361135433662033499865963543569749255702198837528115203311576074244312191800997547872152423347204122524397805496550998e-1i
+.430159737531136714999696732418491720547257595989521744140348093057319436127451810933457533748672872543700958534743196443256296003223482787842365000583e-2+.139134421455671157589645554792773359317665381417060024849709488285861470327383058042926111040044191272772819290683191580804620329866330818418601251877e0i
+.961708267333837474711456036523014008894811915897772806087184682302273776890513677595148412937800613472286788665003223222710420411747861305234369780530e-1-.249689870409870115052424881163273823898335298026651582527734757079055221978236587568937361176115779185493948244237503716659639446150661722660346445784e-1i
+.385699584171969624840303657976514117270970419427504389984915654539090966056805928969595267307727443770796967808690759963828887269472006168887611988051e-1-.250306269355446635969265300683297662687389987940100603020355003283334006971398820634580873781415754739937663290834626025297781258559035946553613972713e-1i
+.124842188642377090212747540800645299981993008520685327581964443691597176800622564000022678136630242052926833067044372605338182012002549145301349552650e-1-.201738131050116722967165904476442917635574457760179712533824517002131919527104202532770650768007584738546062482844390084197281138178830847896715365951e-1i
-.551860265572769370651829946248566486417313775619569227514585322134854639673865627787183040633209454794201059016765057264524977416972204385657640781543e-1+.144150130619411719458649446327056916167665847513329490906976103668631774057695709748656682635635894619723330227504174079440804858621155650461768698642e0i
-.747406590401653702022975855621291022782575153496516365832329270855552569808207891011362828516461625771977484746257836524727560488210598217369523429781e-1-.246956890840075781562483003406805869456140861111501181275939672042964814602401764175595463349086116922116903789594280634230396337489299881076230985082e-1i
-.856758088362316647729905537945524579300911934216140651445032974923737478355037608497021751770944228643128626903633946010756603924419562555133442324264e-1+.366770366971687752707824145242434811371446568382396556222204403837798486342683225261778637148640640935758960776537499671681446753462224942691736192492e-1i
+.656731089884476113712540019785247148444529672073622133019119555245367526222217211848955241920331155179464604137498308633434686635206806676566453157356e-1+.520687391528769922692143283240983870062247732048941179100319554441810996428000189737508142425312626287633267799310509458045989830410728762177345400665e-1i
-.790652986819095915268138945377776439466398775905610024075733115694458833807120822660065328144665057476288514731011862533550757952910039537468523945846e-1+.106805155959171589220482942910628695462609592185993314308988734813192908034099211516935546856926329670761632533676529378220830882771887904146357466925e0i
+.559032898232966796549184172014018342802654751373817994233132421118509781075186542223493039741365309257706526360355199292202917568618749980775239557984e-1-.135387837492338812374301224409470694563079200898937552116175639773507594238028062095398096621452394928756736817528341255564545780898772006776104963225e0i
-.524635053600751630287273806652521785681271016879708265747488859498135701262884131331126904276544473429953865985785532659382489253506194563034377373152e-1-.428574573803939211961988670117707816726622214395572705692999820232722840489707289712069524111450107647226892513343647962233710180256571991283121426025e-1i
+.310125227090874383224689235414137737445176336998239103372391201525781618573287671402565729052728405275309665441845106080038289628697729425215390559801e-2+.102023854117679982723261322911476551870995607437534778895293095275561922840675055685878285786468267065597325022869553492918320401886617034616355986807e0i
-.129410710766842137547260560095595966083896875451957143526701480113052751698862147491525337842594532599047292678483867126857563317109405223622994401014e0+.521416624915140402813072945853932272184273761703641823911748296893642793947458549089332158989440772450971784507416161762633384119196988122586059783555e-4i
+.570917237165692120414748269725027467586853140541527942810758036685080433129433373046579565053369737617653298023611218242538080679000116365060850022309e-1+.729095568992799620760703499312354428467494698545937899576749384677643950075873473525716644156593503311253469196530118491819902243294264553505521332806e-1i
-.192766828144774709228556565387750536621980916330153488975919397161742203916384594460348202404327253928214012920111795430413388679300217435893367994691e0-.284646671306641611826475690604939069415239305494627707901856646167267405596261296180022811710781224494423517443567048421172544527693523578164787554397e-1i
-.475720612225640011801491289887895415005306325986935238399971245591120291378948589450857101262163920586244955004664686358258372830025432083852482357367e-1-.188940287823452236343384644627440621864492890855108206669267608429998040191717933073481847175308523722556946317946821988781749392639558675759216100523e-1i
+.603225158320879114507686965411867065615619223183207991460346619070116725850046252393346166960285340512744390905794205561687436001068594840212311389325e-2+.741398766905606535635039238514107873297804727831423758665065018237122206426267280001582005876102256212716290450332905715586696883937878560796348674440e-1i
+.118277130953997573548963433854130605014870494480153179586713584318294004677390393611787042555314596631188198288596712019150585879878671051155770797870e0+.150036873358193412000442006374212549953161729927959717099742445769650480234934897516180573033384114507671667511697173563466990424450994796465636985913e-1i
+.337478687502266648653351398453768257611413313317620454468223690559628343910822382429193120519542767490667950618753926983584483166327168597316253395434e-1-.791602185367240204709705170900191240729686523160242247678547837638732807881226857762911748594515883016685597365830594825231491584325739294976752633360e-1i
+.306877089620476608080873576603321663756403511564782831427335892864283247151652798299043781481213257349188686496661136182183465129403114002982243935261e-1-.541921026204791384893538978456654860787242513247682615072305516934226240866966252247828367334594386829536178804493556752469085252273408590309258520201e-1i
+.102367876735978633876355110236779522102474819261517006375412884447607775182199187923443195689595649055891716523687159774842757940431959357264099207992e-1+.447120117119056034485121817380314097178008726259987424938665389839106638241314637306746044117310319875281488896585283768916653748398017937510831622044e-1i
-.244009905189122732954966588669860467508049414478755712448931868030363793210833882433896388937733394346690220501928144710830670989998392918565847102585e-1+.861847198736647936520496404598512239088578998406068242169582777701952720216618999037710685755044454964704187455392999281358545168739830119638952109761e-1i
+.294091255953957737398589858701887067598602759046075310559123708622499246759949506164427826971943009689320401918537179081392578026871608502108517096241e-2-.585404197903798260014981359811813470634710510998596472499868757935714548140907414607326519441824055089983920666656628823291794141207467722556116384690e-1i
-.523472979746522721643484798697376285633769777007062959129643071359415365737138847576882079920388304614449261483788709968360333667422735356049034351563e-2-.499685285167694771938101067491376750118872593028129137777555866734307437132986177575395631933966399889549700635514843554514644708509909694823772146493e-2i
-.776370071939802626728148162860749979523174119446387395435985724267756335834508467451514709399215160716995691539376325234659520591566949951437682335754e-1-.719866974713191918690788995609540830861939859681086295717338172118472137628859738163725617024040324817427352312536406475941490823014072870502774788738e-1i
-.460994680280448275992782474817030824609536444896283635565513265383241763122074684597295294107265209271181877099640448777462508404470847601400740331431e-1-.714614647480841439054573805107682432932235674480558070584601072993984732765138336472557529648100865928242645328281527657570137118604185915066861665390e-1i
-.206995139390351128775621279330239372884126071696140940375038344310032078837853419665169575570328854549675148415941796515349988957589470201837941989899e-2+.137940368051269223318544471150019966890477914882187023524846249887122793448728188433971217391972537774101685909226572764450317792347754583916293772828e0i
+.718883399857496790262103541258918077170394561385916237431993913040084680277565728484345017624547588229225795198994751384080913101327208812662219163300e-1-.216007396396236307088806301070000480526001513385325433561430529909186461493124471261929185118374118908834895302939335834649386889477815495364414222632e-1i
-.129711408209189365715413792655676719377891615243948473008432944096864212778063177241994707566507178166420183326387264134457180572188990073692570782366e-1-.479835514939124116628780064615003403515032143600959849797949920788667395351477030977502483143104097971032950546528821316070768865090952119178230106837e-2i
-.980501179646528900772267756788103221198548855940969941419280909454825033213174036493446617268282070260823540519803729526166315317978670849789805673158e-1+.984283153542681946916328834935083936820996894069557867099075277925277167345991185552018528086322729619557991518496015291496422715166141964402750924897e-1i
+.518770879884653844672888041737180849907728783358318915779806156373663178783981500085975095585717826323569766269795021540324989804959257385112885688827e-1-.295583442998376234816447936816569717859684905808348535713110956680967005068775006113740116416731671165387368908049076279412476679304195822407708682776e-1i
-.662937967699147283496437748989251596023244867015613213632567818342334629187506631926886779165284626384173526943255841013941355595683537017573044115341e-1-.559685965047871655547760092905302437597814704296214182618222909039772856078844370581692990268995620215560868513787348910323989758705811489530862425240e-1i
+.157746588005348771301507933023483177411493515801746178650885947175712780194928951097189924584461256160343968123178603998350517247500071979515634440735e0+.305897105262340797210597514698493129534644749439960514432384144541463473109447066554232047180144275548126260637287646791724974037840432498578254384255e-1i
-.163832516018101280344948020167635451443222870061500417617348589620072297701032535514956929421388697496229566479353637865425947501718685572878336584190e-1-.218076391543457796764674667013644381131530621262976755777338093803189206134765528170751585559058233636071574308098361299521155064691804032232229850702e-1i
+.587851203800205164963133309902462308390344004424252268952309621394030065849842146772452434607035681206120526389126092201447556439134027378376237544421e-1+.196548127662552408270560383092112231103316556977649925685349884035839753788815087903903970098328713029139471230794091937465373186100062784494450291181e0i
-.645141209270746949886220880734605548838526358464651928602441067070956055125799472407488189638485450407806874672622817345911305458209291870945665953970e-1+.445537779809788211090122733013294036335688812680257767190304127365731534874214044199997886036333135586648869038425344511170681424458676361819495160820e-1i
+.121744761499269509374281786423473515584730145653260801103889303992342295869138846072982094488919413601673772491707679932462501484399106609888658016090e0+.418497182497178971143646539598655598447060357544279470155670524954832284972250711572732800455684582748731789074989642137133168905107317100911357703255e-1i
+.113567129792178962724400655385068141079518142619503478360503582035149788823140530366775349068225949406206156637277856840955300617650434735919828827274e-1-.976249226479832554943653710958452738288662158128286095578308451630740357767538286367561462852462757422590076313896264089755650240090075683808339934920e-2i
-.938725473455437612594912708503949215992740426183361879330869962197563600090063368267432185027887092192464049019805988208542990567805294388716456575641e-1+.263877506131088672952498175519690438327119970582247576349075935866696406712754625265273647052350860175993624560183357691262925209326259628078525623406e-2i
+.418529656382133599152733963438687871241338861272405670762310315644445269792246736229210104192577543543843082853371584168476804397728237822976204163961e-1-.849513624607600312324059743593538069410589410380970036784771842887972976296832696227249108290452108558415257293668916144828930238834615545112510934016e-1i
-.129190061061213521678963514652375334326569316759096266754017832770141408628732133723829146407593199702981881554056116719811816773712809243677613869706e-1+.330136207953660131078216464332123859180840923594632731548349235297096384469303181995039972274151789113390101482357458428449176813074430448129739390383e-1i
+.209049345591775256406796046808517947839110086977959087520489329702054056098548560119690985069314149206396148319961605444914560624485655505626970550563e-1-.599343750862556277905184919849276312751806075023549042743373885527857682673536234676353708739510916742296031453877724258640068728975756114669620610399e-1i
+.630169584979548346720812234303077295256948696541122351249468600877739969884612025355915008755511025700320061348711582369627495945644890410385514190442e-1+.170874322944899064176312868846055718955815755290392979030358423113956213459952040060101385132403381377995797939875763868248266434273170299850835131431e-1i
+.102190415681737352608580605063334885490399000307272263970099381724541419174967032545711104616902793232895248868965870959460999879804242443702713260848e0-.103719561830635481475209165245507711859430868439936704741045878829546621997931889135308416308649040934792859113635869994550518508323323377287738075922e0i
-.328613467620415626792208011613198814960648379606466041026962510948003220394850042766866009261551155808720862566759608071925931239407276873655374951637e-1+.476280599112277169107284612716789284664006304457183377603521696639171916996199269207918314246000538304283438683099790215763354008974765244986662155944e-1i


==> solutions/sicfiducial.90.d.150.txt <==
+.235849743916019709867011536689645229096023445113093731766933837127120165681937205877500303778095361152186945761571777758161294718473188761899270128945e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.599484964300442871055460726114674714179013613960288474259183467104347286501785000176950627182753533685854444652988969756746662343624984608614551417774e-1-.718814859782623546937598361055892056935579002513705226743770816726419389220310081334823839483315647953157198553528967957436552036998040903573422445605e-1i
-.199958484930894218166462581613196299450174232364603145592160712070881574186653488647589616172263519761041665496726081094388843267690085087197873029603e-1+.507149976672057183806788667132792412825002352482415340798965379684030643528846948346521159739219504384531353775240223505590404040049938867030247230387e-1i
-.211665344143800304343803955298246998455016918168053910074060414576103601617139577449586265480131044900044006802026638747255783533179472980015339971002e-1+.906026857577425059057562828251167141409203473794990227722598648572669506389408537839883945637410814894772772376639480969703147472837433023159219086319e-1i
+.207048340432115548206381299401468369426806213171577195407805120921964178937577318220705361294716191314293939948919662936571229337066751798065466040134e-1+.103310651968741516033587244870030578084929477014509899309353461419113755747969949175903072568054145475551906755264956170089232790887625816258902896854e0i
+.118351234152830134035728081378350739578533103478221028795850290183202576342207419561033733121495414923886809422892788135281312473736362856604858275549e-1+.204091805530823067985429018344745907532402490093210307130995865157234124441510537737934942917113219472946833887264218508852305251823005542792244860671e-1i
+.425753070866796337299495467589953473493785349604281691358230769091959583751018993463376151815433540441912134907049464271515422531994709939545236738747e-1-.154665179448041612592107030601936017329755433259250206901197959526831700844818717334486144655090893282517124195267564310487924176246000922040997386882e0i
-.698473131515538146771883343862134143801743811533209140110487551593684025866142400984477143973622728740064803698224827369901488108233603143747589875865e-1+.100740446005214794863116773324486637187900290492981790412333169926459538437595087560416636635714640251969270553300215011562509825633544408525025252807e0i
-.100624017092213192125590639863118873747552063022215028179329035431279791563237701530688704358919316483435716139099625800611092710966234130727404107022e0+.735313813228411495536850755734641827311416699212298640416955158865467106037127926297054597852622809485958725948780937058077001849404050062174628632702e-1i
-.343773648301986936603182324804168510072574774042040909999589298736556251118138110864037642597531559170459376371242012623677846404780518389419196349209e-1+.979858555474558252262730506520929939143792215248394614179382560810767117369455212890049336973355161379559711720628306092336497575674497375744814753315e-1i
-.435535560260733129228092762362275355485016736656608054610479226088941094475590390158881994294920604749166978660271569252290441088497210809829795556695e-1-.735484613045034523522649923728605093480586509130055943441220945534647402808521810540714652362690067677507670630848134457053141932200886483341793354082e-2i
-.439677573584897563879242558567013046834695189928281952062026017842941794557789697841593980351429151360902523479915038310101934606845539213715602105051e-1-.223107714339121433602546424695320247422469879154108243363191575377204148727024213879003762305549754794225908055118850355824356988645934718332684599633e-2i
-.294235822158146190378114451547361914277559256172435263860437304803911797786143463761417054944752649983412071556355792121824711002959138803414228461917e-2+.913623346769077877985886219688509649351906805450678481466875124260348163943738932205603404357382769180745299907693987555698229022329924865845126856555e-1i
+.139937053970021899098336974321925859668125205169097917699465916379596521436063085215927291110650718868346491866590123052612728028179566123189574763558e0-.173336062988701566645774469632336170002989819939944542600760864125875787752729502555040717333833415527609293143821458567542783639088786622439717631117e0i
-.935551586449925891582861363878711949565164570127274895249991594386139143531575588034556534529415231302197103283714076774065486214479274660298427040272e-1+.202493284372930788968773077961525304273511620191665055401588457182786047978399982806138780110426207894046988603514822294882108692676613991114084481354e-1i
+.990461562945184880703455114329332595986717105424575828081183025024596411721245331940250436116016751418923603079712021567198951807308144057113227584385e-1-.366648068432260578226190385940179360505425045759909897702899983399237340685159194945967005592557353523737253560538544302498366461848664778732875711270e-2i
-.122573710125708587345812195205399508226169464339428307004108846343631514551183551270736733654464964265234239121293709852408478805730277447784272953022e-2-.587075172317909920268368156543276956349519468294794237552292353409631090576236002552351330590837211459860014054193280769776776970128885500420646344272e-1i
+.116118005886671373381545527669724190039331905586711966164155195290389186542890156411449639975742400904715713720022897305225151252651216810098149655653e-1-.902081993376898231516270502530009004044218816421507949057675652483265353111825379510283735036648869715123673464784683587321800333987888593742684986992e-3i
-.906772487204572362369435755823432688999579892539718552469144456509643002000007914383002523606969351242150578344163350716604550897441900832454836663226e-1-.396463906977848130381716749125300411380933491256125458610399079175547358143794318953574436847221895624118205301057157888227517804945932049559261971158e-1i
-.431453872307750352125972270344178863809010215157191340882834038708021264207681766217733889068431603593018640573261621260414391908070893860452061413438e-1+.398668021605246203920551227454664951467662677668474241803958119975088463900266871628875820304864184412447032727626436490634699386271758972577905630674e-1i
+.105917892562304674781462002678446561558264067897150131633028611387854949275523145413363327669059653757238137811975042823970366955649874141026152233337e0+.249643299091082371342621072169155443123434068492414052136341713431825277949803167248302204532643827742881506754842515326726431471900947101156201211822e-1i
-.249818623847121891903025855173097982427546321115347931185567195633482582154346170562369002849470254718630435297407964599232155648379411594245813719156e-1-.732714713794738936314007478715394577941124085641024826784558764457314589178268599138098409300635120322699327288873107223990972783088863200073286124844e-1i
-.990167300687042394103209356319681574805812613681346318432702386885574770754087948216085588586461920151972954875495305096485931704118396647957720571156e-1+.226097578607197651320395328941668061001006788601154842329307807071888187365748418755747112884443761260859586097848113586932194106580595480158118245010e0i
-.101915107995563225352334276499864581002715735395759712057516834179423470309126857578508635123383684689822151943103143460477496927947684059381442588940e0+.334062632410759241952403937544012139925351041898427178045204311089799927491821035757734565315355407929355387429310975094133872111044688522122641645579e-1i
-.228997549332064585030075127823341001125426415447268889884845730235733532971241899954059880763629681247871748185453973919338785348016748509852660773299e-1-.444379639443911857201248021409253172909096342105661674827332914441403326135827903812793863326351306986347385683951785576310976167579214423826538203662e-1i
+.625493587929574284856442029472448622494175562366565927653801518195656414287337433287413485931552132756202561941304901438398863630990582322041254344203e-1+.139904086703792033396347250222483480566127600583731684058847415588688304654967427387403337187291337219843821515732708054167999017812668370160669773938e0i
+.157636141515683071006266649697988410711068488854330569225942789132521506073628671899759486838980284287193531439385389769828684520165926905801853052107e0-.819735936801505498117356015143951752183273415586247487624237935160688657383434137589551215546010596551254453001154557471402278473509607038284506419942e-1i
+.800547555699096916117701351198101737166933522742503626439319116266714817343546863398591357888938773299859561923035907152718015898544760260011072075578e-1+.774365170757707672283362195866539716492969312398027926815022703931771562595786914263674476751266860145204644414875751094433936788222705315618509351090e-1i
+.586851942513482777654275535322191446596411331331842258053807431625204950979709910666229263798615519325587437723165158499749943648675630097431172150125e-1+.458256130650520861766936350092139306598401332817606539966663758211383263703465625019125594934111315131758676253891360267296024777209779297760446864557e-1i
+.685637286330951489430010031411307485594803657266526817686135924730485469803214110892422317212210887977115945004507987004353698308952699227526382704138e-1+.421646503776959273551168823910555271202667800217125659754504134323718311880643990405758764246585624933813397599494838470205939983822628661775788821208e-1i
-.765572720846660089628575850012043426052872421352501539612072701456702836729335618042983681484656322471046976086139970114251825797910861249030970871212e-1-.533285583404060339905192048981255770726517244786781871600354631073755311008625980990762877248966594692972346126786047054348124673069191228023211869358e-1i
-.468591330018385631930070318155435410738842992775547307320602456491726315677739922736773133369059989117114171020345866073227586450876119734423939824491e-1+.501139077849147138729518202871345171587731101025145235267312067515286657168752516769202807838881996764968247251066447295576440893925648103830457252703e-1i
-.771072892891195589089989905467316098774798245131814089515108646378794985854976260867417813221110625321164183296982691888017207301071139660112390554309e-1-.268019765848227442464438970731963974712517780038062723633376460392601300426044330183705886884421492884904801468623352679513202998982657616750116612139e-1i
+.687753851084404130028448536632234782933814658511888793550217242546408309214110878875650248419773231678868917100019525182981492030857188579319237021574e-1-.133437635287008187484411919043309156698080760271897827043585586271641247964976208292169070789379251356921493054077706349782489583068885607663718431866e0i
-.225865792185599463780159863572148177032937991202457307731107132725569907107549012370380648521651081357786074344184293298730413800274746446505478072646e-1-.114723358297483971123784778218699431768917637254111974666060220147144861295269334521135635358863072341012387337907080042816956446720204629697467839768e0i
+.896871565397279585669847337045091696402939044878643984161832269849785219676937173087177523643937825866782828461071634600725542893148362261842046193673e-1-.103021814240369574919055017281229806331127991345317239196034706200841940414993338730310552146216817690372846265172875490083090256815985793354295058420e-1i
+.146947120808531356605629365236493483404096671344145581935448272848654779551394414017646411967292561818812515910206393856776114563488775822408332200904e0-.542017887318960762453339708060406859345840202087043194025016193963953875222759740045911641264189895510383550706681224040391098084190241211732020335069e-2i
+.174155781920276683581616090685553059638875135084876408259752282169732026075374346993316200395185153444909747494892852300886740651568596419922315363795e0+.535149796333301306975757669594466951399422494638619601440415459644002044595423219408357127503698366093067700446275486292076323697505698400547701838142e-1i
-.138178596600102938604896792849781731172268909409025474454100006434579953009631859108524529180593040858864780005714235585300210169982837203472568736309e-1-.210737370596725363150175453773561287547172754506374616908146995893158485616441618175704566468010208468817101418919145628325524985319730429554253865826e-1i
+.536927915218993335664889750163359264247370265310100075114378658786384298798910204861019532990136428458580735048869892137807577262060687305427822602171e-1+.573980365807637564704824343078378047976055443437196425544088954753793394195123706405741778311765248282731244870030141610883890850293301046487179072125e-1i
+.542677106716195653727289400324358015179023467584881296834829186358870027311408202892678268266179251668009791938339783352425332110863432786273275672606e-1+.164579835845729837069885617272977618009859994794319746406790245047268797682627691941744713595953582249491200626929971320859782190703894730960434081137e-1i
-.495730461610089031134342083139848457390475873253551162261626283503142275411488272112569198611203786627612060300553092364984134370436869875233261621586e-1-.612210394356433044210750376525251909270078640639040662184788522323821862439983017842285766494567585881914931556416113124600738003735028551131716028758e-1i
-.683847366348300989523875794678355982426282308615762260868124805869157924905050418636992567521144538989548431566144345351099604318292991351796512157026e-1+.112722924220327984888312760895481640166796446978262755080388918544792748465446456247412032388074625640978879653079038469954312581815397653612235416498e-1i
-.125465705548571967973135891541323563094408578914867138921945669572245430579808917394676808931714216625099362078951702484836664616382262730211050199564e0+.245019726420693808540204736884060190449004126167885270391681134870761454250550446949905743309666202764936868812342605823515516435617394051348789208265e-1i
-.224702247560234718369206741010920630653444512513177656747919116044644046935763870527537389576317612506367704712069163282876547985307899975687726270328e-1+.377195989760097154993936738914409948947131805438111152193700939749961611280790692318480610119746420297691385035948054884261788099626139560707072350873e-1i
+.101778020111069973564365288919429706167533071301783031460778373215714601807740567777353499087143065040098472783506940317750751230931254414795461974248e0+.240749378588039699414125894663118174709598903711377518727628900391608458188701808165693008634838086283032188798566695081092081239405109228967443708922e-1i
-.396989609468850616167918932893708817602170718146629283911941478176413259967263146116307649362471618840677943679453293287725340207202157538578080858262e-1+.372006014147644543815764700364281757609375503468801042981393195427478720495934284085171861767471851874107051597636116140437483428025754110679438196368e-1i
+.101513986980251189710711210301137137301619298258191006630567348715599625684019771703424062248717329130429280645351254331968640940614340765495711254252e-1+.215378834323518415640431789212173555011434063828468760396534716689327106593766449518585312751347379754906395279565297702553208773750713156744725441665e-1i
-.251352949819295870751327895076136544099204254563438750730518265222897288661914957375005555793313424876971270658997345203314964172133214188496365938211e-1+.127852531505868426529923213267581200829351989025252163496841653156870505767776229678287328774470801346917205301865757841187598915303062633730122619732e0i
-.701422678597033510272017618272016845280762936460590319591415833924202442537920092584880596896789606642781928000025664639871701689003197804041304662084e-1-.846588413984432942438904211983102049840338944878937315968447980983433613676659065798138883373849826751636133889223401873363445724598664883373289730137e-1i
+.236647070030987787698323733154497640432082988634430229058960627444492019383908295926559516424586846871634700395263030388654028816196464954643268830384e-1-.104765477753173691849310488735209464851407777928054151188840461816830012706111365737363575972203751786285719346798949149089321792570776622607643171409e0i
+.965862081772733820274559375248639645537776078353086114947803069289727069430112861156289538775682282898738721226364072091480111539167828217785333256838e-2+.568601723543363516231463580513024125101667218181253207904152086651901522248079393808505163934421458285313420795455750372859503865562222174979355637616e-1i
-.217094451987878202738391790441609154859696351141134022394475780622530021514614619205702152674907907826043529944572190651340245841829346107523220060819e-1+.375167005223498429941304385965492644034639069006208527918215324427740542835069019730827665067050192029385211118435400506154880804667315210203090275706e-1i
+.413734515306917398949615267465478105522766858993404295869351566805989283563117361307818801462334710166514755240442181797931126865533584489292279538389e-1+.712995710299088307820644931853481170587676062157750600000902899060485888396991997732488913158455292874025402244607477597677236354597753190015343549861e-1i
-.750267714747804514007930522209931013854588215161244011453461581693820277664989125680574808913070854290105582769336627340334774996202281068025916458416e-1+.762581775634496875941704497410335852616709354234428143627897040262786426965912765465363663416751700536336377752171232055986528373569173015921166135284e-1i
-.125523642375886800813794849687963571405266667487543519817925390639629001211854232916041362629637885797023096362076486938334316137689841800932885853254e0-.264979460140023813140204932089543594681333906341979273046865046327519058703787326440957035398187145022978278041461058394381070188533486290252803818478e-1i
+.356959608732465060186538786645982692062573514739840323185376494832637382864082093485749123212410890799185728075648621778341379549349680937372020418634e-1+.694061915705387053481067108681964385481046333132773598727950545885025124163954958593410876578548113522775159116350851733008742416066886212295490263213e-1i
+.258750411134106696190383027130538116793920195932672092670933924401210261422306618354997439886735531897977062699262830126521200498841891506870645306815e-1-.655493217545779243987720201125272543092848459409081283604312650387966391691138479627239540335934448488798638886402005992862133835449591980890673781867e-1i
-.952165735818392386677481911617876840064035242206740371507290990310141847444810284162593045012434131022949813594737479007865193677200213170533250279581e-1-.632497701893515503467601655903064536673708358136052217898025589670531609059450347451222115801807386617400169874165714260696731808656193336545316310221e-1i
+.777339340284318059107951666268420327999108154436702913064312624848929922443226055329904937746358990522273508305476369900037541163306523523294756324302e-1+.886179539775669848623229250611236603900005689446632461013418808466952439064952436469211004777027618535616080128158365932157019304195000496023520599631e-1i
+.473849507959576010945240585980820025156760442568723723289031826843622941634207510884539657993382204200636647425003923211768696916294328918660299483222e-1-.850478427762099567141814082916612107209317222554032542972596009613398400353581830807117034876726759183698872047484906556090786852477765139034396683336e-1i
+.399119984383938521644481818498224225702697916614261701664121135370012291689352330527455205672665668043387768549534918104055620158019890426383650600515e-1-.791935834196748775578772181767334800699840049494031572042089686082025617245749299938834347107338281042745300025969457993817542080523777149756926797909e-1i
-.350073881281255708615967609162589310091350992205991042684186571301302447009015467665921774788385294048627575157434223380674050765301629801885976246464e-1-.675038728308647406656734660996098166587065947771463590258542021613223923540047437784846429040696873632939289391782310815430237473122886305432064347259e-1i
-.552954618273820541201311473994350803272335766173191594531263910075122676992708082521425435881829883542364241127703117240030171550758952971274331296187e-2-.208879607362895654615993994646425993502802276156641195399867938950164469076705859200115441704795856599354006843239362952573525018561905368532684445359e-1i
-.255981877121659567441876623034570176965411086581738097577269615589993799299889943230227796753391605310251777385662248504765056970402111261508790846778e-1-.110961030813500907533824718946441078421853185495849538435803564296920027199069701673896932374752444686198694361728634374703544664552745500669902357104e0i
+.846072437222788152292546491017356692741267954762400309694051857978971874239340491194158109324899652357297211827271853194702523065682609422604983758882e-1-.937398482499921512329028888030952628085709509901594286166264796277679328065639813935298523175517688863861421309416697128244038644702486070344662609024e-1i
+.513530626815931376687954533499529847820732845443995105628905052392693537892166890226272926288361060394206189085396943172738624914563718236994685407978e-1+.695443442370357595601844627826328622675978899915222212510880939528698352654633351828341276655583968243144691164755219817041026494793242299635872119325e-1i
+.161037682520846494667305374709504070892000197872437172268996350332621225974544494440987593104670266636672605676825126833279583457775573495935533346293e-1+.431548004316433361801435572086733246047387459835520834970063809892884361389405724221661167560954145246996954060622057422922517763520531172557164729357e-1i
-.257217267254031176380591337670907718147531283870118673111406739122540987605879796524274675969403334471021361667511084088827798846145129891667455540983e-1+.672873167406367893189398832049089294655645989110035034342173448839085924054772966542094796830873716456282157942798267597793674819397999037867034582717e-1i
-.192690468611771075204991009718985723781181462881335511597310181928620550511657373098840674225453840580167491048994681128189259672582291187196494326524e-1+.196444604731690915756970676852416570509007993254905925166924311361630926837770345220842526494543177757421348709310441733268593355379600732435807539799e-1i
-.822419833569923242993251465841943190375732505924786927391629812571503425387073252015827616229345927410173523654821787658763683637888568065332019530915e-1+.390013051510108457437656050050973814001115608694461902135242322912463407152506004009957410067480667587691809658197412590865008305824561207372432309474e-1i
-.264767553745966796740083868603715074561905984525516442831223041815014562426073227888952558889647521866940861531017972371073931946287055560832188149871e-2-.572173485917654390648959431267677993793202075114878163979231460813896450127240725910716086772333425442860278136966891653746505546975382027047004429876e-1i
-.560254449478037304977616067815394749116943183414069853909158528739142769620937631693004106408607696557047884083255190194113488377002021083668237301299e-1+.136155255409351298118744361568229730604983272103322119350039543566810343211943323062640574536146411361590547316833624308671827829877735423290100008175e0i
+.189794780368695333852789453253978347796002376656496329011424989889041524985694248846882170163529689054998706898327970078989532954202166898337357184886e-1+.548331745005158908018850594685392308884860252085328852859162694037630774092168630030474017558927658230695671749146608056252902842546242087248360277198e-1i
+.224281289346833443337455598281907426783363630942117064580073043782663471043580659544341324084237948672857577786053856075283260533049326104536328660518e-1-.422150721540166871188035349012668757821913558635018178504454574341897909342373566176816965470217743879532881208580978269864962023938728194204853844528e-1i
+.682357278941207472987782351584145194102373044608744697330788645212964663477481800625974427333426249757322196047818349549902888312723342483612833056379e-1+.252701780082067732085549086288740790992186653981483315407103456697553330385545956118314028734058477461471140884840045578498240164116963509207531770028e-1i
-.130570323728881716578014777766303761822164780982419262988852291471904775889610896691812411386362297269778655139950117633797730834849703125088451052935e0-.868231466481716339969658985870339994795464503403891514559760098217558574654346648258850713591186013175331147406471550454787397778536105457869491017540e-1i
-.549458546979210865457015998849368805124965759825082335903084083885530881258718348997735780441268209821772699457524763621872461571064909855721513063727e-1-.593983272549307385984844921855384065490385684331552857822277609380906723380920484001724897713749812380311364408933711300782018136874381127713050335752e-1i
+.367244685562318849779249807123698632419067915077632544570123352198280763231885719253553259516373988227736707132306940928177697992566519393458675386976e-1-.223627898329958692598015051463302057404018802570758907794880405636559800093671962649920621353841838120617547793465845284536751502358370504357641855306e0i
-.860144510265046060963877947059984735191842837553107705634526779606252369742090821313442659961431059250251092953611553854247680692799926719033295884158e-1+.162974803862946383830902319184873635241578265810869768653851482969389259978932001597025254293973435485436081363874171460273269119511066500050443177744e-1i
-.751071634783384918201715861056079197250699806979697622058328461963424060927470630084614620943698512881806536613554814819906000822401274746675823616796e-1+.108107299640278021217441840013041832259499128794752711237117627062027777642281927972510358131843632469246524218851609557483645752293853956473614616394e0i
+.148609215682139801987479633044294058615875574319383919608854715907762930826435793311997885778673211981672022905720759808631526766760210492388679074394e0-.352223306671458206809389137119340479641685213058154288749354557273634071627038001572128915556102385253666163437169672011009701111409262723857951663837e-2i
+.148353236017585810350492671604161933740789428083418854642498094828723716627776678772685708363264700387673937227191517281830711772008557067418840970458e-1-.802753190565235899446269269580517533304514988340485695547805622480969867625936158215406524681793462927636706236835163463194871879931663585709478955022e-1i
-.141235055798320109445779017945868600377738959149400541433532467214254274214734894884375495822350320298389593290157380943091810043711107689467190947168e0+.135189229217795316899911410331491803422460629165026225918506002643440370704774699400276707377742256019599828639921731620526101369299205142912527400319e-1i
-.109529540858606808020510602910922849189047658651830083155211474537108907163377081111667893287215258423683555108359883267699935542894713050337687156218e0-.380470110253329513117714741866564915853268993547725164349977532259439470431971344855244546787194033602828117900527727371168049122461812747485472765005e-1i
-.715316345752146498963235756364979754482508823951934128827599437681972404978168824440098010390450160538048702203681021159048782775036015559481504390008e-1+.193521381435737023336585309822661545431364658168639341559119034597071969056718857300192005001303108475338460669033785066227058783392011246205708437127e-1i
+.177033305267374900920526332183984593550041802964377206046684893611841368795606459210432713113102441206071467390379627868627507315840152430973114814533e0-.523783048318124008633826959594488515785927163518733247551077859478019816079129607554793952721867224205523156939186279201614215469822954263378384587799e-1i
+.554544543059743741555319867376066780020933997380662387894889553315622495487102515060332059968306073509925978071568053895068718608271687926418627528935e-1+.790268812210370868711323702496078769414675017754396859503327843004558038371008497533266782559520300140884865876028838779229780395479607877798368676087e-1i
+.668402532047025471223161998404902007119999696204284453080544682145421944297826057228853657010128701076211974368310021972639979238378741185255665008362e-1-.340041806583875679630829901461197830130045837917968763842131615560993634117042923284832243941300069623599024191930306576158560732553834158186722508125e-1i
+.475193676734596724805584652440992523163134652714495912577089810447855781746658983393255600795749134460256931549901959195645205974713910094172210374238e-1+.270012950115431351272007094873938764789433222793260231188131922191432345268857527986764926969715386565749932903947593658847511062697138641614481258791e-2i


==> solutions/sicfiducial.91.a.150.txt <==
+.626847608725585926433788977712782840804567216394684459171202702499990840041704199009674317406779274672547096523836038689905864748807192387629370280941e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.439290342166823185237134792974085111081774166286347544381883881116402720174032606380606190612808380345998335162675317043142361151135679544318821203057e-1+.911239492448110856930412977102476558828811497575661028872164129060515709205265568009374859844554504181350308350790820163674804985635231445520507375756e-1i
-.535101353186189317724201352934301865530353584203355009406721425778754087920419355510164258715324830568788260562367345484303278154947618476142683658964e-1+.155461963177061551831739672197367970093506642810995504381416873915666451099823767530340818178741189037825072255576828068402492710976721035562300632998e-1i
+.371141542469951862501459155892182190191507652103047324822569874883244670121489603461629735414230884169345044784893247983135007638630729200716563013800e-1-.696286560130693806834772615224336309821467161404031445110347810618896849990607792821892385907864257735627212311038057189856258379523778926510096271409e-2i
-.500217030790566545121781511661401551664133626876668861354239200232674023114679576561599747832939981495219067318691518548843209833104427208720208712198e-1-.805479333585387223765114667479836617527385216088480210598631561266061558486546498160080134699998281144033563764901800000299351117322943649390922364380e-2i
+.294463306548089373311958727858457822977170561685357008156336548485397793287543967397089244714575296410602966055206305697599141034993363098585055616334e-1+.458197242022624191589960012441821372935874577818444870443565108461198082519561892644415666943912429973340827257327790433292454976478774871002964303760e-1i
-.541994192225844452091082969051916164496575878599488819219507395204184256357246437128054150445020369546512443592116308450390016455178438783694696008577e-2-.310144017773674951607847789835786870348551470647958510427494114290307671747049494308501102844524018454080068147181100976574645059754345148774815593122e-1i
-.466862457235252451649337230427530797956704687245975719793196471834013665671912451058328109301699856871548556384519342076992121022149572423323341824253e-1-.544449345437357911916043510652933214613330498861719534830074873911636115475222236506371321735843604401546101839148883068497091741504766177288017314723e-2i
+.429808370852321948610632691477115275245163832223374056293105128740178900478863167036894926083394993613406532928591523614690568153476630115605563894126e-2+.120021975193545511021941963233904081973881151130572073556358213605398167743145460702467309944921365995700186965347038625752779341579156088526285192374e0i
+.556058890611969704254014422763583311403475116890285340149753348632749828865620140763175108873311139975090676453884345750145287135379174549949499024764e-2+.932355903361227915127011207882162536779398733158863199148153674876941674134469982810317959967888232795493104220553518990519374931553703237128974927844e-1i
-.212027199868928085754204060078209890013054434325174024440228509279752440452194809969168176636763256386033759106892678470508815219259174024367471538765e-1-.439654362328022606002408586074051589162825174543225226374472630355437755015485283948043251796257400567536352861965941926697362939501972198103408364529e-1i
-.376582726544892659384694617836173931930002277866598411526289738582131011659690123303582016657105629355815994860838940902313940084762308067343729409110e-1+.447639676573839398388544425787830801536716334367888793063903020617496358715990337473448614641896384087099325474739356969357151200941532926747818138445e-1i
-.177542242447090771318935428905609338326978941917484300574491733607551189532042517357389624401227416427766732379807662626260303580777784598101658051387e0+.101301957169835985346036947304839033854725310869346996215135181157565436098834692956664272354543742301509619943302748786688020217398052185667716710929e0i
+.675780827733841802972181672957930684338055112611159080388121665895484361203075132612176556578179868988179826735478691719713818688142573075243440340812e-1+.573749664905128816910830061629154499867977207510517852323552420922274942200588301349092599724420047129228382961310315205125546902633689386839807083063e-1i
+.145587551422825313792977399211888191491285912485408020114736640908511893526194891204383045335465317619387887122741723317516398331544425761340876833044e0+.135328076411801404300389910715136407377012322156510345815833177404459606738250537034448500908701481056307824644943329855253368066621939263856860755824e-1i
+.127834860735350158096251339339088412261955285217934940589054703634649971471424495546538198181063766187483478569109459649943322591840107779222189894737e0+.321617291409871551451960532563932649772641680198649888347513008959304694337725035804555693870882759123205019521181114121208661079401469037388747253894e-1i
-.324220079635134752837085970338086564404411163375073980958508195534714931532336706567443218670658321900578633205283206319453075502182380443373307369177e-1-.128322023785087197144801558620831060213357421229240797109381371242653913277105651685122189806056721770334266275430450245984173512516539259039509163586e0i
-.143116692843273836554960985498163903697039883028908426913405978301494013672543214526935068026238721994866865668370699650012806846168347878458542837247e0-.732394902039412296362502993047201739863251199504909777990813591861018574301900887008712124146581298143217453055763115146057721402809052533810381776436e-1i
-.166734317216260583995970440373624500895711978095570440531471954363295373543345992846826649549118522583863061394939794607355905943395679210131048823932e0+.140645387973705942380180624314198835364561298319275490186391868785829282080045934737750259281251156175357263378117917676323422872283977970492844429235e0i
-.689887620070887655095789616272573313470639038646328651807195589021387508187477449910618546011996524273234474063826897711679900860178865989420427520855e-1-.620434038884140321943715113066563393525216181740427286439846192527246423233951252035694887153440465093761744639346027197399729328934609731042171495135e-1i
-.196129463853487917842839320827718748796002721380768062763516551768004757522325018658108940942210534281513346681514390628969035875560838397276992859841e-1-.274857210698595515074882582168125733663395471675145680083682293309407858013838598853623248500060070885246205358294578419254660742290354475607823716895e-1i
+.881484149325684451346221859455494403680006897325880202607666253041769601054629442084315935054599490685825986741707932333111028742722709448446178819773e-1-.435090314201715876824823897842446167752180214107517253748033574485004299427876306047968232030240007303168229555756642724483528395117938089198994031949e-1i
+.668377938506325624261197685793535695031621671942126980188354516650192226667969723872088058633344423252545777121896966623764357503966630777091372366733e-2-.948555881799537542247548081906905947353049457885322232977607374182326343156126664390367766954750878020710268912417256106054378612228711561119779131987e-1i
+.569190558651149781062801723597043807058874545734605481575648906755429335065959363965826503276735648430699945279099736083966389937777925012280640383164e-1-.107950720479149955469860715290965264601690485293657279364245210734218336589440532806594990871819603273537809403540259806585152819747602607726946358751e0i
-.101452229499240273472837552938471650343121382267007498907091755624592366793194108381117161351493687477190405955331152063986921141837827152126960869663e0-.277538174600089944622292392951633827322148842098394079924884459277948013570038512080799433932328135357505232868053704541443045828972720969874033730507e-2i
+.180058451635089206517761371097316125970544535222818286643389787440564086161860095823889178597936706585964305633276628558675880638271688846974158627191e0+.652551174042247822009196553081562249571427635811969378661182061183438727806173158897707239326016943165275250124843957642784976680612882573454190315286e-1i
-.930288152810987645334315080438919747734534545645990465345758404721334161864778300961663280385997968694769815235554573460460194062222280158802735316506e-1+.425561218243476017845481324808630575078413362332459706399800068860141088920756614609813713970414250735484547522814397871262842138942646034528608345029e-1i
+.677944276565200716451684934749999524408068562792116148940178184512038551558189722703034476476005004735344724642529860090024567947818661740485185151936e-1-.927839545744776666522360711905915377573462357271459176399119310017351389813184568908449561229005565457439687499942108558739103173329403499865065774371e-1i
+.115884364677627935655731876591240453851846029975024994924072146193172299665319496207063620568846906718145879181121010297023736621613450941536291497841e-1-.423547944156850330909094090080454562709724594037879446989835020236838796193268709288373466988915101719739603679631700908104097061713911128660012655349e-1i
-.282104729175528253793547317941743867825834414132100157616713606182016036590515925979836965402504590899789646530271016711277550007013754729077313061224e-1-.878052787225953221828599031197886489390114354946864142456980868713506060440572605242982315827556406018115973265118604731545980755705600772698241426773e-1i
+.773394582470413384130812797100972239703280445526873975609086611736614487627909598232940033032962749787124977252694845935460191117678609475032246083932e-1+.146986128988577666579442213968556728730612065996900405225625982478528900817320878110994316605800773701920867594184722894629939947293859300646984816393e-1i
+.105712867863604246299104211399500706641460734453342590483304336456037390922957170574806085785610956125983727430521231864769350467306240435694744820111e0-.112640409169382986886064444666571859072981575674425244657109908352818275098955668672162226098791567112583681682645100628454971673412382206023713557092e0i
-.475354084103006857688948641521247544031649379519657921929072755125813132281954387530609073910678832001578547687021328783953728527453793322876536032661e-1-.502938032353599164337762740666425458723977000176693845294138952098468476641041630838613283579540303455896732358423300191663156660908104513404368039111e-2i
-.144076039120569671643209195235472347260502292649696400378616595935532790913044231854124321113611607712194294824865327792761552161805253892490273023548e-2+.750941913504200750645198766445086319056668879688687030432426087649513967087348205358046989793008546058746047620346404463877834251011300932324089698462e-1i
+.269293858704996376143273512426375344444567525477355339258931834018750756174569977519273313757860103304458282150876388370302667882162043494905662444254e-1+.135414290500882973436881442169825731491391366989194571535465206444044362145947603410111558855053991464735318375007142010769099784108629650626263232979e0i
+.163124539576867400615639028963504802393263515188465889657392545580799286316643903790273117607751156884997684991157238891011976391753433968538109890489e-1-.223307511294309574877719304723437436387727050962659500864680554523737144629601012255530813287479094362287578509398365429081502869156636366894716214996e-1i
+.201138333444477178130471860316032257507690879791225783860479850195097939334562467859234848850465502698406773632760504057049072570795957891037611828756e0-.867966373515780624729115033553410876340706547788618141647317616571985259716920816165718049396404518620279727281424110769915283703222376561294363311597e-1i
-.723860439572073359558764836212533168923628105044149353573560257229413470509521329576501123055806358653535036722326746379383270476918028844864894657767e-1+.973004793802936635129867942658318669012241973998874110608807709506140658813750299192089965515017963262850066273787919648627047003529511185852746780345e-1i
+.395657498680958170594695994688217966550583576459651872466528798285134948960620745308925136847234524628716932893945487429800213487100059634724945407630e-1+.209763882267652827655164397631342949036128472089904075715433721635031162874131396370717573531799524752200777881484664957371516428694135705608750627740e-1i
-.423176574660762166150653047541615057972767296042009028181337922297786405443160920423404482464227419725933398020162697745428366285265575203209712413354e-1-.114746767229166519055338410112578153459940036489355042689806160006507978824972128029817170794449798568004690933487882149264212862718365531893946301874e-3i
-.291525950379393854664144139772793902693220371741194487751822784396017219594342938512813186745008432517341030663963119511614337276662330388207333640897e-1+.791881916536912729937732363650149147335987097958079894603650705413263014756802323354888116051309056250200460729570300358509646144803358271177237966185e-2i
-.237760737130078625410072208727746080484909532710829953207852789778788822245080731894629459088932218147155706386366245240581572778458911920372312570907e-1-.903350761622026490429164159768921394402773060320219047900953153122617371988138379352744411730172175842162025172378423148341763549997222493540025858341e-1i
-.757302575375029540393927729936555165451028256375362531924747076899596799018348845033563198733243387693888481907869290041002454586248881984922912736650e-2-.369524978110760628356709837463372087477550267196323350139840389102713908913448927597823763970104242992853475464175845365613445052014815107419304072630e-1i
-.232907207392961154401819928330356912859683556446051132844368944720678339652562393375912881000791712584494724702055132371386103096417614364706560764506e-1+.102456825066882616944253755195330601468314620918809109341547904764411948440841903447567231365391435421973119250813952653321638402869093069395200329392e0i
-.797172558488030988944096182650940550403220492716559177910995759342101448869133180612098346815853985827994737685423215924474018569945786963433507927480e-1+.291903473598493103752589573646792991907328238416052604630420253004268228342468872099362593013544197730396620491134320330809449196682672815863305423517e-1i
+.336941508332170831679830294954224890268225421093382079525584617183809320664140531256359820013758549321971183881580612092293689565057940275640550609958e-1+.451604868739300653836153744997154706285209838788416985245125581559520163709353406338669991187701953513534314020968236804232125301449148071866157778110e-1i
+.146051411007236725569812228278582831087607621912965742231977480717609301842729162132240437737185049214127189679080652856750626343653605708925862682798e0-.830586337648303553502243376593323940007353792071752958894862114214314697675107833263954357691564768094018679808970877864988415594194849656350126590660e-1i
+.245728334137579134945006063177186615611573550855754942911720796767642904263671408122411663872751404801765248439071071879620808840155570119993692092782e-2+.594961606547389526569701049856768594817290441270633750442244758205286984337824550311616012133896188089847547320306589180882830843152765657226228818628e-1i
-.967601581126640426912401161368095960931741904824237465430326007719298097438314414760684501678000931816254702176819390223041865848056366506812098874007e-1+.113858550437221182515849715803282099032395285023720502744983291382458573519376570599223442238795552602223115529453232147028561083979223509386029754207e0i
+.268515747061337902492835379181419102784958584142864736958323175537800553674129654297243302893493449032860957163680008576806262369233288870296905264230e-1-.104321810683723574441114002290470195158821766166027932526182417939428825784089421124980649223054900993979593824167756054369984434043045002762918043959e0i
-.766402525477647799903230560066284220009846145337805342891891920197890532530835968870122867811563588639924403767920379228322830450567356176676457592516e-1+.120039855086985541376357356179806143173335045323357140970609673316173649881712864277057916357742626788545226242880891728716315223306887056618879295474e0i
-.792878307320973291149854438414977709391026608593810200924437751860859394740352218301208143147445116751383036793630123049669051426793279874364010904050e-1-.224377653559730663279576888453332273349324123805299232967942763986424976102495105052287440889041027474262905077159702474624414713813394176017611001564e-1i
-.118312648020526343256922956142489780606477525594092443129568544138197912359488037228211540624804616517564617026397460077981136087607287003342220608166e-1+.774268835586488426825671126584112032633825201814489590908604387702757061295325582286747656236121622873756198803443417283830988569229758441183222301807e-1i
-.413234153546787232956021828954241164201109644396418591308111499117118581308961657011337543622610858313010905511219218274688538188054995032429467920014e-1+.605655838863378234372262877581348583717296655759422649747224119678946111842570112466802428916581280999659324005910593989821256578246952400083421119417e-1i
-.910195186590423621604425717402083952247919320487611521533510545678695934932497200416642216179199001378496237545593100944742048880255603976050418708934e-1-.667358429694855647450967288153499863642094599211990274799281178012115732461010044663005615244139196013478670826161129593175299128552753431746142370094e-1i
-.347220285669356570664076459257332353728883758954629715173625767041749582155634042050197334345845466937044382068395189452439972801850006205401252893625e-1-.293212177058536566067855193908383846291982690454918518884493458585877047464121643610600985223892476717135736377499880249516477147792249313764390818779e-1i
+.141331689315967674508057917562465104976465133005678947736824093836209685476866500386231646663134626658309976727843605146644745245156958608637871931689e-1-.512830675838470572473250703348245198139959566069053015295117819610367634443849509790377998394064767844467352064138301953998415953234307871609690828928e-2i
-.914233454436113494510398189815982339158881377625310944900038076707831839659292093521947085496286341558833387020443564099530629977710877151019532826124e-1-.959004931723577284808970748389197348340705036660390327530246124083494458360986279800227024970716664883021177410865921847452127748480694292401083576448e-1i
+.251047353176919508404569650773790706008347548062670216725676128631605564534409699072503957337536300699348040579534017464853071741242024008937085958482e-1+.195690652051984576449850786270976313000031785331035720265066147627163069570663293167928014885679501461457084143483745556416575172814167427574386835377e0i
+.159451838468248445235516681773069500359659019914101898257291106840932017196204384714115106926391735146989429921185985282509391895653341705948353497948e-1-.134620427524853532770111125642709110040553101990386971419248060667160717730626653057175681220625621392819557777150721204600133484986554390183998012812e-1i
+.674523707779486035631790666222546841384401798327098965098201104022763213064465632760712506109501104874031771490337082082502725832461935390528607312771e-1-.660563771695437585014225516053323416772151601484069947571174881850503712309263240022112974747851257312511066162031644990041529169066200612165350220798e-1i
-.550318621931006623566360021260333545759537751950890627578096137346099830734075460808763835830355726107962173791628720256598196188635142598407506143014e-1-.513883771927136681494282807338246644411795778812819425062865794692046683161473475163761506305818039390423345718265539273409762231763091296036118971599e-1i
-.121337565658735166906601071108458773488581692396651786214236775702063210595764103543925438736941633153953754500334207241474650179744775071634596834452e0+.102162418580714714525238792001776339824150334996625797493150901862909460159895211830639307087501098864098110131292472336719539851545172904652587933049e0i
-.121075739796484299825181981103434372111961243722289588032118399900687908382169756873680356021902403612308766632640820416117274096781331670962282315825e-2-.771949810095313796896724758401507752121539388728174752334680340457140913284253272915784155733991964965836466852098613741113277267943070158080504040358e-1i
-.421806917128131971413091295738163162203910384347164479162746013221972160375079262158756658324134490544805297505061281604004195854574758851631184173375e-1+.151696668481681826425276360776772850346065645457764507014973523708103748130176506704531979747393233292366110844240238718040639472186261926236275199305e-1i
-.957835078183547174039594608344314012578717952844282873395058109280107279862801034379151597842420003923929770807739647806991516414934863964044378312690e-1+.806721960825958629265566804835808434526979232453497101028598778433311784815023777303552774413424499517735058433805110718313552519777790491902898690345e-1i
+.130844449921133505072817459187371022693292782057435324496104331839073522951562369552745691336874046069932160248325851078185757307310876846714624799882e0-.475734153983509024051254803593894869422731119004356211977260812191157435789003715706344972492891859971454769615357192463485697237528891803233977493729e-1i
+.451950602243905993384083266776372394889101471374012441129675154018457561707037764489570892107337258367491732324676735969138933963651452348121043212964e-1+.327890730539590493002424379811948577086051688168747897325268630256147374505357239887185627323830519162260751527810433053652313303061814273553667082301e-1i
+.204554450725858431475056030687333647884997786118344194455770845100228463092367624994451684859926813355483722722207697989280978796761827976504186963766e-1+.505458253960308406288644039612287024010098477131332705235638439905828564162723969604029574243988463047651524377163279582768049445929521820050657418297e-1i
-.520997653287082881749974394420218487772948723729242125176023708858493936255023817848839776470104206575535044837133892299166332251977065175880686670906e-1+.378018317983308078598374166038928991765864304576957242057296975995349242586255099381570789985887780480941261092966703642748710653646333243196415210482e-1i
+.522511836798983824812467207319398003802338260282904750991861871441947702209490123222124245809088260674117852144383436445195443529578573657105233487069e-1+.909763266861633724524896884805577536508678383462465508726079023216930002808960546387915415288128769423126619553328431313576409174461028522752636070083e-3i
+.507575557247379312319841171396724393781118464411255652159093745336060526619345770128469863274759723105298219015330650550550045384951952851588868573560e-1-.789095558530814250447834138959662962923525592741762494551951170185862498483375851416177352127366079986530748696729017686364844009651297870403693287758e-1i
-.399503204246324835492485577863457283628740017716020408320928108723587167631075035971991155532777806840818934296211360388698445693589441867978700092007e-1+.490345151802201422419841680383787602031132096810305946987458297474651322940340474246254025576499184883683895206316313972727968703564350571838971133867e-1i
-.920089469859982875491200116772551250373990374624959208154373106535303506311958088241934723110757571537661547686175018232274771325290167807073927136145e-1+.131807733848398553151587139295728660646262051346793884563208943790901088738757690694453636720148748590858817792295938589331825789419691907223002127439e0i
-.481438435233602400159129015686606242318741357331511670048105688587556639531719739133794680280079571996909570267372746215324964309860229667284394811084e-2+.119522559096055576298936831659633427110505679936314976174053396321175408152258377837308757340525258538263540345685638728155774282326995019377493631976e0i
-.765845081352721950097650756929834153092586513285887475905880273014385845700502549683677057548221657310067802475598317265268594240024874178574449518456e-1-.701485629569909397168921333201746751627501146065175281413759524585699828871667364044394167423147470842779181685602702369040243327569760509604734756867e-1i
-.313160689415132756140886756444268723520335801025506486873754295954400730567858038171961865190745284444270716648585547584568261421821615750357847653733e-1-.659776806562019159620205352866059103298985747097025706000243489557708567370461555736437209127717652333864660316974463938914334147373994626532822119297e-1i
+.290730417985237345428213164828143313373231363349591623686587357757660288730239593580396866070787319215043849557238933902335226920919018063415017360997e-1-.131511438691177731807769684905793499750885459955253923156175428189323562225992308913099964996489041079572166586720407417162260554481270724538068141521e-1i
+.994651614381856663961013816113100869589494067701926730154871434427241774190432224267382291768465098730239683579558490087422950068838504854422601071648e-1-.670281385846625720635628823423007071234833569942470637104059898347969594483939203536205947746900974576414789551120739908699005756005030355086360911171e-2i
-.507341667114312708424910757262839117940743306061876765490270586477820665502990046311327004905444132216381708883911721801136757518284115061107064556253e-1-.562770873367480066246550396991068006913065147892380241208945405986758470292622592686380301253227272880307417629500599683626961276563683256376601815510e-1i
+.647062473369247356471519020084305805319861097724339414306461592931562012259680683727586018607998242645041962729397933568290942772757036106857858683709e-1+.112293366218103888398440438968051403771196775564297179793836837234132707168822853363215348675089690738642647700601487361605806885655651153625005571697e0i
-.316995814958834932759914837347774461885545968954054883192894764922602465353415828285651678818976060415487540390493593987866451182605551656521653406730e-1-.999412491130451785861736581328987417566374896447630719030444413824061749086458036454867999989846006977226868614217232034929364790166302874635009626791e-1i
+.440448840242637694073337486253693494236702450014864179407596174247509395150575433310758397304262682785602253115593741205000610954827168706516018400924e-1+.184792034054322390722235744731160352967970255451660792585960930146254023534142063084450743919645675384724110797377458096351903014721754069520325265082e-1i
+.127071902933728951358374038625191151559919895611262129543616359964890046559254324036408696716737853505862190421739953235917573904372179016895985849004e0+.771800710981194964800217628927391738432746784230697701854823805942614126070536510826814135061914630704120565733004866659615273743106818441294245148050e-1i
+.500535850398043093022765830166269621171653707757997306405679649784526532803405707505645024686460465570392162628067612799181245501503080522041394785142e-1+.113870853329214436620738678103143167889269257244772891566811797517484958480063122782065214178628881790684672417871521152639185219277033993114694924408e-1i
-.766527672340325445750330620152393930798686510298638341276968592920010746999561754360618190292667975283474997615860687034400941496855952825053074934066e-2+.109710062636654421294458981300036539675291600730690335265864711469776573531024249696137040372704134152724479463391517963143470211310935962863449683542e-1i
+.475345848445014708672183878482494830448404767847202829607301874179633782230665183004218181344809622328987596631885428532794636172678583284503180422828e-1-.108125466877579680560069336572682070043821047747713749549261218904652650046678221825001718269704698258271330384137464756070188596700757430991762544087e0i
+.282488114237022850238048071424300946307325339920257989980823310067294175492429160614509571569444452272442475566889112963844941039894993472944507712984e-1-.153952237016945802046520050456879913620945984517512081579362158244314079082064365807104206929926337582322589156606740128311283064802778009924069170625e-1i
-.299894414977047847848658178684119651390395219229277355821536974366533256208052184847700882502825960912877733397165776826215847192919670739599969085814e-1+.137872919979038225171194602960354666608109493964204266884926713904698471281805202754293452254122333135050408422559922599116038946099776255427931633793e0i
+.186737327994944832488662875249178372528308898731793044444155906715528362400949148891096794595668289697391336703742840767129209671440002332640541353545e0-.226042569559624530027236149196313901875307557726079998171539297847436945537056372016965304120771251989709964560067120058869387941365254143521246946980e-1i
+.571639164283670505540366989807710738200232303861056354634766640076803204873391048401302683734083178252565331625139837779814525360920491012166012977543e-2+.332683744699533499412489164954871467928969023382666766321823008173610916282172492043742063877520042273887540630836461726006496977617877483165174362428e-2i


==> solutions/sicfiducial.92.a.150.txt <==
+.607284772702642127046196003771104037385414915453341005362414179018043891093538283824823106276748639517269753774559333150536386754966301776858133462255e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.494293148456074069323684446806681838669087074892475236015951572199815247693085808988326454106493566783662833176228729689933168752219324691406686223191e-1+.529284719962607266454829307017288514245103478703043501895515366528966518575752157094774750048525384100733221205208877356517546089247848633649079278542e-1i
+.348630317171547553590369257819153116062226356488715743302690315250640334651171130066880780763161650991569557894402236490720563227769021475385930936788e-1-.424540135794059530423677368445342653633547082075325950915074045843937073702808118561490710875041650443631611506548639455368765551679893264607303101091e-1i
-.133618656500568705300632454213259528137429899392398877153061722139049617619076663926539952375771790334056166680742732189927629028962523374063275667870e0+.295454629091165381636092294926506239937146757562197459514688161454506996832095109539559597099624710742234030034048370976572224028047964899403120699243e-1i
-.695886879191826180554173345338814389888271522465568320368615992721652395956495548725780008767286546578681925452914629008081907791715425022031545526706e-1-.269429354867908971929914814146382851293369012767845232097127874895541105294612780190984891741965412588826329297645205919355174295949426944418696874042e-1i
+.110109430660100452080029650083986150849992551586580473770351328971743747373726354731959320981999080295798009495049453871345856406694372833632910653195e0-.364611868231664096118693131077662624377177202956934271120566841575563786432785979868164664155937504657320503463230006514150226538313406206745187562232e-1i
-.328818829892227172323563934935210238351373045089930172134782536208036381271054191006931183097348015835680076774177449479779148638935883568198293443125e-1-.204861210966983143989885075015515176141527252639455872844113482942265363605271569622645620933984445439155037912119206055105062425192164232685346915300e-2i
-.555207158080982187093059336854025785247040279279821724648051381358089173614058617816561398924246243611400998977751633706559439719398024787316059624529e-1-.983760968434820948627183840379057313426050489231983225687185020947995616177191891053971645547890511854915375289895142051908663272801958304052753809983e-3i
+.131217767305348844576077996340548582573810975108001324212933027234991590203458955258285996941804513631907852314571126846735748018409183114133526901962e0+.518656611537761107774576810230860598097547285170075845962581686629963574498623049582877457145880274548762173341078539556011619577566883644478956802799e-1i
+.514362720771414555175518452939761707389399729164722381432615042388010630287374921539422974697725555868328246334984486494224515322990760203532118457830e-1-.218047703230358755993661604616918763584230743934343098468338946484935044230067745066906151189368005478626306384910765666279139036799621162407418875804e-1i
+.268946769217742661337839078500949094144486348990748135352167927590969575306647550703162432709362537835540566644634399639516590152794057437035681968919e-1-.143256361982403546123295846249860288100680052969057241783945535098416146230330110313471072266210805543386834510948103637808850223629470123640164052242e-1i
+.106779256251310040801631485379635380983280986119639725429590275073144683701253693058121996280393588893587421157597372239459182918105976543388430926620e0+.639900739841056564941208816132495304837345587817384252064103393201417193787296701264226159225796969527949712684230927920848062377630003458722959603639e-1i
+.191101650767411918165310288909309913926468607769564267600159736237251769480262054257332082465817696336774307756269288083364058739920291876248052345021e-1-.258567754969637948295642498177610680721960692179356830878869066477260570922540914843372687175133549023415427952656705587452975632864663341819312538293e-1i
+.739709772644769886693585012199811614645420204024989388783196913318518934953667441530662685269083704887995296055719279832115859713379118010261803759445e-1+.569676718947918071839685876840913948813857835208607359857016228199767679954919279170712546736819644214980174929081880279967062382589895688677920137249e-3i
-.360090123777165745359875890120271024913398816719466491795477900785252160458415028089943070541936627354820713030551168262135466489024935503547527446160e-1-.126228299906109515979103296379654578339994014319691075166357246197538411366519970255971120504458955256041415207807293356670718631287354650036629839096e-1i
-.113429103915076668162900291683781199454395399297109164458371709932078962189425858981338444453057442415658611332059945709303470679070000143750080425372e0-.607051213782691093493197188606044169718757834945834914912284848795662121249613300281351999393465569322576799640723379102784990428018768992074345343564e-1i
-.623271759014205735777538853071159657952853543116285517372841386673412171303200168229179115740054083521361883327648598589241143901479756613433677719579e-1-.140119148279911429809058419585639679717696333556409167055515764964570042418027020012448897221285395568029644394634010991329505884355786982861639496305e-1i
-.181131163744003890555109993665159508240614885802472064691573342293440834635953559533662365471953443429775445201758133101997259716152225401448165738911e-1-.106394089457539766220690586489780530363766988611654713590567447593127679580352717262401322218965620087534068523651947815163337309739989763017783374375e-1i
-.487901158512484402884574735321326108712949209102904561707993158736463787841684688708809512543531565622238316839860262757086955805603203187301701445867e-1+.473519690614434469485933326808003995049062646626599677291287428841903972129904021039847014780072993303616653777454798745678832068402818763666309145349e-1i
-.466012806936728438796104748863287344403352273664768674614695118970856250530619232816711434890166702666837914377462106479225872956464977334782349463565e-1+.685672383331104451632711117309415025994511898022925864802294538180890875199832464349598236472494058986367474876746999065952824939248147437050590431611e-1i
-.159570697657415445580242006845902316063720089035004022787830934037158587935768794038281443374515637254136877214716838909847170679681014828160235656330e0-.601789387932316402492728974234267907455170001665702541135362941390710013119108372803709561365865967918584084805658926078235226322784182343188145972029e-1i
+.127401090079968309404697889236543624553453017311678347217249554138085364124990762374300767539300380608602962762645584208978534895683425155774991120849e0-.850070391465810807650258330558834768690212951801495432757212820364049254084665314851089467717591133771744852567057163620101407782251514374269882776907e-1i
-.146861401738635133798024328059251250249227994116324514612764795696642871406651732921219803246100564251868199152925260605028561173639699031136412129270e0+.259083006041137335874254457863284773133277373925101406638806430821014696047221181541780270343176243490227775605719442746071995050445897451402916067214e-1i
-.111212576548912225210815600609424455302581400055957153258080037483881731226983881481872555281339360573322949774972841998025300816507527877176109429159e-1+.552906557891226932946125835525508639929161827613726460983491893512671619284395979898055601966443659895936998413801990344592930692627718569815826336336e-1i
+.394782183773406912206593909008245697132731640890133194029638644843180324252537914389959044300049601931122240113705730726063632577170935157623645342390e-1+.100468032376495179997173998769063836253373259413333841654610956081892524385634280857322155765169197333772537231390856724742698200854199706647328897642e-1i
-.105160528169200774093998132610756888185484341493172926464876768264107535849553293805409775211738093840381402812136138392597339492724355014876529501979e-1+.110604617830151454478177280480002310537147584117092224110038243334931466460255557378251500551320417672243950374617941054725557560480559521323619267791e0i
+.139328638319686929697991366135504163720839778302275512809753958240125808082143605005851178903102254321606542205847801574561443455964864414995666433350e-1-.102514248578463144439766467259550269328034987343219354587168964951281338712807158983484743224228356983035432272494343688328604364022085537663175743348e0i
+.347861431388676656353895304292128512419984576700110805644664844341773857413347626777295536500052511752405800607353961811320846914857454953079899719596e-1-.139754953620951396979554506773785763376916432093744668045891503565890873136755940167488440489728136260082299838933497817347367519208168033487865784803e0i
-.925849065670664698328413587334701258193084369225714610568404096853786476154107331536141962808005921928335947179332232926099378610890649332337946335919e-1+.111466802250168347358056557102131838138413242367106599994141817070567351537043054197107652990640219761766237273996516555656493677770660798026510519255e0i
+.611894422992579808870864439242816715272284558596228571257762184432778511063079829227490651704685586103901954868625924508116815160231969889938725319125e-1+.963131346329050205043542729746213222139597012585306039429461367193787330291654954187000757286586750262153058357920990648261103215681226072331719835274e-2i
-.575948578912084463678912440635655378216517040059619386496942261694941347477911167977303882609956788705553183534753728875546071928422450516291031740125e-1+.128991859950613313532474316842862378734289162179705492111976326670153079738546128192088747382777047337242329362844806283770519918925741360395401246111e0i
+.505544526352468551281064573157530223767123064054219485937842261944478646160561115512389079221735040433028506122957286363844212188120901906183747140148e-5+.104100656724694585338005641890357287124599118329905597315619496734115905805527052051446017396274797002757949640535844438801187439698497214295561518756e-1i
+.188056492920797713261704519918428241410940536636359754944271423511498992104541549068584593047064608429888966090986646408630220107285370040388540996746e-1+.283550324465893760206061092495149249992640985151554397726420044360115775189115902095979846330467065707670947061399785021064181687445150868359733707171e-1i
-.634779269327447813210810155539943212339686271223832889412949937714929860566378071952447637679514095313983928144596406812235124628608088099764835056274e-1+.657884873167236866357765184706759398037287740169222569414857703471377098555817466021704398312594357131180387199220865997094089189470467996601729595477e-1i
+.140643725691054349341063720055506030811655258717933266209207658213585196184550456013192820082545519645727882433651295727713766461634191923452761024742e-1-.963217483558024116921629573724597618412327855495973415073276596905043304502355830183098160395626533543049994382653141149188374351578611791860499303592e-1i
+.100586512342016907419651913258530199410657828689083813567487655899736061306221803630782613150707635584441927014354543410915124403321745098573047478463e0+.319382509103725090642478281987320425949376752236340403831591239127824917539952021853292793254210785583484611926807223332046241042809952147404263582917e-1i
+.983638481540247812113010434405625945287819530018954553127636779906301566125195953795705280645034219671673896253972638313206903010358619364683782963626e-1-.146088429970147677217668399630048270217808236758829577701080717624441593756126663096947105355916025901381860948868782137193970091123900805322574619505e-1i
+.375559181473253521854376999641319266022014890141166686333771289950601047649223771935810605181388520365958307995862242009274659011105906904573821772387e-1+.114316032450586560012079856482521030033626891250959955711738855062864629684927109100629115737427640208115233596833923207389246530298230772970819895026e-1i
-.158148442267727488411902830196217909165927232694516022876355101407638332868287722879309480617959362453464661888928431213456164279102529533638024625075e0+.132880598625877504609268220583508688516767100086401641382469405230108233320075905902334764634465245121158827326494056766695748580361070079344304359570e0i
-.362339459362161289308054994273280489571811320495718017539397100057614877815660812870506867422905271540344104739243548044184531053453617144957585424012e-1-.532866660921602083601482832791205781470650821541629960329633600706871927130579993590416720102997737922954369560896178925744041929003634148103467940966e-1i
+.340825758174197298716434084783379672972461703764915342498629488078196629605740349766134372176410084831430439052369002338228217410414219117037064149412e-1+.450618124161380853149950409475644879413236492340507875882344149057886425944662898564641120955734947716528768703569934829121927071938979792617969072598e-1i
-.386462821262766786326724325585969438022535204083053678300977777404100877181833621881935401941559828107885354849093375796865593698891130699712898339281e-1-.389778463165021784227372461260788788931685250702370358770916277210995683105395957081940320747950666006865529146436641267446882132040398999220766455775e-1i
+.372938150471942001459365145369972240765568404587838964811562353870464863994844198372640656973887159411750050698018119443314117121742665359154501010030e-1+.913892006440275231942822432659171360164356665236090959089454169147209428114593032759893657075978405171160246503746371844911257145318704240431018461660e-1i
+.878472366593005924092699418591419638487271444661323926887090479915695385437196192011025822967818679178829001982448937415178404059064507854853180885493e-1+.231729856307423835708325787210644501682458311274647950689893561414220942526970441608073176082838629840389535380001261812047401422189624799760848006807e-1i
-.256804116748352913117625601134136242812225863420137505516811385083447489430297348204803968870309483775981303178187191954549668559554573985362227769747e-1+.585079610746346695665264736846146124926522236765507811840632902722547146606572231934447009915092315215912915841247230864773201768836191881757638987741e-2i
+.413873877545169831018970767114061603354083713328293851851781529686734513841921453792590429806956066757299900344739516017895372437430635482339015638512e-2-.585431990916802564704543567896386066263121505142989391010608415205328179735468072035146074257409993563147479064053755953603800347167126654962280311773e-2i
-.508517116919157491064120414663569505551183666824374036521105377804940888058013894320636927266010768294600322756134709362985610563714071616939782908723e-1-.154107579362706069286227559957680917080121941308956277562732930089331211561963918221037553505497812670849394950557423743665646468880428006279076046465e0i
+.235450035771204632053189561373788774968981227621134974151343948874146920400380191117523701044945154826593104601124793939995822922413977372574120834277e-1+.884023374356641586061009185961434254919417691874741059149319198955300068789387875170200874545281119103941890308248315090832892463503651098447395324320e-1i
-.204536360141809634501773255321640940027479216422414960222124741159080738602453642495411754498749603394493883936099893987524302607501315448754589774842e-1+.765400507513601584639214685099368696612165294801797056626017014631300091716551332409454262273462301637748319565733470788697407044495533561642598477462e-1i
-.781024249040714223988232037865767924291456264732222496477630620923071713674250117124385964757292529109484924545995911937606433206171632301147448455045e-1+.304782014950390792336907091717318456098899041147800930893970563881714527502933231547886960503114265359066120412576077082015730884735854849966783320434e-1i
+.614572996362244432569008903384384238616884087628802193477669927616967376753495886270986886985225199027922983236446182913280606896606779520396657339750e-1+.226835596391388016413346016372272100976418064897828850591481255316745998498041662644148154706317836492844630877621282513707824008956199868058854214361e-1i
-.289227392578389886122519441343107216156821723866903861525837752578930169640962696606071351920030299372698180409282731593948546279957668215055081177016e-1-.675417498916797911851923143112432050470003025547024057985514834099629045101519231528786256820644797407458652565740639034236881609844662994266850973056e-1i
-.196676812483603992368484361625209504176477548685426669241994399665223475934368955981264382091854967954515664809474264159470414127317672396257998612829e0+.913380204492938621573972963230295319165808363652619183888207478986551509014228264991282769036342528838869029181712120784527322539216661042577076289980e-1i
+.342178230370510047105128112246124720596267000031663336221999698972468195181270814042293102823270779445101466072381633866637773303395980863168480740090e-1+.844723852304193356927707804511145437881238835072198010635926338036103867407535560215131601849192678976096406666767583990185321749755533112559816599707e-1i
-.368014106372406001665403688421417768487064345571729648236594100088965022835104874191352040764211121691379123424206333112244886734267419875972913145751e-1+.318514705264876136057174801061768903652831438576596781925088874335630943703593980740044307469573966122919894703641338829645162658133514395154218328159e-1i
-.323325508282420500682825018473175230837026016728130065449507453160735823477046167711472863470802572281343721069076193473005976335417318215565668469597e-1-.120170480352054224166379922877923514210832727097994281100967168930562596820415395319796450709372362413024815104985493608077169106664998773598091115026e0i
-.158379057255863445563228789391391951554108076938690691505637274470633701826285250634969042111032033090444077523106596015917235274507292696648685539290e0+.517999058124251770270359994176961188373255230811911578262839021111914386940674892886128278569084374521796951611772080607053821371502285562336038578035e-1i
+.141281112019851640460477780063871932573777472873214827210150210879434493491351438442346074284213112356756989198221335907679771353495511079549405284496e0-.766954769710141630749177004704847442150401260579279897875027747011141973235741508728253300048382588911549310473303305785176966904265089319288943235719e-1i
+.118288790939998502095911787388864458867921031760209007107148102256607539685751063802841736345672529799567434274445771225157618342146803372078907979479e-1+.132146869496962880112387684190122385475625868566891975692834223737812332943260633389006228270663649444622914607123532451599178862273149280943152439143e0i
-.955821020679530076251010320136045659674143913442028324082420278463541250345059134422699096782432229685465908205148395533402302468643781059188250248099e-1-.390912392178853429623840319565644364928769004224756511073096027289081552518311747886311500848095379631363798411858952716244953665096676598567492459555e-1i
+.601967418708854819366051241596956742578795373301107983672949498730564904608757101050002020991966607685519674946500076051704598510184031384283324977415e-2+.126136522627338620499368875461820379377430863641757184681929049456526479064817594141086007623635221963834469669338642582931976121861237277550982389562e-1i
-.179256502492577234345293047391609237122684269171430518940382295524360730577136181895225673078377981214286073395452688875880583559368847509244511512764e-1+.217096488449164635984249297272301977773090314861128750865061477108525620514743840589750326049626802145395142371444889002476027227677134096191846956942e-1i
+.387287504655889067624939948634843299939459749875053799632671495834188888240320614265415108586274127556228235928664702415069198612275173346146552255775e-1-.938837858006116109589914009808739608669586045562726582533214378512514073938027035627545547956309946741589718843883879801659499360699341601536700122052e-2i
+.171481583244579797377731803068523893833137224548606393422903027622213718280734364506859383029187683267376108703288767748948326020677047041908628352578e-1+.380754519187249107849371718862180629027217464380803814299200491103406443686772131133190376482554813349724844201271280794166510523511101848450319767039e-1i
-.415244728362996440068310067362627002390907943762011797088241296546749459506027317364224473144145758425604516692465855193323194483427058454371700773852e-2-.171807330943345682363224167537427728830306235240384113639123330082025054795355822307596203157450501020759267799315046638589457109394597905509966545479e0i
+.481978090498654600283247299646958675372658134307521360155421524608100613797475732029207347558778971747259209472875740107001618484052557718830185504350e-1-.455916116361299947872902576800334308994070782161636985692402979161917941424989385497249711252216780883152867469913259503746845207243346042133004263017e-1i
+.655321000244060001907840301191245657072789309727584519979958289650276640752637251368867071129028730139796922740632675495278046741438156089866001691883e-1+.454235831959106746215487940042454463213917979182336943269527277860648711664203601766262475273901395223686059968850099368712846188223160116388040341673e-1i
+.205742652786066262265834095997239705171245944315304858397116970396701721420952079536046882158637459337251581525436062420832758641073599532540795481577e0+.482719557196052830449666528422892524015140855548773095005448829059794129331375450155259634325892255167873114100545329576211201981462988871033699345292e-1i
+.172359195683924248700151894520452403995955133883308382602788549949943104722647485858714505652331275897171878865121088722694378138047479431391739032137e-2-.615542492982615864927660316630708825017453216650206888457189378495094637927993023465687794998482903126976767309756615412926339115906125765187214596056e-1i
+.746199218407281648214833735983884985378127045450916764033668503705200903219230853671025525670448766891542188495895143081647268475799635689065627196283e-1+.824599158837634880377463499013271361037903240456470917697199642536813110995623361554635476521594943291410929528953500327009927804748378411058549384888e-2i
-.125807471799529882853467899039061350252536897065726053355594453743269404422746632743875509321120306756915909482901763820426912664676474550485683656918e-1+.267482913786989521081721029445847252585054664129151528047209804740159056100628131034715359068704448109730255635490569519963933711019955963655461105709e-1i
-.108192996980121842675408351669034830890998610746648405596443553154064775792240361250261152386281006555025152339952593965231134253736820097999997492648e0-.870714670832208904762445754966069400262636888344713176710993252256018066800358937083812035917580312097948374540155118029468269389124397498866855286438e-1i
+.218031611059317354304487049848334937299512507513612748706334397240251502366496268591489858281785801151329434600133928667464752514082836720316664729659e-1-.908859588794376670701130249072677334351743935303078480576632433487062506244115373115679687075267908739406047230908954328779318457291087238341109103037e-1i
+.149672042505942273218534209315114565707141212024709321186064216498375669339423343708434597346143220540511260402732927636971407069498714219557696828649e-1-.133336170785971566091765405382680429147986970912980588984273118752650021284385624992815457351269619731677086036215595350527011037073637260290257771907e0i
-.356186471919218470741822411410484016250825662315579407937137383923214481102692089075076046800412535989939807424039402233194163340799688384553411801089e-1+.991915027421912610279585923428438140164898199683264532004685504141822408330522475984670325653182395562087639628872989822232140411040554739220911929956e-1i
-.100616497204670687642197934383811383389970851359255895723597217266244284896159755172511353955410279288714609863479877431100348127581219417117677387843e-1+.766325170629681123636335254554643319264605134168089308666918828190773617724385989020102539785442300139065506713454533419395626027140786460398208867720e-1i
+.397864237642430641338131128627349912334902063523595081285954066299843849400395010798754354564791453881423254062455160003844246408069434659608256326445e-1+.148731295663913941616850487006744008507977069277603640943340769273480103662713827419087779109088685734357713877274286310722767129046366505336535347338e0i
-.845823913094414133392815263057324003461958959372243708773776655481227823047304646976624425031558362131996387384515043909020920518136642471841725201334e-1-.790972110318002765085518572206718077388002287916846035130863176902563479039749497000880048233800305384232551962025872671045595758078227000997909391910e-1i
-.160841096712774275431549524437594630088030074301220014082356144395494350109136773733563540631539437099385172124671995620397178489624274709260932184406e0-.760302841199891238960532507758906477979666453615255484983615148169536202545349513795599940037931869763642798083675820429716641158699360436781303864679e-1i
+.105352401580876052016114782316318246715760347712888257424316389446784062616190176412424782926585852053952414705759840512723156715081988322037412662717e0-.591710867331569421734538973488623091545628894638595663353630931927617794601662071387653974710530425341293931388815719666098250856667174874344724775945e-1i
+.211864780041366876450674429192652673453326798819786672996583987306703140572619517827834000888475116130653307059393779453430191686637352209863879939593e0+.538342795647357788965059878415331951173378759814348808912867906665556731315389963107335037379194687153718036842164131586866817217879128033601051073021e-2i
+.423214209152090798798556726254916922366308606357384184947397432625351926996433814302825631448419838036859518720909406725169610178906567004489989029040e-1+.834170774651439916040161065298146122089787187474991326561742303367537633855429393021883583259608639570765084465346626290389337628066674779227218768210e-1i
-.695155461246576331039698024004542958983018408699198039935360479101015702861478114025395267685751498785606039808686410392441894693386048463858633568163e-1+.488277426976269262266189224303550644784706407100133967328250991068293148706088804714570447311572445957481938418266682398579580885356078188490309655428e-1i
+.791501734595959220358697145994157144108555805822685012284021767293092049651995274360276836761730550862243442895054300895381192580800810047346165038451e-1+.245840886207957066654910697474744121290309290784945682735226761718651950812897109154358693306676874739577056265426650426127515284517211683317626941735e-1i
+.136419913997597844155886768984036025456524232853254520115508613041187993667580434657283389561519706166493589736186535036971920524881870131518954400515e-1+.103823272609037619044305618911781923474598460905523303374005924606946929903053616028869967708650557919494536593056450539131449301274395054957334664872e0i
-.713056042915728635934849653737722213829549977360056320769826028332858476996372548113647983823505098515176496791138510456885907088155484372841299842720e-2-.620624925797740000470664610287549586679955379655812875538000733196028143204486978640037134106385656953765686717802146451069135687650755704750043367021e-1i
-.339742634540984721063136251350663782326088464548535974505432915465950885316883273790554838108020198766536798945990541879293397603419959202305412188316e-1+.233400713499906875987124721800269680458630909410521145412474398475060322939993946756652969354425310788120001983619490456073391133829046543983276429021e-1i
+.990396469547923090773783789742290713171056316000013206959922829086695995614341652473706533583782127615678676132726268879903971846072753275219164262108e-1-.837474184814029415301873459336253176072623583721291065411623795512459746578183819669675142744532429605182015215846010227264139594904676073988933195507e-1i
+.131677610627769910626785737627432217160240847968302889559855436829127568878425862902815715058707735231084476070568957053004494904166149224982953550242e-1+.213695212041009641567322507000944164529205155129260689946663862416325004110395409461010510541145739146292096268305232604737117251439238572747323703287e-1i
+.451925386737172873631362305984435508673002248837900492475535315661081399022834053483374914151390131696452706153138239330932335142317348041239410430805e-1+.485879787619765152854186818623913918313430055708856693301094642870935101345169427702968792882406756524918057646584664786627750241642376643992431397306e-1i
+.801016355217155795418563887115363159453481107844258874395488139860557161797086027798506514933358503062076795599712914976310195570979543110058623628039e-1+.628516499653926381583660142679994180148279655543235557315664018420943192075566890486144330561032720354154767322700348830892854796531584962570188297867e-1i
-.597496379677715638959540673721979442368903002845049003227942437338418637159426379396542785668138756259353530822557922609765918289794894401979326537274e-1+.747718187207157562714432209561298077986660192662036975814648523158426977823198793897985614896295114122522429540073778067293405686344943049478547881060e-1i


==> solutions/sicfiducial.93.a.150.txt <==
-.158736530466552938634295740603422904091263482665241708276887729591606614051262434322270243866725671435950906250838866508286551605265004747020952212623e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.190419168531672137563216306555760186578605880158723770815123017507177552886443471039204172995231575287315659588106123345444926328611115669409370415652e-1-.242637687106185711471416739649791286727927134579447385673440087065167118352593878743437413546131652307443888110068080970043306922579968274679746256605e0i
-.819331313610479432493275424441145302082656030747329205843964448836617618830322035001513353666463314518172221475868502317988667460256242271695743343731e-1-.289643367383165301045293790914705312767542049035908056285037445781621757938842414466113077268288803752169050313704187928710667558971233902691979487452e-1i
+.289891430905148668638380254252201036264205308291679887977458668033936552957185621982024929507448426690008607182943951137743159982438838573683222518076e-1-.350019690892531740132389572315879637839154866238416007046492314873867706766843813765327545246733766235775773615819665135516460367757651601614265413867e-1i
-.111448284675415709008267206133859537667749856174782825373290437094648603658920863515372659884407239107726157572575497355860165079020933988652169760577e0+.243340469856941834332244758913616481162863021130214111410959201257983123283959403374437885339986708463448485092008879986498286092421571022813192045346e-1i
-.189014704753534819560779699467656257907119183759571067604883828903243226239391936659039431962232150452238672652957096774149439084303492716238733986989e-1+.922571081881499764332573892391361713876971878142872450959343637563362360678788394688655034690312574115080435998030077862851379641972270880379004953224e-1i
-.750285102929559331972296139966466089124415182314469383327121225172330652470611087943949951370193044281273726666355766453033084746535194002103166997159e-1+.579025660812215055984444165436913903515249524969106197045791349016004796787853533721319285232061470123213367817677314619060808168940906430515807259851e-1i
-.267749213062437583766599257634442854464893285916123002204190368279520718509190505536749271366506410319126748871011279055861977824125834466828867374440e-1-.555431729102794705969354674847135499351390378790797916341027568853484722187495249996876492795851607068873355483478181890518224517622267648447217320963e-1i
+.729501908593530606654824410883631839821701238495639917294083407100164607019242544572445452848300093156563682691129872135521136233468784064743336774246e-1-.237551929473541395165672219622478351353929411810490847221508128272204406227301882223754233859704777545430015291045469980027693357069366830415029601267e-1i
-.173570269210403255934320766636420061820601534020450321118680832083768951779040690723215361545055560886546183282600016284546340906447386216102773495098e-1-.199456886992386214172070957813895879226886833255774469111109043749041894690784358575518091752524824578516906360693954757230219852217241183280711789562e-1i
-.380524423066832857368863170029245330289417054170935092494414392369864102470310694064153091906232907937950055914540441745568877996610771194356490888191e-1+.890364388876326562312408050726418320694944741802590494059459037857363112528707444052375274672462234958616339476362003209881862992638830903749580066761e-1i
+.823606994825427041734768396214439128781373737204338090401094813496460831934188454862908238084518907167741393471936649621953718767925750105417740072879e-1-.831448049633753564906182232203029383041468900565738617209743898345982884955517199930448071897203084048330297154696960147931349657815186994200356340102e-1i
-.747250291086618009318232127649730522828875692806791078964435321159429131230272649922648667992440418405930132662159648792988120098242354384538592815499e-1+.414672112551400932725254278735230578686070250924998815773699977715748649126794198766240134632549613830299394624108213464952253385824443672265190337128e-1i
+.651135723412947942019368850060400131695464397952722890244964413025747592922242912197648697404568218274348816231605630868705316009743390997436244409691e-1+.777962623485126589648506003288842569814812227652373007615022852520267867202148999391685710772018368861113189485287165015325356781934486185549800334341e-1i
-.734059569902301521782993948335825959383145809743485275571054011285862611127698798698614929248291366564457509637398483611601785572072059820186104372930e-1+.886572635622741678171210101111269953988782762923473762846942350853626687323639898303758998008766591533139381044479579177880888768117327325638675853117e-1i
-.604134701094424358185349320849531563627774743320726722717290966675651948426071348842976425601718331001048152817791637060864622307964572589439714041520e-1-.798420123839992966888546006895436937522087207143800677551273436160588735190819557408871553658557610769901980336959377246658665485374492225412030906082e-1i
+.111855260673180320057830727400390086662838787419034886213968970972096779358201833712448927590746909267361590436952348648548403740572299295783532257671e0+.430494236504315383095514019371855180903664053445094842066455393151986669890271610100756754727823836046650512284669023491814823861944376083527808216724e-1i
-.133671943082500505079348524320683454963757761111587540659955425846295731924033918698948984824430528090351901206946251345629560559946487316978547815585e-1+.764561035770708984691606853322738591876337622015711795482780914430972843212849639113844058495473212206118967192206047461128969574976474104779598545604e-2i
+.368112757907666214753490783677544485779040562553670507127576873539368713706985291988993041329422999930777930203008547749299295375950949657693896578374e-1-.332704872974031337204722809165749962632792791764573930991743549028972466614042782486654405577020978425342325040895152087181478976121300328340008436114e-1i
-.260614938718102093957606644550010536604415792023606679505509013918330481777971207803488559271211918958269965136239889931092295052035092699016235075496e-1+.453442174428129473012604423359104655375190615441947625207137695999990527917038702365828542419534174094007927112471306761325909482357609733371258196037e-1i
-.540817366239249545644683222221186124676854066486506777203011578967864277847328658732469072609120488115766881081040727934006494684042805527807915736987e-1-.547968459433554230092701149484346094765272400485952085540215170550123819841709889300064155170021002068602034606018941053163901516542347692749002156820e-1i
+.532859914847994193667707040675214911565206568499854588761188451275456797187758079716972712060793116510180775776673062201925741607942371686877496057326e-1-.501314420240612806872933126813978165539668322431202312414209379637750374920338132580575632630505161179631104438765630001355010319425019395881471450480e-1i
-.263938598372362184776667940478249057917780959116992412313760724693964489085752474238141265089684216999698329978070004218865507108913643247768950469016e-1+.516712682100889337545488240589104888660366094908973689034280485910487175241027818913997331612346266883619973092429582257489929269576417624186489146821e-1i
+.856190144458984643795644029935649469604842338096957866027289052143709847316454908416084365536429675046561168031920145353485420788572897364415661217565e-1-.404266085365698307513893274912437375076368049816316603120887735074844002369941638805967385890254216660391907180814851604756656598793378569165712718047e-1i
-.126159242953156268597361073466879696298587030941013078289018440964805618486228778290978532674014363817091330047436185557331888958554862530711205928762e0-.839742229808803255012085443407604641833808582673660134397121975164588639987126501389885992463527975924476132365483174060678308304122673469432964524749e-1i
+.456951457661145425038728394955754802342144141891701275294099880746649144707575021464090270005420621158708837084621593004238007294834063278878048588867e-1+.271642412375103233233207917466142182079531513360277813276383408660991211778973978561207044434455527652980801336797868904019639724092741033595491324401e-1i
-.286867235040696843497063417904978301774184557577867874513374551119862085411223700487276590271923538713200854554426908891143178067378265983735990614905e-1-.905613716395765281380227460990763643696937943097896468645229809417239589822782589168939017329074152956585817302131270086473719088094296960471468300452e-2i
+.357676342197522828554979492761154670379382936106022159929971338403626587250367980139263846752150549287521436077426303589598874691527463050569128540968e-1+.128478669379677919114223362128451434953661843793715309237731269258653622987827033005223065087991711206353170641513798334442056465547077192128868305241e-1i
-.262788165900810364202599385687036386824521520125758331545391941746174508672348776105114992663730353737878181015251660311191292724358764407173721373736e-1+.678231349673982711820964336240997179571076071909229810875113050655318845932667327214766194860700074808998598551687336751315717568797056238306055061327e-2i
+.106853211360223318406157915276413736416499464983235413808954452665130071323088405756259644139782531533327289074922633291873342098128530188648042337801e0-.309392910859452618508622470361036124456424076678665425452349230477340092563208654111540431219279426153763498811796560277763044868557056525307117315147e-1i
+.861309403899646372102654565301614398262117407417017908295747381189514016265675198938461333176093254628389891077742845970992311790084488357114490565863e-1+.637655445049338116514916858051039165044642480367184456453891854786963620640902523121644787864061035674535391729027615362299327066730035810765526641736e-1i
+.124053959255175473825612545669827180614493942199283206957361669849202823560325699583491082528833730924607013452377492665941334513080283963895027918065e-1+.667303289350278115837686248591454659139445811403221623352662127406950008045713352211014708775366422612051159833746695894574865098999125417619706580294e-1i
-.188323689998233925317551044730391703267792170059251003012098670929366229730636892278950943103426882973725004481325784714258445146298913624984027627377e-1-.407322103619667895236596029397793218958071141323341992902841104155489490593905768947331209674417337989323705147053148578631535778410389006427219399611e-1i
+.122413911564785290124173154656136026465806402846151061799310118024729668928449359863809125924277851485672780941566318792706320356047212658735484166072e0+.448784271125364642011081833538152215590913971331902844485042358284101775293893350554426211085905236636050826533007644577365315686428313440071122528756e-1i
+.318244218429657424433462813859527227018751945767463403005967622779460241419040659101522326046390562756972868948879963602221251682464640914912604317310e-1+.811571508873926855470945987577706011126968059368049011578781469231218013669788835984597754489773913434440250684896961370195503989282543578231987895921e-1i
-.782695381575629093405022936872231246951026085689037603458543188704845472537932661661928064979839989685615493917507915460329892155480948248241563232382e-1+.508022534829840313691969335981843865808807586688900168663552957418717726864831383364781907666070137143559469563768847435735835030431837004303337880164e-2i
+.165001663432922183792069003131624744362103885428000025949646175145754617635042801197973803230192673049970948368347306666906146302308213414361632395001e0-.920024534952617146478029390017875907293778132366479511770237760484663342022196925854436239892912528167989011810411004663797536777234295761477198778542e-1i
+.369630316716421096940917679033781139639798507759264030579159024152003909460075724756967696192840388517403013859434730243005234753529033640336174939323e-1-.767760768762231823779782012233397713226627405486959010087267625307146793706056849448665792365890277990066629407424686950336245073400405808509228889957e-1i
+.707287196931873603010324411878228618043700695773785822427304087739231176106165352572703722782109168233850127196767571182613788170281816430183703993936e-1+.484258331662503670404074404067354620644434865728838618019998259107280872232886805786974825380991326393381084733790998451476107967257430003337276657655e-1i
+.816140654372138218288994422483186686823557469761337169820413113723746704297076661070961898099879627193253903540472007837424090227344718589170642992555e-1-.807566796320931682372831469226095387133846481279178009418380248244648234054127935683801302095300540161662831191709035645726278596510577400975265529012e-1i
+.712591013518685200461157269512771340564370456227283107653580603642773000184927721298242531856050995965222716326795790285196835558883422619301861307215e-2-.705570665568767973165817897720963768650530205475478525314010542356761383173310847294806011480652825891630711257293024606238254184930871495907040363312e-2i
-.554322327786520234504263340443960441925564741100214724951437378112927848433703744399033215393548638561791960282794475193389175666691231679831484001251e-2+.837616006663361432504852459662706194332016012300920976459013256356072373364344587442819212413680810436183483679236585714126185881945004815415414146159e-1i
+.263870243594921893388780055665875423924850718849792591444188608541231912199562505758252489432134845922116877652245710934080149190069734220402253704462e-1-.118172844172078651932388819110104149401218281753978346398676765752546474157325965797995891710128665312417684776922231970159148966139618031038990083287e0i
-.491642131532853644261587653485735674140171319508269800524192825097670281179556091657656471498821193845929501016606462386827772298640861259061569080871e-1-.322944056458844118303042365140984483749152970008280544045974991211793609138935688288824532006128251348867790455295949058083771388201417265551475074414e-1i
+.836462505757822128882545417400325518642951996718916654399062732362360046721786859308250693396658112694282176896679702140799444212502796924747485536580e-1+.508421196957485804252402263156580866795784704524876393033868759077617655406782674589358045318938357059498279107647631138080257894685476712251511515387e-1i
-.672999909686900237169321817925974423879400565809796457204867260154206958858145773551411488678438596875793448454042675081621564722975686884360682571720e-1-.254177824595369623487269636043529431855960530627757180043177338761401836705884957846175947762734097062698349707017602933108236137040402747582724512389e-1i
-.118104805491978165906439199198023674253366418064165155248090125059519939157236633461339014793666335624729145945415383886823833388167839234242982630683e0-.134056209249029128182489120646716154657931930633071151989585070244316379858613739268907375020042981891436661154509861563596294046200479051613695357114e0i
-.104743010203563391447115383352251601876930469251328937959412862923586641480497312408809807877929662464644053406033889607991092418864570531019541671742e0-.501237160303841937080430134417864090867362516823708431729114093781078494359172087312853629897881772019688783466000459640126947112611830533547263595941e-1i
+.107499503099921278702336271131510515111758164187064804082376286390629768433022255443701272732786590873243698272513977610645294973978044963382683366589e-1-.838686599286653231347736810919247544380722081287583305719690021782620436657761358188580160919158944437426384386481967646762075389384906794548282163371e-1i
-.555997031279438021990874129014037363928778210713206730171452580374438855182822623728488561150107556579242221373845793206285052265030335689639821040832e-1+.919291103760127997433975336941422738709249353488606344914899592270211726426480841098384564536798932001723837923371925711251961443734549409094258195422e-2i
+.117515705600107356562116154285219756110446956747300800599038750916628066342791518711660472594500158012200545330270850465336862094230175667393478865147e0-.140384447001655082178978642064149407012254792239647443348450601126094478542715614791660595194764557089299431457245242813178747753611654975935765854300e0i
+.672081342174153283129718021210039233659404505940111734752408516211058985481194413951520433801960492511343947138317224051893896479218213743467934844574e-1-.472222707148117873658834615804954287663216900233816963337415940703421406644332231923041222442468976379592899794544230525762923041014357590116234499954e-1i
-.124882323388157769362537426044291855062563682894485770800238131418821758124230252451368979640512336594482123640703243718350985071375567120644985048906e-1-.330868801136091880531829178036199805663530089075623601632600684062385741066102317663164431308127738471308535220159313985359450005667321859190002856053e-1i
+.260983822313389000948148355376229546973126661286893673616258395404540412781658623749055707530587330229613162091786786047523896666383532808625056173293e-2-.103029762182444867090717194028606202086022305798895350551701665058053659197213957159654141906294639609417454442716995886427617112114224013014048133485e0i
+.120961554503440397579799749622210698244768097126986314039484210892236499346973498868849025804372428216526673007873424201525562596396318313238089233208e0-.628327219890715901924859213127866567666672061802066473488290375350543901938561491473667042880758355187192501650513617151141221070681767901134890765234e-1i
+.120742160144597733325078613687926510692562665330258203555391557395855134227117869213845546359161576730558761889876079324608554705462969402256376046054e0+.911841892790534312980789463172598038888659278704959697030418331997792810761127063269903690377432910703985706897444838169090325992740053088189778815068e-2i
+.319864515796722264754414351873194716101880550269479177439317406015194268198291769593474089463594438208516216444720257798342284285837506930054324108968e-2+.243074715745506386955299441012115043150009333082817815200736392031315370166624339646328072956769514398096192455046668901920589367726916383945659020376e-1i
+.758397337952250617794662164361382455727673511097827046194466873720104858298984411487973398065193117602472705388224495932458668038818236060797535085903e-1-.364857113704488125653325749387811384279654672848473339509442833783077055518764679502446400902901288340256391007033362425189363767572556422939286049277e-1i
+.767324409747252751475369241845879557740217721837032853075848400688733999337162135291012984651052285701344538048192002853961954047756271520708690462409e-1-.595473105038694146884592389667012243181505691454428769791146160300853257201819412621022492216597457874547390416031315804460706693076304402918053452132e-1i
-.581969464177709989030235916033971618492039468010959547760278352524163938300415876666578932382384696386221150503269914604841221974548441205689103316754e-1+.852633127042014091633792829438740048597623260876028966263471387730451835157649861994674152756270099114998531910724499920423132130370232239011962392209e-2i
-.189896778094966769181427513631552259629456954728386430119241542821825907040660716566414929446982209630645537372514659672881848457459308245982247378219e0-.523264526676184033092431707375906068717944805153908785937917954695857521005793023099383444710749172417621547107698193854250786208860118326824355855979e-1i
-.314487618634537042135198898174376225477769786824046434283501685395984074858257134342688583041725040327285287943655712604712057775461310519316067654682e-1-.782095467463195903052401305847105158062564047869479091016150290412942258542237125927663850874577470945613694800725730744785817880791631881256009358913e-1i
-.721519013508461311324053192849531058748204431586688798540607838570364138040889874834361676666346808042289662747944518351859439039262695028194054076262e-1+.320211271502947886651575271670389068149224073906343784248943372220298078828256370626236723607604110009645483999410321383278818893955082619733277227570e-1i
+.823121589646849787291236738505740823743697117035629669345750878243287291838045688192532501728743787630418608839521084883486507506295483590811551876693e-1-.403099571233497196850096824225453661771787953771326104057381387609661440311083426681693965291319001441427384613321790853613370797409016477029697667988e-2i
+.412720243816646209259974752068859386773185292004083943332722994707852160581086205505906332489194143970550553472959520043402480112109433783622091576553e-2+.296345899726272746041446276369550983781829856175815585255421570971148972614161425393395778302169917504920821819315511568379712655629376661015618364716e-1i
-.285960143165585219596824966182161260067827492005682958198322504080861412157107520154175322099678388427632839858392767138998375445472241153595253525796e-1-.139941746766638635781910914202661543302727038654253655768645533444303998383885948521258221411605223427067351462532429391281019943121228337173920614516e-1i
-.160980267593272637415144445872714139045605441632477693876054361686477837734694115284110491751863307618159091236560243339072666468004073231755803993101e0-.142727738355488571226750655599003975303600445883445937526828048612274672111476207410803716602623784386227243568208163525840313502210731921255725798115e0i
+.174788245057749204918341968114578430294624424591644723915914376295445955244287959286104763111597190225482296932552943765715338989880973874918980317956e-1+.119052604566845693644294721107410840495348033729177247518103578663799716001206086307746719551547966787498246485011748686776590294717863731879308578784e0i
+.136160123699627624264684457195228629383296170905965574555389757369287383749857726236762854024471563299675234736767905365636596312443614913175939966620e0-.816874315358159831619877718750525353324477954194683068512776486827524845105500907994565547565535847207452960290341020250252256899225757299664259139812e-1i
+.298941191350063936352467222004588585138075396674949045060315172570277573190071025925368208089255589578901539396799812767659851204796642864510212284321e-1-.685259754348283810472403253990490852426419796423841576800649830402724840832299450993493835000913583823092169775339277992109954656836137505425174638623e-1i
+.765231961244341875540572496337164896228004679838222115886369253466799326990652096041933608128785635893036331793004533946165592148231421234531157368379e-1+.429387214733581683907644436404567984262396666834841572430761979178926066725253031993453648674011080132779553261405854692083652807542176915981288893287e-2i
-.143075390403349027776747161588058818597780493640901704126143454110919313505664498570288671251357913586366498536066519071054281465095597944954301288886e0-.177753429174402094592171838932820180535133645988503161595946654654352040518614900489852601975226665592948348473736204301912398012627355218869581949129e-1i
+.379600751267062664698170762364549510870498925157104876564225733506445359132934077882963205723186186838542214519874521533683571321638574283893366768877e-1-.179306910103296286507841426338034374361587512269401813542457797150387175422771495903197796697711347564641960191182262075074807296641794406911698568178e-1i
-.604579842002309035246638826062475404122315461881144043722070004511223892535406149321577144548686007973911187733304942036908800441248766534016021387978e-1+.148888563172649631950937111412710030985171008857032941906551621148205300035642462208603048739176525946798240534895171869997309998510667968374402896380e-1i
-.417894710701974184701839530345929670868595872121728145876408286185891209315179925668370945661805844896044926345319307353606557176541854371108948328363e-2+.164634410288105128453522719041319321579757351501595393360023771680080725414022122337705284666504582236336922648166684118318020369410000031745384750439e-1i
+.336723781131863160076163782046082839485732240195587414388730791982934562606835213526274971799635844217745490461557423489455713236920692860137620481445e-1+.176627153364930372633668524454150866169336211009677450472667578704039663561620331753248007174599681476224181168009376960292838382653331824587938636392e0i
-.625136600372076028551172906628489651356240645547067445059744741373351467020394746450135694207960995230157993477876533046503634219469071838604362948980e-1+.453602800142706819263592461385865681742566709353963226147519090401290709049230513882005209108410175881156271452003439936051139889187200634937481671144e-1i
-.126063618685747021905034626298576252239541271005005953505032881240166992138453276027622502288444464248838589113885392710374183863667768487363859895829e0-.702410566011386805404248535731748105479250955701423376263885982418190948144136383568758947508155500381096428285388824478509321209662268370706771495342e-1i
-.634949456387562347307355641948562739544752634418965964429484557885901636854353048188433238574014661205488596555124098012224050115439997864636054702665e-1-.232110519140086673824559477473345804044936884807373936560412047338088934861493361837992156071568151283495903864290198561506182718341141868246365091560e-1i
-.134864697370831413738872400179297294270023139740908611415820121902581399659166311195002534311282747704185125436951193893622725589231884777521097590648e0+.514825958580488468741001741712016295742307870683564134365976700789303304727250032973323875448193814057776577406022628302777243133367802794978015820307e-1i
+.228960368565040485588231344601585924752805789437437857388244108513336003294871800968168362681065003262185777680091176788120846074473781601003517093309e-1-.532538461888489396081124846242615327562482678752154677933749488360861891007990682363902610235995089734157436525521277025792342998238409148893093697727e-1i
-.100374510393473214203625636690946732651262613980380553133636601552746640847706518630926843244690328693716441663602044687118166532815283164717550878687e-1+.445419962981283944591306089421893713033359030010501309471164824748150415983834557935833586427229977516683683041105474168690502086591674491898118897398e-1i
-.703175754403193078347191530889594289524288287342680930791661415953596234035092297223193576583975485057744527824619814744345557841298337788740937817038e-1-.382735042276445875836901588549785048625389204856956683131188279827804029330124835913402009120445641618743580931659545346369148238349584523231752598998e-2i
-.139687927440931062712077858348988248653938743616464232441143940587407697104893162404141925731785075784367238725992197618305615144987498071431593707199e-1+.323459899605747761787552641580146439488347640182408507578223500027500385653915773998806671791194406452454072178936892368607290183385878336698570787402e-1i
+.214635080057174141537589839142088819676525523593121213456372101280644122610381687917754680183550696040625046337064089758803162987898705019328770822771e-1-.894175374350836634329885564866356206013061178976145374932044034979440519610024236863662711579521944546930773243810897334258713471441123628386800935788e-1i
+.232778074192953507941417689313198108026036618064643812244694266656047643598849369677236553886666306744878905655985976885069443576793400593689233972289e-1-.428805388304359109738013485033541647001230380909904896643319837242957036300477041987633595463241733717048479025822475164174608262421469458831587832542e-1i
-.124160116206696891778257783437151560976342708316119011567668036160427499666744781944733264496040539040569981099915991367263233733927776589640528213094e0+.124656156967504329573407083023898451390350426567860702977727961228126822149671739270844393781092612515999414018376441211201259254654171357016413841035e-1i
-.149854829491925060373856720038901631001722956627449699537604614778526813394739496542514308881513277566825190143225371111059972417226117807660353491925e0-.404501708147248910880588940786947568078347479893000706338674030552784843792814462181544261852968270460493607163202777078362387749384875135124148225935e-1i
-.677134938896246112180365388111384719551676729793263823466437269827249478111800596365401645660558948382625127126094677070772038618823958755932060830438e-1-.645035799452922886340558667960871051315193101165486624604537031182014968896448813105309629164516764197002309638795270244975158719123840762954460851571e-1i
-.879773641536340661498530788782312045470436333633134322962132027869156452177107496422579887683325627676211789777998515088998294616528550994765197151002e-1-.102129171286203529034978054447810039972283930183178182319044091369187174009072246432181685192898759417337287601867236133177572349845442883705023878378e0i
-.255543222307970494887819489218771465078573812972216869474594916784948449828365086771992839571420446986844724142631249338383824062682161644632261550438e-1+.861694771120902876116921560731604443247579932506519285501553420957725579142584986427745671164708612928587819324745113870787886887299714146656502553892e-1i
-.140928185212023170395731598150171003691461395283410243364152603404548188973921480417346894024616665681155748529213730159430375890540104536623859020664e0-.134568423229626118720668591738610081696513664144039345002689348435441404247048466970281967914975194682793061896947607192313685160466075458700845446285e-1i
+.970589884889367096812883853688156399004401448434483872942102567854378200846481315171832867792340018189164883449973249663697843358079377898850686407994e-1-.769459543020910321105534677542043694746050718297690158700122406878043079509999686345602624817280998419571438352782359008598215137099255637398003314021e-1i


==> solutions/sicfiducial.94.a.150.txt <==
-.124522123075689133292981938336048425468182588406422536845692903104520911548652410264222575309275325186364847171261897439992743170777893095189885814135e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.543133875051446628621767279160799196657958859280389700773389213016920913900781903673873182539792088383822641590853592427078006941053057988760995405629e-1+.869731387456364015314412907049839878946882279830542272451294982210873091534998675439380215207558135818012560700452138872009509902252158476461066624016e-3i
+.485732194951825041418412199576569926007278865642682684124108205635153924588389301883483805991336762744804476261844622237770294606995361272621912865927e-1-.994052697778561805330840022052683749695379545520136031918069319067347409973828170498198030712453250646974606883694460224825950343429705096776060296162e-1i
+.440950576221765930914748552539381174995600307901419648898371888592784408664337816325395265932298120935798258558162212621085156555131510170591180809374e-1+.192232973738558994529716264478126431623360337846847529659067191872338612313417313294608490765226132717323985823173018562182259758951405964279086978174e-1i
+.409864238815736457283799000828048811492665466888020884735579148932798420814406481613721724383317648768959858334446882495185592421382928934209199649807e-1+.126404187581574972286589067761187725847162056111299351089588716985169459842429310572925424081399499784184307878531447484528818614116012283166163299388e0i
+.593300447506984720498604525961855660614430552451674921879704945347292486666420788823401464734175605598528431531084481761341711750788011005331290461039e-1+.602341327586043810017806164656657912394168443252668091907805796285652200386315439173584667810036937134717468296630790753148498619155606400468699231055e-1i
-.887909382832767980864172329009636824545391250767877292970820928160102936396670580127084996355539837657589073385591115786518124072560150324934082898585e-2-.788492848667469244510887816957290658177370279165724808226108485876017482645611484933207736844301392370720646905964212689408312421962627686906546873230e-1i
+.144192650707923206368239996377751925799435929527341323058990904776316264933942219413642650871943936472227390505587571153858367029825722848794087981492e0+.372134767347392377121397160462636093112286872326614984416975064579394872033145308328920424762403627242825423375943966262075773399421598037267997961670e-1i
+.216471406114444004010261374174465162914363147730400737166466473834058473159320040018211842426800105978014842957737537054232317412611758088451751066390e-1-.368063557107068850291186104198571933661989700454749686190251927159685136834537927293854281812246583724467661452130619119599617749907571565703848713813e-1i
-.236971705906902410638860440307896711974974681293873554595448572501235169496213807505409380754727295340528347841943342254422594020365704663064252371523e-1+.450952899502520537124713109655044417317836522162310540464305029522558617551951500682598616236319501124225243115728644970950929583130233967625228884430e-1i
+.298016783710753558339660082427475450116476451971880801991029156783714744236325571003387804161032885221888998209863897086632340694391779896756747907132e-1+.404144900622875268714608307594216757083135392065381288026377271391325690484924946714633688388209664531273809917844089955138084992978517650825484682793e-1i
-.115947237771336596684871043357779225881343322261916635724194859385149445522902000804946779184354144708590980505336221106363291091723143833403561719663e0+.318082080404492102386495049130870944193568875285029499988254929288788233839468633193378961803133281567719190691566104971596637482342087431561119603348e-1i
-.371766228236143392708461823811781809559770868098164588060887958104251654577073035718963994492340094566190849475948572233185819291266327685620886867492e-1+.184606194830850175614083395983548124426846957556171880454939020905821584621222715422154132643413495497981758457810406360745217067906526488568982771859e-1i
-.285913991459941069370024701268372271731073094243855957179888848633893584630531792074409514637351662547572619249787337855166821921792591732991857027477e-1-.420082014050804492841271506419156819835915119851183229588498027334438455003726854422864242106746300091553538752247684168371263790025878901195415710974e-1i
-.602326130776490588840947629822251774410972772174195790994690659997276453660513503934900209417388868280560691921192258707645144886422293889799841257200e-1-.392923935054553614047042998390617838779668233545159234704821721915217057150275153175472158154542208524736319138641397721466955307928152540917087016233e-1i
-.115061965727138683325205470690182701238744461479009051952618820977012620068650482746697985621333592895529565920431580004166525924024383020940999156267e0-.116199521567326315674720391202729908770051198079219640813938529564602705230810522716814321855764783335897790779579422988347127915802550795039385690949e0i
-.279297429146750261139106685183769213734469395199057388552519087455094298980075050378075769622138526239574678626547682878129108889010342398901007965284e-1-.248781485768466630509530007706606107828773433118439840685875895782856638800961445260571489148084122757521808182760835420004863875729312400866688744967e-1i
+.210127461799063947813270237135861869718750168292285207142244938453294790619348605975333554125004669844098210229817573421276574344305497556840935940181e-1-.216033487382354725980624890534853039453871359300857905097673763689546822381414284153419091662196560019019712252987907527439267807298628339185844896086e-1i
+.298051419064941976603152369721378052371756722861451854211741940298266797823891438975148994868756966755431039111989278520741395062405919805817579329841e-1-.162981400176260921705829285338677392414026104005771739286721094599136403765608852882684039979675267693092628710377078917486730853922832036745157639066e-1i
+.317211921610953490557741869310925861398332520351039237585770435087237815626123181893409101288991026763343524563608097261590022540237305343818080990040e-1-.272257656064323146356227158496735247579991211294245301530875871215069708520691292661419897301187221509157943179613496899302430024565384348700627085969e-1i
+.377540536804415611745148542895533631915075776896840725322347422911210870899507772115917939662840053231843692888930985466040418531654059897196546808466e-1+.323549966724490507158096533558629815801815220471974273078360237312690548259809318440649005875420264124194666633717682909696573110376735479786706751194e-1i
-.545062019992992525521104770298885812132672996391186040580888468289372589082444605447692601837887632965853446095846407162521476419489282766603490062399e-1+.776927085836490222856440114712707608155939340420371272814574176983970300436498170823524880878548435727344918814171139531182735485286810152424246126844e-1i
-.148214393663210760274345582036309492711590974852591002361459483615624175663149101189861029902443472910148366424163181339614196525553900799144940329787e-1+.336887484690922867745463551850343532404232267385117817468136385318564735860584321419866134275927637786337313147616010052767625036625719599332776784500e-1i
-.174569282036900942017700894812416470776870899704622785987754264437009293270833003498995787461709980663337919383756474206754778546917409204438319315215e0-.380345872780984785877398100484407263778070384870664037145691053439752436530354442628838637962992553363749006175200895468204249835354466019186990145246e-1i
+.784688118896506763399879629138202660045829887537763174430792456896576546132204730456510047781855806993095040324374086485654508535782728463911169223207e-2+.103438477803532688433442797003258859111701661310118896325375696343248827190040041183443577460692374812669048866194377685482378853681882729653379754903e0i
-.102178472581559438318306918474262215201880979388596407823241659382644595566302940324882749152907155971809394220010057630169094896172227762439117833968e0-.321101711768719235608392635266501285429821403244000305750045376504330940007984273726469501713371025692630268536244480255714665348156941374059701290623e-2i
+.577090864765792213071964530792972441528953923627252921826686494741267178570249388646469701512507693056709123010297956829604436705433730059570718750721e-1-.918785442414414320086775232056089179955751092150711210177093646589713324153090645891883866549800583670738948532736399726541458479119816464093471665704e-1i
+.939161543119830307202711006680781345010953408075975923813035768004027575086372863795508604740171875066196102655973309030433089504156693471279371564161e-2+.425739121998404906469673940792746077545234599506982038356994109045592601382686244195309145768931820377455518796747018552556621862613473348292591653308e-1i
-.634286326799805725931682968723290620869895554979678210839142039458297971618714373674234356497256460717120966666047144552290963223902766480704637780142e-1-.925810753103594879491152340410949154764918342013466678608480533765999558667020527637990657608263295555533248345828158631357332576176750423239808696830e-3i
+.327083368058309592760526801161593811420941123331574866236976341894354992645862066189849530435642676327434331215439415189076269750450948233325563776916e-1+.104400996700640556916354589649879977535595048707856950153591243266445449942142604435369377029392239905938975538606610112456706563333529614516706139201e0i
-.329572766156588476041709159856982484453565552130231085431644575996587393352659850915440204206762820889579932594575975237390385059880197037242887570916e-1-.814419759010681365021802215897788771188170848684114478729100459859051886154595701969922944049951732881160678788436692243452158797796251713504365477324e-1i
+.762023905716374946294636494549666182618784016386217414646279288441060391082160695332772519999986062294599545667539082189318230107832564994223502755830e-1-.186165560588720102591233257952925493411170200668781781363431315648698912720725850942579324414187244285691832416177719659589105189256426836504531490931e-1i
+.389646500119752407384106501396899392642879216078918264461317202296193694727393923927438862922652890556010838555570564127892796409738730579433421789712e-2-.407284341664309427376300365850092033916780337194779659468507108101613201191184688859719715301124742821436471868975545247658985920104883595750877344616e-1i
-.100301610889443256568750309206958333034158335660362021652988674582111927111269293808707343225221900551879317152992429342211178867574126674818966478731e-1-.429929162944938018495252617593795781124674561295260983449502309059252392816079513117765822331805093564064175909909051341337711481624921407116079554530e-1i
+.734729933271242307371291389945961750399773308437789008815160443663439772548199237061505078374385391584515089557144137760675168278052753187376984056636e-1-.437991211113580131406585621429609850820042949576223882610001650788639229751525989016124146501366343363227576341256375330652655690290664679368965394250e-1i
-.112164972378784657993375937855333685502029292645956488478643532365219962385896593704241941619136306711800788088046813935974790462858296532534119389861e0-.928566322844728443800281769016153162580824634513644192326859848716431961771299217137049453537063776079748301731165785803885611146766325890816552445677e-1i
-.533517231781970271759774847507819666175579573821656597659738959220210391269679948204543298616807450694644467241433425817825762375071404705614435984349e-1+.732890334893312413013588775411242282890430029962083119392323164636715790715227616593319358112273405072487256884147655956383667236627579924810069739574e-1i
+.493616381209674096400226650397123455783160177086674966443569064816160986252527188421283240041144022067346121583279282626424049572431184640310060360622e-1+.437208959656549292425555212520050754738724137731034158909396411830225331200562776356408503567088272680127482182986049991734228842469829308863974909805e-1i
-.214028498325130951500932415991333390016992236834338106987261175808017719564675732159056392291612360298730637344477293625132678232069079104571750139361e-2+.900662580929473536487418866633842607591307951249123950727440691564951308515545162324306565098850644749391348150075036666716510942019708244746605290722e-1i
-.133898753955688951781434122114748997116671423662377266979436820203849971836161135624612401036061681654862544278872243794812952722949292663988929065123e0-.150623414767427980704415311344759385441982339146358328894635336801002718208041744638303199224238654272662931245361948481749599393970804211640559312862e0i
-.491415436544931061433145740351100140689387364408828220490409406232061642620424329087038460142192686489083851499981198443933646987591236015645729550098e-1-.115496569074442775499526060101516467215603471044541156055499905827236768690973229569688730530075056247825828701884999283629425926265866278456345291625e0i
-.764700408722133009346005998300183395464792851879610940043485030938108148259876693900087035471599635361545740812979149369605263734630862380016538187699e-1+.914034710771936696633561198181223219985234157021047533010859205182286865563198942933334452771408024134891309937822806766203273063717426547750390218241e-1i
-.501065511775323768445796967994441383759401742391104875989164109246909612742941241022232971228751467747149845046759399186381545599392634077414066212236e-1-.521198205861751969719405003223437795901505873535982383677997686052975411772763322471774223212760490525292115126934128184433803436819701346277377360698e-1i
-.560802892577172069310044925900206166392683129007349892845760845279630664391262274851949634381810041441085202014210761436818413401203195734416543947843e-1+.128179547482892726462710536864689432050772137418516794310229009565983877087710850525067319578063017163413365650261870134102886244519538833916844040116e0i
+.959885907278964125233322943871165977860866056004682285408796699597691772165001989419921541143175086686360605491165693451778289542186229091248429901701e-1-.469420037796097642659878227797337479684732901879045410726093995338363100597461330138204811868028975972387576553424776439285452724253231122860289358012e-1i
-.158940019133812557180942803578239653123800445779099304958104059790972761425205002273355024850473180542652081166062468166296852472139298140999223241151e-2-.140705110841769351503617251399872871655781975839437464114009290559321644387180449966108608922616922681204483594452764239623616530885094775227279396941e-1i
+.729158979171702109627878483073160517854841308886778168354144609083898355348989123132996940149092431947515046867675342484580603220918110713431483660963e-1-.454574389761698304166532937355661055312152353470517827560341250186309233600849881295784293866860154027233080322819144322301932385162201931388553615331e-1i
+.680803512144791096362761934316950554139616483717688320935050590837914345107277771926433390742546432594407195551688754337303926835345181012463294336950e-1-.258286550571988292715993319778296603856686980404688497321073774179644857056295810768366521311369107655827598793961767029698065203273608527655764852207e-2i
-.183150996114981221531849943165151666671447909357350289314516237674518517509713809600216032643894511776607684196496753239688030705348470182172677362849e-2+.140825097048952597173159122897271528209772671602051491655716368030219020684084595957499171778717700554559552522730744321611286471582520908422778577359e-1i
-.205659335180111159716665145743354230776716225690793362089605521080835407243912300325347703741034788278384267699043503781282974341541682888448611399077e-1-.927764973294591770092099914256157609917593848564710735221290051637229663026182920937876112178925690526122957161566306528020690523195733607799001438596e-1i
-.380064911337512070330645114139993995070535376770269125507629708702540485933366551839933167927275500821180335363931374907058003542439775268183319949713e-2+.151397323029699353133976183625652555642587140048731218059066740041059758505353188657676205624265437580886350575241990549858737593655824887755505855504e-1i
+.950777345922196678584598486381342946108195910397657338301485679574093459244036745652571255866495481386002889055440914265179433067054410538129435292662e-1+.266254757564155921296429336602803296242258868642604538770666819560920679018059063593949665726594249998700979624953060922093408200338170600947991649310e-1i
-.102609992939631913947364239264433520370000319591840530045130514195172790666779404349753866623593466600911590965827629024806966491490453015754728345324e0+.102398518914212392391276604756753820687425249530431264605407722663684620796335821786390751608877796012285585396894052145108449235907131910470680361841e0i
+.659198571063255881879095738617877481521647621045936070781650594487091339304055079144240079387284791304187567734284723785264348076186910655579643762491e-1-.921351424380823926941354678660519363003107828453540433369444976907554097159939369187377644510228343549025790951898769751668030241491056310316520569317e-1i
-.109786463384110664350785438905966608688546150640611932602620695167462906266403532222057337408012143884173021580001253959493078650798972541351803375244e0+.111107839435624923045604252726729348066276936409408865055075212996227362766779668910067045295451292490522276899472455198008027307781082822016179069311e0i
-.639178005365939569332866475382083932154541619881582411826789536955975902423143816006402371415160110401626387108579168498119984080364135077527160061895e-1+.341358396432180633161661574343490745732138072580848156237563345139737557626136389720790230105858379544981318393561193268068088320401993309677202394555e-1i
+.424492653183133411222396038926683033726841367765162185196169058587459858332156729871180233618596569004130952439996809673776386133063801987325994627555e-1-.601089429735453393263889347889023272811630702600077676562493618207044751011041995329398108053144814819995938152907297342884181189504564542255497206481e-1i
-.877482316818192534615998814349247760351690379428146213751273291143206314575298723334546389730659210758604878535866095901851678827954519477793074653458e-1-.641539929094801558972997850708891398325711865803597721073252118896479272949772378903895996969198697085315018929725771672301133723011670466377572383892e-1i
-.128165614421154889404397920929861816904314897310286933342586798950260853548995240543403901552638964983971000603759305452822183331755133162275443101841e0-.739708048290069342492455439818769344640736844499822177145039059735288730852448715107587121939529210820631691302510401310094236920369745743987166013201e-1i
+.157664973784510872381136193566060140165387819453178856009972170351417296658775694112188222176259980061341297758379446267811170595336497129273860578396e-1-.369348472917122232765717527232502352484429668917080037165433581879844725338849067982147465415419748769500883880831581745170245727757061966823262073612e-1i
-.143129832763051290711871679511236706504340384874245418684806381082172708182787351734427978767876985838876841367454033873221892518323047327897016760926e0-.170732292208321473950254200341712866735155146509048278891065111657650592885955851152764783779442695482652001370473931461908936556588810130718456070550e0i
-.424227946481644090617796117049931887743234503193926879042213560816957642326740873994439687906382819422214531713898771549043423784879325116135985530766e-1-.810743667911528549759764616597019336388655833700227523151609874790821014022337038145225991339858758356196012038427149501189337812649582858424596668158e-1i
+.362579543739680858797179134549695205194001752205720920509046411997470046055827527760743512545474383330271076511307301963476954754553840002399717193958e-2-.494162829066710343999355377766219748025569753345692751440868952639477222600399613093461038423899361167887419920350668194719713354610474245461860167844e-1i
+.426384467938013868894940595720784253635696475574483438314316227350547225973905593536809255515960106759433761559576718600776296685109833234966094101772e-1-.879745867674986641214226009761305223989871562215731993069336579636482266360188534747905155593234084942988561894245133907436326450622531958200937318770e-2i
-.667709262169930769210310770457722790985965121536418165372569992745820815084446091399745535465980290841139581834418009421551847413149055144583322497649e-1-.990658662586141558238384695999644268157135313476470111071329523618790772784818650641177956520650059644740476539430174783700351264769132443109179035776e-1i
-.150378903166929482593098543110613162235570974298041414695884511598808571516064608453594767790584739258529010086826906821100747993033381593585651727559e0-.183581331313778741925149653289686149853676812747232750599577129535385210241713482290590009589149869214810797042348158627701233694973383812776396324309e-1i
+.344747716099237738999389184523049212368691709613400879501946675251516650345292515698080789703854492512155310355982202167757775427582646462218202611458e-1+.523451434128379363592284030036452870594460637527530846752131472651393657099382877593537010805326341221227569046096924679691076552839937484530437810857e-1i
-.152618570032553505836701223276912842481640571375868081659654624959805363934298664786932224907257949181136776824044060293259349132679069083861778611788e0-.639659013533324126875650920597440896950681231631106287820921982483136058811612537306464856857947800325329397698775036099575134522188696087911293952899e-1i
-.562921002813094720289484782886132159636552308067133142681815456563668458521173964223079733284950268773418068027638432307988655794183904946829108411752e-1-.362576996614129784045023523917586564831134916683370542151470260577959075443937229585287110093543877224715895859091484974889355690266488078183432245238e-1i
-.121890406778877993459291209446107452774392918854910463437397676505179888508412956990257753683351342277763148949432889753664144271108921604166849364084e-1-.828415138745991736060685051530158587147861970210299798277148916336727893920057956840901557891350557290797138696137887397018602169216259669685065787283e-2i
+.488767791881628300443170232897410266469852327394722055388655251369613265939326972936452833071769143019956390203857427854303545827002785340523551375434e-1+.192347672979959051040692372933427895590583136945879372817024446708280011825932122776198943515144954510879328484145823214516313492282341207172040346565e-2i
+.258318437416473911799728015234838929446470017956290199312580711842321081133339981757401386314686945261395103337117091860219633029697403330746740799277e-1+.156483412542149842223216602545966039409255226061146725270255606481088741611003776994139123619010183317861632843469039403942481127467068182333297098871e-1i
+.934377628991612872842122683789437708227075516641939700745034182587135806660184468047826531647740555317547751126046836839412572717243066864321131990318e-1-.573801959418457023481412106743015110694946997906234864839082366699761201986400162389383987637723357235140654280362536374143715601445484320662040690532e-1i
+.211439008730164781713331725502992280802689472236085835333661753597814810895443465874499564009983560656294938484180516389142228674919200674265751144936e-1+.861109047598863059467963913983887893996679309165050109195916150538094758015046292375753124390634433759886215789384141879388562906141490647640134584160e-2i
-.122810411121258336614432551109748918774771347613154946087430546408386277021520917521902325037252630896895297033758119068700762297978082285271518967738e-1+.106510516791714130030131617526702590349121178549049250466937295440589439796448195782593346802609639669559768071109634150887789639876641877898812630964e0i
+.891279130387103472511275615165655661603573836352238724039165651004830615895358784869718877694327843499895688098040857176494681450813259967673063516350e-1-.171994725762643849549383469443821209337957180289270754961722202388598219349105034660322290108554145808749786837674354763352239532250453202423730803908e-1i
-.258569776778070263104523114959250508124908091192740306884181089475977201898008743445576726775242907225731705784832730958644111109147239675563734459500e-1+.318760743314060001457100151976105983547381071718888150636024850857856805409026584368885879570024647808571238755133761699473335412499012794567127917971e-1i
-.186296345451029313717728894431407912131953061896166731152837807136666358778818483737643546210502022622657758757914777466396691034872119163095697678814e0-.867874753775817142290055877336889986243308682596891384655896730418904464949391758266910057241485245795125515368647464532487076227331339004000947117539e-2i
+.697690939896294035460718160508820329828527148469454061169919174284468382706916228586356068008047288783650539435621611850688914380070166022200430527301e-2-.166758017679698660816433575324789642568595645231495732513884854804689431059193307377823707336106917049412195963910902656507271955623741155960235015545e0i
+.930799686407409312074044753969190720352285650109172476596671370327132207108197919722160523413995574052902126364220815075637288599382272969278685649972e-1+.520403838290968204182813295873493137021154618659954988296661418862960231029214320750797637796976888445719004508821750028889409488709415182628922499179e-1i
-.266554635987824699912895592610448341008523437769489828409399121101152647860637353450167995745170243385841727879828024990217061252985407422096090575928e-1+.499362473911459722124221527450493279040752514790809603181628765276328515092711771740175008502210575443668021737815633151559974393326334651847162962517e-1i
-.587685885060650226826266239043356771464626707500614396977998928458651565829348798099161525363458439925417120268249620980327762800196074276182763821759e-1-.401734191608837532051081507367802149238034441621239776114040497633713537465729608633143447944221682814207783525629280519482662636620091260025781342151e-1i
-.455091039124035987127501991020848813193424889218347639002350699061918327319218461199866393413999809723026946190803890365195578087640319313759898488162e-1+.738164545078221838420657984883948849275500892149376420228158884912438541959061758697124637898197455694312802615845792994220897200378073193889267562897e-1i
+.260166011028459661271233289432937805817771991577900911618021263390185477350642609963245977304306906902962544504621615648665231106983524657105691688728e-1-.127977854729132646257879549308390133393831132444960739327373180387814240769490451180164549189301552075031485375788283615303335368539831084653337394445e0i
+.656096691725575631369621723031633022648691620154909443234746775234645093017637350700324984501781698133640640944761390250643853851609244429246139290768e-2-.104502545542786351271270964719041849777004693232338472192770147483264443593228863518752202549579714291524506179640949570188947379097146183993577155799e0i
+.891297337073480995954490663063863839146113010190589165058815731296751477132173877727040753633139791887448390857038495615476530617577079434447287491534e-1+.428227220480406288976829590611109270904097067805555218960581211221368884127584529176672395719957984701240274754360314005495694171051712236104485862676e-1i
+.157942978940429609912013920731868466878384674864221755340962296678461079108425749118286881965189665513481879562918129693271988051375133433283125571351e-1-.116955244373961781143258292181734216204389818514561224200794729928264233165339040179096363730197575303007729546356144313300447671118003051891335957188e0i
+.123377558763433154276201275669949256440906438151058368983624516117726976942253231529825348197723604154088328026291246639137064695730852681677419993828e0+.197941514473574352107486078605332813563406742987630147050191598579455269552595105442476318712435800838978836815805148662539488485239981953507823359633e0i
+.277788537745658931746365886243304798990070503444625695522424239798893412318873741941994313086038686374232247780765577487268643278554486361811445534029e-1-.789628957814172266357268814234529011102458880419108379657381915050794528513048344500725055801186540675456331680332703464584150136524056836139374626685e-1i
+.878843036118466109763691958554846678494659065844751475529469180690379880867431097317561946407516096365393196847570476961597266081259740793410954363358e-1-.787408881092463346126137000480047756519399402528965193337398916600785490155246187036410160562196957456668956076652910323383051370780149649374708655502e-1i
+.136504034571591598384729005875189360264385152418081476702045929978371836102768559476808842240991892141127244877927405990534670116250625843101341657450e0+.294231067832080261779392009026173350770112112426415825926554404025744499622991438645695938803708360144000888244942628569679898658283840164815122418543e-1i
+.109568316069303179193436829501274528930646300327272240720448095695098113634556658077829830776953176491124470544204316567360171240681019952234789588235e-1+.128675698171719106255865216232164676683773355407724368130565035082215566068351692798428406581393383200825492490132699974772472862649970056932273215225e-1i
+.108174049811965006901347009139180210603009000788291765668947069529069380453150533404352456973257869259650304090631683369601428265583371598359249773261e0+.526920308911222316365743890572745228393417559018853856930026466065205075469475002881117259936314091901973425738331881483729979743165019306002032797187e-1i
-.139396673766180993962271880750722936611904135239887448571787314567255458903889757693927726708489071372699412956522839445692237652516841810748356861897e0+.515485760128738114454211652223705297353581733987150949527922182657893592738985527382849225200961202583617123385408166016925541500080062113589042083632e-1i


==> solutions/sicfiducial.95.a.150.txt <==
-.826214275582015814716775818538796556736068291646589721753497610562843481036011319106295097847493529347158668105857601854516213413408519902563090464649e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.699457847406999787707037838807305175398220562978667108373057574272644427482412469112083168294216321303673681944281734283481865285701539346964757784753e-2+.299980656556245127674283429636857196342451492793924170372221004428516965037307183114764306944929983851412183043510445167961767047808571003835478021018e-1i
+.106583731378635411383082297898631351607425254364313588646145197324243086752249015051113326166574207674816931113134073247369725725627393755146502607729e0+.489140001210487815023356822532100131381712095086422415262712011472193019640644724474418070947866935861244616653650723408356168465527329868507467634250e-1i
+.236282746683145127393579041273567770036712128039876380434858047444198407989726426416378866976681558067162165266225288758861985664628838492611894240207e-1-.246214012787949480343086974545872678003860701304915689514548647733019795310727171422491945325107252559740775834984677848423286067200304239077448465441e-1i
-.221514838618293845198696507121067042699446946290301086118257087346171211286869503257091548623962315248373296333408130080296339717166444224569557655178e-1-.956559096865212740823756828637879761103780802914438016707260228488708229030082757101182794690983684668227923982379674011743408210270156046297703965824e-2i
-.478178555853505680396848739136804163335064551769674470639855218272825598154264210739991837934088209804006503321641286152027026853568745998593274265994e-1-.172709443230707474649978011406379825147298480556526814090789124486687787252022297313424584689311318034929866956106029540061859911562765858658481418814e-1i
-.254634447686797729115566139194748418534057638263479934517893829619903292022352724411630785940962947385148661519371877614262033716310870797977180898918e-1-.281415721925348236373659437070843862222339829204470449660600776160817916136901992624308910123420613896319116784283192819437367305135880728648145799092e-1i
-.596508191611138101675306132183364682542372004974534432893939643107897204322856657763143814080558683151725795046700511382351298417654476934629319910636e-1-.240064496854605536675657008398764624019034876204510401774025910714250576051973050589167497238719236257195357540274398297866072479508693777363310531451e-1i
-.269109866238233867624602081236852799766532263486070605408854081640319062300346671830427865793422126776630930625450567410831315275499909283821938472871e-1+.520643636406940772662577125226518338317042747853420889795909707548300569371875513535733533098808039387500019908649076896422139515290719769068512484614e-1i
+.720351038271451079066369014368889946358296439512439986820055474445860518701482135672012631477741044901946172881988079165583289484725127383230272600683e-1+.394529635460619673728434404034694145825596959864021497781550978050032549397290036477019790666109119855955841822202987072988734234611673652723488609864e-1i
-.122439504209185556038306388126600687795051776629513776526908394821490680165581491619184794195261389797176833227968386068942753151189008156081904874555e0+.655843976621136963479562377729839636123120613898988572514739936739759801554997836194090720310175290889126138738011196526070080434950390026740730671932e-2i
+.173530589537713014699831786265713800872761993544097441435244083186332075695767373051485087986209539488393019377975545705307962936628823433184522386774e-1-.115213908834113373535601107685252641231588836324328526631048134975480460096117662581167605773933281057310917845360834003451398934715959074711231282423e0i
+.896099137063061521123597042823240134824097534109724792831778219560924172337511781729331638856414949695284896618418353342183248557267160006064252925885e-1+.162126747497944254239090056391302064417004029027397498259965976964792516373960983238474968907157249634619409175482131478537288482941267772096030299459e-1i
+.617115733512605081738317869413132534580011869610805747800374201179139452186929601964986686469870731197050306673551946962987294409515548297654301626368e-1-.100842034460562093789803226798319583865004056151251200564194867001588230250864846815895895943779530963111692405386772006661939804060014210544247717145e0i
-.378578741709196279355123661290891919710877127014562460717676336761606522585625697183799756404224468815830291307992343454015743934675758773485774102636e-1+.204526215025419547059354540939811125925413609438894687143535696305032068085597421281177345911312017762511177144179962354956205866040644289289959525859e-2i
+.188830035311092303928306428172663486612536975716616745847797556367203102407828127835620956396896273669196985236267137899885919878521083435992971634964e-1-.419019950722857431629499862071823163540927860926163965201287987131802185845232587551553853760448244936436588709620783258562798199046635862576203596077e-1i
+.236893381267653174507160644629385980595836727759789312220998191508455574953344087583590709705839420943518362112837539838034135778993919916314823227993e-1+.458871778424467519880109962319013002865283027904063697189052447233892379350747716874213806895070709699184221612535721478029636852580508740735405574559e-1i
-.172120377969421160738338905536320506139358917425842920400473380830061350132339259176354738810136823727236933030034148044500143178215872327942659745074e0-.441084311739562706779435059680902087684688571460928585757221680055191014236463001554922787914740499914869198504469712475610994826612422551138891956176e-1i
-.312483589951804479105070565456913179140691246917397677249722543981887158370157609615194914590666208142913857965115981577640830998013894742674153905546e-2-.350075430278784864281020688563410055526717394679920366720954723136176348221597876868709144083368497852197673796062159031926288744258859658229513059655e-1i
+.649712190926101813515322164108768495450842960064959043869434858087555000208062638399628575327784995489844040524793190427086985133328373076611388302133e-1-.890672846272123072880193234237496739914694222854125840416970751770994081047161231088003942114373132711162811686510229110188677014610487515437421911760e-1i
-.286301982939209552569033334268184611058419370825076140564300252320073075047064103738638843247705410472585757498009261064235538829738436949451333191138e-1-.766030923036411386460795253298991932032771974556443984925655316236666990411923829615818246270675238402618374409294207448194289912867473051236444421922e-1i
+.733872911855165345520203405335172997018605885430675006516350772776358826721977803726759158938598599974801000746041625602113350561994484808391283540688e-3+.103000052216532415652505920802701229748776998926833854894571078825620035901986156412959049402844214355877069633092076963156985962911595478409540022096e0i
-.383920459815197606499619038963092985794281304959692805637674822254288430132090436409410145944779112363840059599634951304104750465193940751894607547348e-1-.580887049126600313820408282346587886982844157275042356933740531400097677085001096511552019360343880621812864264604858163703493373785629234698171173035e-1i
+.445561586527889364391067288677310781896774721200752110646961641139709914124642767489247054535064547739406123118638512340374937604983282445138974749152e-1-.834854553344063252088144078952429659369474128076291213567438915589903667638206138559959986687925893141418217962279430014627249326429753569789468066936e-1i
-.136161494943646526469527516702495296188124580889693717527048499597009384977508825273217075295360487347176839512220220394614096138424442240300003510730e0+.110373384380476402856989166673450215266173904354429794558028783893616148033628158054869555079308738344780084816792788423949860828662984057073318571964e0i
+.134571684974655085154837936001973315181919691566502148191494764179671381211002227619542194715048087479410761665399482035464909492919605264389662525233e0-.108835517974903901970899691575165187712872379124645883097232455507506837571526149709062247696168378756134467819163350421065666910120054522113975869369e0i
-.682975274803562765596025786393733476123123733508689242222941345177029570664745581853378925810532371343697092447106484957998252412689227722125067168814e-1+.964293713836044159407172466297731138369722720846208857178014430117827222095122931396277629410710874886010451820383826243419136905615377817494984655461e-1i
-.162760586687188388557162754180423602791489277886108078843850547988455048145632885720696260916237809074735577475131255008624446655616564910149230288079e-2-.101951849481594598998345910389525695323609854929249119021190690690428246397610070372013701068993087802249629854884452822315944335278086675876794913586e0i
-.908839209672279265910980149287002824738554745508290422675862288293636853041550521729667493065753822594381741371149270150426425059817517160073351969687e-1-.443989281769238815000599660613703846853268990593387568858214227151141977571002258966557026176758892116763125526479955545283860593436448435110230054976e-1i
-.353613555732035883177485214320774015290683045669666314149330640227642160689997031685602076145753170948375306355397716954266797748209411398744329168636e-1+.589729626276430854939659107338856547341340760022969417510214609584678268436911758973794044101190028125924959468446910270303476600535306255486621218879e-3i
-.235187385313403780631781953990826486367801196993932131370816039006278504288591929840131068905430542146901429064672414765518651147675599805619066673738e0+.142099540622452339599686868495058242590543519610436820485282241746953560520426350889931079472320780102125244377628968603603199376973778204895750279069e-1i
-.227291371004981830776127171568530343441652927365081328021329368493741286914026321461275249564098494808364485033635725181096895914647675457925835986335e-1-.301165728319254256248442283526492676213954014604935194298005054671193113535998746101175042793501291551868383929925847912533376115282190183970091046789e-1i
+.189680175018727382524793954055685364700165199089688367541782375777305837967125171267713532307500348638666873447591659071069568207765730361479245583774e-1-.657591725203423905626073289586559151970990284843285252692604359997274435337439095656039574761094463845538611587788896680233827309506317120219499111874e-1i
-.307483550873751520013594851151795533653671476538230571329026527349558945656914132837108761643982185401170805701654857336824040510740157757533532916925e-1-.106137318479661360428998554060105455904108308993586988809187671500448455138741006034636333063285737160735678028620225595243667775834986686761552229850e-1i
-.328161892776200116555445100941208397794731013300087824738546277062209563877071832034061182979675211652130092227779658293395623950973996275419989655224e-1-.278272004557979929880547601332326531276083740720031956018262209046901070853331158915457151332030839704509730913398213569740626486228426246035880268585e-1i
+.167494616438597502797711567197631427900931839393017768222928751987726695617801772790153909845605757116182862042490330241089125009399802568000016243342e-1-.728806285950309550226490269736640881747702559474856086724265487676715385989001291693075641970777604059042803239103191623206048973479401762553102889240e-1i
+.301943078808479080485132928589817082870984727897962227132659873064319093205538618447749850290758916410584517355340108843789677384518950991168991234265e-2+.566753810024929214114676789882279123247712490091864459780314353380097856134768715687967995673296892521920193036808499816339537175777031605993370787065e-1i
+.405307788787832278833491287099985389913188160834321914598733752209163465341901962464670752221669389181029307453990602125706606841824961952033933342368e-1-.156643951971819255042302636565965089016199513022575759112755528195289946410614818269910314601714843528026199972112555808242510294758289358121439739493e-1i
+.844434041311350556881647011677264957223500402487707710480019099196182527079404772047193065138596134028239363331326709319896386835823609604436392274479e-1+.422003724814422311129290977495167863383738737522996239555126040878796162743941960267041212687975293339750857401706139261241228454124598059862338842155e-1i
-.771972424725791361272458785562457586399688332390480666734144410325216786619600522102553072740620493483214166565165648203180198847590271196849701182642e-1+.548166096032499670599149127138233120266407844254666158058043737095224677331877866677355059472669789285886612457072094664086014413569348289750821858974e-1i
-.137336440204216140202147657849730248818258307255994645193762216168372568973125040412485840511356575005890034569731237339266358648900141146294712555603e-1-.856730885878650411818458249725374381869979647408191469853969396612736039284388991025672569835953084290881439797279730352652725483825466801674872200939e-1i
+.101481712493306909986271087606960677736191280363695909874135790198437255528357173065137231018515148550365904976258892692638251131000640433287424770686e0+.229453388024999556730553771307784115684041007021119135103496139676997915584438336871383599045520971995641246510988629624501571862094700480767046698567e-1i
+.166106100533259563914687492716858091956999055975797245662340224748288175597754494460087064285153240953205727766892165004869438286327972077595267073637e-1-.447691937050201301464417468245934290473982516874850789514357377900904882700199212484923438533013833597299446434194926875429238754999910790177365664984e-1i
+.257887405751477504179009420104363081940221340450262091497381155555611322492069478301526170467941738709435509756752025080409572579777834876745301988129e-1+.802708660378328552990630142518319555859078079024346027760699652916523806621430451290363105119129655976825324503083474149111413727287176940838582341182e-1i
-.319101348599866974027789727492978635461238553125278867381810204335460707156341497870133347924076214770822934653136683707218521033559884129589271743652e-1-.118380474615698333448653183771606122987681807102143132631626788470292027659421585597136354402151721727749918675743268799583342729167982400422346657477e0i
-.919526056808012414710140952058942973116848577726080038386085396792669134348676315105020094851535615462644604997526870258817858134793664380937402992275e-1-.646130467698322736902251772724626660677174933503161280297969901004712576218317322420669400085873248942517583675870853629658375976511453022043218992791e-1i
+.101883288970348020389843173277102037426138074217716478655171521945508704631838526030918548205464249040763872221105424400005510028961221647541561987163e0+.185710840414979990337246119390867928751011777749623626750795951714574838346280854382818095406687622606376283738795835356630801496915738075762746436025e0i
-.160687682368643810694018055049492328331124085146610443381191249842653724529488161290697663159466420383294897995563501284718603406643663595540282740567e-1+.911378787951321441640229321030452096012220445747838603712311013079479685777295336530694959056454744221545225856132757607598692505765163975985935693302e-1i
-.685694708785084811355559513927607812652840378735229674577091041276803349934188631668946998986154836242008227523475694432298784997295819649405658848220e-1+.778087933808114604217687956139883635800707921777175633204490582913692849695653582226266596291182814544513363904330869662422806536068461920396665937003e-2i
+.367224106761961969081825399989338583937635480595028589207425387959175799487907227702314211343493076146976999924783927518307335425439619781550640881242e-1-.929270701213904522050234965696730320197383440888291080758305663548975761300419844448089059978824872220449258055130738749574959159987178690933822321145e-1i
-.333264916542001367767663589622652023294078958647798060919500177088773948121305936117655079542657888358125931954287894604301153476496625805595350521925e-2+.192286173094413286056563955593390700632344241458204467094894660864904437786853955389496756985166433974299398192330162570463406396421596094704504622624e-2i
-.801459516714480188077628742412600269714404538794439303886349987502648490532967904778779511827513695223518157005998495325648674493016717138240239429951e-1-.396787751891959470570554413634993371334404982648820061499274728330966511783659112795546041340003351327632288137205940403575244583049171173511210098155e-1i
+.269309249632228630135910861577522316353070483502618281016697420802602583796117803989292395769253103572834561100658255167829338311856683696443975098269e-1-.585053397115810742764793489073662347258171895091251777935239947146818876300001918614826923380033767006674764907477718637792696060587073281646469877116e-1i
+.703140198803286765353726845551931999684404383739653885528916144094095504799321104825078170033964025480230539730593050902714166344802773325764551952619e-1+.122244301856367218757056351967966944981277484129724716361772047543109923143742463104708828329348006748618540934143949336370217410509603236587677947904e0i
-.393683889139735417127102089031935541508993926465987811111034394397594513966789223585340718047943943785596011825336362951982478036346530037600055901155e-1-.529978604297548161710849479704775999182338782312955591976984861538329800122134390540322510202911245692236195273409506109007533346082784777666477162510e-1i
-.124129028262875497350665203333165582296273977565337301397272607115742310235563363448162073037091705091557347745842567341603681361104482354651474796495e0-.938415891640186227036289435814724889228902830789581717770530598840685069421854475993732629303022095320269629195627240628566773976439769339300299920141e-1i
+.134677669273280129092831081518467179516764683955666825959596863624980593574331827565025852366777252356873257822394947988010732783158180216800834974548e0-.494318888712269713584172033086733958689481855639196011089119782052110104948764997393878174814136682115518841437715440566023414237996999830152766956921e-1i
+.974478011500009247602499053569859196061059600189786743378325855120711185021201998394364255626619326721798509805998608613360200945163426327270473015077e-1+.920927822100478138215238777663685279370801028864909578956490293539707367511031851467359351287614682337604322087986129113079227805148913883473347730385e-1i
+.112041915551196257108154806855734124052975468383221080553133780574902882549388805426319145153001348723415123016538241734842428507513084149666723193839e0-.121652227436482082825796198175707469814657522919814040166577008169134775712566483740756238028528609469517299780132565011691442472370920906861375811432e0i
+.679803987798236902280221007471002583332540767910630454253830846482346768142302364117368667448310772969434760490086368527694019095242919824726621789644e-1-.822060977339591024249319058217737825540945310812281333232374314177327859540906477858792569137249135467332577229683204721542424985790171642435177713043e-2i
+.297554044792069297269078019816942516397493535714578796757951409937061014617152532441909572800109388631136254416855643776783658259284330058842060833245e-1+.974131303937706112953100255660666777288807634267363827598833913475731237752003244606197508223126097308857531325992727246072469221711117629652134960090e-2i
-.105137913199416114293790407702619845908858567767649320555586471558292488573629522357971598879674733456256426135053234710830256019606571508048900022452e-1-.414675863951403216946406524933809884610496157169731649761471170595455670117191346939411319643164443587592372699692244102010861950672766633764809457791e-1i
+.461149803009151316930347964431087721550447892319022020859302384921895741976525024493294177651067468418821457764222935392581470926860774310695547359254e-1+.474228750222415855888417844560017927796460404638192938234903511970030842244031767524589796796880309680293870981161188397249441333225784178340357865357e-1i
-.140582039793508859266780441362569346521398962849078634026407636702476011355658010401904120053396218168471518997269961940003113308915617008028809101944e0-.185543516653012575003128733185580734745424569654772432549570566907120941973680246272202891690019319949891675855528012023736299273296034479432267379547e-1i
+.574272401203602637119008180346595980236895826670898573722898450746691626520351427841672655470262342824300122181703127281751324838306637044207691182492e-2+.139666124697629395398145857817846941638157242616358026682770887788948004970477475240399092745976788108400008794332341336799124538802357670961891867200e0i
+.939537690401669582426797915175056438996630376748105094134354671730217295760706452451272847018508125018830619647587425735255828872314465350634055712222e-1+.727442466256557038155444840110828626391224525967086398500793957036808729221350958715122119366400987498336997890121298237770665076670511832672804231339e-4i
+.123730068636377294715611046645683472580911822708138975787323903246189518399897215526786109428495311951277622794239442074609349851991107423625597606929e0+.336510553249151143585088478703642835835790456189651128644131700815573778320421905528509318632542360767801980020976306717489067272372819005029283649853e-1i
-.188466601960465760453836291176937590875797334339621362119834662592964681115568594339514196291391240379745207903345594395400388851680237848273644216634e0-.442990279599011635051755401370158269932860472089738512383498429563574811535433832991550374597965924370558207268794537790027175370423265256388214971499e-1i
-.688857966420397461855622856760511467723034280390489312835605862491425077227138494168087232559194499828716536613733560837512645431321601750974642236995e-1+.610911626701729839931649333360460907378324977276095615929966531791781078771904649189914942065356089975012242808581588591723588475151155018533530603730e-1i
+.301274445552215986542163760269776829853579873377844005639122965230840266498285573738173560791132423089146186827956567789636783714354642828352794813438e-1+.122456592837094851801276301750245274194596347698665066950016989812540605999702632922484282800634598960735601870309576712516620721199692178284149368500e-1i
-.446179761203667139837390102287417999868662912554915413665439298465813846820934540654804460033361860124180713704616377089128109585648422850723846779898e-1-.169891653023040291963481425211106912304898035860946457357636407378264991762936366966777115318084503791295160325505064051632185524233968521055031382805e0i
-.279651495303854868457495608553892462177617091962365139295422000250258499599622256099383520676524426563556603943705245674373183120181244683066166438401e-2-.101976353878283989974325067571326463070726780304553461222930092945787232869484780322661316513426301515694567758852419993768749430632204982448305768134e0i
-.298509556909034275437311979231445325033551833448729807738180745344488599189674947300334863510535729796265009482246182130701992533669808042776538055834e-1+.107264600344792086920407851544704174193646368570837013586501388162417236039027868573048795233519746348477701407147743168471052697149914135790250389039e0i
+.937040251716566226214678001284446325679827384222020160424153934804951118049233320173742094077466334704541289849446870577204257601667722989428606600088e-1-.271658949716845674408105411063817324455835815053767072141111140466057668369787878162443105850791392696598196786877198398213369213753357814002975091288e-1i
-.707483143084262027193287761304905141923637684717410433640292891351996150148878701328229858963919785510121829742565432367945226345787850865488951441357e-1+.277507453528818007843829436263362509756426280522114824849685745427898655916998746864758746695340804676158234622266417014560155321906262796924661683647e-1i
+.168449196038866809719364050133599692875653933239390586926500267313334444631278375389150558126550246904478273634246017167506949187505610061817089787404e-1+.753399432250759344631697376738931736644141766586770218063481649092529139524170935718995706026586903867960251842035446827708487072455751166817891407569e-1i
+.114840270011064790113168771902372250300839392682032600702528995741818001928509299081795834415541535089601385818231079090369493336914269444547634577211e0+.138437009569089866185632391034483415220968714363300789092806031910619497656407654988886626984955381277935205571469322259829430164904034803058088044193e-1i
+.101007002982333980307125261314398264460413501400851634150471279898015871293853897670960733582419303238642894601942791675814209582118808146521592026725e0+.147629933739350366043832861151057353605083210207199921150984524962841067088109490870317761980935818777519659691823868390581673924311099689538950596635e-1i
-.852175372315715598456374565322346693328040695118457640659938210353838044815356447051183608780975197641235869686259598366986954245208567127619975700725e-1+.531121379996508306099254852562615653390201977660726100128972873813000360370763236704020245150979263136399920776655850089033294503325408522236032187434e-2i
+.420487694479307624956910066067026096152156407954529018543327650042224591295605908208097680072671226082753859718847918033861717264714079441333765397544e-2-.102302736625518190663877344736255797088706202712652130094203010618155636411891728056945119645425334551763037523987504803107238664696820107766431152586e-1i
-.106454362855305707131459329379892678075893031606887381609709951878968368873586642172266343876385272512376906303432636945383978097932810444397753788562e0+.509449555778612128225452229611918783158727517076321139447734442338691462479744277970519567524786837453388995387073768624908385339350541685206153386704e-1i
+.338067710269843453245478526798857447750308098019651998063151245271972006328174509492967359423757952293486660010073194187361015807859127605376639454261e-2+.767910209224571409380378937687440931884475781268020756814932647596311608539124816835042159282568015814247225653213627563680279970733107811234146633176e-1i
-.149631536828633304090805081956159471116272433326471909137420211451089033718660324629944294167055846183129547660511880391240235117283075186738649524156e0+.567186150557969887663910121385377675880060364820783996770614114324340528836909729440282468647323620932564928153106278255201840121575610373086670218011e-1i
+.827991058271195639001983708094319543000979443678718050166721073418001638937440164804482037698973995849026323531113994066482301160616733215161279767329e-2-.157343945729199459733001589935534452925960454456045847995843045355723620202760099652636419440953153207412099971154178690758240950740371832295186225162e-2i
+.486299172029658646188544289173834563806210599944001864555230746306229762018218817812375443388323020231263675794965736825228705364473834887307084383961e-1+.158710447182720449575897997383732482854624574365033399175420622284790658213192163385471492735739223457791347389584318576702107900011016673187410707844e-1i
-.233755503720765264653561475360831899414085604858595021826966456294838241467509773964279341626360387351787512087789794561586169154762263278582029196743e-1+.669348155626056947702109049068317773207480441827202497005247214893910664874839009499945241199040864700430419128537632458756121485029361402350548482363e-2i
-.562950841914886727979261121775058708358073451625244806535796500220139042749783564513610472467173195464871779213058378211570036274086508819066422073705e-1-.119397476420993684397651701320625637580582076795737913564631926585341150603719175785305158331034029567930128547039099003352237735828587978770693948267e0i
+.679009606736738046117208292372522537288828492449201946318035948566979690932342180956747197030175405037804847419805074125129464325896846163098733151862e-1+.114625428105411689475357174938155597725195327316901096026152196726639895481379603470220226650359029223688792676010723332137243637456531683133267082623e0i
-.124333642845432259579326777111376634034661454829545035972957155896048009096564937564546687611465309944378577722384540439936034486576972540876661652275e-1+.734468033288472167193906419901988556906800764643142852591935681261811527631001666609715242880185758586880988518638642339949739355868800694132132764488e-1i
-.691312849727786022296630590502488480347763489052983286705482738284888777728200882637034388203380088478841272426122414856545994851308103838672854650747e-1+.188882464084630454078988174708957182440549988584634308632298069707578962876428186488169837868504505031906694576977620219668263667397026644784743058202e-1i
-.182468393079453998785223873717180938963059601479983189721284786161023284274201896459583241604597574641098922209399387431521241737897937625936245183469e0+.163940556234216475212651034801652462854361457623957409700514070466280621363434563845131822183911324210834040611342773281771122817960792820269296328598e-2i
-.517057383246209043099745280746490666741609273719467915342949278820856989372427685084839731369300921932094197774600151683673998506386515758729904067914e-1-.401574633650174059140075239519051221561318489303719775987035369725418996671578030531305227434320714842067694736740068694983556557094860751084919816357e-2i
+.216045311921871344583399621175103373071357563325769649023094453030979706877994510519477617830819114735835060309704600561927781798316637149847448058310e-1+.474037815265198117867472986998855760374416751512764589572070977148745615494607836883649890402684908434662595645160176123225080425126764258129857617377e-1i
-.409904516063768021304015452166797987095637923070978361943741505325612335462981010856753697683759766538405712927153537885157501960814142960286084879396e-1-.333451041050567228021005784706641408071169959837285058059397654214332448349113616024383926070712605663157812741203988572574799524115988291312330164581e-1i
+.874174659145429440492332096206400402752843815153531883388307582213252392388053906379747327311770558158123893854718497983095480488098956575941965058818e-1-.108787019428859393713301241314843096590600548396586595778673985158442449550356913019050098722212928217820666631928509035768542954556167444293571547804e0i


==> solutions/sicfiducial.96.a.150.txt <==
+.890880932453710606862555626093241709654399013146822950835999865570041945422659340565882515007759056420249851986072891435914925098612930546265878001151e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.221515279081804315506639113077732141042873556259553436857544846335788430658222343960558852637473881843243512845911159823721742809830218915643177533385e-1+.151765388530664416774120637332719413776385349306813223928640656780403752131254072559207688377186200983425422191530022522965300022851393867675861842601e-2i
+.732452611865757672893528872170091165155482954440168449322664517437020793060955329259190951213274220510152171147751649264815044454215536701059239077689e-1+.426848023102852798709109165799071365266696431104165803108711653925489805369558370281601388486605891643723271828502963940147734712382601398365246518652e-1i
+.433639961344863906955481059743777334585671676827851196273832285029134559263544838194311846945980247304294402886693278528197975762806520407456850909530e-1-.917756117024732052515452274034124078091744606936361049597952990958727175912540627155569760414114331243507457278577540535719934910070439761328710580448e-2i
-.413057215782912507432259008937146592607297902470432664026858729572941180618461211306687361548773063292638313642415846042407376570793509495593795746460e-1+.514403946637714355114625442410037407374381750617426372098640211012215209226428836590785403530465539880894599365043836276617931008322014618381891422270e-1i
-.651030985033654046490039269204488962510940074536334087350786381386225787117586435499102084859227798660717569922397233380716586751419196646722356725137e-1-.286835056415838971939254149946215524720246252397509337012315911366890672989728965972980200946651010447750469376024395532292647872914928610319886915416e-1i
+.767027282346970897152479510439862808553057322553344757115798700371084063302305748871616141150278354225427827057598200666292831518504626259030253045876e-1+.644183143558285244244214319689331554351566633556343036966571292284597214729875455744035012058563267518359884955695563883607356105081305420014034679948e-1i
-.663197098795284518535760688689875288667626241550371059333081333434357108231285630378526080561235487968323104090381352753436594366416310018931766810238e-1+.128715137637158136856729955534984735567553573938488205120597604790284266169679514855373214540566186477799227355517342358134193994161848092461460079942e0i
+.130176205649541870463413660593003731681529301501685312245393296598942383104043248960543681631969287216527638179637710227164493469654354573515077797996e0+.102353500194821632038214292839320788004933252671873491020733844153014531124963613565495643844733460162653964573547251654377962326421062466503433931756e-1i
+.724043108592971662748466088515627814850667240500701850706230082765830237535247498741629913081886661186948487044414248640697197295658442185026576053339e-2-.719818567211806927613155458231048490762868422605137166223640864999102528849230267352375515996199853510178085866338409838649525345108261380833965464148e-1i
-.241086763830201204052620422282881203537742969005578921070281434998483297688098900547180914393323898006258072063122569674742216929978035288305350876043e-1-.452733667025267230606811658432225103319915519103955582250393580934985696808493805587267985373845326119108461671924303598600003007025211350968412165975e-1i
+.155456679944372126771348838342890870026599892330206924215577038997042348690780332596436456145410425391604267020989185937068417265846713645910958438213e0+.100352992983767828459075348983470116751601718278518786945233612262720916032877519709934915183128326611993752021266867443424803215598472367343837778971e0i
+.399484927495790946547371497966972982938967388091602834456981177473964964362029993570965366302329929720074459770094331288210910674639501464859986085498e-1-.357820292630660325656937979331208092429738414566455084796183364231721163441848586794758622038820519395916788489643069723002137403401946768834577699795e-1i
+.470563390480428912546297437746528341852513117488718512188990222588752134854197060209126361870159769295024577205443425716077720736446162736971533296732e-1-.898136983926614571420031442523655050788442439450102522048244820586167348488427856181950058248691768068628627503441207072651341765269323543949543828458e-1i
-.103778688855937040045623348564030716789450262928832579397859266391752920280739018548881123139924962878506687748915884758598671752376809609369711635928e0-.607784985128180901355569750730218910030284043805457138179405056698012362351433912240985823579661775275023401819169297871560289963195370400028899396906e-1i
-.753307874468859009968568073732234393895671724330824302291786141686568063297638705151141689930788921985809160903533151144252858786618198625569957634163e-1+.526404251430259796578315412623501157814609028459420460284501487298126732376313982731926469045089015632218468094678256978554525980482599336835531555714e-1i
-.775029216298936342511277043246988006947216896222403271716325136747345897552352763556621332665687064292794567000661442363724422745781680649704240718766e-1+.126221512971250508874907381039006374390711105770583986394397128568413653377712358938904025989050918488639346305754625888539378037111676542208168931704e0i
+.352400152713673009519773008626325687126680893040722309963893852191225039271969175135805059039742955833112333178590080111045994725082560845235332505790e-1+.612448762168010660132877602335730571978767833394697093060809459369790079779356158530992887979592878686607207695407225424080523619920614044135591742561e-1i
+.586084028130492271591557356112056533247475619948612414445298840276551917264057788814064904088579177953660342179526071731947285796380366814373370821448e-1+.729158382704346782968758035123976138677209183019317606272004352554021541350029545247638701540131950025456346414694857112509011253161735800826728639824e-1i
+.108208974015848147611413354665051067632065193433816703734217231063507788191060297287941347238352384566751549870155971898331812676361154113007099013156e0-.168660215842263777506761485036012171478052676987704058384531906102792827699222966352257314456993724356405431161928692536144224655335379314327435380717e0i
-.109189614781828052402605865608066919674086840313666275583826918665432687914902094334590559972745420874386197353766371821887894094695789524293351603525e0-.149768468620073279750503443059032083236297756420204892155470212089477507018080724119771126418982724757683808748606454779589363578017589638173427692335e0i
+.574477997119945685360503276136714713601229814035929713241245397662814769578924811396054235528733430082964422126274373823456654290563202746797899235241e-1-.558290388318573753683761008766015681774058439511520433849138592333473839000309289326863810384273909808633301813179468466238712419201887926781008349874e-1i
+.307224353589454558385987283060034606678506023927806604135145785189529858426696566605155489896780877113363413641313628185997192453944340930453302643377e-1+.978892638120165556081590426468018638865172671951475519113868044132754852713726776377749966443358965613223773525822553718205743021295427957543642842869e-1i
-.104474177309018729513101293653238640674755175168327146884483320405740704762607526171842778320203736656192379002295963241132205332204746551283885162048e-1-.133003325731959723421483956959070417030879756865446997836406291860049152554288185753418113763489410315979343998334813587747385532208535664547616354123e-1i
+.161271176967810514506963742356290482459960629345708688707516198074440681184578506418354012658277417473995452372959856704164497825644815088262550888115e-1-.414644791614630674183019762827872758147677460870096205135527492156139047826360722470624549447572566159989255827517203798494146067789790891089904529370e-1i
+.976697707443394208328758658167626940394920193704623344457079814127036342014523690009253964904125527699267430873149134912143015928233173601578285555116e-1+.274474082374486610978933595028746875865062115572302807600139066560654136078710041743196267186114431166255652745616516780039329341188464738687790748381e-1i
-.193354267623114293225078098413363928392184975039147090209923662230069954106551004504352475055827007158584101792183015698418883362733451259784325236038e-1-.774578823337419720110208965765332661604167614674999696254110023272547936318577075619401900434642467317954827191840231613185141812617486862202928437675e-1i
-.133467461011341970821185192196887515696204626530036670780069158246989862229352117401142091622911377146256301483828479676044330771611256682680516003046e0+.155804004955239675759695658067390940724779835846638197755295812021718817832422716772785628497290309691479138281802631909828385609344772249189025665053e0i
-.663982522766696861375851409172371812315369795879702899274085212099961646172875872013316066618570115832120301921412692321226764096192492178989172327690e-2-.916062472652732225843252376675900463430203049698509182350505834001510194991705356254017273446042941961270710761868430801609433811507353539692259793880e-2i
-.146315736230919587412678185293052282662548234944909293169117957566560425302408899738182166114403840754690841005507598512770428095050713580579840054550e0+.981639515517511289897958247921367113642530237500363381204633144507399283107001975154421707353491076920881095537893105466257833314095195892723988487758e-1i
-.128026921535092694495461468847491523099896419229017027590514416639931666141673376188188444715227774925829939496980676734623206591312419873161334758373e0-.762722904600582049376370835932241330312820333172893355161823414714428467981635580672007719912660118797110052059128564435884626500126270943529161715038e-1i
-.333523981420674439071541368007084997916302357325122066943367206128844387672134948543498097570608706719529224516116108826549705047367271131654306397237e-2+.240015757172228645112481356412984740616408675806624519330199220370423250346424894441418590519657063122712848811263600587496239303978948031371449448596e-1i
+.855679664245001643351919421896520336623012104150064461797049132689665282890104872911445482348799382207566874951605917295417106670774669698131920503002e-1+.567679846984806606233094100964054745406373823735153388247840463774553796513951521440650603919182968330148021331864264254598699763742597280444058726901e-1i
+.314394410123892652512180935113626159423771728028656764197841660855660696276833025220959518518093071050591956446519622651804889505266452879500077770503e-1-.606538027195331867755215981514732876083088125878730399267815701979414337641866896796280467301966425866478838993857240298098415414024293051952806043373e-1i
-.109700436100932577953189665261201170355876316672324894000695077026556958305965196632124136901214597723277831141355266548678913936216034047448877313937e0-.782245724462077072903969346058068916641308583409162552885942710317735096793690021232774713921931635476238004498327342504810577577282965417642079227332e-1i
+.100058565615248055597509353806641836859108979938451292110532033121951249924600547566951999235705319432162342213738122537825714364064279335907987582882e0-.233893379407083316059423159252731961126219363957047830852495395127026438799209159895556374606464239177071830872878312087039288113809562133594040077571e-1i
+.887982149712047954698514890772041536745980602579863933487660122436744108666712177387847559459695743595191951908151644802447982378603098699043956822965e-1-.895794165542273564779988223953426932430004618232919341878933709550348754977954206356531829451545813906564100355178139627936589701372819519519627632581e-1i
-.274625511282486170894584106731090717798170497639061690389196027432937453376687828100094703564838880513309667409191080076934812828359495275633515319022e-1+.211896134425981576369367563723230082380786493447545541636349649300604882991111979751675534901122609629519307451893207712175249102675272925015525839593e-1i
-.187253863027624139994019759572632728488749258530052712587926733951930240265235059396675894938438802494132286192333976888980297601461648170986392227049e-1-.263990169127969949726616335244279214694448887584356976026609812769835842009473061341506127161347612743332240316796793588978411722983525002745094670380e-1i
-.327280153011601249491116444531209997553236129273898692308733238415967166925617368747974242606803140848530495377552947797325437227238654248031619051170e-1-.122219172042382018076003199237464918463038083208513616849496514151010947626152520658655805648963423959752013158336171003901944849253271895828016053151e0i
-.693954643950834810096593971030658906265696319413170760055456274744861614220726487817215490082212649405836206245154861316241726133627371973163082262500e-2-.210690784103560326847017588219566611308703324294372766932376844104755536719562179834222040333569943120892965397952716520194350508328156524547628326191e-1i
+.686674710661760883111096316177500888441723395360389375089683106649473449269966313882273717229987592968084870114394077856516466645588576494343606406442e-1+.117256956795171279672859670093714437224962713800245465776718382898671483717045690387980414408883859596029230768589586050250699037780160889225987526639e0i
+.498930695531710080660637685007391454670506740501530394634329796783556075150064764472822124702460097264952759241224391324754100453450258159050709317308e-1+.263807147992778163055431237799245413061348178725696146270263157727239433639643110614362020270661730904513709595673012102226873735953180107932083573563e-1i
-.234181553630672138928206770825549236102263727967455040215326992941094154277857615920928736134348322037611922576492621602293553911760963210197157819254e-1+.249640990494047559008734239661226572072497534548835773690805230127775627721212444927374558534538251724127137775941372039876776336500573309196842068723e-1i
-.990723421270295905230867941559125609299609012669064282983098514810335607282270022759467477224015135221682998114179219099868691224796781302756316325264e-2-.118305583154423231210436727056334902888007688046824311139928911085673954913637230599087817778351993222492409785783300035029635322167763328105286412293e0i
+.594823881954440306807221455466129895639226479140359752255132378839727104494186624043850411923630319478256482830851487970054163073335566711189412590991e-1+.144562817623912160259102091227358521789195910518610887639879579745080556166857761838981354906653700684804541388819604739643433868927474386331351942318e-1i
+.493814883554805741524989759118154755473578908483109359653966437367685327081229562284498343688789043211500441017414316399890156586382068501557453431132e-1+.315006521332336422886891902138545150416268644555103890901001854636936298557557772305278165597219242189743792998875209145584675516067974471529923026357e-2i
+.752620356177731621457376442989932971314858022290719195347995071490968967674392627523969214213767529797025772304896759699753429718668393138105540076093e-1+.152067260881533155113316330125536411739053743870218718922944966835953680852609414410797871831057227359013431724253018346919035636389212226920526074030e0i
-.245084183741298771685555723470694235586707569670416036264197548809044647193327513626936026716168277285989920105394132060716083760933627209836402873820e-1-.132309275372815227055818487449237984674073150722235083798935386145733065708563594661923387949540413510793462320922174167853363767725065902776448088862e0i
+.372769116633418928736728821914972790479933622917400311718409113415774236015682411625922466289017184103896291661852848847968174167220607708097763046750e-1+.598598036722096725094671234836168035365938572933983203545959461169497200250420440603801789005699182635907889747814382638506705246264768812149754296252e-1i
+.159973709533081970651798370389478318639667028101146937572329299763205047388823983835453125981200805136917260968632860076924289310353966998122279227046e-1+.147879639247740848244169199082825078952493860904801489570653348757890729235059693642706041118723516893510490980002521646363438970031623130953363402135e-1i
+.148732366968929405095913669073250944139803970956542565082076901701957919749437375827172882369070281470375181604102034742623402322555471227961895788894e0+.498844639439366480145955291423364075870548463040943526632920081834937063453163469677084863065240567442793927845106553777142044039841065603492867000454e-1i
+.984366933025075254701267683882777490494815928779464688067656528424960156716650698820567252305082980194040242131118165477888337402763477734289861294744e-1-.205390993443081188889954563704094641384450700351369883128349388956406721793077287692134670628644026202253187902939811040939474825901526721700921315260e-1i
-.892637339920631449470470836861007926611923506174875581822718434389949999997149784069522858838805232152774502435948107350223674695602207841489687050707e-1+.106936216345013872303164653964835700637021660756641165962584233884834154914262988384129931542575481499294396348052384772323690380916526463179496026401e0i
-.338012138502626404080080496095001984529649330399962319897563024209418024878489575250333182167538942875344443891216919553777714535286234338504927553587e-1-.771822698159177818752251608578483402090285131048121801559343724261015145207080792804002832305140958910536773614489506736925271774746912020001575806707e-1i
+.701500275877388323768461093697671835694436414363025699649248461455307086805457870670787754591204671623511598099140341391329254487183906145833184666250e-1-.257308511079740438145912201486799337571306177287172393161190557714855347890620175472695089906168101577770246698635479999631597387795433054138782165165e-1i
+.195954594910339391763090317075272631273259030046065005140570667791495090425542848757900519211780406134551183063099215135281599802515914499867284740768e-1-.424717566112632795693769740822546988301132360467171131787022560847594519316918582567283682987791127377639427447005016976963431686939245941775510171385e-1i
+.297266270708032345661845478474052215016956752248184673509726193384084471153666874496170333457121826187127721420235673753883588368710822056307550663685e-1-.250747336079828091115827520791831815663344804791411792572211137829761062316439411822478324378457539214629010502961559656090841100877340032741176536572e-2i
+.382789945188351250671323644042921760166381119623693956669694264853982915929047791716514129845742310696161649092453078435568514600689208661928706905076e-1+.807345813259236004718993158866493256926301196825260323091858276508074310812669811118990164655282900207629452138522941740873624447385488801073141361983e-1i
-.731737093412675000339297391844815276307446939491228081300303176938297176197969107335257680406853847805087850566590067206155742965705362982367272659224e-1+.540671461149815788061217514471286979202930239593155082659080084604092373292331046154176668042024612643712986794516963826902023159500037347572410655054e-1i
+.273350450976373916487792479082037085716645911245421239569786318751979929246617091706881532798281349716627930485125574030753481692033490159140970288533e-1+.144245601804779396476281384207240426242032263462257315772889466643654097528211611471994037776802900710483604703280794151433368730506985281333829577065e-1i
+.975593664314668347086605020482290934912193024834411719374218170362371776574550947413382193673782551562287778968576190501214062596077265313698920814142e-1-.745035704490669407550611694477793752069465205290180063094481861441392554695828204738842560085226188717765704371589830086185364639757240982769206533491e-1i
+.438601988078869864433805794350267378945286694106142650909583808720558247689149449786526993176462247427850272877754895015820376495391380770450379031677e-1-.670917199097134003132411546860253109311298735071104553838290324983406692760720799907101512291219954988259575425897142971805707423939888890914912940076e-1i
+.177472609045851848252455783450527064085364176761901470849944043425346446296711811345372607548287655927080073250674196176552886049374005330062327469268e-1+.398353787738701198005054445827964678034810704252667156529800444489974720962043679839589406338957767978156543869643904930920161373244476903510491313048e-1i
+.100065242047341634055149007720709536420331729239204456135881511191988182044728056783648324576125691146388827255661967901893303997962708367494997750972e0+.916794212852673780491296466444804464148704528782641531682967977189998675032750531964300895330530582030481866590448540658578466339427054817401110879526e-2i
-.148184184063813395683102807930494230740219208998827550440549748883444001979645703394953884616572574064327644643905548509070132715512019093781640444081e-1-.505527463656531042868779385655810383925290725699021664400130528436958358039121684075326037965393771594612868526243388253707470700282778053262707508682e-1i
-.106291208519945927572267355172191448598313479289702745272147488580082366084560784068975312846997322160422037523640208060316233321181885369309406428721e-1+.118862691154472014507298481819735289029422038957851100654318259042076145571923193836783799180954377332938319914917512813280985442721263779497357401538e-1i
-.372036754089679591096336655096359753198968831398054634251038197183055114599328774230523990226372247185881806025515082238901149667857478207747797793943e-1+.115329605790101993862059331128336781773199744903918883347582589961871171623215625774628468740371218709762074322469997627782931954044145751412654306123e0i
+.296169937832856023013322638542610640014932954369920905273930052058135344786279719993131549725688272901420017844467578191438832146096175316470769331907e-1-.347526672665100543600223211290322167420679598529214606601177016220295575579469741929603816735738344254467050695120559863638835168471779682425643792836e-1i
-.508000030806221488943020842738589775658254568930415018274766000042720509642226173416514488253123238410447032178308211020032276167339597874677852394020e-1+.443083907217703892322950028085935890786499721319984331817972626283434936311232891189477456658353092756940980248026765845117142085473931456333832711192e-1i
+.320164000133327900381433131662079615092978184557650560112579831112735436622012454958423223129988675276726949014280073004596251837142334281563986438898e-1-.587572602549635366708108866111696107057687208591086751837016043654083861498788554044085911359825076683230959579649333348838208468433560060250330445424e-1i
+.309561308112229427180458263536755433756855579840174955420270594245776723404684865889157215723411113267962636684003060772876967008945462165781227091309e-1+.156499342123321031354890941711099067810918992346986457678604600449342456864031870733662852537312274134739670529557652008562488024995553122429099928478e0i
-.548590715495656668922627804775289552434634808831174898168214889596911193284413771269733299964519658491230025656208191774114312927790806150944336178193e-1+.765722537972736705173352765849775015020154388486755810337301432630942914966432443207124204829688416642739745975232257685161506921644118923306889246784e-1i
-.135838253535847973679960227646570279865998120641432373850727312065222134465981066710904533374085021412039405172889992381853646166804341920923331099335e0+.424346727870893664777638023350945380173192095876050809564866090875117045128166131367206232370837403878864542986026598039763642212376489719218219118807e-3i
-.818676585903694365700698611072685929991927661896849709510534587302777260780028446655477710485423426087936374560486693117716284094056490730136736113087e-2+.516982487917319446896574008695452675923072286666113002344495620985252751359338449362662306656389325121608558964598545635096276907158530276529682445142e-1i
+.438362106111161060565984601132956155079196708535157648952135181791324790493069215790715555345091297645912515584795355978112146988840066894743436653683e-1+.201382110670753404803864979598159842189528696028913133762066850550593209535331196386441737020800317754752831178433941353755971395124086761326795722798e-1i
-.152574325016526256805178730317665061846941321711222765332450532208712609721711619603885427399860473930424396709773613017997718261701731058365620905887e0+.235150202044391009611652089704451153389394271039597138198429743041176069218867962252368284360989011876041250605221537771917837516291822931029918243704e-1i
-.534930410504434162399469145079679900069866880226822722975520200129446810861876724477471977103751214399921906349196788292750479404200219457198941822845e-1+.215044485333408492312531282917754102183112385532517995361412050640609341941423152890979902661715016217338805302188989178292844020326912203535070770280e0i
+.649696090232446670048808037026098759545218744767105991533283942647056938444498213614912410652719654965184502831156002729481275090653788327072235628291e-1-.786088366908986577563301708576358364479893074984625560326316998607577793842045429062131660939783564786890819822086589298523686788148703909618719786909e-1i
+.679053722223118663761893469121814533689894169531392849337146757516617201588320251874281468507806864101488674269705856491931611600170494376196794278238e-1-.426853597107443671117954580306941963508982315005631968544423853080098820111947763632270975782298808393167543856715778157831525414008061963243802298810e-1i
+.331793743663887767602126167058634143759419310470172694997476163917928176796705551527147174468097058895790202756428567015920940119489489194509514302214e-2-.921861060980563341608627837862806660096860276732355439842370548920092284460551054823306994877332709631403313341901707362065077473317090300381128470980e-1i
-.445959825922412272427830057648574275568231967768186641363502362688449169062834012456260045376801014606359999721074181230568210441287070379388486380778e-1-.111356127876373880682712381242038443162470952955755114500298339524005737103966321949184371613602389283145110614126948544201582340315355792086861051030e0i
+.442176536223456517474856797796177209273781701009095577712670854716977189887860075863097264794884728409256073052352833630197275839510871614399157218949e-1-.327343285452098814553989755054056766619853332274411400346882140082329559168479912976363002739162788645255006986646413478644023846256417892622998037226e-1i
-.482775680529221199233118370741978685865555961561454104557108268913692143640368568521940898873478761727336123006541708651674362907229600060021757828296e-2-.315990096501058723885645388838352149705061467173901853572890347894676360962632720621591412572928746374071334988948211195039998820237382516290434574451e-1i
-.414081905277454722941621882386904482739209578810234172663558101308828613431877957348322480056521682095447424461030484763864191574124304704644763943085e-1-.592542680335066929502237748481218292581020709688653464785080545479153014184004893641040930665050694899652349235540496809319423523264723954352303962152e-1i
-.798206835586974106113740828847538703617180252152218587151679008593736231594118284705087925650690180363629611938018437242742255509042616283755105972229e-3-.167242233035297774158542314891973552073969459591898474446530547105196438817869625213693706547813964671157409276139658003694404987773857552619741690598e-1i
+.250265728901206406340808326242520176449286367198392540141453116509929588224256842439680619513911604889479967351981838223096616255054276794394389730372e-1+.316968711815855966599417526224344443050091368713495061514079263493926560011108291482762649225104723182826102360935944781942844608077718466841118097441e-1i
-.481533815676867478972346403898413212400400626787187624800655317422019402264037383903073025010467880056657673267796967684923784557193932037920989950848e-2-.757991941075890676532818339332520287497643800262545928965543123272192934228698806088616246508091665708344708235850170677769836655818175406684349393123e-1i
-.537500067608998243860122782684144508822003633437152310631670097665835600000074497681121424544929674356034832316604966560151218544303880352928807209423e-1+.133347155996861673347172002586945463119642621038600597517614227057445954641605977066253517030298953441108856833737693354117544076560785499630370215915e0i
+.659627577076037152047733507573632730117723332015373442414884110317290453483919495514797703892959755527058895986073171770910811863787531442257463354915e-1-.288265832798513178605082880550201952953432188727343935605007222632858615665262941277527141873853104893524202574381287454389667137530937382495197726855e-1i
+.501336585990422122791640238575109910515914668456267074052038344332220472063419350693104020208643435815195044694736811576879153832658487772504600596328e-1-.755943179359090001842956850229682492751628974471001734608398018730997184251895704750346883974445859529666102101750721376939946115057855734012500927555e-1i
-.234501038851501027755413576506302368983133882068965077067154220103101823673965520487157411214651027950750555374779267180947316748144962405621543486549e-1+.847697198472306027554264576700297107208976846512617654474081585528563156576440456218315230059971317741411194364845763786596113113554633151657219817820e-1i
-.267089390557743777011239067396989649587495178085178272836406231195675912981846597088905980591589846514004763830584447537330025562104436465176446755371e-1+.131356256422075843758324955954617673593991587760936317733613163266444489192158853553987717218035875201653533947354834261333580138169603491700386632293e0i
-.335117209977763243840406472676426939518017179732485876063423796738199268020125333669519940330927139041140030555731068771166740438345496779059137167427e-1-.341403656666157369083049499704834551295188958551931828947834951743498437476767311452217423857628661147301360307075004149973649622662333986491418086923e-1i
+.153814887317525214581820442716824232122417159659610294858796961990340375597469237813690078430528810011525442740283118228111806201980740256724250685861e0-.744846178222389377088785774688516891725984795496633030441940953332234464402700600838391257869532905505548275618031044281015315186577517535221579993680e-1i
+.460057306496428054477930246322910620256906409701788604589283713017876883821377610791228812042727500090285412107341001259487123830247446382150686739060e-1-.186565034179726412080258584887909336898629000733724349465013808758497528048334765662195187028129802478426712193357160116881861482767347880413932517528e-1i


==> solutions/sicfiducial.97.a.150.txt <==
+.157451958742667669228874774255944362066453529902730074115939535065663774152204125972370451079352654764574285292789274898709446924548005845156645342097e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.750009032637080563284350476311382773870504558642806483368137020030449369742449598035682478618109809453012757695265647967001552825723876253552005065101e-1+.508207079335591641025448078319407359500646907580884314463119725972365562500010628102966266768672004098408091900982051194982865647888912581050410437477e-1i
-.800221990478341865073258682088388151072504915624031752758523659791764558958777514463864960666160337665323535587168997289923439059156197242445716138275e-1-.195612113409818157263433281659132846515600018208317499256374694480357892090340749822557040173158058700282706235747463628294294673297919636180313955059e-1i
+.568905903426247815575483386467927814150800864083618465877146422744979385639270154325610621436322792602318420666423686520697057846535996672823398851757e-1-.207894010091647553742746500204649567038554715071348834222602332130042956221295811649763327104020461351912520077341997785885195685093922888853671736632e-1i
+.418595859399727562471594931954657570025707029865001102800685446472559909621230734421153660768098201754825041489856587554764749573429425955836664862808e-1+.134413863600112166020513294451392803444670372145027565479703811218083115231082883909350868865017321002445149956567190430925171996423202552953816499971e0i
+.215590485020999465910918541767181887204130291806042700964163570243522432782279563520697892358232821452980752116073812391083689094922610328114660008717e0-.113243447865888807115566345012211663396935280097663695121549303335815740089449655038390113896082235869210120388226581940395659258010783891225941838080e-1i
+.630974213632785269451153980357696508059168349001027382282530550294191366463566311464785834877267224854374125375308308008696261548063744631730805553395e-1-.153674967549097406269539762127864888193041035970685045849906006149882964623931390384143887362182605444940758313107305490961052032648976049271318979173e-1i
+.614868629448780579296489600991965546239545328600875395101281599700968479392405453449152462888248357030463221679845065347724523445709376387334975304510e-1+.402973732666219876415744582332765859475766759875687359758847226037828624615340539989444573586575175554786742561404326566457694619108194698720212204637e-1i
-.613408194586037517195696190680443424524411293701774278744709617015747395279894065112072666930834622932512881142008899867601171454591058480045225320167e-2+.476139210237520888742233594880185904693749165227571561561590350725472346223987688419900761618751127483221183049193292515586913542477501230379142043371e-1i
-.645543053389917065915585434579695404859172367368234643420226566557914196189976525347754913555319213901061571222392123149441695343374574543474847779818e-1-.695118192514714986683361487396833102961039438670255518991436054805365823622085275112521994883645695443516876963918481309613966042596457754389932750814e-1i
+.124018130476519342162504644118132881866607903625173152865355875703121249512882338194121147662791444247005187117609301254068846962570634153559354141661e0-.114701051322980540996470923947316053547971477795017528067932026851424362254660557113885460663047841806206622061636997104135755188958712881185621208923e0i
+.638206642707646295682997556781200148664524149724728006891043873278218098028927717571204387446102144048320870274203278529859258812796329788422195583220e-1-.359017939813103086782282726249530494787816019553182940746402333435137657754219384055937579024586623168437068513583848022388825461539502847343676252340e-1i
-.143185264704761315899158358915323120924022886887026479053045823454420709692266291420275538261284881309622837843159510730258575478934525950257007249953e0+.461298625922461987736165242895723139352356853930071594078701951250444027299256930859720681650248053510202360663101669268842236408569155869708347970106e-1i
+.316352194855068447617387047923838751289883268243799754056205598993157847359562274753442200198733618995504478013273812511596001784554461738075559126707e-1+.124535664768699725629218303430700267385547579721912941817627524099808021078274120780656694676197192561819482325011757664641742362107534236097305305043e0i
+.803794789103617554329082561536449308179046722587417724336175880016541901173276176839976706272600545105448398888380896419985411025197264734698938014630e-1-.292605900214432271482356078548142356731378106553341874743467512823537722828414788912646849493203043673878428511761586374492321917051268663840198505103e-1i
+.852602800721079630963596496183465492414865395669155606628431777161020484819006476186630122363824819938770688060615910243027812927748556116257114919794e-1-.952572127129733889170338984323325450290867027854199267930180802493988838046480129054336078466768110713069199851456130070980920557729643088881623088214e-1i
+.376250087707336043430591503968911028204128417822082217329880229945711327753835487967415739143289335431591739493696657724777208600987256713742934690937e-1-.726746113730379503897583279088574584457247734574734430078594318546199575847475993424652294246758947457435678819847752319614543726454710419369785263492e-1i
-.544027130271121445563802727185306552771529044570273575051886840428099282022256483566351685442174972815966440154697923749781823603874751028178970710759e-1-.818212895781534108051623257492097232077417368186182683127608586354153810717869878609204963612205979411196895769460347217107244028278826562663174011303e-2i
-.208423202648123116820169409681944502446060512065971543266925927652957874652571908123907280250679869972343827264908238458104208498640786923287329367898e0+.597736549991856096347828270157318228214054646724587958943689355415943114215225524918288822127600758197232281210715791906152234703450745436123291263795e-1i
-.571982076286320485651995800295926331079125876305807957645508933980307865673844774477838618504632270904011826139644681627590839486823623437554121210200e-2+.185641492993536371309144746920694706082870434342699663943396373277686878529916144435251386196686633423040820294470494177611192894002294955571726228602e0i
-.135796897680943209962535321665061853066424085191671647662938602565141711085219445288631793906692205159329963597316500567816505722462505666615071020309e-1+.676921858401680093049222668050802266471393581584097530633166887557844601879525450432442109101848268695204586312508443260752320067391420803885760086192e-1i
+.114447866354555388675081262279169487585324465779568534068338337152771844233085413614602718698491979655494777666947907493294370785490512292021255660339e0-.696934247683271281448347717031891395441041183615354373519379295764859890776028499718554256172311764758183889816524726461901622845410647715464401036171e-1i
-.648488653085883689446290530035122081652748301796110568752086024029679013596721195855368730159319739631639498451126678082234130934763359934874416938823e-2-.588627778257189922148887969388869012347315293591875958984390439880542232231242170476451538555560232360859278873020368275709198382902467175238230423333e-1i
-.118331204712242968986028213298195475217374457645727498628868943501987443058446840361486501880891298613069290926910711807314847820100882839865020002022e-1+.565506797520525142407457056262341402550668362052526838917415523104416410271753664196378735961305377114213049893196914473699810499674073687754773711522e-1i
+.693052504810995957084154921026629995099603040520764232252507626530493104911760839058130534498979040317752555815902319992640314202989586483715064242898e-1-.654264053650374328265446317093924932258852617823492391795547889146034086970416967382657627293966127320816991720848945327279021099869925702603949113611e-1i
+.275065893394318913589918089867926410764115890584675643057748504546164407032782688925363457554145481865027077876578971915398786871005548910609616093786e-1+.809956491856116044508809894850293442360085567617622551667826928729552780626662838521201877970051952050754052367591476041154063372348234325303082076965e-1i
+.357692915800346168811434264262330023276442381990863979930360095325493969736547150101100512943910440081320681247446438608424541048836064570581138232428e-1+.873308080619901146664222974211603849297351148991762589185098201751846494798902916687417772819849410112550357590246380371304902843432047808063956451949e-1i
-.678047533870060627135177363141152550197716923521877853935669860821187348663964214774140373197946915607992682169065141477675912311759965555945060089123e-1-.561885997927511386793423576298812078219793639598164976750780121816236422861470263004085537784511558395339366697049598386800881996785143507840360248732e-1i
-.361066358917908124897986649086793444055863590133761011827324505698496717121803118846263342612670238554116520764417560217564993509110649490204613750816e-1-.111633887118717012827410913764175622265083575782857115178503883263882172519583309989021232683098775185550306509541098715914731178459650628230194275988e0i
+.129014860475728998740069126532653195790076798542184614641484353458211248850164640440695066116134186860704801867282274940837771034134925602528051981080e0-.568938645388189946818897208714174223786876039365735515543456302903698686746211298879859181376890248350495872080666716029704088920085319987010305292372e-1i
+.509698925522715678981984786031714414587716862772298001429528614840326330199473150192609791055603470977830093407544289617878324005253051992584844249298e-1-.973858879902052059657957445402262493469836017310906366045011324473712450247001789382807235974008195610708862958594834117338304024003707963309248222609e-2i
+.107312469491402728456856811816800258108681118694116125368304543194291982745215797580702895238684201124371784087323282742176642039960424515254368597269e0-.106311152865008262639407480121999598409018897444413599104967573713789997140879758615549633506996646195526529349653181638747557314857087134421718491388e0i
-.229186091502002860278550222407373201734503610779300063491786646513884068043066102411078160156518285005522698493923766021706750276343944272515214297294e-1+.298769452506750928393254242240844175161340403277752430386923561988692275072016708369433074877339711711522947728491973116755372519079943135337217040710e-1i
+.669906309520145367729868554944932322535014639234200452138814942400166958348744052013504247977313813382012062493076887071978660476234102664913788016754e-1-.278989536414496767840667807584469458237224772552588597429604170156546942329337280757036899199216702909341898701897245486335890235801942716162976140474e-1i
-.225137115439695780694100563188983468998304776132868897879191956747882321297132244374509614853364884909336405698252951931599824657513969773258880195466e-1-.882840410977782741965069892117376884403458890145069327095465807095618269512836250992610688076800682095116251547439881132050388804396593795176385178057e-1i
-.118910339653344538617891852103876117492980760173925400856631512015265285606998254325135977627383986091446755055867551355724307146920295280169981724056e0-.191533065936202976594532977862285353978414024557217288019203607023607954368244636537374872134762278776756492386185634403006452190243033782268487981589e-3i
+.516909354589965732623831874394855673137584439395757701210729880936209451430232281458010151195428803526674721882405390118494732254606599577961607936108e-1-.494308531776745181043375577231627360150197312447375527498535659874875961797917625629578497089694309322076304977991412396723227611893796245926661634062e-1i
-.616072102994624382915560343706869642585072514081296658379861288920430300656293251247568865577696551065405368376826670422547304415597662427280229946092e-1+.622528119325701088080451051738955379056861802895121137550421328038087100617676627568649403402976284934993589982877664514324372345070720742717302134549e-2i
-.132075358114904541917825968265045996062432040860796962083749750093891114275426072968842025591905339531826090496365402624974595320460331425063825335920e0-.999906810439811616245287402518802870869994430306742530810963264538082544329943000696627573842085649602225187276399771278272190610757640503279297667924e-1i
-.456268733007292976156479480643930979776694512760298861779666872447966572040992554519986863019462967548851960213169743460029136511043838042598771207828e-1+.258564917616281930736877829473665414548997444484036160868522909201381056672052901803690157489983521758735278112778707355511733406825417365771902177015e-1i
+.763729298098909271890320397983681809132394455061515259441356170462037459637720087759947682266072293763624856246183458755226164863819321468154783946224e-1+.749679609881030778597350414171697750819217897898178710884874757785183287228255000892396115794091567596440383408569738626892381128438264190557803254006e-1i
+.881020760153930105161431362696429736555148616623494906171419431849221263022027126078902330928884217107698050589416201515728188765558800287822215736206e-1+.100739039985402933792318489416818241301379553653803175926364293415523693669191409625090921250978413665491677165175124492593559364778704978467260398724e0i
-.654885637276086219346292189200165817318343078714943056464775437247776145013676686882798724300812244623640048670915550344496608292003443856684277279476e-1-.264374305092443543165768941670626268140149456196459403186186541049311409731659159470499581753770886434860393078435746268136767087891221273418652290166e-1i
-.308943411789029982191694205676502135757042381635962571140134962156685435395830893142552292220784961040869104278259781355319986955346306745624997754790e-1+.825200970980274990395124955922040493666674403254949695860278351904703995802547119505279692471231336532160791186569433917369121906938586511863837722470e-1i
+.701445449570056998401247990702924306307828242840647460283606765716961321597905837220843269773255452378850622535570167515885816862514598280701055698163e-1-.668586132728064757061609819572059049218102764262204802714300674233620259733214182934253841453976329791918762877017475416173549338077145659988307705874e-1i
+.435775451301621289572376560206101487586130488659046279750020631372344117948772402911799172587956216868230077812995421701139105910193523595395722997644e-1+.516936513733334276446136255190874408910284411467994535109090386197986424574723084422373720852257750919099407585355082208911866338048043604065936752072e-1i
+.304592419015144239194222029311336421593588628449043312014004522969184519963149164586170628575845160736911847216207717976727743416899651552881235252580e-1+.346533144785970726240531751818043660083511560897772520995740465622799931042029339738362510919875195737636043901044458343406857833764053334117736464138e-2i
+.110811623953304698667569224134669551723793732082972618238426716834558605894197345143581706037012232509842650741940181159563077618344868294983141926957e0+.472696389460087584905382670442322773387018542140217212122962730587656324962876672870134133012091673027354766740178585177621416770713888143981184782095e-1i
-.184179967698652640899569691729448133234911241213922812753651993850108967340912275784927756547683490795617916519673882173335322237127193357285218677457e-1+.835371641099823793801398031222833862230581856151423350771713665131189490134750217025704277655547983051898883472900932663610642689264159665687853456825e-2i
-.578483230249332074085107649235860628011554021192897565388862351123655281449907018805071466896512432578725896623102250049868804148636709123692103085176e-1-.704392495002817391480643388489509518486650646670531462093015298591370303685402654575281696921929888817766207729127858960752562062369462490046312419519e-1i
-.170433995088442572140598918300581589609077510804916138809204816960689766122473210242531835673071987408469230367189785867147806624005466404443619556258e-1+.134161188182048470948227787481762942778697849515613190475716249748349283787073848498142142650224722422132394586435262400237087447994087764693588285513e-1i
+.638691417062780367975020438536351092910225452169261720368117069243348615899654875600554609455157851476443013417486815634585274044088636974329308983035e-1-.674747759236465912351459551654648242071929463226825828720874311321904731584992427376893734895261099605396219083453675608899753609752479741073056213182e-2i
+.919069906638335075244688422320368943954724594218864996561676670607747899942779275422128396500761108903137575731022883073314730978844416205813384276177e-1-.297001246986170088437041546173100651186318774484865301938415492289192305607172947275922886792082468215539734624190466751568198781942775256164911988737e-1i
-.918011605649251327687053479172009753937215865749734547256165763738279358559503880972964283604555337574522717783412893703985116447972787409982825421184e-1-.128292016279190163108036226675017167608788670677610610221797675801081215390366114953574350881570266846728522864808177281042424429312730353833600598905e0i
+.365288210336620453554775319102836516436070676249453632337317408020492647118973699838652993164052629241734098523899109872617401426564533969463953644554e-1+.173640674656705211153360995783544826884033545821320584809272822639248571047653255496673608529695780169008482974764882984687282635060933781904875575507e-1i
-.279446724697355459016822208876844530062666964177026099045488488581944997688272568483634127051173083366972572055323769341401614051633533602585363028135e-1-.154364829378859844430216472899834534586801247589048708364317272177883032199542673294191797728149409073426636697687036938661497148325621597400235990113e0i
-.448890442980518613855588194728322804252367209571105183949041376917188346799846092007452059683116352454151405089030124526476436960981568095331559132698e-2-.138181334838782983324442694308888761425923780341760446074944280682605201500790853149305388915744884937084871371939225291353629461359419649600960704951e-1i
+.127032497466858941885992957759587018749573371905297686043351171330043145984676665259737593527117872068415291562092898051114095135448373042543564464502e-2+.986023258191089375535943391003816041606567679338132195995533081041788019453851017199584258077376247504283084290798273048212138727146856263989222765769e-1i
-.270580127239149986340928042767666051294666836901564453555861432700433676280891734420770821608780793588829306368459652311637971494501847163389462502511e-1+.411109691688310433510010089191336552944813486874981147350899816895167178971698428537810459333306505662253427195821069108589214329352977175786678767180e-1i
+.336476208315687547179355572767942887358815400396597415848490601567968081731419179002142114201457468401105303048280362900855541364019063076420625191903e-1+.179687931085149603146480426103400451599583474280498168075797884830881340846858549205335731981789013212922261474750022058637640382214871238637545325201e0i
-.999422207525276396396243042054612194638841305817595968289644880352350211090390292615947865297899289485514453032777364081755349757124584775607919662393e-2+.261282001902298697140440344476505272101679932710614022357246081078021223634363843384131602299240958742341380410233166911215047025852564538502840820052e-1i
+.837403338102115260866718416857162825898451522073463910418734480325851440462614494372754591406019166156510338958089896678544638931691665138113678531768e-1-.238597437658038484826440943919973840566028745656590796973720035024212613230979126654012491330763202781365083238488898930071515417615820755104849590759e-1i
+.613217571442021463959982009138475368997066270546173111929230485985571917980493472478883687587251131209850803299404015005280151056497783926722492427958e-1-.421296927163562277704126601859868376790899432692382178648485655220806054509226571360509745481929137216025695163748074102654679105464674484559013396356e-1i
+.411636230326368051951348295748176059175686401531490642563040341955510794491102659824074167222133475403293330117734114298532456899946088783334703164807e-1+.884690720040473537035701704511352972462241705944317703151567007144169707240661138879127816565183297092128338182626928979447603267368714363197354129217e-1i
+.451599729105320698217933521434573159658483263697302943144853307429215173717730298069918250865886775754296913955786306011298985203445797187350782195461e-1-.153908582115643375476483283301351039127718056887922403743627286659863732031905188986678151517762382086127988835587497006473750563051736878742866056762e-1i
+.746381286457073416590474332965288314963266723594649664802601296620004523800328543574939034461980536423188900164497649897584653302147511100152594884234e-1-.428751390847266858143168877134538537503337118000993891446039429698333895059889737405201014828320031191732699276150334424210558605205914605731893382998e-2i
-.804417953520981549390507331856239168468145427029381501776196463668287343611358324024315176724724508116976738866835309573217232128063232437525063861014e-1+.494590768839250609366696101864789528380717733185918684443113218763026927919945325253502056718008881938045021097521649339466180069061047514144505649809e-1i
-.463928690313511468169994557834586401938361753643654914609307092463208297082313427279791253268056901521763209833057193815165882326120133114067025939848e-1+.173119542704844643150196609882956664520388847565220269031615749228136560555397525661634648202479039352398540593237679558698968270674836080826992611273e-1i
+.254633442257087443141921257229075158807206166346862402649106869645701854376776459456051558704917513624846466113474884982384492846595607772857559350745e-1+.486521815782627393573866980319724385760992989685617282173636120029531860004352726003974717185303029713860053871879007194318544531785182704842882532039e-1i
+.430941037612269915497383636233915260553783916811791667592025986119113235297429106732764207755167379570368831265723945394516518436382763526052440841394e-1+.739456611662278345396372407802045672911927352842950990105739186867480501552192920160700452673763892875261379905627732162428828611401420636195904139005e-1i
+.261875423610390306177345272167919652734735465599366482259940959016845735163449952944081024095586875633703512924842053215252356215745994298594031031818e-1+.198256779279466711794351506623050664337355313030866654397257187077598434238821190257316375245117969035701440094166233203646496428908929459311645578132e0i
-.493979398780442078897830750951008005448250376258126267376501024752741624386001764232479872388767285701257227097741977719716455434600178742076471387118e-2-.105003402569649329763714320290513589599597839254903205852149438410534930319548334969886135766014898987620942630423099107806114488561722543251683560166e0i
+.341065576059002922411217967196513070900938306161550079945485747703150902304065996224193312421960054335277278973143443770765771263411069055674473019224e-1+.763080625250147176915139555259473731100070484867306154700205699829727745026774935182916223567127568372331242504258354318983203393681704148962048184864e-2i
+.755260721949109690451859180810922417195524132365457942697156959603144484579824257325405760207316667412164901738921156129045366916604907869686674075061e-1+.109094819221189082803848512648762595178048490243676104484110903144374427360411521615130575111876748708882013784327675097958039369742452123911770084901e-1i
-.209619963731520845407409998031207819607731901260807163440178862711664157317719584932651166857367011007075185753852673809620516579003877864570305990223e-1-.227598493630963775062038762948566515979174437116071030923329997217829537487219356248456459200046176595072526288273490226993385690131682221209259744733e-1i
+.490178053606202273952104449475100969302080836475883709839583589920949813401426938305442497791201415238654707050609052748900626498627160879085378022536e-1-.406682519518801026582203431329829922794800447049069561756739408549194401550995409010749222536528380374167512511761338866095398106067445435379401977175e-1i
+.319014658140642555021631685165831466944378655152879114887547326087330686055101906954374767436701763718010411692114995584084054836316247661444368329684e-2+.156289897915014794388456344475615049054858385062062365015798925259582204141511329499105722707677733864273222489996843946508042267068267719426236395790e-2i
+.114856033963555574815100731943152682744939750978234081964725786553417236067610538568445960521531073094335362601848311439426773882948580841237230704822e0-.845710187945109317052082014747584973267638196645318123870290493856397795084797252240856746278026951864965412520571984308833993505057546519003064503214e-1i
-.335043084384458279461721109749599965522963274534517401318193390280607389511471616601774877095013405391752417439018816956938260630853632511320065487152e-1+.110333225360135954105554263656212303631238075911959226550155405924178776775348550453592755917960274950547856845196781213029125203538322941262768577816e0i
+.733973538388468438709169531007416995302614941933659516049345666197905506967783736272588016108623975923779069011462575253688919340738546848391724454969e-1+.888669048625746648404854370031090297621351207094025146920766512061544334542100661854436811779292078386107271477855016330132436398443218522797320839951e-1i
+.126962778294605404984015295819869088753449275843753708037289506150565797207584642837659938946434031461928022525966693088059469688235491831190776714185e0+.808293530080691405180169676907115211318104635674116919622139909258595692218476197320459948553410971342571782830287711201699163804480458985232370377297e-1i
-.116616113490481179343796592161343188046327541887305031672997819153979252407809421694381655643366610449557947903742058646454687912826753678004347944316e0-.713347234637553735712584201898714415522682960325210334842200889439390715421481141694500543742775136205076301031763276397185504597753971406522455215385e-1i
+.140025509452694653093145818658915483615045033195012506758201622546620227876404824557828297571117548489168997394326812395035296987403543459851954203599e0-.105108614635037316304533670303731230649854056569723819129168423638780391085864478914711997042177139874471207727908993698911708761739444986507844036407e0i
-.150772485299233643349852113110701854947940716595729816739681695384794728016599625417533312342520284619507169596546113671368293560358480856934918893961e-1+.982735970772443748431969493169367938597542436356747425840482241336459170428980057087256910793651631289501288288450335446077772524775969650408586135034e-2i
+.327996432217193879307954424517934605262969668769780856806703040059436158402940425344608424446870171635479606093716457788973039943454409220130257412253e-1+.727857264975059498530472640342368547866099979125356294319686289357579441086950957026695866826534846249969644834306683363256624387220906658066839233010e-1i
+.109663848408392340143471348881519789310891276959330698166939533028463903421067946397835468349711091987782654802006037523896176731727186308209233952423e0-.545240620268796907924918336177732374237301630911973193565533578857535257250326919304406073657407818177220768211747196379180255239475945516221084059223e-1i
-.858912899968902227289000014953296376079260052171230424020051331372760711413019556357339295792876062359367753319296886277256631604979853398984316806166e-1-.408037099285575837422249177406888786708616118437146284806433505943834311365777240604196468174145551294044930508399606220223801520619080514622863754159e-1i
+.193369821507354042239752290621507110554381990148787940751945057609364729856936785860541888781490753655375938163953071350221371648914446337501937519600e-2-.879140460107100645473916209413122405097741595121328743928316720806169284627184406618505063341610573056936189334259454041259159229765328599117485313911e-2i
+.414316798571026115981842049762054984022928653402295848841614581365211627431757955176655617139438425953567804492980875463336040410220049107411148306185e-1-.817808018651061762678153406736679931100464464677089072324638663403742455584315472221997864666631178265150287462499674140761313050632245753784595144947e-1i
+.526318997500896447380911648290604876785042906191532601910945593597651556007198216903087798506007032753665425935335272762043066409362966896511634478694e-1-.237723481181433530169747205455077247571336716754830464421854021347646084165157545914525833109913830820473021550475146984222107658341446386137265789968e-1i
-.323811418845125520131918772977884958423530292938175275003724516767541497529752426421463747952157873581801654891620990605243843186352985530414819595700e-1-.270469661542424013363319904540165504897917297567899077337593444361016405584387064253688885965146192604624153975810342225684970118926478798950628776048e-1i
-.307947240695769584517679285423010925987402005095052486267572889654418734472749911782038702671305650407479450993700821039712121066035246790682961969462e-1+.357528317808932660837565316124596954179313214798582223105768849676168080643986534912801543103450004015322246970661827089182892686493607035888452967925e-1i
-.517230705307073537127747178968403525424103794792407694157325481219685298056957809652873467858340991140648488880377509532637633369163296203781044964038e-1-.284976976040891433419208168162688318602120105420194918217268061033965885273514002601606937724403440834809301338735452839508811630697049348390126210175e-1i
-.164182521980945710036045938445588271606651740755742104001376224214697646180683071889012007020916650431245143577585846959437895779196900576420998718371e-2-.724499690291584606398832818946413447138144870800858408415444234874956239932918154102768416666603686292323200776468813522964434813596704256210768097657e-1i
-.561916584707600532853612267719466558553849794592841022056158237501215165933353952747700687804686667789937942878713306569498938619711769245690854951685e-1+.130373231347335310981479104591942830724144652704934239454181965888439557024406034794722090720830516133103840743783128995918451456462016302434828726926e-1i
+.677079257796209893534775540220656999565649107355804115617621081208937960027659424786013752950734513978508790803280248033787217191624368724880595234505e-1-.385240120410197761398794399009223636619325565100257029489374882939601357530379694864627984940001340110106603844987588108862446197671316674673309447363e-1i
+.123289705519040643155736464116624217352349373321890559280117613853603868201226292098883357358174259731674419186596129226709996228040887010304024889553e-1-.156653276313125388213110787997397644786004111159330914526190875129984820808215322592646723105959115887772006388881920699369996835204211794025062701845e-1i


==> solutions/sicfiducial.98.a.150.txt <==
-.458895347390789725681462037077526261424974404876196900503669741268647772679943008052625925750218786611608857520808174667436834716330654917174111127834e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.219473458902681434765128447522679977840571064697484502923279035587196281790852806245536515100674250798101571506603470812836665561518559609806859339371e-1-.280714432451724062685974000976209128458896260374390731147412201057210622395881680280568598223362546846248914774059133256067071264749490357738447218157e-1i
-.384656538658095135108484008415152451716650224552224404484749339480291041620203020305280169954624087933089590740076594064905932841259769631090925319086e-1+.487471944204168457289400232891572906301728286040314228790838937598484636183298364531679428794719788885787615413937051663848984939861144943651431604795e-1i
+.282447217673364893761804702245655336580719126827139366505819412606453554334778002472250976178616595571455114797719632582362774610159096242655158464728e-1+.120927226696452696141489672890598344745722996912293142264737250694641250905685882962641612148400473281956095298843430757945967506248562444305421681650e0i
+.948542355507515199002030453959296131788254792710665915386308077189209254654248863014725485818376257968383605874828637111479505572343280416921099707242e-1-.259103685600542914119758169102542791981273103764295314217408260578732551620349982893729284851413776203090089109878387589971909923903617791049759633264e-1i
-.482343321983999974496144427536034999092501611509368686205378224685032461205115835291064232233731027496314851589264576889180435546401507903845374601353e-1-.369398005502397703549640237102244029019520831647209246517898784981684824668197042140831027075730551919845158057890067925747117719993968318111058541965e-1i
-.116469804385559068899995429778339409561003769014491828115608167429991321106025881351907822368014094110518785707510908883489290728589120613334978456035e0+.100321868663352813764940143818176459888282829281771030076046379737460896763523539954808918064035787181726909017498404246139517138202754320587346330157e-1i
-.429311351492816782994753592108452962528409180926950247252233171361057888434765386679324188921985310650705064585803928705017119788108698507542570249990e-1+.134010099000673109700801909922801093851602260360473788403240541570075169129569620843667727754611967640908881574589937732049780635131623315307884919824e-2i
-.117838717322929645058382672940528099210991097464024709355748877055820429548403823127817328502119687342626527324063804023767423659216178573818861960782e0+.289754455053150882802256184071436446373330312188112754545397401097797700175825685412855818102492709739327807653462617875407189299978706118598900196692e-1i
-.466099809322516030701169536551910226474126318438646986692184544693040590465671773492027052680124961451050034828330325274189617555417745271973531721426e-1-.117671669774409184224966791818849761448738119137930027787523519149422611860656934431966329654377775612350293895123791668238819384424603653307473633890e-1i
+.131623649768816338903956666133717979363576809932715535419545062403670670198130683835535213358384701573487114496579111573120709897846154231958142623537e-1-.357077902881072055312869415379566539295865854002262651831430611688622043697968835983956738853708719625564918839701383518937248311172304467101459801179e-1i
+.383006078475348373421944438194838979786371483179977644412313777014946441357857935941210233312308543358834837107126049929427055017476002669061918395154e-1-.256053743524116956172960769042590622392721382592408471645825714521398665131446353829015627556114458997285243075859009096914440668053801960596795129485e-1i
-.923767226253696163468948332423741190246226345770239869679894108379599636375619994821342040421350408602178967384659033403526056980108838368271857798398e-2+.594931929118489153674377914965224978039445855914426824815605530657163344471686922807666315337961756602820596840297983534874647409031297517080257723401e-2i
+.632742458297996601459852305356876308862601240187922038029558945616525041591739958306872011468914959232214242964994564774359908180915507662705808317414e-1+.827918356506965065682406893008123613394450925884970436750171771867763031535651039523584601042944749197526120129724399689266161256685140768560213947450e-1i
-.120754246801384502555726291145137827480845289385770415254721684762939963608240849267761987524393289484512927083819724141423628597617344683716049652282e0-.156268087164044062289923344319746617110062316774105325479247420811629149981281436116887286998631315142159292929416700108637321702972831034292781101685e-1i
+.141748277215900351712286173074179936127408448092001537138547150847956234472664313476662063869359065086497832768396166636167929207422509763137276683937e0+.168916268027565531425056135215512893923703962537301096483527990597901989842896049340144567040273134933338745562042100069503409420299563251742368195525e0i
-.236655461322156676386352593043650638186792317857965436658677078924116547711543932612259129423277322343531223997144138406550336117792885509827094939203e-1-.149592504204872419760447638934785484618955348230342791369604859472817839192402728839632026102212583985711262694579104678420799370250651087209718286052e-1i
+.132137116020052025070957266180869786824553862234320931366383006962883725500131600449574190077049743026441554392457141568130374443197051213553970804109e0-.552560524967187890798144042100516532538806419542978806023847074203889629984919645823447924677161261112580774775871081508732816403348575619476366406811e-1i
-.122613678963999070689939227434258539614673256398053934694129764012202860045624781629965621094257788094901536550274277584121425901204492991638418130108e0+.173306551167076591115430898854860171465386111810988159483210144561980278261463005213323498645271294561777919988551758924707159401909918991149972260645e-1i
+.291889423583830388282846646640977021061721841639412260436753177947327499702596959444697837223780923304600082942779685399749423845737061662212826008607e-1+.466663288767978525961668899824244343887746213973851829398340105167706827902562701704251593423699792097476119630165102045437399893881574363458163029831e-1i
+.102258864194699121873680354104634149193198884693546781405713716178755039816774386718171972904778752825983139983351751562456814014273356170434137632972e0-.642694937361987547741491983023895252883044477161325357569911804101007987783400974081348613749550286152008474631327106987242267033191437551977381286767e-1i
+.365685831905888027338647484730418320353069831900568037712355664430269028434582373348150835459686160121006730173681116677354960030764195544945254273039e-1+.106648073785139022416082958835655037160828367971988919667664643088572223217043633525291685170333285004046108958569951652753482991887744468632801557519e-1i
+.547176498014561364147479454535348093071459590797324252546237355030677172631133324260279410169774372269542418405682222067621006157678226264292421957780e-1+.137286714539395916546450477881816252666329990048209441144876632481853933025730151539899156447746523459486831643108130634419542537261751739375339805571e0i
-.696745051534565029531746494453335245463454518123714588766907680152834532650858707301326957824699788739897140591300697953020229289944861802061205698832e-2+.373572326401538762335839697139367985978942287803139175886152069235555199191256180635210644952377674005772398428304128810850278143566811038963355756184e-1i
-.233739569145199786650448053874396790000813053483051746303762417539092192601567545000614298221062112065989474564056006583260472706882197955567350056926e-1-.156846705202218952552561631731583531634524790239314102079466218924446734138779531550968786283210494305205360571939895450229809495329111440364826952719e0i
+.334197994087989784368827934448589772538352090485687249472123408099986288242314343540040633017421333253705390388056363965501261008056553569770044729675e-1-.792300272533148517564454616753355456255079035905893695550171507870229418906176862104548385881384498377444087831387396486644913869285382603488984643901e-1i
-.152017190109152486780590358304093453168737335706235941709712916273857474316780244510974665626292305798647129424765728422064712737339175712970947792474e-1+.404570400442158488636470700685746883404246789091635632188233191014833580425869892389197625228441104169381054626220023881627873710182161720124102499775e-1i
-.640184613563042486164785425390572228454327604515851658496309493205131675938149541606331511153003921535165046660450363978717084846268945532113298251024e-1-.750763316919307061100490334031628796712503868656266033784066604784081859360930753968281260335528133554170729549431677006933267760666210873570658806888e-1i
-.867936561319672073826011822000963151522087861239430552242661815961093503248873091271122562617471285283537086770336978893002220815344820214078737599822e-1-.737468274940697386721328494618154708403962252127100582063059091428077765879910339019955316039193973239837508035257254494583771271219750978818864559499e-1i
+.102165720968876505381220134312716424849253273994324443810884604540612851789549999920906712463496805859338529803911269807818910685322584656197107278461e0+.818599333187891458502776602156986856275472631153513291621968174214773361333276900686702707681277450695914107718364591968279677646220610060657045456244e-1i
-.183141291144010671991953282813545126382015007204038321347011856731607621448295821336721841504257488093080890784294262662667844635427714814383956145163e0-.132784640324490193480486418000516488741104681647813104882573232774539505668554670923987544033366535626910934552643736632867525420454465936112766322043e0i
-.109485212648998775822835615579007392193556403903243048002201678791539849682230205740724718033031377172378867500787876739815334749264816985819685460610e0-.128284868556757771832049882919523062285408674181334543764926694979845458673470688627379449544716522098059460025284839157935685419746843958645452184143e0i
-.138279879354135275385854745417394865827167872903747369610918676695926045976469590777548296582497893291974593886045653973608600753875851697290282503238e-1-.541582309921855719861677909747829382891691383727669891700256795935789282414813381409507723023170798674459934556534061433218902534463042350940097199610e-1i
+.213768302398800890553907970361387510747779042352729366991365662470550448226929476170456572908317176835140747523876985159473312697198892190118884302876e-2-.913651233742109874704373561130973970724357366230345573151029874291257736284605301743851501046007257584091449065338814438185402277082009711355321369428e-1i
+.561267453668033738767743352597787666891641940757205312217968237166994066826921825405534279886651073612049600885782153688079198709374810464972804938253e-1+.142361849731836680397730507440452336511931759266053444539374133056937323158017247232406626455719622337129521990861591470022683907653276227064677595469e0i
-.202189150825123271564926082085422115240771656459476148346384151101705159125254813941186555833301911712216146253495629313995526867171014559327588244713e-1+.751167620599667996626970128959387708962087285928736421806903860122617460536993008200470429850350720813355030332178769121583002259045737116811270723928e-1i
+.139519121836837290012392182769355542413171782584953966941889807966955637658809428319235127583124125792770244648045659460756840320100262110968681855185e-1-.636291490746445405255958542914108187297780857239853512679374985488197578794306642027927621017527237973659490338897397504201263259007422194998845765015e-1i
-.550786193594819472638773316645799132780651484557394452508175114878115263738710520127234727025462351835269616572024814594756314901180218612307472499683e-1-.522617629649786207758049483363871566826695611953466661326213596360952104681131956714432408333732578984010889205770203132248564038529416271184112703106e-2i
+.694610396777640393732463997703433831410055980061259815441145059776847591626412634133178779890419101577750700702665877556017073459524130404710554023137e-1+.662137904273117547048774850885966229288196071054606129289947488762446881449521421718090253560599011323052618634231731523515397726646861320651431371309e-1i
+.350900457771433324772069002263726218269156977009854843401988439147979540025541293334783775278051945059509758347044258457895980285732288084923572810402e-1-.809808340683958599537973178810186532921378701757264664230388681997237092653891173989223091441120467512320809786501986146446663208837607795455939477967e-1i
-.144084575892157943720382545054120382828640521172261098896897514662698352983818605891581495185190974278923135854476108147446444379249771189161361616195e-1+.209016891174244472489174235454396914124269214142845464160996565489256836957973687235323152928220505807002822813201973534922538561692256945586361942820e-1i
-.212078820127658277654511429134275093091390171544431930044923343909864543890345079726960677939082568732950750472568513252596580802286952793255830234138e-1+.920778038829916798764891300597308855454429973705739994275318814720191986113026409285756700300819584966488237533659408806183564679230803643039479149377e-1i
-.128377562197654636129332877291708769762440163799095039309916916377342785890407695978539361699617806045282989698001615512424039465159000986610253728689e0-.885937282820475552601809691434595220687522469797404695263222620995336091220078366023004829408465415796594527277086949864425027569787870594761984763660e-1i
+.199672163417521844730931418335274143931685416647576570325700954759929283400700235446413785318563877076979990737390949008964702756595053308225954291797e-1-.199205138783439525600541450931505683023976804770034439367720588737263138066872521618270142267138415732438558490469039853426123116424523655736046843096e-1i
+.284878654754906300400338379785240474568852841326634342764691229797671556995006341561689775445103248097518367924636565493643190426134367765532811076624e-1-.860723677221680219871410584316721789132139967718655148667517671453332075187731665525043597372762926182062985686385420341779040478268555618334468598454e-1i
-.316583610882200182115834519116326175558965976598227820078606537338151615573837796129750315441872763787359684730330737177447597611944855305125709316530e-1-.770862358069642245754681354829707160657844532263506028053258942768972740682345964788185695195660563442288470173721916912958997094434113138924128999845e-1i
-.191810124826141960242365763330652794586046602280553496531246192179576890303069906122828623031569021154086925604250515324141310938304613419872124620993e-1+.108238411621102699516326287008304031996192608466815821868819155529936152724351947919315118731566503134089400847222615427320715435639980443625567983470e-2i
+.300602254471367474890211041509134266182075065791358348265369063209436079346187303172884884871405205510295689469381099591628435333023365580475508262805e-1+.113704093591863185749050504350065515914509965816771703116951005238875917098508891035118210222699915232693759091860042571560237129439335430134904728368e0i
+.114597919861107022983837021161500181388982351037258664228741670219616136358103332264995563799195879064739712174992036668277095518055921854776304197669e0+.128278844905904720774144713152457981562699909062305566539267031376293330291395285199559154453319206764985695843314154874022279776838398901677659858159e0i
-.236999020407354298664409960304272442155884771217432780388808527782840960141459092653366583142729772346197440526901269350478536035490518498054990449588e-1+.277111517328728559068578946205132437716979047061429521172411451546362439418322906394199967454109242324422982928183902508530442606040128510094472026534e-1i
-.113320839751333180058739791997679960890936289421013149253787560887912403406938384994196282784177536508651912148161921381249385906045285780922821154800e0+.236880419670803992508226144510953219616718887125223298107113726470772299332438209860895104704937488452639084307281452714138359616255061472278716858015e-1i
+.276210546066182641258499887095495317705196763917085576527549728917755968876348537415784365470267666946851391017231502885551972701706008269589441254273e-1+.159161553439043842650837554196878677971173272982930146751352888563855580194532794819641349311844606467416931239669439081967210639248239347015955932179e-1i
+.195627109062864080246606879660901022841105787258613403021894848254814269657390486682571337617212552113144515521606449031919293935060966493475672851092e0-.388105938301264965344655663315201645046678376440870834636446233098940215285582238580980503935176128147057532469562237873772811162573839048805216160258e-1i
+.479158200029945139947280509880860917297033957400823754264325913673413861158531867107643742533742167262362922636552661599329380638766624341137604467539e-1-.107199772934049032592494443185507941282258574435683887592203855972708292130947000892542536008742427117844707356951162714402048802558088020312411874697e0i
-.299381173024720415966814983658383224777351964180866242474819108635711177104136064891472140342825466313003614849773268427836865077104515087297507431290e-1+.950425859170342843780205116889240491281535264705183162767896616441411502577639922972639989554798923453751289771157295590007766662529770955290484833091e-2i
+.105185763026291794193907472569705984370453036385602966631579867303192443323605506835649694981709527377062328146063040762681298391754987336324532598484e-1+.109139535872663765922826707948932874714848951242932938151777179975688880886371006738140617440207493275169593313256539796061300638781625025913207791370e0i
-.195984576846478598089786434589903850292646388069689824289387636310458560520947343232785908407751724480610340731965375405288200731777673979162610152953e-1-.153861270819855640394433366145817249950188827645733742007467145243651059903703524455154733615384997867483551621700454540651321435027543970897569425391e0i
+.693976050181735937135592339202744480822199934627056166505621981436428540452445282973975868315404373451461214500248873168284078532219113686556443912756e-1+.441675131440518960019204155355046893516514172761532856396613456548952443953449173872099102668772545360437515650310166895205979368930488058417576377341e-1i
+.176092986741516243694926142997113065705158705117304683004397258803156494218480033080750111532852936165913620109758051772043667043795025608696253023792e-1+.986819911380142125267069115316182402915941691046081493808264815593734668843122905425800600283227028359818184335844227969207840576884593475427267475738e-1i
-.151754936049657688986878390894553220320330782791231252080241826473372944784416963773230641199087837089550529905948745203530590666089810650339773309143e-1+.118774563116567740116903566762576830945268846569163467159229978167123338174348803862885161066949102558028894923773491263310035905160051134703366678673e-1i
-.523359301011655438686978106340637382778285610418195106011967038703511707887216376158819998354003008326559286356980954603412872011106567799206555830844e-1+.155749786095007195109951930049164606092558865997386479665596037403498677087175732797227430844536146161798516455309294254176105227057731159385900312981e-1i
+.737877765386245967278278645508501682199000842226329795349946431080973323645514804996586369054314914516038876770804545236384037741406448445843688962226e-1+.195413728954946796114400805138736288024702624237318513731868277106181582756331131406644743667728185653551848290634984286246986742082000883088577132564e-1i
+.376901312201886700825209817517066382327199954952514466313861966409542858557276663414000637636539797231609658516705953178786906086712576563994755292536e-1+.785187211415280530536349090158115198571179992979238823570094786582932489814361089511253314076569247226529988366891845641152583293080893973165022880483e-1i
-.111752234145644620997704056452462692291690108201469629669105144430946249671378268170272770066149500260602019142618614608832235210918572392794322209189e0-.112379711770893718757833288629494265465548617324483624471382459115087380348227254896225344514902894402798137873641034430221227689888320098467877349147e-1i
+.330205453990934630442876917501421938836311356950149910265506040804080349971559254713523946038024344599209732931201532698714527156332573681188583151200e-1+.523735535748481697018093191956745232539053358080458668764416414804411114137745364064353484112232783794500233320476842094585713185496086616119072300160e-1i
-.101519099226552182278255930470206387728592949377527938428016396176550919698036836936668268561407330363381237062422837430853273887096178712039146236569e0-.668707907323453721354279325760369674127179939146258129456392344585704310097133964836543572267008228321232614616094198786681709675713715251125239958023e-1i
-.808177715574410116662140481515576380573559503665603972088280243157819131048592692948144548340109707771114155093180872103282424060638436560901048062444e-2+.406181201128218384455428636046843359971546568409985179804763794496523634639864953105952134259134926979031845986162736367578637823753604405113171836426e-1i
-.389255246438141931923309484724130250398574024019084056132264030877173627677245782136437554340557024598947730924652248926257783655083412687906291892401e-1+.167000829507051273610986709769443644189999621822301721042526183000275564569936751710362217884055636110848613211407658835489547939877832678248474332828e-1i
+.569490666001584648630331607148504943489544929141185158453105545173774562492626485943642574602121650130358223387684137075833683483378390621389473059897e-1+.826303659981614767373526920556300711657505225188023159103100293481648448693853674830488343044137148782384405170716503983485314665474709579615784005269e-1i
-.240130001251074334644986828543580019590891347283302498843276721363435455881516052212015683658581239591281107908519570985763943559024773573164176600966e-1-.768546559055931571478220067331304650963922806766093354032337082965728432854863940716942197414015495717439923717588402447963295008802507751328818823436e-2i
-.119824979781165806771098231361084636061687697781840651056836941640082371707032717850031078680256893699268700131775975905514629651671604708751032948658e-1-.710845643281820628475684010396552841066344137101888443387277884712960688334216807591009351829779041490405564463037266275896175601691223106509796744966e-1i
-.977000830096918314904669203419101315599464916216517065304580054849907531250890433120376831078266387130875355780350499270466378016429666409898550981205e-1+.110410802150654470527474502436552850043954895429332848467292778945671050392351609837941377995739993023030638320982299705120641770929314741263073323332e0i
+.245789193040095885545515283444998021141813405305552923944985161723069208589407540291401301937314032300286911165054157415306904419876011871265357430374e-1-.330842855232993324057064388172545201924917688861366249479134274713067854538623249483733918247377436396234700472995226575782068521117641349733571993343e-1i
-.111874910043735420112136660810011644672630102412252727047886463173263286726690968328319353977646643298922967510395679535986983023172791730108146894337e0+.108903212176440693292543261429162719027404926721387067688196609640041868700144734093276715298426281291592826811959035464433720963749983054637188031081e0i
+.463223142966208430266842989363560145705253666073432304589820706113145476057435815313187067167788866261794573748396362183146709058663536999230826914291e-1-.377187965082041735959368743440529870110023860518676794283403202384369374421536849842149363553145685222448561167399255706529538791067724043798282763163e-1i
-.383731471903493258423808076927148826706428917904660304066644025158024999894570166070493388436705827590708301092009520761037967827700527731199044453915e-1-.502961785980041825070961710386379972943904207241923784102908071084250067816275438990588938716167507068394166205512227097797084307995408597524038812151e-1i
+.745938778454553973656594324350303199496378816477572454144512122467963168070906886768237303313310170241537941837641895419817328083313101727234700393430e-1-.121617856900248491724123501002749505117361538391706614638338941031026758106951084605513937169404872339602855262341346817031388826115080733290584485594e0i
-.148626738117700579018888254828327982241430479236314356929741167832452743878891332700614910590286044353036963159260131088260362936300073875058412342770e0-.264487522311595249596902821065308767090710470757413272323285021355770363410598748847513698412639127381693622687848063304199222611519866986999289465906e-1i
-.632852292316360889699415352670871718378931244276117806450172323894903649415518627825723614363456168999319890021974478999441587607971793091074289980766e-1+.365561707382840809155149974148242923795786756119668174844494767091069163723414146295110776036637087955583109731645157613848968116922717016375951761631e-2i
+.375486641387871777309226333175890888883302474267503182065457630873670272334314245470223372515884037587022962117745529729577445068510177760157901855743e-1+.577931313096094283148212876911773050807371281202103782968410569328151858638657120820637911918379474659215324628729649968328460481738227199629895120955e-1i
+.315186589121573697854004331249626883004267831507490280841957174494702497052301452393016852472773741697911733608152018217630802845308854903068131252596e-2+.286869695010468530268441682406483302793454559200751265952967218801103333743412274972826761651852639810182429203077058948163961548236707793936991443810e-1i
-.490862909535991756338277401378037367061463986902057681649829178538276966933002958789262994138570811776634377022370903726388018666216345462850453080177e-1+.102172741725502692736847693251885585063306403594664498967579624225378799152536907087880972344003791917553620955577179124791914259472641563281708148800e0i
+.734685714770019654801823886488806304559216869486832356269558421629483743317633530730471398670860814052372354612285242215999419751134327167538800879090e-1-.120123893566824784347338859548931914595067941570196268112254981131979730329256095617747014937083705356000285843409770556468829813180452200243482145553e0i
-.433658110628957554724462689853548352985842874222252559416024440757150557198294619521584700860774632844634025987513697932419891856128525539403429512411e-1-.125759167636176998350960289039380316750617355790561365422787260986110279394085244721631184103669095767458090606862192993928482850420388731650383249655e0i
-.864148465238068809837448646371977932116636185775210476950914188471440530685387822480656291745654999691097561059304762865616858173047141552187296225550e-1+.118877489287612634265298470715347838595791297689001396533868912621465529573234887102453496357092827317270362069364351901641426686391529356761404175505e0i
+.327980767512337732779113574722931927360164628118712711808710543519027099000841341083865823369043858333087396477233563595825104352197785078353456749577e-1+.372723761633412557569788586192903113742691429625376282780740497129761885081897294070537118122126157008447603069067454563788626771196008880678777306955e-1i
-.316543257287781354704341002091135500882004610621076024976751995834613689150829700234991447159879381589906362779624323740599857356113292630833604645839e-1+.100443702777978581318805750414654145773888748345931260580793612915336052192512522139919428114409847042790246749268175037672148719011847016909886953120e0i
+.294401324731981336859097097738065061695990299982512617981439317445040137314326757000117985735397908181193436787798656202706655812485425395933559842802e-1-.249009007924463967208506894391424343599435502201221990260825142075144265133364524554321915609238372336195163788305501413959262426323479885120247016136e-1i
+.215102202195821241190890137958058982216666072768002535253508864266953177930809941849126874001077206221467049030471313993929374943946311564687091467309e-1-.169986742704471535071001374195291095164445430029355570201645949520092111811002815269692530321098393704211745992850532299937870014207163320428362612144e-1i
+.291100575788909332787664934490971492010820683792577152818358089723090684346419368111991196069618582331607181692452669223430307111345862720707190828691e-1-.111997431519209966419161785127060505560690959930511665088543214086432420449800101645767292824936895617731030101638885660606656222376033928988694347440e0i
-.841474457275192665678024886229149311865933013064301605876759746906775354547606412987611939870592754082700544903790107417779873896646027143472500854159e-1-.706730286879643315792515751656534426417855169396304451317550131728560748623821181495132236791279412771511179693879521261583165364769288857141012752989e-1i
+.237526051355367462015026136074610720328857725440225333058373265934902087347418909496133041117956411683469101355462470791710352938173744240106019072385e-1+.183306631436329098468376035182798287620525868120302446999488061081286733173325392197533563333932588383043281075528073188139821327743159591685462431870e-2i
-.200599799587286709435782531137252846571402641445350933384706351750640637294838082536833210589887661884782142893577750000138021275125982321299386973851e-1+.904648396390510932812975672137179055194466966562103835659788864563090807310635206647868630617244010548567234810587384372493895331702392631202993907870e-1i
+.530869565245069195872525536028673200768967936375329931579897145789060633587573833590876284190331419963381474943866608746538295405851875467932669175410e-1-.115221294411234779901143069972682865557932704409821313223260284548660541174431536787962794521384691342346780351284205947409409872685782000861630234206e0i
-.328833709207543658694378803957108865920128923688422184097975289483863175194340324442836145927041495094634364172256125784958364742154887660409458904353e-1+.453547138485884164322425001375318421439294189830452893092997839028598460068287200350643962827117322568006516781679826884960244552222273763254351848680e-2i
+.514339905598474971568215670702532386418541717531618723265217750928909903943689249100812563305956419084009157566103285249699515095178051265436862120500e-1-.254542762309011721640882953023878182300579891561371221940013030131664726359149484919987557559522568737738746980250046207365576716257283495891378252460e-1i
+.118549691017847282019066504737244523476779008510959181202184637427469890466974753448249548175613157073107772462108412912953566243169177580130017042902e0+.613847749224468075575597560668744262854515228002366806522852406522648731297087308032847999595955425185847695764105673604390888619123260678482565512674e-1i
+.372046458679779290607972348603063234677044267905998753219624792392487685752724865367302148254530636064426184605742842195472744436022759260628242496824e-1+.296204230184637873940599678329164746193113504713720900075882331416562867659070678137341912732843447554408787495272659660175298450237341366281043101541e-1i


==> solutions/sicfiducial.99.a.150.txt <==
+.767000645769483743740843540549203587667952571895506787647359592531776791978217525955088862405411048551857566598284926396409424627916436763619885303515e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.661125247084694771541032250043207015959421321871935508513189856773291281427409812498103390413448523658065567861265636345153828320158323319710774353490e-1+.590015993908385263026093916397842235160826097473033580112268566738988230625692061495969993275459918319388618127467244939778447289230309937050827802387e-1i
-.526180061494457112665421515065406001855380460705751414651779769979533454100043482786938445461438412740651542025333468787290041647586282098278815507269e-1-.592304689029030658621856470286019889452959386189777377565480879374770417468293751857852533859052816427249982451105673129603621675082856205316857265529e-1i
+.224718227572640743494789279364328919076425160328117059200046493132171782458398581607531376223991348188168614217036482280589168683536262589571943541256e-1+.240748397086171607140771656302203372827652296399478658882372909242179264752228586024050720357705620566780870901548639895630452281652181986013936777269e-1i
-.784812138575221440329701984258602256487895842539794219538759712416801610220351239575424911767547418090876358384342092962058201048423573076898042702446e-1+.563691173030887730176163103365346722373521510557229909983586917538826411523507881317603424963015523231694776831515983394548260580846426954213882909209e-1i
-.106454485699131946600010131544619709668744210281133136289899382124373081491668368126004878223275750512128900079449210019346382087796377672122492070879e-1+.187894610241569898145166694580342027687117264635655308592863928320678665474134303377046853653846943302179297916012618331566923715330823179784560373869e-1i
+.477280360622007256354356224004303288336462718344213350413469699226387276971618808794055087822695906860426155398064263287811551719093714785781655722945e-1-.135194746694471511638020861201620530901226651268708059304907462570859411064986823955675939925835156171737167036140272115172463199998583654282392791259e0i
+.797688506912903436907667578242627722720800673907484659074099030108408330090881732296532394620426340883066375716925563238479725596245270329760370738800e-1-.231840951522085757356974356874956389807867254081276259959653197866437106808762675445983590010839913187042782870431354823263581331023527258127012441059e-1i
-.105589067767538200370713788053402321598186724779713159003828279842960929215199755898704728308972133555964913872594050512757305078808450097701888437543e0+.432077088530025420757248368899239781946344782001216860002978824182305817570892307568394744078732317305352685448680928156707274916718203419763466130203e-1i
+.216586332633023805476715984012725509162731193669245062742267805319391312450922874116281804249442341056809908275713781786690742600051793602538120093921e-1+.112109897341309142648139808081457534691671896162885194248731262715606861034050947992265470303261151925631389682771716981168115564871498171649353556908e0i
+.146443861862541181114017678657152362445255817546769310607225113581600979795661807413729721461349855231719355133996348371145867322121195876770832915585e0-.338639811753742879729980611279557259131074390410931500195143080207425966985723766300144368985622705843558860526903927665339037288610677118912736980200e-1i
-.290869664891554691278109685712497407939056848295812622650126362144545617173957869804528107115670333069470261587486077722928710539638411069460144754143e-2+.117127919800234295930891475021836109846984276047654519388646132054260670287618746011343698412716923507630148543611776554583761915632556627334029806632e0i
-.248543761651026340018661819845259295810774849227655146559594740658026276551144475212898361183867518850116159440060488757415147156578765536562127991406e-1-.497328662821628450399859532287234402449452281772415319160427916187711780863896847887749682737477888137260031532963842674232070399373276753944036861329e-1i
+.195448221006992004870127835695461923204313018536537222240741613468187793445053857306258099734864953438167535834674391888969078295370631108725781965491e-1+.920501976086206477822983369568579198670900090258616607283116372484241258559249538310937912648313755426484358289175313800234950027683997348302991574309e-1i
+.822232100181140989109370256792927911903561095558019204136437452804846247987345192936605925220683888906722851879173561721885784383125802788704194986658e-1+.104131332931406992109012301614885409797866458568174992087328911922011700143230992384858486947759348045253871510738548867894451502562202673245363938185e0i
-.100447338588678204160180410231156009140791889382017672233801149567001994657749919174456971560172433659392655752818025239793429217790288583286082545250e-1+.729273174397809088833091174251597200765074096654817525571003734498613885997026737880385537013421106348424141352016858004145076181346334120286485137005e-1i
-.107895135336468202150454560679740955190744334060070423364726635222167169988967454566925187418143416333797708160435049684836735869152441715895401123237e0-.999812738428782516604723971450493522614893093950325359184335541011102850646018011499762822588970319239258564190085808332875625287127826249843747710002e-1i
+.179559288456121101594982249615648933512000688308955530536624496759541377003875143187847618751096907888277425892757063772993143734294424064540891715007e-1-.899786850231751527771480520798751729281285247841543172729513906004638085631483786782315186044654501535468376011586737875840906616944163921719558653024e-1i
-.151016644485629989187183483582824780437515566558582682390638459382633480464051360963369784502871609530348570057620859854435114114465781464175855296680e0-.123835261961386157257155305707973967969167033825867570901074247197159109168308481753031514549468774119449895980778908066005859123140471021282215182221e0i
-.915477643846624434961240649251134455421704477603627974308065114301105647775866312216356041578841605355343980163551155673112468398833633355872387038906e-1+.122016541953564238256893060893033967307601601608019843429679189837986676880689705399699669755799487117249796885059554862768534478352395239328421386067e0i
-.592214432078831342892444108399062557359707355437841884101357599788076874665216905494727006516701880800861875537742155913130479022102775235419506950781e-1+.987799084690379288940564969385005200333744985423330338112604415861410865348215542238471912782362605384545078162685234107836724053298372632384656730726e-1i
+.947261375562056877216079710249740517771262572359365366997281515360217950637228480078154484283192084885005977784781374022376759157926894584388023518711e-1-.366559067134174512945307135951457849822975268074195442341986795180649919934054975373987809575053605520731262865718350073189132108830074043914578877549e-1i
+.529453154380934997443056098715148543895526065672361862197998311121870269463517579544976279561726128956329591987428639324582997119565857379861025188297e-1+.296117690957235549762292626376875295574224956452088718843648573910878460860640435224897395617929860358596578500826865058273036567358268649796177471186e-1i
-.373690704542139359080360104137631062346920200524753477756395893485919083856092138573520875861667197718025768925111577400794725941237125894503236811023e-1-.820053377734831754658557748587376459283990660579127771167954397787143313738451489691581285572268741049830510937036558018102757162165907051189042324712e-2i
-.197510660577241381486668405238536784453955197395673616996730907171062335938899217852710367522025164985205221671015755394724302314482719158922774391546e-1+.429417238688735106286126111663539975125591474815918749322916072316973025945454905421699626267217502492694279102730321483354851081575885116560384551128e-1i
+.790927343661010980945975436887124017591818432949229092065477492222394005343944579706880109385428668037523548180581186557094499173958530557051830342103e-1+.253810777629331157393727641877945764105286653691063423133426022200541871883431023360012606900323583565701548426768354080696114804539618167231255884630e-1i
+.842046947339140747731618695643083200346437055083188148811999450983964509259996830393626896429062567974719399572168065151306709433941470137934400704878e-1+.244153576381461711682236799951377157975210397981690495018272271858396094596265808312089506605036246814717065403093156141191996149938726878152993304534e-1i
+.155285347830276507383299769188372797847730080066625099387174295566467160500977683605120778835180225553101309962449694440183355033982865266426994133784e-1-.678809133162598479997955999873072796172835206867842257370668682395983917934190030059209715522890740090518927428739824168819029797262370768348398083717e-1i
+.779434798035787716563946136044764524186234912321377030770471592777005141407297213817292737224360004373327672512453079253983104117728526549720132515437e-1+.163392188455045883427916866843558284224433797335976669656694928397619879077857480982861918814303809734248155906518088598430774546951330266297029805274e-1i
+.242172956123256178494060053199232711029459902936354952046122333373744050762404301057294625927221703849788105745725030422898924947140301819959292958708e-1-.920582374053426496672743548919035984846594258368078723433927043992133341013555524289338033449379511506873412504271809649460703719236544680836510696848e-1i
-.103320921229653157957793424351496884926408132510115235721751486357409594512500227470347094699610546128838390342850130739490456646284310942515317030616e-1+.289092436025309506068406987550614835057677340977966038823716588597184297941883505323314800960002584505974854241360945780528723791019870822998524466327e-1i
+.792432285416550187838593970394105818973148719667289477844126874302530722378850693078532186269034108828478073104840506100337446783005453185345786720991e-3+.813408041306300874554092949310867165607894483966959868320197192783949001851265266525004531640845865447693217896421195625494821624475270109144135414966e-1i
-.426172905150353408518852425565567771333543599356696612924265089443368459566028542872549504152792099011830770235185512926394822761338572578877399999591e-1-.838148080906977885669749096292268032570620807530719645332802916109162844942560062400158889204888486194467452617977143843696221768359398843858140476074e-1i
+.785898024617417452273080514845274700186819874015751011174777957294628206481119601858748939753808917756030397825178230058798071290265373491537066039011e-2-.216994837698086229130307472752723021075640971618854369213385022848325935732118670853300176789337986455790116755356722749818878700213636704748607726302e-2i
+.190097027091678857600112681692023634874378266412946865659435875521004480657919770647627526137771665699734104572797361934395479999247543597789094285434e-1-.261487365856152451824072618581345424739900330015337642305106794516392131761336046208274670710050377558654663781502827455143452649366488203206533708685e-1i
-.163213612850404518506456025452537483695012734115299683925073061781018479393282958780103444733912400775996106376506653940582815560321258420895753314837e-1-.208959317656984140936104859085416205360792850510830073247535973591084203741943204680249207521562059248057717208543905242821895331749249291647361193579e-1i
+.117312234985823686094053308372813391747925824009049376610190507497927084981940461920751172419005991863271146498659002631829604722153948922505671999329e0-.397952293107792310171803998944591589917114643874850631256174461317814709144952794414878119565250149611453769653757859592327940478984935361125748882422e-1i
+.753180547968215336489878203839589350814160954221352459159544750841524010672504590386960692319177658749020573992971572779038895087109575502427174104531e-1-.591799556009961590870454612463955735893432204549839479445656370287479032900100913372674340401055534183205041925763255586789628687732488201181048672439e-2i
+.843409498659400323332120812983709960183006327260519974181662896847340487800775571601623105567934939890176795392521019695163788160301221424991274880998e-1+.298573124833275694834008179761211120118675972297236263811281194153672953186910688546501220896459838690883153691664707978250037193138927776165770412287e-1i
-.354419242980017094887598069572245550701747369873837359973188782773685636495009493204133853759740475515637741710034727143409146452100855486155697704925e-1-.559878240274498590127183678355029629360139546253910437813483924053412162226851881332935923533980119874138687241033814494499662343375924560713795626186e-1i
-.227998843491859254169427891038963821107315704310707046678016416554478815248478597122617228852859296218002877111046270366324801798990611791544219725045e-1-.693161760214725686629518041963996427218260778436041669513703107966914628636221093278554939743407890823284867063332118319327060190947277928909047516809e-1i
+.407438889005193016637434561467058721401955694483930942840189091022008969520226155784165156240169315398869942350361175802864663860585328434145310321660e-1+.108063801933347443814248004764550866780232750021140969795339888065296428811093974900044163326918958120183294107344494415654480817654607874853351366534e0i
+.248040883024985156103782709244018831349003275750757166965819004254007861268270906346541136775411606866268825646378800769576487351289026375090164230050e-1+.394357878984319957990776509675395465271456684405289683957625458655859338846180183037417099581747029205983750171957898321963387302186775113623796918834e-1i
+.177503509609771228123159300211808885106264033008431308184387186264031913506202004264554999663600366183661967134048360621813409601961026942395389453261e-1+.116901175728376468729104977773890675853030698320638418291155442983819463228820419538670070475400905719768372398672625427853295609421942249823051657996e0i
+.607918994232383638532038317917000838552863715506619416602546528984739895797561360077292802452366622352544101647287698015455161437014964760869155836475e-1-.173745994131682959319151564923443111562623245253325948484967159289769640334881603239195452860097672785008937443623661326880844871911400954585599445286e-1i
+.114901262734982445840857515783640653583727736664868453451072333843959973523767414697362687430861799279372301764270274417715020651063915485425603957459e0-.170972515829348558079139403884117990326478223537858361787548099827575411396741960889102754617403405523435530710840611174728951456143761933465711894989e-1i
-.466476458993014545233269010539349339821487121514258000558156473739146615521732172787163882717176043823306843504141689766081862058745668214998779276792e-1-.101529758326231147320577823796390888486086071867968891225157505749713615162054349615760860078784878773631704288612836555185023972930222227447201019493e-1i
+.512138661617661441635117807848244267215638801978121129862807727705597436319544570555511549961663043716374718420049516139796359257146869724429979000402e-1+.556613112479743350170648202765305020652790373193248274155217621527885032146525891617760175796432787305191328167003409689337362404267418978543705132200e-1i
-.834025382689652118273569782312920629056177878610935696325044383552378928925441814953314085155727327407691423318950867969512624559535174991385271133732e-1+.231443482311842200614285370082734797794054822094739664586401597363207763925462738085851107546558384645685862379311272123729803292026361386037356376901e-1i
+.971975026342181097417394147165719027453113980476601255635724179321789974581114566753551911956742908305392273457926485785385508512898579221635210914783e-2+.879292346243041489143741970872897223617018914438460129458580707430209594089001186834780367526884015680829244933858168788106027346107616869872571344063e-1i
-.136239731622326895994296729803372194580674162955399932020395873089720796937059996755412305437009943764579882241429382998982781071669087610629074418621e0+.371011148143349261864606634987906962482357185888653276229426295745276086209237090568330559719540736672003631908145312179126285079383881327382590008222e-1i
+.597859466473857930191385329622011152582373419720243756155552968854417697609535165980701334959222049365135365203281330845597500058120013204657992472212e-1+.474449098544384775335927654717088134177144958765722450062471290543022102729338970235817400549979709998721478025301737344666757516221151091892243588527e-1i
-.108638602927302060097195485279814772408777274693332836595712396529433969438964620470466143675921681641514778997491109152088741696555616069441676986006e0-.131738646630210716778167026933736108734920955361630297476436010117838051885003784134654356850702102991487651476687142911772462545487701943542144726019e0i
+.112675295185874465755864197860542093588071872634992390887672595460875410144090805440182838837384049373647208287347178166489779473409787452782925203166e0+.550261211635126291121866925549154877311146388015756243690949883940597742104216219094972786524870563713415970744008886890735363331585722739109364291905e-2i
-.328420113179059523850326638664431990686440551441972966175086957973969788171707378264397927947279590600830426586964447614763676134740631670832510809428e-1+.295563911461743025841328306498284055907964659515908375540470503092863362751302048383857857686648109543523471631403157826490558214297503565297661993319e-1i
-.328654130353393499123482174402098969110832635706444813980604342046775953591974907086570288388594523171999130710569382151456905035317286163811282032951e-1+.111997374414611616925832278879300675229844584929327579987223396870512230608158639865594811770584579449756397407755550195397705218232895683203535237434e0i
+.495882136172081755619594708879639978464760213851545330571808819322400305840408184224543035697503404590836005057500911787558965250498940026854725624489e-1+.109212179483129589922971893545840433725086434981037167667905307592680225228070189683557762753401265150601604927432341588684530916101676476457637107161e-1i
+.154920560251664382092755893717332956082873521419711931189981215226040361485946644290613603397648330091852186433154324029054496931055782900592445636585e0-.290861704881126217667873074756986989464970686894219317280357834092475180925715548838042721681275500721918172843008707015437233148781758339121003485339e-1i
+.275625876242686785986580284020243068182821540849751386798812821687242542881533413663246670628478362824839122141019073712379214961140567918390008177529e-1-.151760052515780447089002301393441362696100824017605045585625722215359179891594231433286599282054350486055256739979634876070942540502432942925528786532e-1i
-.919884806373232165497938661171583468368042795145218070019914720436257974065571853646607599349133841169378387147430888048970441420474441978498908462385e-2+.196321528458778502852162288568775876080872418108543200244734836712172472065855935008017735363796406131667642145272838427081517284012653692527800246819e-1i
-.497584129450644657555195042491492850678510731120523742121047576217042815794711408778697132083271920335286864115311268308960780577633453662960254314895e-1+.882974239093675273908592659379652992847333158175254527605072748422163921690755735322433341340980425361986625654186921612147366926380984087656294867862e-1i
-.406318156744322925265293999609650318496641455674887931795502851956869713580610720694413839493620568388896700037370562123136731725853703371001330874117e-3+.259222880367475187216400357279226040970199413955801051683901823570931240680680942153865015419745491561129010821689675133247110245441961082788882192627e-1i
-.849205905227261590572015326012762414826165676952896934916946750269165520843104086261411746147646672612433838487627979273267290646241035138396611789169e-1+.269458916921351156003853320847011341331161088780830057892463538754140838737377067752150082089739340773706662473578840922301046520769878362538320117763e-1i
-.536213458123293808145074422849883236570746199277117579926644461715895168330012018308008355936655335197909854091725030869188276945293825258938240550437e-1-.532866078683861892051433099578158233538153723744999206402056309471933253108133127607632681540179302051124530235881975623026997396196724133463147250471e-1i
+.190554737495643801809493233544699736734733455021555553885739941548890280795814600822597286029888447334128160677859204644291519439995683418650234572631e-1-.617513426439746777557521514453746786861620411120704977390602985991950590797860774576588363707721942570244820226342385251841464338804855787644496842559e-1i
-.698763141195931522027607412540170158069968330335337161418808413494400473320586939485709762369272874299095030960907308212791739479614546899395159411799e-1-.102363820590331013265602840466873961848344299748362303631965578142616815051052170624773762243434260210266429877123107043172157620457307835874997592183e0i
+.293876197621214221267812280973329762584393491909880344415266443141599528230606019517528119704586412954892771732813832591778808425179868177235365347249e-1-.857102832406848337898256893114115059464350149560791917037803900110925503576778815147903044913690491723587582823609088236604867532781813495311520973360e-1i
-.113383618590600939349612144479350720891896612215157974880716337273773038562797385927958109031008758287563518446990411794152392781766147015397288219248e-1+.422128747368450417106552944236182117875228120345942495349195053406191181496054372742200797885611056738389176493791244774967277019139798305271013885772e-1i
-.140257757906362355975811051324671237382367408961544996970841992942520005888958334250952194652443932170726865216326317560787695437838232086668459283788e0+.576228049196948276022087436304442932810758980294076420320338099864832388273063085425975673015398245710466252164373543669619266054496940404778972137201e-1i
-.197543569389516915056806573158772067041415952034761528855340951408568546978797864821978426802762833392530033133099416416329180674124955593704915653555e0+.274992462939840391061067155069086467796006054483996226559101943189310255733090537436035779467461434579952812034890877677779761345910682497579079642937e-1i
+.316278818116684019952453805371916510706773706404208007953149686584617690225158333394737052011105508453966237308289659865027203840623971391230395955598e-1-.486310111096937953449911869886301062146619729953637472547382288281211985358699235566618428234104074878903738318964808721175818187028022030309908696687e-1i
+.118879314022751017527726671172417887085105030229587332783649989917237802567581526761632883232381080503372459817346312752356621581890226100402590790991e0+.272143899985251320380350780581117356306539182218652376578227352237774659445291890974209066350078079434020242162514585578483575951515181614250056645922e-1i
-.194955282388014447838630936205617291125063367594129849620179819059105521082760294998520075678074352559419444483497997923935800193428136761682583403447e-2+.701665690117718800095664806248753073486787346885185477541988319298562238609600525440642954479793952202636780082698531274605356050536113379494222886191e-1i
+.156807364542190335449003125623478290984331668668311096423308922734361136104058212078757913820368265221955110572755896354620994885476550808365774362923e-1-.111448484087251162244406806991349391775135224869764679933777015492607429187060995501562897287788678849677733318547558263275611133812805237175911285142e0i
-.623756841477396376931706970351724880170649392999869287694798573354116951932517019213150606036757122746953773316042845693227343879164764307366443857911e-1+.928942148665960370737365178378131062067656615460536723717048496332928167104542691517351778319293538360676687898637748208976968775088140103901600053924e-1i
+.578317555782544379598233141383903865173340019005900444413971597895867356482442231332743314982703463796733342581733505634080481751716882862603962695973e-1-.113262731983568806898362332165480688978248954271274452727338200960820246848890734513509372932412196813127126230332106274464601021686692410606343944276e0i
+.986081099847805256813355455351890476563699124176596785791865817458312186089211885651136969751919208565675024900339917742380618995180179198103427402309e-1-.107503668583627826296299725722840876816291617357514301051327962654793122667669885609924559641855929982381600822752483973064348200252682274815120274658e0i
-.212646711596471179128086692387035504424840995994058850904653601486705625865077552362531733753128751978119009799971289740271898578911080812806864435414e-1-.409063218081719645709910655073658659515462767944902411603597338426892130647672691128425425011586792696568158654570767481971131502457066475895067055066e-1i
-.446322296773870078803801996783579170935013330119430766753880743852310730383798752002071523087424519480642982441380204874064521945935919633251759795720e-1-.304464816357014650367679002454956901663293236719866397385232706632364791656800000373477987542145440129812271298965956160649858570163844679798281256710e-1i
-.882031579382872319735427236945360339381139604189334079779035328653380378300581576812705784484288741197591147699155383083651048603793451195543513858288e-1-.104094238832058894587854107408943119960004566379223435761943217013418643930498677387692708413991122633740602446002057496802930190282883894018662791410e0i
+.121976915896663004941007168120897474671627576352120872715822642104082644723575446916556595562929493483847130075375399777964117642973048100994096177711e-1-.663506736024547873813728547025549979579646900362427253373000322481010101411542151010573738881497859755570069158911884002126398867749491566173931695172e-1i
-.338952426958968710729929764514754186720023944248410190525033064440831329464319049677419781655087994704442440181428257774507898792666477445164530498125e-2-.233683649880064788174160817937402654664514888520940441967297328241217903875489539966352132653224472054700055373256765923247430098877554898495040905945e-1i
+.157913396154405397451134888202396228227733136599367543806528265953881416681408100244867220535066502224254741534052298020411614157239483739307446106134e0-.162647925303015987615387846854532588581991870747584436833144697485099602842099275129842625042265376288872781031690955936266706950495590618060840864670e0i
+.984812053839367439862075378199535612341427387743139047788300532477529509963959995005875809476702211216304489597681641843400742127040651814357468569058e-1-.413093401629746859353700257697172306996144106418447016603868054145462365128563017821219304312916341347405415704554933627306158086621247040284995103838e-1i
-.245885209631099028279151245455476987818962303658185768605881779112318800962734804702139560401081137106112986374218466727780424651943027204492524194785e-1-.314208914778668478078730805814555230732342735340308928777327873405521757768695889427539127870379328400893658328739962881118142227905509150296465414570e-1i
+.221504542791797423429670553768969569760477702915204421073731372952667179700794668273202482987139902485947709561742466852503898273922044690254016560770e-3-.386687252085748229100648682070434726308584580883504404599009567625336552284887315600368602158953411008204503622282057065266224424623573895849780611264e-1i
-.626267073806386173762554463561037388643864993106082997977529442228014038892695234913850684097679088465389064301656269097540505402689623367779152831854e-2-.734630614192430679400110109012981427227832867519064130544774370772901085910872428982613654533432267497117462598680701389121223403849422438343065931249e-1i
-.119110806616089572080796345731411506877287639888108687099060056564397318921729659610502861069447659523509620678189327855383011641888231874497417436313e-1-.279335972470106799169255418603908739996651738456190504285335332376387461369040050246361309972145973870045522005406580642397266678613662334716104034195e-2i
+.126530086572892542396673212181435629120590999175579824504652862885611337285030088352816647885937661990574955455714340003024751919158656054031554153947e0-.460592839453484523326559744719810612992684490618783519123555622834022654124361815952798353633597150868097874799425889176329417128416732057107788028342e-2i
+.587133679260669386980109238047705070969548483501975952931050784791854207152949698480440295739933087823224752898358642256328218258690112568447978425878e-1-.275114724568824949739484772355956081441053243724791822920191264178427271078319775826013179130857256536839432653374070186534792097880219029162059876286e-1i
+.282613962785557145884720463645693447917210135229510756979610381645503531920671456012484717055089818506340717886633179642611668597919371293429933941657e-1-.103032563160645859985392646686949911297888444993075492148222032350410964922009404903532860528590936364363195019998232423545848571643765771516765777177e-1i
-.141596798734771589384870789603875536440502925914706844896565885874638650916896929479020631854284014389362810501230993345502489229476918325156304268976e-2-.100920955312504636574766196903434050273379651335900760452506707811912065066543012760730119981696100119987541523383453059762169257870287637823623545167e0i
+.116564364263682952340470215963322709057929178794601979743245055312950068088915251449679258905714984977753853847819357521461625288584401981645722215472e0+.283988128089880465002075594001843754057413271539445606100996143410937452206723669567973961964683852325231093325224697031189612325418669506652549238472e-1i
+.438295787577765176804055207914482997252209356119775536783529704823980126908230611561868896447659442733030255992279062860058899401431244433815372315861e-1-.134448701394789545133288779176240017825415433198790626901157701284104369918749919436543284170685285298528194179676540378197518401912748149209924761641e0i
-.119553552776621132378679756317110393644183087970024564500129025722439191027230861272785789512174706261187119282009108896019900397038017390559069130616e-1+.258321761888497293460231769332722898509892720260624938911102167866036385504778170069952309177300744403672535414904548889815494820899857547688597572124e-1i
-.221475882313184930355038018763931657464491845800345846402316029210687532945730882760841410631314160272010834454396451688451346972374730054768674458565e-1-.825788744827624740751206135910343175198332812133755139492159892634084738177294287881927321917916803431912791734092908526823073646389421531931633770275e-1i
+.189269697277960991614139850716182775078845650496467793992637753190324843454222913663848069114960222373547981421300759916050505128557307597665869887787e-1-.540681515358127444319408181259683566216906407640811530164633564088270618018583929302684489770359565083152799813481226446984858335422155036761574476016e-2i
-.410454771814210666887531510897335285610251298837161226952092917748159454058782540853318780028833487527626103258772683871381906170475892781878369752730e-1+.226321813980338380700385447114065197755894198433429894099637282520100508120545841785025159083523690500939413384467270801700281098729842775014953176540e0i
-.131999813352630399112249579250451142150354552369238930963398282949828785995328798926479936390379483831301730670641863605538661590917643738548749295430e0-.390768492978394620869647265199447356537356960678038167423118263208614501405459965220712151580933957288277443932481129248438063636704631848386691012795e-2i


==> solutions/sicfiducial.99.b.150.txt <==
+.114327264582579749912765614806576986948702740364873891881694966157747314158502374491558682065122287465844219059583169522086689272641185311575301606397e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.718379304500835727803211693210992786121295328331866641247038613574607392726233266524857788116734087449711935782060748482573710612729148955411153041529e-1-.229952911199541204778404110772773843499941048528876289637853198073620979191550492824173822451450147382808904011935430783786429421356771987945025150186e-1i
+.684343823127521368254685749949564742531066561436338863187630027363392208791847523649803873504347896413909758790934461264514813079973422342813059207992e-1-.137458789246741518096866655801754556288943071774707176760172189360694537703618564402746893359650930712376806792136519156537792464692342335334136030077e0i
-.169414747183035185465175635851773509723873360481129180726810509001643272053252750000226372155761428055843544540404868628537168564562909226891879964501e-1+.362175898102502169788137752025823985234134531877353456471398139127850174534107119928160833759481062338699450032998506591918399918820993985557308700981e-1i
-.786946214828446512526033791106971760236440624002543264149754528597711867312955937798472115094295359341237188769695716889306842994100419788611868932084e-1-.506316765631100137626672007104257206439388635526191733013592547463131823696338694674748457676870045052464017742990072066358115300491521131412091950429e-1i
-.459518830356021679705004533040406392918718992943723768801400626778901267259548290904367045175745521992628204956001463950396834719398165854919210325913e-1+.278930159720979205333199385961098423147801582258907353155400271018534683554554301835252027145028005385185216175497082290165671997125166584179173783291e-1i
+.352255418376796003799279227108891480933507252987702545493397116607696044958235035702094060596266146686054728147960221428940169879731437342102724410315e-2-.116890346150147778836442989245675327687952148768130255968347242922229285830235478795734377894258992923514283738480841068630004104396445224263145024341e-1i
-.124259998502421039758363603818160758786453860734550278031085368888339995486574223142340890432015565501968703782345486177530500874165484166588897143393e0-.760029489390453165342666022664929521107420142085767623637977722546464512297023886396713635673280306990149487048586363824653213675824339430485139003095e-1i
-.279189180443179376514077524508138775749471825051908407202510117246806179890707066831793937035019200427642160347209180562839822553565331199391546769915e-2+.121115575797654584160188417179019440979916319067578184649099390946135168849266458768998041497662475531855414646186273676707074299155549576373392563292e0i
+.170386584431087524648399144085343006789885873380450482778547949703086774049849229084666249639279529128953655850206095916187438848618647825323925092258e0+.123379289134405792117137948539464350188193391818956538711266083858320774950655106511390829482719761751673794472244166748361708771592965037410472715139e0i
-.335173336839732582577677696380584181767225365645436275840528674357791234811357604913987060238139284117618950028060784984906226736340937517862615494505e-2-.873334253050979906814644749484370734029424238867358654721547259035305259967277711866019361535280806239915058366222499226753105846452897668535131289780e-1i
+.877139739122539839633595607730801890396330473774575160835212725041086702647445488954208906552477824038695519819146897103876926963345868099643983764083e-1-.262610247851671041961871152637275420283151477030393517818819522695135422383364481911651075146358812896048682403348581507486503270554612907856992660533e-2i
+.525639648942618371905300129645580496487237021546007637743768019250844849334103477281140576892025407931954957117753362123842741635929035165307527745437e-1+.730298149273720806513081655789293946919597775365813411427356293418037959259106415431310645154771385858675538876768123475472075088427184877333837268243e-1i
-.166250844631789779717312666796220500364775209890144369743576772214862561550007837122822351752107800783419631961568837623714319802806766752854886938409e-1-.250438718884907181057161116068745410889874447397268309709122736509742917058480954191720223630964475769200349807440437319225434781517582651625160610592e-1i
+.411517711537843326544504671774057781563919098009574850353552429102183378623438488371224652461383750978168962555446643183375068440391802882661983766104e-1+.428605669030774164141703342549815771615560612525474229836373002305772104838477733250495318624434209873222397972345622638009845171155556023983207751383e-1i
-.411445660922703464699718596990883188063953921193230467677825819509827374573536419650024984028768409020296847315889299281701982960631488339275444733803e-1-.132015908580430435905680333220749153618445883511740620036384146182182081750544485099840603722519183175364174723538210806978737356562138981772494048530e0i
-.209439666240094785821326926507828257831039120019486193914419578677682017291117281345968449813361521535866938989612538878415488237085027641955456214131e-1-.442717963639514659389066133833043880358405757441797706172102780442035784116064123117004586853660096291917667202457765257355159221193509769130833742883e-1i
-.643091540224622690586312086039027036931338221995555185976193737862464479747755975966699730867122235749551338774600166788413004112358621778727810619644e-1-.138437500797958333465427426521670987499040202726836940595792275519821956519399443212065476369843300537394644737912851261947090123127408767918100702055e0i
-.587303698069372034521202485311926045018331204123453757376007471226088790167052801326442976630584183283901939655398776669255977702808584028953266726818e-1+.985858871021789621234937126978864319378649912202723322765480244379992199613044826898863063813293347049209420482218618577209692560349446400564708093227e-1i
-.279189180443179376514077524508138775749471825051908407202510117246806179890707066831793937035019200427642160347209180562839822553565331199391546769915e-2+.121115575797654584160188417179019440979916319067578184649099390946135168849266458768998041497662475531855414646186273676707074299155549576373392563292e0i
-.259843049712662056936108820617745198354040266901975226793777082588317495902009729150222954471232317398202651525725402579132870460267556768189140878863e-1+.104823926553442214950818604392937100263519312782759742428211073481345746180864864693039118288801077921337186796079741944541413457207878523019021757002e0i
+.895601842688116235650733861577928649093259684074934225420347771653630004750432584133457222479299341737256288527264787702044346598998165170196809041446e-1-.259181968842403461877044559414207299043308977539872223147524303840770521668549248921031464141480034150664874009646037534492362611318471338006507889814e-2i
-.326056930855062979586273421244606997217126218990968878349845030743932626032761504931763065149799185868289344380639400949548928593128938328261606341976e-1+.423040900994435801779686458313399116941593537233499343123474727909728586442592374574369395913123889452466883136358478708349033662696152581813484571334e-1i
-.166453011920393397235198820666564603563415971870148774074335627161629310809028469311370642630282046168188263440769056004075800992459062281524108375087e0-.865754754338214805879064364971006309140079049957556876669326134317221204246537001851967605045775891180159264802667643978913139726221493893494128162096e-2i
+.910581430367899426458389271548504690349429883872244261499263380626139859942430525842561359057691672103115302407138662300191606380015491734220652545113e-1+.308829396955103403032679409098331146594320102384579566002086047273990551530652175530098273962042480907636350217030765886078469764336188019322047337696e-1i
-.641284846420634486085278747767445548307088821084408278211327627956546214805288284286996083107306668061541552241019757123399491007456228225812374576878e-1-.233980248357115535299387659228390315706823294627157486816800951919923923782212928375970773967931812186632780134510839610377608431663886081699044554738e-1i
+.155602125399014647104378856178530417819084445532351450328219129136428514753631388861212535880361872058390082779090891011616109691598292351473050048270e-1-.967574293478602730370295061117067255049409586027181647237880439657796511161053676326028698727562024084650729409880656044538857970813816729471720105895e-1i
+.987776740927558248919045343787817119452499045517295330631992258379886902153365793309796033411280948513965401566169702036428624713007561979743143448009e-1-.251571717948978819578623477767254693525878529884073025577304808003794802998939766808101214012204584253196431421174631321966740476413890668861867576586e-1i
-.643091540224622690586312086039027036931338221995555185976193737862464479747755975966699730867122235749551338774600166788413004112358621778727810619644e-1-.138437500797958333465427426521670987499040202726836940595792275519821956519399443212065476369843300537394644737912851261947090123127408767918100702055e0i
-.124259998502421039758363603818160758786453860734550278031085368888339995486574223142340890432015565501968703782345486177530500874165484166588897143393e0-.760029489390453165342666022664929521107420142085767623637977722546464512297023886396713635673280306990149487048586363824653213675824339430485139003095e-1i
+.596773164971771106598856658780104020822396039193535075814056832680621032123076517546660413501612669709725753722353837816687662306953524887151074865206e-1+.479338656227406235539342285828238852047224595055924572920077970842247864958164281825683670027297420733195107864546017382135299913321056026721842053733e-1i
+.164635841490265477318825279095353760566851354233700857300366605788102334684336589607171195637423385413412871670918133619844009245751401536375795848340e0+.525904057488936581777751269361303782948702011558792591600505411710377881823682551307989331258896056163182051011902871873098801731638674724335003651858e-1i
-.346011634372798769130071410763315951882576622253613384997857190993684877865499124250705280396568644318306920721305838099149152990818392165393547624092e-1+.132119337721650416667878680355864515112443336476360901931212703474165900590110772965931428297666807886885960964010996428917557301637727644347168054579e-1i
+.113230159619114389132676020970314203606748756223327592433053360567644083548499314156807856310034327656731378318073509310782229847496135945592938928232e0+.153672337498924122413761332507355201113648650343173296122967958175805004953813428233031579972840952986279059929022607929623037085734856717546274718237e0i
-.788466473790086799477316596660073925476376036984838239147344768561053339102774626466589020596028040895958216645192180685626790667461294251953157777825e-2+.532215372832169922787561372732142442215200584079942876108852380462003184658105801640299393462654178291358320215351801797640249174501118802684098902845e-1i
-.180138846598922013559480373082540515132558801028839260979060781792294978219644439149129096689236533572039417295270900234976924265866633786850767046170e-1-.643225685781392545953888108963456953224205802260315615295074807162071349116775083020182148087487934897625110587581790624068230727666647423594231775564e-2i
+.424415047199411928327491330704510239723293866284527283899069353507870023129390960531188750941765584629157302780790457356706257223124273155104817386992e-1-.993122274625535380266576297788770700014212862975098333458966125130617587283917049213280135509626719211309392085768002635351129497297352027002801487034e-1i
+.155602125399014647104378856178530417819084445532351450328219129136428514753631388861212535880361872058390082779090891011616109691598292351473050048270e-1-.967574293478602730370295061117067255049409586027181647237880439657796511161053676326028698727562024084650729409880656044538857970813816729471720105895e-1i
-.209439666240094785821326926507828257831039120019486193914419578677682017291117281345968449813361521535866938989612538878415488237085027641955456214131e-1-.442717963639514659389066133833043880358405757441797706172102780442035784116064123117004586853660096291917667202457765257355159221193509769130833742883e-1i
+.352255418376796003799279227108891480933507252987702545493397116607696044958235035702094060596266146686054728147960221428940169879731437342102724410315e-2-.116890346150147778836442989245675327687952148768130255968347242922229285830235478795734377894258992923514283738480841068630004104396445224263145024341e-1i
+.329645524832670659080391207553562890741700020884051816476463081879001517856069334643033937991376960400538328924432013893505438449143739053631749915820e-1-.121791120652714795402143254551961586360070113997011865435957784116578412327746080876371768014453496604691341078884471061141557658053791802707546651749e0i
+.506981551836446686250039605191536405216305999960591191518895161088254500748596358884183784664747741767954517281090626043797950291066820194655547370350e-1-.504387717213518478192707227475310565616374070537353418946129501089331556811984593023813559622481419231816628664025318057707545701589829631391410844456e-1i
+.891795291212640729661211603156476876390551331146552876155911217485526072453674164220274449033491595498383251176614090430092414864170882453776365417045e-2-.327965676490644268816966018564044843841328049063652930105730479047393744901677158560355564789347977428331699412096921799858278995504244558581143109243e-1i
+.722336529447303003372121001050582759466693665075814503492233751200214020535615147037520918724225315684443052444498291929995357118259688285241361614504e-2+.808772939710493730576040597163839671450699162773657648049346109306034832453257757560309781222866454410437280989899468552563870597916440614761926303731e-1i
+.263092796440929970622293879579402087009217362231280969474927406499911660225692030298035332836160015123430343641233492600051138303913940977037239062850e-1+.856715639763571951702587804598377313702225236218192031066549587469072848243116304410691535868000049782424778536994427587342671379915697818322346504830e-3i
+.122027290192544274959740678033259327509610758181528064981860533067292570057996725417726116570030338760120927286985599210058352841281656706181857586660e-1-.265225716596203047118650776169542392057815493147558996351841045326086937308782480312000938034339046121569848501143745681800930075974418923909004573735e-1i
-.180138846598922013559480373082540515132558801028839260979060781792294978219644439149129096689236533572039417295270900234976924265866633786850767046170e-1-.643225685781392545953888108963456953224205802260315615295074807162071349116775083020182148087487934897625110587581790624068230727666647423594231775564e-2i
-.641284846420634486085278747767445548307088821084408278211327627956546214805288284286996083107306668061541552241019757123399491007456228225812374576878e-1-.233980248357115535299387659228390315706823294627157486816800951919923923782212928375970773967931812186632780134510839610377608431663886081699044554738e-1i
-.411445660922703464699718596990883188063953921193230467677825819509827374573536419650024984028768409020296847315889299281701982960631488339275444733803e-1-.132015908580430435905680333220749153618445883511740620036384146182182081750544485099840603722519183175364174723538210806978737356562138981772494048530e0i
-.459518830356021679705004533040406392918718992943723768801400626778901267259548290904367045175745521992628204956001463950396834719398165854919210325913e-1+.278930159720979205333199385961098423147801582258907353155400271018534683554554301835252027145028005385185216175497082290165671997125166584179173783291e-1i
-.743218589986244683818096535455911672980452483838085774037706167231923226324450332609490995422133972998864296115459534866444349445732252500634515692684e-2+.308824773051394638793044710970111821948948874144642470181967260611410114353774430594495423651723302993346019156831079008773438401075124678197093495813e-1i
+.865930010997829676217433944994910333797325089399875844422925561389553163468916566938739290138478476511331410804407839333495071285657941433930658126657e-1+.309615623550734914477523661045290212835153324664810932077583807486655530837057580392585114112469747893938611712456379534049892902393423366799846533657e-1i
-.693377996969822122451726240656496468498188384722136184710302023956861490574893359597605433807957277863467454336186044577648929422122482437417753184167e-1+.632066976642212722930377869681543721170675294010032282698976353932880748666211507513213716245659476968247695262775109329302375215533533574709447985615e-2i
-.255306846282148013853373940892919886265177868142225157789347864154841491687393628076245642426988443271004556010968192700345050709502813663035053131083e-1-.206718484848410108333792185830024803360017698536646365220184964828476073182935137449994256992357180096857797180579013490229274654995083554630965043848e-1i
+.859387035888325923597005285234049691751720730269393871262907472415834925749257870055039772499649541869770385034322344178377015592477474515314390360577e-1-.143149623724549338078538901099406500705422287194410616245819239995166473223916777056810269397138656201615253588286588351935023311498615530292683794053e0i
+.263092796440929970622293879579402087009217362231280969474927406499911660225692030298035332836160015123430343641233492600051138303913940977037239062850e-1+.856715639763571951702587804598377313702225236218192031066549587469072848243116304410691535868000049782424778536994427587342671379915697818322346504830e-3i
-.788466473790086799477316596660073925476376036984838239147344768561053339102774626466589020596028040895958216645192180685626790667461294251953157777825e-2+.532215372832169922787561372732142442215200584079942876108852380462003184658105801640299393462654178291358320215351801797640249174501118802684098902845e-1i
+.910581430367899426458389271548504690349429883872244261499263380626139859942430525842561359057691672103115302407138662300191606380015491734220652545113e-1+.308829396955103403032679409098331146594320102384579566002086047273990551530652175530098273962042480907636350217030765886078469764336188019322047337696e-1i
+.411517711537843326544504671774057781563919098009574850353552429102183378623438488371224652461383750978168962555446643183375068440391802882661983766104e-1+.428605669030774164141703342549815771615560612525474229836373002305772104838477733250495318624434209873222397972345622638009845171155556023983207751383e-1i
-.786946214828446512526033791106971760236440624002543264149754528597711867312955937798472115094295359341237188769695716889306842994100419788611868932084e-1-.506316765631100137626672007104257206439388635526191733013592547463131823696338694674748457676870045052464017742990072066358115300491521131412091950429e-1i
-.266533656827251181835002634704274381703391731314648431036344699946585064755776598707614046355585699137047881850139367582692689126825741456493266022821e-1+.338221632065666695000299168060596440903865680474582709616919961568626103849288288835624358547703389879894510279365026103293751079372452602685426259022e-1i
-.170967494923731928972995245812116052522355707626548985073414434144163323594166732872397780531428991663394429621504137307666618822492972893640226704253e-1+.645018056172846117910910948113483235409264774705451787000997599000163589163218003494236894450223805546132003356279802131057498280276422435599745048398e-1i
-.989440970159464308328014019437372463325430541098373605106363599562485485055844380351391695988193344363371082998600173837802647263266972098165141943527e-1-.190455897127259136239769133321608688468801353789602106284416365131081403570563253183840327563228074135200444327692196070781043972851485070379780824743e-1i
+.679677014578482535032633044517235287553347440918660101836558483056382295078792121120727138684847944127242790946019819945642492108578759827037548708412e-2-.202681071340962677288712894598471848688339609429274938016867397625440425843237787020193406962765983076148104660527096450500355665749484860952826599725e0i
-.255306846282148013853373940892919886265177868142225157789347864154841491687393628076245642426988443271004556010968192700345050709502813663035053131083e-1-.206718484848410108333792185830024803360017698536646365220184964828476073182935137449994256992357180096857797180579013490229274654995083554630965043848e-1i
+.722336529447303003372121001050582759466693665075814503492233751200214020535615147037520918724225315684443052444498291929995357118259688285241361614504e-2+.808772939710493730576040597163839671450699162773657648049346109306034832453257757560309781222866454410437280989899468552563870597916440614761926303731e-1i
+.113230159619114389132676020970314203606748756223327592433053360567644083548499314156807856310034327656731378318073509310782229847496135945592938928232e0+.153672337498924122413761332507355201113648650343173296122967958175805004953813428233031579972840952986279059929022607929623037085734856717546274718237e0i
-.166453011920393397235198820666564603563415971870148774074335627161629310809028469311370642630282046168188263440769056004075800992459062281524108375087e0-.865754754338214805879064364971006309140079049957556876669326134317221204246537001851967605045775891180159264802667643978913139726221493893494128162096e-2i
-.166250844631789779717312666796220500364775209890144369743576772214862561550007837122822351752107800783419631961568837623714319802806766752854886938409e-1-.250438718884907181057161116068745410889874447397268309709122736509742917058480954191720223630964475769200349807440437319225434781517582651625160610592e-1i
-.169414747183035185465175635851773509723873360481129180726810509001643272053252750000226372155761428055843544540404868628537168564562909226891879964501e-1+.362175898102502169788137752025823985234134531877353456471398139127850174534107119928160833759481062338699450032998506591918399918820993985557308700981e-1i
+.690188287389597877728686198630812951751641792825999907525259961437094194810917900060469111327121493571390571735519591858059343186733978265543929847308e-1-.723207888832061976335775058415871589847148356501654974781855516394537546478949028205974139373460073472783704799678471707236253644838323963717900600783e-1i
+.311534768729261882292875345190004876850595144470146727119514883573312881553999143990005502005628255569473599839843243506752736263497922441166556279586e-1-.361681092224230101260152404469868565417805980095412655282772957512753064591878256093857475641172246179125268395583291679994728694843559632554190321810e-1i
+.103246714009681329827056801205725815430404667079478921119205271343439076607306903631026201153061786677389728540749013625822386605883589263128388805404e-1+.298185876048820714811265511331403514692173796059835685161315898520774355609841980438788494198752479014315179304397599695040273324140173894968607831960e-1i
-.989440970159464308328014019437372463325430541098373605106363599562485485055844380351391695988193344363371082998600173837802647263266972098165141943527e-1-.190455897127259136239769133321608688468801353789602106284416365131081403570563253183840327563228074135200444327692196070781043972851485070379780824743e-1i
-.693377996969822122451726240656496468498188384722136184710302023956861490574893359597605433807957277863467454336186044577648929422122482437417753184167e-1+.632066976642212722930377869681543721170675294010032282698976353932880748666211507513213716245659476968247695262775109329302375215533533574709447985615e-2i
+.891795291212640729661211603156476876390551331146552876155911217485526072453674164220274449033491595498383251176614090430092414864170882453776365417045e-2-.327965676490644268816966018564044843841328049063652930105730479047393744901677158560355564789347977428331699412096921799858278995504244558581143109243e-1i
-.346011634372798769130071410763315951882576622253613384997857190993684877865499124250705280396568644318306920721305838099149152990818392165393547624092e-1+.132119337721650416667878680355864515112443336476360901931212703474165900590110772965931428297666807886885960964010996428917557301637727644347168054579e-1i
-.326056930855062979586273421244606997217126218990968878349845030743932626032761504931763065149799185868289344380639400949548928593128938328261606341976e-1+.423040900994435801779686458313399116941593537233499343123474727909728586442592374574369395913123889452466883136358478708349033662696152581813484571334e-1i
+.525639648942618371905300129645580496487237021546007637743768019250844849334103477281140576892025407931954957117753362123842741635929035165307527745437e-1+.730298149273720806513081655789293946919597775365813411427356293418037959259106415431310645154771385858675538876768123475472075088427184877333837268243e-1i
+.684343823127521368254685749949564742531066561436338863187630027363392208791847523649803873504347896413909758790934461264514813079973422342813059207992e-1-.137458789246741518096866655801754556288943071774707176760172189360694537703618564402746893359650930712376806792136519156537792464692342335334136030077e0i
+.150229600340622079759341247327368647701776953061891997373725478535687794361487106840029365395987933271559671413664510102549163790375691079161216208258e0-.441866521257316289699059232971362375937329503205911260631616228769240138520285459469917581763086175954093875757805723024548822281187464588451995871218e-1i
+.142467653314824096713510128383111478537593337903953658148566853725790807747581093720535180459889363483547457498442425813983872575049277382986668770618e0-.166885777323437079485305500663038246557611600056079660779923785174842631159329250587989800835781209883016846168210136727359205261782628887302667615087e-1i
+.311534768729261882292875345190004876850595144470146727119514883573312881553999143990005502005628255569473599839843243506752736263497922441166556279586e-1-.361681092224230101260152404469868565417805980095412655282772957512753064591878256093857475641172246179125268395583291679994728694843559632554190321810e-1i
-.170967494923731928972995245812116052522355707626548985073414434144163323594166732872397780531428991663394429621504137307666618822492972893640226704253e-1+.645018056172846117910910948113483235409264774705451787000997599000163589163218003494236894450223805546132003356279802131057498280276422435599745048398e-1i
+.865930010997829676217433944994910333797325089399875844422925561389553163468916566938739290138478476511331410804407839333495071285657941433930658126657e-1+.309615623550734914477523661045290212835153324664810932077583807486655530837057580392585114112469747893938611712456379534049892902393423366799846533657e-1i
+.506981551836446686250039605191536405216305999960591191518895161088254500748596358884183784664747741767954517281090626043797950291066820194655547370350e-1-.504387717213518478192707227475310565616374070537353418946129501089331556811984593023813559622481419231816628664025318057707545701589829631391410844456e-1i
+.164635841490265477318825279095353760566851354233700857300366605788102334684336589607171195637423385413412871670918133619844009245751401536375795848340e0+.525904057488936581777751269361303782948702011558792591600505411710377881823682551307989331258896056163182051011902871873098801731638674724335003651858e-1i
+.895601842688116235650733861577928649093259684074934225420347771653630004750432584133457222479299341737256288527264787702044346598998165170196809041446e-1-.259181968842403461877044559414207299043308977539872223147524303840770521668549248921031464141480034150664874009646037534492362611318471338006507889814e-2i
+.877139739122539839633595607730801890396330473774575160835212725041086702647445488954208906552477824038695519819146897103876926963345868099643983764083e-1-.262610247851671041961871152637275420283151477030393517818819522695135422383364481911651075146358812896048682403348581507486503270554612907856992660533e-2i
-.718379304500835727803211693210992786121295328331866641247038613574607392726233266524857788116734087449711935782060748482573710612729148955411153041529e-1-.229952911199541204778404110772773843499941048528876289637853198073620979191550492824173822451450147382808904011935430783786429421356771987945025150186e-1i
+.228103708251178524036372848130063670707722874578861060292812640152263081935676086906775747404853041009730411163885512480515646176093273724534305667200e-1+.124521690136251414644780615849897732012593484082990958583057630104587281791329739675680547076537699188295255384431253602292962909395510552228414792449e0i
+.150229600340622079759341247327368647701776953061891997373725478535687794361487106840029365395987933271559671413664510102549163790375691079161216208258e0-.441866521257316289699059232971362375937329503205911260631616228769240138520285459469917581763086175954093875757805723024548822281187464588451995871218e-1i
+.690188287389597877728686198630812951751641792825999907525259961437094194810917900060469111327121493571390571735519591858059343186733978265543929847308e-1-.723207888832061976335775058415871589847148356501654974781855516394537546478949028205974139373460073472783704799678471707236253644838323963717900600783e-1i
-.266533656827251181835002634704274381703391731314648431036344699946585064755776598707614046355585699137047881850139367582692689126825741456493266022821e-1+.338221632065666695000299168060596440903865680474582709616919961568626103849288288835624358547703389879894510279365026103293751079372452602685426259022e-1i
-.743218589986244683818096535455911672980452483838085774037706167231923226324450332609490995422133972998864296115459534866444349445732252500634515692684e-2+.308824773051394638793044710970111821948948874144642470181967260611410114353774430594495423651723302993346019156831079008773438401075124678197093495813e-1i
+.329645524832670659080391207553562890741700020884051816476463081879001517856069334643033937991376960400538328924432013893505438449143739053631749915820e-1-.121791120652714795402143254551961586360070113997011865435957784116578412327746080876371768014453496604691341078884471061141557658053791802707546651749e0i
+.596773164971771106598856658780104020822396039193535075814056832680621032123076517546660413501612669709725753722353837816687662306953524887151074865206e-1+.479338656227406235539342285828238852047224595055924572920077970842247864958164281825683670027297420733195107864546017382135299913321056026721842053733e-1i
-.259843049712662056936108820617745198354040266901975226793777082588317495902009729150222954471232317398202651525725402579132870460267556768189140878863e-1+.104823926553442214950818604392937100263519312782759742428211073481345746180864864693039118288801077921337186796079741944541413457207878523019021757002e0i
-.335173336839732582577677696380584181767225365645436275840528674357791234811357604913987060238139284117618950028060784984906226736340937517862615494505e-2-.873334253050979906814644749484370734029424238867358654721547259035305259967277711866019361535280806239915058366222499226753105846452897668535131289780e-1i


==> solutions/sicfiducial.99.c.150.txt <==
+.127499514391865514290525046035709912907693342417388461489904506360612657042337296408983072705000285744820804682792355311852351286369505819533435690319e0+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
+.289210579520367352320877024311586621874295658374645254472340130430361616425808651634825807050610895649178706383537530563224849585021337978247870129524e-1-.743153609203670800549594894033462360870828592206813122867833587534643557698393528440777721823368342704269320883771019499299898633330985905705259977446e-1i
+.495596476884168232860368155468215177740549105558093888220515112593436733094209667093232403411369188801088139347283240080761197520548460613141793014450e-1+.744453046180948628032784994040034869870384425486042710066917981118739870080182997540337203089896084432035391539211493954844632323458733015893944100960e-1i
+.499108000778777873372889462979188317347161054434859943342933301608691286409149857723539078194108698144215149874294476209559207648445429795710208199186e-1-.118929087766829099332570401431912908910870969304837297845777103727543848949025880814199180312497850256887788959966017178178229572291092130497218297083e0i
+.627888534280823312900124335081106638836996052024607225902668304214514290688489351244649399366240631761130892644591250469494597703819673751470281819011e-2+.216477546721573917745456305018664172500609981223129714384824812813032648800787903063860673774513682892590528678683292722011691493372081014307289798051e-1i
+.512058524921194411967789501540876357875441712599768864306673759975601250206268218961813111324634491425827731044269328052340660534936157000579229364814e-1-.764497161943589090737232282243572718312550760221786012355782606421146823992266792774727813082005209917927161589508009517832620936841902944214731264146e-1i
+.509059598874427417040456875470450204312598495591339068827005944873167308993077142711045626872025349234153001288003072541573649411248378324890332072132e-1+.434451971629873646033438796838784313542177071029375720626633773299458654121774585221013702505181821661552410751332211804186685006772350609272261361080e-1i
+.300095070509709554814233625911417712115287353682916582348535072317053417188196959095216934459814787662134134754373977473431998842373297543034836399080e-1+.214271272411813625421236511906683137308032237750045508237638521304999737767824937001213037431151054739907869567798416439907415619547811229709202627762e-1i
-.379830950723537444383596554590057388061509361085215736568335337538039708882784461130237338422102642645379391646402191298072834611182683882814972804046e-1+.810479782869800140764855280963078030286283961837304720178014599919598917758478748900809651800205624687718078527984827308730171319994858761672292795988e-1i
+.120495660889626337517738145896528221036962483283039912869065362026843344294745633643089011944748248627225722048116626262186198912783326422986717516634e0-.506958470976179948175680593649018372879701328807099450859188976196194025072698322519795424592722831975051090411431828304590174042892987214595281499133e-1i
+.874172929497072585954361116674501692588851124162151388351833068819095080471630025440512773615291748139576238749436244804293991801702459913150344144562e-1-.499956428775089791821333553303231129877872273778845883537422439914549039292080375937187816870905989160835521964600275040750499849985666418463943369696e-1i
+.153207663403045023658067829536347710081457235186821702811063823218693099803674359871341747264634912493689952239864308360640959541149764760761633207928e0+.132573520552919139615016382741968717553614113195133351331072894649011611807674103707038478691464413482793048800168410964625747847904747947727667123534e0i
-.118775820908208415702945066885258975014303432489587999435270506965065930661650681534151986850317771726669482292142426436763827864762341845197353188489e-1-.788496312436568168514006045173775967143111982667760839965538627440938962710224177469984942007235266715189352684219796466510184618162364060259563188806e-1i
-.785899776698810389925511998599103070007629682915042541143782194058814045308873515916948875484359107316104780268485414175596589668586224176884028725737e-1-.217763979079649933992995164345996850628210144004075984852504095075152446794508190183048876541535848631491877883567812209413340278563215974116283796076e-2i
-.169301576214675744465870676809778727064161535462360772773757989336748311592254307741346126923381378664364380519996503342122811316315474951590565022749e0+.648369945213910473275556248061984449850731735569746551757530578179919103882192932899414320987261182928528219258139470274747129794816075323908418314327e-2i
+.266847317445548083805328410730590111667012872034135269033984442471539298261944397718202345451308721150607806369484977545684243798280779070441990186050e-1+.115534585689549849905185726708321694762902264395223091549576377129555853432178515366599801402935520808424007191105843249334565214244405319250870447081e0i
+.963218440486941543341385239844987568495499805484259384531582125676769927402678855423073291618212300149148247847752213110263432020424844659830847207287e-3+.182927116980121158542781266608939539340953266750273208492477770590095564612436047692741611771603636936302630738957288911720815100703728976339614113459e-1i
+.251805208116077421184613932716900178132866747020484751264885945690765716210400843213224882726690623443796021382928926420054620777830554001314052031654e-1-.109788378039911798616323329939774874065774154568664394625809047443467002546999544669378877471860089951772450165914029920530553798703711532471280588853e0i
+.311424647276704849653750423821068690378333276006805183932969141693261744882994836493084871386821193790560448035896614543862965267999927041345413769913e-1-.209822682075689183767248939815886348845397478515948320746538342158343749698748262637962415600816760589890819550872195919939961253321278644939023880879e0i
-.379830950723537444383596554590057388061509361085215736568335337538039708882784461130237338422102642645379391646402191298072834611182683882814972804046e-1+.810479782869800140764855280963078030286283961837304720178014599919598917758478748900809651800205624687718078527984827308730171319994858761672292795988e-1i
-.311317043420617425040733934525240945061133131696215037635567692757878172788784345334451931675961886474349940301494495040819797106553550274121123078164e-1+.592347931619137507766649643730414381206354006018185396644326045396510130144687426843375577243149849955849310500108388974159630690903217921577459880155e-1i
-.123045599865450477689137725520878728592325295180328013068145862890620826502111078074949037910594920303876995968750465180540562541316721275228106731840e0+.301481448302647122635077755162820408769889623013517457325779399055569785256279154440394716887110434661212409009684126668429163933694283610461349842854e-1i
-.318776619747712648204476102634940577632184550583940236579292426613594695727796211904689023355624589172304600882479503924687846595039711249501731378395e-1+.445446465500338789857267864430526684680737380704957238069574645889252091057976274470817366866996220519846744398783347101957103624160233759292856171249e-1i
+.725361146455148765032221136389699168794199593465147318842782568726932588575009007341720392281347019068749484922021470085973126217920641853327864002048e-1-.695083568354944519060684916538935702246742119993003858235821050553931167596180244276386748484128061405373396306596026307699907372603516267984672097265e-1i
-.633347080597395181148712954051699007191299088730517976685877540904182475580169600877900477286163086321512491500428242889781069375762958670372414278633e-1-.620086094230516225274511145761198187007985021141861415260540400758229981375793400492916208804761623484745157473910612862550709459046228980598972212308e-1i
+.372926358954392562916729055155733811372216708454825620547890552563584108030247723261913671383639780236308344891528880291814030214468643550011762027589e-1-.127269719751419351152120300665499723978577790804116867354777048279003259104979731042849598676942677749968413487380729687193078000651701577062576939588e0i
+.514531970503448649653084253196622274958263119329353542597771186160347226473890123289874732377020289249785216310561905768426298497298160354139195104262e-1-.810255923827741091023841765413793144531378994757868548408807413129750784073912595901555279575573086965573477229294193746213862184864154281315593873112e-1i
-.547436545101398040626566354827202992623757799552971753630866243729911469792988666225100148091671489924580677943119422478168720945341220992251161857423e-1+.592642310566862279175389511419175321273208846913239158534342169436436798875438660530425979213056102911620293477703206355861298820750485386690288942664e-1i
+.251805208116077421184613932716900178132866747020484751264885945690765716210400843213224882726690623443796021382928926420054620777830554001314052031654e-1-.109788378039911798616323329939774874065774154568664394625809047443467002546999544669378877471860089951772450165914029920530553798703711532471280588853e0i
+.300095070509709554814233625911417712115287353682916582348535072317053417188196959095216934459814787662134134754373977473431998842373297543034836399080e-1+.214271272411813625421236511906683137308032237750045508237638521304999737767824937001213037431151054739907869567798416439907415619547811229709202627762e-1i
-.118001070803899902181762136999126575450513369319601703797331135274121520762878129557210643087525439173978985319388951010069337978256691238002661750004e0+.111668374126141161436891580600486710975341430350025443848570826616661138803400322684240829542446225863531068289579141874757924267013917613506660681189e0i
-.671470161418853951710640186441654093006287403744842694094232865091229274257149781531070715404034115545364066543698259861857594631925126138643681250223e-2+.495010603466034467558760098705591793400140847090518357985135032381690921771555162985666416271425969650538182876340219314984895938988083266918710036365e-1i
+.882530056140584390332376658519732903399854466075818277826356499194999019307836506360837836581634589682108335681414557663686995199688835406218622816869e-1-.421186077479475276698918648486688963008580014092124337710975130836155913982792697794028694550948212662964899516165767998011496979315295524816802985056e-1i
-.109978871804774949560250397956931287229500670995037018364363447952063197606166182305304649710488083169496142563435311369571185841516510933660274812322e-1-.154302108106045432014972567198702491346484271065055056524222112017299762435759621784238080746076524265976131895048146468963898873698813119031027874256e-1i
-.846869115868074322430856545645780888952563171320781997499985735503177995049156579187356865509309481199670334471050823751554683273820813148849231777673e-1-.530591888492006212823908079212459503266993482797959579533505160409802525724281525139663579193901010464372782721089759252314489624958139937605636653990e-1i
+.949412195485456021481771027632873467139223704445524590710434323039340172223148255092002294250972641080723196524950315650623383476073911411269508021533e-1-.109832180503831882493980561181026278440266832377895343953542477008081108901402269840935619152840251643433193120248305758417136366511862398385254813368e0i
+.663038113332064737559559706016305349609150702984876917113430463734874375670104930215076893576841547382642775469475359482875495630959330348988635612721e-1-.731590295924265645199230539041392282784740194234654141690828442903977171964141336676035885790108431731154298130858167209677471566988672683926499093893e-2i
+.514531970503448649653084253196622274958263119329353542597771186160347226473890123289874732377020289249785216310561905768426298497298160354139195104262e-1-.810255923827741091023841765413793144531378994757868548408807413129750784073912595901555279575573086965573477229294193746213862184864154281315593873112e-1i
+.963218440486941543341385239844987568495499805484259384531582125676769927402678855423073291618212300149148247847752213110263432020424844659830847207287e-3+.182927116980121158542781266608939539340953266750273208492477770590095564612436047692741611771603636936302630738957288911720815100703728976339614113459e-1i
+.509059598874427417040456875470450204312598495591339068827005944873167308993077142711045626872025349234153001288003072541573649411248378324890332072132e-1+.434451971629873646033438796838784313542177071029375720626633773299458654121774585221013702505181821661552410751332211804186685006772350609272261361080e-1i
+.333063793627506915249832066094147675298264412045905467098199298624577418223785985265725456650323106978056183054672300071847251298002189505934082631293e-1+.237537320736140666498574510058309407928901402256933844192576520303003320124240377497127868223003093824466653977061713707577886868057083187737576720098e-1i
-.590236533975017157578512290040733137232675019886750472757222635669922251501141498323028190303556286253282082854218958418908936916447693812050410186535e-1-.326830076176763550529204516198770713552286275031243076056970533127807624762984453667277163359277767351645703779523642129734121201793383316124691832369e-2i
-.391965393899433495523842985468521870819671959063075803462611287812287934668515548331165037717566113127730989446403388665710423566804817094919913896186e-1+.857961199300828501125178865327923471331281589767191334370538835363635402002303257550141578836933158844902066599509657566765275634828284818077679902608e-3i
+.490116386454116968152181832240399321186545411189658754932008754532816399393212301559253433715073711923047622478794317914043166019818817484208279912644e-1-.530875784659569989838810635883493583705080424854618305503760382655676306035745136247034266009475293172974854751077989676950360674331732314725726827643e-1i
+.748199110835703277092013929161392807229831130652677565352937428227361423614079720225323984688884381495938654927089132074740234661550699123080885177785e-1+.327440470492287801066460468458664810146795812007620729356593899498947539607239416480261263054589362101359137901836444067867578029387857714615279268545e-1i
+.206930352694084095522174495066615668054591050505185161611929945116178355078398054370810879858239520281304683119263282677111475779810934664722308278189e0-.960032027699620441905480869285537822879865719572557458581609495300418829623363179259722741665063272026410189402851145001744141948060598699525342615120e-1i
+.949412195485456021481771027632873467139223704445524590710434323039340172223148255092002294250972641080723196524950315650623383476073911411269508021533e-1-.109832180503831882493980561181026278440266832377895343953542477008081108901402269840935619152840251643433193120248305758417136366511862398385254813368e0i
+.372926358954392562916729055155733811372216708454825620547890552563584108030247723261913671383639780236308344891528880291814030214468643550011762027589e-1-.127269719751419351152120300665499723978577790804116867354777048279003259104979731042849598676942677749968413487380729687193078000651701577062576939588e0i
+.266847317445548083805328410730590111667012872034135269033984442471539298261944397718202345451308721150607806369484977545684243798280779070441990186050e-1+.115534585689549849905185726708321694762902264395223091549576377129555853432178515366599801402935520808424007191105843249334565214244405319250870447081e0i
+.512058524921194411967789501540876357875441712599768864306673759975601250206268218961813111324634491425827731044269328052340660534936157000579229364814e-1-.764497161943589090737232282243572718312550760221786012355782606421146823992266792774727813082005209917927161589508009517832620936841902944214731264146e-1i
-.837503457221362575696233496190567546697025608515591595027875438507277395196857716143685684453112665230570535710422745653374815809299695638330699974402e-1+.137133846212189064996751141634408205375502722446568322174088178448059285914205349359803796811348109815163175765263977449871136254778964025945811601423e0i
+.570662964001908258104419484284831313057153095797640436673594363227413769140293992394606633488986299381688513280297486524006650836592341678625679892655e-1-.500616053491910188434682675203036520666063521701139098505781756427502122051929536624288839474323172548273461275249456750002506777492012863283708789664e-1i
+.699510674367342701374904541950481511614960745852568144914525960017563109000847633660367079801967213856659778943636209420225278110054302766851981166841e-1-.167591445724606140579951385503695134669034046139726348727551324923353539260374329071291075108142055431583977441191678430805420536316556456168098318028e-1i
-.576658190121010035706132437339599053284909245481616802012238325153687822059606559229328927379630309548751431059467539819621628540511984298472681440480e-1-.619651021531573409844525281261219227915013250531169198960289976256163221967671297302672784695591568838550257224244516872089025222099560232109065151048e-1i
-.451840155213903281852250531238403793845581166102881433429116241122233385205354704204383343566234912884603102298069763269022244237015439496843808031011e-2+.109674138512993092914529556931566536343362531835987406138178413318964912585552069680794431569930033126684745624879859268406319946180957003370231597976e0i
+.748199110835703277092013929161392807229831130652677565352937428227361423614079720225323984688884381495938654927089132074740234661550699123080885177785e-1+.327440470492287801066460468458664810146795812007620729356593899498947539607239416480261263054589362101359137901836444067867578029387857714615279268545e-1i
-.846869115868074322430856545645780888952563171320781997499985735503177995049156579187356865509309481199670334471050823751554683273820813148849231777673e-1-.530591888492006212823908079212459503266993482797959579533505160409802525724281525139663579193901010464372782721089759252314489624958139937605636653990e-1i
-.633347080597395181148712954051699007191299088730517976685877540904182475580169600877900477286163086321512491500428242889781069375762958670372414278633e-1-.620086094230516225274511145761198187007985021141861415260540400758229981375793400492916208804761623484745157473910612862550709459046228980598972212308e-1i
-.169301576214675744465870676809778727064161535462360772773757989336748311592254307741346126923381378664364380519996503342122811316315474951590565022749e0+.648369945213910473275556248061984449850731735569746551757530578179919103882192932899414320987261182928528219258139470274747129794816075323908418314327e-2i
+.627888534280823312900124335081106638836996052024607225902668304214514290688489351244649399366240631761130892644591250469494597703819673751470281819011e-2+.216477546721573917745456305018664172500609981223129714384824812813032648800787903063860673774513682892590528678683292722011691493372081014307289798051e-1i
+.185883205827202073896048320977759388318599291977343980532531851914907001219448955732047373169800091000970104268130727846797123078997368293658055439368e-1+.127773997164098799114567341977438040930875129433276409635424515225135948901543459859104380637324463167672797393011948881925780853518259485477603684017e-1i
-.360496356945388978729534477689831846270839935261199304252174640103808209179924857188924008303189323404365892900718036646940803637877975526472002577496e-1+.202453313048433570290476642205248599965796686872899821665408979945429502735017083547344225159849561170948908090914782163168856228795700648568703526215e-1i
+.639659850081371202414790127585690453444832133221412994661167641620221954730610179938389979342275716564332106586513959985873399594905785916783605779565e-1-.622595493705819438214282775023232482339498978053598888781637558022271018259205607082419025297913210452960160079003231948635639376111715965380818594795e-1i
+.144039806487708786044898072420536752903304173572920405479067500378923328701994703679125872146990677437182821094372708264688068160299263464734383278850e0-.744334898974534085094391626998661302968539681609217008734814569624820607294855088307098794115860879720196918422910920689368606151730567718222633362989e-1i
-.576658190121010035706132437339599053284909245481616802012238325153687822059606559229328927379630309548751431059467539819621628540511984298472681440480e-1-.619651021531573409844525281261219227915013250531169198960289976256163221967671297302672784695591568838550257224244516872089025222099560232109065151048e-1i
+.490116386454116968152181832240399321186545411189658754932008754532816399393212301559253433715073711923047622478794317914043166019818817484208279912644e-1-.530875784659569989838810635883493583705080424854618305503760382655676306035745136247034266009475293172974854751077989676950360674331732314725726827643e-1i
-.109978871804774949560250397956931287229500670995037018364363447952063197606166182305304649710488083169496142563435311369571185841516510933660274812322e-1-.154302108106045432014972567198702491346484271065055056524222112017299762435759621784238080746076524265976131895048146468963898873698813119031027874256e-1i
+.725361146455148765032221136389699168794199593465147318842782568726932588575009007341720392281347019068749484922021470085973126217920641853327864002048e-1-.695083568354944519060684916538935702246742119993003858235821050553931167596180244276386748484128061405373396306596026307699907372603516267984672097265e-1i
-.785899776698810389925511998599103070007629682915042541143782194058814045308873515916948875484359107316104780268485414175596589668586224176884028725737e-1-.217763979079649933992995164345996850628210144004075984852504095075152446794508190183048876541535848631491877883567812209413340278563215974116283796076e-2i
+.499108000778777873372889462979188317347161054434859943342933301608691286409149857723539078194108698144215149874294476209559207648445429795710208199186e-1-.118929087766829099332570401431912908910870969304837297845777103727543848949025880814199180312497850256887788959966017178178229572291092130497218297083e0i
-.392273915832565333566100671542473571464079053158353364060657012932148217939009349019636684684945212943797337414015344493479120759449174054679473017323e-1+.596830057248949161861284921051298414865578967871830610465999637326588295293562105907564023365321008427545654010392051507947018271197636795103821937249e-1i
+.938756026760449059618027267696819867512505673054737548138807435461518428379810416510991047237564611775114594633246553519117630346532100949310994177556e-1-.107511939389352180313163569054720371809308784049797799667651965907722990157656087700574904408228249035563458814463953211901641852675313623164496644035e-1i
-.311981244571565181982665064092976650339383406998909413821810702139241806087430957114867618634583523515428499327353993234367507987203068620975219797847e-1+.105465604792668538092231196972038223346263816729644071426499817817921308423330060766566209291897516340162828001113796150395765457160431783211014766223e0i
+.639659850081371202414790127585690453444832133221412994661167641620221954730610179938389979342275716564332106586513959985873399594905785916783605779565e-1-.622595493705819438214282775023232482339498978053598888781637558022271018259205607082419025297913210452960160079003231948635639376111715965380818594795e-1i
+.699510674367342701374904541950481511614960745852568144914525960017563109000847633660367079801967213856659778943636209420225278110054302766851981166841e-1-.167591445724606140579951385503695134669034046139726348727551324923353539260374329071291075108142055431583977441191678430805420536316556456168098318028e-1i
-.391965393899433495523842985468521870819671959063075803462611287812287934668515548331165037717566113127730989446403388665710423566804817094919913896186e-1+.857961199300828501125178865327923471331281589767191334370538835363635402002303257550141578836933158844902066599509657566765275634828284818077679902608e-3i
+.882530056140584390332376658519732903399854466075818277826356499194999019307836506360837836581634589682108335681414557663686995199688835406218622816869e-1-.421186077479475276698918648486688963008580014092124337710975130836155913982792697794028694550948212662964899516165767998011496979315295524816802985056e-1i
-.318776619747712648204476102634940577632184550583940236579292426613594695727796211904689023355624589172304600882479503924687846595039711249501731378395e-1+.445446465500338789857267864430526684680737380704957238069574645889252091057976274470817366866996220519846744398783347101957103624160233759292856171249e-1i
-.118775820908208415702945066885258975014303432489587999435270506965065930661650681534151986850317771726669482292142426436763827864762341845197353188489e-1-.788496312436568168514006045173775967143111982667760839965538627440938962710224177469984942007235266715189352684219796466510184618162364060259563188806e-1i
+.495596476884168232860368155468215177740549105558093888220515112593436733094209667093232403411369188801088139347283240080761197520548460613141793014450e-1+.744453046180948628032784994040034869870384425486042710066917981118739870080182997540337203089896084432035391539211493954844632323458733015893944100960e-1i
-.227563195085173872431139879743921452378001828525380282334641657777017253501567408766289945324954188789370707838504332558834553454313484587590645963885e-1+.355206428097488967355531204943604034832195173184127975685249775942023673928245909255704153082647332181807764955283101777346847187397267685823760243138e-1i
+.352043874816797240874016102178532895309384843609078161286559250779351437649352444041141389169116772961951748764611305024447144904077061389387029223469e-1-.362756319438051850907858874784724482702350394736666689250253835773162703088850226311969865166703669492233589789505234206259052478786478056819805916055e-1i
+.938756026760449059618027267696819867512505673054737548138807435461518428379810416510991047237564611775114594633246553519117630346532100949310994177556e-1-.107511939389352180313163569054720371809308784049797799667651965907722990157656087700574904408228249035563458814463953211901641852675313623164496644035e-1i
-.360496356945388978729534477689831846270839935261199304252174640103808209179924857188924008303189323404365892900718036646940803637877975526472002577496e-1+.202453313048433570290476642205248599965796686872899821665408979945429502735017083547344225159849561170948908090914782163168856228795700648568703526215e-1i
+.570662964001908258104419484284831313057153095797640436673594363227413769140293992394606633488986299381688513280297486524006650836592341678625679892655e-1-.500616053491910188434682675203036520666063521701139098505781756427502122051929536624288839474323172548273461275249456750002506777492012863283708789664e-1i
-.590236533975017157578512290040733137232675019886750472757222635669922251501141498323028190303556286253282082854218958418908936916447693812050410186535e-1-.326830076176763550529204516198770713552286275031243076056970533127807624762984453667277163359277767351645703779523642129734121201793383316124691832369e-2i
-.671470161418853951710640186441654093006287403744842694094232865091229274257149781531070715404034115545364066543698259861857594631925126138643681250223e-2+.495010603466034467558760098705591793400140847090518357985135032381690921771555162985666416271425969650538182876340219314984895938988083266918710036365e-1i
-.123045599865450477689137725520878728592325295180328013068145862890620826502111078074949037910594920303876995968750465180540562541316721275228106731840e0+.301481448302647122635077755162820408769889623013517457325779399055569785256279154440394716887110434661212409009684126668429163933694283610461349842854e-1i
+.153207663403045023658067829536347710081457235186821702811063823218693099803674359871341747264634912493689952239864308360640959541149764760761633207928e0+.132573520552919139615016382741968717553614113195133351331072894649011611807674103707038478691464413482793048800168410964625747847904747947727667123534e0i
+.289210579520367352320877024311586621874295658374645254472340130430361616425808651634825807050610895649178706383537530563224849585021337978247870129524e-1-.743153609203670800549594894033462360870828592206813122867833587534643557698393528440777721823368342704269320883771019499299898633330985905705259977446e-1i
-.627010577603627918966545868187686108849961777860244085879880777326995834246163950591649581900608386776598003317288894376538033052431742447184679460635e-1-.417602263628895253806181495208387815244877652564562723783259037797380616528677177144623832856149762102651648892238840234375193814549001222590145186412e-1i
-.227563195085173872431139879743921452378001828525380282334641657777017253501567408766289945324954188789370707838504332558834553454313484587590645963885e-1+.355206428097488967355531204943604034832195173184127975685249775942023673928245909255704153082647332181807764955283101777346847187397267685823760243138e-1i
-.392273915832565333566100671542473571464079053158353364060657012932148217939009349019636684684945212943797337414015344493479120759449174054679473017323e-1+.596830057248949161861284921051298414865578967871830610465999637326588295293562105907564023365321008427545654010392051507947018271197636795103821937249e-1i
+.185883205827202073896048320977759388318599291977343980532531851914907001219448955732047373169800091000970104268130727846797123078997368293658055439368e-1+.127773997164098799114567341977438040930875129433276409635424515225135948901543459859104380637324463167672797393011948881925780853518259485477603684017e-1i
-.837503457221362575696233496190567546697025608515591595027875438507277395196857716143685684453112665230570535710422745653374815809299695638330699974402e-1+.137133846212189064996751141634408205375502722446568322174088178448059285914205349359803796811348109815163175765263977449871136254778964025945811601423e0i
+.333063793627506915249832066094147675298264412045905467098199298624577418223785985265725456650323106978056183054672300071847251298002189505934082631293e-1+.237537320736140666498574510058309407928901402256933844192576520303003320124240377497127868223003093824466653977061713707577886868057083187737576720098e-1i
-.118001070803899902181762136999126575450513369319601703797331135274121520762878129557210643087525439173978985319388951010069337978256691238002661750004e0+.111668374126141161436891580600486710975341430350025443848570826616661138803400322684240829542446225863531068289579141874757924267013917613506660681189e0i
-.311317043420617425040733934525240945061133131696215037635567692757878172788784345334451931675961886474349940301494495040819797106553550274121123078164e-1+.592347931619137507766649643730414381206354006018185396644326045396510130144687426843375577243149849955849310500108388974159630690903217921577459880155e-1i
+.874172929497072585954361116674501692588851124162151388351833068819095080471630025440512773615291748139576238749436244804293991801702459913150344144562e-1-.499956428775089791821333553303231129877872273778845883537422439914549039292080375937187816870905989160835521964600275040750499849985666418463943369696e-1i


==> solutions/sicfiducial.99.d.150.txt <==
+.735031500701424978105573700759409873770075664290716771928857490924357402718500397208417135569131579726967567157558740894598135037998745198158525772710e-1+.000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e0i
-.401490244864466649081110766010216092431072775246144446492822575382975574314737628852422683179555929631737306079159451046292144035707823752143642944527e-1+.166941432638944482359866986962585410888253452685491363240956688682108611245785275157163032484820869789004705713873128940816777893049259519024222952018e-1i
+.199491722898417264258379138230296976182108067834005934799702669346657887051050144650276729365762300723535476901050097414621740682058407746644238754296e0-.308978814633238220383111621403220971399275552139397087838986406777182686715500895101018599921200422807539503193814809429996444856565377964239273187160e-1i
-.236973362340035431070647488881337077307936354568245614207292330841639701217617199425265703831443030072150736628807378183076721398637435740948349187921e-1-.253315564704998167442538229282300439664915956861905801146994224472929220796792238117759786106821083746436885735743452922326866166107797501829901325408e-1i
-.332541510441275201722993321852576337425235893921752989027282283570851881961496850576374404321558292371194595657774419982358683398653482279835801714910e-1+.928807385613793750241815124640475930994663165406567050824950815717577581867979478748034915886012714035706637103137385310328000250734008496588235906363e-2i
-.312299096501138329983953146272140134378253974648692416424454716659249266542039960319278190578344253055532061289940812178082827134783027436881970150848e-1+.559800700062844919830162759603868656935814129083746627323821276734513422284642447151191805907535557136646776091543675003547797566977669722184213454038e-1i
+.784205074562963187996727844918794317551153662541663714015584596143722762605124252987789052802488938910122747922757822764709848082033689020617382635285e-1-.106225234862574016893835437544450982861541276039683571062611619503571112950938048114244517155686442041638019571832401374446296068896605107508041331252e0i
-.431790530291996082872738905375169367041402974546831091249102585849807054870748914112495273923057827264747230789449566311005991951230130773396268672922e-2+.463271872754459741971938259944102060812839265550205182578302745818221863533209635194175551888662296556646580491280857395028979890554280860252977382428e-1i
-.769964108393386264457573690072900541058067909989166121370894780744439001877742334416771339001933913843817991086915523845721446765492667358751031132401e-1+.826165530818187880804788750727575108749739208444076276673541008088493780302564521345788474726543345693020439318163526373877286048396900612015826017002e-1i
-.235105043634327275929206687666579031384200978649872623204346596912383522882155940098846826097664216064069603017271901709187473908859430530242776230579e-1-.238242369510696371453977400635682579577810421820561752260060683836809175932461923677288696168321735318325141517622130286380941646197280473855699042747e-1i
+.826509772359829150835103465951294630787415060800459868973920618565978553548211978607020540615730056533096912262999433744626886194438064728177129113169e-2-.993680985302827885181982931909344438505336694943542619320310762305476710423792695023043775157727725763554473972989464322613071952905208666428310538038e-1i
+.405907961445861242975287268543293804012762461181599081484839544402837478064294321280075567126996154102466552486425705683513857922708393131443975038902e-1-.906302948322009978775613132872801800311325814931876246029585977327913937410699195193779433370558546239834725061544226774975757324455957992405963136236e-1i
+.105579980058935145758680880371850616874419350462777081296181940678305927443720711981510216532919501725959726470856262407332950238757653493349178966135e0+.414224002742328598972257760216231043261469254120990186777156006030107126222076018503325429595405961474090577805740189355674634904837684191014211447549e-1i
+.406050510231396777326699706506607566220364641459302563846809412594761541642932068930008945685288966754845594382795329889532868901871532419529887165870e-1-.869230020596977055722799454194581778757926502659063429371975334234134172962566549730601109829519279306430225844614703928086202419372288982401792770746e-1i
-.474765523329485454919869119593813759962807839816500430856834674195640845421714342884485539783383223941444440975131236453749929401748791174680812130236e-1-.209137806459374895300243441370585412919425270947986201853522910259870402442795789134146698777778167111581326833164366863100015519814278721628308785787e-1i
-.484746890603630306235231436750686832430869867263257836277041908603667654151348379249140135871475498700873040254607626074003896540915049295381322706291e-1-.844027613460689962272950249381483002903888454038833036980846316328400832227534492732721654576911605133564449767389190396292436338397701192143564911104e-1i
-.634672576418911484629002138455104228560054277348911485743232955432417025408896025846895506506180385518883424179113421096113321729289924446781672925946e-1+.325098491276722916000247455059093240612288905069321010223752425354680343798574224902491648603974255070176132701022942783795635590055313096141876595047e-1i
-.134918682190183019822863940036958753011472504903025531489889836131888033384292376090309786269679966317831310148186479025507421842685892034159765502213e0-.100974207291070079882422584768566270802726341074380079776331813292043128194146460361318826069180986623825322828977747380091491113545370443179915444623e-1i
+.839635995539113391403639980090069346014323248652374477616505593667762255597243298583672300761410140439139861326554614139353631927629307020626565515568e-1-.563846480594215616371974351182357505823914432011681140424775634413586887818161350118323773615390187883570682952496022196820730788660698060892528985731e-1i
-.769964108393386264457573690072900541058067909989166121370894780744439001877742334416771339001933913843817991086915523845721446765492667358751031132401e-1+.826165530818187880804788750727575108749739208444076276673541008088493780302564521345788474726543345693020439318163526373877286048396900612015826017002e-1i
-.499202572487486893371846697880554456677597092015001811196682401395540805815862196528801103373002558524376910739697785353695802988909955113064264293775e-1-.105794148459928481611062893559559792773723345876282270513007471435943944266243245752193295433845273042043867887678534685195977929790196838174287476207e0i
-.866825509257282182225648466446489226671887703841508256462933633278943874220743811450438376826565360332863137131753235680362140743159346663483995335940e-2+.952340963818765725101278093520416877617905984109316648128486836333673678595069490473275514929801173818945550117918126530052403789692629896382622448117e-1i
+.498670457419511739395802969176995760762048344692594787924493291069685298464776343260932854887102484274950059905668045344349898332459113441983591841580e-1-.273650553735500455493382356529703284060588106977144213684104341958784629279332737475159785025075766749523444718495947493302707499504013788661788908206e-1i
-.143970495531405897216400520688198586293356809228966567521792991248501276673720857657440370211574921743549271122097257347447361575526867976937981437932e0+.269718477823759253173378964455963558893591078909186958739793723381727342416727958878985721914866409711635338128516160774304893534386013496665315959649e-1i
+.528162858669983667237576805840720390702919309044214811167818722372455399934540801524566250969016088071633848343071803862436248497335056880026828218926e-1+.101936091818693022808846756608233696091158648985794949826478833230082164483049601234603024790027188913196051402724636440970080641193638276828595108198e0i
+.938528691224078901821185263375895605597008411261518318123295267747631904610530304814571493729550740132502438983101739378356370229425275386282897518586e-3+.342807059121600722535685432421656645469343991757388660970768183144445259686207554221157444814974883875020528955830554555518708366533432502939548609933e-1i
+.112002313784731724611678181594797221266746825416447509245960875147038085987697277556052929434551256172925179422912302460692993154755625752519245353538e-2-.128694959637839481671714528840343091447121546163373927325763711697645989058974883382981734172807214612173706625953685522445950515100108259043705874641e-1i
+.152707004104475137084784070340762658004688378423695759035376880580900149685849572911583333919041028758089182622225089099473763446618108065690365797083e0-.326900809476133241574499709777703628901046478870993049219290303052069631207667627985838465457495808126378840905117146073161598288240686014301728617037e-1i
-.134918682190183019822863940036958753011472504903025531489889836131888033384292376090309786269679966317831310148186479025507421842685892034159765502213e0-.100974207291070079882422584768566270802726341074380079776331813292043128194146460361318826069180986623825322828977747380091491113545370443179915444623e-1i
-.431790530291996082872738905375169367041402974546831091249102585849807054870748914112495273923057827264747230789449566311005991951230130773396268672922e-2+.463271872754459741971938259944102060812839265550205182578302745818221863533209635194175551888662296556646580491280857395028979890554280860252977382428e-1i
-.268395713925563080882919613946831204181814093883082053346611000308298987574779155474635434516502601363727052593172489757641156652117246751362363134690e-1-.120320390464840432772218023845110226955187513324509543803439311421955196336769910852409687117553006163788529503625740023645633878568727963620034542100e-1i
+.758696633230753410193659048689902805851827097907782788475970859395889966924576979900985823262173792284592930989877843718921805916014468836516260590237e-1+.160836335611755501315955958838736534993043639602126488668286212641174012321339012779526050134508424026956554890624750521193355576623435721101279321600e0i
-.103213262975802498889802518393333027445151410120628750926232095676952666545365729342029219706731902242932292236522492006689573131898578153174635245971e-1+.998134088302056246604787834799116001340394255885523964168064965862226145308617538112515962399630667711984869640720450234655813424572102453393152724437e-2i
+.767280012603175669382239433049247631011703491921244820933897021513871038933440902956873998193380392989104082162160109451004056397188542259022564718503e-1-.131851869456957685727568903453582699597883029694358338670723531479911541944545299408455263562919314249153489806081483975799971493854656131186623551679e-1i
+.220553019727760923128312049880956746450523376181483317537303768189536519270706086457406690397160116804233761933590153134032477451769262799235838746119e-1+.537917602700506303325302770215369815929442301975865752914850034506702717724954199615782608150674619124958748380644744334213453204206387862180289805275e-1i
-.269563013517522721476818230599354714226278335354191333037187639552078562137039668665737745714888650095584598074620958097568198045008299273712007494280e-1+.155790113911686513091667413069814065019801779650331014868815849962367421337993779815497951295184491678281135961188233741187961696655103690234003984734e-1i
-.801164237485771212472411952170929080175440413609042597306964670522430496607279431834718849100659713587130455489790498015761231768108605212670595449086e-1+.309004305727801953781802474343395231464016256923155938600039155890936425386533517406146167994250235620970992536291714694378800887526762255652784383790e-1i
+.112002313784731724611678181594797221266746825416447509245960875147038085987697277556052929434551256172925179422912302460692993154755625752519245353538e-2-.128694959637839481671714528840343091447121546163373927325763711697645989058974883382981734172807214612173706625953685522445950515100108259043705874641e-1i
-.634672576418911484629002138455104228560054277348911485743232955432417025408896025846895506506180385518883424179113421096113321729289924446781672925946e-1+.325098491276722916000247455059093240612288905069321010223752425354680343798574224902491648603974255070176132701022942783795635590055313096141876595047e-1i
+.784205074562963187996727844918794317551153662541663714015584596143722762605124252987789052802488938910122747922757822764709848082033689020617382635285e-1-.106225234862574016893835437544450982861541276039683571062611619503571112950938048114244517155686442041638019571832401374446296068896605107508041331252e0i
+.922387636771176077100824267786959968490442025596899722648566247545610826308944911545599033334608724822180645274270398698545939192975340406871411910352e-1+.321435199212091422412455532007494914733410538004033268045682976603970335091430440482908459429600330141149479966245314087210968550848120039759968491576e-1i
+.570961072525356428431498546735374576335952746064992129420855829829310361549875439700011919573378505075965185067759019477095244669105585282944193834085e-1+.909576491713676071507924753557961274895153778254405978410134338252826062463382053867935996124184784730587733547510082366727804380414935760909902212530e-1i
-.384320662849367458622771815635636765500931482452616234008641521088556998186196548331366898772958682767140929350203783867403451477113051157482240130472e-1+.771936612842321759397505113050938769187949495691136908390513647458621045081122860276876165417874671436224676544559611255673199257932350171949170012503e-1i
-.873491664300809704999911524633231444851486818240094815570779885026355313729967917512432195066092150014148809882890122819214628477414482339464970783105e-1-.819405326970704123462220533563332913033291918876399125790858815178421300071049830242359745832328318372011852971248203559568065839247171973371447860621e-3i
+.255763764726134857887457135333787754855987018238422023203416118083373640985623422172738730368562354226867812410466308072044630021303529397759217357132e-1-.779038132693299160027963903528184735743453943752026243798710962436568170507683751228909944874864865448828752533253955018843898737331213250076758139917e-1i
-.506010671169003089749274175907998408282346067860412788288319054281407152250386120572785093368575923600178824116884796934821478170090672262458343133143e-1-.802454810717498179358327346480968954174928985592021446690925983049266649646431540537946542244540144976031411601213595012379195838925351816350693809089e-1i
-.269563013517522721476818230599354714226278335354191333037187639552078562137039668665737745714888650095584598074620958097568198045008299273712007494280e-1+.155790113911686513091667413069814065019801779650331014868815849962367421337993779815497951295184491678281135961188233741187961696655103690234003984734e-1i
+.938528691224078901821185263375895605597008411261518318123295267747631904610530304814571493729550740132502438983101739378356370229425275386282897518586e-3+.342807059121600722535685432421656645469343991757388660970768183144445259686207554221157444814974883875020528955830554555518708366533432502939548609933e-1i
-.484746890603630306235231436750686832430869867263257836277041908603667654151348379249140135871475498700873040254607626074003896540915049295381322706291e-1-.844027613460689962272950249381483002903888454038833036980846316328400832227534492732721654576911605133564449767389190396292436338397701192143564911104e-1i
-.312299096501138329983953146272140134378253974648692416424454716659249266542039960319278190578344253055532061289940812178082827134783027436881970150848e-1+.559800700062844919830162759603868656935814129083746627323821276734513422284642447151191805907535557136646776091543675003547797566977669722184213454038e-1i
+.569746991910498607811279009926216407198083992128365003462667661488845462245739827822839807116283913429970580825123881802470162766449661885961252438425e-1-.442856241562605291594339300898391580312870097293548157774320825694480871172773064411593351749679446099889622816628221302188787642273346864319370441415e-1i
+.395409682580262943397853776960783202180450453135608652245275547459954420765810996846922824130168971324659408837222419910132811760652312430399329502281e-1-.137598469164231014245900186798783551752421578788198751916268016327849190056446480753795940857869560858580222621440332087435530662116251325131583086614e0i
+.110816994630804402984230390668878758126523022928203599003128732719520430703100347950254074498923515206354482273140255077025394199734516788879835901959e0-.284800403935894634381140367950820444043423479191413290799576143393233163592854095904389527009089077390123945862816768671948492572187631279222894865069e-1i
-.109584031839476085771994119312045231431317289010290301320030358896000502775164132775222379068459523456408457158117177533075894327340404748112078334187e0-.224355902305620123538925425060432445632125424612880068242412773727753646505957338097429069638941709437416280531512816624260523133504480297047831113267e-2i
+.637423052223401016760064636989828889238774267954995202342592425047111780167417284550265535040002841737801723486105758715987307101853135484564631276197e-2-.181899626321190699063975312603664087200072505664720597732589617403308023426217915771949365537417596126657550261102062952361774182871561551070861041371e0i
+.255763764726134857887457135333787754855987018238422023203416118083373640985623422172738730368562354226867812410466308072044630021303529397759217357132e-1-.779038132693299160027963903528184735743453943752026243798710962436568170507683751228909944874864865448828752533253955018843898737331213250076758139917e-1i
+.220553019727760923128312049880956746450523376181483317537303768189536519270706086457406690397160116804233761933590153134032477451769262799235838746119e-1+.537917602700506303325302770215369815929442301975865752914850034506702717724954199615782608150674619124958748380644744334213453204206387862180289805275e-1i
+.528162858669983667237576805840720390702919309044214811167818722372455399934540801524566250969016088071633848343071803862436248497335056880026828218926e-1+.101936091818693022808846756608233696091158648985794949826478833230082164483049601234603024790027188913196051402724636440970080641193638276828595108198e0i
-.474765523329485454919869119593813759962807839816500430856834674195640845421714342884485539783383223941444440975131236453749929401748791174680812130236e-1-.209137806459374895300243441370585412919425270947986201853522910259870402442795789134146698777778167111581326833164366863100015519814278721628308785787e-1i
-.332541510441275201722993321852576337425235893921752989027282283570851881961496850576374404321558292371194595657774419982358683398653482279835801714910e-1+.928807385613793750241815124640475930994663165406567050824950815717577581867979478748034915886012714035706637103137385310328000250734008496588235906363e-2i
+.394387433862684947206149146541236950802489615810866835187172962412792135749453741732751876336773920318064342597753125852079621108338621860626391457585e-1-.169443208771890835230329031947571426314493696841818545811642585383472081236021760250979965239926164040705360559048998751132676006534192796210431548218e-1i
-.180451293239191787097594274225061247874349427582882082624657467711548781878605501493842725605141906833134642980137599775216916791006928058854288867860e-2-.968190023850432442569680870145257345729763454698271462148091414900386447724249325983783182011631447730457219608538413838443679473390901477114963370028e-3i
+.830997066295212503918663186341484268122245630416028601440338141968846509184627675069183525963865408478775898286984676472171562687696095520584846994601e-1-.114018362725315543332463225428826452113457983297082427600104258644826867664482415396336401501896403307746027893416241376485972807493346141122278452115e0i
+.690886461373665006840053752034109915243526718507596005373061089420742242177349472234282097262857161582131336969194624465140073992579895317839009780820e-1-.158088330358883287620964315285052056293784354605361014461672997309697613006385772967127130958522081088873160602354263448728235314786507141679284945694e0i
-.109584031839476085771994119312045231431317289010290301320030358896000502775164132775222379068459523456408457158117177533075894327340404748112078334187e0-.224355902305620123538925425060432445632125424612880068242412773727753646505957338097429069638941709437416280531512816624260523133504480297047831113267e-2i
-.873491664300809704999911524633231444851486818240094815570779885026355313729967917512432195066092150014148809882890122819214628477414482339464970783105e-1-.819405326970704123462220533563332913033291918876399125790858815178421300071049830242359745832328318372011852971248203559568065839247171973371447860621e-3i
+.767280012603175669382239433049247631011703491921244820933897021513871038933440902956873998193380392989104082162160109451004056397188542259022564718503e-1-.131851869456957685727568903453582699597883029694358338670723531479911541944545299408455263562919314249153489806081483975799971493854656131186623551679e-1i
-.143970495531405897216400520688198586293356809228966567521792991248501276673720857657440370211574921743549271122097257347447361575526867976937981437932e0+.269718477823759253173378964455963558893591078909186958739793723381727342416727958878985721914866409711635338128516160774304893534386013496665315959649e-1i
+.406050510231396777326699706506607566220364641459302563846809412594761541642932068930008945685288966754845594382795329889532868901871532419529887165870e-1-.869230020596977055722799454194581778757926502659063429371975334234134172962566549730601109829519279306430225844614703928086202419372288982401792770746e-1i
-.236973362340035431070647488881337077307936354568245614207292330841639701217617199425265703831443030072150736628807378183076721398637435740948349187921e-1-.253315564704998167442538229282300439664915956861905801146994224472929220796792238117759786106821083746436885735743452922326866166107797501829901325408e-1i
+.308890177052883188888017474198991531647254588982935733425727104418208566270043493180823184303457059553744985985521224250171083358476824029717633533013e-1-.470766493540062983819458147898858503073033586463719207189804090551382072454170186830023046428336588568091528443351125675403341672220589632183318737580e-1i
-.379432520103946847724961568655836845540644445037006975791715446561703051791136380593724780195019310502936129987316901466012372545813346974402982022484e-1+.797363451611665891097094404406159288253180514543894412267578394842291163314138431133136835658241186094710160342845135851855254373111931498322501881572e-1i
+.601010283304607817274063609856214164582059775474611979702243710078108956903583305736683795139342633630837987579276665967070072115763455176216358492392e-1+.121441132988551156490132930236743898696189813589544898421106609590738410115973944127640476736675638735104907465594652507473014601195786291574620799807e0i
+.830997066295212503918663186341484268122245630416028601440338141968846509184627675069183525963865408478775898286984676472171562687696095520584846994601e-1-.114018362725315543332463225428826452113457983297082427600104258644826867664482415396336401501896403307746027893416241376485972807493346141122278452115e0i
+.110816994630804402984230390668878758126523022928203599003128732719520430703100347950254074498923515206354482273140255077025394199734516788879835901959e0-.284800403935894634381140367950820444043423479191413290799576143393233163592854095904389527009089077390123945862816768671948492572187631279222894865069e-1i
-.384320662849367458622771815635636765500931482452616234008641521088556998186196548331366898772958682767140929350203783867403451477113051157482240130472e-1+.771936612842321759397505113050938769187949495691136908390513647458621045081122860276876165417874671436224676544559611255673199257932350171949170012503e-1i
-.103213262975802498889802518393333027445151410120628750926232095676952666545365729342029219706731902242932292236522492006689573131898578153174635245971e-1+.998134088302056246604787834799116001340394255885523964168064965862226145308617538112515962399630667711984869640720450234655813424572102453393152724437e-2i
+.498670457419511739395802969176995760762048344692594787924493291069685298464776343260932854887102484274950059905668045344349898332459113441983591841580e-1-.273650553735500455493382356529703284060588106977144213684104341958784629279332737475159785025075766749523444718495947493302707499504013788661788908206e-1i
+.105579980058935145758680880371850616874419350462777081296181940678305927443720711981510216532919501725959726470856262407332950238757653493349178966135e0+.414224002742328598972257760216231043261469254120990186777156006030107126222076018503325429595405961474090577805740189355674634904837684191014211447549e-1i
+.199491722898417264258379138230296976182108067834005934799702669346657887051050144650276729365762300723535476901050097414621740682058407746644238754296e0-.308978814633238220383111621403220971399275552139397087838986406777182686715500895101018599921200422807539503193814809429996444856565377964239273187160e-1i
+.167668200151749443432136544224964404010292591980135202105483883896566244583690724127793968858588881713499685659882171827076283849890660590907947788180e-1+.961798065238660125832818148732600170075418898680423671843789230736319902818575942439751725327366287374593950765181775858056214705965994369870064380590e-1i
-.230917845219425809555702237704245505829571633842707660364500808272581599821037961330293562640235455490165422264529839363853827721145951598672645501762e0+.665563516541222933512269165429374539347196443808580653439274068452368145990271841213809114587641172993593231593617433281055405056021926305683679518189e-1i
-.379432520103946847724961568655836845540644445037006975791715446561703051791136380593724780195019310502936129987316901466012372545813346974402982022484e-1+.797363451611665891097094404406159288253180514543894412267578394842291163314138431133136835658241186094710160342845135851855254373111931498322501881572e-1i
-.180451293239191787097594274225061247874349427582882082624657467711548781878605501493842725605141906833134642980137599775216916791006928058854288867860e-2-.968190023850432442569680870145257345729763454698271462148091414900386447724249325983783182011631447730457219608538413838443679473390901477114963370028e-3i
+.395409682580262943397853776960783202180450453135608652245275547459954420765810996846922824130168971324659408837222419910132811760652312430399329502281e-1-.137598469164231014245900186798783551752421578788198751916268016327849190056446480753795940857869560858580222621440332087435530662116251325131583086614e0i
+.570961072525356428431498546735374576335952746064992129420855829829310361549875439700011919573378505075965185067759019477095244669105585282944193834085e-1+.909576491713676071507924753557961274895153778254405978410134338252826062463382053867935996124184784730587733547510082366727804380414935760909902212530e-1i
+.758696633230753410193659048689902805851827097907782788475970859395889966924576979900985823262173792284592930989877843718921805916014468836516260590237e-1+.160836335611755501315955958838736534993043639602126488668286212641174012321339012779526050134508424026956554890624750521193355576623435721101279321600e0i
-.866825509257282182225648466446489226671887703841508256462933633278943874220743811450438376826565360332863137131753235680362140743159346663483995335940e-2+.952340963818765725101278093520416877617905984109316648128486836333673678595069490473275514929801173818945550117918126530052403789692629896382622448117e-1i
+.405907961445861242975287268543293804012762461181599081484839544402837478064294321280075567126996154102466552486425705683513857922708393131443975038902e-1-.906302948322009978775613132872801800311325814931876246029585977327913937410699195193779433370558546239834725061544226774975757324455957992405963136236e-1i
-.401490244864466649081110766010216092431072775246144446492822575382975574314737628852422683179555929631737306079159451046292144035707823752143642944527e-1+.166941432638944482359866986962585410888253452685491363240956688682108611245785275157163032484820869789004705713873128940816777893049259519024222952018e-1i
+.547432625268141597992501403862955710175491652101820128342825528951837340386744861250044446552093839699760144591597293027438793182041823115399225138572e-1+.219888180457126143040621468468715116704207189318445774043767757730128944326842014282598177058206494800072588082650879989885697876772086506178037697474e-1i
+.167668200151749443432136544224964404010292591980135202105483883896566244583690724127793968858588881713499685659882171827076283849890660590907947788180e-1+.961798065238660125832818148732600170075418898680423671843789230736319902818575942439751725327366287374593950765181775858056214705965994369870064380590e-1i
+.308890177052883188888017474198991531647254588982935733425727104418208566270043493180823184303457059553744985985521224250171083358476824029717633533013e-1-.470766493540062983819458147898858503073033586463719207189804090551382072454170186830023046428336588568091528443351125675403341672220589632183318737580e-1i
+.394387433862684947206149146541236950802489615810866835187172962412792135749453741732751876336773920318064342597753125852079621108338621860626391457585e-1-.169443208771890835230329031947571426314493696841818545811642585383472081236021760250979965239926164040705360559048998751132676006534192796210431548218e-1i
+.569746991910498607811279009926216407198083992128365003462667661488845462245739827822839807116283913429970580825123881802470162766449661885961252438425e-1-.442856241562605291594339300898391580312870097293548157774320825694480871172773064411593351749679446099889622816628221302188787642273346864319370441415e-1i
+.922387636771176077100824267786959968490442025596899722648566247545610826308944911545599033334608724822180645274270398698545939192975340406871411910352e-1+.321435199212091422412455532007494914733410538004033268045682976603970335091430440482908459429600330141149479966245314087210968550848120039759968491576e-1i
-.268395713925563080882919613946831204181814093883082053346611000308298987574779155474635434516502601363727052593172489757641156652117246751362363134690e-1-.120320390464840432772218023845110226955187513324509543803439311421955196336769910852409687117553006163788529503625740023645633878568727963620034542100e-1i
-.499202572487486893371846697880554456677597092015001811196682401395540805815862196528801103373002558524376910739697785353695802988909955113064264293775e-1-.105794148459928481611062893559559792773723345876282270513007471435943944266243245752193295433845273042043867887678534685195977929790196838174287476207e0i
+.826509772359829150835103465951294630787415060800459868973920618565978553548211978607020540615730056533096912262999433744626886194438064728177129113169e-2-.993680985302827885181982931909344438505336694943542619320310762305476710423792695023043775157727725763554473972989464322613071952905208666428310538038e-1i

